Dual frequency master oscillator generation and distribution for ALS and ALS-U

The ongoing work to upgrade ALS to ALS-U demands strict RF requirements such as low jitter and low spurs frequency reference to meet its accelerator and science goals. A low phase noise dual frequency Master Oscillator (MO), where the two frequencies are related by a fractional ratio of 608/609 and flexible divide by four frequency outputs has been consolidated into a single chassis. Optical fiber clock distribution system has been selected over the old coax system used in ALS to distribute these signals to various clients across the facility, providing high electrical isolation between outputs and therefore lower phase errors. A Xilinx FPGA ties the MO chassis together by providing a RS-485 interface to monitor and control the system. The new system aims to deliver phase-continuous frequencies with a phase noise (integrated RMS jitter) from 1 Hz to 1 MHz of less than 200 femtosecond per output. This paper will discuss the design, implementation, performance and installation of the new MO generation and distribution system.

==> data/HP8644B.DAT <==
1.0000000000 -62.5415420532 
1.0005757809 -62.4172897339 
1.0011519194 -62.2930335999 
1.0017284155 -62.2764434814 
1.0023052692 -62.3197746277 
1.0028823614 -62.3631019592 
1.0034598112 -62.4064292908 
1.0040376186 -62.4497566223 
1.0046157837 -62.5169487000 
1.0051943064 -62.7354354858 
1.0057730675 -62.9538879395 
1.0063521862 -63.1723480225 
1.0069316626 -63.3908195496 
1.0075114965 -63.6092987061 
1.0080915689 -63.9429435730 
1.0086721182 -64.3393096924 
1.0092529058 -64.7356109619 
1.0098340511 -65.1319198608 
1.0104155540 -65.5282516479 
1.0109972954 -65.9525527954 
1.0115795135 -66.5082244873 
1.0121619701 -67.0637969971 
1.0127447844 -67.6194000244 
1.0133279562 -68.1750183105 
1.0139113665 -68.7305526733 
1.0144952536 -69.2536544800 
1.0150793791 -69.7641754150 
1.0156638622 -70.2747192383 
1.0162487030 -70.7852783203 
1.0168339014 -71.2958602905 
1.0174193382 -71.6076583862 
1.0180052519 -71.4202499390 
1.0185914040 -71.2328796387 
1.0191779137 -71.0454940796 
1.0197647810 -70.8581085205 
1.0203520060 -70.6707077026 
1.0209394693 -70.3020019531 
1.0215274096 -69.9047851562 
1.0221155882 -69.5076446533 
1.0227041245 -69.1104812622 
1.0232930183 -68.7133102417 
1.0238822699 -68.4073181152 
1.0244717598 -68.2078475952 
1.0250617266 -68.0083312988 
1.0256519318 -67.8088455200 
1.0262424946 -67.6093521118 
1.0268334150 -67.4247131348 
1.0274246931 -67.4247055054 
1.0280163288 -67.4246978760 
1.0286082029 -67.4246978760 
1.0292005539 -67.4246902466 
1.0297931433 -67.4246826172 
1.0303860903 -67.5224990845 
1.0309793949 -67.6613388062 
1.0315730572 -67.8001785278 
1.0321670771 -67.9390258789 
1.0327614546 -68.0778732300 
1.0333560705 -68.2264709473 
1.0339510441 -68.3931579590 
1.0345464945 -68.5598831177 
1.0351421833 -68.7265777588 
1.0357382298 -68.8932800293 
1.0363346338 -69.0590515137 
1.0369313955 -69.1597900391 
1.0375283957 -69.2604980469 
1.0381258726 -69.3612365723 
1.0387235880 -69.4619598389 
1.0393216610 -69.5626754761 
1.0399202108 -69.6173934937 
1.0405189991 -69.6517791748 
1.0411181450 -69.6861648560 
1.0417176485 -69.7205505371 
1.0423173904 -69.7549362183 
1.0429176092 -69.7178802490 
1.0435181856 -69.5687026978 
1.0441190004 -69.4195480347 
1.0447201729 -69.2703933716 
1.0453218222 -69.1212081909 
1.0459237099 -68.9495010376 
1.0465259552 -68.5776367188 
1.0471285582 -68.2057723999 
1.0477315187 -67.8339004517 
1.0483348370 -67.4620208740 
1.0489383936 -67.0902099609 
1.0495424271 -66.7676467896 
1.0501468182 -66.4552307129 
1.0507514477 -66.1428680420 
1.0513564348 -65.8305053711 
1.0519618988 -65.5180816650 
1.0525676012 -65.2945251465 
1.0531736612 -65.1372146606 
1.0537800789 -64.9799041748 
1.0543868542 -64.8225936890 
1.0549939871 -64.6652755737 
1.0556014776 -64.5565567017 
1.0562093258 -64.5455474854 
1.0568175316 -64.5345306396 
1.0574260950 -64.5235137939 
1.0580348969 -64.5125045776 
1.0586441755 -64.5136795044 
1.0592536926 -64.6157226562 
1.0598636866 -64.7177810669 
1.0604739189 -64.8198318481 
1.0610846281 -64.9218978882 
1.0616955757 -65.0239410400 
1.0623068810 -65.1713027954 
1.0629185438 -65.3237686157 
1.0635306835 -65.4762725830 
1.0641430616 -65.6287384033 
1.0647557974 -65.7812118530 
1.0653688908 -65.9295349121 
1.0659823418 -66.0760955811 
1.0665961504 -66.2226638794 
1.0672103167 -66.3692245483 
1.0678248405 -66.5157928467 
1.0684396029 -66.6922760010 
1.0690548420 -66.8956451416 
1.0696704388 -67.0990219116 
1.0702863932 -67.3023910522 
1.0709027052 -67.5057678223 
1.0715192556 -67.7911758423 
1.0721362829 -68.2195129395 
1.0727536678 -68.6478500366 
1.0733714104 -69.0761871338 
1.0739893913 -69.5044479370 
1.0746078491 -70.0084304810 
1.0752265453 -70.7834472656 
1.0758457184 -71.5586166382 
1.0764652491 -72.3337936401 
1.0770850182 -73.1088104248 
1.0777052641 -73.8307037354 
1.0783257484 -73.9860839844 
1.0789467096 -74.1414947510 
1.0795680285 -74.2969055176 
1.0801895857 -74.4522857666 
1.0808116198 -74.6076965332 
1.0814340115 -73.9707489014 
1.0820566416 -73.3085556030 
1.0826797485 -72.6462326050 
1.0833030939 -71.9840393066 
1.0839269161 -71.3217239380 
1.0845510960 -70.6736984253 
1.0851755142 -70.0280761719 
1.0858004093 -69.3823318481 
1.0864256620 -68.7365951538 
1.0870511532 -68.0909805298 
1.0876771212 -67.7343750000 
1.0883034468 -67.4591751099 
1.0889301300 -67.1839828491 
1.0895571709 -66.9087905884 
1.0901844501 -66.6336517334 
1.0908122063 -66.5644149780 
1.0914403200 -66.5800704956 
1.0920687914 -66.5957260132 
1.0926976204 -66.6113815308 
1.0933268070 -66.6270370483 
1.0939563513 -66.7080841064 
1.0945862532 -66.8242034912 
1.0952165127 -66.9403228760 
1.0958472490 -67.0564575195 
1.0964782238 -67.1725692749 
1.0971095562 -67.1451339722 
1.0977412462 -67.0252685547 
1.0983734131 -66.9053878784 
1.0990058184 -66.7855377197 
1.0996387005 -66.6656570435 
1.1002718210 -66.5195999146 
1.1009054184 -66.3545532227 
1.1015392542 -66.1895370483 
1.1021735668 -66.0244979858 
1.1028082371 -65.8594512939 
1.1034432650 -65.7805252075 
1.1040786505 -65.7674331665 
1.1047143936 -65.7543411255 
1.1053504944 -65.7412490845 
1.1059869528 -65.7281570435 
1.1066237688 -65.8067779541 
1.1072609425 -65.9552307129 
1.1078985929 -66.1037139893 
1.1085364819 -66.2521591187 
1.1091748476 -66.4006347656 
1.1098134518 -66.6380691528 
1.1104525328 -66.9392471313 
1.1110919714 -67.2404251099 
1.1117317677 -67.5415878296 
1.1123719215 -67.8427505493 
1.1130124331 -68.2338333130 
1.1136533022 -68.6816940308 
1.1142945290 -69.1295471191 
1.1149361134 -69.5774002075 
1.1155781746 -70.0253219604 
1.1162204742 -70.5571975708 
1.1168632507 -71.1332473755 
1.1175063848 -71.7092895508 
1.1181498766 -72.2853164673 
1.1187936068 -72.8612289429 
1.1194379330 -73.5401306152 
1.1200824976 -74.2601165771 
1.1207274199 -74.9800872803 
1.1213726997 -75.7000503540 
1.1220184565 -76.4201278687 
1.1226645708 -77.1514358521 
1.1233109236 -77.8855361938 
1.1239577532 -78.6197662354 
1.1246049404 -79.3539733887 
1.1252524853 -80.0881576538 
1.1259005070 -81.1929244995 
1.1265487671 -82.3520889282 
1.1271975040 -83.5114364624 
1.1278464794 -84.6705474854 
1.1284959316 -85.8298416138 
1.1291457415 -86.0631027222 
1.1297959089 -86.2689590454 
1.1304464340 -86.4748153687 
1.1310974360 -86.6807022095 
1.1317486763 -86.6791229248 
1.1324003935 -84.4362487793 
1.1330523491 -82.1938476562 
1.1337047815 -79.9511032104 
1.1343576908 -77.7080001831 
1.1350108385 -75.7141647339 
1.1356643438 -74.6452865601 
1.1363183260 -73.5762405396 
1.1369726658 -72.5072250366 
1.1376272440 -71.4384307861 
1.1382822990 -70.5538711548 
1.1389378309 -70.0078506470 
1.1395936012 -69.4619445801 
1.1402497292 -68.9160537720 
1.1409063339 -68.3700790405 
1.1415632963 -67.9824829102 
1.1422206163 -67.7490615845 
1.1428782940 -67.5156478882 
1.1435364485 -67.2822036743 
1.1441948414 -67.0488052368 
1.1448537111 -66.9801101685 
1.1455129385 -66.9908447266 
1.1461725235 -67.0015792847 
1.1468324661 -67.0123214722 
1.1474928856 -67.0230560303 
1.1481536627 -67.2155761719 
1.1488147974 -67.4387207031 
1.1494762897 -67.6618576050 
1.1501381397 -67.8849792480 
1.1508003473 -68.1151809692 
1.1514630318 -68.4783782959 
1.1521260738 -68.8415603638 
1.1527894735 -69.2047271729 
1.1534532309 -69.5678863525 
1.1541174650 -69.9053726196 
1.1547819376 -70.1690063477 
1.1554468870 -70.4326705933 
1.1561121941 -70.6963272095 
1.1567779779 -70.9600219727 
1.1574440002 -71.0345687866 
1.1581104994 -70.9035263062 
1.1587773561 -70.7724914551 
1.1594445705 -70.6414566040 
1.1601122618 -70.5104064941 
1.1607801914 -70.2633819580 
1.1614485979 -69.9697189331 
1.1621173620 -69.6760635376 
1.1627866030 -69.3823699951 
1.1634560823 -69.0887374878 
1.1641260386 -68.8792495728 
1.1647963524 -68.6732330322 
1.1654670238 -68.4672317505 
1.1661381721 -68.2611923218 
1.1668096781 -68.0729980469 
1.1674814224 -67.9478073120 
1.1681537628 -67.8225860596 
1.1688263416 -67.6973876953 
1.1694993973 -67.5721740723 
1.1701728106 -67.4546585083 
1.1708465815 -67.3450851440 
1.1715208292 -67.2354888916 
1.1721953154 -67.1259231567 
1.1728702784 -67.0163421631 
1.1735457182 -66.9036407471 
1.1742213964 -66.7900772095 
1.1748975515 -66.6764984131 
1.1755740643 -66.5629272461 
1.1762509346 -66.4516067505 
1.1769282818 -66.3669052124 
1.1776059866 -66.2822113037 
1.1782840490 -66.1975173950 
1.1789625883 -66.1128158569 
1.1796413660 -66.0484161377 
1.1803206205 -66.0159072876 
1.1810002327 -65.9833908081 
1.1816803217 -65.9508743286 
1.1823607683 -65.9183578491 
1.1830415726 -65.9079971313 
1.1837227345 -65.9065551758 
1.1844043732 -65.9051132202 
1.1850863695 -65.9036712646 
1.1857687235 -65.9029312134 
1.1864515543 -65.9156646729 
1.1871347427 -65.9283981323 
1.1878182888 -65.9411392212 
1.1885021925 -65.9538726807 
1.1891865730 -65.9902725220 
1.1898713112 -66.0624160767 
1.1905565262 -66.1345748901 
1.1912419796 -66.2067184448 
1.1919279099 -66.2788696289 
1.1926143169 -66.4462509155 
1.1933009624 -66.6437377930 
1.1939880848 -66.8412475586 
1.1946755648 -67.0387420654 
1.1953635216 -67.2602081299 
1.1960518360 -67.6375350952 
1.1967405081 -68.0148468018 
1.1974296570 -68.3921966553 
1.1981191635 -68.7695236206 
1.1988090277 -69.2888641357 
1.1994993687 -69.9396286011 
1.2001899481 -70.5902404785 
1.2008811235 -71.2410430908 
1.2015725374 -71.8916931152 
1.2022644281 -73.2399673462 
1.2029566765 -74.6509704590 
1.2036494017 -76.0621261597 
1.2043424845 -77.4732055664 
1.2050359249 -78.3407287598 
1.2057298422 -78.0938568115 
1.2064241171 -77.8470001221 
1.2071187496 -77.6001663208 
1.2078138590 -77.3532943726 
1.2085093260 -76.8666305542 
1.2092051506 -76.3002624512 
1.2099014521 -75.7338333130 
1.2105981112 -75.1674346924 
1.2112952471 -74.6755981445 
1.2119927406 -74.5127487183 
1.2126905918 -74.3499069214 
1.2133888006 -74.1870727539 
1.2140874863 -74.0242233276 
1.2147866488 -73.8688049316 
1.2154860497 -73.7177658081 
1.2161860466 -73.5666885376 
1.2168862820 -73.4156494141 
1.2175869942 -73.2575454712 
1.2182880640 -73.0281524658 
1.2189896107 -72.7987442017 
1.2196915150 -72.5693435669 
1.2203937769 -72.3399581909 
1.2210965157 -72.1429519653 
1.2217996120 -71.9714202881 
1.2225031853 -71.7998733521 
1.2232071161 -71.6283340454 
1.2239114046 -71.4630203247 
1.2246161699 -71.4403610229 
1.2253212929 -71.4177017212 
1.2260268927 -71.3950424194 
1.2267328501 -71.3723907471 
1.2274392843 -71.4452056885 
1.2281459570 -71.6007919312 
1.2288532257 -71.7564239502 
1.2295607328 -71.9120178223 
1.2302688360 -72.0764999390 
1.2309771776 -72.4486007690 
1.2316859961 -72.8207321167 
1.2323951721 -73.1928405762 
1.2331048250 -73.5649795532 
1.2338148355 -74.0276794434 
1.2345253229 -74.5623168945 
1.2352361679 -75.0969085693 
1.2359474897 -75.6315612793 
1.2366590500 -76.1299514771 
1.2373712063 -76.2449722290 
1.2380837202 -76.3599853516 
1.2387965918 -76.4749908447 
1.2395099401 -76.5900039673 
1.2402236462 -76.5045700073 
1.2409377098 -76.2995605469 
1.2416522503 -76.0945281982 
1.2423672676 -75.8894805908 
1.2430826426 -75.6690368652 
1.2437983751 -75.3771591187 
1.2445145845 -75.0852661133 
1.2452312708 -74.7933425903 
1.2459481955 -74.5014877319 
1.2466657162 -74.1668395996 
1.2473834753 -73.8173446655 
1.2481017113 -73.4678268433 
1.2488204241 -73.1182708740 
1.2495394945 -72.7708282471 
1.2502590418 -72.4278488159 
1.2509789467 -72.0848999023 
1.2516992092 -71.7419738770 
1.2524200678 -71.3989639282 
1.2531411648 -70.9976730347 
1.2538627386 -70.5898208618 
1.2545847893 -70.1819305420 
1.2553071976 -69.7740783691 
1.2560299635 -69.3599395752 
1.2567532063 -68.9394378662 
1.2574768066 -68.5189819336 
1.2582008839 -68.0984802246 
1.2589254379 -67.6891784668 
1.2596503496 -67.3765106201 
1.2603756189 -67.0638656616 
1.2611013651 -66.7511901855 
1.2618275881 -66.4384918213 
1.2625541687 -66.2073898315 
1.2632811069 -66.0075836182 
1.2640085220 -65.8077697754 
1.2647362947 -65.6079635620 
1.2654646635 -65.4317855835 
1.2661932707 -65.2991943359 
1.2669223547 -65.1665878296 
1.2676519156 -65.0339813232 
1.2683818340 -64.9013748169 
1.2691121101 -64.8566207886 
1.2698428631 -64.8124618530 
1.2705740929 -64.7683029175 
1.2713056803 -64.7241439819 
1.2720377445 -64.7783966064 
1.2727701664 -64.8869018555 
1.2735030651 -64.9954147339 
1.2742364407 -65.1039276123 
1.2749700546 -65.2678985596 
1.2757042646 -65.5570068359 
1.2764388323 -65.8460922241 
1.2771737576 -66.1351470947 
1.2779091597 -66.4242248535 
1.2786450386 -66.8735122681 
1.2793812752 -67.3259811401 
1.2801179886 -67.7784805298 
1.2808550596 -68.2309417725 
1.2815926075 -68.7579574585 
1.2823306322 -69.3226928711 
1.2830690145 -69.8873825073 
1.2838077545 -70.4520111084 
1.2845469713 -71.0701675415 
1.2852866650 -71.7835998535 
1.2860267162 -72.4969711304 
1.2867672443 -73.2103881836 
1.2875082493 -73.9173431396 
1.2882494926 -74.5304412842 
1.2889913321 -75.1436920166 
1.2897335291 -75.7568817139 
1.2904762030 -76.3701095581 
1.2912192345 -75.8538055420 
1.2919627428 -75.0198059082 
1.2927067280 -74.1857452393 
1.2934510708 -73.3517684937 
1.2941958904 -72.7533035278 
1.2949410677 -72.3840026855 
1.2956867218 -72.0146789551 
1.2964327335 -71.6453933716 
1.2971792221 -71.3383026123 
1.2979261875 -71.2239608765 
1.2986735106 -71.1096267700 
1.2994213104 -70.9952850342 
1.3001695871 -70.8809356689 
1.3009182215 -70.8303527832 
1.3016673326 -70.7803115845 
1.3024168015 -70.7302780151 
1.3031667471 -70.6802368164 
1.3039171696 -70.5841369629 
1.3046679497 -70.4726409912 
1.3054192066 -70.3611373901 
1.3061708212 -70.2496490479 
1.3069230318 -70.1311187744 
1.3076754808 -70.0060577393 
1.3084285259 -69.8809738159 
1.3091819286 -69.7559051514 
1.3099358082 -69.6740646362 
1.3106900454 -69.6951217651 
1.3114447594 -69.7161788940 
1.3121999502 -69.7372360229 
1.3129554987 -69.7742767334 
1.3137115240 -69.9843597412 
1.3144679070 -70.1944122314 
1.3152248859 -70.4045104980 
1.3159821033 -70.6145629883 
1.3167399168 -70.8306350708 
1.3174980879 -71.0475006104 
1.3182567358 -71.2643661499 
1.3190158606 -71.4812469482 
1.3197753429 -71.6968917847 
1.3205353022 -71.9120101929 
1.3212956190 -72.1271133423 
1.3220564127 -72.3422241211 
1.3228176832 -72.7656478882 
1.3235794306 -73.3881072998 
1.3243415356 -74.0104980469 
1.3251041174 -74.6329193115 
1.3258671761 -75.0577697754 
1.3266305923 -75.1000061035 
1.3273944855 -75.1422348022 
1.3281587362 -75.1844711304 
1.3289235830 -75.0138931274 
1.3296887875 -73.8707199097 
1.3304544687 -72.7274932861 
1.3312205076 -71.5843963623 
1.3319870234 -70.4546813965 
1.3327540159 -69.7853317261 
1.3335214853 -69.1159591675 
1.3342893124 -68.4466629028 
1.3350576162 -67.7773284912 
1.3358263969 -67.3865814209 
1.3365955353 -67.0311431885 
1.3373651505 -66.6756820679 
1.3381352425 -66.3202056885 
1.3389058113 -66.1504974365 
1.3396767378 -66.0406494141 
1.3404481411 -65.9307937622 
1.3412199020 -65.8209457397 
1.3419922590 -65.8358154297 
1.3427649736 -65.9224090576 
1.3435381651 -66.0090103149 
1.3443117142 -66.0956039429 
1.3450858593 -66.2597808838 
1.3458603621 -66.4946517944 
1.3466353416 -66.7295227051 
1.3474106789 -66.9643783569 
1.3481866121 -67.2521972656 
1.3489629030 -67.6127471924 
1.3497396708 -67.9733123779 
1.3505167961 -68.3338317871 
1.3512945175 -68.7618408203 
1.3520725965 -69.3271484375 
1.3528510332 -69.8923950195 
1.3536300659 -70.4577484131 
1.3544095755 -71.1641540527 
1.3551894426 -72.3020858765 
1.3559697866 -73.4400558472 
1.3567504883 -74.5778961182 
1.3575317860 -75.5752792358 
1.3583134413 -75.9011154175 
1.3590955734 -76.2269668579 
1.3598781824 -76.5528259277 
1.3606612682 -76.6964340210 
1.3614447117 -75.3611526489 
1.3622286320 -74.0258255005 
1.3630130291 -72.6904602051 
1.3637977839 -71.3895874023 
1.3645831347 -70.6725158691 
1.3653688431 -69.9555282593 
1.3661550283 -69.2385177612 
1.3669416904 -68.5246734619 
1.3677288294 -68.1007232666 
1.3685164452 -67.6767654419 
1.3693044186 -67.2528533936 
1.3700928688 -66.8289260864 
1.3708817959 -66.6278076172 
1.3716711998 -66.4322814941 
1.3724609613 -66.2367858887 
1.3732511997 -66.0412826538 
1.3740419149 -66.0125350952 
1.3748331070 -65.9926300049 
1.3756247759 -65.9727172852 
1.3764169216 -65.9528121948 
1.3772094250 -66.0532608032 
1.3780025244 -66.1623687744 
1.3787959814 -66.2714614868 
1.3795899153 -66.3805541992 
1.3803843260 -66.5769195557 
1.3811790943 -66.7802429199 
1.3819743395 -66.9835662842 
1.3827701807 -67.1869277954 
1.3835663795 -67.4655380249 
1.3843630552 -67.7500305176 
1.3851602077 -68.0345382690 
1.3859577179 -68.3190078735 
1.3867558241 -68.6741256714 
1.3875542879 -69.0338363647 
1.3883533478 -69.3936080933 
1.3891527653 -69.7533340454 
1.3899526596 -70.1267700195 
1.3907530308 -70.5007629395 
1.3915537596 -70.8747100830 
1.3923550844 -71.2487182617 
1.3931567669 -71.5233764648 
1.3939590454 -71.7969207764 
1.3947616816 -72.0704269409 
1.3955647945 -72.3409500122 
1.3963683844 -72.5022354126 
1.3971723318 -72.6634979248 
1.3979768753 -72.8247909546 
1.3987818956 -72.9871978760 
1.3995872736 -73.1632919312 
1.4003932476 -73.3394088745 
1.4011995792 -73.5155029297 
1.4020063877 -73.7152862549 
1.4028136730 -74.0732421875 
1.4036214352 -74.4312057495 
1.4044296741 -74.7891769409 
1.4052383900 -75.2081298828 
1.4060475826 -75.8780212402 
1.4068571329 -76.5478210449 
1.4076671600 -77.2176284790 
1.4084777832 -78.0926132202 
1.4092887640 -79.5221633911 
1.4101003408 -80.9519348145 
1.4109122753 -82.3815155029 
1.4117246866 -83.0850067139 
1.4125375748 -82.4568481445 
1.4133509398 -81.8286819458 
1.4141647816 -81.2005157471 
1.4149789810 -80.1490707397 
1.4157937765 -78.5684280396 
1.4166090488 -76.9877624512 
1.4174246788 -75.4073181152 
1.4182409048 -74.1080017090 
1.4190574884 -73.0437545776 
1.4198746681 -71.9793395996 
1.4206922054 -70.9150772095 
1.4215102196 -70.2109832764 
1.4223288298 -69.6968231201 
1.4231477976 -69.1827316284 
1.4239672422 -68.6686401367 
1.4247871637 -68.4796066284 
1.4256075621 -68.3862533569 
1.4264284372 -68.2928924561 
1.4272497892 -68.1995315552 
1.4280716181 -68.3315505981 
1.4288939238 -68.4888153076 
1.4297167063 -68.6460876465 
1.4305399656 -68.8016281128 
1.4313637018 -68.9092559814 
1.4321879148 -69.0168838501 
1.4330126047 -69.1245117188 
1.4338376522 -69.1518249512 
1.4346632957 -68.8092956543 
1.4354894161 -68.4667663574 
1.4363160133 -68.1242370605 
1.4371430874 -67.7605438232 
1.4379705191 -67.3542404175 
1.4387985468 -66.9478759766 
1.4396270514 -66.5415115356 
1.4404560328 -66.2758483887 
1.4412854910 -66.1554870605 
1.4421153069 -66.0351486206 
1.4429457188 -65.9147949219 
1.4437766075 -65.9777679443 
1.4446079731 -66.1346664429 
1.4454398155 -66.2915649414 
1.4462720156 -66.4484405518 
1.4471048117 -66.7657394409 
1.4479380846 -67.1137771606 
1.4487718344 -67.4618225098 
1.4496060610 -67.8131103516 
1.4504407644 -68.2902908325 
1.4512759447 -68.7674713135 
1.4521116018 -69.2446441650 
1.4529477358 -69.7617568970 
1.4537843466 -70.4207305908 
1.4546215534 -71.0797958374 
1.4554591179 -71.7387542725 
1.4562971592 -72.5092849731 
1.4571356773 -73.4319381714 
1.4579746723 -74.3545913696 
1.4588142633 -75.2773666382 
1.4596542120 -75.8978805542 
1.4604947567 -76.3440475464 
1.4613356590 -76.7901382446 
1.4621771574 -77.2362976074 
1.4630191326 -77.0135955811 
1.4638615847 -76.6759262085 
1.4647043943 -76.3383026123 
1.4655478001 -75.9876708984 
1.4663916826 -75.4903182983 
1.4672360420 -74.9929656982 
1.4680808783 -74.4956207275 
1.4689263105 -74.1430206299 
1.4697721004 -74.1026840210 
1.4706184864 -74.0623474121 
1.4714652300 -74.0220184326 
1.4723124504 -74.4017333984 
1.4731602669 -75.1107025146 
1.4740085602 -75.8196640015 
1.4748573303 -76.5286178589 
1.4757065773 -77.7195510864 
1.4765563011 -79.0213546753 
1.4774065018 -80.3231430054 
1.4782571793 -81.4408798218 
1.4791084528 -80.2171554565 
1.4799600840 -78.9936218262 
1.4808121920 -77.7701110840 
1.4816648960 -76.8176345825 
1.4825180769 -76.3892974854 
1.4833717346 -75.9609680176 
1.4842258692 -75.5326461792 
1.4850804806 -75.2774276733 
1.4859356880 -75.1296157837 
1.4867912531 -74.9818344116 
1.4876474142 -74.8340377808 
1.4885039330 -75.3315048218 
1.4893610477 -75.8996887207 
1.4902186394 -76.4678726196 
1.4910767078 -76.9047698975 
1.4919353724 -76.7936325073 
1.4927943945 -76.6825180054 
1.4936540127 -76.5713882446 
1.4945141077 -75.7636413574 
1.4953745604 -74.2407455444 
1.4962356091 -72.7176666260 
1.4970971346 -71.1946258545 
1.4979592562 -70.4319610596 
1.4988218546 -69.8582000732 
1.4996848106 -69.2845306396 
1.5005483627 -68.7508163452 
1.5014123917 -68.5201034546 
1.5022768974 -68.2893981934 
1.5031419992 -68.0586700439 
1.5040074587 -67.8865890503 
1.5048735142 -67.7891006470 
1.5057400465 -67.6916122437 
1.5066070557 -67.5941314697 
1.5074745417 -67.4800491333 
1.5083426237 -67.3610229492 
1.5092110634 -67.2420196533 
1.5100802183 -67.1122894287 
1.5109497309 -66.8962097168 
1.5118197203 -66.6801452637 
1.5126901865 -66.4640808105 
1.5135612488 -66.2363510132 
1.5144327879 -65.9948120117 
1.5153048038 -65.7532882690 
1.5161772966 -65.5117721558 
1.5170503855 -65.3467025757 
1.5179239511 -65.1994323730 
1.5187979937 -65.0521697998 
1.5196725130 -64.9311447144 
1.5205475092 -64.9354476929 
1.5214231014 -64.9397430420 
1.5222991705 -64.9440460205 
1.5231757164 -65.0307312012 
1.5240527391 -65.1868362427 
1.5249303579 -65.3429489136 
1.5258084536 -65.4990615845 
1.5266870260 -65.7657089233 
1.5275660753 -66.0419998169 
1.5284456015 -66.3182754517 
1.5293257236 -66.6146774292 
1.5302063227 -66.9570617676 
1.5310875177 -67.2994766235 
1.5319690704 -67.6418380737 
1.5328512192 -67.9721221924 
1.5337338448 -68.2970733643 
1.5346169472 -68.6220169067 
1.5355006456 -68.9343719482 
1.5363848209 -69.1282653809 
1.5372694731 -69.3221588135 
1.5381547213 -69.5160675049 
1.5390403271 -69.6211090088 
1.5399265289 -69.6384811401 
1.5408132076 -69.6558532715 
1.5417004824 -69.6732177734 
1.5425882339 -69.6328735352 
1.5434764624 -69.5873565674 
1.5443651676 -69.5418472290 
1.5452544689 -69.5288696289 
1.5461442471 -69.5791625977 
1.5470345020 -69.6294555664 
1.5479253531 -69.6797561646 
1.5488165617 -69.9194641113 
1.5497084856 -70.2162017822 
1.5506007671 -70.5128860474 
1.5514936447 -70.9216079712 
1.5523869991 -71.7634201050 
1.5532808304 -72.6051940918 
1.5541752577 -73.4470443726 
1.5550701618 -75.3848495483 
1.5559656620 -77.9151687622 
1.5568615198 -80.4450531006 
1.5577579737 -82.4867401123 
1.5586550236 -80.1453475952 
1.5595525503 -77.8040618896 
1.5604505539 -75.4628753662 
1.5613490343 -74.4420623779 
1.5622481108 -74.4641571045 
1.5631476641 -74.4862442017 
1.5640476942 -74.5253372192 
1.5649483204 -75.2488784790 
1.5658494234 -75.9723968506 
1.5667510033 -76.6958770752 
1.5676532984 -76.2979431152 
1.5685559511 -74.7650451660 
1.5694590807 -73.2322158813 
1.5703628063 -71.6992568970 
1.5712670088 -70.9095306396 
1.5721718073 -70.1374282837 
1.5730770826 -69.3653717041 
1.5739828348 -68.7803497314 
1.5748891830 -68.4113693237 
1.5757960081 -68.0424041748 
1.5767034292 -67.6734085083 
1.5776112080 -67.4860763550 
1.5785197020 -67.3066711426 
1.5794286728 -67.1272659302 
1.5803381205 -66.9832687378 
1.5812480450 -66.8809890747 
1.5821585655 -66.7787017822 
1.5830695629 -66.6764221191 
1.5839811563 -66.6263885498 
1.5848932266 -66.5781173706 
1.5858057737 -66.5298538208 
1.5867189169 -66.5340423584 
1.5876325369 -66.5944976807 
1.5885467529 -66.6549530029 
1.5894614458 -66.7162094116 
1.5903767347 -66.9455871582 
1.5912923813 -67.1749267578 
1.5922087431 -67.4043121338 
1.5931255817 -67.6804199219 
1.5940428972 -67.9973526001 
1.5949606895 -68.3142623901 
1.5958790779 -68.6112518311 
1.5967980623 -68.6422348022 
1.5977175236 -68.6732101440 
1.5986374617 -68.7041931152 
1.5995579958 -68.6182708740 
1.6004790068 -68.4584732056 
1.6014006138 -68.2986602783 
1.6023228168 -68.1712799072 
1.6032453775 -68.2109146118 
1.6041685343 -68.2505569458 
1.6050922871 -68.2902069092 
1.6060165167 -68.5687408447 
1.6069412231 -68.9405441284 
1.6078665257 -69.3123779297 
1.6087923050 -69.7461776733 
1.6097187996 -70.3373413086 
1.6106456518 -70.9283905029 
1.6115731001 -71.5194854736 
1.6125010252 -71.4256210327 
1.6134295464 -71.2136077881 
1.6143585443 -71.0016098022 
1.6152881384 -70.7124252319 
1.6162182093 -70.3208389282 
1.6171488762 -69.9292373657 
1.6180800200 -69.5418777466 
1.6190117598 -69.4638061523 
1.6199439764 -69.3857421875 
1.6208767891 -69.3076705933 
1.6218100786 -69.3575515747 
1.6227439642 -69.4913330078 
1.6236783266 -69.6250991821 
1.6246132851 -69.7696380615 
1.6255487204 -69.9569473267 
1.6264847517 -70.1442642212 
1.6274213791 -70.3315963745 
1.6283583641 -70.4266662598 
1.6292960644 -70.4993743896 
1.6302341223 -70.5720672607 
1.6311728954 -70.5663757324 
1.6321121454 -70.4502563477 
1.6330519915 -70.3341293335 
1.6339923143 -70.2142257690 
1.6349331141 -69.9803619385 
1.6358746290 -69.7464599609 
1.6368165016 -69.5125961304 
1.6377589703 -69.2998275757 
1.6387020350 -69.0981597900 
1.6396456957 -68.8964843750 
1.6405898333 -68.7455062866 
1.6415344477 -68.7210845947 
1.6424796581 -68.6966629028 
1.6434253454 -68.6722488403 
1.6443717480 -68.9183197021 
1.6453186274 -69.1871261597 
1.6462659836 -69.4559173584 
1.6472139359 -69.9306793213 
1.6481623650 -70.5634613037 
1.6491113901 -71.1962814331 
1.6500610113 -71.8675003052 
1.6510111094 -72.6786880493 
1.6519618034 -73.4899215698 
1.6529130936 -74.3011856079 
1.6538647413 -74.9459228516 
1.6548171043 -75.5662460327 
1.6557699442 -76.1865158081 
1.6567233801 -76.9515304565 
1.6576774120 -77.8428726196 
1.6586318016 -78.7340393066 
1.6595869064 -79.4852218628 
1.6605424881 -79.6851959229 
1.6614986658 -79.8851852417 
1.6624554396 -80.0851745605 
1.6634126902 -79.5154800415 
1.6643704176 -78.8388290405 
1.6653288603 -78.1620635986 
1.6662877798 -77.3559112549 
1.6672471762 -76.4480514526 
1.6682072878 -75.5400390625 
1.6691677570 -74.5771865845 
1.6701289415 -73.4466171265 
1.6710906029 -72.3161392212 
1.6720528603 -71.1856079102 
1.6730155945 -70.4166870117 
1.6739789248 -69.6700744629 
1.6749428511 -68.9234313965 
1.6759073734 -68.3953704834 
1.6768723726 -67.9892196655 
1.6778378487 -67.5831069946 
1.6788040400 -67.2588195801 
1.6797707081 -67.0873031616 
1.6807379723 -66.9157714844 
1.6817057133 -66.7546997070 
1.6826740503 -66.7516403198 
1.6836429834 -66.7485733032 
1.6846123934 -66.7455139160 
1.6855823994 -66.8497009277 
1.6865530014 -66.9839324951 
1.6875241995 -67.1181716919 
1.6884958744 -67.3094406128 
1.6894681454 -67.5562667847 
1.6904408932 -67.8030776978 
1.6914142370 -68.0665130615 
1.6923881769 -68.3832168579 
1.6933627129 -68.6999359131 
1.6943378448 -69.0166625977 
1.6953134537 -69.3440017700 
1.6962895393 -69.6715469360 
1.6972663403 -69.9991455078 
1.6982436180 -70.2928466797 
1.6992214918 -70.5733947754 
1.7001999617 -70.8539428711 
1.7011789083 -71.1027450562 
1.7021585703 -71.3157653809 
1.7031385899 -71.5287475586 
1.7041193247 -71.7397308350 
1.7051005363 -71.9437026978 
1.7060823441 -72.1476745605 
1.7070647478 -72.3516540527 
1.7080477476 -72.6600723267 
1.7090312243 -72.9697875977 
1.7100152969 -73.2795181274 
1.7109999657 -73.7238693237 
1.7119852304 -74.2118148804 
1.7129709721 -74.6997146606 
1.7139573097 -75.1470642090 
1.7149442434 -75.5583343506 
1.7159317732 -75.9696121216 
1.7169197798 -76.1228637695 
1.7179083824 -75.7010192871 
1.7188975811 -75.2791595459 
1.7198872566 -74.8339538574 
1.7208776474 -74.1669158936 
1.7218686342 -73.4998703003 
1.7228600979 -72.8328781128 
1.7238520384 -72.4728851318 
1.7248446941 -72.1517715454 
1.7258379459 -71.8306427002 
1.7268316746 -71.7426910400 
1.7278259993 -71.7617416382 
1.7288208008 -71.7807846069 
1.7298164368 -71.8795013428 
1.7308124304 -72.0614242554 
1.7318090200 -72.2433547974 
1.7328062057 -72.4123458862 
1.7338039875 -72.5509109497 
1.7348023653 -72.6894760132 
1.7358012199 -72.8250732422 
1.7368007898 -72.9378051758 
1.7378008366 -73.0505294800 
1.7388014793 -73.1632537842 
1.7398027182 -73.4336853027 
1.7408045530 -73.7150344849 
1.7418068647 -73.9963531494 
1.7428097725 -74.5548858643 
1.7438133955 -75.1998519897 
1.7448174953 -75.8447494507 
1.7458221912 -76.7139358521 
1.7468273640 -77.7355194092 
1.7478332520 -78.7572326660 
1.7488397360 -79.4572677612 
1.7498466969 -79.7376556396 
1.7508542538 -80.0180435181 
1.7518624067 -80.0045166016 
1.7528711557 -79.2286605835 
1.7538805008 -78.4527969360 
1.7548904419 -77.6657028198 
1.7559008598 -76.8023376465 
1.7569119930 -75.9388504028 
1.7579236031 -75.0754623413 
1.7589358091 -74.3621520996 
1.7599486113 -73.6512298584 
1.7609620094 -72.9402923584 
1.7619761229 -72.3338470459 
1.7629905939 -71.7466888428 
1.7640057802 -71.1594619751 
1.7650214434 -70.7339248657 
1.7660378218 -70.3734664917 
1.7670547962 -70.0129928589 
1.7680722475 -69.8524322510 
1.7690902948 -69.8333282471 
1.7701089382 -69.8142318726 
1.7711281776 -69.9779815674 
1.7721480131 -70.3530426025 
1.7731684446 -70.7281112671 
1.7741894722 -71.2388763428 
1.7752110958 -72.0040740967 
1.7762333155 -72.7692794800 
1.7772560120 -73.5877761841 
1.7782794237 -74.5779953003 
1.7793034315 -75.5682144165 
1.7803279161 -76.5264205933 
1.7813531160 -77.2754135132 
1.7823786736 -78.0242462158 
1.7834050655 -78.7634811401 
1.7844320536 -79.2190780640 
1.7854593992 -79.6745681763 
1.7864875793 -80.1301651001 
1.7875162363 -81.1822052002 
1.7885454893 -82.2727584839 
1.7895754576 -83.3634414673 
1.7906057835 -83.2226791382 
1.7916369438 -82.8664550781 
1.7926685810 -82.5102767944 
1.7937008142 -81.1019134521 
1.7947336435 -79.3761901855 
1.7957670689 -77.6504669189 
1.7968010902 -76.5174484253 
1.7978357077 -75.6495742798 
1.7988709211 -74.7816925049 
1.7999067307 -74.1868133545 
1.8009431362 -73.7600784302 
1.8019801378 -73.3333435059 
1.8030177355 -73.0929031372 
1.8040559292 -73.0033569336 
1.8050947189 -72.9138107300 
1.8061341047 -72.8102798462 
1.8071740866 -72.6922454834 
1.8082147837 -72.5742034912 
1.8092558384 -72.3768386841 
1.8102977276 -72.0766220093 
1.8113400936 -71.7764358521 
1.8123830557 -71.5872726440 
1.8134267330 -71.5752487183 
1.8144708872 -71.5632247925 
1.8155156374 -71.7448120117 
1.8165609837 -72.3019180298 
1.8176070452 -72.8590850830 
1.8186537027 -73.7028961182 
1.8197008371 -75.2132415771 
1.8207486868 -76.7237472534 
1.8217971325 -77.8246154785 
1.8228460550 -77.7967147827 
1.8238956928 -77.7688064575 
1.8249459267 -77.6096191406 
1.8259967566 -77.0279006958 
1.8270481825 -76.4461898804 
1.8281002045 -75.8895034790 
1.8291529417 -75.4252395630 
1.8302060366 -74.9610900879 
1.8312599659 -74.5152206421 
1.8323144913 -74.1453018188 
1.8333694935 -73.7754287720 
1.8344252110 -73.4830322266 
1.8354814053 -73.5403366089 
1.8365383148 -73.5976486206 
1.8375959396 -73.7311859131 
1.8386539221 -74.2278823853 
1.8397127390 -74.7246856689 
1.8407719135 -75.2844696045 
1.8418319225 -76.1518707275 
1.8428925276 -77.0192642212 
1.8439536095 -77.8803253174 
1.8450154066 -78.7118682861 
1.8460779190 -79.5434875488 
1.8471407890 -80.2371063232 
1.8482044935 -80.3034362793 
1.8492685556 -80.3697509766 
1.8503334522 -80.4314651489 
1.8513989449 -80.4738388062 
1.8524649143 -80.5162048340 
1.8535315990 -80.6421432495 
1.8545988798 -81.0817337036 
1.8556667566 -81.5213088989 
1.8567353487 -82.0110473633 
1.8578044176 -82.6652526855 
1.8588742018 -83.3195114136 
1.8599444628 -83.3964385986 
1.8610155582 -81.8398666382 
1.8620871305 -80.2834930420 
1.8631592989 -78.9207687378 
1.8642321825 -78.0223922729 
1.8653055429 -77.1241455078 
1.8663797379 -76.3825302124 
1.8674544096 -75.9562835693 
1.8685296774 -75.5300369263 
1.8696056604 -75.0847167969 
1.8706822395 -74.6076889038 
1.8717592955 -74.1307220459 
1.8728370667 -73.5028381348 
1.8739154339 -72.6694869995 
1.8749945164 -71.8360671997 
1.8760741949 -71.0673904419 
1.8771543503 -70.3699951172 
1.8782353401 -69.6724548340 
1.8793168068 -69.1525497437 
1.8803989887 -68.7870178223 
1.8814817667 -68.4214935303 
1.8825650215 -68.2508239746 
1.8836491108 -68.2111892700 
1.8847336769 -68.1715545654 
1.8858189583 -68.3286590576 
1.8869049549 -68.5844879150 
1.8879913092 -68.8402633667 
1.8890784979 -69.2917404175 
1.8901661634 -69.8123092651 
1.8912546635 -70.3329772949 
1.8923436403 -71.0412292480 
1.8934332132 -71.7915649414 
1.8945235014 -72.5419692993 
1.8956143856 -73.4720993042 
1.8967058659 -74.4221878052 
1.8977980614 -75.3723526001 
1.8988908529 -76.6124572754 
1.8999842405 -77.8562850952 
1.9010783434 -79.1505966187 
1.9021729231 -81.0250015259 
1.9032682180 -82.8995513916 
1.9043641090 -84.9918518066 
1.9054607153 -88.0937652588 
1.9065579176 -91.1955795288 
1.9076557159 -92.1595306396 
1.9087542295 -87.6173858643 
1.9098532200 -83.0758895874 
1.9109529257 -79.7118301392 
1.9120533466 -78.2151107788 
1.9131542444 -76.7186126709 
1.9142559767 -75.5392913818 
1.9153580666 -74.6794662476 
1.9164611101 -73.8193893433 
1.9175646305 -73.1761245728 
1.9186687469 -72.6682128906 
1.9197735786 -72.1602630615 
1.9208788872 -71.8454284668 
1.9219850302 -71.5994491577 
1.9230917692 -71.3534774780 
1.9241989851 -71.3108444214 
1.9253070354 -71.3004379272 
1.9264156818 -71.2900390625 
1.9275249243 -71.5076904297 
1.9286348820 -71.7266921997 
1.9297453165 -71.9733581543 
1.9308564663 -72.4056777954 
1.9319683313 -72.8380355835 
1.9330807924 -73.3069076538 
1.9341938496 -73.8742294312 
1.9353075027 -74.4415283203 
1.9364219904 -74.9707412720 
1.9375370741 -75.4462432861 
1.9386526346 -75.9216842651 
1.9397689104 -76.2071151733 
1.9408857822 -76.3464202881 
1.9420034885 -76.4857559204 
1.9431217909 -76.4413757324 
1.9442405701 -76.3255233765 
1.9453600645 -76.2096710205 
1.9464801550 -75.9986495972 
1.9476010799 -75.7744903564 
1.9487226009 -75.5494918823 
1.9498445988 -75.3055267334 
1.9509673119 -75.0615463257 
1.9520906210 -74.8568878174 
1.9532147646 -74.7992095947 
1.9543395042 -74.7415390015 
1.9554647207 -74.8442535400 
1.9565907717 -75.2041091919 
1.9577174187 -75.5639419556 
1.9588446617 -76.4659881592 
1.9599726200 -77.7910842896 
1.9611011744 -79.1161117554 
1.9622304440 -78.2514801025 
1.9633603096 -76.6335754395 
1.9644907713 -75.0157470703 
1.9656220675 -73.7557373047 
1.9667537212 -72.5226211548 
1.9678863287 -71.3814010620 
1.9690195322 -70.9031906128 
1.9701532125 -70.4250640869 
1.9712877274 -70.1039199829 
1.9724227190 -70.1197433472 
1.9735584259 -70.1355667114 
1.9746949673 -70.3236618042 
1.9758318663 -70.6717758179 
1.9769695997 -71.0199432373 
1.9781079292 -71.4703598022 
1.9792469740 -71.9599990845 
1.9803867340 -72.4496612549 
1.9815269709 -73.2971496582 
1.9826680422 -74.1706314087 
1.9838097095 -75.3531875610 
1.9849519730 -78.3387832642 
1.9860949516 -81.3245315552 
1.9872385263 -82.0432662964 
1.9883828163 -78.8111801147 
1.9895278215 -75.5789337158 
1.9906733036 -73.8091201782 
1.9918196201 -73.0664520264 
1.9929664135 -72.3239059448 
1.9941140413 -72.0935897827 
1.9952623844 -71.9799575806 
1.9964112043 -71.8863525391 
1.9975607395 -72.2069549561 
1.9987108707 -72.5275421143 
1.9998618364 -72.9747314453 
2.0010135174 -73.7439804077 
2.0021655560 -74.5130310059 
2.0033185482 -75.4632339478 
2.0044720173 -76.5786972046 
2.0056262016 -77.6942138672 
2.0067811012 -78.3305358887 
2.0079364777 -78.8213195801 
2.0090928078 -79.3074798584 
2.0102498531 -79.5079345703 
2.0114071369 -79.7083129883 
2.0125653744 -80.0250473022 
2.0137240887 -80.6565170288 
2.0148837566 -81.2881393433 
2.0160441399 -80.8170089722 
2.0172047615 -79.3596115112 
2.0183663368 -77.9018554688 
2.0195286274 -76.8874816895 
2.0206913948 -75.9913330078 
2.0218551159 -75.1057205200 
2.0230190754 -74.3983688354 
2.0241839886 -73.6908569336 
2.0253496170 -73.0822372437 
2.0265157223 -72.6774444580 
2.0276827812 -72.2725524902 
2.0288503170 -72.1971206665 
2.0300185680 -72.3393783569 
2.0311872959 -72.4816055298 
2.0323569775 -73.2426300049 
2.0335273743 -74.0871734619 
2.0346982479 -75.1050338745 
2.0358698368 -77.0011062622 
2.0370419025 -78.8968658447 
2.0382149220 -80.2419891357 
2.0393886566 -80.9202728271 
2.0405628681 -81.5984344482 
2.0417380333 -82.8847808838 
2.0429136753 -84.3796310425 
2.0440900326 -85.8124084473 
2.0452668667 -85.7871627808 
2.0464446545 -85.7619094849 
2.0476229191 -85.8735580444 
2.0488021374 -86.2495040894 
2.0499818325 -86.6253814697 
2.0511622429 -84.6362838745 
2.0523431301 -81.3510818481 
2.0535249710 -78.0651245117 
2.0547075272 -76.9965820312 
2.0558905602 -76.0338439941 
2.0570743084 -75.2842483521 
2.0582587719 -75.1182403564 
2.0594439507 -74.9522323608 
2.0606298447 -74.9764099121 
2.0618164539 -75.1357040405 
2.0630037785 -75.2950134277 
2.0641915798 -75.2216262817 
2.0653800964 -75.1241073608 
2.0665695667 -74.9993820190 
2.0677592754 -74.7845153809 
2.0689499378 -74.5695953369 
2.0701413155 -74.4558486938 
2.0713334084 -74.4213409424 
2.0725262165 -74.3868255615 
2.0737195015 -74.5311279297 
2.0749135017 -74.6965332031 
2.0761084557 -74.8924865723 
2.0773036480 -75.1891784668 
2.0784997940 -75.4859390259 
2.0796966553 -75.5942993164 
2.0808942318 -75.5626831055 
2.0820925236 -75.5310745239 
2.0832912922 -74.9496536255 
2.0844910145 -74.3200378418 
2.0856912136 -73.6834945679 
2.0868921280 -73.0279769897 
2.0880937576 -72.3724517822 
2.0892961025 -71.8484878540 
2.0904991627 -71.4039382935 
2.0917029381 -70.9593811035 
2.0929074287 -70.8094482422 
2.0941123962 -70.6652297974 
2.0953183174 -70.6473083496 
2.0965247154 -70.8711929321 
2.0977318287 -71.0950775146 
2.0989398956 -71.6292724609 
2.1001484394 -72.2908325195 
2.1013576984 -73.0013275146 
2.1025676727 -74.2829895020 
2.1037786007 -75.5649261475 
2.1049897671 -77.3616180420 
2.1062018871 -79.7810974121 
2.1074147224 -82.2006072998 
2.1086282730 -81.3465499878 
2.1098423004 -79.8258972168 
2.1110572815 -78.4637222290 
2.1122727394 -77.6893157959 
2.1134889126 -76.9149017334 
2.1147060394 -76.2034072876 
2.1159236431 -75.5345001221 
2.1171419621 -74.8655776978 
2.1183612347 -74.0760803223 
2.1195807457 -73.2854461670 
2.1208014488 -72.5540313721 
2.1220226288 -71.9190444946 
2.1232445240 -71.2840576172 
2.1244671345 -70.9125747681 
2.1256902218 -70.6159591675 
2.1269142628 -70.3892974854 
2.1281390190 -70.4809722900 
2.1293644905 -70.5726547241 
2.1305906773 -70.8939819336 
2.1318173409 -71.3777694702 
2.1330449581 -71.8616561890 
2.1342732906 -72.6857604980 
2.1355021000 -73.5114822388 
2.1367316246 -74.3761825562 
2.1379621029 -75.2975616455 
2.1391930580 -76.2187728882 
2.1404249668 -77.1713562012 
2.1416573524 -78.1305389404 
2.1428906918 -79.4189147949 
2.1441245079 -81.7190246582 
2.1453590393 -84.0191421509 
2.1465945244 -83.5247497559 
2.1478304863 -81.6523284912 
2.1490671635 -79.9050674438 
2.1503047943 -79.3083496094 
2.1515429020 -78.7117538452 
2.1527817249 -78.3702621460 
2.1540212631 -78.2549514771 
2.1552615166 -78.1396331787 
2.1565027237 -77.4407424927 
2.1577444077 -76.7214508057 
2.1589868069 -76.0665817261 
2.1602301598 -75.5057907104 
2.1614739895 -74.9450988770 
2.1627185345 -74.7772827148 
2.1639637947 -74.6792755127 
2.1652097702 -74.6716079712 
2.1664566994 -74.8785095215 
2.1677041054 -75.0853729248 
2.1689522266 -75.0988845825 
2.1702010632 -75.0470275879 
2.1714508533 -74.9273910522 
2.1727013588 -74.5400009155 
2.1739521027 -74.1527633667 
2.1752040386 -73.9055938721 
2.1764564514 -73.7306137085 
2.1777098179 -73.5956039429 
2.1789636612 -73.7470932007 
2.1802184582 -73.8986129761 
2.1814737320 -74.1738586426 
2.1827299595 -74.5357437134 
2.1839866638 -74.8927841187 
2.1852443218 -75.1717224121 
2.1865024567 -75.4505996704 
2.1877615452 -75.5921325684 
2.1890213490 -75.6123123169 
2.1902818680 -75.6319732666 
2.1915431023 -75.5866470337 
2.1928048134 -75.5413284302 
2.1940674782 -75.5505447388 
2.1953310966 -75.6169052124 
2.1965949535 -75.6832427979 
2.1978600025 -75.9582824707 
2.1991252899 -76.2391281128 
2.2003917694 -76.4999694824 
2.2016587257 -76.7371597290 
2.2029263973 -76.9743499756 
2.2041950226 -76.4419097900 
2.2054641247 -75.8706512451 
2.2067341805 -75.2742385864 
2.2080047131 -74.6467742920 
2.2092761993 -74.0191955566 
2.2105484009 -73.8074340820 
2.2118210793 -73.6196517944 
2.2130947113 -73.6935272217 
2.2143690586 -74.0900192261 
2.2156441212 -74.4864959717 
2.2169198990 -75.9709472656 
2.2181963921 -77.5083084106 
2.2194736004 -78.2737731934 
2.2207517624 -78.1439819336 
2.2220304012 -78.0142211914 
2.2233099937 -76.4486694336 
2.2245900631 -74.8483581543 
2.2258710861 -73.7323608398 
2.2271528244 -73.1151657104 
2.2284350395 -72.5022506714 
2.2297182083 -72.2167892456 
2.2310023308 -71.9312744141 
2.2322869301 -71.7168045044 
2.2335722446 -71.5636978149 
2.2348582745 -71.4210891724 
2.2361452579 -71.4332504272 
2.2374329567 -71.4454193115 
2.2387211323 -71.6457672119 
2.2400102615 -71.9746780396 
2.2412998676 -72.3673019409 
2.2425906658 -73.1934890747 
2.2438819408 -74.0195083618 
2.2451739311 -74.9085083008 
2.2464668751 -75.8294296265 
2.2477602959 -76.4419174194 
2.2490546703 -75.8742370605 
2.2503497601 -75.3065719604 
2.2516453266 -75.0151519775 
2.2529418468 -74.8148651123 
2.2542390823 -74.8600616455 
2.2555372715 -75.4788818359 
2.2568359375 -76.0975723267 
2.2581355572 -78.2191467285 
2.2594358921 -80.6029663086 
2.2607369423 -81.5986633301 
2.2620384693 -80.5681533813 
2.2633411884 -79.5372848511 
2.2646441460 -78.3999710083 
2.2659482956 -77.2582473755 
2.2672531605 -76.6068801880 
2.2685585022 -76.3963088989 
2.2698647976 -76.2142181396 
2.2711718082 -76.3137435913 
2.2724795341 -76.4132690430 
2.2737882137 -76.5056686401 
2.2750973701 -76.5943908691 
2.2764074802 -76.6494445801 
2.2777180672 -76.5934143066 
2.2790298462 -76.5373687744 
2.2803421021 -76.4956817627 
2.2816550732 -76.4573974609 
2.2829689980 -76.5485839844 
2.2842833996 -76.8448028564 
2.2855987549 -77.1410675049 
2.2869148254 -78.1199569702 
2.2882316113 -79.1204986572 
2.2895493507 -79.3955993652 
2.2908678055 -79.0884552002 
2.2921867371 -78.6621475220 
2.2935066223 -77.5248184204 
2.2948272228 -76.3875274658 
2.2961485386 -75.8409652710 
2.2974708080 -75.5063552856 
2.2987937927 -75.3514556885 
2.3001174927 -75.5586395264 
2.3014416695 -75.7657699585 
2.3027670383 -76.2661132812 
2.3040931225 -76.7883987427 
2.3054196835 -77.2799835205 
2.3067471981 -77.7447509766 
2.3080754280 -78.1436386108 
2.3094043732 -78.1321258545 
2.3107342720 -78.1206054688 
2.3120646477 -77.7602691650 
2.3133962154 -77.2816848755 
2.3147280216 -76.7781753540 
2.3160610199 -76.2297668457 
2.3173947334 -75.6813888550 
2.3187289238 -75.3995590210 
2.3200643063 -75.1245574951 
2.3214001656 -75.1630477905 
2.3227367401 -75.4162597656 
2.3240742683 -75.8648681641 
2.3254125118 -77.0254745483 
2.3267514706 -78.1860351562 
2.3280913830 -80.7228088379 
2.3294317722 -83.5199661255 
2.3307731152 -84.0365524292 
2.3321151733 -81.9696197510 
2.3334581852 -79.8082733154 
2.3348016739 -76.8075866699 
2.3361461163 -73.8064880371 
2.3374912739 -71.8862838745 
2.3388371468 -70.3550415039 
2.3401839733 -69.0923919678 
2.3415315151 -68.2802658081 
2.3428797722 -67.4755401611 
2.3442287445 -67.1629714966 
2.3455786705 -66.8503646851 
2.3469293118 -66.8094177246 
2.3482806683 -66.9087829590 
2.3496327400 -67.1252441406 
2.3509857655 -67.6061859131 
2.3523395061 -68.0871124268 
2.3536939621 -68.9415893555 
2.3550493717 -69.8125610352 
2.3564052582 -70.9524307251 
2.3577620983 -72.2629547119 
2.3591198921 -73.7668838501 
2.3604781628 -75.7956771851 
2.3618373871 -77.8247222900 
2.3631973267 -78.3386840820 
2.3645582199 -78.7376556396 
2.3659198284 -77.7923583984 
2.3672819138 -75.9254837036 
2.3686451912 -74.2974319458 
2.3700089455 -73.3513336182 
2.3713736534 -72.4051132202 
2.3727393150 -71.8343429565 
2.3741054535 -71.2922592163 
2.3754725456 -70.9030838013 
2.3768401146 -70.6149673462 
2.3782088757 -70.3796539307 
2.3795783520 -70.2813873291 
2.3809485435 -70.1831283569 
2.3823194504 -70.2193145752 
2.3836910725 -70.2614669800 
2.3850638866 -70.3557968140 
2.3864371777 -70.4794769287 
2.3878111839 -70.6135711670 
2.3891861439 -70.7693939209 
2.3905620575 -70.9257812500 
2.3919384480 -71.1212158203 
2.3933157921 -71.3166732788 
2.3946938515 -71.5916748047 
2.3960728645 -71.8999862671 
2.3974525928 -72.2859268188 
2.3988327980 -72.7885742188 
2.4002141953 -73.3111419678 
2.4015963078 -74.0175476074 
2.4029791355 -74.7239074707 
2.4043629169 -75.4562606812 
2.4057471752 -76.1949539185 
2.4071326256 -76.8009719849 
2.4085185528 -77.2748107910 
2.4099054337 -77.7008056641 
2.4112930298 -77.9442520142 
2.4126815796 -78.1877288818 
2.4140708447 -78.5036773682 
2.4154608250 -78.8260955811 
2.4168517590 -79.2734756470 
2.4182434082 -79.7941360474 
2.4196357727 -80.3087539673 
2.4210290909 -80.8120040894 
2.4224231243 -81.3171844482 
2.4238178730 -81.8500747681 
2.4252135754 -82.3830337524 
2.4266099930 -82.0544433594 
2.4280073643 -81.4920578003 
2.4294054508 -80.7704467773 
2.4308042526 -79.8967742920 
2.4322040081 -79.1562271118 
2.4336044788 -78.8399047852 
2.4350059032 -78.5235443115 
2.4364080429 -78.6269531250 
2.4378108978 -78.7434158325 
2.4392144680 -79.1077957153 
2.4406189919 -79.5767745972 
2.4420244694 -79.8147811890 
2.4434306622 -79.7586364746 
2.4448375702 -79.5043334961 
2.4462451935 -78.3437347412 
2.4476537704 -77.1830215454 
2.4490633011 -76.2459106445 
2.4504735470 -75.3279037476 
2.4518845081 -74.6891860962 
2.4532961845 -74.1897354126 
2.4547088146 -73.8594894409 
2.4561223984 -73.7672271729 
2.4575366974 -73.7452697754 
2.4589517117 -74.0743255615 
2.4603676796 -74.4034118652 
2.4617843628 -75.1267166138 
2.4632017612 -75.8837432861 
2.4646201134 -76.6366119385 
2.4660391808 -77.3875427246 
2.4674592018 -77.6116867065 
2.4688801765 -77.1591491699 
2.4703016281 -76.6450500488 
2.4717242718 -75.8853302002 
2.4731473923 -75.1257934570 
2.4745714664 -74.5789871216 
2.4759964943 -74.0394592285 
2.4774219990 -73.6985778809 
2.4788486958 -73.4292373657 
2.4802758694 -73.3218841553 
2.4817039967 -73.3723526001 
2.4831330776 -73.5276947021 
2.4845628738 -73.9519348145 
2.4859936237 -74.4014739990 
2.4874248505 -75.2621536255 
2.4888572693 -76.1230545044 
2.4902904034 -77.4059982300 
2.4917242527 -78.7705307007 
2.4931590557 -80.1254196167 
2.4945948124 -81.4747009277 
2.4960310459 -81.8841934204 
2.4974684715 -80.9195938110 
2.4989063740 -79.8894348145 
2.5003454685 -78.5869674683 
2.5017852783 -77.2846069336 
2.5032255650 -76.5297317505 
2.5046670437 -75.7823333740 
2.5061092377 -75.2695770264 
2.5075523853 -74.8230438232 
2.5089962482 -74.4526214600 
2.5104408264 -74.1380844116 
2.5118863583 -73.8691101074 
2.5133328438 -73.6755981445 
2.5147800446 -73.5065536499 
2.5162281990 -73.4497833252 
2.5176768303 -73.3930282593 
2.5191266537 -73.5676422119 
2.5205771923 -73.7460021973 
2.5220284462 -74.1445159912 
2.5234808922 -74.6009979248 
2.5249338150 -75.0782852173 
2.5263876915 -75.5693435669 
2.5278422832 -76.1347732544 
2.5292980671 -76.8046569824 
2.5307545662 -78.0140914917 
2.5322115421 -81.0038375854 
2.5336697102 -83.6781311035 
2.5351285934 -80.5250930786 
2.5365884304 -77.3718109131 
2.5380489826 -76.0339508057 
2.5395102501 -74.9597396851 
2.5409727097 -74.5832977295 
2.5424358845 -74.5093917847 
2.5438997746 -74.6057205200 
2.5453646183 -74.8561935425 
2.5468301773 -74.9928588867 
2.5482966900 -74.9225311279 
2.5497641563 -74.7778167725 
2.5512323380 -74.3103408813 
2.5527012348 -73.8461227417 
2.5541710854 -73.5224380493 
2.5556418896 -73.1987380981 
2.5571136475 -73.2719497681 
2.5585858822 -73.4094161987 
2.5600590706 -73.8778915405 
2.5615332127 -74.4874801636 
2.5630083084 -75.2362823486 
2.5644841194 -76.1013031006 
2.5659606457 -76.8649368286 
2.5674381256 -77.4704818726 
2.5689165592 -77.9439086914 
2.5703957081 -77.9973754883 
2.5718758106 -78.0403976440 
2.5733566284 -77.9785614014 
2.5748386383 -77.9167098999 
2.5763211250 -77.4060668945 
2.5778045654 -76.8691864014 
2.5792889595 -75.8173446655 
2.5807740688 -74.6378326416 
2.5822601318 -73.5420761108 
2.5837471485 -72.4894027710 
2.5852348804 -71.5928421021 
2.5867235661 -70.8388061523 
2.5882127285 -70.2007598877 
2.5897033215 -69.7457046509 
2.5911943913 -69.3721237183 
2.5926864147 -69.2371215820 
2.5941793919 -69.1473464966 
2.5956730843 -69.3765106201 
2.5971677303 -69.6056823730 
2.5986633301 -70.2575988770 
2.6001594067 -70.9108505249 
2.6016566753 -72.0242004395 
2.6031546593 -73.2052230835 
2.6046538353 -74.9237594604 
2.6061534882 -76.8216171265 
2.6076540947 -78.0812911987 
2.6091556549 -78.9652633667 
2.6106581688 -79.1458206177 
2.6121613979 -78.6562271118 
2.6136655807 -78.5748596191 
2.6151704788 -79.1120071411 
2.6166763306 -80.2954864502 
2.6181831360 -83.0975189209 
2.6196906567 -85.0468368530 
2.6211991310 -83.0038146973 
2.6227083206 -80.9971084595 
2.6242184639 -79.4789276123 
2.6257295609 -77.9606628418 
2.6272413731 -77.2248229980 
2.6287543774 -76.5174560547 
2.6302678585 -76.0804443359 
2.6317825317 -75.6863784790 
2.6332979202 -75.5876235962 
2.6348142624 -75.5803756714 
2.6363313198 -75.9540939331 
2.6378493309 -76.5183792114 
2.6393682957 -77.3515548706 
2.6408882141 -78.3855972290 
2.6424086094 -79.1949462891 
2.6439301968 -79.7618560791 
2.6454527378 -80.3244247437 
2.6469759941 -80.8802871704 
2.6485002041 -81.5526885986 
2.6500251293 -82.4906234741 
2.6515510082 -83.0890884399 
2.6530780792 -82.4874496460 
2.6546056271 -81.7793426514 
2.6561341286 -80.4095230103 
2.6576635838 -79.0597000122 
2.6591937542 -78.0272598267 
2.6607251167 -76.9946136475 
2.6622571945 -76.4667053223 
2.6637902260 -75.9475402832 
2.6653239727 -75.9912261963 
2.6668586731 -76.0913772583 
2.6683943272 -76.7754669189 
2.6699306965 -77.5732192993 
2.6714682579 -78.8078460693 
2.6730062962 -80.1742172241 
2.6745455265 -81.2618560791 
2.6760857105 -82.2305374146 
2.6776263714 -82.2276535034 
2.6791684628 -81.6695861816 
2.6807110310 -81.0117416382 
2.6822545528 -80.2799301147 
2.6837990284 -79.7629699707 
2.6853444576 -79.4483032227 
2.6868906021 -79.1141433716 
2.6884379387 -78.7568283081 
2.6899857521 -78.3698272705 
2.6915347576 -77.9387359619 
2.6930844784 -77.5841445923 
2.6946353912 -77.3707427979 
2.6961870193 -77.2268218994 
2.6977393627 -77.2439117432 
2.6992928982 -77.2508544922 
2.7008471489 -77.2280120850 
2.7024023533 -77.1320419312 
2.7039585114 -76.7593612671 
2.7055153847 -76.3957290649 
2.7070732117 -76.0772476196 
2.7086319923 -75.8141555786 
2.7101917267 -75.9339218140 
2.7117521763 -76.0895462036 
2.7133135796 -76.6144104004 
2.7148759365 -77.1362991333 
2.7164392471 -77.6044311523 
2.7180035114 -78.0576553345 
2.7195684910 -77.7940444946 
2.7211344242 -77.5304260254 
2.7227013111 -76.8576431274 
2.7242691517 -76.1805267334 
2.7258377075 -75.6700363159 
2.7274074554 -75.1661605835 
2.7289776802 -74.9972457886 
2.7305490971 -74.8513183594 
2.7321214676 -75.0520553589 
2.7336945534 -75.2861785889 
2.7352688313 -75.8237533569 
2.7368435860 -76.3982925415 
2.7384195328 -77.1432495117 
2.7399964333 -77.9131622314 
2.7415740490 -78.0464248657 
2.7431528568 -78.0723876953 
2.7447323799 -76.9471359253 
2.7463128567 -75.6052169800 
2.7478942871 -74.4750442505 
2.7494764328 -73.3885040283 
2.7510595322 -72.7499465942 
2.7526435852 -72.2093963623 
2.7542285919 -72.0678482056 
2.7558147907 -72.0180282593 
2.7574014664 -72.2942810059 
2.7589893341 -72.6478195190 
2.7605779171 -73.2116012573 
2.7621674538 -73.8260879517 
2.7637579441 -74.5258178711 
2.7653491497 -75.2459640503 
2.7669415474 -75.9805755615 
2.7685348988 -76.7185745239 
2.7701289654 -77.2694473267 
2.7717242241 -77.7772216797 
2.7733199596 -77.9739379883 
2.7749171257 -78.1018981934 
2.7765150070 -78.1524505615 
2.7781136036 -78.1869049072 
2.7797133923 -78.1908187866 
2.7813138962 -78.1888656616 
2.7829153538 -78.0681838989 
2.7845177650 -77.9269638062 
2.7861211300 -77.7015609741 
2.7877254486 -77.4634094238 
2.7893304825 -77.2606048584 
2.7909367085 -77.0622711182 
2.7925438881 -76.9690628052 
2.7941517830 -76.8867034912 
2.7957606316 -76.9333953857 
2.7973704338 -76.9899139404 
2.7989811897 -77.2183914185 
2.8005931377 -77.4552078247 
2.8022055626 -77.9651794434 
2.8038191795 -78.4828567505 
2.8054337502 -79.2247161865 
2.8070490360 -79.9360351562 
2.8086655140 -79.9530868530 
2.8102824688 -79.9434814453 
2.8119008541 -79.6079483032 
2.8135199547 -79.4046554565 
2.8151400089 -80.2523422241 
2.8167610168 -81.2350616455 
2.8183827400 -82.9841613770 
2.8200058937 -83.7302017212 
2.8216297626 -80.2066345215 
2.8232543468 -77.2867355347 
2.8248801231 -76.3530578613 
2.8265063763 -75.6992034912 
2.8281340599 -75.7724914551 
2.8297626972 -76.1062698364 
2.8313920498 -76.9815139771 
2.8330223560 -78.1133575439 
2.8346536160 -79.6745681763 
2.8362858295 -81.1508178711 
2.8379189968 -82.5126037598 
2.8395531178 -82.9506149292 
2.8411881924 -82.3833694458 
2.8428242207 -81.5297698975 
2.8444609642 -80.4272308350 
2.8460991383 -79.5888671875 
2.8477377892 -78.9323806763 
2.8493776321 -78.6217041016 
2.8510184288 -78.4950942993 
2.8526599407 -78.7912979126 
2.8543026447 -79.2560119629 
2.8559460640 -79.9896316528 
2.8575904369 -80.7994232178 
2.8592360020 -80.7872161865 
2.8608822823 -80.6252670288 
2.8625297546 -80.2966918945 
2.8641779423 -79.9526443481 
2.8658270836 -79.8085403442 
2.8674774170 -79.6548919678 
2.8691284657 -79.3019409180 
2.8707807064 -78.9617691040 
2.8724334240 -78.7048187256 
2.8740875721 -78.5260391235 
2.8757426739 -78.6398086548 
2.8773982525 -78.8937454224 
2.8790552616 -79.4903869629 
2.8807132244 -80.2982025146 
2.8823716640 -81.4619522095 
2.8840315342 -82.2156066895 
2.8856921196 -82.4789352417 
2.8873538971 -82.0426406860 
2.8890163898 -81.0137863159 
2.8906798363 -79.8529510498 
2.8923444748 -78.6142501831 
2.8940098286 -77.3888092041 
2.8956761360 -76.1683120728 
2.8973436356 -75.3120727539 
2.8990118504 -74.5408172607 
2.9006812572 -74.2076263428 
2.9023513794 -73.9209365845 
2.9040226936 -74.0311050415 
2.9056949615 -74.1702804565 
2.9073679447 -74.5702667236 
2.9090421200 -75.0023574829 
2.9107170105 -75.5621566772 
2.9123930931 -76.1185226440 
2.9140701294 -76.6669845581 
2.9157481194 -77.1945343018 
2.9174270630 -77.6916122437 
2.9191067219 -78.0396575928 
2.9207878113 -78.2468948364 
2.9224696159 -77.8496780396 
2.9241523743 -77.0862808228 
2.9258360863 -76.2905807495 
2.9275209904 -75.4830856323 
2.9292066097 -74.9977569580 
2.9308931828 -74.5709457397 
2.9325807095 -74.4315032959 
2.9342694283 -74.3217163086 
2.9359591007 -74.4257278442 
2.9376497269 -74.5869445801 
2.9393413067 -74.9813385010 
2.9410336018 -75.5542907715 
2.9427270889 -76.5109481812 
2.9444217682 -77.8189239502 
2.9461169243 -79.5717468262 
2.9478135109 -79.7287521362 
2.9495108128 -78.6609420776 
2.9512093067 -77.7947692871 
2.9529087543 -77.0179290771 
2.9546089172 -77.1027679443 
2.9563102722 -77.3742446899 
2.9580123425 -78.3523406982 
2.9597156048 -79.3902435303 
2.9614200592 -80.6942214966 
2.9631252289 -81.8646545410 
2.9648313522 -82.5652160645 
2.9665386677 -82.8224334717 
2.9682466984 -82.2853469849 
2.9699559212 -81.4331359863 
2.9716658592 -80.2624130249 
2.9733772278 -79.3641738892 
2.9750893116 -78.6207351685 
2.9768023491 -78.3696899414 
2.9785165787 -78.2563934326 
2.9802315235 -78.7267837524 
2.9819476604 -79.2817230225 
2.9836647511 -80.3173675537 
2.9853825569 -81.1935195923 
2.9871017933 -81.5125808716 
2.9888215065 -81.4327926636 
2.9905426502 -80.6834106445 
2.9922647476 -80.0541534424 
2.9939875603 -79.5331573486 
2.9957115650 -79.2024383545 
2.9974365234 -78.9608383179 
2.9991624355 -78.8535232544 
3.0008895397 -78.7721405029 
3.0026173592 -78.7295074463 
3.0043463707 -78.6794433594 
3.0060760975 -78.5890731812 
3.0078072548 -78.5090560913 
3.0095391273 -78.4510345459 
3.0112719536 -78.4900131226 
3.0130059719 -78.6320953369 
3.0147409439 -78.9667282104 
3.0164768696 -79.4043807983 
3.0182137489 -80.1106109619 
3.0199515820 -80.8758850098 
3.0216906071 -82.0697555542 
3.0234305859 -83.4460983276 
3.0251715183 -85.7394409180 
3.0269134045 -87.8324584961 
3.0286562443 -89.5319137573 
3.0304002762 -88.9967422485 
3.0321452618 -86.3409729004 
3.0338912010 -85.1266479492 
3.0356380939 -84.5560836792 
3.0373859406 -83.7512130737 
3.0391349792 -82.8639755249 
3.0408852100 -81.1298217773 
3.0426359177 -79.5068969727 
3.0443880558 -78.2403030396 
3.0461409092 -77.2650146484 
3.0478949547 -76.6869964600 
3.0496499538 -76.5565109253 
3.0514059067 -76.7117996216 
3.0531630516 -77.5835800171 
3.0549211502 -78.6346435547 
3.0566802025 -80.8068847656 
3.0584402084 -82.9681243896 
3.0602011681 -85.0359802246 
3.0619635582 -85.5308380127 
3.0637266636 -83.4549102783 
3.0654907227 -81.3304748535 
3.0672559738 -79.1698379517 
3.0690219402 -78.2171020508 
3.0707890987 -77.6138610840 
3.0725574493 -78.1436767578 
3.0743265152 -78.9547882080 
3.0760967731 -80.9320983887 
3.0778679848 -82.6487655640 
3.0796403885 -83.9460754395 
3.0814137459 -82.2807769775 
3.0831878185 -78.5550842285 
3.0849633217 -76.5969543457 
3.0867395401 -75.0941467285 
3.0885169506 -74.5018768311 
3.0902955532 -74.0520095825 
3.0920748711 -74.1079330444 
3.0938553810 -74.3774566650 
3.0956368446 -74.9262161255 
3.0974192619 -75.7224731445 
3.0992028713 -76.6526794434 
3.1009874344 -77.9658660889 
3.1027729511 -79.2475585938 
3.1045596600 -79.5623168945 
3.1063470840 -79.3356552124 
3.1081359386 -77.8834762573 
3.1099255085 -76.7995376587 
3.1117162704 -76.0427856445 
3.1135082245 -75.6380996704 
3.1153008938 -75.3483047485 
3.1170947552 -75.2118530273 
3.1188895702 -75.1001968384 
3.1206855774 -75.0708541870 
3.1224825382 -75.1086196899 
3.1242802143 -75.2321624756 
3.1260793209 -75.3654174805 
3.1278793812 -75.5034103394 
3.1296803951 -75.3568649292 
3.1314826012 -75.1353530884 
3.1332857609 -74.6376571655 
3.1350898743 -74.1564025879 
3.1368949413 -73.7023391724 
3.1387014389 -73.4262695312 
3.1405086517 -73.2612152100 
3.1423170567 -73.4283294678 
3.1441264153 -73.6940536499 
3.1459369659 -74.3500366211 
3.1477482319 -75.1648941040 
3.1495609283 -76.2830886841 
3.1513743401 -77.6770782471 
3.1531889439 -79.2630767822 
3.1550047398 -81.2119064331 
3.1568212509 -83.1954498291 
3.1586391926 -84.8154373169 
3.1604578495 -85.5636520386 
3.1622776985 -84.6145706177 
3.1640985012 -84.0219345093 
3.1659207344 -83.6744689941 
3.1677434444 -84.3123779297 
3.1695673466 -85.2032089233 
3.1713926792 -86.7466278076 
3.1732187271 -88.0710220337 
3.1750457287 -89.0107192993 
3.1768739223 -89.1524047852 
3.1787035465 -88.8105468750 
3.1805336475 -86.7986221313 
3.1823649406 -84.7461853027 
3.1841976643 -83.7108230591 
3.1860311031 -83.0220565796 
3.1878654957 -82.8237915039 
3.1897013187 -82.4783325195 
3.1915378571 -82.0639877319 
3.1933755875 -80.6257171631 
3.1952142715 -79.1788558960 
3.1970543861 -77.8921737671 
3.1988949776 -76.9215698242 
3.2007369995 -76.2754974365 
3.2025802135 -76.1998443604 
3.2044241428 -76.3364257812 
3.2062692642 -77.3435287476 
3.2081158161 -78.7705993652 
3.2099628448 -81.0885925293 
3.2118110657 -84.3316650391 
3.2136607170 -88.1938476562 
3.2155110836 -84.4140167236 
3.2173624039 -80.0310134888 
3.2192149162 -77.8908538818 
3.2210688591 -76.2474212646 
3.2229235172 -75.2195663452 
3.2247791290 -74.7392501831 
3.2266364098 -74.4711990356 
3.2284941673 -74.8091812134 
3.2303531170 -75.3369140625 
3.2322134972 -76.2872314453 
3.2340743542 -77.6657028198 
3.2359364033 -79.3285675049 
3.2377996445 -81.8128204346 
3.2396643162 -84.4564666748 
3.2415297031 -87.3617935181 
3.2433960438 -87.7353897095 
3.2452638149 -85.4103088379 
3.2471325397 -83.1945800781 
3.2490019798 -81.1003875732 
3.2508730888 -80.0370101929 
3.2527449131 -79.2832107544 
3.2546176910 -79.0293960571 
3.2564921379 -79.1854782104 
3.2583670616 -79.5300598145 
3.2602431774 -80.2232284546 
3.2621202469 -80.8954696655 
3.2639989853 -81.5089950562 
3.2658782005 -81.6335220337 
3.2677586079 -81.4362335205 
3.2696406841 -80.5388336182 
3.2715232372 -79.5518798828 
3.2734067440 -78.4869842529 
3.2752919197 -77.5701141357 
3.2771778107 -76.7817611694 
3.2790646553 -76.3174362183 
3.2809526920 -75.9718551636 
3.2828421593 -75.9361343384 
3.2847323418 -76.0691528320 
3.2866237164 -76.3824996948 
3.2885165215 -76.9805679321 
3.2904098034 -77.6964035034 
3.2923045158 -78.7530822754 
3.2942004204 -79.9827804565 
3.2960972786 -81.4276428223 
3.2979948521 -82.8787231445 
3.2998938560 -84.2052688599 
3.3017942905 -84.3283309937 
3.3036954403 -83.9816360474 
3.3055975437 -82.9931182861 
3.3075013161 -81.9735641479 
3.3094055653 -80.9588088989 
3.3113110065 -80.1080322266 
3.3132181168 -79.3527374268 
3.3151257038 -78.7330703735 
3.3170344830 -78.3478088379 
3.3189446926 -78.0794754028 
3.3208556175 -78.2293472290 
3.3227677345 -78.6592864990 
3.3246810436 -79.4768447876 
3.3265955448 -80.7537765503 
3.3285109997 -82.0278396606 
3.3304274082 -81.9273223877 
3.3323454857 -81.5178680420 
3.3342640400 -80.7148132324 
3.3361840248 -79.4368057251 
3.3381052017 -78.0242996216 
3.3400273323 -76.5939102173 
3.3419504166 -75.4657058716 
3.3438744545 -74.6726760864 
3.3458001614 -74.4014053345 
3.3477265835 -74.3423156738 
3.3496541977 -74.7614898682 
3.3515832424 -75.4663848877 
3.3535130024 -76.4324569702 
3.3554439545 -77.8724136353 
3.3573763371 -79.4929962158 
3.3593094349 -81.4917984009 
3.3612434864 -83.2107849121 
3.3631794453 -84.7320785522 
3.3651158810 -84.7136688232 
3.3670532703 -84.5924224854 
3.3689918518 -84.4516296387 
3.3709321022 -84.4159622192 
3.3728730679 -84.4285049438 
3.3748149872 -84.2024078369 
3.3767585754 -83.8493957520 
3.3787028790 -83.2953567505 
3.3806481361 -82.7631835938 
3.3825950623 -82.2821350098 
3.3845427036 -82.1302032471 
3.3864915371 -82.3383255005 
3.3884413242 -82.9266891479 
3.3903927803 -85.2258758545 
3.3923449516 -87.1753005981 
3.3942980766 -86.9546813965 
3.3962528706 -85.6210174561 
3.3982083797 -83.5450744629 
3.4001648426 -83.8143844604 
3.4021232128 -84.8723068237 
3.4040818214 -87.2788391113 
3.4060418606 -88.8683776855 
3.4080035686 -90.0239410400 
3.4099657536 -90.1057052612 
3.4119291306 -88.7749938965 
3.4138934612 -85.9500732422 
3.4158596992 -84.1699829102 
3.4178264141 -82.8840255737 
3.4197943211 -82.5941543579 
3.4217636585 -82.8361206055 
3.4237339497 -83.3718261719 
3.4257051945 -83.4134216309 
3.4276781082 -82.9602127075 
3.4296517372 -81.7944030762 
3.4316263199 -80.8063964844 
3.4336020947 -79.9309539795 
3.4355795383 -79.3453903198 
3.4375576973 -78.8689498901 
3.4395370483 -78.4707183838 
3.4415178299 -77.9962844849 
3.4434993267 -77.3432617188 
3.4454820156 -76.3905181885 
3.4474663734 -75.2876586914 
3.4494512081 -74.1962585449 
3.4514372349 -73.3895568848 
3.4534249306 -72.8918380737 
3.4554133415 -72.6318206787 
3.4574029446 -72.9721221924 
3.4593935013 -73.5921173096 
3.4613859653 -74.6551818848 
3.4633789062 -76.3250198364 
3.4653730392 -78.1715164185 
3.4673686028 -80.0133972168 
3.4693651199 -80.8941879272 
3.4713625908 -81.0953826904 
3.4733617306 -81.5017166138 
3.4753615856 -81.9614639282 
3.4773626328 -82.4984436035 
3.4793648720 -81.8280639648 
3.4813685417 -80.8102188110 
3.4833731651 -79.5426712036 
3.4853787422 -78.6835784912 
3.4873859882 -78.0984191895 
3.4893939495 -78.2729797363 
3.4914031029 -78.7172470093 
3.4934136868 -79.4591903687 
3.4954252243 -79.9607620239 
3.4974377155 -80.4484024048 
3.4994518757 -80.9678497314 
3.5014667511 -81.5760955811 
3.5034828186 -82.0273513794 
3.5055000782 -81.4744033813 
3.5075187683 -81.3513336182 
3.5095384121 -81.5512390137 
3.5115590096 -83.5009613037 
3.5135815144 -84.6613616943 
3.5156044960 -84.7985305786 
3.5176286697 -84.0466690063 
3.5196545124 -83.7194366455 
3.5216810703 -84.7450027466 
3.5237085819 -84.7830047607 
3.5257375240 -84.2490921021 
3.5277678967 -82.6595840454 
3.5297992229 -81.6251144409 
3.5318315029 -80.9783859253 
3.5338654518 -80.5540695190 
3.5359001160 -80.1043853760 
3.5379359722 -79.6255035400 
3.5399734974 -79.1526794434 
3.5420117378 -78.7279586792 
3.5440511703 -78.3933715820 
3.5460917950 -78.4370193481 
3.5481340885 -78.7407760620 
3.5501768589 -79.5742416382 
3.5522210598 -80.4851303101 
3.5542666912 -81.3792648315 
3.5563132763 -81.8623809814 
3.5583608150 -82.6400375366 
3.5604100227 -83.6690063477 
3.5624599457 -86.5557785034 
3.5645112991 -88.1449127197 
3.5665640831 -88.2239608765 
3.5686175823 -86.0780410767 
3.5706722736 -84.3376922607 
3.5727281570 -83.6659317017 
3.5747857094 -83.1136245728 
3.5768439770 -82.5530548096 
3.5789034367 -81.9007339478 
3.5809645653 -81.3192596436 
3.5830264091 -80.8327331543 
3.5850894451 -80.6411895752 
3.5871539116 -80.7559738159 
3.5892193317 -81.0801315308 
3.5912859440 -81.7583618164 
3.5933537483 -82.3708343506 
3.5954232216 -82.8948211670 
3.5974934101 -82.3205871582 
3.5995645523 -81.1586761475 
3.6016376019 -79.4058761597 
3.6037113667 -78.0876922607 
3.6057863235 -77.1691131592 
3.6078629494 -76.7541580200 
3.6099402905 -77.2161788940 
3.6120185852 -78.2741012573 
3.6140987873 -80.1790161133 
3.6161797047 -87.0634231567 
3.6182618141 -90.6158065796 
3.6203451157 -84.9348602295 
3.6224300861 -83.7071533203 
3.6245157719 -84.2965393066 
3.6266026497 -86.6329574585 
3.6286911964 -85.1251220703 
3.6307804585 -82.5646591187 
3.6328711510 -81.0055465698 
3.6349632740 -80.4457931519 
3.6370561123 -80.5261535645 
3.6391503811 -81.5654602051 
3.6412456036 -83.0173950195 
3.6433424950 -84.2538986206 
3.6454403400 -83.0056762695 
3.6475393772 -81.6749191284 
3.6496398449 -80.4294433594 
3.6517412663 -80.1923904419 
3.6538438797 -80.5387115479 
3.6559481621 -81.3150863647 
3.6580531597 -82.5617980957 
3.6601593494 -83.6413116455 
3.6622672081 -84.4610900879 
3.6643757820 -83.5468978882 
3.6664857864 -82.4215698242 
3.6685967445 -81.1818618774 
3.6707096100 -80.6520843506 
3.6728229523 -80.1046752930 
3.6749377251 -79.5323257446 
3.6770541668 -78.7681503296 
3.6791713238 -78.2767181396 
3.6812896729 -78.0397033691 
3.6834096909 -78.4158172607 
3.6855304241 -79.1029739380 
3.6876525879 -80.0734481812 
3.6897757053 -81.5751953125 
3.6919007301 -83.4697723389 
3.6940264702 -85.6766281128 
3.6961534023 -87.8773040771 
3.6982820034 -87.7412185669 
3.7004113197 -85.7986373901 
3.7025418282 -83.6795501709 
3.7046742439 -82.1422119141 
3.7068073750 -81.1087341309 
3.7089414597 -80.9168548584 
3.7110774517 -81.3516387939 
3.7132141590 -82.3654251099 
3.7153522968 -84.6606750488 
3.7174913883 -87.7772216797 
3.7196323872 -90.5908508301 
3.7217741013 -88.5860519409 
3.7239170074 -86.2354736328 
3.7260615826 -84.0467834473 
3.7282068729 -83.4828643799 
3.7303533554 -84.4018478394 
3.7325017452 -86.0861206055 
3.7346508503 -88.1671142578 
3.7368011475 -87.0042419434 
3.7389526367 -85.0937881470 
3.7411060333 -84.4440917969 
3.7432599068 -83.1699676514 
3.7454152107 -81.8114547729 
3.7475721836 -80.6666183472 
3.7497301102 -79.6192626953 
3.7518889904 -78.5388107300 
3.7540497780 -77.3616943359 
3.7562112808 -76.3785400391 
3.7583739758 -75.5869216919 
3.7605383396 -75.0299072266 
3.7627036572 -74.9062118530 
3.7648701668 -75.0835571289 
3.7670378685 -75.5722579956 
3.7692072392 -76.9008865356 
3.7713773251 -79.1031417847 
3.7735488415 -82.4406661987 
3.7757220268 -90.3601837158 
3.7778961658 -90.8046264648 
3.7800712585 -86.7485733032 
3.7822482586 -83.2156524658 
3.7844259739 -80.9784164429 
3.7866048813 -79.6598358154 
3.7887852192 -79.4816436768 
3.7909669876 -79.9456710815 
3.7931497097 -80.5744628906 
3.7953338623 -81.1683349609 
3.7975194454 -81.4659423828 
3.7997059822 -81.7961959839 
3.8018937111 -82.2373275757 
3.8040833473 -83.1989440918 
3.8062736988 -84.5769577026 
3.8084652424 -86.2944107056 
3.8106579781 -87.3159255981 
3.8128526211 -87.0227432251 
3.8150479794 -85.8540878296 
3.8172445297 -84.5398254395 
3.8194427490 -83.2752685547 
3.8216419220 -82.1002426147 
3.8238422871 -81.1159286499 
3.8260445595 -80.3193206787 
3.8282475471 -79.6881866455 
3.8304517269 -79.2612304688 
3.8326575756 -79.3588485718 
3.8348643780 -79.7330627441 
3.8370723724 -80.3268127441 
3.8392815590 -80.4836654663 
3.8414926529 -80.0893402100 
3.8437044621 -79.3227615356 
3.8459177017 -78.4184036255 
3.8481326103 -77.6643981934 
3.8503482342 -77.0807113647 
3.8525650501 -76.7624435425 
3.8547837734 -76.7631759644 
3.8570032120 -76.9071121216 
3.8592240810 -77.1755447388 
3.8614461422 -77.5805511475 
3.8636698723 -78.1615371704 
3.8658945560 -78.9792861938 
3.8681204319 -80.4147796631 
3.8703479767 -82.6508026123 
3.8725764751 -84.6048431396 
3.8748061657 -85.1551971436 
3.8770377636 -85.3047332764 
3.8792700768 -86.4407043457 
3.8815035820 -88.8422317505 
3.8837389946 -89.6154327393 
3.8859751225 -88.3495483398 
3.8882124424 -86.1204376221 
3.8904511929 -85.7089462280 
3.8926918507 -86.5256576538 
3.8949329853 -89.0265502930 
3.8971755505 -94.0371322632 
3.8994200230 -87.9691543579 
3.9016652107 -83.4364776611 
3.9039115906 -81.4001159668 
3.9061598778 -80.3421936035 
3.9084091187 -79.6373062134 
3.9106593132 -79.1818466187 
3.9129109383 -78.9523010254 
3.9151644707 -78.8668823242 
3.9174187183 -78.6383590698 
3.9196741581 -78.1873855591 
3.9219317436 -77.4302902222 
3.9241898060 -77.0106582642 
3.9264492989 -76.9684829712 
3.9287104607 -77.5565185547 
3.9309725761 -78.6765899658 
3.9332358837 -80.0836639404 
3.9355010986 -81.7314071655 
3.9377670288 -83.9495773315 
3.9400341511 -86.7967987061 
3.9423027039 -90.1058349609 
3.9445731640 -93.5855560303 
3.9468443394 -93.0091018677 
3.9491167068 -91.2388305664 
3.9513912201 -89.2189559937 
3.9536662102 -87.9574890137 
3.9559426308 -86.8714294434 
3.9582209587 -85.9284820557 
3.9605000019 -85.0923461914 
3.9627802372 -84.4227981567 
3.9650619030 -83.7177124023 
3.9673454762 -82.9223327637 
3.9696297646 -82.5803909302 
3.9719152451 -83.1826705933 
3.9742026329 -84.3618698120 
3.9764909744 -85.6448974609 
3.9787805080 -83.5642318726 
3.9810719490 -81.9207992554 
3.9833641052 -81.5644073486 
3.9856576920 -82.8199615479 
3.9879529476 -85.2325668335 
3.9902491570 -88.5134658813 
3.9925465584 -92.5972290039 
3.9948453903 -87.7539291382 
3.9971461296 -84.0513458252 
3.9994475842 -82.0615615845 
4.0017504692 -80.8736724854 
4.0040550232 -79.7101745605 
4.0063605309 -78.7038497925 
4.0086669922 -77.9357757568 
4.0109758377 -77.7959518433 
4.0132851601 -78.0374832153 
4.0155959129 -78.6016845703 
4.0179076195 -79.4747467041 
4.0202217102 -80.5360870361 
4.0225367546 -81.5972137451 
4.0248527527 -82.6065979004 
4.0271706581 -83.4390411377 
4.0294890404 -84.2136993408 
4.0318093300 -84.6199874878 
4.0341310501 -84.4478836060 
4.0364542007 -82.6060409546 
4.0387778282 -81.0606918335 
4.0411038399 -79.8940048218 
4.0434308052 -79.2666549683 
4.0457587242 -79.2488174438 
4.0480880737 -79.6199264526 
4.0504198074 -80.4229660034 
4.0527515411 -81.8771057129 
4.0550851822 -85.2410659790 
4.0574207306 -86.9319915771 
4.0597567558 -86.2064895630 
4.0620942116 -83.7560043335 
4.0644335747 -82.6887435913 
4.0667738914 -82.1368942261 
4.0691151619 -81.6870727539 
4.0714583397 -80.8334350586 
4.0738029480 -79.8434219360 
4.0761485100 -78.8575592041 
4.0784955025 -78.0036087036 
4.0808444023 -77.5165252686 
4.0831937790 -77.2549362183 
4.0855450630 -77.2027511597 
4.0878977776 -77.3621978760 
4.0902514458 -77.8674011230 
4.0926065445 -78.7344207764 
4.0949630737 -80.0244369507 
4.0973210335 -81.9237136841 
4.0996804237 -84.5809173584 
4.1020407677 -87.7627258301 
4.1044030190 -90.7344665527 
4.1067662239 -91.0322799683 
4.1091308594 -87.3906784058 
4.1114974022 -83.6553955078 
4.1138648987 -80.7868957520 
4.1162333488 -78.7968750000 
4.1186037064 -77.3705215454 
4.1209754944 -76.3186874390 
4.1233482361 -75.5842285156 
4.1257219315 -75.1523056030 
4.1280980110 -74.8106384277 
4.1304750443 -74.4388961792 
4.1328530312 -73.9813079834 
4.1352334023 -73.3766784668 
4.1376142502 -72.8164596558 
4.1399965286 -72.4287338257 
4.1423807144 -72.3039093018 
4.1447658539 -72.6833801270 
4.1471524239 -73.5657348633 
4.1495399475 -74.8803253174 
4.1519298553 -76.6192321777 
4.1543202400 -78.8597564697 
4.1567125320 -81.5201644897 
4.1591062546 -84.8320083618 
4.1615009308 -88.9548950195 
4.1638970375 -94.2390213013 
4.1662950516 -92.6494522095 
4.1686940193 -89.7400131226 
4.1710939407 -87.2212371826 
4.1734962463 -84.3692398071 
4.1758990288 -82.5891494751 
4.1783037186 -81.4710922241 
4.1807093620 -80.8863983154 
4.1831169128 -80.7649154663 
4.1855254173 -80.9343490601 
4.1879353523 -81.2207031250 
4.1903471947 -81.5765457153 
4.1927599907 -81.9676132202 
4.1951742172 -82.3767395020 
4.1975898743 -82.7307968140 
4.2000069618 -83.0045089722 
4.2024250031 -83.1701431274 
4.2048449516 -83.1776046753 
4.2072663307 -83.2312927246 
4.2096886635 -83.4856948853 
4.2121124268 -84.1056594849 
4.2145385742 -85.7133636475 
4.2169651985 -89.2230758667 
4.2193932533 -91.4006652832 
4.2218232155 -90.3394012451 
4.2242536545 -88.3830490112 
4.2266860008 -86.9437637329 
4.2291202545 -86.3141555786 
4.2315549850 -86.3436584473 
4.2339916229 -86.0369949341 
4.2364292145 -82.8920364380 
4.2388691902 -80.5273284912 
4.2413096428 -79.4459228516 
4.2437520027 -79.3376846313 
4.2461957932 -79.9918594360 
4.2486405373 -80.8776168823 
4.2510867119 -81.8386306763 
4.2535352707 -82.7168731689 
4.2559843063 -83.0912933350 
4.2584347725 -82.5661239624 
4.2608866692 -81.4490966797 
4.2633404732 -79.9933319092 
4.2657952309 -78.6301498413 
4.2682514191 -77.6661682129 
4.2707095146 -77.0891036987 
4.2731680870 -76.8923416138 
4.2756285667 -77.0467605591 
4.2780909538 -77.3575592041 
4.2805542946 -77.6128768921 
4.2830190659 -77.9686965942 
4.2854852676 -78.5937652588 
4.2879528999 -79.8749847412 
4.2904219627 -81.9720458984 
4.2928919792 -84.4081497192 
4.2953643799 -86.4741134644 
4.2978377342 -87.0861282349 
4.3003120422 -87.9422607422 
4.3027887344 -90.4758224487 
4.3052659035 -92.8196868896 
4.3077449799 -93.4096832275 
4.3102259636 -91.1279067993 
4.3127074242 -88.8576202393 
4.3151907921 -86.8690109253 
4.3176751137 -85.4641189575 
4.3201618195 -84.9887008667 
4.3226490021 -85.6875991821 
4.3251380920 -87.3612365723 
4.3276290894 -90.8271713257 
4.3301205635 -94.9159698486 
4.3326139450 -93.8382339478 
4.3351092339 -92.4963455200 
4.3376049995 -91.4515838623 
4.3401026726 -89.8684616089 
4.3426022530 -87.0045242310 
4.3451023102 -84.7551422119 
4.3476042747 -83.1936721802 
4.3501071930 -82.3258438110 
4.3526124954 -82.3223800659 
4.3551187515 -83.4314727783 
4.3576264381 -86.2170181274 
4.3601360321 -85.3503646851 
4.3626461029 -83.3506927490 
4.3651580811 -81.6152648926 
4.3676719666 -80.1023101807 
4.3701868057 -79.4058532715 
4.3727030754 -79.5920639038 
4.3752207756 -80.9047317505 
4.3777403831 -84.9816665649 
4.3802609444 -98.9115753174 
4.3827829361 -89.5331649780 
4.3853073120 -84.0119781494 
4.3878321648 -82.5249252319 
4.3903584480 -81.0680084229 
4.3928871155 -79.9902954102 
4.3954162598 -79.6139602661 
4.3979468346 -79.8277206421 
4.4004793167 -80.6062774658 
4.4030132294 -81.9277420044 
4.4055485725 -83.9317016602 
4.4080853462 -86.5965347290 
4.4106240273 -89.4467468262 
4.4131631851 -91.9501342773 
4.4157042503 -93.6444168091 
4.4182472229 -95.1036834717 
4.4207911491 -91.1742019653 
4.4233365059 -87.2059707642 
4.4258837700 -84.2609100342 
4.4284324646 -81.8047103882 
4.4309821129 -79.9461898804 
4.4335331917 -78.7116012573 
4.4360866547 -78.0296707153 
4.4386405945 -77.9020996094 
4.4411964417 -78.3406066895 
4.4437541962 -79.5009384155 
4.4463129044 -81.1178512573 
4.4488725662 -82.3249664307 
4.4514350891 -83.0765762329 
4.4539980888 -83.6348953247 
4.4565625191 -84.5867462158 
4.4591283798 -85.3095703125 
4.4616961479 -85.1353836060 
4.4642653465 -84.2223129272 
4.4668354988 -83.0851974487 
4.4694080353 -82.7106094360 
4.4719815254 -84.1974563599 
4.4745564461 -84.8259124756 
4.4771332741 -84.0237121582 
4.4797110558 -82.8478088379 
4.4822902679 -84.0957412720 
4.4848718643 -84.6668243408 
4.4874539375 -82.3764038086 
4.4900379181 -80.7592086792 
4.4926228523 -80.8780136108 
4.4952101707 -82.0290298462 
4.4977984428 -82.8565139771 
4.5003881454 -82.7053833008 
4.5029802322 -82.4739608765 
4.5055727959 -81.8390502930 
4.5081667900 -80.5625991821 
4.5107631683 -79.3759307861 
4.5133605003 -79.0968704224 
4.5159587860 -79.6481857300 
4.5185589790 -81.1732330322 
4.5211615562 -83.7988510132 
4.5237646103 -87.1883773804 
4.5263690948 -85.8731231689 
4.5289759636 -83.1710739136 
4.5315837860 -80.4750671387 
4.5341925621 -78.2585983276 
4.5368041992 -76.6537857056 
4.5394163132 -75.6545257568 
4.5420298576 -75.3120651245 
4.5446457863 -75.4673080444 
4.5472621918 -76.1170196533 
4.5498805046 -77.2797470093 
4.5525002480 -78.9799575806 
4.5551218987 -81.2647628784 
4.5577445030 -82.8572235107 
4.5603690147 -83.4539642334 
4.5629954338 -83.8330688477 
4.5656223297 -84.4120635986 
4.5682511330 -84.8862304688 
4.5708823204 -84.4508438110 
4.5735139847 -83.0827636719 
4.5761470795 -81.2496871948 
4.5787820816 -79.3837585449 
4.5814189911 -77.8252868652 
4.5840568542 -76.7290573120 
4.5866961479 -76.1985321045 
4.5893378258 -76.0783157349 
4.5919799805 -76.3064422607 
4.5946240425 -76.8504028320 
4.5972700119 -77.6912307739 
4.5999169350 -78.8205947876 
4.6025657654 -80.1649093628 
4.6052160263 -81.3144989014 
4.6078677177 -82.0110015869 
4.6105208397 -82.1371688843 
4.6131753922 -81.7472915649 
4.6158323288 -81.0939102173 
4.6184897423 -80.5989074707 
4.6211490631 -80.4499053955 
4.6238102913 -80.7192840576 
4.6264724731 -81.4802093506 
4.6291365623 -82.8347244263 
4.6318025589 -84.9414443970 
4.6344695091 -88.3110656738 
4.6371378899 -92.2590866089 
4.6398077011 -92.5161895752 
4.6424798965 -89.7962646484 
4.6451525688 -86.1900939941 
4.6478271484 -83.4246520996 
4.6505041122 -81.8212051392 
4.6531815529 -81.1860275269 
4.6558609009 -81.2958908081 
4.6585421562 -81.9908676147 
4.6612243652 -82.6079635620 
4.6639080048 -82.3312149048 
4.6665940285 -81.0118484497 
4.6692810059 -80.2439346313 
4.6719694138 -80.1158676147 
4.6746592522 -80.5592803955 
4.6773514748 -81.4189987183 
4.6800446510 -82.3962249756 
4.6827392578 -83.0381622314 
4.6854362488 -82.7753906250 
4.6881337166 -81.6947402954 
4.6908330917 -80.3320388794 
4.6935348511 -79.2127685547 
4.6962370872 -78.7248992920 
4.6989407539 -79.1047973633 
4.7016463280 -80.5267333984 
4.7043542862 -83.6338882446 
4.7070627213 -85.8509750366 
4.7097730637 -83.8954162598 
4.7124853134 -80.6254348755 
4.7151985168 -78.5057983398 
4.7179136276 -77.4276275635 
4.7206306458 -77.2081298828 
4.7233486176 -77.7102432251 
4.7260680199 -78.5633163452 
4.7287893295 -79.6058502197 
4.7315125465 -80.8090515137 
4.7342371941 -82.2866058350 
4.7369627953 -84.3853912354 
4.7396907806 -88.0187301636 
4.7424197197 -86.6621246338 
4.7451505661 -83.3415756226 
4.7478833199 -80.5091857910 
4.7506170273 -78.5209884644 
4.7533521652 -77.0790557861 
4.7560896873 -76.1204681396 
4.7588281631 -75.6528854370 
4.7615680695 -75.7233810425 
4.7643094063 -76.0869750977 
4.7670536041 -76.5307083130 
4.7697982788 -76.9061203003 
4.7725443840 -77.2004013062 
4.7752928734 -77.5144119263 
4.7780423164 -77.9708099365 
4.7807936668 -78.6490631104 
4.7835469246 -79.4686737061 
4.7863011360 -80.1597366333 
4.7890567780 -80.4952087402 
4.7918143272 -80.6173095703 
4.7945737839 -80.9513778687 
4.7973341942 -82.0029678345 
4.8000965118 -84.2816772461 
4.8028612137 -90.1733169556 
4.8056263924 -89.7513580322 
4.8083934784 -88.2712554932 
4.8111624718 -86.6278839111 
4.8139324188 -84.7500991821 
4.8167042732 -83.1922302246 
4.8194785118 -82.5936737061 
4.8222532272 -82.7371139526 
4.8250298500 -82.9344406128 
4.8278079033 -82.7653808594 
4.8305883408 -82.1362991333 
4.8333697319 -81.3959960938 
4.8361525536 -81.0543746948 
4.8389377594 -81.4669494629 
4.8417239189 -82.6151733398 
4.8445115089 -84.0985031128 
4.8473014832 -84.9712677002 
4.8500924110 -84.9586639404 
4.8528847694 -84.4266738892 
4.8556790352 -83.7339630127 
4.8584756851 -82.9745483398 
4.8612728119 -82.0561523438 
4.8640718460 -80.9707717896 
4.8668732643 -79.9630432129 
4.8696751595 -79.2540969849 
4.8724789619 -78.9156417847 
4.8752851486 -79.0165939331 
4.8780922890 -79.5695266724 
4.8809008598 -80.5001373291 
4.8837118149 -81.6092834473 
4.8865237236 -82.6084442139 
4.8893370628 -83.2885971069 
4.8921523094 -83.8818664551 
4.8949699402 -84.2701187134 
4.8977880478 -83.5734863281 
4.9006080627 -82.2490921021 
4.9034304619 -81.0622482300 
4.9062538147 -80.6089553833 
4.9090785980 -81.3960037231 
4.9119057655 -84.3856353760 
4.9147338867 -90.6333770752 
4.9175634384 -84.2195129395 
4.9203948975 -82.8943939209 
4.9232287407 -83.6247558594 
4.9260635376 -86.2631301880 
4.9288997650 -87.0094833374 
4.9317383766 -86.0947799683 
4.9345779419 -86.5803222656 
4.9374189377 -89.0071334839 
4.9402623177 -91.1517639160 
4.9431071281 -88.0639724731 
4.9459528923 -86.0233306885 
4.9488015175 -85.6667327881 
4.9516506195 -86.7976989746 
4.9545016289 -88.2652664185 
4.9573545456 -88.0295791626 
4.9602093697 -86.1222686768 
4.9630656242 -84.3940734863 
4.9659228325 -83.4570770264 
4.9687829018 -83.4833831787 
4.9716439247 -84.4589614868 
4.9745063782 -85.1218338013 
4.9773712158 -85.0400009155 
4.9802370071 -84.8085861206 
4.9831042290 -84.6232528687 
4.9859733582 -84.6869506836 
4.9888448715 -85.1442413330 
4.9917173386 -85.8682022095 
4.9945917130 -86.5962600708 
4.9974679947 -87.3742294312 
5.0003452301 -88.2643814087 
5.0032243729 -88.7049942017 
5.0061058998 -89.1508636475 
5.0089883804 -88.9422683716 
5.0118722916 -88.4017181396 
5.0147585869 -88.6420516968 
5.0176458359 -93.6299438477 
5.0205349922 -95.3771133423 
5.0234255791 -84.9581832886 
5.0263185501 -81.9819793701 
5.0292124748 -80.6787109375 
5.0321083069 -80.7986602783 
5.0350065231 -82.5132827759 
5.0379052162 -84.6629180908 
5.0408058167 -84.6973648071 
5.0437092781 -84.4424362183 
5.0466132164 -84.3757629395 
5.0495185852 -84.2768173218 
5.0524263382 -84.3149566650 
5.0553359985 -84.7488555908 
5.0582466125 -85.4472579956 
5.0611591339 -86.0627212524 
5.0640735626 -86.3851928711 
5.0669894218 -86.6040344238 
5.0699067116 -86.6673736572 
5.0728268623 -87.3332824707 
5.0757474899 -90.5799026489 
5.0786700249 -90.8460388184 
5.0815939903 -88.1770324707 
5.0845208168 -85.0038986206 
5.0874481201 -82.7561187744 
5.0903773308 -82.0685119629 
5.0933089256 -83.0831451416 
5.0962414742 -85.7161254883 
5.0991759300 -88.5727386475 
5.1021122932 -87.0106048584 
5.1050500870 -85.9141006470 
5.1079893112 -85.0282745361 
5.1109309196 -83.6950454712 
5.1138739586 -82.4241714478 
5.1168184280 -81.5306320190 
5.1197643280 -80.8868560791 
5.1227130890 -80.3828735352 
5.1256623268 -80.2024230957 
5.1286134720 -80.5857543945 
5.1315670013 -80.9628448486 
5.1345219612 -79.8900070190 
5.1374778748 -77.8154983521 
5.1404366493 -76.4613189697 
5.1433963776 -75.9629592896 
5.1463580132 -76.2797088623 
5.1493210793 -77.3355484009 
5.1522865295 -79.0360870361 
5.1552529335 -80.9946365356 
5.1582212448 -81.9659042358 
5.1611919403 -81.5751647949 
5.1641635895 -80.7989807129 
5.1671371460 -80.5381469727 
5.1701130867 -81.0610656738 
5.1730895042 -82.0123977661 
5.1760683060 -82.0260238647 
5.1790490150 -80.2587509155 
5.1820311546 -79.1644668579 
5.1850147247 -79.3317642212 
5.1880002022 -80.7965850830 
5.1909880638 -83.1172332764 
5.1939768791 -82.8777770996 
5.1969671249 -81.6288528442 
5.1999602318 -80.8817520142 
5.2029542923 -80.9653091431 
5.2059497833 -81.8456878662 
5.2089481354 -83.1801452637 
5.2119469643 -84.2711868286 
5.2149481773 -84.6047821045 
5.2179508209 -84.3244552612 
5.2209558487 -83.9923782349 
5.2239618301 -84.0201797485 
5.2269697189 -84.4252395630 
5.2299799919 -84.8611221313 
5.2329912186 -84.8465042114 
5.2360043526 -84.4908218384 
5.2390193939 -84.4292221069 
5.2420358658 -84.6076583862 
5.2450542450 -84.2511825562 
5.2480750084 -83.6981964111 
5.2510967255 -83.2812423706 
5.2541198730 -82.6954803467 
5.2571454048 -81.8817520142 
5.2601728439 -81.1769638062 
5.2632017136 -80.8301773071 
5.2662320137 -80.8362655640 
5.2692646980 -81.1095809937 
5.2722988129 -81.6198043823 
5.2753343582 -82.2975997925 
5.2783722878 -82.9057006836 
5.2814116478 -83.1260299683 
5.2844524384 -82.8556823730 
5.2874951363 -82.3458557129 
5.2905402184 -81.9400787354 
5.2935862541 -81.7752456665 
5.2966341972 -81.7571029663 
5.2996845245 -81.7136840820 
5.3027358055 -81.6214447021 
5.3057889938 -81.6351394653 
5.3088445663 -81.9102096558 
5.3119015694 -82.5280761719 
5.3149600029 -83.4973144531 
5.3180208206 -84.6450119019 
5.3210825920 -84.7306137085 
5.3241462708 -83.1840744019 
5.3272118568 -81.7891464233 
5.3302798271 -81.3884048462 
5.3333487511 -81.8205032349 
5.3364195824 -81.9399795532 
5.3394927979 -80.1632232666 
5.3425674438 -77.4110641479 
5.3456435204 -75.1914825439 
5.3487219810 -73.9608535767 
5.3518018723 -73.6543426514 
5.3548831940 -74.1761474609 
5.3579664230 -75.4315795898 
5.3610520363 -77.2788848877 
5.3641386032 -79.2588043213 
5.3672270775 -80.3008499146 
5.3703184128 -80.0552978516 
5.3734102249 -79.8319931030 
5.3765039444 -80.3849716187 
5.3796005249 -81.4128265381 
5.3826980591 -81.9070358276 
5.3857970238 -81.0042800903 
5.3888988495 -79.4541091919 
5.3920016289 -78.3345565796 
5.3951063156 -77.7950210571 
5.3982124329 -77.7294158936 
5.4013214111 -78.1839981079 
5.4044313431 -79.4310073853 
5.4075431824 -82.0611648560 
5.4106574059 -87.1049880981 
5.4137725830 -86.6434555054 
5.4168896675 -82.7846603394 
5.4200091362 -80.5539245605 
5.4231300354 -79.6800460815 
5.4262523651 -79.9152832031 
5.4293766022 -80.9499893188 
5.4325037003 -82.3475646973 
5.4356312752 -83.8218307495 
5.4387612343 -85.7651901245 
5.4418931007 -88.4323120117 
5.4450263977 -89.4629516602 
5.4481616020 -86.9064636230 
5.4512991905 -84.3885040283 
5.4544377327 -83.0605621338 
5.4575786591 -82.8614044189 
5.4607210159 -83.4126510620 
5.4638657570 -83.6550750732 
5.4670114517 -82.4280548096 
5.4701595306 -80.2884216309 
5.4733095169 -78.2900466919 
5.4764609337 -76.8650283813 
5.4796142578 -76.0598220825 
5.4827699661 -75.8553771973 
5.4859266281 -76.2383499146 
5.4890851974 -77.1478652954 
5.4922466278 -78.3562088013 
5.4954090118 -79.3913345337 
5.4985728264 -79.9285354614 
5.5017390251 -80.1156539917 
5.5049071312 -80.1284713745 
5.5080771446 -80.0141677856 
5.5112481117 -79.9528121948 
5.5144224167 -80.2120819092 
5.5175971985 -80.9410095215 
5.5207743645 -82.1220932007 
5.5239534378 -84.0696105957 
5.5271339417 -85.4166564941 
5.5303163528 -86.0639114380 
5.5335006714 -85.5909423828 
5.5366873741 -84.2617340088 
5.5398755074 -82.8925323486 
5.5430650711 -81.5818481445 
5.5462574959 -80.1656188965 
5.5494508743 -78.9312438965 
5.5526461601 -78.1154403687 
5.5558438301 -77.6369628906 
5.5590424538 -77.3747787476 
5.5622434616 -77.5007324219 
5.5654468536 -78.2866592407 
5.5686511993 -79.5302734375 
5.5718574524 -80.1413726807 
5.5750656128 -79.7224655151 
5.5782761574 -79.5607833862 
5.5814881325 -80.8461151123 
5.5847015381 -85.2510833740 
5.5879178047 -85.7751007080 
5.5911355019 -81.1117706299 
5.5943546295 -78.9600830078 
5.5975761414 -78.1519470215 
5.6007990837 -78.3784103394 
5.6040239334 -79.2726593018 
5.6072506905 -80.3639068604 
5.6104798317 -81.2064132690 
5.6137104034 -81.6624908447 
5.6169424057 -82.2002487183 
5.6201772690 -83.5523986816 
5.6234130859 -86.2816925049 
5.6266508102 -88.5291748047 
5.6298913956 -86.9129943848 
5.6331329346 -87.9511871338 
5.6363763809 -89.0321350098 
5.6396222115 -82.7756652832 
5.6428694725 -80.5182342529 
5.6461186409 -79.7781219482 
5.6493692398 -79.9719238281 
5.6526226997 -80.7876510620 
5.6558775902 -81.9481430054 
5.6591339111 -83.2648086548 
5.6623930931 -84.5985031128 
5.6656532288 -85.5044403076 
5.6689157486 -83.4540863037 
5.6721801758 -80.2669830322 
5.6754460335 -78.4251556396 
5.6787137985 -77.8864669800 
5.6819834709 -78.4273452759 
5.6852560043 -79.5651168823 
5.6885290146 -80.1134567261 
5.6918044090 -80.1889495850 
5.6950826645 -81.3871917725 
5.6983613968 -81.9943084717 
5.7016425133 -82.0902938843 
5.7049260139 -82.5802383423 
5.7082109451 -83.5268096924 
5.7114973068 -85.3426361084 
5.7147865295 -88.8718872070 
5.7180771828 -90.9200820923 
5.7213692665 -90.0410690308 
5.7246637344 -88.1365966797 
5.7279605865 -85.4681472778 
5.7312583923 -83.6135787964 
5.7345585823 -82.5675735474 
5.7378611565 -82.1579895020 
5.7411646843 -82.3138809204 
5.7444701195 -83.1031875610 
5.7477784157 -84.5774688721 
5.7510881424 -86.1489257812 
5.7543992996 -86.7602691650 
5.7577123642 -87.1729125977 
5.7610282898 -87.8136672974 
5.7643451691 -87.8818664551 
5.7676644325 -86.7032089233 
5.7709860802 -84.8980636597 
5.7743086815 -83.1644515991 
5.7776331902 -81.3858413696 
5.7809605598 -80.4264755249 
5.7842893600 -80.0816650391 
5.7876195908 -79.9918365479 
5.7909526825 -80.2957916260 
5.7942872047 -81.0427703857 
5.7976231575 -82.0904006958 
5.8009614944 -83.1107864380 
5.8043022156 -83.8414459229 
5.8076443672 -84.1924819946 
5.8109879494 -84.3832855225 
5.8143343925 -84.8551025391 
5.8176822662 -85.0909576416 
5.8210320473 -85.0429611206 
5.8243842125 -86.1047515869 
5.8277378082 -89.1559524536 
5.8310933113 -89.7861557007 
5.8344507217 -83.8979568481 
5.8378109932 -80.7891540527 
5.8411722183 -79.5949707031 
5.8445353508 -81.1548538208 
5.8479008675 -84.3349380493 
5.8512682915 -91.3533020020 
5.8546371460 -92.5391159058 
5.8580088615 -89.2317047119 
5.8613815308 -85.5721054077 
5.8647565842 -84.1982650757 
5.8681330681 -84.0420989990 
5.8715128899 -83.7794570923 
5.8748936653 -82.7083816528 
5.8782758713 -81.8345184326 
5.8816614151 -82.1549911499 
5.8850479126 -84.5618743896 
5.8884363174 -90.7082901001 
5.8918275833 -87.2472000122 
5.8952198029 -87.3216247559 
5.8986139297 -84.7407150269 
5.9020113945 -83.0586242676 
5.9054093361 -82.2109909058 
5.9088096619 -81.8095321655 
5.9122114182 -81.7545471191 
5.9156165123 -81.9274368286 
5.9190225601 -81.9503631592 
5.9224305153 -82.3633270264 
5.9258413315 -83.6417388916 
5.9292531013 -85.5160293579 
5.9326672554 -87.3643341064 
5.9360837936 -87.5803604126 
5.9395017624 -86.1947250366 
5.9429216385 -84.2036895752 
5.9463434219 -82.4502105713 
5.9497675896 -81.1433868408 
5.9531936646 -79.7967910767 
5.9566211700 -78.5710830688 
5.9600515366 -77.6425018311 
5.9634833336 -77.1441268921 
5.9669165611 -77.1612167358 
5.9703531265 -77.7626037598 
5.9737906456 -79.0625381470 
5.9772300720 -81.3245468140 
5.9806723595 -84.9385833740 
5.9841160774 -89.2659149170 
5.9875617027 -87.4513320923 
5.9910092354 -83.8820419312 
5.9944591522 -85.0187759399 
5.9979104996 -88.7988433838 
6.0013642311 -91.7087478638 
6.0048203468 -88.3871688843 
6.0082778931 -85.9020233154 
6.0117373466 -83.2083358765 
6.0151991844 -81.2956237793 
6.0186629295 -80.8458404541 
6.0221281052 -82.4427413940 
6.0255956650 -86.5922775269 
6.0290656090 -82.0930175781 
6.0325369835 -79.7391662598 
6.0360102654 -78.2746429443 
6.0394864082 -77.9017333984 
6.0429639816 -78.5696792603 
6.0464434624 -80.3695983887 
6.0499253273 -83.7765426636 
6.0534086227 -85.4185714722 
6.0568943024 -82.8622970581 
6.0603823662 -81.8073959351 
6.0638718605 -82.0658721924 
6.0673632622 -83.6981353760 
6.0708565712 -84.9595336914 
6.0743527412 -86.7798538208 
6.0778503418 -91.3052749634 
6.0813498497 -91.1581573486 
6.0848522186 -85.5359268188 
6.0883555412 -82.0598220825 
6.0918607712 -80.1522140503 
6.0953693390 -79.2473297119 
6.0988788605 -79.2332763672 
6.1023902893 -80.5722045898 
6.1059041023 -82.7883224487 
6.1094202995 -86.4382781982 
6.1129379272 -85.1907043457 
6.1164579391 -82.6833953857 
6.1199803352 -81.7166213989 
6.1235041618 -81.7437057495 
6.1270294189 -82.1454467773 
6.1305584908 -82.4808349609 
6.1340880394 -82.5258331299 
6.1376199722 -82.5968627930 
6.1411547661 -82.7567977905 
6.1446905136 -83.2260818481 
6.1482281685 -84.3461685181 
6.1517682076 -86.4606246948 
6.1553111076 -89.9796905518 
6.1588554382 -96.3058090210 
6.1624011993 -85.6546249390 
6.1659502983 -81.7137527466 
6.1695003510 -80.5885925293 
6.1730527878 -81.0084457397 
6.1766076088 -83.4343338013 
6.1801643372 -89.7284622192 
6.1837224960 -88.9247970581 
6.1872830391 -90.0595397949 
6.1908459663 -89.8788528442 
6.1944108009 -85.3596954346 
6.1979770660 -83.2590484619 
6.2015466690 -82.4269485474 
6.2051172256 -82.5427551270 
6.2086901665 -82.5846328735 
6.2122654915 -82.2677383423 
6.2158427238 -82.5499267578 
6.2194213867 -83.7711029053 
6.2230033875 -83.7624359131 
6.2265863419 -86.4206314087 
6.2301712036 -86.7851638794 
6.2337584496 -81.7309417725 
6.2373485565 -80.4194641113 
6.2409400940 -80.8342132568 
6.2445330620 -82.7107543945 
6.2481293678 -86.3330230713 
6.2517271042 -83.6892929077 
6.2553267479 -82.1958160400 
6.2589292526 -81.7401885986 
6.2625327110 -82.0384826660 
6.2661385536 -82.6847229004 
6.2697463036 -83.1087188721 
6.2733573914 -82.8476409912 
6.2769689560 -81.7505645752 
6.2805833817 -81.2633361816 
6.2842001915 -81.7439041138 
6.2878184319 -82.7985839844 
6.2914390564 -83.8945007324 
6.2950620651 -84.4268569946 
6.2986865044 -84.6653594971 
6.3023133278 -83.7529525757 
6.3059420586 -81.8475799561 
6.3095736504 -81.5672836304 
6.3132066727 -82.9834671021 
6.3168416023 -87.4436721802 
6.3204793930 -101.0457305908 
6.3241186142 -86.8496093750 
6.3277597427 -80.4880676270 
6.3314037323 -78.4220428467 
6.3350491524 -77.8655090332 
6.3386969566 -77.5547332764 
6.3423476219 -77.5807800293 
6.3459992409 -78.1402740479 
6.3496527672 -80.2869262695 
6.3533091545 -84.1827087402 
6.3569679260 -87.8288497925 
6.3606281281 -93.2933578491 
6.3642902374 -97.0465011597 
6.3679556847 -93.2866287231 
6.3716220856 -89.6041412354 
6.3752903938 -86.7692947388 
6.3789620399 -86.3166809082 
6.3826351166 -87.5119476318 
6.3863101006 -89.8540802002 
6.3899869919 -91.0675735474 
6.3936672211 -88.7628021240 
6.3973484039 -85.5273666382 
6.4010314941 -83.6655426025 
6.4047179222 -83.4912948608 
6.4084057808 -84.4905776978 
6.4120955467 -86.5854797363 
6.4157881737 -87.1012268066 
6.4194822311 -86.5984191895 
6.4231781960 -88.9475097656 
6.4268774986 -87.9204254150 
6.4305782318 -86.6449508667 
6.4342803955 -86.4992752075 
6.4379854202 -86.2155380249 
6.4416928291 -85.1087112427 
6.4454016685 -83.0148315430 
6.4491128922 -82.1071090698 
6.4528269768 -82.8387756348 
6.4565424919 -85.0938034058 
6.4602599144 -89.1473617554 
6.4639801979 -88.9604415894 
6.4677019119 -87.2508163452 
6.4714260101 -84.4029312134 
6.4751520157 -81.4279251099 
6.4788813591 -79.3423767090 
6.4826116562 -78.2703170776 
6.4863438606 -78.6056365967 
6.4900794029 -81.2556915283 
6.4938163757 -85.1298980713 
6.4975552559 -91.4384155273 
6.5012974739 -89.3290023804 
6.5050406456 -86.7844009399 
6.5087857246 -86.5545959473 
6.5125341415 -88.2807769775 
6.5162839890 -89.3455963135 
6.5200357437 -86.4914932251 
6.5237898827 -83.2111053467 
6.5275473595 -81.0941925049 
6.5313053131 -80.5223846436 
6.5350661278 -82.7379837036 
6.5388298035 -86.3308258057 
6.5425944328 -88.0417709351 
6.5463614464 -86.5867843628 
6.5501317978 -85.5857391357 
6.5539031029 -84.8267059326 
6.5576763153 -84.6882019043 
6.5614523888 -85.2384109497 
6.5652308464 -86.7311706543 
6.5690112114 -92.1298980713 
6.5727934837 -89.8869705200 
6.5765786171 -85.8523788452 
6.5803651810 -83.1408081055 
6.5841541290 -81.6162719727 
6.5879459381 -81.3366928101 
6.5917391777 -83.2669448853 
6.5955343246 -87.8234405518 
6.5993328094 -84.9712905884 
6.6031322479 -83.4078903198 
6.6069345474 -83.9849014282 
6.6107382774 -86.4315795898 
6.6145458221 -84.6140823364 
6.6183538437 -83.3962020874 
6.6221647263 -83.2332305908 
6.6259784698 -84.2190628052 
6.6297936440 -88.1747817993 
6.6336107254 -95.8372802734 
6.6374311447 -95.8657226562 
6.6412525177 -92.6146011353 
6.6450767517 -90.0571441650 
6.6489024162 -87.5551986694 
6.6527318954 -86.0439682007 
6.6565623283 -86.1734008789 
6.6603946686 -87.5316848755 
6.6642308235 -90.6390380859 
6.6680679321 -96.0185394287 
6.6719069481 -91.3843078613 
6.6757493019 -88.5419158936 
6.6795930862 -87.1798858643 
6.6834387779 -87.3387832642 
6.6872878075 -88.4732589722 
6.6911382675 -88.6892471313 
6.6949911118 -88.4042739868 
6.6988458633 -87.9676971436 
6.7027034760 -87.2530059814 
6.7065629959 -86.5648269653 
6.7104244232 -86.1040649414 
6.7142887115 -85.6998672485 
6.7181549072 -85.6491699219 
6.7220230103 -86.6409912109 
6.7258939743 -86.8841018677 
6.7297668457 -86.1033325195 
6.7336416245 -85.4077301025 
6.7375183105 -85.1707458496 
6.7413988113 -86.3402862549 
6.7452802658 -87.6515274048 
6.7491641045 -86.9383087158 
6.7530508041 -85.3651733398 
6.7569389343 -82.3230667114 
6.7608294487 -80.0280990601 
6.7647233009 -79.1361694336 
6.7686181068 -78.7542648315 
6.7725152969 -79.3368072510 
6.7764143944 -81.4910736084 
6.7803173065 -84.1144256592 
6.7842211723 -86.8836822510 
6.7881274223 -88.0399932861 
6.7920365334 -90.7198638916 
6.7959470749 -92.0012969971 
6.7998600006 -88.9752044678 
6.8037762642 -88.0031738281 
6.8076934814 -90.5346679688 
6.8116135597 -89.8863449097 
6.8155360222 -86.6537170410 
6.8194603920 -85.7277679443 
6.8233866692 -85.0732803345 
6.8273153305 -83.3380813599 
6.8312473297 -82.6922225952 
6.8351807594 -83.0545883179 
6.8391160965 -86.1298065186 
6.8430547714 -93.7881088257 
6.8469948769 -90.3062820435 
6.8509373665 -90.2249984741 
6.8548827171 -91.8483276367 
6.8588294983 -90.4461059570 
6.8627786636 -87.3745651245 
6.8667302132 -85.9201736450 
6.8706846237 -84.9970550537 
6.8746404648 -84.6093978882 
6.8785986900 -85.1630172729 
6.8825602531 -86.3520202637 
6.8865227699 -88.3465881348 
6.8904881477 -90.3559341431 
6.8944563866 -87.5037612915 
6.8984260559 -85.5159301758 
6.9023976326 -84.5381240845 
6.9063730240 -84.5635833740 
6.9103493690 -83.4792175293 
6.9143280983 -82.5874176025 
6.9183092117 -82.4596023560 
6.9222936630 -82.6217956543 
6.9262790680 -81.8731994629 
6.9302673340 -81.0939254761 
6.9342584610 -80.8133926392 
6.9382510185 -82.0610122681 
6.9422459602 -86.3546905518 
6.9462437630 -98.0075073242 
6.9502434731 -89.5357208252 
6.9542450905 -83.9511184692 
6.9582490921 -81.2952346802 
6.9622564316 -81.0035247803 
6.9662652016 -82.2021026611 
6.9702758789 -84.3471298218 
6.9742903709 -85.1338653564 
6.9783058167 -84.6977996826 
6.9823236465 -82.8882217407 
6.9863448143 -81.6491470337 
6.9903674126 -81.8511962891 
6.9943923950 -83.2458877563 
6.9984202385 -88.4857788086 
7.0024499893 -88.2218856812 
7.0064816475 -85.9682693481 
7.0105156898 -84.7495040894 
7.0145530701 -84.0629348755 
7.0185918808 -83.4327239990 
7.0226330757 -82.7199630737 
7.0266776085 -82.6911621094 
7.0307230949 -85.5078125000 
7.0347714424 -91.8602218628 
7.0388226509 -90.1314239502 
7.0428752899 -92.0651855469 
7.0469303131 -91.4417114258 
7.0509877205 -88.1262817383 
7.0550484657 -86.7038574219 
7.0591106415 -85.4158706665 
7.0631752014 -83.3222656250 
7.0672430992 -82.3016281128 
7.0713119507 -81.7841186523 
7.0753836632 -81.8283996582 
7.0794582367 -82.0923919678 
7.0835342407 -82.5235595703 
7.0876126289 -82.8935623169 
7.0916948318 -82.9448471069 
7.0957779884 -83.3462753296 
7.0998635292 -83.4280471802 
7.1039514542 -83.3448638916 
7.1080427170 -83.9966964722 
7.1121349335 -84.5326461792 
7.1162300110 -84.0014114380 
7.1203284264 -82.2192993164 
7.1244277954 -81.3481521606 
7.1285300255 -81.6932525635 
7.1326355934 -83.8578262329 
7.1367421150 -87.2158813477 
7.1408514977 -88.3637008667 
7.1449627876 -84.8223953247 
7.1490774155 -85.6821517944 
7.1531939507 -89.0150375366 
7.1573123932 -95.1913604736 
7.1614346504 -93.9554977417 
7.1655578613 -93.7082672119 
7.1696834564 -93.3366394043 
7.1738123894 -93.3498916626 
7.1779432297 -96.3237152100 
7.1820759773 -96.3103561401 
7.1862120628 -92.2977600098 
7.1903495789 -93.3544845581 
7.1944894791 -90.2155914307 
7.1986322403 -86.1032867432 
7.2027778625 -84.4611968994 
7.2069249153 -84.6243896484 
7.2110743523 -87.1261062622 
7.2152276039 -92.2114410400 
7.2193818092 -94.4633255005 
7.2235383987 -90.3073577881 
7.2276983261 -86.4333343506 
7.2318601608 -84.8204116821 
7.2360239029 -84.2092742920 
7.2401900291 -84.3025131226 
7.2443599701 -85.3885040283 
7.2485308647 -86.9039611816 
7.2527046204 -88.3069000244 
7.2568812370 -87.2449340820 
7.2610597610 -87.4794692993 
7.2652401924 -87.2512054443 
7.2694244385 -82.6047515869 
7.2736101151 -80.1592102051 
7.2777976990 -78.3710937500 
7.2819881439 -78.3430328369 
7.2861819267 -79.5632553101 
7.2903771400 -83.3927307129 
7.2945747375 -89.8135986328 
7.2987756729 -89.3623046875 
7.3029780388 -87.3593826294 
7.3071827888 -86.4969024658 
7.3113913536 -88.3456192017 
7.3156008720 -91.9343795776 
7.3198127747 -94.3352813721 
7.3240284920 -87.8366928101 
7.3282456398 -85.8210678101 
7.3324646950 -85.5649414062 
7.3366866112 -86.3683166504 
7.3409118652 -87.3379364014 
7.3451385498 -88.4123535156 
7.3493676186 -89.6229782104 
7.3536005020 -89.2954483032 
7.3578343391 -87.7896270752 
7.3620705605 -87.8936462402 
7.3663105965 -87.7189865112 
7.3705520630 -86.4278564453 
7.3747954369 -84.6579208374 
7.3790416718 -83.1052093506 
7.3832912445 -81.3535003662 
7.3875427246 -80.2438583374 
7.3917961121 -79.6286392212 
7.3960528374 -78.6278228760 
7.4003114700 -77.6001434326 
7.4045724869 -77.0428466797 
7.4088368416 -76.9100494385 
7.4131026268 -77.8076400757 
7.4173707962 -79.1952896118 
7.4216423035 -82.3230743408 
7.4259157181 -87.9084930420 
7.4301910400 -90.5626983643 
7.4344692230 -87.3566207886 
7.4387507439 -87.9865493774 
7.4430336952 -89.6597595215 
7.4473195076 -89.7155609131 
7.4516081810 -89.4790802002 
7.4558987617 -88.7726745605 
7.4601917267 -87.4924545288 
7.4644880295 -86.1469573975 
7.4687857628 -83.6780471802 
7.4730863571 -81.5685958862 
7.4773888588 -80.9476699829 
7.4816951752 -82.0802001953 
7.4860029221 -85.5948333740 
7.4903130531 -88.7589492798 
7.4946269989 -89.8239898682 
7.4989418983 -89.6927719116 
7.5032596588 -91.0932159424 
7.5075807571 -93.0039596558 
7.5119037628 -88.3493499756 
7.5162286758 -84.9547500610 
7.5205574036 -84.2684097290 
7.5248875618 -83.6416549683 
7.5292201042 -82.4233703613 
7.5335550308 -82.1894683838 
7.5378937721 -82.4870986938 
7.5422339439 -82.8704833984 
7.5465764999 -83.5135269165 
7.5509228706 -83.9295043945 
7.5552701950 -83.9558639526 
7.5596203804 -84.7924728394 
7.5639739037 -86.8158340454 
7.5683288574 -86.3255157471 
7.5726866722 -86.4724731445 
7.5770468712 -89.2623825073 
7.5814104080 -93.0234146118 
7.5857758522 -94.3497543335 
7.5901432037 -92.8913345337 
7.5945143700 -89.1178588867 
7.5988874435 -85.7054595947 
7.6032624245 -83.8889770508 
7.6076412201 -83.4224090576 
7.6120214462 -83.5199508667 
7.6164040565 -84.0307540894 
7.6207904816 -84.9759292603 
7.6251783371 -87.8226623535 
7.6295685768 -90.9727401733 
7.6339616776 -89.3855819702 
7.6383581161 -87.3443069458 
7.6427559853 -86.6773147583 
7.6471567154 -86.5616302490 
7.6515607834 -87.1819076538 
7.6559662819 -89.4836349487 
7.6603741646 -94.5146713257 
7.6647858620 -97.5647430420 
7.6691989899 -100.9067306519 
7.6736145020 -107.9691238403 
7.6780328751 -95.7105407715 
7.6824545860 -91.0020065308 
7.6868782043 -89.2865295410 
7.6913042068 -89.1451873779 
7.6957335472 -90.4796447754 
7.7001643181 -91.9394531250 
7.7045979500 -90.1660766602 
7.7090349197 -86.6048431396 
7.7134737968 -85.9939727783 
7.7179150581 -87.1203536987 
7.7223596573 -88.5305328369 
7.7268061638 -90.7765731812 
7.7312550545 -94.2191848755 
7.7357063293 -85.7526016235 
7.7401614189 -83.0680694580 
7.7446179390 -83.3316192627 
7.7490768433 -86.0545578003 
7.7535400391 -90.1773834229 
7.7580041885 -88.2213287354 
7.7624707222 -85.6652374268 
7.7669415474 -84.7286911011 
7.7714133263 -85.1535263062 
7.7758879662 -87.7469787598 
7.7803649902 -92.0462875366 
7.7848458290 -93.6596908569 
7.7893280983 -94.0530242920 
7.7938127518 -94.8328018188 
7.7983012199 -93.7274627686 
7.8027915955 -90.9528350830 
7.8072838783 -89.0280151367 
7.8117804527 -87.8197097778 
7.8162779808 -85.5812377930 
7.8207783699 -83.7519302368 
7.8252816200 -81.7519378662 
7.8297882080 -81.3128280640 
7.8342962265 -83.4529647827 
7.8388071060 -88.2590637207 
7.8433213234 -90.7116928101 
7.8478374481 -92.1988677979 
7.8523559570 -92.1297302246 
7.8568782806 -89.9258117676 
7.8614020348 -86.9993896484 
7.8659281731 -87.0448074341 
7.8704586029 -91.7397918701 
7.8749899864 -90.0396194458 
7.8795242310 -87.3757858276 
7.8840608597 -91.0533370972 
7.8886013031 -95.7262344360 
7.8931436539 -89.1747589111 
7.8976879120 -87.2108688354 
7.9022364616 -88.6656417847 
7.9067864418 -90.7512741089 
7.9113388062 -91.5383377075 
7.9158949852 -92.7358474731 
7.9204525948 -92.4994354248 
7.9250130653 -92.3249282837 
7.9295759201 -91.9094238281 
7.9341425896 -90.9894714355 
7.9387111664 -87.3350830078 
7.9432821274 -86.8750991821 
7.9478564262 -88.0998306274 
7.9524326324 -90.5970993042 
7.9570112228 -92.0802688599 
7.9615941048 -88.6994018555 
7.9661779404 -86.5413589478 
7.9707646370 -87.6641845703 
7.9753551483 -91.5675277710 
7.9799470901 -96.1738815308 
7.9845418930 -91.1809616089 
7.9891390800 -89.2990417480 
7.9937400818 -89.8634643555 
7.9983425140 -91.6689453125 
8.0029478073 -91.9261779785 
8.0075569153 -97.0849380493 
8.0121669769 -89.3077239990 
8.0167798996 -85.4947280884 
8.0213975906 -85.8818054199 
8.0260152817 -87.5830001831 
8.0306367874 -88.4903640747 
8.0352611542 -90.7965011597 
8.0398883820 -90.7284088135 
8.0445175171 -90.5836181641 
8.0491495132 -89.6687698364 
8.0537843704 -87.9665374756 
8.0584220886 -84.6939010620 
8.0630617142 -83.3774337769 
8.0677051544 -83.7666931152 
8.0723505020 -85.3058242798 
8.0769977570 -88.2281875610 
8.0816497803 -93.2132720947 
8.0863027573 -87.1887893677 
8.0909585953 -81.7172317505 
8.0956172943 -79.2356109619 
8.1002798080 -79.0906066895 
8.1049432755 -81.2620773315 
8.1096105576 -85.3266067505 
8.1142807007 -89.4747238159 
8.1189527512 -93.1468048096 
8.1236276627 -91.4787902832 
8.1283054352 -86.1814727783 
8.1329860687 -83.2915420532 
8.1376686096 -81.8961029053 
8.1423540115 -81.5495758057 
8.1470432281 -81.6483154297 
8.1517343521 -82.6124038696 
8.1564273834 -85.0057220459 
8.1611251831 -89.5277099609 
8.1658239365 -95.9128799438 
8.1705255508 -97.1121902466 
8.1752309799 -95.6167373657 
8.1799383163 -91.9628295898 
8.1846475601 -93.4022979736 
8.1893615723 -97.2355728149 
8.1940765381 -95.0959396362 
8.1987943649 -93.0203475952 
8.2035150528 -93.2431869507 
8.2082395554 -94.5586090088 
8.2129659653 -97.7986755371 
8.2176942825 -93.8768005371 
8.2224273682 -88.0338592529 
8.2271614075 -85.6405487061 
8.2318983078 -85.3670425415 
8.2366390228 -85.2515640259 
8.2413816452 -85.2676391602 
8.2461261749 -86.2735137939 
8.2508745193 -88.8913955688 
8.2556257248 -95.6935501099 
8.2603797913 -87.0002670288 
8.2651357651 -83.8366775513 
8.2698955536 -81.9079513550 
8.2746572495 -80.7321014404 
8.2794208527 -80.4113845825 
8.2841892242 -81.0140304565 
8.2889595032 -82.0888442993 
8.2937316895 -82.4958343506 
8.2985086441 -83.1271820068 
8.3032865524 -85.9287719727 
8.3080673218 -93.2409667969 
8.3128509521 -90.0287933350 
8.3176383972 -83.8468551636 
8.3224267960 -82.0076751709 
8.3272190094 -82.7702407837 
8.3320150375 -85.5863647461 
8.3368120193 -90.3865814209 
8.3416118622 -96.8680953979 
8.3464164734 -95.7970199585 
8.3512220383 -92.8737258911 
8.3560304642 -92.6770095825 
8.3608407974 -92.6446914673 
8.3656558990 -91.2330627441 
8.3704729080 -86.1744003296 
8.3752927780 -85.2219696045 
8.3801155090 -88.0058135986 
8.3849411011 -90.4368667603 
8.3897686005 -85.1148605347 
8.3945999146 -82.4204177856 
8.3994340897 -81.6267242432 
8.4042701721 -82.3380889893 
8.4091091156 -84.3698501587 
8.4139518738 -85.4449844360 
8.4187965393 -84.9552307129 
8.4236431122 -83.9194488525 
8.4284944534 -83.0218811035 
8.4333477020 -82.9430160522 
8.4382028580 -84.1168518066 
8.4430627823 -85.9335937500 
8.4479236603 -85.2799987793 
8.4527883530 -83.8407516479 
8.4576559067 -82.6509552002 
8.4625263214 -80.7108078003 
8.4673986435 -80.5829696655 
8.4722738266 -81.9001922607 
8.4771528244 -84.5402069092 
8.4820337296 -88.4242935181 
8.4869174957 -88.3787002563 
8.4918050766 -87.8119125366 
8.4966945648 -88.2100753784 
8.5015869141 -88.1345825195 
8.5064830780 -86.4877090454 
8.5113801956 -84.6519393921 
8.5162811279 -84.6648178101 
8.5211849213 -88.2635116577 
8.5260915756 -87.8533401489 
8.5310010910 -87.2806777954 
8.5359125137 -89.4296722412 
8.5408287048 -92.7961349487 
8.5457468033 -89.5315246582 
8.5506668091 -87.6355285645 
8.5555915833 -87.9798889160 
8.5605173111 -88.7680053711 
8.5654459000 -89.5777435303 
8.5703792572 -88.9703292847 
8.5753135681 -85.3991699219 
8.5802507401 -82.7319335938 
8.5851907730 -81.4247512817 
8.5901355743 -82.5477294922 
8.5950813293 -86.3992233276 
8.6000299454 -88.1170806885 
8.6049833298 -85.4205703735 
8.6099376678 -82.1896362305 
8.6148948669 -80.4358978271 
8.6198558807 -79.8914413452 
8.6248197556 -79.7088165283 
8.6297855377 -79.2547378540 
8.6347541809 -78.9165878296 
8.6397266388 -79.9977035522 
8.6447010040 -83.5238037109 
8.6496791840 -91.6143951416 
8.6546602249 -86.3640365601 
8.6596431732 -85.7799377441 
8.6646289825 -90.1842803955 
8.6696195602 -92.0780258179 
8.6746110916 -88.4039382935 
8.6796054840 -87.7539062500 
8.6846036911 -88.8982315063 
8.6896047592 -91.7056884766 
8.6946077347 -92.9409103394 
8.6996135712 -93.0581436157 
8.7046241760 -88.0390930176 
8.7096357346 -87.6805114746 
8.7146501541 -92.3456878662 
8.7196693420 -93.1624526978 
8.7246894836 -89.7171020508 
8.7297134399 -86.2366256714 
8.7347412109 -83.5263671875 
8.7397699356 -82.5385513306 
8.7448024750 -84.0840072632 
8.7498369217 -88.7236175537 
8.7548761368 -100.4913864136 
8.7599172592 -90.5281982422 
8.7649612427 -88.1178741455 
8.7700090408 -88.7670059204 
8.7750577927 -89.1304550171 
8.7801103592 -95.3134384155 
8.7851667404 -89.5086441040 
8.7902250290 -88.5903015137 
8.7952861786 -87.7241363525 
8.8003520966 -85.0603713989 
8.8054189682 -83.9113922119 
8.8104887009 -83.1753616333 
8.8155612946 -82.7192535400 
8.8206386566 -83.0272216797 
8.8257169724 -84.3982467651 
8.8307981491 -85.5616378784 
8.8358840942 -87.0212554932 
8.8409719467 -89.7580871582 
8.8460617065 -92.2168502808 
8.8511562347 -88.8916168213 
8.8562526703 -87.0713806152 
8.8613519669 -85.2978134155 
8.8664541245 -83.5288009644 
8.8715600967 -82.4909286499 
8.8766679764 -82.8717803955 
8.8817796707 -84.5029830933 
8.8868942261 -87.5619201660 
8.8920116425 -93.0876846313 
8.8971309662 -98.8792572021 
8.9022550583 -104.9367980957 
8.9073801041 -98.4346160889 
8.9125089645 -94.2839279175 
8.9176416397 -95.4450149536 
8.9227762222 -98.4206390381 
8.9279136658 -95.3236312866 
8.9330539703 -98.1078643799 
8.9381990433 -96.8143920898 
8.9433450699 -90.0844879150 
8.9484949112 -88.8282318115 
8.9536485672 -87.6515350342 
8.9588031769 -84.8257827759 
8.9639616013 -83.9029693604 
8.9691238403 -85.8236465454 
8.9742879868 -90.0842514038 
8.9794549942 -90.8722229004 
8.9846258163 -87.2628097534 
8.9897994995 -84.5982818604 
8.9949760437 -83.3203582764 
9.0001544952 -82.1438064575 
9.0053377151 -82.4016189575 
9.0105228424 -84.2458190918 
9.0157108307 -86.5761566162 
9.0209035873 -86.3664932251 
9.0260972977 -86.0031356812 
9.0312938690 -88.2570037842 
9.0364942551 -92.5996551514 
9.0416984558 -91.0525894165 
9.0469045639 -92.0339889526 
9.0521135330 -92.4649124146 
9.0573263168 -92.5298233032 
9.0625410080 -98.4916000366 
9.0677595139 -92.2171096802 
9.0729818344 -88.8489151001 
9.0782051086 -87.0371551514 
9.0834321976 -89.6840667725 
9.0886631012 -95.3264541626 
9.0938968658 -89.5975341797 
9.0991325378 -86.5084838867 
9.1043720245 -86.4244689941 
9.1096143723 -86.1675872803 
9.1148595810 -85.8170242310 
9.1201076508 -86.8084106445 
9.1253604889 -88.6704330444 
9.1306142807 -86.7034988403 
9.1358718872 -88.6196899414 
9.1411333084 -93.6133346558 
9.1463956833 -92.5960769653 
9.1516628265 -89.4453964233 
9.1569318771 -86.8785552979 
9.1622047424 -84.1680374146 
9.1674804688 -82.1721191406 
9.1727590561 -81.2215728760 
9.1780414581 -81.7047119141 
9.1833257675 -83.9576568604 
9.1886138916 -88.1721801758 
9.1939048767 -89.7445449829 
9.1991987228 -88.1203689575 
9.2044954300 -86.4726867676 
9.2097959518 -86.6015243530 
9.2150993347 -87.4303054810 
9.2204046249 -88.9810638428 
9.2257137299 -91.3514328003 
9.2310266495 -93.4043502808 
9.2363414764 -94.1072387695 
9.2416601181 -92.7087249756 
9.2469825745 -90.1004257202 
9.2523059845 -89.6445083618 
9.2576332092 -93.4285278320 
9.2629652023 -97.7305526733 
9.2682981491 -97.5089340210 
9.2736349106 -95.8282470703 
9.2789745331 -93.4217834473 
9.2843179703 -89.4301300049 
9.2896633148 -87.4509506226 
9.2950124741 -86.9791183472 
9.3003654480 -88.1054306030 
9.3057203293 -93.3069763184 
9.3110780716 -90.9566879272 
9.3164405823 -90.2597198486 
9.3218050003 -90.8873062134 
9.3271722794 -90.7247314453 
9.3325433731 -88.8246688843 
9.3379173279 -86.2938842773 
9.3432931900 -85.1255340576 
9.3486728668 -84.0262298584 
9.3540573120 -82.8797988892 
9.3594427109 -83.1672897339 
9.3648319244 -83.4955520630 
9.3702249527 -82.2407608032 
9.3756198883 -81.3704681396 
9.3810186386 -82.4179382324 
9.3864212036 -85.6455383301 
9.3918256760 -94.8497314453 
9.3972330093 -92.2680130005 
9.4026432037 -87.0165863037 
9.4080581665 -83.8366775513 
9.4134750366 -82.9046096802 
9.4188957214 -83.2424316406 
9.4243202209 -84.4319686890 
9.4297456741 -87.3668746948 
9.4351758957 -91.9044189453 
9.4406089783 -97.7317276001 
9.4460449219 -90.6727447510 
9.4514837265 -86.1800842285 
9.4569272995 -85.3134231567 
9.4623718262 -86.9115753174 
9.4678201675 -94.2321701050 
9.4732713699 -98.7008972168 
9.4787273407 -92.2102127075 
9.4841842651 -88.4727935791 
9.4896450043 -89.6338882446 
9.4951105118 -91.0602798462 
9.5005779266 -86.1252899170 
9.5060472488 -85.1974029541 
9.5115222931 -87.3971862793 
9.5169982910 -85.7420883179 
9.5224781036 -84.4838027954 
9.5279607773 -87.3861541748 
9.5334482193 -90.9112319946 
9.5389375687 -94.4741821289 
9.5444297791 -87.7523193359 
9.5499258041 -85.5950546265 
9.5554246902 -86.2951812744 
9.5609264374 -91.0080108643 
9.5664329529 -90.8665847778 
9.5719404221 -84.3768386841 
9.5774517059 -81.6035232544 
9.5829677582 -81.0803375244 
9.5884857178 -83.7015609741 
9.5940065384 -89.2799606323 
9.5995302200 -98.2073364258 
9.6050586700 -97.6394348145 
9.6105890274 -93.5525970459 
9.6161222458 -92.1539230347 
9.6216602325 -90.5062179565 
9.6272001266 -90.2430725098 
9.6327428818 -91.9832992554 
9.6382904053 -95.4364395142 
9.6438398361 -97.8118972778 
9.6493930817 -91.2772216797 
9.6549491882 -90.3917999268 
9.6605091095 -90.7067718506 
9.6660709381 -91.7526855469 
9.6716365814 -93.4080429077 
9.6772069931 -90.6973266602 
9.6827783585 -87.2179946899 
9.6883535385 -83.4694061279 
9.6939334869 -81.1609725952 
9.6995143890 -81.2044982910 
9.7050991058 -82.2858352661 
9.7106876373 -84.6527099609 
9.7162799835 -87.1833343506 
9.7218742371 -89.3425140381 
9.7274713516 -87.6060638428 
9.7330741882 -83.1525573730 
9.7386779785 -82.2952880859 
9.7442846298 -83.8233108521 
9.7498970032 -85.2693023682 
9.7555103302 -85.0344161987 
9.7611274719 -83.8305892944 
9.7667493820 -84.3537979126 
9.7723722458 -84.1501007080 
9.7779989243 -82.8072814941 
9.7836294174 -82.8111495972 
9.7892637253 -85.8383407593 
9.7948999405 -93.7254180908 
9.8005390167 -96.1777343750 
9.8061838150 -94.2696838379 
9.8118295670 -87.6357116699 
9.8174791336 -84.3117141724 
9.8231334686 -83.9955673218 
9.8287887573 -86.0821304321 
9.8344478607 -93.8493957520 
9.8401107788 -98.4534225464 
9.8457775116 -90.0029602051 
9.8514461517 -87.7156448364 
9.8571186066 -88.3835449219 
9.8627948761 -94.5761260986 
9.8684740067 -92.2437057495 
9.8741559982 -89.6561584473 
9.8798427582 -91.9149169922 
9.8855314255 -97.3057098389 
9.8912229538 -88.7871627808 
9.8969192505 -85.0934982300 
9.9026174545 -85.7233810425 
9.9083194733 -89.4197082520 
9.9140243530 -92.6709060669 
9.9197340012 -91.1725921631 
9.9254455566 -88.0713882446 
9.9311599731 -87.2535400391 
9.9368791580 -86.8820495605 
9.9426012039 -86.1001815796 
9.9483251572 -85.4480514526 
9.9540548325 -86.8308792114 
9.9597864151 -90.1172714233 
9.9655208588 -91.2837524414 
9.9712581635 -88.3263778687 
9.9770011902 -87.4626007080 
9.9827451706 -88.7784347534 
9.9884929657 -91.2443008423 
9.9942455292 -93.8330535889 
10.0000000000 -88.3354721069 
10.0057573318 -87.7287216187 
10.0115184784 -87.2054138184 
10.0172834396 -86.7720642090 
10.0230531693 -86.4212722778 
10.0288248062 -86.1415786743 
10.0345983505 -85.9234161377 
10.0403766632 -85.7619323730 
10.0461568832 -85.6576766968 
10.0519418716 -85.6149063110 
10.0577316284 -85.6447982788 
10.0635232925 -85.7516479492 
10.0693168640 -85.9337005615 
10.0751152039 -86.1848373413 
10.0809154510 -86.4891815186 
10.0867204666 -86.8220214844 
10.0925273895 -87.1538314819 
10.0983409882 -87.4582443237 
10.1041555405 -87.7155303955 
10.1099729538 -87.9128570557 
10.1157941818 -88.0410385132 
10.1216192245 -88.0974655151 
10.1274461746 -88.0978546143 
10.1332778931 -88.0862350464 
10.1391143799 -88.0997695923 
10.1449527740 -88.1645431519 
10.1507940292 -88.2894439697 
10.1566381454 -88.4614181519 
10.1624860764 -88.6443176270 
10.1683378220 -88.7871093750 
10.1741952896 -88.8456497192 
10.1800527573 -88.8099899292 
10.1859140396 -88.7192764282 
10.1917791367 -88.6464233398 
10.1976470947 -88.6685562134 
10.2035188675 -88.8125839233 
10.2093935013 -89.0402755737 
10.2152748108 -89.2660827637 
10.2211561203 -89.3810424805 
10.2270412445 -89.3078155518 
10.2329292297 -89.0498199463 
10.2388219833 -88.6893157959 
10.2447166443 -88.3378219604 
10.2506179810 -88.0804367065 
10.2565202713 -87.9543609619 
10.2624254227 -87.9547805786 
10.2683343887 -88.0523834229 
10.2742462158 -88.2123947144 
10.2801618576 -88.4142532349 
10.2860813141 -88.6479034424 
10.2920064926 -88.9020919800 
10.2979326248 -89.1347198486 
10.3038616180 -89.2675476074 
10.3097944260 -89.2182235718 
10.3157300949 -88.9519882202 
10.3216695786 -88.5032501221 
10.3276157379 -87.9516677856 
10.3335618973 -87.3838577271 
10.3395118713 -86.8662872314 
10.3454647064 -86.4401016235 
10.3514213562 -86.1255187988 
10.3573818207 -85.9302902222 
10.3633451462 -85.8565979004 
10.3693141937 -85.9118804932 
10.3752851486 -86.0894470215 
10.3812589645 -86.3787689209 
10.3872356415 -86.7592315674 
10.3932161331 -87.1954193115 
10.3992004395 -87.6394653320 
10.4051885605 -88.0395431519 
10.4111824036 -88.3456115723 
10.4171762466 -88.5092468262 
10.4231748581 -88.4940490723 
10.4291753769 -88.3015441895 
10.4351806641 -87.9906463623 
10.4411888123 -87.6577453613 
10.4472036362 -87.3911361694 
10.4532184601 -87.2436370850 
10.4592370987 -87.2292251587 
10.4652595520 -87.3309783936 
10.4712848663 -87.5095520020 
10.4773139954 -87.7136535645 
10.4833469391 -87.9047546387 
10.4893856049 -88.0773391724 
10.4954252243 -88.2483062744 
10.5014677048 -88.4353713989 
10.5075139999 -88.6388168335 
10.5135641098 -88.8404541016 
10.5196180344 -89.0188980103 
10.5256776810 -89.1667709351 
10.5317373276 -89.2948760986 
10.5378017426 -89.4213180542 
10.5438690186 -89.5532836914 
10.5499401093 -89.6739654541 
10.5560140610 -89.7429046631 
10.5620918274 -89.7157058716 
10.5681762695 -89.5769805908 
10.5742607117 -89.3598022461 
10.5803499222 -89.1280517578 
10.5864410400 -88.9429321289 
10.5925369263 -88.8420867920 
10.5986356735 -88.8372726440 
10.6047410965 -88.9191589355 
10.6108465195 -89.0547790527 
10.6169557571 -89.1912384033 
10.6230688095 -89.2642517090 
10.6291856766 -89.2211914062 
10.6353054047 -89.0594406128 
10.6414289474 -88.8337631226 
10.6475591660 -88.6195755005 
10.6536893845 -88.4714965820 
10.6598234177 -88.4029541016 
10.6659612656 -88.3878402710 
10.6721019745 -88.3772506714 
10.6782464981 -88.3287353516 
10.6843948364 -88.2313919067 
10.6905498505 -88.1078567505 
10.6967048645 -87.9975204468 
10.7028636932 -87.9406356812 
10.7090263367 -87.9741821289 
10.7151927948 -88.1320800781 
10.7213621140 -88.4413681030 
10.7275381088 -88.9121704102 
10.7337141037 -89.5167770386 
10.7398948669 -90.1583023071 
10.7460784912 -90.6327972412 
10.7522659302 -90.6616897583 
10.7584562302 -90.1075973511 
10.7646503448 -89.1817855835 
10.7708520889 -88.2244644165 
10.7770528793 -87.4472656250 
10.7832584381 -86.9319839478 
10.7894668579 -86.6973876953 
10.7956790924 -86.7305221558 
10.8018951416 -86.9979248047 
10.8081178665 -87.4401245117 
10.8143405914 -87.9703140259 
10.8205671310 -88.4876556396 
10.8267974854 -88.8917846680 
10.8330307007 -89.1093139648 
10.8392686844 -89.1112365723 
10.8455095291 -88.8998718262 
10.8517570496 -88.4834976196 
10.8580045700 -87.8838729858 
10.8642568588 -87.1604690552 
10.8705120087 -86.4063873291 
10.8767709732 -85.7136459351 
10.8830337524 -85.1473693848 
10.8892993927 -84.7414474487 
10.8955717087 -84.5040817261 
10.9018459320 -84.4247283936 
10.9081220627 -84.4783706665 
10.9144029617 -84.6291809082 
10.9206876755 -84.8345108032 
10.9269752502 -85.0523529053 
10.9332695007 -85.2522506714 
10.9395647049 -85.4236831665 
10.9458627701 -85.5767211914 
10.9521656036 -85.7346267700 
10.9584712982 -85.9258956909 
10.9647808075 -86.1784362793 
10.9710941315 -86.5134506226 
10.9774141312 -86.9377059937 
10.9837341309 -87.4344100952 
10.9900588989 -87.9639587402 
10.9963865280 -88.4805908203 
11.0027179718 -88.9631118774 
11.0090532303 -89.4267578125 
11.0153942108 -89.8945846558 
11.0217370987 -90.3432312012 
11.0280828476 -90.6781845093 
11.0344324112 -90.7996902466 
11.0407857895 -90.7113113403 
11.0471429825 -90.3999176025 
11.0535030365 -90.1038818359 
11.0598707199 -89.6993560791 
11.0662384033 -89.1857528687 
11.0726099014 -88.6523361206 
11.0789852142 -88.2050704956 
11.0853643417 -87.9048309326 
11.0917472839 -87.7600173950 
11.0981359482 -87.7403411865 
11.1045265198 -87.7939682007 
11.1109199524 -87.8672027588 
11.1173171997 -87.9249725342 
11.1237182617 -87.9638214111 
11.1301231384 -88.0079193115 
11.1365318298 -88.0879745483 
11.1429462433 -88.2170639038 
11.1493625641 -88.3787307739 
11.1557817459 -88.5337905884 
11.1622047424 -88.6414413452 
11.1686315536 -88.6813735962 
11.1750621796 -88.6633987427 
11.1814966202 -88.6240234375 
11.1879377365 -88.6154861450 
11.1943798065 -88.6912155151 
11.2008247375 -88.8923187256 
11.2072744370 -89.2382202148 
11.2137269974 -89.7202453613 
11.2201833725 -90.2957305908 
11.2266464233 -90.8843765259 
11.2331104279 -91.3784637451 
11.2395782471 -91.6817779541 
11.2460498810 -91.7627716064 
11.2525253296 -91.6680450439 
11.2590036392 -91.4814910889 
11.2654867172 -91.2790527344 
11.2719755173 -91.1108016968 
11.2784662247 -91.0007553101 
11.2849597931 -90.9492416382 
11.2914571762 -90.9348449707 
11.2979583740 -90.9210815430 
11.3044633865 -90.8701629639 
11.3109750748 -90.7549896240 
11.3174877167 -90.5617141724 
11.3240041733 -90.2917938232 
11.3305244446 -89.9692459106 
11.3370475769 -89.6396179199 
11.3435754776 -89.3545989990 
11.3501071930 -89.1552810669 
11.3566446304 -89.0634460449 
11.3631839752 -89.0784301758 
11.3697261810 -89.1763839722 
11.3762731552 -89.3141784668 
11.3828229904 -89.4445266724 
11.3893766403 -89.5419921875 
11.3959379196 -89.6201400757 
11.4024991989 -89.7190551758 
11.4090642929 -89.9866104126 
11.4156332016 -90.3858184814 
11.4222059250 -90.7059860229 
11.4287824631 -91.0334320068 
11.4353628159 -91.3321990967 
11.4419498444 -91.5539321899 
11.4485378265 -91.6512374878 
11.4551296234 -91.6074981689 
11.4617252350 -91.4511718750 
11.4683246613 -91.2318954468 
11.4749279022 -90.9812850952 
11.4815349579 -90.6964187622 
11.4881486893 -90.3583679199 
11.4947633743 -89.9639205933 
11.5013818741 -89.5356216431 
11.5080032349 -89.1033325195 
11.5146293640 -88.6833343506 
11.5212593079 -88.2752914429 
11.5278959274 -87.8769836426 
11.5345335007 -87.5026702881 
11.5411748886 -87.1878433228 
11.5478200912 -86.9769287109 
11.5544691086 -86.9053039551 
11.5611209869 -86.9861068726 
11.5677776337 -87.2041091919 
11.5744419098 -87.6908569336 
11.5811061859 -88.2181625366 
11.5877742767 -88.5410842896 
11.5944461823 -88.8545303345 
11.6011219025 -89.1799926758 
11.6078014374 -89.5025863647 
11.6144876480 -89.7343368530 
11.6211748123 -89.7300643921 
11.6278657913 -89.3895339966 
11.6345605850 -88.7564010620 
11.6412601471 -87.9871520996 
11.6479625702 -87.2515792847 
11.6546688080 -86.6755599976 
11.6613826752 -86.3344650269 
11.6680965424 -86.2641448975 
11.6748151779 -86.4678344727 
11.6815376282 -86.9110794067 
11.6882629395 -87.5030441284 
11.6949930191 -88.0759735107 
11.7017259598 -88.3985595703 
11.7084674835 -88.0579681396 
11.7152090073 -87.6283798218 
11.7219533920 -87.2577285767 
11.7287025452 -87.0263595581 
11.7354564667 -86.9455947876 
11.7422132492 -86.9824829102 
11.7489767075 -87.0843353271 
11.7557420731 -87.2063217163 
11.7625102997 -87.3366241455 
11.7692823410 -87.5042495728 
11.7760591507 -87.7643508911 
11.7828397751 -88.1734924316 
11.7896232605 -88.7677764893 
11.7964153290 -89.5418701172 
11.8032073975 -90.7862319946 
11.8100032806 -91.5608673096 
11.8168029785 -91.3282089233 
11.8236064911 -90.6265640259 
11.8304147720 -89.7731246948 
11.8372287750 -89.0145645142 
11.8440446854 -88.4722976685 
11.8508644104 -88.1853179932 
11.8576879501 -88.1472396851 
11.8645143509 -88.3234329224 
11.8713464737 -88.6593627930 
11.8781814575 -89.0920562744 
11.8850231171 -89.5700607300 
11.8918666840 -90.0706024170 
11.8987140656 -90.8517608643 
11.9055643082 -91.6160430908 
11.9124193192 -91.9485855103 
11.9192781448 -92.0002670288 
11.9261445999 -91.7239990234 
11.9330110550 -91.1866836548 
11.9398813248 -90.5063934326 
11.9467563629 -89.7869796753 
11.9536352158 -89.1061325073 
11.9605178833 -88.5256042480 
11.9674043655 -88.0964279175 
11.9742975235 -87.8577651978 
11.9811925888 -87.9321517944 
11.9880905151 -88.4340438843 
11.9949932098 -88.9857559204 
12.0018997192 -89.5870819092 
12.0088100433 -90.0982055664 
12.0157241821 -90.3942642212 
12.0226459503 -90.4475021362 
12.0295677185 -90.3449935913 
12.0364942551 -90.2144241333 
12.0434246063 -90.1422958374 
12.0503587723 -90.1344985962 
12.0572967529 -90.1082153320 
12.0642423630 -89.6711273193 
12.0711889267 -88.6776046753 
12.0781393051 -87.7761611938 
12.0850934982 -86.9000701904 
12.0920515060 -86.1640167236 
12.0990133286 -85.6255798340 
12.1059799194 -85.3065948486 
12.1129531860 -85.2113037109 
12.1199274063 -85.3352584839 
12.1269063950 -85.6659774780 
12.1338882446 -86.4839324951 
12.1408748627 -87.4904556274 
12.1478652954 -88.0858154297 
12.1548624039 -88.5012207031 
12.1618614197 -88.7183761597 
12.1688632965 -88.8014221191 
12.1758699417 -88.8360290527 
12.1828804016 -88.8804779053 
12.1898946762 -88.9567108154 
12.1969137192 -89.0628814697 
12.2039394379 -89.2535705566 
12.2109661102 -89.4400329590 
12.2179965973 -89.5150451660 
12.2250318527 -89.4938278198 
12.2320709229 -89.3248519897 
12.2391138077 -88.9909286499 
12.2461633682 -88.5342407227 
12.2532148361 -88.0466537476 
12.2602701187 -87.6328277588 
12.2673292160 -87.3461990356 
12.2743921280 -87.4516677856 
12.2814588547 -87.7119293213 
12.2885303497 -87.9609069824 
12.2956094742 -88.0201721191 
12.3026885986 -87.7700042725 
12.3097724915 -87.2450866699 
12.3168601990 -86.6000137329 
12.3239517212 -85.9962005615 
12.3310470581 -85.4045639038 
12.3381471634 -85.2133331299 
12.3452539444 -85.3399429321 
12.3523626328 -85.6226196289 
12.3594741821 -86.0140533447 
12.3665904999 -86.4531173706 
12.3737106323 -86.8747177124 
12.3808355331 -87.2306671143 
12.3879671097 -87.6153488159 
12.3950996399 -87.9120101929 
12.4022369385 -88.0919036865 
12.4093780518 -88.2837600708 
12.4165229797 -88.5057983398 
12.4236717224 -88.7720260620 
12.4308252335 -89.0783615112 
12.4379854202 -89.3907012939 
12.4451465607 -89.7279739380 
12.4523124695 -89.8507385254 
12.4594821930 -89.8254776001 
12.4666557312 -89.7952346802 
12.4738340378 -89.8115005493 
12.4810190201 -89.8933868408 
12.4882059097 -90.0230712891 
12.4953956604 -90.1497573853 
12.5025901794 -90.1764755249 
12.5097894669 -89.9937744141 
12.5169916153 -89.8186950684 
12.5241985321 -89.6939239502 
12.5314130783 -89.6535110474 
12.5386285782 -89.6878433228 
12.5458478928 -89.7487640381 
12.5530710220 -89.7559814453 
12.5602989197 -89.4276657104 
12.5675306320 -88.6634216309 
12.5747671127 -87.9349136353 
12.5820102692 -87.1831207275 
12.5892543793 -86.5201873779 
12.5965032578 -86.0283355713 
12.6037559509 -85.7565307617 
12.6110124588 -85.8148345947 
12.6182737350 -86.2630920410 
12.6255426407 -86.6847686768 
12.6328125000 -87.0499801636 
12.6400852203 -87.2533721924 
12.6473636627 -87.2595138550 
12.6546449661 -87.1181411743 
12.6619319916 -86.8468246460 
12.6692218781 -86.6899948120 
12.6765203476 -86.6989593506 
12.6838188171 -86.7933197021 
12.6911220551 -86.9767303467 
12.6984291077 -87.2639389038 
12.7057399750 -87.9389801025 
12.7130556107 -88.8959579468 
12.7203788757 -89.6554260254 
12.7277030945 -90.3914108276 
12.7350311279 -90.9193344116 
12.7423639297 -91.0495681763 
12.7497005463 -90.7482833862 
12.7570409775 -89.8192825317 
12.7643861771 -88.8860549927 
12.7717390060 -88.4130020142 
12.7790927887 -88.1166381836 
12.7864503860 -88.0045318604 
12.7938127518 -88.0608749390 
12.8011789322 -88.3694076538 
12.8085498810 -88.7233734131 
12.8159275055 -88.8526611328 
12.8233070374 -88.8653030396 
12.8306903839 -88.8203659058 
12.8380775452 -88.8214263916 
12.8454694748 -88.9694290161 
12.8528652191 -89.6410064697 
12.8602657318 -90.8605422974 
12.8676738739 -91.9663619995 
12.8750829697 -93.1223449707 
12.8824958801 -93.9728317261 
12.8899135590 -94.0950775146 
12.8973350525 -93.0716247559 
12.9047603607 -91.8103408813 
12.9121913910 -91.0451812744 
12.9196290970 -90.3775863647 
12.9270677567 -89.8072814941 
12.9345111847 -89.2012481689 
12.9419584274 -88.9540100098 
12.9494094849 -89.0905151367 
12.9568653107 -89.4854812622 
12.9643297195 -90.1333770752 
12.9717941284 -90.9805068970 
12.9792623520 -92.2574234009 
12.9867353439 -93.0302658081 
12.9942131042 -92.9301147461 
13.0016946793 -92.4608993530 
13.0091810226 -91.8277740479 
13.0166749954 -91.1840667725 
13.0241689682 -90.3213043213 
13.0316677094 -89.6128997803 
13.0391712189 -89.2500000000 
13.0466785431 -88.9948425293 
13.0541906357 -88.8458633423 
13.0617103577 -88.7391281128 
13.0692310333 -88.6008224487 
13.0767555237 -88.4274063110 
13.0842847824 -88.2227020264 
13.0918188095 -88.0511398315 
13.0993566513 -87.9632186890 
13.1068992615 -87.9876861572 
13.1144485474 -88.0184249878 
13.1219997406 -87.9176635742 
13.1295547485 -87.6951599121 
13.1371145248 -87.4071578979 
13.1446790695 -87.0573883057 
13.1522474289 -86.9331970215 
13.1598234177 -87.0060882568 
13.1674003601 -87.1495819092 
13.1749820709 -87.3191452026 
13.1825675964 -87.5980834961 
13.1901578903 -87.9718246460 
13.1977519989 -88.3413009644 
13.2053508759 -88.8118667603 
13.2129583359 -89.3343811035 
13.2205657959 -89.9477615356 
13.2281770706 -90.1238403320 
13.2357940674 -89.8749771118 
13.2434148788 -89.3796997070 
13.2510395050 -88.7008819580 
13.2586698532 -87.5360870361 
13.2663068771 -86.4939346313 
13.2739458084 -85.9399642944 
13.2815885544 -85.5352630615 
13.2892351151 -85.2957305908 
13.2968864441 -85.2995605469 
13.3045425415 -85.6935501099 
13.3122072220 -86.2119827271 
13.3198719025 -86.8794555664 
13.3275403976 -87.5973358154 
13.3352146149 -88.3465042114 
13.3428926468 -88.4202728271 
13.3505744934 -88.0357360840 
13.3582620621 -87.5121765137 
13.3659563065 -87.0087738037 
13.3736524582 -86.5303955078 
13.3813524246 -86.4200973511 
13.3890571594 -86.5716552734 
13.3967657089 -86.8286209106 
13.4044799805 -87.1068878174 
13.4122009277 -87.3714523315 
13.4199237823 -87.4294128418 
13.4276504517 -87.4030761719 
13.4353818893 -87.4132461548 
13.4431171417 -87.6012649536 
13.4508571625 -87.9692993164 
13.4586019516 -88.2790756226 
13.4663543701 -88.5704116821 
13.4741086960 -88.7859039307 
13.4818658829 -88.8609085083 
13.4896287918 -88.6682281494 
13.4973955154 -88.4044265747 
13.5051670074 -88.1072311401 
13.5129432678 -87.7620391846 
13.5207271576 -87.6616210938 
13.5285120010 -87.8133621216 
13.5363006592 -88.1385879517 
13.5440950394 -88.6155319214 
13.5518932343 -89.4770202637 
13.5596961975 -90.2450561523 
13.5675067902 -90.4358901978 
13.5753183365 -90.2592926025 
13.5831346512 -89.3679275513 
13.5909557343 -88.2841262817 
13.5987806320 -87.6604461670 
13.6066112518 -87.2263641357 
13.6144447327 -86.9996795654 
13.6222877502 -86.9877090454 
13.6301307678 -87.1112213135 
13.6379785538 -87.1269226074 
13.6458311081 -87.0244369507 
13.6536874771 -86.7504577637 
13.6615495682 -86.6084289551 
13.6694192886 -86.7559585571 
13.6772890091 -87.1576309204 
13.6851644516 -88.2605743408 
13.6930437088 -89.8023452759 
13.7009277344 -90.8483200073 
13.7088165283 -91.6779174805 
13.7167100906 -92.1919479370 
13.7246112823 -92.0253677368 
13.7325134277 -91.6901702881 
13.7404203415 -91.3523406982 
13.7483310699 -90.8524398804 
13.7562475204 -90.2243652344 
13.7641677856 -89.6685562134 
13.7720966339 -89.0855712891 
13.7800264359 -88.4086456299 
13.7879600525 -88.1267242432 
13.7958993912 -88.2458572388 
13.8038425446 -88.5718536377 
13.8117904663 -89.2453765869 
13.8197422028 -89.7881393433 
13.8277034760 -89.8817138672 
13.8356647491 -89.7867126465 
13.8436307907 -89.4975204468 
13.8516016006 -89.2476882935 
13.8595771790 -89.1473693848 
13.8675565720 -89.0906295776 
13.8755416870 -89.0822525024 
13.8835344315 -89.1734008789 
13.8915281296 -89.3139572144 
13.8995265961 -89.4946899414 
13.9075298309 -89.7192230225 
13.9155368805 -89.7752685547 
13.9235486984 -89.6770172119 
13.9315700531 -89.5056762695 
13.9395914078 -89.2096633911 
13.9476175308 -89.0007553101 
13.9556474686 -88.9868545532 
13.9636831284 -89.0868225098 
13.9717226028 -89.3646621704 
13.9797677994 -89.5325851440 
13.9878206253 -89.3777084351 
13.9958744049 -88.9688949585 
14.0039329529 -88.0469512939 
14.0119953156 -87.1426315308 
14.0200634003 -86.6710815430 
14.0281352997 -86.2952728271 
14.0362167358 -86.2871780396 
14.0442981720 -86.5320816040 
14.0523843765 -86.9612350464 
14.0604753494 -87.9112243652 
14.0685710907 -89.0798263550 
14.0766716003 -89.7785263062 
14.0847759247 -90.2057495117 
14.0928897858 -90.1279525757 
14.1010036469 -89.6375732422 
14.1091232300 -89.3087768555 
14.1172466278 -89.0526199341 
14.1253747940 -89.0210571289 
14.1335077286 -89.0708007812 
14.1416492462 -89.1029586792 
14.1497917175 -89.0634765625 
14.1579389572 -88.9790496826 
14.1660900116 -88.9334869385 
14.1742467880 -88.8944931030 
14.1824073792 -88.8725585938 
14.1905736923 -88.8837509155 
14.1987476349 -88.9469528198 
14.2069234848 -89.2126846313 
14.2151031494 -89.6729583740 
14.2232875824 -90.0548400879 
14.2314767838 -90.4511642456 
14.2396707535 -90.3410491943 
14.2478694916 -89.8491287231 
14.2560777664 -89.1699218750 
14.2642860413 -88.1554183960 
14.2724981308 -87.4224700928 
14.2807159424 -87.1492004395 
14.2889385223 -86.9924621582 
14.2971658707 -86.9704132080 
14.3054018021 -86.9951934814 
14.3136386871 -87.0555419922 
14.3218793869 -87.2872543335 
14.3301258087 -87.7107467651 
14.3383769989 -88.1054687500 
14.3466320038 -88.7589340210 
14.3548927307 -89.4041748047 
14.3631620407 -89.8021621704 
14.3714313507 -90.4030456543 
14.3797063828 -91.0241165161 
14.3879852295 -91.3453445435 
14.3962697983 -91.4589462280 
14.4045581818 -91.0592880249 
14.4128561020 -90.2783508301 
14.4211549759 -89.7150039673 
14.4294576645 -89.0959854126 
14.4377660751 -88.8052749634 
14.4460792542 -88.8356170654 
14.4543962479 -89.1614151001 
14.4627189636 -89.6468582153 
14.4710502625 -89.9218215942 
14.4793825150 -89.9448471069 
14.4877185822 -89.5022811890 
14.4960603714 -89.0219421387 
14.5044069290 -88.3724975586 
14.5127582550 -87.9986953735 
14.5211143494 -87.9771728516 
14.5294790268 -88.1247406006 
14.5378446579 -88.6271438599 
14.5462150574 -89.3785552979 
14.5545902252 -90.0121612549 
14.5629701614 -91.0309906006 
14.5713558197 -91.8589324951 
14.5797491074 -92.0174942017 
14.5881433487 -91.7098388672 
14.5965433121 -91.2252578735 
14.6049470901 -90.9781570435 
14.6133565903 -90.8781890869 
14.6217708588 -91.0435791016 
14.6301889420 -91.2729339600 
14.6386165619 -91.5966644287 
14.6470451355 -91.7178649902 
14.6554784775 -91.6174087524 
14.6639165878 -91.3679656982 
14.6723594666 -91.2192306519 
14.6808080673 -91.2379913330 
14.6892642975 -91.2887420654 
14.6977224350 -91.0833587646 
14.7061843872 -90.6537475586 
14.7146520615 -89.6992797852 
14.7231245041 -88.7190017700 
14.7316017151 -88.1544113159 
14.7400836945 -87.6142120361 
14.7485742569 -87.4710845947 
14.7570667267 -87.6678390503 
14.7655630112 -88.3693161011 
14.7740650177 -89.3559417725 
14.7825708389 -89.9445953369 
14.7910823822 -90.1493682861 
14.7996025085 -89.6004638672 
14.8081235886 -89.0089721680 
14.8166503906 -88.2723922729 
14.8251810074 -87.8333435059 
14.8337173462 -87.7036819458 
14.8422574997 -87.6172866821 
14.8508033752 -87.5589141846 
14.8593578339 -87.5499572754 
14.8679141998 -87.6900711060 
14.8764743805 -88.0479965210 
14.8850393295 -88.4119949341 
14.8936100006 -88.9764633179 
14.9021854401 -89.3764801025 
14.9107656479 -89.4283523560 
14.9193544388 -89.1581649780 
14.9279451370 -88.6336364746 
14.9365396500 -88.1994400024 
14.9451398849 -87.5798645020 
14.9537448883 -87.0851974487 
14.9623546600 -86.7423934937 
14.9709739685 -86.4847564697 
14.9795932770 -86.3528747559 
14.9882183075 -86.2497711182 
14.9968481064 -86.2959213257 
15.0054826736 -86.4490585327 
15.0141229630 -86.8288269043 
15.0227670670 -87.2684783936 
15.0314216614 -87.5069351196 
15.0400762558 -87.6663818359 
15.0487356186 -87.6420211792 
15.0573997498 -87.5786056519 
15.0660696030 -87.6821823120 
15.0747442245 -87.9515991211 
15.0834283829 -88.7298049927 
15.0921125412 -89.9061508179 
15.1008024216 -90.8297042847 
15.1094970703 -91.8897476196 
15.1181964874 -92.0306549072 
15.1269006729 -91.4292602539 
15.1356105804 -90.1419906616 
15.1443290710 -89.0225830078 
15.1530494690 -88.3372421265 
15.1617736816 -88.0633926392 
15.1705036163 -88.1077346802 
15.1792383194 -88.3357696533 
15.1879777908 -88.4960937500 
15.1967267990 -88.4044799805 
15.2054767609 -87.8868026733 
15.2142314911 -87.1572570801 
15.2229919434 -86.4806289673 
15.2317562103 -86.0788650513 
15.2405261993 -86.0512619019 
15.2493019104 -86.3991317749 
15.2580862045 -87.0968627930 
15.2668704987 -87.7005462646 
15.2756614685 -88.5210647583 
15.2844562531 -88.9825744629 
15.2932567596 -88.7801361084 
15.3020620346 -88.2324600220 
15.3108730316 -87.8213653564 
15.3196926117 -87.3951416016 
15.3285131454 -87.2589645386 
15.3373384476 -87.4945297241 
15.3461694717 -87.9844665527 
15.3550052643 -88.4317092896 
15.3638458252 -89.1829605103 
15.3726968765 -89.9707183838 
15.3815479279 -90.7354354858 
15.3904037476 -91.5267028809 
15.3992652893 -92.0333862305 
15.4081315994 -92.4935531616 
15.4170036316 -92.3399353027 
15.4258794785 -91.8652191162 
15.4347658157 -91.1766052246 
15.4436531067 -90.9258499146 
15.4525451660 -91.4683914185 
15.4614419937 -92.6913757324 
15.4703445435 -93.7512512207 
15.4792518616 -94.4962692261 
15.4881677628 -93.4001007080 
15.4970855713 -91.1042098999 
15.5060081482 -89.2312316895 
15.5149364471 -88.3370361328 
15.5238695145 -87.6064910889 
15.5328073502 -87.4541702271 
15.5417509079 -87.9235763550 
15.5507040024 -88.7830123901 
15.5596570969 -89.7629241943 
15.5686159134 -90.5161590576 
15.5775804520 -90.7136154175 
15.5865497589 -90.5536422729 
15.5955238342 -90.0101242065 
15.6045026779 -89.1619186401 
15.6134920120 -88.3603668213 
15.6224813461 -87.9926452637 
15.6314764023 -87.8822326660 
15.6404771805 -88.2637634277 
15.6494817734 -89.1301193237 
15.6584930420 -90.0778503418 
15.6675128937 -90.4165649414 
15.6765336990 -90.3043441772 
15.6855592728 -89.9142150879 
15.6945905685 -89.6171798706 
15.7036275864 -89.5527038574 
15.7126693726 -89.8089523315 
15.7217159271 -90.2468032837 
15.7307720184 -90.5331268311 
15.7398300171 -90.6743698120 
15.7488918304 -90.4259719849 
15.7579603195 -89.8339767456 
15.7670326233 -89.1720199585 
15.7761106491 -88.5845794678 
15.7851991653 -88.2098007202 
15.7942876816 -88.1737136841 
15.8033809662 -88.5431900024 
15.8124799728 -89.3727874756 
15.8215847015 -90.6129913330 
15.8306941986 -91.9659805298 
15.8398094177 -92.7741012573 
15.8489332199 -92.8244857788 
15.8580589294 -92.4182739258 
15.8671894073 -91.6248016357 
15.8763256073 -91.0347747803 
15.8854665756 -90.9245147705 
15.8946132660 -91.1673126221 
15.9037685394 -91.4506607056 
15.9129257202 -91.2943725586 
15.9220876694 -90.4144210815 
15.9312553406 -89.3441390991 
15.9404287338 -88.6880264282 
15.9496059418 -87.9629440308 
15.9587898254 -87.5198669434 
15.9679822922 -87.3446502686 
15.9771766663 -87.3096237183 
15.9863758087 -87.3797073364 
15.9955797195 -87.5151596069 
16.0047893524 -87.7305221558 
16.0140056610 -88.0114059448 
16.0232257843 -88.2463073730 
16.0324554443 -88.6908721924 
16.0416870117 -89.2343750000 
16.0509223938 -89.7874374390 
16.0601654053 -90.2373123169 
16.0694122314 -90.5127716064 
16.0786628723 -90.7564697266 
16.0879249573 -91.0716552734 
16.0971889496 -91.4174270630 
16.1064567566 -91.6348648071 
16.1157302856 -91.6493148804 
16.1250095367 -91.5243759155 
16.1342945099 -91.2193832397 
16.1435832977 -90.8801574707 
16.1528835297 -90.5929031372 
16.1621837616 -90.4023437500 
16.1714897156 -90.2604980469 
16.1807994843 -90.0059890747 
16.1901168823 -89.5312728882 
16.1994380951 -89.0603103638 
16.2087707520 -88.8857727051 
16.2181015015 -89.0363540649 
16.2274398804 -89.3724288940 
16.2367839813 -89.5295486450 
16.2461318970 -89.2761230469 
16.2554855347 -88.8938674927 
16.2648448944 -88.7056884766 
16.2742156982 -88.6869506836 
16.2835845947 -88.9846801758 
16.2929611206 -89.6621551514 
16.3023414612 -90.5680541992 
16.3117275238 -91.4002075195 
16.3211193085 -91.8753967285 
16.3305225372 -91.7425842285 
16.3399238586 -91.2864913940 
16.3493328094 -90.6853332520 
16.3587455750 -90.1221847534 
16.3681640625 -89.6880264282 
16.3775882721 -89.4132995605 
16.3870182037 -89.3142395020 
16.3964576721 -89.2635498047 
16.4058990479 -89.1144943237 
16.4153442383 -88.8637542725 
16.4247970581 -88.6683349609 
16.4342536926 -88.6972808838 
16.4437160492 -89.0624847412 
16.4531841278 -89.5576400757 
16.4626617432 -89.8081741333 
16.4721393585 -89.6564712524 
16.4816246033 -89.1716842651 
16.4911136627 -88.6924819946 
16.5006084442 -88.4010696411 
16.5101089478 -88.3034362793 
16.5196208954 -88.4182739258 
16.5291309357 -88.6676177979 
16.5386486053 -88.9898223877 
16.5481700897 -89.2167739868 
16.5576992035 -89.0575027466 
16.5672321320 -88.5547561646 
16.5767707825 -87.9273300171 
16.5863208771 -87.5020751953 
16.5958709717 -87.4816131592 
16.6054248810 -87.7504119873 
16.6149864197 -88.1005859375 
16.6245536804 -88.2525329590 
16.6341247559 -88.1385498047 
16.6437072754 -88.0785598755 
16.6532897949 -88.4298171997 
16.6628780365 -89.2534790039 
16.6724720001 -90.5514755249 
16.6820716858 -92.0100708008 
16.6916770935 -92.7675781250 
16.7012882233 -92.5944747925 
16.7109088898 -91.7423706055 
16.7205295563 -90.8542022705 
16.7301559448 -90.1904754639 
16.7397899628 -89.8181838989 
16.7494277954 -89.7483749390 
16.7590713501 -89.8048019409 
16.7687206268 -89.8631134033 
16.7783813477 -89.8676757812 
16.7880401611 -89.8449707031 
16.7977066040 -89.8630523682 
16.8073787689 -89.9856338501 
16.8170566559 -90.2225418091 
16.8267383575 -90.6616821289 
16.8364315033 -91.3150939941 
16.8461246490 -92.0976562500 
16.8558254242 -92.6893844604 
16.8655300140 -92.4701766968 
16.8752403259 -91.0943679810 
16.8849563599 -89.8389205933 
16.8946781158 -88.8175811768 
16.9044113159 -88.1688461304 
16.9141445160 -87.9878997803 
16.9238834381 -88.1746368408 
16.9336261749 -88.7482147217 
16.9433765411 -89.4980468750 
16.9531326294 -89.9351882935 
16.9628982544 -89.6244659424 
16.9726657867 -88.4885406494 
16.9824371338 -87.3489608765 
16.9922161102 -86.6893081665 
17.0019989014 -86.6166381836 
17.0117874146 -87.2665634155 
17.0215835571 -88.7381744385 
17.0313873291 -89.6374816895 
17.0411949158 -89.5848846436 
17.0510063171 -89.1206970215 
17.0608234406 -88.8491210938 
17.0706462860 -88.9849929810 
17.0804748535 -89.5698699951 
17.0903148651 -90.2970504761 
17.1001548767 -90.6914672852 
17.1100006104 -90.5735015869 
17.1198520660 -90.0666046143 
17.1297092438 -89.5832672119 
17.1395721436 -89.6304321289 
17.1494407654 -90.1573562622 
17.1593189240 -90.9702758789 
17.1691989899 -91.6932830811 
17.1790847778 -91.8667526245 
17.1889762878 -90.9789352417 
17.1988716125 -89.5368194580 
17.2087745667 -87.8746337891 
17.2186832428 -86.1353912354 
17.2286014557 -85.3610153198 
17.2385215759 -85.1897888184 
17.2484474182 -85.4980468750 
17.2583789825 -86.3116989136 
17.2683162689 -87.4434967041 
17.2782573700 -88.5823211670 
17.2882118225 -89.3481521606 
17.2981643677 -89.3031234741 
17.3081245422 -88.8149719238 
17.3180904388 -88.6944885254 
17.3280620575 -89.0525436401 
17.3380393982 -89.6690826416 
17.3480205536 -90.1693420410 
17.3580150604 -90.3062362671 
17.3680095673 -90.0616302490 
17.3780078888 -89.5462112427 
17.3880138397 -89.1509933472 
17.3980255127 -88.9222030640 
17.4080429077 -88.9186553955 
17.4180717468 -89.1481323242 
17.4281005859 -89.4322204590 
17.4381351471 -89.6169815063 
17.4481754303 -89.6820144653 
17.4582214355 -89.6172332764 
17.4682731628 -89.4120864868 
17.4783306122 -89.1225433350 
17.4883995056 -88.9127655029 
17.4984683990 -89.0414962769 
17.5085430145 -89.4534301758 
17.5186233521 -89.8303909302 
17.5287113190 -89.8428649902 
17.5388031006 -89.4361419678 
17.5489063263 -89.0741119385 
17.5590114594 -89.1245727539 
17.5691204071 -89.7324905396 
17.5792369843 -90.2347793579 
17.5893573761 -90.2547760010 
17.5994853973 -89.8670349121 
17.6096191406 -89.2866516113 
17.6197624207 -88.6502609253 
17.6299076080 -88.3724212646 
17.6400585175 -88.3254013062 
17.6502151489 -88.4381866455 
17.6603775024 -88.6621093750 
17.6705455780 -88.9739761353 
17.6807193756 -89.1855850220 
17.6909046173 -89.4279861450 
17.7010898590 -89.7889938354 
17.7112827301 -90.3891601562 
17.7214794159 -91.4595870972 
17.7316837311 -92.1984176636 
17.7418937683 -92.4491043091 
17.7521133423 -92.3006820679 
17.7623348236 -91.9615631104 
17.7725620270 -91.6394119263 
17.7827949524 -91.5042877197 
17.7930335999 -91.2849197388 
17.8032779694 -90.7677001953 
17.8135280609 -90.3751754761 
17.8237895966 -90.2288513184 
17.8340511322 -90.3479385376 
17.8443202972 -90.6284332275 
17.8545951843 -90.5864181519 
17.8648738861 -89.9753341675 
17.8751602173 -89.0996932983 
17.8854579926 -88.4320983887 
17.8957557678 -88.2479782104 
17.9060592651 -88.6307907104 
17.9163684845 -89.1621475220 
17.9266853333 -89.5485992432 
17.9370059967 -89.7156600952 
17.9473342896 -89.7554321289 
17.9576721191 -89.9081344604 
17.9680118561 -90.1272277832 
17.9783573151 -90.1565322876 
17.9887084961 -89.5165023804 
17.9990653992 -88.6647109985 
18.0094299316 -87.8733139038 
18.0197982788 -87.3690719604 
18.0301799774 -87.5071563721 
18.0405597687 -88.1560821533 
18.0509471893 -89.1458663940 
18.0613403320 -90.2463226318 
18.0717391968 -91.3521270752 
18.0821456909 -91.6426544189 
18.0925617218 -91.5070419312 
18.1029777527 -91.0986785889 
18.1134014130 -90.7105331421 
18.1238307953 -90.2873458862 
18.1342658997 -89.7860794067 
18.1447067261 -89.4637756348 
18.1551551819 -89.1013641357 
18.1656131744 -88.5137023926 
18.1760711670 -88.1084136963 
18.1865367889 -87.9464416504 
18.1970081329 -88.0773849487 
18.2074851990 -88.5668640137 
18.2179679871 -89.5204849243 
18.2284641266 -90.2425079346 
18.2389583588 -90.6575012207 
18.2494602203 -90.6927871704 
18.2599678040 -90.4309616089 
18.2704811096 -89.8938064575 
18.2810001373 -88.6913223267 
18.2915267944 -87.5989685059 
18.3020629883 -86.6972503662 
18.3126010895 -86.2057495117 
18.3231449127 -86.4220809937 
18.3336944580 -87.0910644531 
18.3442497253 -88.1445465088 
18.3548126221 -88.6894073486 
18.3653850555 -88.8272933960 
18.3759593964 -88.8050003052 
18.3865413666 -88.8085327148 
18.3971271515 -88.7759857178 
18.4077186584 -88.5634918213 
18.4183177948 -88.4129333496 
18.4289226532 -88.5761947632 
18.4395389557 -89.4461288452 
18.4501552582 -90.5444183350 
18.4607791901 -91.5909729004 
18.4714069366 -91.8980484009 
18.4820423126 -91.0467453003 
18.4926853180 -89.7585449219 
18.5033321381 -88.4796142578 
18.5139904022 -88.0629272461 
18.5246505737 -88.1478805542 
18.5353164673 -88.4662704468 
18.5459880829 -88.4547576904 
18.5566673279 -88.1060562134 
18.5673503876 -87.7094268799 
18.5780467987 -87.6969757080 
18.5887432098 -87.9423522949 
18.5994472504 -88.3503952026 
18.6101551056 -88.5955123901 
18.6208705902 -88.7586593628 
18.6315917969 -88.8795700073 
18.6423187256 -88.8740386963 
18.6530590057 -88.8048171997 
18.6637973785 -88.6940002441 
18.6745433807 -88.4744567871 
18.6852970123 -88.2148971558 
18.6960544586 -87.8523559570 
18.7068195343 -87.4134521484 
18.7175960541 -87.2683029175 
18.7283725739 -87.3601989746 
18.7391548157 -87.5882797241 
18.7499446869 -87.6822738647 
18.7607402802 -87.7938003540 
18.7715435028 -88.3538970947 
18.7823505402 -89.3896484375 
18.7931709290 -89.9099197388 
18.8039913177 -89.5567932129 
18.8148174286 -88.5368041992 
18.8256511688 -87.9532165527 
18.8364906311 -87.7692489624 
18.8473358154 -87.8783950806 
18.8581924438 -88.0056686401 
18.8690509796 -88.0572204590 
18.8799152374 -88.2614440918 
18.8907852173 -89.0411529541 
18.9016609192 -90.1373367310 
18.9125442505 -91.5635223389 
18.9234333038 -93.3697052002 
18.9343357086 -94.0055694580 
18.9452362061 -93.7558441162 
18.9561443329 -93.1015319824 
18.9670581818 -92.3040771484 
18.9779796600 -91.4612808228 
18.9889068604 -90.5077590942 
18.9998397827 -89.5842437744 
19.0107841492 -89.2262725830 
19.0217304230 -89.0359573364 
19.0326824188 -88.5950012207 
19.0436420441 -87.8235473633 
19.0546054840 -87.2994308472 
19.0655765533 -87.0933532715 
19.0765590668 -87.2892608643 
19.0875434875 -87.7139892578 
19.0985336304 -87.8584594727 
19.1095294952 -87.7023239136 
19.1205329895 -87.4397888184 
19.1315422058 -87.5125808716 
19.1425571442 -88.0755615234 
19.1535835266 -89.4645462036 
19.1646118164 -91.0749664307 
19.1756458282 -91.8358688354 
19.1866874695 -91.8799057007 
19.1977348328 -91.3495407104 
19.2087879181 -90.4884414673 
19.2198524475 -89.8153762817 
19.2309188843 -89.2340164185 
19.2419910431 -88.6050872803 
19.2530708313 -88.0746383667 
19.2641563416 -87.8106613159 
19.2752475739 -87.8567352295 
19.2863464355 -88.3870925903 
19.2974548340 -88.9747695923 
19.3085670471 -88.9428253174 
19.3196830750 -88.4669418335 
19.3308067322 -87.9590454102 
19.3419380188 -88.0427856445 
19.3530750275 -88.4662857056 
19.3642177582 -89.0569915771 
19.3753719330 -89.7929763794 
19.3865280151 -90.2094192505 
19.3976898193 -90.2881164551 
19.4088573456 -90.2371292114 
19.4200325012 -90.0668258667 
19.4312152863 -89.6986236572 
19.4424076080 -89.3451690674 
19.4536018372 -89.1087265015 
19.4648036957 -89.1548995972 
19.4760112762 -89.5856552124 
19.4872245789 -89.9620056152 
19.4984436035 -90.1451492310 
19.5096702576 -90.1150360107 
19.5209102631 -90.1535644531 
19.5321483612 -90.6470565796 
19.5433940887 -91.2256317139 
19.5546474457 -91.4533767700 
19.5659065247 -90.6645202637 
19.5771713257 -89.3110504150 
19.5884494781 -88.5780258179 
19.5997276306 -88.3179473877 
19.6110134125 -88.4532089233 
19.6223049164 -88.5920181274 
19.6336021423 -88.2344741821 
19.6449069977 -87.3252716064 
19.6562175751 -86.0938949585 
19.6675395966 -85.5622177124 
19.6788635254 -86.0614776611 
19.6901950836 -87.0625000000 
19.7015323639 -88.3222808838 
19.7128753662 -89.5619049072 
19.7242259979 -89.7033386230 
19.7355880737 -89.4781112671 
19.7469501495 -89.4878082275 
19.7583198547 -89.7348785400 
19.7696971893 -90.1688308716 
19.7810802460 -90.3815460205 
19.7924690247 -90.3305816650 
19.8038654327 -90.2175064087 
19.8152732849 -90.0334548950 
19.8266811371 -89.4589462280 
19.8380966187 -88.5080184937 
19.8495197296 -87.9585723877 
19.8609485626 -87.8617477417 
19.8723831177 -88.3097229004 
19.8838253021 -89.0364379883 
19.8952789307 -89.3898773193 
19.9067344666 -89.1535491943 
19.9181957245 -88.4638137817 
19.9296646118 -87.4800949097 
19.9411392212 -87.0282287598 
19.9526214600 -87.4233322144 
19.9641151428 -88.2380142212 
19.9756088257 -89.3677062988 
19.9871101379 -91.0805740356 
19.9986190796 -92.8348846436 
20.0101337433 -94.3617019653 
20.0216541290 -95.0357894897 
20.0331821442 -94.9430389404 
20.0447216034 -94.6999359131 
20.0562629700 -94.6077880859 
20.0678119659 -94.8143386841 
20.0793666840 -94.9454956055 
20.0909271240 -94.6605834961 
20.1024951935 -93.9305496216 
20.1140747070 -92.9392013550 
20.1256561279 -92.4604568481 
20.1372432709 -92.4211730957 
20.1488380432 -91.9939346313 
20.1604385376 -91.1013336182 
20.1720466614 -89.9313507080 
20.1836605072 -88.7100143433 
20.1952877045 -88.1695327759 
20.2069149017 -88.2121887207 
20.2185497284 -88.3939895630 
20.2301921844 -88.3911666870 
20.2418403625 -88.3242797852 
20.2534942627 -88.4916610718 
20.2651615143 -89.1422042847 
20.2768287659 -89.9586257935 
20.2885036469 -90.1889801025 
20.3001861572 -89.8496856689 
20.3118743896 -89.4006881714 
20.3235683441 -89.2669906616 
20.3352699280 -89.9836959839 
20.3469848633 -91.2922821045 
20.3586997986 -92.0636520386 
20.3704223633 -91.7908401489 
20.3821506500 -91.0662231445 
20.3938846588 -90.1920318604 
20.4056282043 -89.6319885254 
20.4173774719 -89.3674163818 
20.4291381836 -89.3720397949 
20.4409008026 -89.5992507935 
20.4526691437 -89.8223114014 
20.4644451141 -89.9947662354 
20.4762287140 -90.1824722290 
20.4880180359 -90.4236221313 
20.4998207092 -90.5552139282 
20.5116233826 -90.3247756958 
20.5234336853 -90.0480041504 
20.5352497101 -89.9275360107 
20.5470733643 -90.1378936768 
20.5589046478 -90.7633666992 
20.5707416534 -91.6556243896 
20.5825920105 -92.4983062744 
20.5944423676 -92.8792343140 
20.6063003540 -92.7355651855 
20.6181640625 -92.4204559326 
20.6300354004 -91.9450683594 
20.6419143677 -91.2271118164 
20.6538047791 -90.6318054199 
20.6656951904 -90.1705322266 
20.6775951385 -89.6049194336 
20.6895008087 -88.9143676758 
20.7014122009 -88.4427032471 
20.7133312225 -88.0695800781 
20.7252578735 -87.6646423340 
20.7371959686 -87.3396682739 
20.7491359711 -87.1982727051 
20.7610836029 -87.4346237183 
20.7730369568 -88.1893386841 
20.7849979401 -89.2854232788 
20.7969646454 -89.9700164795 
20.8089389801 -89.9123764038 
20.8209266663 -89.6879425049 
20.8329143524 -89.8736877441 
20.8449096680 -90.9643783569 
20.8569107056 -92.7739486694 
20.8689193726 -94.1637191772 
20.8809356689 -93.7063064575 
20.8929634094 -92.0319671631 
20.9049930573 -90.1808242798 
20.9170303345 -88.9634780884 
20.9290733337 -88.0738372803 
20.9411239624 -87.5518112183 
20.9531803131 -87.7482452393 
20.9652442932 -88.3066329956 
20.9773216248 -88.8432235718 
20.9894008636 -89.3382186890 
21.0014858246 -89.7909622192 
21.0135765076 -89.8172073364 
21.0256767273 -89.3843765259 
21.0377826691 -89.1365280151 
21.0499000549 -89.2699279785 
21.0620212555 -89.9553909302 
21.0741481781 -90.8789596558 
21.0862808228 -91.6017150879 
21.0984230042 -91.9931335449 
21.1105709076 -91.9805908203 
21.1227245331 -91.4380035400 
21.1348934174 -90.4657821655 
21.1470623016 -89.5430068970 
21.1592369080 -89.1728820801 
21.1714210510 -89.3380889893 
21.1836109161 -89.7880172729 
21.1958065033 -90.3352508545 
21.2080173492 -90.5881347656 
21.2202281952 -90.9109115601 
21.2324447632 -91.5644302368 
21.2446708679 -92.1047897339 
21.2569026947 -91.9606475830 
21.2691421509 -91.4832916260 
21.2813873291 -91.1452102661 
21.2936477661 -90.9913024902 
21.3059082031 -91.0275192261 
21.3181743622 -91.4044342041 
21.3304481506 -91.9132919312 
21.3427295685 -92.3804092407 
21.3550186157 -92.5778884888 
21.3673152924 -92.5819778442 
21.3796234131 -93.0576553345 
21.3919334412 -93.8401107788 
21.4042491913 -93.9777755737 
21.4165744781 -93.3989334106 
21.4289054871 -92.8539810181 
21.4412422180 -92.3283691406 
21.4535942078 -91.3729476929 
21.4659461975 -90.2783355713 
21.4783058167 -89.7974624634 
21.4906730652 -90.2823410034 
21.5030460358 -91.3187408447 
21.5154266357 -91.5950393677 
21.5278148651 -90.8010635376 
21.5402164459 -90.1766967773 
21.5526180267 -89.8263626099 
21.5650272369 -89.6763000488 
21.5774440765 -89.8248367310 
21.5898666382 -90.4065246582 
21.6022987366 -91.6537704468 
21.6147422791 -93.5655288696 
21.6271877289 -95.3641128540 
21.6396389008 -95.6647338867 
21.6520996094 -94.5282821655 
21.6645660400 -92.7722396851 
21.6770401001 -90.9063339233 
21.6895198822 -89.3008728027 
21.7020149231 -88.1228790283 
21.7145099640 -87.4959793091 
21.7270126343 -87.5322036743 
21.7395229340 -88.1107788086 
21.7520389557 -88.7281646729 
21.7645626068 -88.9275741577 
21.7771015167 -88.9149246216 
21.7896385193 -89.1257705688 
21.8021850586 -89.6073532104 
21.8147373199 -89.9561691284 
21.8272991180 -89.8623275757 
21.8398666382 -89.6156692505 
21.8524398804 -89.6479797363 
21.8650283813 -90.1579742432 
21.8776187897 -91.1156463623 
21.8902149200 -92.1823043823 
21.9028186798 -92.8336257935 
21.9154300690 -92.8932266235 
21.9280471802 -92.4633712769 
21.9406738281 -91.3543395996 
21.9533119202 -90.1102905273 
21.9659519196 -89.2163848877 
21.9785995483 -88.7241744995 
21.9912528992 -88.4725189209 
22.0039157867 -88.4311904907 
22.0165843964 -88.6810836792 
22.0292682648 -89.1227569580 
22.0419521332 -89.5050354004 
22.0546417236 -89.8521728516 
22.0673408508 -90.4727401733 
22.0800457001 -91.4483871460 
22.0927600861 -92.3347702026 
22.1054801941 -92.6055068970 
22.1182136536 -92.5560607910 
22.1309490204 -92.7622070312 
22.1436901093 -93.2817764282 
22.1564407349 -93.4711227417 
22.1691970825 -92.5504531860 
22.1819610596 -91.1859588623 
22.1947402954 -90.4663314819 
22.2075195312 -90.5811996460 
22.2203044891 -90.9007568359 
22.2330989838 -90.7355880737 
22.2459011078 -90.4191513062 
22.2587089539 -90.5794372559 
22.2715244293 -90.7898330688 
22.2843532562 -90.5624465942 
22.2971839905 -90.5384674072 
22.3100223541 -91.1324691772 
22.3228683472 -92.0875473022 
22.3357219696 -92.7954330444 
22.3485813141 -93.1354598999 
22.3614482880 -93.4493331909 
22.3743305206 -93.7606430054 
22.3872127533 -93.4729537964 
22.4001026154 -91.9336547852 
22.4130001068 -89.8913497925 
22.4259052277 -88.4874725342 
22.4388160706 -88.1482315063 
22.4517421722 -88.7898025513 
22.4646701813 -89.9697418213 
22.4776039124 -91.1366348267 
22.4905452728 -92.1634140015 
22.5034961700 -93.1104049683 
22.5164527893 -93.6638412476 
22.5294170380 -93.7295684814 
22.5423946381 -93.7032089233 
22.5553741455 -93.7108612061 
22.5683612823 -93.5803527832 
22.5813541412 -93.0172653198 
22.5943565369 -91.6421203613 
22.6073646545 -89.6370544434 
22.6203880310 -87.7324218750 
22.6334133148 -86.5060577393 
22.6464443207 -86.4485321045 
22.6594829559 -88.0981903076 
22.6725292206 -90.5982666016 
22.6855831146 -92.9141006470 
22.6986465454 -93.2216033936 
22.7117214203 -92.3633270264 
22.7247982025 -91.8007202148 
22.7378826141 -91.9096069336 
22.7509746552 -92.5153961182 
22.7640724182 -93.0925064087 
22.7771797180 -93.3645095825 
22.7903003693 -93.6740417480 
22.8034229279 -94.1358032227 
22.8165531158 -94.3798599243 
22.8296890259 -94.2849655151 
22.8428344727 -94.0457687378 
22.8559856415 -93.6842346191 
22.8691463470 -92.9419555664 
22.8823204041 -92.0894775391 
22.8954944611 -91.4863586426 
22.9086780548 -91.0406112671 
22.9218673706 -90.7548065186 
22.9350643158 -90.5899505615 
22.9482707977 -90.5841369629 
22.9614830017 -90.9096984863 
22.9747104645 -91.7285537720 
22.9879379272 -92.9083099365 
23.0011749268 -93.7757873535 
23.0144176483 -93.6812896729 
23.0276679993 -92.8871917725 
23.0409278870 -91.4436416626 
23.0541992188 -89.9118499756 
23.0674743652 -89.1537780762 
23.0807552338 -89.3008041382 
23.0940437317 -90.4839019775 
23.1073417664 -92.2222671509 
23.1206455231 -92.9220657349 
23.1339588165 -91.9770202637 
23.1472835541 -90.9362258911 
23.1606121063 -90.4844741821 
23.1739463806 -90.1824951172 
23.1872901917 -89.3142852783 
23.2006397247 -88.5875930786 
23.2139987946 -88.5233078003 
23.2273712158 -88.7891387939 
23.2407455444 -89.1757583618 
23.2541255951 -89.4949340820 
23.2675151825 -89.5085678101 
23.2809123993 -89.1268692017 
23.2943153381 -88.5695953369 
23.3077278137 -88.1202774048 
23.3211555481 -88.3552474976 
23.3345813751 -89.2884902954 
23.3480167389 -90.5892868042 
23.3614616394 -91.2934188843 
23.3749122620 -90.6568832397 
23.3883705139 -89.3720626831 
23.4018421173 -88.4027099609 
23.4153175354 -88.1933822632 
23.4287986755 -88.7218093872 
23.4422893524 -88.9099807739 
23.4557857513 -88.7285690308 
23.4692916870 -89.1223907471 
23.4828033447 -90.3640518188 
23.4963302612 -91.8526687622 
23.5098590851 -92.3081436157 
23.5233955383 -91.3946075439 
23.5369396210 -89.7804336548 
23.5504913330 -88.8312301636 
23.5640506744 -88.8362197876 
23.5776195526 -89.4302978516 
23.5911998749 -90.3484725952 
23.6047840118 -91.0665359497 
23.6183738708 -90.9011917114 
23.6319732666 -89.6229782104 
23.6455802917 -88.4956130981 
23.6591949463 -87.9704818726 
23.6728229523 -87.5871047974 
23.6864528656 -87.3422012329 
23.7000904083 -87.4821090698 
23.7137374878 -88.1396713257 
23.7273902893 -89.2490921021 
23.7410526276 -89.6257629395 
23.7547206879 -88.9166793823 
23.7684059143 -87.9410400391 
23.7820911407 -87.3728637695 
23.7957839966 -87.4636154175 
23.8094844818 -88.0532531738 
23.8231925964 -89.0067291260 
23.8369102478 -90.1289138794 
23.8506412506 -91.2586441040 
23.8643741608 -92.2279281616 
23.8781147003 -92.4160156250 
23.8918628693 -92.0607070923 
23.9056186676 -92.0249328613 
23.9193820953 -92.4903259277 
23.9331550598 -92.5481262207 
23.9469413757 -92.0942993164 
23.9607295990 -91.6314010620 
23.9745254517 -91.5153045654 
23.9883289337 -91.4807434082 
24.0021400452 -90.9597091675 
24.0159606934 -90.4492111206 
24.0297889709 -90.2696762085 
24.0436306000 -90.3542556763 
24.0574741364 -90.4914627075 
24.0713253021 -90.5714263916 
24.0851860046 -90.6095428467 
24.0990524292 -90.6670455933 
24.1129283905 -90.7854003906 
24.1268177032 -90.8816299438 
24.1407089233 -90.9936981201 
24.1546096802 -91.7208404541 
24.1685161591 -93.2182235718 
24.1824321747 -94.7121429443 
24.1963558197 -94.3671798706 
24.2102870941 -92.4485931396 
24.2242336273 -90.7151184082 
24.2381820679 -89.3005065918 
24.2521362305 -88.0627822876 
24.2660999298 -87.4441604614 
24.2800712585 -87.8822402954 
24.2940521240 -89.1239700317 
24.3080463409 -89.7942199707 
24.3220424652 -89.8338088989 
24.3360462189 -89.8343276978 
24.3500576019 -90.3758621216 
24.3640785217 -91.1349563599 
24.3781070709 -91.2341461182 
24.3921432495 -90.8631210327 
24.4061927795 -90.6259002686 
24.4202461243 -91.0886001587 
24.4343070984 -92.1386642456 
24.4483737946 -92.9040069580 
24.4624519348 -93.1178970337 
24.4765357971 -92.6478347778 
24.4906349182 -91.2493286133 
24.5047359467 -89.4837799072 
24.5188465118 -88.4664382935 
24.5329627991 -88.3682403564 
24.5470886230 -89.7414169312 
24.5612220764 -92.1034469604 
24.5753631592 -92.7941589355 
24.5895195007 -91.5016479492 
24.6036777496 -89.9151382446 
24.6178436279 -88.8982620239 
24.6320190430 -88.9975738525 
24.6462001801 -89.7159042358 
24.6603908539 -90.2878417969 
24.6745891571 -89.9704513550 
24.6888027191 -89.1763534546 
24.7030181885 -88.5246429443 
24.7172412872 -87.8988876343 
24.7314739227 -87.4910583496 
24.7457122803 -87.9169845581 
24.7599601746 -89.0978012085 
24.7742233276 -90.8094406128 
24.7884883881 -92.4988327026 
24.8027610779 -92.3117599487 
24.8170413971 -90.8841171265 
24.8313293457 -89.2948379517 
24.8456268311 -87.9628143311 
24.8599319458 -87.7168655396 
24.8742523193 -88.4125289917 
24.8885746002 -89.5455780029 
24.9029045105 -90.1358184814 
24.9172439575 -89.0336685181 
24.9315891266 -87.8489456177 
24.9459438324 -87.3179168701 
24.9603137970 -87.8765716553 
24.9746856689 -89.1428298950 
24.9890651703 -89.7622756958 
25.0034542084 -89.5470809937 
25.0178508759 -88.0702209473 
25.0322551727 -86.3672943115 
25.0466670990 -85.7651748657 
25.0610961914 -86.1939697266 
25.0755252838 -87.8750534058 
25.0899620056 -89.6634521484 
25.1044082642 -90.2276000977 
25.1188621521 -90.3543930054 
25.1333255768 -90.5900726318 
25.1478042603 -90.8864288330 
25.1622829437 -90.7944869995 
25.1767711639 -90.1153335571 
25.1912670135 -89.4756851196 
25.2057704926 -89.4277420044 
25.2202835083 -89.8913574219 
25.2348041534 -90.5544509888 
25.2493419647 -90.0999908447 
25.2638797760 -89.1395263672 
25.2784252167 -88.5482406616 
25.2929801941 -88.7957839966 
25.3075428009 -89.3464889526 
25.3221149445 -89.9355392456 
25.3366947174 -90.8279495239 
25.3512897491 -91.6438598633 
25.3658847809 -91.1948318481 
25.3804912567 -89.0736465454 
25.3951034546 -87.2473220825 
25.4097251892 -86.7251815796 
25.4243564606 -87.2144088745 
25.4390010834 -88.3855895996 
25.4536476135 -89.5166702271 
25.4683036804 -90.6173248291 
25.4829673767 -91.7328338623 
25.4976406097 -92.2400894165 
25.5123214722 -91.7096481323 
25.5270099640 -90.4509887695 
25.5417137146 -89.4326782227 
25.5564212799 -88.7766418457 
25.5711345673 -87.9348983765 
25.5858592987 -87.3502273560 
25.6005897522 -87.2864151001 
25.6153297424 -87.6445541382 
25.6300849915 -88.3357467651 
25.6448421478 -89.0451889038 
25.6596088409 -89.7242736816 
25.6743831635 -89.8424301147 
25.6891651154 -89.5126953125 
25.7039566040 -89.0188827515 
25.7187557220 -88.7489318848 
25.7335700989 -88.6250152588 
25.7483863831 -88.5483322144 
25.7632122040 -88.9354934692 
25.7780456543 -89.7380752563 
25.7928886414 -90.8166503906 
25.8077392578 -91.3744125366 
25.8225975037 -91.0905151367 
25.8374729156 -90.0014724731 
25.8523502350 -89.1428680420 
25.8672351837 -89.0559768677 
25.8821277618 -89.2793502808 
25.8970298767 -88.9832458496 
25.9119415283 -88.3818817139 
25.9268684387 -88.1925659180 
25.9417953491 -89.0623550415 
25.9567317963 -90.5378875732 
25.9716777802 -92.2095031738 
25.9866313934 -92.5512619019 
26.0015926361 -92.5227890015 
26.0165634155 -93.0839996338 
26.0315513611 -93.1737060547 
26.0465393066 -92.0972671509 
26.0615367889 -90.0934371948 
26.0765419006 -88.2272949219 
26.0915546417 -87.0246887207 
26.1065788269 -86.7401275635 
26.1216163635 -87.1665496826 
26.1366577148 -88.0479507446 
26.1517047882 -88.7404251099 
26.1667633057 -89.0132293701 
26.1818294525 -89.2770843506 
26.1969032288 -89.3676147461 
26.2119865417 -89.0204086304 
26.2270870209 -88.5372009277 
26.2421875000 -88.6900711060 
26.2572975159 -89.2194595337 
26.2724151611 -89.4520339966 
26.2875423431 -89.6034240723 
26.3026771545 -89.9702301025 
26.3178291321 -90.1588211060 
26.3329811096 -89.8975906372 
26.3481445312 -89.5051498413 
26.3633136749 -89.4385986328 
26.3784923553 -89.9502258301 
26.3936805725 -90.4153594971 
26.4088783264 -89.7437057495 
26.4240913391 -88.3501739502 
26.4393043518 -87.9006042480 
26.4545269012 -88.8658676147 
26.4697589874 -90.1009368896 
26.4850006104 -90.1708374023 
26.5002498627 -89.5975418091 
26.5155067444 -89.1184310913 
26.5307807922 -88.9236907959 
26.5460567474 -89.2713088989 
26.5613422394 -90.2196273804 
26.5766353607 -91.5423355103 
26.5919361115 -90.9106216431 
26.6072483063 -88.6327056885 
26.6225738525 -87.0047225952 
26.6379032135 -86.4886474609 
26.6532402039 -86.8713836670 
26.6685867310 -88.1851348877 
26.6839408875 -90.0447311401 
26.6993045807 -91.6977233887 
26.7146778107 -91.7462921143 
26.7300662994 -90.2539825439 
26.7454566956 -89.1488723755 
26.7608566284 -89.0726165771 
26.7762641907 -90.3483047485 
26.7916812897 -92.2811508179 
26.8071079254 -92.7457885742 
26.8225498199 -91.3733901978 
26.8379936218 -90.9996032715 
26.8534450531 -91.8671188354 
26.8689079285 -92.7751846313 
26.8843765259 -92.0170593262 
26.8998565674 -90.8421707153 
26.9153442383 -90.1847686768 
26.9308490753 -89.6554794312 
26.9463558197 -89.3477325439 
26.9618701935 -89.7827453613 
26.9773941040 -91.2996292114 
26.9929275513 -92.8782424927 
27.0084686279 -92.3114547729 
27.0240268707 -90.3085098267 
27.0395870209 -88.5378494263 
27.0551548004 -87.5904235840 
27.0707321167 -87.4469451904 
27.0863189697 -88.0097885132 
27.1019134521 -88.8573150635 
27.1175193787 -89.5573883057 
27.1331405640 -89.4747314453 
27.1487617493 -88.5871276855 
27.1643943787 -87.3504714966 
27.1800346375 -86.6923751831 
27.1956844330 -87.0766296387 
27.2113418579 -88.0672912598 
27.2270088196 -88.1704025269 
27.2426929474 -87.1375656128 
27.2583789825 -86.4968032837 
27.2740726471 -86.9585876465 
27.2897777557 -88.0277404785 
27.3054904938 -88.6547851562 
27.3212108612 -88.6544723511 
27.3369503021 -88.7337646484 
27.3526897430 -89.3542556763 
27.3684387207 -89.7724075317 
27.3841972351 -89.1166229248 
27.3999633789 -88.3968429565 
27.4157390594 -88.4665832520 
27.4315242767 -89.1610488892 
27.4473266602 -89.7082672119 
27.4631290436 -90.0775375366 
27.4789428711 -91.3302841187 
27.4947643280 -93.5002670288 
27.5105953217 -94.0740814209 
27.5264339447 -92.5789260864 
27.5422897339 -91.1220092773 
27.5581493378 -90.1747741699 
27.5740165710 -89.0433654785 
27.5898914337 -87.7193298340 
27.6057777405 -87.0660781860 
27.6216716766 -87.2801437378 
27.6375751495 -87.5959625244 
27.6534957886 -87.2709350586 
27.6694183350 -86.8758087158 
27.6853504181 -87.3159103394 
27.7012901306 -89.0616607666 
27.7172393799 -91.5405044556 
27.7331981659 -92.8847808838 
27.7491664886 -92.8703231812 
27.7651519775 -92.0419082642 
27.7811374664 -90.9799346924 
27.7971324921 -90.1089935303 
27.8131370544 -89.4016571045 
27.8291511536 -89.0181732178 
27.8451747894 -89.2417984009 
27.8612155914 -90.1905670166 
27.8772563934 -91.2813568115 
27.8933067322 -91.4429626465 
27.9093685150 -91.3312606812 
27.9254379272 -91.8682479858 
27.9415149689 -92.1522369385 
27.9576034546 -91.8902893066 
27.9737091064 -91.0247192383 
27.9898147583 -89.7762680054 
28.0059299469 -89.1671981812 
28.0220546722 -89.5644683838 
28.0381889343 -90.4284591675 
28.0543327332 -90.8928527832 
28.0704936981 -89.9610290527 
28.0866565704 -88.2848815918 
28.1028270721 -87.3708419800 
28.1190090179 -87.5836029053 
28.1351985931 -88.3580703735 
28.1513977051 -89.3257141113 
28.1676063538 -90.0518341064 
28.1838321686 -89.6327133179 
28.2000598907 -88.8063278198 
28.2162971497 -88.7063217163 
28.2325420380 -89.3342285156 
28.2487983704 -89.9718017578 
28.2650623322 -89.7604827881 
28.2813453674 -89.1350173950 
28.2976284027 -89.3517684937 
28.3139209747 -90.0578918457 
28.3302230835 -89.8023376465 
28.3465347290 -88.9188919067 
28.3628559113 -88.5073471069 
28.3791866302 -88.5353546143 
28.3955345154 -88.6111831665 
28.4118843079 -88.9231338501 
28.4282436371 -89.7043762207 
28.4446105957 -90.8530731201 
28.4609889984 -91.8796005249 
28.4773750305 -92.4092102051 
28.4937725067 -92.4561614990 
28.5101852417 -92.5113525391 
28.5265998840 -92.9575653076 
28.5430259705 -92.7998886108 
28.5594596863 -92.2167663574 
28.5759029388 -91.9354324341 
28.5923557281 -91.4857864380 
28.6088275909 -90.4891433716 
28.6252994537 -89.4925689697 
28.6417808533 -88.1801223755 
28.6582717896 -87.3915405273 
28.6747722626 -87.8619842529 
28.6912822723 -89.2264480591 
28.7078018188 -89.8270721436 
28.7243385315 -89.9064941406 
28.7408771515 -90.3625183105 
28.7574253082 -91.4302520752 
28.7739830017 -90.9112167358 
28.7905502319 -88.7900924683 
28.8071269989 -87.7688140869 
28.8237209320 -88.4454269409 
28.8403167725 -90.4745407104 
28.8569221497 -91.8820800781 
28.8735370636 -91.4877624512 
28.8901615143 -91.3621292114 
28.9067974091 -91.2919082642 
28.9234409332 -90.8116912842 
28.9401016235 -90.2516021729 
28.9567642212 -89.9498672485 
28.9734363556 -89.7669372559 
28.9901180267 -90.1129226685 
29.0068111420 -90.8771438599 
29.0235118866 -90.6184921265 
29.0402297974 -89.4243011475 
29.0569515228 -88.8446884155 
29.0736808777 -89.1656036377 
29.0904216766 -89.7299423218 
29.1071701050 -90.5442123413 
29.1239299774 -91.8871002197 
29.1406974792 -92.6313476562 
29.1574840546 -91.9813003540 
29.1742725372 -90.7252883911 
29.1910705566 -90.4634475708 
29.2078781128 -90.5615768433 
29.2246952057 -89.7786254883 
29.2415218353 -88.5502395630 
29.2583580017 -88.4222106934 
29.2752113342 -89.7410812378 
29.2920665741 -91.6841659546 
29.3089332581 -91.7775115967 
29.3258075714 -89.7372436523 
29.3426933289 -88.1776733398 
29.3595886230 -87.8920593262 
29.3765010834 -88.5141601562 
29.3934135437 -88.8942718506 
29.4103374481 -88.8966979980 
29.4272708893 -89.0645904541 
29.4442157745 -89.4251632690 
29.4611682892 -89.6891250610 
29.4781303406 -89.7321853638 
29.4951114655 -89.7231216431 
29.5120944977 -89.5693969727 
29.5290870667 -89.4348373413 
29.5460891724 -89.7777633667 
29.5631008148 -91.3658676147 
29.5801219940 -93.4011154175 
29.5971603394 -94.3173828125 
29.6142024994 -94.2438583374 
29.6312541962 -94.3284988403 
29.6483135223 -93.5435333252 
29.6653842926 -90.3985443115 
29.6824645996 -88.0990829468 
29.6995563507 -87.2870407104 
29.7166633606 -88.1121597290 
29.7337741852 -89.3542709351 
29.7508926392 -89.2820281982 
29.7680225372 -89.0142974854 
29.7851619720 -88.9896469116 
29.8023128510 -88.7314605713 
29.8194713593 -88.4232101440 
29.8366489410 -88.5238723755 
29.8538284302 -89.1443634033 
29.8710174561 -90.0866775513 
29.8882160187 -90.4343948364 
29.9054241180 -90.5003890991 
29.9226436615 -91.6413116455 
29.9398803711 -92.9403228760 
29.9571189880 -92.6883468628 
29.9743671417 -91.9627685547 
29.9916248322 -91.6479797363 
30.0088939667 -90.6903533936 
30.0261707306 -90.3704376221 
30.0434589386 -90.0654220581 
30.0607662201 -89.8071975708 
30.0780735016 -89.6196899414 
30.0953922272 -89.5171661377 
30.1127204895 -89.5123443604 
30.1300582886 -89.5716552734 
30.1474056244 -89.6515045166 
30.1647720337 -89.7223663330 
30.1821403503 -89.7616424561 
30.1995182037 -89.7572937012 
30.2169055939 -89.7177963257 
30.2343044281 -89.6805648804 
30.2517127991 -89.6617355347 
30.2691307068 -89.6680297852 
30.2865676880 -89.6965332031 
30.3040046692 -89.7301712036 
30.3214530945 -89.7361450195 
30.3389110565 -89.7043762207 
30.3563804626 -89.6397628784 
30.3738574982 -89.5578079224 
30.3913555145 -89.4827880859 
30.4088535309 -89.4555740356 
30.4263610840 -89.4903793335 
30.4438800812 -89.5774536133 
30.4614086151 -89.6993331909 
30.4789466858 -89.8316116333 
30.4964962006 -89.9458770752 
30.5140647888 -90.0033569336 
30.5316333771 -90.0116882324 
30.5492115021 -89.9845046997 
30.5668010712 -89.9388656616 
30.5844001770 -89.8933029175 
30.6020107269 -89.8660659790 
30.6196308136 -89.8804092407 
30.6372680664 -89.9351196289 
30.6549091339 -90.0273666382 
30.6725578308 -90.1486892700 
30.6902198792 -90.2856903076 
30.7078895569 -90.4196319580 
30.7255706787 -90.5194931030 
30.7432689667 -90.5742797852 
30.7609710693 -90.5803680420 
30.7786827087 -90.5419158936 
30.7964038849 -90.4701843262 
30.8141345978 -90.3831024170 
30.8318767548 -90.3127746582 
30.8496284485 -90.2786712646 
30.8673992157 -90.2840042114 
30.8851718903 -90.3169860840 
30.9029541016 -90.3509826660 
30.9207477570 -90.3454742432 
30.9385509491 -90.2271118164 
30.9563655853 -89.9926452637 
30.9741973877 -89.6799087524 
30.9920310974 -89.3430099487 
31.0098762512 -89.0417480469 
31.0277290344 -88.8312225342 
31.0455951691 -88.7689971924 
31.0634689331 -88.8648757935 
31.0813560486 -89.0860748291 
31.0992603302 -89.4009857178 
31.1171646118 -89.7684936523 
31.1350822449 -90.1433334351 
31.1530094147 -90.4779739380 
31.1709461212 -90.7105560303 
31.1888923645 -90.8290328979 
31.2068595886 -90.8255386353 
31.2248268127 -90.7067871094 
31.2428054810 -90.4930267334 
31.2607936859 -90.2149810791 
31.2787933350 -89.9061737061 
31.2968025208 -89.5935287476 
31.3148231506 -89.2822570801 
31.3328609467 -88.9736633301 
31.3509006500 -88.6738662720 
31.3689517975 -88.3957366943 
31.3870143890 -88.1603622437 
31.4050846100 -88.0112228394 
31.4231681824 -87.9645462036 
31.4412593842 -88.0273208618 
31.4593715668 -88.2009353638 
31.4774856567 -88.4788742065 
31.4956092834 -88.8475875854 
31.5137424469 -89.2868881226 
31.5318870544 -89.7698135376 
31.5500431061 -90.2502899170 
31.5682163239 -90.7001647949 
31.5863933563 -91.0973739624 
31.6045799255 -91.4251251221 
31.6227760315 -91.6671829224 
31.6409835815 -91.8018417358 
31.6592025757 -91.7581710815 
31.6774311066 -91.5232620239 
31.6956787109 -91.1083450317 
31.7139282227 -90.5619049072 
31.7321872711 -89.9546051025 
31.7504577637 -89.3628387451 
31.7687397003 -88.8517227173 
31.7870311737 -88.4851150513 
31.8053417206 -88.2711639404 
31.8236541748 -88.1991806030 
31.8419761658 -88.2548828125 
31.8603096008 -88.4166183472 
31.8786544800 -88.6575088501 
31.8970088959 -88.9478683472 
31.9153747559 -89.2577056885 
31.9337596893 -89.5566482544 
31.9521465302 -89.8284072876 
31.9705429077 -90.0647583008 
31.9889507294 -90.2620620728 
32.0073699951 -90.4219589233 
32.0257987976 -90.5521697998 
32.0442390442 -90.6669998169 
32.0626945496 -90.7882614136 
32.0811576843 -90.9298706055 
32.0996284485 -91.0818405151 
32.1181106567 -91.2142410278 
32.1366043091 -91.2852630615 
32.1551055908 -91.2564697266 
32.1736297607 -91.1103134155 
32.1921539307 -90.8662643433 
32.2106895447 -90.5895080566 
32.2292366028 -90.3696975708 
32.2477912903 -90.2628936768 
32.2663574219 -90.3042984009 
32.2849388123 -90.5058364868 
32.3035354614 -90.8510894775 
32.3221359253 -91.2894439697 
32.3407440186 -91.7313308716 
32.3593635559 -92.0201187134 
32.3779983521 -92.0591659546 
32.3966369629 -91.8735427856 
32.4153022766 -91.5444717407 
32.4339637756 -91.1606979370 
32.4526405334 -90.7857666016 
32.4713249207 -90.4484176636 
32.4900207520 -90.1510696411 
32.5087280273 -89.8888549805 
32.5274429321 -89.6648101807 
32.5461807251 -89.4876022339 
32.5649223328 -89.3681411743 
32.5836715698 -89.3098297119 
32.6024322510 -89.3065414429 
32.6212043762 -89.3444213867 
32.6399841309 -89.4063949585 
32.6587867737 -89.4785079956 
32.6775932312 -89.5552062988 
32.6964073181 -89.6380310059 
32.7152328491 -89.7278442383 
32.7340698242 -89.8225402832 
32.7529144287 -89.9203720093 
32.7717742920 -90.0236816406 
32.7906532288 -90.1399459839 
32.8095321655 -90.2778396606 
32.8284225464 -90.4390258789 
32.8473243713 -90.6038131714 
32.8662376404 -90.7247924805 
32.8851585388 -90.7656936646 
32.9040946960 -90.7220993042 
32.9230499268 -90.6256484985 
32.9420051575 -90.5302963257 
32.9609718323 -90.4911422729 
32.9799499512 -90.5459365845 
32.9989395142 -90.7047805786 
33.0179367065 -90.9480590820 
33.0369567871 -91.2169647217 
33.0559806824 -91.4281845093 
33.0750122070 -91.5116653442 
33.0940551758 -91.4246902466 
33.1131095886 -91.1666030884 
33.1321754456 -90.7768173218 
33.1512527466 -90.3189849854 
33.1703491211 -89.8584213257 
33.1894493103 -89.4460906982 
33.2085571289 -89.1144638062 
33.2276763916 -88.8812026978 
33.2468109131 -88.7368927002 
33.2659530640 -88.6732635498 
33.2851142883 -88.6735382080 
33.3042793274 -88.7110748291 
33.3234558105 -88.7525634766 
33.3426399231 -88.7680282593 
33.3618392944 -88.7448425293 
33.3810462952 -88.6986312866 
33.4002685547 -88.6722869873 
33.4195060730 -88.7307968140 
33.4387512207 -88.9151306152 
33.4580039978 -89.2334518433 
33.4772682190 -89.6672439575 
33.4965438843 -90.1696929932 
33.5158271790 -90.6733016968 
33.5351333618 -91.1052017212 
33.5544433594 -91.4073410034 
33.5737648010 -91.5548248291 
33.5930938721 -91.5586395264 
33.6124343872 -91.4521026611 
33.6317901611 -91.2676544189 
33.6511535645 -91.0363235474 
33.6705360413 -90.7798461914 
33.6899223328 -90.5190582275 
33.7093200684 -90.2769165039 
33.7287292480 -90.0755844116 
33.7481498718 -89.9302520752 
33.7675819397 -89.8445281982 
33.7870254517 -89.8089141846 
33.8064880371 -89.8039093018 
33.8259506226 -89.8078536987 
33.8454284668 -89.8071441650 
33.8649139404 -89.8054351807 
33.8844146729 -89.8241653442 
33.9039230347 -89.8847274780 
33.9234542847 -89.9970092773 
33.9429855347 -90.1518859863 
33.9625282288 -90.3204193115 
33.9820823669 -90.4592819214 
34.0016479492 -90.5229797363 
34.0212249756 -90.4782333374 
34.0408134460 -90.3157806396 
34.0604248047 -90.0547561646 
34.0800361633 -89.7387161255 
34.0996551514 -89.4245300293 
34.1192893982 -89.1758956909 
34.1389350891 -89.0388870239 
34.1585922241 -89.0296783447 
34.1782684326 -89.1386566162 
34.1979484558 -89.3273239136 
34.2176361084 -89.5349121094 
34.2373390198 -89.6966552734 
34.2570533752 -89.7678146362 
34.2767753601 -89.7402343750 
34.2965126038 -89.6382522583 
34.3162689209 -89.4979095459 
34.3360252380 -89.3456649780 
34.3557968140 -89.1900482178 
34.3755760193 -89.0280532837 
34.3953704834 -88.8561782837 
34.4151725769 -88.6774902344 
34.4349899292 -88.4977035522 
34.4548263550 -88.3200683594 
34.4746627808 -88.1488113403 
34.4945106506 -87.9961547852 
34.5143737793 -87.8866348267 
34.5342445374 -87.8540420532 
34.5541305542 -87.9320678711 
34.5740356445 -88.1438293457 
34.5939407349 -88.4928970337 
34.6138572693 -88.9603118896 
34.6337890625 -89.5048828125 
34.6537284851 -90.0710372925 
34.6736831665 -90.6026687622 
34.6936454773 -91.0577697754 
34.7136306763 -91.4123382568 
34.7336196899 -91.6398620605 
34.7536163330 -91.7169113159 
34.7736282349 -91.6161651611 
34.7936477661 -91.3434829712 
34.8136825562 -90.9529495239 
34.8337364197 -90.5289230347 
34.8537902832 -90.1536178589 
34.8738594055 -89.8827438354 
34.8939399719 -89.7379074097 
34.9140319824 -89.7096786499 
34.9341316223 -89.7675247192 
34.9542465210 -89.8743209839 
34.9743804932 -90.0014953613 
34.9945182800 -90.1381072998 
35.0146675110 -90.2875671387 
35.0348281860 -90.4532241821 
35.0550003052 -90.6226348877 
35.0751838684 -90.7627639771 
35.0953903198 -90.8301696777 
35.1155967712 -90.7873764038 
35.1358146667 -90.6336212158 
35.1560440063 -90.3907012939 
35.1762847900 -90.0919647217 
35.1965408325 -89.7781524658 
35.2168045044 -89.4952926636 
35.2370910645 -89.2895202637 
35.2573814392 -89.1987686157 
35.2776794434 -89.2410888672 
35.2979927063 -89.4061355591 
35.3183135986 -89.6506195068 
35.3386497498 -89.9048004150 
35.3589973450 -90.0955963135 
35.3793640137 -90.1796569824 
35.3997344971 -90.1629486084 
35.4201164246 -90.0870437622 
35.4405136108 -89.9931411743 
35.4609184265 -89.8948211670 
35.4813346863 -89.7783813477 
35.5017738342 -89.6260604858 
35.5222129822 -89.4429779053 
35.5426673889 -89.2632217407 
35.5631332397 -89.1329498291 
35.5836067200 -89.0857315063 
35.6040954590 -89.1294250488 
35.6245956421 -89.2500457764 
35.6451187134 -89.4215621948 
35.6656417847 -89.6252670288 
35.6861763000 -89.8550643921 
35.7067222595 -90.1086959839 
35.7272834778 -90.3750000000 
35.7478523254 -90.6282882690 
35.7684440613 -90.8364639282 
35.7890396118 -90.9766616821 
35.8096466064 -91.0457687378 
35.8302650452 -91.0510406494 
35.8508949280 -90.9914398193 
35.8715362549 -90.8496093750 
35.8921890259 -90.6079406738 
35.9128646851 -90.2773666382 
35.9335403442 -89.9103164673 
35.9542312622 -89.5818328857 
35.9749336243 -89.3579559326 
35.9956474304 -89.2690963745 
36.0163726807 -89.2997970581 
36.0371170044 -89.3938293457 
36.0578689575 -89.4773559570 
36.0786285400 -89.4972839355 
36.0994033813 -89.4515991211 
36.1201858521 -89.3859786987 
36.1409835815 -89.3593063354 
36.1617927551 -89.4077606201 
36.1826248169 -89.5288467407 
36.2034568787 -89.6857452393 
36.2243003845 -89.8276214600 
36.2451591492 -89.9156875610 
36.2660255432 -89.9440002441 
36.2869071960 -89.9409332275 
36.3078002930 -89.9504394531 
36.3287162781 -90.0050964355 
36.3496322632 -90.1028900146 
36.3705635071 -90.1981811523 
36.3915023804 -90.2166900635 
36.4124565125 -90.1013946533 
36.4334220886 -89.8622512817 
36.4544067383 -89.5791931152 
36.4753990173 -89.3544769287 
36.4963989258 -89.2609405518 
36.5174140930 -89.3197250366 
36.5384368896 -89.4987258911 
36.5594749451 -89.7235794067 
36.5805244446 -89.9028244019 
36.6015968323 -89.9706344604 
36.6226730347 -89.9237136841 
36.6437568665 -89.8197174072 
36.6648559570 -89.7380371094 
36.6859664917 -89.7385940552 
36.7070884705 -89.8407897949 
36.7282333374 -90.0213623047 
36.7493820190 -90.2268295288 
36.7705421448 -90.3999710083 
36.7917137146 -90.5101623535 
36.8128967285 -90.5669021606 
36.8340911865 -90.6037673950 
36.8553009033 -90.6632003784 
36.8765296936 -90.7696609497 
36.8977622986 -90.9337692261 
36.9190063477 -91.1529006958 
36.9402656555 -91.4115982056 
36.9615325928 -91.6796112061 
36.9828147888 -91.9133300781 
37.0041084290 -92.0674667358 
37.0254249573 -92.1155624390 
37.0467414856 -92.0650329590 
37.0680732727 -91.9519042969 
37.0894165039 -91.8195648193 
37.1107711792 -91.6999282837 
37.1321372986 -91.6081848145 
37.1535263062 -91.5498733521 
37.1749191284 -91.5313415527 
37.1963233948 -91.5627288818 
37.2177391052 -91.6486129761 
37.2391700745 -91.7714614868 
37.2606086731 -91.8817138672 
37.2820625305 -91.9100875854 
37.3035392761 -91.8058090210 
37.3250198364 -91.5737915039 
37.3465080261 -91.2723922729 
37.3680114746 -90.9750366211 
37.3895263672 -90.7338409424 
37.4110565186 -90.5658187866 
37.4326057434 -90.4568176270 
37.4541587830 -90.3742218018 
37.4757232666 -90.2833099365 
37.4972991943 -90.1605682373 
37.5188903809 -89.9969100952 
37.5404930115 -89.7915115356 
37.5621070862 -89.5477523804 
37.5837440491 -89.2792282104 
37.6053848267 -89.0182952881 
37.6270370483 -88.8124847412 
37.6487007141 -88.7101821899 
37.6703796387 -88.8162307739 
37.6920661926 -88.9479675293 
37.7137794495 -89.0362396240 
37.7354927063 -89.0377044678 
37.7572212219 -88.9663009644 
37.7789611816 -88.8797683716 
37.8007125854 -88.8433380127 
37.8224754333 -88.9029693604 
37.8442535400 -89.0774078369 
37.8660545349 -89.3605728149 
37.8878555298 -89.7268447876 
37.9096717834 -90.1386947632 
37.9314994812 -90.5576782227 
37.9533386230 -90.9548645020 
37.9751892090 -91.3102340698 
37.9970550537 -91.5965118408 
38.0189437866 -91.7608642578 
38.0408325195 -91.7335281372 
38.0627365112 -91.4765319824 
38.0846519470 -91.0315475464 
38.1065788269 -90.5071487427 
38.1285209656 -90.0204620361 
38.1504859924 -89.6529617310 
38.1724510193 -89.4391708374 
38.1944274902 -89.3724594116 
38.2164192200 -89.4153747559 
38.2384223938 -89.5125122070 
38.2604408264 -89.6072540283 
38.2824707031 -89.6587066650 
38.3045234680 -89.6494522095 
38.3265762329 -89.5796508789 
38.3486442566 -89.3672637939 
38.3707237244 -89.0698089600 
38.3928146362 -88.8463211060 
38.4149208069 -88.6521606445 
38.4370498657 -88.5351562500 
38.4591827393 -88.5357437134 
38.4813270569 -88.6744461060 
38.5034828186 -88.9419937134 
38.5256500244 -89.2913513184 
38.5478324890 -89.6361923218 
38.5700263977 -89.8705596924 
38.5922470093 -89.9194717407 
38.6144676208 -89.7893753052 
38.6366996765 -89.5631713867 
38.6589431763 -89.3440551758 
38.6812019348 -89.2060012817 
38.7034759521 -89.1785583496 
38.7257690430 -89.2550506592 
38.7480659485 -89.4084320068 
38.7703781128 -89.6055450439 
38.7926979065 -89.8142623901 
38.8150367737 -90.0735473633 
38.8373832703 -90.2216796875 
38.8597450256 -90.2469635010 
38.8821296692 -90.2636260986 
38.9045181274 -90.3263778687 
38.9269180298 -90.4727554321 
38.9493293762 -90.7002716064 
38.9717559814 -90.9569931030 
38.9941940308 -91.1518707275 
39.0166473389 -91.1923065186 
39.0391235352 -91.0363769531 
39.0615997314 -90.7166366577 
39.0840911865 -90.3132247925 
39.1065940857 -89.9098968506 
39.1291084290 -89.5697174072 
39.1516380310 -89.3307037354 
39.1741943359 -89.1928863525 
39.1967468262 -89.1995086670 
39.2193145752 -89.1814270020 
39.2418975830 -89.0444183350 
39.2644920349 -88.7674560547 
39.2870979309 -88.4162521362 
39.3097190857 -88.1064682007 
39.3323631287 -87.9452209473 
39.3550109863 -87.9980163574 
39.3776702881 -88.2819061279 
39.4003410339 -88.7666778564 
39.4230270386 -89.3734893799 
39.4457244873 -89.9727554321 
39.4684486389 -90.3976593018 
39.4911727905 -90.5007934570 
39.5139122009 -89.9805831909 
39.5366630554 -89.1443328857 
39.5594253540 -88.6399917603 
39.5822029114 -88.3214263916 
39.6049919128 -88.2340087891 
39.6278076172 -88.3763198853 
39.6506233215 -88.7045898438 
39.6734542847 -89.1319885254 
39.6962966919 -89.5353698730 
39.7191543579 -89.7911148071 
39.7420234680 -89.8404922485 
39.7649040222 -89.7280654907 
39.7878112793 -89.5637207031 
39.8107185364 -89.4460220337 
39.8336410522 -89.5370330811 
39.8565750122 -89.6991958618 
39.8795242310 -89.8783416748 
39.9024848938 -90.0352935791 
39.9254722595 -90.1519851685 
39.9484596252 -90.2279434204 
39.9714622498 -90.2733154297 
39.9944763184 -90.3063201904 
40.0175018311 -90.3516616821 
40.0405426025 -90.4326934814 
40.0635986328 -90.5577316284 
40.0866775513 -90.7725067139 
40.1097564697 -90.8897705078 
40.1328506470 -90.8283615112 
40.1559562683 -90.6634750366 
40.1790771484 -90.4468612671 
40.2022132874 -90.2454223633 
40.2253723145 -90.1154861450 
40.2485313416 -90.0903167725 
40.2717056274 -90.1780471802 
40.2948913574 -90.3639297485 
40.3180923462 -90.6148910522 
40.3413085938 -91.0111083984 
40.3645324707 -91.3375396729 
40.3877868652 -91.4704132080 
40.4110412598 -91.5369720459 
40.4343070984 -91.5456237793 
40.4575881958 -91.5114974976 
40.4808845520 -91.4565582275 
40.5041923523 -91.4054718018 
40.5275230408 -91.3749618530 
40.5508575439 -91.3616409302 
40.5742034912 -91.2985153198 
40.5975685120 -91.0995101929 
40.6209411621 -90.8606033325 
40.6443290710 -90.5836868286 
40.6677322388 -90.3224029541 
40.6911582947 -90.1196746826 
40.7145881653 -89.9975509644 
40.7380294800 -89.9605331421 
40.7614860535 -90.0045013428 
40.7849540710 -90.2139282227 
40.8084373474 -90.5343322754 
40.8319320679 -90.7648162842 
40.8554534912 -90.9358520508 
40.8789787292 -90.9801406860 
40.9025154114 -90.8565902710 
40.9260635376 -90.5757293701 
40.9496307373 -90.1961822510 
40.9732055664 -89.7961425781 
40.9968070984 -89.3152160645 
41.0204124451 -89.0532302856 
41.0440330505 -89.0427856445 
41.0676651001 -89.1509323120 
41.0913085938 -89.3586044312 
41.1149673462 -89.6316604614 
41.1386413574 -89.9180145264 
41.1623382568 -90.1541748047 
41.1860389709 -90.2885665894 
41.2097511292 -90.2856826782 
41.2334785461 -90.2001190186 
41.2572212219 -90.1807403564 
41.2809753418 -90.2202453613 
41.3047561646 -90.3037109375 
41.3285369873 -90.3988647461 
41.3523330688 -90.4758071899 
41.3761444092 -90.5170059204 
41.3999671936 -90.4767990112 
41.4238014221 -90.2924957275 
41.4476547241 -90.0596389771 
41.4715309143 -89.7768859863 
41.4954071045 -89.5044479370 
41.5192985535 -89.3042297363 
41.5432052612 -89.2162475586 
41.5671234131 -89.2483825684 
41.5910568237 -89.4643096924 
41.6150169373 -89.7159652710 
41.6389770508 -89.8054580688 
41.6629524231 -89.7846374512 
41.6869392395 -89.6512298584 
41.7109413147 -89.4371719360 
41.7349586487 -89.1941833496 
41.7589874268 -88.8995285034 
41.7830429077 -88.7657852173 
41.8070983887 -88.8055648804 
41.8311691284 -88.9325942993 
41.8552551270 -89.1246566772 
41.8793563843 -89.3598480225 
41.9034690857 -89.6263046265 
41.9275932312 -89.9205932617 
41.9517478943 -90.3711624146 
41.9759025574 -90.7006988525 
42.0000686646 -90.7100372314 
42.0242500305 -90.5250167847 
42.0484466553 -90.2031707764 
42.0726585388 -89.8384017944 
42.0968933105 -89.5074157715 
42.1211318970 -89.1541900635 
42.1453857422 -88.9484786987 
42.1696510315 -88.9028625488 
42.1939315796 -88.9364700317 
42.2182235718 -89.0615615845 
42.2425308228 -89.2785568237 
42.2668647766 -89.5688629150 
42.2912025452 -90.0716781616 
42.3155517578 -90.6002120972 
42.3399162292 -90.9509963989 
42.3642959595 -91.2798690796 
42.3886871338 -91.5294799805 
42.4131050110 -91.6190948486 
42.4375228882 -91.3227005005 
42.4619598389 -90.6985549927 
42.4864082336 -90.2049560547 
42.5108680725 -89.7593765259 
42.5353469849 -89.4127502441 
42.5598373413 -89.1882400513 
42.5843544006 -89.0873336792 
42.6088714600 -89.1445388794 
42.6334037781 -89.3482360840 
42.6579513550 -89.5282440186 
42.6825141907 -89.6955718994 
42.7070884705 -89.8163604736 
42.7316780090 -89.8744277954 
42.7562942505 -89.8792266846 
42.7809104919 -89.8991088867 
42.8055419922 -89.9787673950 
42.8301887512 -90.1179428101 
42.8548507690 -90.2939529419 
42.8795242310 -90.4676895142 
42.9042243958 -90.6209869385 
42.9289283752 -90.5898895264 
42.9536437988 -90.4202041626 
42.9783744812 -90.1492691040 
43.0031204224 -89.8193054199 
43.0278816223 -89.4940261841 
43.0526542664 -89.1614608765 
43.0774574280 -89.0538177490 
43.1022567749 -89.1086349487 
43.1270751953 -89.2036514282 
43.1519050598 -89.2879409790 
43.1767539978 -89.3279037476 
43.2016105652 -89.2929458618 
43.2264976501 -89.2120132446 
43.2513885498 -89.1722869873 
43.2762908936 -89.1739501953 
43.3012084961 -89.2320175171 
43.3261375427 -89.3484420776 
43.3510856628 -89.6035079956 
43.3760452271 -89.8880844116 
43.4010314941 -90.0693359375 
43.4260215759 -90.2412872314 
43.4510231018 -90.4078979492 
43.4760398865 -90.6362304688 
43.5010719299 -90.8046798706 
43.5261192322 -90.8494873047 
43.5511932373 -90.8489685059 
43.5762672424 -90.8348083496 
43.6013603210 -90.8481903076 
43.6264648438 -90.9855346680 
43.6515808105 -91.2235717773 
43.6767158508 -91.3864440918 
43.7018623352 -91.4914779663 
43.7270355225 -91.5007629395 
43.7522125244 -91.2956542969 
43.7774047852 -90.9307403564 
43.8026123047 -90.6681213379 
43.8278312683 -90.4777450562 
43.8530654907 -90.4131393433 
43.8783149719 -90.5730209351 
43.9035911560 -90.8243484497 
43.9288711548 -90.8549804688 
43.9541625977 -90.6814193726 
43.9794692993 -90.3520202637 
44.0047912598 -89.8743057251 
44.0301284790 -89.6988296509 
44.0554924011 -89.8608779907 
44.0808563232 -90.2136840820 
44.1062393188 -90.6849365234 
44.1316337585 -91.1667861938 
44.1570434570 -91.6441802979 
44.1824684143 -91.7560272217 
44.2079048157 -91.6147460938 
44.2333717346 -91.3721389771 
44.2588386536 -91.0748367310 
44.2843246460 -90.6244277954 
44.3098220825 -90.2755203247 
44.3353309631 -90.1543807983 
44.3608589172 -90.1291198730 
44.3864135742 -90.2304534912 
44.4119682312 -90.3635101318 
44.4375419617 -90.3887481689 
44.4631271362 -90.3271865845 
44.4887275696 -90.1875152588 
44.5143432617 -89.9225311279 
44.5399742126 -89.7169799805 
44.5656280518 -89.6633224487 
44.5912895203 -89.6750030518 
44.6169624329 -89.7322006226 
44.6426544189 -89.8312606812 
44.6683578491 -89.8621368408 
44.6940765381 -89.7943420410 
44.7198219299 -89.6485977173 
44.7455711365 -89.4411315918 
44.7713317871 -89.1087417603 
44.7971115112 -88.8854827881 
44.8229026794 -88.8704071045 
44.8487129211 -88.9650344849 
44.8745346069 -89.2312164307 
44.9003829956 -89.4762649536 
44.9262351990 -89.5513305664 
44.9521026611 -89.5658569336 
44.9779853821 -89.5616760254 
45.0038833618 -89.6072769165 
45.0297927856 -89.7267761230 
45.0557212830 -89.8307418823 
45.0816764832 -89.9240112305 
45.1076316833 -90.0128631592 
45.1336021423 -90.0689239502 
45.1595916748 -90.1179580688 
45.1855926514 -90.1943588257 
45.2116088867 -90.2879714966 
45.2376518250 -90.3655471802 
45.2636985779 -90.2782135010 
45.2897605896 -90.1072387695 
45.3158378601 -89.9169616699 
45.3419265747 -89.7685623169 
45.3680343628 -89.8488082886 
45.3941574097 -90.0238723755 
45.4203033447 -90.1988677979 
45.4464569092 -90.2387237549 
45.4726219177 -89.9811477661 
45.4988059998 -89.6991424561 
45.5250015259 -89.4501495361 
45.5512123108 -89.3100204468 
45.5774536133 -89.4043502808 
45.6036949158 -89.7926559448 
45.6299514771 -90.1757583618 
45.6562271118 -90.5631103516 
45.6825141907 -90.9672546387 
45.7088165283 -91.1151885986 
45.7351341248 -91.0803909302 
45.7614784241 -91.0145034790 
45.7878265381 -90.9523162842 
45.8141899109 -90.9434280396 
45.8405685425 -90.9405288696 
45.8669624329 -90.9040222168 
45.8933715820 -90.7399291992 
45.9197959900 -90.4866485596 
45.9462471008 -90.3133544922 
45.9727020264 -90.1978225708 
45.9991722107 -90.2271041870 
46.0256576538 -90.4625320435 
46.0521545410 -90.6999435425 
46.0786705017 -90.9361648560 
46.1052169800 -91.2088012695 
46.1317596436 -91.3675918579 
46.1583213806 -91.3634948730 
46.1848983765 -91.2373733521 
46.2114906311 -90.7960128784 
46.2380981445 -90.2352371216 
46.2647209167 -89.8901062012 
46.2913703918 -89.6315917969 
46.3180236816 -89.4558944702 
46.3446922302 -89.4905548096 
46.3713760376 -89.6427307129 
46.3980751038 -89.8706970215 
46.4247894287 -90.2401123047 
46.4515342712 -90.4557113647 
46.4782791138 -90.4063415527 
46.5050392151 -90.1347122192 
46.5318145752 -89.8621063232 
46.5586090088 -89.7556915283 
46.5854148865 -89.6999435425 
46.6122360229 -89.6355133057 
46.6390876770 -89.5698928833 
46.6659393311 -89.5801773071 
46.6928100586 -89.6933288574 
46.7196960449 -90.1052856445 
46.7465934753 -90.6558990479 
46.7735099792 -90.9209594727 
46.8004531860 -90.9404678345 
46.8274002075 -90.3824310303 
46.8543624878 -89.4910964966 
46.8813400269 -88.8916244507 
46.9083328247 -88.3096008301 
46.9353408813 -88.1801681519 
46.9623641968 -88.4004669189 
46.9894180298 -88.7899246216 
47.0164718628 -89.4165267944 
47.0435409546 -89.7687454224 
47.0706291199 -89.7076721191 
47.0977287292 -89.4755172729 
47.1248474121 -88.9952316284 
47.1519813538 -88.5678100586 
47.1791419983 -88.3934402466 
47.2063064575 -88.3630828857 
47.2334861755 -88.5347061157 
47.2606811523 -88.7299728394 
47.2878952026 -88.9470291138 
47.3151206970 -89.3052139282 
47.3423767090 -89.7398300171 
47.3696365356 -90.0916137695 
47.3969078064 -90.6420974731 
47.4241981506 -91.1092758179 
47.4515037537 -91.2985382080 
47.4788246155 -91.3956680298 
47.5061607361 -91.4094238281 
47.5335273743 -91.3086395264 
47.5608978271 -91.1430358887 
47.5882797241 -90.7387847900 
47.6156806946 -90.2882614136 
47.6430969238 -90.0583190918 
47.6705284119 -89.9738006592 
47.6979866028 -90.1845169067 
47.7254524231 -90.4858627319 
47.7529296875 -90.8458404541 
47.7804260254 -91.3641128540 
47.8079338074 -91.7976226807 
47.8354606628 -92.0229797363 
47.8630027771 -92.2608566284 
47.8905754089 -92.3324584961 
47.9181480408 -92.2177124023 
47.9457397461 -91.7885360718 
47.9733428955 -91.1750030518 
48.0009651184 -90.6977844238 
48.0286026001 -90.2290573120 
48.0562705994 -89.6576690674 
48.0839385986 -89.3083877563 
48.1116256714 -89.2378616333 
48.1393241882 -89.3615798950 
48.1670417786 -89.6864929199 
48.1947746277 -90.0045776367 
48.2225265503 -90.5140380859 
48.2503051758 -90.9226989746 
48.2780838013 -91.0547180176 
48.3058815002 -91.0841598511 
48.3336944580 -91.0582580566 
48.3615226746 -91.0575408936 
48.3893699646 -91.0738067627 
48.4172286987 -91.0928115845 
48.4451217651 -91.0815582275 
48.4730148315 -91.0676879883 
48.5009231567 -91.1078567505 
48.5288505554 -91.2480316162 
48.5567893982 -91.3834609985 
48.5847473145 -91.4670028687 
48.6127357483 -91.2477645874 
48.6407241821 -90.8703155518 
48.6687316895 -90.1550598145 
48.6967506409 -89.5255813599 
48.7247924805 -89.2281723022 
48.7528457642 -88.9544601440 
48.7809143066 -88.7769927979 
48.8090171814 -88.6908187866 
48.8371200562 -88.6625061035 
48.8652381897 -88.8211898804 
48.8933715820 -89.0730438232 
48.9215240479 -89.5341644287 
48.9496917725 -89.8442764282 
48.9778900146 -89.8127517700 
49.0060882568 -89.4786911011 
49.0343055725 -89.1031112671 
49.0625381470 -88.9485321045 
49.0907859802 -88.9218597412 
49.1190490723 -89.0429840088 
49.1473312378 -89.1588439941 
49.1756439209 -89.2707138062 
49.2039566040 -89.2443771362 
49.2322883606 -89.1101074219 
49.2606353760 -88.7905807495 
49.2889976501 -88.4845352173 
49.3173751831 -88.3809967041 
49.3457717896 -88.5017700195 
49.3741950989 -88.9410858154 
49.4026260376 -89.4175567627 
49.4310684204 -90.1860198975 
49.4595298767 -90.7268218994 
49.4880065918 -90.7818832397 
49.5165023804 -90.5631713867 
49.5450248718 -90.3383865356 
49.5735511780 -90.2942123413 
49.6020927429 -90.3409347534 
49.6306533813 -90.3724288940 
49.6592292786 -90.3409729004 
49.6878204346 -90.2811660767 
49.7164306641 -90.2894668579 
49.7450714111 -90.3659133911 
49.7737121582 -90.5902404785 
49.8023681641 -90.9005203247 
49.8310432434 -91.1372756958 
49.8597373962 -91.0839767456 
49.8884429932 -90.8066635132 
49.9171829224 -90.2443542480 
49.9459228516 -89.7820892334 
49.9746780396 -89.6049346924 
50.0034523010 -89.5020523071 
50.0322456360 -89.4873428345 
50.0610504150 -89.5074157715 
50.0898742676 -89.5638122559 
50.1187286377 -89.6016998291 
50.1475868225 -89.5618515015 
50.1764602661 -89.3547439575 
50.2053489685 -89.0544509888 
50.2342567444 -88.7542037964 
50.2631797791 -88.5063629150 
50.2921333313 -88.3805313110 
50.3210906982 -88.2946243286 
50.3500633240 -88.3756866455 
50.3790550232 -88.5669097900 
50.4080619812 -88.9969711304 
50.4370841980 -89.4427947998 
50.4661254883 -89.6571502686 
50.4951934814 -89.8345108032 
50.5242691040 -89.9472732544 
50.5533599854 -90.0651931763 
50.5824661255 -90.1851348877 
50.6115913391 -90.2480926514 
50.6407318115 -90.2809219360 
50.6698875427 -90.1933593750 
50.6990776062 -90.0136642456 
50.7282676697 -89.6100921631 
50.7574729919 -89.2492446899 
50.7867012024 -89.1819381714 
50.8159408569 -89.4189071655 
50.8451995850 -89.7318420410 
50.8744888306 -90.2755050659 
50.9037818909 -90.8225555420 
50.9330902100 -91.3331069946 
50.9624137878 -91.7561492920 
50.9917564392 -91.8594665527 
51.0211181641 -91.6000671387 
51.0504951477 -91.0383224487 
51.0799026489 -90.6004257202 
51.1093101501 -90.0151824951 
51.1387367249 -89.5357284546 
51.1681823730 -89.1646041870 
51.1976432800 -88.9147567749 
51.2271232605 -88.8561553955 
51.2566299438 -88.9472732544 
51.2861442566 -89.1781463623 
51.3156738281 -89.4762191772 
51.3452186584 -89.7683486938 
51.3747825623 -89.9501419067 
51.4043617249 -90.1831130981 
51.4339599609 -90.2831573486 
51.4635848999 -90.0509796143 
51.4932174683 -89.6130905151 
51.5228652954 -89.3213729858 
51.5525321960 -89.0891723633 
51.5822143555 -89.0833358765 
51.6119117737 -89.2420120239 
51.6416435242 -89.4565963745 
51.6713790894 -89.6488494873 
51.7011299133 -90.0524749756 
51.7308959961 -90.5215301514 
51.7606811523 -90.8342056274 
51.7904853821 -90.9066925049 
51.8203048706 -90.8325500488 
51.8501548767 -90.6620101929 
51.8800086975 -90.4730682373 
51.9098777771 -90.2673187256 
51.9397659302 -90.0826950073 
51.9696731567 -90.0045547485 
51.9995956421 -89.9867706299 
52.0295333862 -90.0532913208 
52.0595054626 -90.1628112793 
52.0894813538 -90.2547683716 
52.1194725037 -90.2610702515 
52.1494827271 -90.1410903931 
52.1795082092 -89.9561309814 
52.2095489502 -89.5489425659 
52.2396240234 -89.0875167847 
52.2697029114 -88.6450195312 
52.2997970581 -88.2895889282 
52.3299102783 -88.1401748657 
52.3600425720 -88.0913314819 
52.3901901245 -88.2001800537 
52.4203529358 -88.3740234375 
52.4505500793 -88.4776000977 
52.4807510376 -88.4966125488 
52.5109672546 -88.5725860596 
52.5411987305 -88.7267074585 
52.5714530945 -89.1152725220 
52.6017227173 -89.5937500000 
52.6320228577 -90.0448150635 
52.6623268127 -90.4038085938 
52.6926460266 -90.5711898804 
52.7229881287 -90.5830001831 
52.7533416748 -90.5177764893 
52.7837181091 -90.3382263184 
52.8141098022 -90.0559768677 
52.8445320129 -89.6644210815 
52.8749580383 -89.2968902588 
52.9054031372 -89.0745468140 
52.9358634949 -89.0005264282 
52.9663429260 -89.0507888794 
52.9968376160 -89.2908020020 
53.0273513794 -89.6830673218 
53.0578994751 -90.0846481323 
53.0884475708 -90.2791976929 
53.1190147400 -90.1010360718 
53.1495971680 -89.7436599731 
53.1801986694 -89.3703308105 
53.2108192444 -89.0967788696 
53.2414703369 -89.0069732666 
53.2721252441 -89.0450210571 
53.3027992249 -89.2726364136 
53.3334884644 -89.6869964600 
53.3641967773 -90.0979690552 
53.3949241638 -90.1352081299 
53.4256668091 -89.7103271484 
53.4564399719 -88.9482269287 
53.4872207642 -88.2713546753 
53.5180168152 -87.9439544678 
53.5488319397 -87.9831161499 
53.5796623230 -88.2422409058 
53.6105117798 -88.8714981079 
53.6413955688 -89.6066284180 
53.6722793579 -90.1660766602 
53.7031822205 -90.4398193359 
53.7341041565 -90.4036636353 
53.7650413513 -90.2905807495 
53.7959976196 -90.2335357666 
53.8269729614 -90.2076339722 
53.8579788208 -90.0988311768 
53.8889884949 -89.9096450806 
53.9200172424 -89.7984237671 
53.9510612488 -89.8064651489 
53.9821243286 -90.0465927124 
54.0132064819 -90.5008850098 
54.0443191528 -90.9655761719 
54.0754356384 -91.1753921509 
54.1065711975 -91.0968933105 
54.1377258301 -90.8003997803 
54.1688957214 -90.5061111450 
54.2000846863 -90.3152618408 
54.2312927246 -90.1868515015 
54.2625312805 -90.0510330200 
54.2937736511 -89.8933715820 
54.3250350952 -89.7729644775 
54.3563117981 -89.7276458740 
54.3876113892 -89.7668228149 
54.4189262390 -89.8580245972 
54.4502563477 -90.0314407349 
54.4816246033 -90.2765960693 
54.5129928589 -90.4520111084 
54.5443801880 -90.6158447266 
54.5757827759 -90.6137619019 
54.6072082520 -90.4450073242 
54.6386489868 -90.2489013672 
54.6701240540 -90.1182708740 
54.7015991211 -90.0576553345 
54.7330970764 -90.0265960693 
54.7646102905 -89.9625244141 
54.7961425781 -89.8742294312 
54.8276901245 -89.8701934814 
54.8592605591 -90.1054992676 
54.8908615112 -90.5205612183 
54.9224662781 -90.8766784668 
54.9540901184 -90.9294052124 
54.9857292175 -90.6221847534 
55.0173873901 -90.2796020508 
55.0490646362 -90.1409072876 
55.0807762146 -90.2082214355 
55.1124916077 -90.3280639648 
55.1442222595 -90.1699447632 
55.1759719849 -89.4034576416 
55.2077407837 -88.3891830444 
55.2395286560 -87.5451965332 
55.2713356018 -87.1444778442 
55.3031730652 -87.3618850708 
55.3350143433 -88.0001373291 
55.3668746948 -88.8275146484 
55.3987541199 -89.4816436768 
55.4306488037 -89.6585540771 
55.4625663757 -89.6068344116 
55.4945144653 -89.6654129028 
55.5264663696 -90.0379867554 
55.5584373474 -90.8362884521 
55.5904273987 -91.8537521362 
55.6224327087 -92.6221771240 
55.6544609070 -92.8444366455 
55.6865043640 -92.4544677734 
55.7185821533 -91.9178695679 
55.7506637573 -91.4609680176 
55.7827606201 -91.1363067627 
55.8148803711 -90.9104690552 
55.8470153809 -90.6775588989 
55.8791732788 -90.3677291870 
55.9113464355 -90.0478439331 
55.9435539246 -89.8540573120 
55.9757652283 -89.9110870361 
56.0079917908 -90.1812896729 
56.0402412415 -90.5505981445 
56.0725059509 -90.8709106445 
56.1047897339 -90.9947128296 
56.1371116638 -90.9361724854 
56.1694335938 -90.6882629395 
56.2017745972 -90.3435211182 
56.2341308594 -89.9833297729 
56.2665100098 -89.7291336060 
56.2989082336 -89.7068252563 
56.3313217163 -89.8856582642 
56.3637733459 -90.2050628662 
56.3962249756 -90.4746246338 
56.4286956787 -90.5004043579 
56.4611854553 -90.3464126587 
56.4936943054 -90.1484451294 
56.5262222290 -89.9959564209 
56.5587844849 -89.9253082275 
56.5913467407 -89.7728500366 
56.6239318848 -89.5099029541 
56.6565322876 -89.1851196289 
56.6891555786 -88.9540405273 
56.7217941284 -89.0021133423 
56.7544555664 -89.3329315186 
56.7871475220 -89.9293746948 
56.8198432922 -90.5897293091 
56.8525581360 -91.0644760132 
56.8852920532 -91.3075561523 
56.9180450439 -91.3422088623 
56.9508171082 -91.2281341553 
56.9836082458 -90.9358901978 
57.0164337158 -90.3615036011 
57.0492630005 -89.7355728149 
57.0821075439 -89.3173980713 
57.1149749756 -89.1878814697 
57.1478614807 -89.3500747681 
57.1807632446 -89.6142654419 
57.2137031555 -89.8401794434 
57.2466430664 -89.9161682129 
57.2796058655 -89.7310638428 
57.3125839233 -89.3816680908 
57.3455848694 -89.1124343872 
57.3786010742 -89.2177124023 
57.4116401672 -89.7416534424 
57.4447097778 -90.6352157593 
57.4777870178 -91.4853210449 
57.5108795166 -91.6974105835 
57.5439910889 -91.2841720581 
57.5771255493 -90.9555892944 
57.6102752686 -90.8708419800 
57.6434631348 -90.8788757324 
57.6766510010 -90.7409591675 
57.7098579407 -90.4312438965 
57.7430877686 -90.1412658691 
57.7763328552 -90.1344146729 
57.8096008301 -90.4216003418 
57.8428840637 -90.7812194824 
57.8762054443 -90.9999694824 
57.9095268250 -90.8905487061 
57.9428710938 -90.5660400391 
57.9762344360 -90.2229232788 
58.0096130371 -90.1274261475 
58.0430145264 -90.3982162476 
58.0764503479 -90.8146438599 
58.1098899841 -91.0985946655 
58.1433448792 -91.0478057861 
58.1768226624 -90.8125686646 
58.2103195190 -90.5093002319 
58.2438354492 -90.0872573853 
58.2773704529 -89.7452316284 
58.3109397888 -89.4016571045 
58.3445129395 -89.1136016846 
58.3781089783 -88.9619827271 
58.4117202759 -89.0146026611 
58.4453506470 -89.2210845947 
58.4790039062 -89.4406051636 
58.5126724243 -89.5286712646 
58.5463790894 -89.4059600830 
58.5800895691 -89.2190246582 
58.6138191223 -89.1114654541 
58.6475639343 -89.1285018921 
58.6813316345 -89.1851577759 
58.7151184082 -89.1965103149 
58.7489433289 -89.1801528931 
58.7827682495 -89.2189636230 
58.8166122437 -89.3809738159 
58.8504791260 -89.4173355103 
58.8843612671 -89.1225280762 
58.9182662964 -88.6424407959 
58.9521903992 -88.2544860840 
58.9861488342 -88.1757278442 
59.0201110840 -88.4044494629 
59.0540924072 -88.6968612671 
59.0880966187 -88.9118118286 
59.1221160889 -89.0688858032 
59.1561584473 -89.4356307983 
59.1902351379 -89.8870468140 
59.2243156433 -90.3665695190 
59.2584152222 -90.7057952881 
59.2925338745 -90.7209777832 
59.3266716003 -90.3813095093 
59.3608283997 -90.0571746826 
59.3950080872 -89.8812942505 
59.4292221069 -89.8931350708 
59.4634399414 -89.9701385498 
59.4976768494 -89.9747085571 
59.5319328308 -89.9350662231 
59.5662117004 -89.9549789429 
59.6005058289 -90.0837173462 
59.6348419189 -90.1054153442 
59.6691741943 -89.9060974121 
59.7035331726 -89.6107788086 
59.7379074097 -89.3946304321 
59.7723045349 -89.2369232178 
59.8067169189 -88.5141525269 
59.8411521912 -85.3196029663 
59.8756256104 -79.8316116333 
59.9100990295 -76.5354461670 
59.9445915222 -74.2380294800 
59.9791069031 -73.0443572998 
60.0136413574 -73.0832214355 
60.0481948853 -74.7996215820 
60.0827713013 -77.4901809692 
60.1173782349 -81.1442108154 
60.1519927979 -86.8985214233 
60.1866264343 -89.4380798340 
60.2212791443 -89.4108505249 
60.2559547424 -89.0506286621 
60.2906494141 -89.0726318359 
60.3253784180 -89.3267135620 
60.3601112366 -89.6430587769 
60.3948669434 -89.8981857300 
60.4296379089 -89.9905929565 
60.4644317627 -89.8335037231 
60.4992446899 -89.5745849609 
60.5340805054 -89.3769989014 
60.5689506531 -89.4636535645 
60.6038246155 -89.8377456665 
60.6387176514 -90.6372222900 
60.6736335754 -91.2885055542 
60.7085647583 -91.7042007446 
60.7435188293 -91.8916854858 
60.7785110474 -91.9348068237 
60.8135070801 -92.0362854004 
60.8485183716 -92.0567550659 
60.8835563660 -91.7233734131 
60.9186096191 -90.9587783813 
60.9536857605 -90.1143417358 
60.9887809753 -89.5364151001 
61.0239143372 -89.5005111694 
61.0590476990 -89.9992752075 
61.0942039490 -90.6382064819 
61.1293792725 -90.9946746826 
61.1645774841 -90.7987976074 
61.1997947693 -90.4186096191 
61.2350311279 -89.8808746338 
61.2703056335 -89.5054473877 
61.3055839539 -89.2764205933 
61.3408813477 -89.3185958862 
61.3761978149 -89.5924072266 
61.4115371704 -89.9165954590 
61.4468955994 -90.0760040283 
61.4822921753 -89.9267272949 
61.5176925659 -89.6918029785 
61.5531120300 -89.4713745117 
61.5885543823 -89.3420639038 
61.6240119934 -89.2021331787 
61.6594963074 -89.1892471313 
61.6949958801 -89.4719924927 
61.7305374146 -90.0518112183 
61.7660789490 -90.8349304199 
61.8016395569 -90.9534912109 
61.8372230530 -90.5551452637 
61.8728294373 -90.0045471191 
61.9084548950 -89.4518890381 
61.9441146851 -89.2526168823 
61.9797821045 -89.2643966675 
62.0154685974 -89.4671020508 
62.0511741638 -89.6611862183 
62.0869026184 -89.8013916016 
62.1226501465 -89.8813858032 
62.1584167480 -89.8181381226 
62.1942214966 -89.5721130371 
62.2300338745 -89.1972961426 
62.2658615112 -89.1046066284 
62.3017120361 -89.2628326416 
62.3375854492 -89.4691085815 
62.3734779358 -89.3963928223 
62.4094085693 -89.1793975830 
62.4453392029 -89.0814437866 
62.4812965393 -89.4064178467 
62.5172691345 -89.8155822754 
62.5532646179 -90.0772247314 
62.5892829895 -89.9314575195 
62.6253204346 -89.5570373535 
62.6613922119 -89.2110748291 
62.6974716187 -89.0244674683 
62.7335700989 -89.1021499634 
62.7696914673 -89.3111648560 
62.8058319092 -89.5440444946 
62.8419952393 -89.5275955200 
62.8781776428 -89.4232254028 
62.9143981934 -89.4235687256 
62.9506225586 -89.7054290771 
62.9868659973 -90.0843505859 
63.0231323242 -90.4433059692 
63.0594215393 -90.6751937866 
63.0957260132 -90.5885543823 
63.1320724487 -90.3860855103 
63.1684226990 -90.1011886597 
63.2047920227 -89.7647247314 
63.2411842346 -89.6698150635 
63.2775955200 -89.8312301636 
63.3140296936 -90.3815231323 
63.3504867554 -91.0869674683 
63.3869781494 -91.4144744873 
63.4234733582 -91.3036575317 
63.4599914551 -90.7937011719 
63.4965286255 -90.4060516357 
63.5330886841 -90.3819122314 
63.5696716309 -90.5509719849 
63.6062889099 -90.6964492798 
63.6429100037 -90.5872879028 
63.6795539856 -90.3682556152 
63.7162208557 -90.2869873047 
63.7529067993 -90.6059341431 
63.7896118164 -90.9405517578 
63.8263397217 -91.0417327881 
63.8631095886 -90.7062988281 
63.8998794556 -90.1615676880 
63.9366683960 -89.9023742676 
63.9734840393 -89.9302902222 
64.0103149414 -90.2860870361 
64.0471725464 -90.6295013428 
64.0840682983 -90.8006057739 
64.1209640503 -90.6358871460 
64.1578826904 -90.2138900757 
64.1948242188 -89.9733734131 
64.2317810059 -89.8746185303 
64.2687683105 -89.7240524292 
64.3057708740 -89.4411010742 
64.3428115845 -89.2966003418 
64.3798599243 -89.3474731445 
64.4169311523 -89.5377120972 
64.4540176392 -89.6033020020 
64.4911270142 -89.5450210571 
64.5282592773 -89.4606246948 
64.5654144287 -89.3417282104 
64.6026077271 -89.2124938965 
64.6398010254 -89.1444396973 
64.6770172119 -89.0985336304 
64.7142562866 -89.0136871338 
64.7515182495 -89.0741271973 
64.7888031006 -89.3768539429 
64.8261260986 -89.8242416382 
64.8634490967 -90.0568084717 
64.9007949829 -89.7001190186 
64.9381637573 -89.3473205566 
64.9755554199 -89.2262344360 
65.0129623413 -89.1224365234 
65.0503997803 -88.9325103760 
65.0878677368 -88.8760604858 
65.1253433228 -89.0660781860 
65.1628417969 -89.5022811890 
65.2003631592 -90.1616439819 
65.2378997803 -90.5210266113 
65.2754592896 -90.5749435425 
65.3130645752 -90.5822677612 
65.3506698608 -90.6100692749 
65.3882980347 -90.5165252686 
65.4259414673 -90.2241973877 
65.4636154175 -90.0056533813 
65.5013046265 -89.9214782715 
65.5390243530 -89.8866577148 
65.5767745972 -89.6639251709 
65.6145324707 -89.4266204834 
65.6523132324 -89.3820877075 
65.6901092529 -89.6511077881 
65.7279357910 -89.8744888306 
65.7657775879 -89.7199935913 
65.8036422729 -89.5772399902 
65.8415527344 -89.6579895020 
65.8794555664 -90.0504074097 
65.9173889160 -90.4589996338 
65.9553451538 -90.5176925659 
65.9933166504 -90.3320236206 
66.0313186646 -90.1314544678 
66.0693511963 -90.1487350464 
66.1073913574 -90.4696502686 
66.1454544067 -90.5475921631 
66.1835403442 -90.2209930420 
66.2216491699 -89.7098617554 
66.2597732544 -89.2670974731 
66.2979278564 -89.3346786499 
66.3361129761 -89.7087554932 
66.3743133545 -89.9346160889 
66.4125289917 -89.9931716919 
66.4507675171 -89.9463424683 
66.4890289307 -89.8263854980 
66.5273056030 -89.6373977661 
66.5656280518 -89.4903564453 
66.6039581299 -89.4083480835 
66.6423034668 -89.4445724487 
66.6806793213 -89.6710662842 
66.7190704346 -90.1402359009 
66.7574844360 -90.6693420410 
66.7959213257 -91.2077178955 
66.8343963623 -91.4897918701 
66.8728790283 -91.0719833374 
66.9113845825 -90.4329986572 
66.9499130249 -89.9755172729 
66.9884567261 -89.8028640747 
67.0270233154 -89.8182449341 
67.0656356812 -90.1054077148 
67.1042556763 -90.5855865479 
67.1428909302 -90.9883270264 
67.1815490723 -91.2083587646 
67.2202301025 -91.4488830566 
67.2589340210 -91.7980499268 
67.2976608276 -91.9336929321 
67.3364257812 -91.6594085693 
67.3751983643 -91.1532669067 
67.4139862061 -90.8237533569 
67.4528045654 -90.6423416138 
67.4916381836 -90.5427703857 
67.5305023193 -90.4907455444 
67.5693817139 -90.4309997559 
67.6083068848 -90.3696823120 
67.6472320557 -90.3837890625 
67.6861801147 -90.5328674316 
67.7251510620 -90.7568130493 
67.7641448975 -90.6316375732 
67.8031616211 -90.2681350708 
67.8422241211 -90.1594085693 
67.8812789917 -90.2839660645 
67.9203643799 -90.3812789917 
67.9594726562 -90.1914749146 
67.9986038208 -89.8096618652 
68.0377502441 -89.7018356323 
68.0769271851 -89.8922500610 
68.1161422729 -89.8985061646 
68.1553649902 -89.6737594604 
68.1946029663 -89.5036239624 
68.2338714600 -89.7111968994 
68.2731552124 -90.3571395874 
68.3124618530 -90.8314208984 
68.3518142700 -90.7378463745 
68.3911743164 -90.5335845947 
68.4305496216 -90.6246337891 
68.4699478149 -91.0654602051 
68.5093688965 -91.9341201782 
68.5488204956 -92.2855834961 
68.5882873535 -91.3259658813 
68.6277923584 -89.8911819458 
68.6673126221 -88.9027862549 
68.7068481445 -88.5940933228 
68.7464065552 -88.6815414429 
68.7859878540 -89.0930480957 
68.8255920410 -89.5012588501 
68.8652420044 -89.8006210327 
68.9048919678 -90.2095870972 
68.9445648193 -90.6954803467 
68.9842605591 -90.7892837524 
69.0239791870 -90.5378570557 
69.0637207031 -90.3130645752 
69.1034851074 -90.3947982788 
69.1432952881 -90.7160415649 
69.1831054688 -90.7374343872 
69.2229385376 -90.3484573364 
69.2627944946 -89.8045959473 
69.3026733398 -89.3004913330 
69.3425750732 -89.0411911011 
69.3824996948 -89.0133438110 
69.4224700928 -89.3397064209 
69.4624404907 -89.8536911011 
69.5024337769 -90.0818557739 
69.5424499512 -89.9671478271 
69.5824890137 -89.8134460449 
69.6225509644 -89.8085937500 
69.6626586914 -90.0889358521 
69.7027664185 -90.5036315918 
69.7429046631 -90.9081115723 
69.7830581665 -90.9718475342 
69.8232345581 -90.4416046143 
69.8634414673 -89.7924728394 
69.9036636353 -89.2609710693 
69.9439315796 -88.9256515503 
69.9842071533 -88.8283920288 
70.0244979858 -88.8230819702 
70.0648193359 -88.7744293213 
70.1051559448 -88.7391510010 
70.1455230713 -88.7164077759 
70.1859283447 -88.6829452515 
70.2263412476 -88.8072128296 
70.2667770386 -89.3136749268 
70.3072357178 -90.0715637207 
70.3477096558 -90.7170181274 
70.3882141113 -91.1350708008 
70.4287414551 -91.2464599609 
70.4693145752 -90.9497909546 
70.5098876953 -90.5807418823 
70.5504837036 -90.4290771484 
70.5911102295 -90.3014144897 
70.6317520142 -89.9750137329 
70.6724166870 -89.6196899414 
70.7131118774 -89.5167846680 
70.7538452148 -89.5429306030 
70.7945785522 -89.3183288574 
70.8353424072 -88.9422302246 
70.8761291504 -88.9498062134 
70.9169387817 -89.5530471802 
70.9577713013 -90.3464965820 
70.9986419678 -90.6288452148 
71.0395202637 -90.3739395142 
71.0804214478 -90.2130508423 
71.1213531494 -90.3605117798 
71.1623001099 -90.9341430664 
71.2032699585 -91.4341583252 
71.2442703247 -91.2697601318 
71.2853088379 -90.6918106079 
71.3263549805 -90.1536941528 
71.3674240112 -89.6558532715 
71.4085159302 -89.1980133057 
71.4496307373 -89.0371322632 
71.4907684326 -89.2612228394 
71.5319519043 -89.6277999878 
71.5731353760 -89.9427108765 
71.6143417358 -90.2422714233 
71.6555786133 -90.6261444092 
71.6968383789 -91.1927108765 
71.7381134033 -91.8031997681 
71.7794189453 -92.0130538940 
71.8207702637 -91.8246154785 
71.8621215820 -91.3409957886 
71.9034957886 -90.8912582397 
71.9448928833 -90.5155258179 
71.9863204956 -90.2887191772 
72.0277709961 -90.2855072021 
72.0692596436 -90.3218460083 
72.1107559204 -90.2174148560 
72.1522750854 -90.0707550049 
72.1938171387 -89.9995727539 
72.2353820801 -89.9709930420 
72.2769775391 -89.9682083130 
72.3185882568 -90.0715408325 
72.3602523804 -90.3101882935 
72.4019088745 -90.6136856079 
72.4435958862 -90.8844146729 
72.4853057861 -91.0025558472 
72.5270462036 -90.9461059570 
72.5688018799 -90.8988571167 
72.6105880737 -91.0156936646 
72.6524124146 -91.0742721558 
72.6942443848 -90.5956420898 
72.7360992432 -89.7558288574 
72.7779769897 -89.2349929810 
72.8198852539 -89.2968521118 
72.8618087769 -89.7137374878 
72.9037780762 -90.0634613037 
72.9457550049 -90.1283187866 
72.9877548218 -90.0763244629 
73.0297775269 -90.0710983276 
73.0718307495 -90.2015533447 
73.1138992310 -90.3724899292 
73.1559982300 -90.4350128174 
73.1981430054 -90.5122604370 
73.2402877808 -90.7172851562 
73.2824554443 -90.8437957764 
73.3246459961 -90.6503143311 
73.3668670654 -90.2462997437 
73.4091110229 -89.9125442505 
73.4513931274 -89.7610931396 
73.4936904907 -89.7781982422 
73.5360031128 -89.9757766724 
73.5783462524 -90.3461380005 
73.6207046509 -90.7632980347 
73.6630935669 -90.9576339722 
73.7055053711 -90.7117233276 
73.7479629517 -90.0978469849 
73.7904281616 -89.3162078857 
73.8329162598 -88.6055221558 
73.8754272461 -88.2787475586 
73.9179611206 -88.5239334106 
73.9605178833 -89.1761550903 
74.0031280518 -89.7354888916 
74.0457305908 -89.8880004883 
74.0883636475 -89.8250350952 
74.1310272217 -89.6764068604 
74.1737060547 -89.3896713257 
74.2164154053 -89.1533584595 
74.2591476440 -89.2345428467 
74.3019256592 -89.7425231934 
74.3447036743 -90.3802719116 
74.3875122070 -90.8636398315 
74.4303359985 -91.2851333618 
74.4731903076 -91.5045623779 
74.5160751343 -91.1942825317 
74.5589752197 -90.2963485718 
74.6019287109 -89.1996154785 
74.6448822021 -88.3009338379 
74.6878585815 -87.9409866333 
74.7308578491 -88.3898925781 
74.7738876343 -89.5517120361 
74.8169403076 -90.5550765991 
74.8600387573 -90.4002685547 
74.9031448364 -89.6406631470 
74.9462661743 -89.2324752808 
74.9894180298 -89.4859085083 
75.0326004028 -90.2865982056 
75.0757980347 -91.1160354614 
75.1190261841 -91.2251892090 
75.1623001099 -90.7205657959 
75.2055740356 -90.3916320801 
75.2488784790 -90.4826660156 
75.2921981812 -90.6761779785 
75.3355484009 -90.6814498901 
75.3789291382 -90.5682907104 
75.4223480225 -90.5335159302 
75.4657745361 -90.6070327759 
75.5092239380 -90.5936508179 
75.5527038574 -90.2788772583 
75.5962066650 -90.1028060913 
75.6397323608 -90.3119125366 
75.6832809448 -90.4795532227 
75.7268753052 -90.3741836548 
75.7704772949 -90.3165664673 
75.8141021729 -90.4517440796 
75.8577575684 -90.4521942139 
75.9014358521 -90.1256256104 
75.9451370239 -89.7512435913 
75.9888610840 -89.6854095459 
76.0326385498 -90.0489730835 
76.0764160156 -90.6816406250 
76.1202163696 -91.1939773560 
76.1640396118 -91.1556472778 
76.2078933716 -90.5885620117 
76.2517776489 -90.0068130493 
76.2957000732 -90.1269073486 
76.3396301270 -90.6221771240 
76.3835830688 -91.0646591187 
76.4275588989 -91.1271133423 
76.4715652466 -90.5987014771 
76.5155944824 -89.8713531494 
76.5596542358 -89.4998550415 
76.6037521362 -89.4173736572 
76.6478576660 -89.2787246704 
76.6919937134 -89.1722488403 
76.7361450195 -89.3685226440 
76.7803268433 -89.8156967163 
76.8245391846 -90.2864990234 
76.8687896729 -90.5705184937 
76.9130477905 -90.8874664307 
76.9573364258 -91.2252807617 
77.0016479492 -91.1918945312 
77.0459823608 -90.7663574219 
77.0903396606 -90.3437652588 
77.1347274780 -90.0366287231 
77.1791610718 -89.6926956177 
77.2235946655 -89.3041229248 
77.2680587769 -89.0650253296 
77.3125457764 -89.2255020142 
77.3570632935 -89.5923004150 
77.4016036987 -89.9644546509 
77.4461898804 -89.9375305176 
77.4907836914 -89.5785217285 
77.5354003906 -89.6177673340 
77.5800399780 -90.3086700439 
77.6247100830 -90.9385910034 
77.6694030762 -90.8228225708 
77.7141265869 -90.6399841309 
77.7588882446 -91.2764282227 
77.8036575317 -91.9680633545 
77.8484573364 -92.0914993286 
77.8932800293 -91.7150039673 
77.9381256104 -91.2366485596 
77.9830017090 -90.9266052246 
78.0279006958 -90.9221115112 
78.0728530884 -91.0955886841 
78.1178054810 -90.9756927490 
78.1627807617 -90.3223037720 
78.2077865601 -89.7571716309 
78.2528152466 -89.5492935181 
78.2978744507 -89.7460556030 
78.3429718018 -90.0128402710 
78.3880844116 -89.9733123779 
78.4332122803 -89.7014389038 
78.4783782959 -89.6849975586 
78.5235595703 -89.9266204834 
78.5687713623 -90.2979202271 
78.6140060425 -90.6655426025 
78.6592941284 -90.8023223877 
78.7045822144 -90.6698989868 
78.7499008179 -90.5443496704 
78.7952423096 -90.7156677246 
78.8406066895 -91.0753250122 
78.8860015869 -91.1893768311 
78.9314422607 -91.0548629761 
78.9768905640 -90.7579498291 
79.0223617554 -90.2644500732 
79.0678634644 -89.6332397461 
79.1133880615 -89.0780487061 
79.1589355469 -89.0878295898 
79.2045135498 -89.4144744873 
79.2501449585 -89.4962081909 
79.2957687378 -89.2659378052 
79.3414306641 -89.2016372681 
79.3871078491 -89.5318069458 
79.4328155518 -89.9094543457 
79.4785537720 -90.2758407593 
79.5243377686 -90.8662643433 
79.5701217651 -91.4743499756 
79.6159362793 -91.7007904053 
79.6617813110 -91.4515991211 
79.7076492310 -90.9602813721 
79.7535400391 -90.7892379761 
79.7994613647 -90.6700897217 
79.8454284668 -90.1107254028 
79.8914031982 -89.5065078735 
79.9374008179 -89.4478759766 
79.9834213257 -89.7659912109 
80.0294799805 -89.9392929077 
80.0755538940 -90.1089859009 
80.1216583252 -90.2593994141 
80.1678161621 -90.2722473145 
80.2139739990 -90.1567764282 
80.2601547241 -90.0440139771 
80.3063659668 -90.0077972412 
80.3526077271 -90.0041122437 
80.3988723755 -90.0932159424 
80.4451828003 -90.4717941284 
80.4915008545 -91.3274688721 
80.5378494263 -91.9163055420 
80.5842208862 -91.7160949707 
80.6306152344 -90.9788894653 
80.6770401001 -89.9642105103 
80.7234954834 -89.1261520386 
80.7699966431 -89.2889556885 
80.8164978027 -89.9670562744 
80.8630294800 -90.3350143433 
80.9095916748 -90.1139526367 
80.9561767578 -89.9786758423 
81.0027847290 -90.7746047974 
81.0494461060 -91.8950805664 
81.0961151123 -92.4433975220 
81.1428070068 -92.1201019287 
81.1895217896 -91.2531509399 
81.2362747192 -90.4371795654 
81.2830429077 -90.0171432495 
81.3298492432 -89.7321548462 
81.3766937256 -89.5494232178 
81.4235458374 -89.6991271973 
81.4704284668 -90.1263504028 
81.5173416138 -90.2684783936 
81.5642776489 -90.0710601807 
81.6112365723 -89.7024536133 
81.6582260132 -89.4545822144 
81.7052612305 -89.3764038086 
81.7523117065 -89.4776535034 
81.7993774414 -89.8535690308 
81.8464736938 -90.7256393433 
81.8936004639 -91.3296356201 
81.9407501221 -90.7707595825 
81.9879531860 -89.8495635986 
82.0351638794 -89.2153396606 
82.0823974609 -88.9473342896 
82.1296539307 -88.6502990723 
82.1769409180 -88.3426437378 
82.2242584229 -88.3554153442 
82.2715988159 -89.0339584351 
82.3189926147 -89.7830886841 
82.3663864136 -89.8527755737 
82.4138107300 -89.8241500854 
82.4612655640 -90.1840057373 
82.5087432861 -90.3529586792 
82.5562515259 -90.0047225952 
82.6038055420 -89.8585281372 
82.6513671875 -90.3852691650 
82.6989517212 -90.9024047852 
82.7465667725 -90.7861862183 
82.7942123413 -90.5994873047 
82.8418807983 -90.8140258789 
82.8895797729 -91.2779693604 
82.9373321533 -91.6332473755 
82.9850845337 -92.1139678955 
83.0328598022 -92.8767242432 
83.0806732178 -93.2397689819 
83.1285095215 -92.7037048340 
83.1763687134 -91.6352691650 
83.2242813110 -90.6852722168 
83.2722015381 -90.7681198120 
83.3201446533 -91.5170745850 
83.3681182861 -92.3471145630 
83.4161224365 -92.7305984497 
83.4641494751 -92.4374084473 
83.5122070312 -92.1416244507 
83.5603103638 -92.1265716553 
83.6084213257 -92.3530654907 
83.6565628052 -92.3828811646 
83.7047271729 -92.1091003418 
83.7529220581 -91.6029510498 
83.8011474609 -91.2442474365 
83.8493957520 -91.1422424316 
83.8976974487 -91.0560760498 
83.9460067749 -90.6892547607 
83.9943389893 -90.3885345459 
84.0427017212 -90.5110015869 
84.0910873413 -90.8368148804 
84.1395034790 -90.9820556641 
84.1879730225 -90.9710998535 
84.2364425659 -90.9353103638 
84.2849502563 -91.1757125854 
84.3334732056 -91.9090118408 
84.3820343018 -92.5386047363 
84.4306182861 -92.6595230103 
84.4792327881 -92.0041961670 
84.5278930664 -91.2025451660 
84.5765609741 -90.7083663940 
84.6252593994 -91.0083084106 
84.6739807129 -91.9137115479 
84.7227325439 -92.1435928345 
84.7715148926 -91.4840393066 
84.8203506470 -91.1536331177 
84.8691864014 -91.4087142944 
84.9180526733 -91.4876251221 
84.9669418335 -90.9353332520 
85.0158691406 -90.1970596313 
85.0648193359 -89.3836517334 
85.1137924194 -89.2888336182 
85.1628265381 -89.9456405640 
85.2118606567 -90.6729431152 
85.2609176636 -90.7174377441 
85.3100128174 -90.4023132324 
85.3591308594 -90.1444320679 
85.4082794189 -89.7931747437 
85.4574737549 -89.8656539917 
85.5066757202 -90.3499069214 
85.5559082031 -90.9993286133 
85.6051712036 -91.2621459961 
85.6544647217 -91.0207214355 
85.7037811279 -90.4879302979 
85.7531204224 -90.0341644287 
85.8025207520 -89.7452697754 
85.8519210815 -89.4787902832 
85.9013519287 -89.2714080811 
85.9508132935 -89.2097320557 
86.0003051758 -89.4680938721 
86.0498199463 -89.8349456787 
86.0993652344 -89.8795471191 
86.1489639282 -89.8255157471 
86.1985626221 -90.0559539795 
86.2481918335 -90.3282394409 
86.2978515625 -90.0846252441 
86.3475418091 -89.3955612183 
86.3972549438 -89.0631027222 
86.4470291138 -89.4035644531 
86.4967956543 -90.3628463745 
86.5466003418 -90.9987335205 
86.5964355469 -90.7259674072 
86.6462936401 -89.9554901123 
86.6961822510 -89.6297149658 
86.7460937500 -89.6520614624 
86.7960662842 -89.8759155273 
86.8460388184 -90.2902145386 
86.8960418701 -90.3729095459 
86.9460754395 -90.1021041870 
86.9961395264 -89.7997360229 
87.0462265015 -89.6368637085 
87.0963668823 -89.5485992432 
87.1465148926 -89.6153106689 
87.1966934204 -89.9088439941 
87.2469024658 -90.2257537842 
87.2971343994 -90.3498001099 
87.3473968506 -90.3112258911 
87.3976898193 -90.3589782715 
87.4480361938 -90.7654190063 
87.4983825684 -91.2331008911 
87.5487594604 -91.2096176147 
87.5991744995 -90.7991027832 
87.6496047974 -90.7430191040 
87.7000732422 -90.8303833008 
87.7505722046 -90.8823318481 
87.8011169434 -90.9728622437 
87.8516693115 -90.8222122192 
87.9022521973 -90.3694000244 
87.9528656006 -89.8770523071 
88.0035018921 -89.7916946411 
88.0541763306 -89.7131729126 
88.1048965454 -89.3765411377 
88.1556243896 -89.1102981567 
88.2063827515 -89.0286254883 
88.2571716309 -89.3230819702 
88.3079833984 -89.9494934082 
88.3588333130 -90.6759643555 
88.4097061157 -91.1037826538 
88.4606323242 -91.3429107666 
88.5115661621 -91.5049133301 
88.5625305176 -91.3337249756 
88.6135177612 -90.5386734009 
88.6645431519 -89.8017501831 
88.7155914307 -89.5062713623 
88.7666931152 -89.6885299683 
88.8178024292 -89.7558517456 
88.8689422607 -89.9070663452 
88.9201126099 -90.5052947998 
88.9713058472 -91.7298049927 
89.0225372314 -92.5717773438 
89.0737915039 -91.9224395752 
89.1251068115 -90.6033935547 
89.1764221191 -89.8599395752 
89.2277679443 -89.9231719971 
89.2791366577 -90.1864242554 
89.3305435181 -90.2126159668 
89.3819808960 -90.0191192627 
89.4334640503 -89.9776000977 
89.4849548340 -90.0330810547 
89.5364837646 -89.6527862549 
89.5880355835 -89.1630325317 
89.6396179199 -89.0123443604 
89.6912307739 -88.8810729980 
89.7428665161 -88.6485519409 
89.7945632935 -88.5337677002 
89.8462677002 -88.6014022827 
89.8979949951 -88.9148788452 
89.9497604370 -89.2765579224 
90.0015487671 -89.4456024170 
90.0533676147 -89.5579223633 
90.1052169800 -89.5344696045 
90.1571197510 -89.3329544067 
90.2090301514 -89.4204025269 
90.2609710693 -89.7577285767 
90.3129425049 -89.6410140991 
90.3649444580 -89.2658233643 
90.4169692993 -89.1219253540 
90.4690551758 -89.5053787231 
90.5211410522 -90.2080307007 
90.5732650757 -90.5988082886 
90.6254119873 -90.6648941040 
90.6775894165 -90.4058303833 
90.7298049927 -89.9003295898 
90.7820434570 -89.9472885132 
90.8343353271 -90.4342880249 
90.8866348267 -89.9763183594 
90.9389648438 -88.8402252197 
90.9913253784 -88.4864273071 
91.0437164307 -89.1521911621 
91.0961380005 -89.9626693726 
91.1486129761 -90.0363693237 
91.2010955811 -89.8502120972 
91.2536010742 -90.1407012939 
91.3061447144 -90.5236663818 
91.3587188721 -90.3751068115 
91.4113159180 -89.9884262085 
91.4639511108 -89.3777236938 
91.5166397095 -88.8935165405 
91.5693283081 -89.1500549316 
91.6220550537 -89.8465423584 
91.6748046875 -90.0003967285 
91.7275848389 -89.6899185181 
91.7804031372 -89.6506042480 
91.8332748413 -90.1036758423 
91.8861465454 -90.6816711426 
91.9390487671 -90.3434677124 
91.9919891357 -89.5195083618 
92.0449523926 -89.4697570801 
92.0979537964 -90.2014541626 
92.1509780884 -91.2130813599 
92.2040634155 -92.0402145386 
92.2571487427 -91.7617568970 
92.3102722168 -90.4775314331 
92.3634185791 -89.4461593628 
92.4165954590 -89.3641738892 
92.4698104858 -89.9169311523 
92.5230484009 -90.5555953979 
92.5763473511 -91.0135116577 
92.6296539307 -91.1829071045 
92.6829833984 -91.4108810425 
92.7363510132 -91.5057067871 
92.7897415161 -91.1911315918 
92.8431701660 -91.1007690430 
92.8966522217 -91.2174072266 
92.9501342773 -90.9135818481 
93.0036544800 -90.5396575928 
93.0572052002 -90.4134826660 
93.1107864380 -90.3747482300 
93.1643905640 -90.7325439453 
93.2180328369 -91.4647750854 
93.2717361450 -91.7853469849 
93.3254394531 -91.0236587524 
93.3791732788 -89.5988540649 
93.4329376221 -88.7061691284 
93.4867324829 -88.6935501099 
93.5405578613 -89.1222000122 
93.5944442749 -89.1899566650 
93.6483306885 -88.8363189697 
93.7022476196 -88.6568145752 
93.7562026978 -89.2437133789 
93.8101806641 -90.6377563477 
93.8641967773 -92.3475799561 
93.9182434082 -92.8349761963 
93.9723434448 -91.4756469727 
94.0264511108 -90.4300613403 
94.0805892944 -90.5968551636 
94.1347579956 -91.2476654053 
94.1889572144 -91.5120391846 
94.2431869507 -91.2319564819 
94.2974472046 -91.2704238892 
94.3517684937 -91.4512176514 
94.4060897827 -91.2031784058 
94.4604492188 -91.0532608032 
94.5148391724 -91.5055999756 
94.5692520142 -91.7207641602 
94.6237030029 -91.2966384888 
94.6782150269 -90.9538269043 
94.7327270508 -90.7782058716 
94.7872695923 -90.3980102539 
94.8418426514 -90.1951065063 
94.8964538574 -90.4849700928 
94.9510879517 -90.4482040405 
95.0057601929 -89.9283752441 
95.0604858398 -89.7939300537 
95.1152191162 -90.3795852661 
95.1699829102 -90.8591613770 
95.2247848511 -91.0794906616 
95.2796096802 -91.6242752075 
95.3344726562 -91.7984542847 
95.3893890381 -91.5160827637 
95.4443054199 -91.5125885010 
95.4992599487 -91.9156036377 
95.5542449951 -91.7105484009 
95.6092681885 -91.0908432007 
95.6643142700 -90.9409484863 
95.7193984985 -91.1271286011 
95.7745361328 -90.9662857056 
95.8296813965 -90.3857650757 
95.8848571777 -90.2594299316 
95.9400634766 -90.5151138306 
95.9953002930 -90.7101135254 
96.0505752563 -90.7173233032 
96.1059036255 -90.4683837891 
96.1612396240 -90.1433029175 
96.2166061401 -90.2215576172 
96.2720031738 -90.7995986938 
96.3274307251 -91.5657348633 
96.3828964233 -92.2341003418 
96.4383926392 -92.5433197021 
96.4939422607 -92.7273178101 
96.5494995117 -92.4715728760 
96.6050872803 -92.0471954346 
96.6607131958 -91.5134277344 
96.7163696289 -90.6844406128 
96.7720565796 -90.2386322021 
96.8277740479 -90.5214385986 
96.8835525513 -90.8222885132 
96.9393310547 -91.1957244873 
96.9951477051 -91.4650497437 
97.0509948730 -90.8120040894 
97.1068725586 -90.0161590576 
97.1627807617 -89.5530700684 
97.2187576294 -89.9109725952 
97.2747268677 -90.7389678955 
97.3307418823 -91.1406707764 
97.3867797852 -91.0230789185 
97.4428482056 -90.4128494263 
97.4989547729 -89.7785644531 
97.5550918579 -89.3625259399 
97.6112899780 -89.8766098022 
97.6674880981 -91.1252746582 
97.7237243652 -91.4380722046 
97.7799911499 -90.1700057983 
97.8362884521 -89.1310195923 
97.8926239014 -89.0646972656 
97.9490127563 -90.0160598755 
98.0054092407 -90.8422622681 
98.0618362427 -91.3203353882 
98.1182937622 -91.1614074707 
98.1747894287 -90.3940811157 
98.2313156128 -90.3240509033 
98.2878723145 -91.0029296875 
98.3444900513 -91.1964645386 
98.4011154175 -91.2151794434 
98.4577713013 -91.4457168579 
98.5144653320 -91.5894775391 
98.5711822510 -91.3451843262 
98.6279373169 -91.0016708374 
98.6847534180 -91.2486724854 
98.7415695190 -92.0244598389 
98.7984237671 -92.6756744385 
98.8553085327 -91.7607116699 
98.9122314453 -90.0555953979 
98.9691772461 -89.4253921509 
99.0261611938 -90.1890792847 
99.0832061768 -90.4771728516 
99.1402587891 -90.0468673706 
99.1973342896 -90.1874389648 
99.2544555664 -90.2625274658 
99.3115997314 -89.8743515015 
99.3687820435 -89.6666564941 
99.4259948730 -90.2751159668 
99.4832687378 -91.1531524658 
99.5405502319 -91.8840866089 
99.5978622437 -92.5542907715 
99.6552047729 -92.7349395752 
99.7125854492 -91.7636260986 
99.7699966431 -90.3617858887 
99.8274688721 -89.4008178711 
99.8849487305 -89.2208175659 
99.9424591064 -89.6543350220 
100.0000000000 -89.7863311768 
100.0576019287 -89.7952117920 
100.1151885986 -89.8415756226 
100.1728591919 -89.9103088379 
100.2305068970 -89.9847030640 
100.2882461548 -90.0494155884 
100.3459625244 -90.0927581787 
100.4037628174 -90.1095886230 
100.4616012573 -90.1023025513 
100.5194168091 -90.0805358887 
100.5773162842 -90.0592498779 
100.6352005005 -90.0537109375 
100.6931686401 -90.0710296631 
100.7511215210 -90.1110839844 
100.8091583252 -90.1673507690 
100.8672256470 -90.2293090820 
100.9252777100 -90.2864303589 
100.9834136963 -90.3319320679 
101.0415267944 -90.3643188477 
101.0997314453 -90.3869628906 
101.1579742432 -90.4049377441 
101.2161865234 -90.4214859009 
101.2744903564 -90.4358444214 
101.3327789307 -90.4456405640 
101.3911514282 -90.4507522583 
101.4495010376 -90.4548568726 
101.5079345703 -90.4642028809 
101.5664138794 -90.4845581055 
101.6248626709 -90.5180587769 
101.6834030151 -90.5616531372 
101.7419204712 -90.6075363159 
101.8005294800 -90.6459732056 
101.8591156006 -90.6686859131 
101.9177932739 -90.6722335815 
101.9765014648 -90.6591644287 
102.0351867676 -90.6404113770 
102.0939636230 -90.6291427612 
102.1527175903 -90.6377792358 
102.2115631104 -90.6754455566 
102.2703857422 -90.7450180054 
102.3292999268 -90.8410415649 
102.3882446289 -90.9480819702 
102.4471664429 -91.0420074463 
102.5061798096 -91.0946350098 
102.5651702881 -91.0807266235 
102.6242523193 -90.9872283936 
102.6833114624 -90.8198471069 
102.7424621582 -90.6019897461 
102.8016510010 -90.3702545166 
102.8608093262 -90.1620712280 
102.9200668335 -90.0005645752 
102.9792938232 -89.8977508545 
103.0386123657 -89.8527374268 
103.0979690552 -89.8544464111 
103.1573028564 -89.8845138550 
103.2167282104 -89.9230270386 
103.2761230469 -89.9549407959 
103.3356170654 -89.9761505127 
103.3950881958 -89.9955978394 
103.4546508789 -90.0328903198 
103.5142440796 -90.1112136841 
103.5738143921 -90.2486419678 
103.6334762573 -90.4515151978 
103.6931152344 -90.7093505859 
103.7528457642 -90.9867172241 
103.8125610352 -91.2383651733 
103.8723602295 -91.4215850830 
103.9321975708 -91.5066757202 
103.9920043945 -91.4850387573 
104.0519104004 -91.3662033081 
104.1117935181 -91.1701049805 
104.1717681885 -90.9200515747 
104.2317123413 -90.6421585083 
104.2917556763 -90.3648300171 
104.3518371582 -90.1210556030 
104.4118881226 -89.9444732666 
104.4720382690 -89.8637542725 
104.5321578979 -89.8969802856 
104.5923767090 -90.0455780029 
104.6526260376 -90.2895812988 
104.7128524780 -90.5859146118 
104.7731704712 -90.8698120117 
104.8334655762 -91.0790786743 
104.8938522339 -91.1813735962 
104.9542236328 -91.1813278198 
105.0146789551 -91.1121520996 
105.0751724243 -91.0150375366 
105.1356430054 -90.9234466553 
105.1962051392 -90.8563461304 
105.2567443848 -90.8200378418 
105.3173751831 -90.8115768433 
105.3779907227 -90.8227233887 
105.4386901855 -90.8424682617 
105.4994277954 -90.8590393066 
105.5601425171 -90.8623352051 
105.6209487915 -90.8466033936 
105.6817321777 -90.8123855591 
105.7426147461 -90.7663040161 
105.8034667969 -90.7190856934 
105.8644104004 -90.6817550659 
105.9253921509 -90.6630783081 
105.9863586426 -90.6677627563 
106.0474090576 -90.6964492798 
106.1084365845 -90.7441177368 
106.1695632935 -90.8006896973 
106.2306594849 -90.8530044556 
106.2918548584 -90.8877792358 
106.3530807495 -90.8960189819 
106.4142913818 -90.8775558472 
106.4755859375 -90.8422164917 
106.5368652344 -90.8070068359 
106.5982360840 -90.7904739380 
106.6596374512 -90.8070983887 
106.7210235596 -90.8628158569 
106.7825012207 -90.9532394409 
106.8439483643 -91.0635833740 
106.9055023193 -91.1723251343 
106.9670257568 -91.2558288574 
107.0286407471 -91.2967071533 
107.0902938843 -91.2897872925 
107.1519241333 -91.2447509766 
107.2136459351 -91.1818618774 
107.2753524780 -91.1234283447 
107.3371429443 -91.0839767456 
107.3989181519 -91.0644302368 
107.4607849121 -91.0515747070 
107.5226821899 -91.0244522095 
107.5845642090 -90.9650192261 
107.6465377808 -90.8671875000 
107.7084884644 -90.7396087646 
107.7705307007 -90.5988235474 
107.8325576782 -90.4612655640 
107.8946685791 -90.3372879028 
107.9568252563 -90.2324371338 
108.0189514160 -90.1509170532 
108.0811767578 -90.0976333618 
108.1433715820 -90.0769882202 
108.2056732178 -90.0902481079 
108.2679443359 -90.1338577271 
108.3303070068 -90.2008056641 
108.3927154541 -90.2844161987 
108.4550933838 -90.3816223145 
108.5175704956 -90.4929351807 
108.5800170898 -90.6172256470 
108.6425628662 -90.7468185425 
108.7051467896 -90.8638305664 
108.7677078247 -90.9444885254 
108.8303604126 -90.9695434570 
108.8929977417 -90.9349670410 
108.9557189941 -90.8568115234 
109.0184249878 -90.7661361694 
109.0812225342 -90.6978225708 
109.1440582275 -90.6806640625 
109.2068710327 -90.7303771973 
109.2697830200 -90.8466873169 
109.3326644897 -91.0116500854 
109.3956451416 -91.1915588379 
109.4586029053 -91.3411331177 
109.5216522217 -91.4170608521 
109.5847473145 -91.3936004639 
109.6478118896 -91.2752380371 
109.7109756470 -91.0943374634 
109.7741088867 -90.8976287842 
109.8373413086 -90.7278671265 
109.9005584717 -90.6134490967 
109.9638671875 -90.5629501343 
110.0272064209 -90.5675811768 
110.0905303955 -90.6066818237 
110.1539459229 -90.6572723389 
110.2173385620 -90.7037200928 
110.2808303833 -90.7439804077 
110.3442916870 -90.7876052856 
110.4078598022 -90.8472137451 
110.4714584351 -90.9652023315 
110.5350341797 -91.0526809692 
110.5987091064 -91.1047286987 
110.6623535156 -91.0854644775 
110.7261047363 -90.9754562378 
110.7898864746 -90.7821121216 
110.8536453247 -90.5354156494 
110.9175033569 -90.2736282349 
110.9813308716 -90.0303344727 
111.0452651978 -89.8287124634 
111.1091690063 -89.6819000244 
111.1731719971 -89.5955734253 
111.2372131348 -89.5698699951 
111.3012313843 -89.6000823975 
111.3653488159 -89.6767654419 
111.4294357300 -89.7868881226 
111.4936218262 -89.9168548584 
111.5577850342 -90.0568847656 
111.6220474243 -90.2045822144 
111.6863479614 -90.3652725220 
111.7506256104 -90.5480041504 
111.8149948120 -90.7586822510 
111.8793487549 -90.9927291870 
111.9437942505 -91.2300949097 
112.0082168579 -91.4355545044 
112.0727386475 -91.5668640137 
112.1372985840 -91.5903625488 
112.2018356323 -91.4967498779 
112.2664642334 -91.3063507080 
112.3310775757 -91.0604476929 
112.3957824707 -90.8062438965 
112.4605255127 -90.5847167969 
112.5252456665 -90.4243011475 
112.5900650024 -90.3386230469 
112.6548614502 -90.3258743286 
112.7197570801 -90.3694915771 
112.7846298218 -90.4410400391 
112.8495941162 -90.5071029663 
112.9146041870 -90.5396804810 
112.9795837402 -90.5264053345 
113.0446624756 -90.4744949341 
113.1097259521 -90.4057464600 
113.1748809814 -90.3463745117 
113.2400131226 -90.3176193237 
113.3052444458 -90.3308105469 
113.3705139160 -90.3863372803 
113.4357528687 -90.4748916626 
113.5010986328 -90.5793991089 
113.5664215088 -90.6778106689 
113.6318359375 -90.7476501465 
113.6972351074 -90.7721328735 
113.7627258301 -90.7451553345 
113.8282623291 -90.6717987061 
113.8937683105 -90.5638198853 
113.9593734741 -90.4341888428 
114.0249557495 -90.2951889038 
114.0906448364 -90.1051025391 
114.1563034058 -89.9859771729 
114.2220611572 -89.9907760620 
114.2878570557 -90.0781402588 
114.3536300659 -90.2472000122 
114.4195022583 -90.4803924561 
114.4853515625 -90.7465515137 
114.5513000488 -91.0089797974 
114.6172866821 -91.2352066040 
114.6832427979 -91.4032974243 
114.7493057251 -91.5015792847 
114.8153457642 -91.5251846313 
114.8814849854 -91.4753723145 
114.9476013184 -91.3635330200 
115.0138168335 -91.2147140503 
115.0800704956 -91.0648956299 
115.1462936401 -90.9523315430 
115.2126235962 -90.9075698853 
115.2789306641 -90.9465637207 
115.3453369141 -91.0676574707 
115.4117126465 -91.2518234253 
115.4781951904 -91.4661331177 
115.5447158813 -91.6710739136 
115.6112136841 -91.8314208984 
115.6778106689 -91.9273452759 
115.7443847656 -91.9527816772 
115.8110580444 -91.9094085693 
115.8777084351 -91.8692932129 
115.9444580078 -91.8349075317 
116.0112457275 -91.8066787720 
116.0780105591 -91.7805404663 
116.1448745728 -91.7521667480 
116.2117156982 -91.7180023193 
116.2786636353 -91.6731719971 
116.3455810547 -91.6094055176 
116.4125976562 -91.5167617798 
116.4796600342 -91.3895034790 
116.5466918945 -91.2319869995 
116.6138305664 -91.0593719482 
116.6809387207 -90.8916702271 
116.7481536865 -90.7451782227 
116.8154067993 -90.6264495850 
116.8826293945 -90.5319366455 
116.9499588013 -90.4529876709 
117.0172653198 -90.3551101685 
117.0846710205 -90.2944259644 
117.1520538330 -90.3023452759 
117.2195358276 -90.3605041504 
117.2870635986 -90.4648284912 
117.3545608521 -90.5930938721 
117.4221649170 -90.7081680298 
117.4897384644 -90.7701644897 
117.5574188232 -90.7541503906 
117.6250686646 -90.6628265381 
117.6928253174 -90.5245971680 
117.7606277466 -90.3787078857 
117.8283920288 -90.2591476440 
117.8962707520 -90.1859436035 
117.9641189575 -90.1652755737 
118.0320739746 -90.2341079712 
118.0999984741 -90.4004135132 
118.1680297852 -90.5810089111 
118.2360992432 -90.8166122437 
118.3041458130 -91.0973434448 
118.3722915649 -91.3947296143 
118.4404144287 -91.6612167358 
118.5086441040 -91.8413467407 
118.5768432617 -91.8939590454 
118.6451492310 -91.8131256104 
118.7134933472 -91.6311950684 
118.7818145752 -91.4018936157 
118.8502349854 -91.1786499023 
118.9186325073 -91.0007781982 
118.9871368408 -90.8658142090 
119.0556793213 -90.8457946777 
119.1241912842 -90.8581466675 
119.1928176880 -90.8017501831 
119.2614135742 -90.4808044434 
119.3301086426 -89.4819641113 
119.3987808228 -87.4250946045 
119.4675598145 -84.5460586548 
119.5363845825 -81.4637298584 
119.6051712036 -78.5989685059 
119.6740722656 -76.1222763062 
119.7429428101 -74.0833587646 
119.8119201660 -71.8711090088 
119.8808746338 -70.6020431519 
119.9499282837 -70.2960662842 
120.0190277100 -70.4100646973 
120.0880966187 -70.9451904297 
120.1572723389 -71.9064865112 
120.2264251709 -73.3023300171 
120.2956771851 -75.1426010132 
120.3649063110 -77.4329147339 
120.4342422485 -80.1574478149 
120.5036163330 -83.2299652100 
120.5729675293 -86.3771743774 
120.6424255371 -89.7279815674 
120.7118530273 -91.2021255493 
120.7813873291 -91.4021530151 
120.8509674072 -91.4802627563 
120.9205093384 -91.5205764771 
120.9901657104 -91.5347824097 
121.0597991943 -91.5271072388 
121.1295318604 -91.5084762573 
121.1992416382 -91.4929580688 
121.2690582275 -91.4903717041 
121.3389129639 -91.5074157715 
121.4087448120 -91.5130844116 
121.4786834717 -91.4821701050 
121.5485916138 -91.4127197266 
121.6186141968 -91.3063354492 
121.6885986328 -91.1728057861 
121.7586975098 -91.0257720947 
121.8288345337 -90.8792419434 
121.8989486694 -90.7460861206 
121.9691696167 -90.6378784180 
122.0393600464 -90.5491790771 
122.1096649170 -90.5492401123 
122.1799392700 -90.6099166870 
122.2503204346 -90.7092895508 
122.3207397461 -90.8347396851 
122.3911361694 -90.9676589966 
122.4616394043 -91.0851821899 
122.5321121216 -91.1652603149 
122.6026992798 -91.1942520142 
122.6732559204 -91.1460342407 
122.7439193726 -91.0570068359 
122.8146286011 -91.0137252808 
122.8853073120 -91.0085067749 
122.9560928345 -91.0501785278 
123.0268554688 -91.1355209351 
123.0977249146 -91.2488861084 
123.1686325073 -91.3630371094 
123.2395172119 -91.4433593750 
123.3105087280 -91.4221801758 
123.3814697266 -91.2398834229 
123.4525451660 -91.0436019897 
123.5235900879 -90.8379669189 
123.5947418213 -90.6600952148 
123.6659393311 -90.5359268188 
123.7371139526 -90.4766845703 
123.8083877563 -90.4785614014 
123.8796386719 -90.5574340820 
123.9510040283 -90.6504898071 
124.0223312378 -90.6902236938 
124.0937728882 -90.7101821899 
124.1652603149 -90.7238845825 
124.2367172241 -90.7479019165 
124.3082809448 -90.7911834717 
124.3798217773 -90.8496932983 
124.4514694214 -90.9294738770 
124.5230941772 -90.9637985229 
124.5948181152 -90.9477462769 
124.6665954590 -90.9090881348 
124.7383422852 -90.8563766479 
124.8101959229 -90.7956314087 
124.8820190430 -90.7302627563 
124.9539566040 -90.6638031006 
125.0258712769 -90.5770034790 
125.0978927612 -90.5203781128 
125.1699523926 -90.5090103149 
125.2419891357 -90.5163269043 
125.3141326904 -90.5384521484 
125.3862457275 -90.5720901489 
125.4584808350 -90.6161422729 
125.5307464600 -90.6710891724 
125.6029891968 -90.7725143433 
125.6753463745 -90.8776168823 
125.7476654053 -90.9289550781 
125.8201065063 -90.9481811523 
125.8925170898 -90.9279403687 
125.9650344849 -90.8739852905 
126.0375976562 -90.8050613403 
126.1101303101 -90.7311172485 
126.1827774048 -90.7260360718 
126.2553939819 -90.7693710327 
126.3281173706 -90.8319168091 
126.4008178711 -90.8971405029 
126.4736328125 -90.9536895752 
126.5464859009 -90.9978485107 
126.6193161011 -91.0390167236 
126.6922531128 -91.0452880859 
126.7651672363 -91.0114059448 
126.8381881714 -90.9413299561 
126.9111785889 -90.8418121338 
126.9842910767 -90.7328033447 
127.0574340820 -90.6173553467 
127.1305618286 -90.6019592285 
127.2037887573 -90.6654891968 
127.2769927979 -90.7640304565 
127.3503112793 -90.8643951416 
127.4236068726 -90.9306259155 
127.4970016479 -90.9387435913 
127.5704498291 -90.8430175781 
127.6438674927 -90.7042694092 
127.7173919678 -90.6330718994 
127.7908935547 -90.6019668579 
127.8645095825 -90.6135940552 
127.9381637573 -90.6597900391 
128.0117950439 -90.7653121948 
128.0855255127 -90.8801498413 
128.1592407227 -90.9528198242 
128.2330627441 -91.0201950073 
128.3068695068 -91.0815505981 
128.3807830811 -91.1365203857 
128.4547271729 -91.1860198975 
128.5286560059 -91.2577209473 
128.6026916504 -91.3381042480 
128.6767120361 -91.4016723633 
128.7508239746 -91.4713821411 
128.8249206543 -91.5426101685 
128.8991394043 -91.6086273193 
128.9733886719 -91.6747131348 
129.0476074219 -91.6806945801 
129.1219482422 -91.6281661987 
129.1962585449 -91.5293960571 
129.2706756592 -91.3924026489 
129.3450775146 -91.1509857178 
129.4195861816 -90.9202117920 
129.4941253662 -90.7937545776 
129.5686492920 -90.6972732544 
129.6432952881 -90.6342315674 
129.7178955078 -90.6063385010 
129.7926177979 -90.6308746338 
129.8673858643 -90.7030410767 
129.9421234131 -90.7590789795 
130.0169830322 -90.7998123169 
130.0918121338 -90.8137130737 
130.1667480469 -90.8001174927 
130.2416534424 -90.7553634644 
130.3166809082 -90.7304611206 
130.3917541504 -90.7504425049 
130.4667816162 -90.8043899536 
130.5419464111 -90.8891830444 
130.6170654297 -91.0617446899 
130.6923065186 -91.2679138184 
130.7675170898 -91.4222946167 
130.8428497314 -91.5880661011 
130.9182281494 -91.7642288208 
130.9935607910 -91.9497604370 
131.0690307617 -92.2417678833 
131.1444549561 -92.5382995605 
131.2200012207 -92.7157974243 
131.2955169678 -92.8525466919 
131.3711547852 -92.9252777100 
131.4468231201 -92.8745193481 
131.5224761963 -92.6777496338 
131.5982360840 -92.4841384888 
131.6739654541 -92.2796096802 
131.7498168945 -92.0905532837 
131.8256378174 -91.8755798340 
131.9015808105 -91.7292861938 
131.9775543213 -91.6516571045 
132.0535125732 -91.5635528564 
132.1295776367 -91.4543228149 
132.2056121826 -91.2728424072 
132.2817687988 -91.1347427368 
132.3579711914 -91.1071929932 
132.4341430664 -91.1362457275 
132.5104370117 -91.2096481323 
132.5867004395 -91.3534240723 
132.6630706787 -91.4852523804 
132.7394104004 -91.5534591675 
132.8158874512 -91.6113052368 
132.8923950195 -91.6626739502 
132.9688720703 -91.7145233154 
133.0454711914 -91.7102584839 
133.1220245361 -91.6521224976 
133.1987152100 -91.5538635254 
133.2753753662 -91.4311676025 
133.3521423340 -91.2528076172 
133.4289550781 -91.1262969971 
133.5057525635 -91.0895385742 
133.5826568604 -91.0861358643 
133.6595306396 -91.1081008911 
133.7365264893 -91.1740646362 
133.8134918213 -91.2669830322 
133.8905639648 -91.3475952148 
133.9676971436 -91.4398880005 
134.0447998047 -91.5346145630 
134.1220092773 -91.6436843872 
134.1992034912 -91.6881866455 
134.2765045166 -91.6724548340 
134.3537750244 -91.6392822266 
134.4311676025 -91.6129455566 
134.5086059570 -91.6653594971 
134.5860137939 -91.7751770020 
134.6635437012 -91.9392623901 
134.7410430908 -92.1359634399 
134.8186645508 -92.3916244507 
134.8963165283 -92.4905014038 
134.9739532471 -92.4061584473 
135.0517120361 -92.2263870239 
135.1294250488 -91.8787231445 
135.2072753906 -91.5589599609 
135.2850799561 -91.3907852173 
135.3630065918 -91.2509002686 
135.4409790039 -91.1232299805 
135.5189361572 -90.9298553467 
135.5970001221 -90.7457122803 
135.6750335693 -90.6562805176 
135.7531890869 -90.6196823120 
135.8313140869 -90.7106475830 
135.9095611572 -90.9567489624 
135.9878540039 -91.1997833252 
136.0661010742 -91.4616699219 
136.1444854736 -91.6986465454 
136.2228393555 -91.9137268066 
136.3013153076 -91.9574584961 
136.3797454834 -91.8930816650 
136.4583129883 -91.7915039062 
136.5369110107 -91.6288681030 
136.6154937744 -91.5067672729 
136.6941833496 -91.4756164551 
136.7728576660 -91.4929885864 
136.8516387939 -91.6146011353 
136.9304046631 -91.8051300049 
137.0092773438 -91.9399261475 
137.0881958008 -92.0433502197 
137.1670989990 -92.0760650635 
137.2461090088 -91.9752807617 
137.3250885010 -91.8491439819 
137.4042053223 -91.7181167603 
137.4833526611 -91.5815734863 
137.5624694824 -91.5373764038 
137.6417083740 -91.5587692261 
137.7209320068 -91.5894546509 
137.8002624512 -91.5819778442 
137.8795623779 -91.4813766479 
137.9589843750 -91.3633499146 
138.0384674072 -91.2381210327 
138.1179046631 -91.1028976440 
138.1974639893 -91.0606689453 
138.2769927979 -91.0991744995 
138.3566436768 -91.1785736084 
138.4362792969 -91.3430252075 
138.5160217285 -91.5100631714 
138.5958099365 -91.5927658081 
138.6755676270 -91.6386489868 
138.7554473877 -91.6391830444 
138.8353118896 -91.6104202271 
138.9152832031 -91.6084594727 
138.9952239990 -91.6429595947 
139.0753021240 -91.7829895020 
139.1554107666 -91.9963226318 
139.2354888916 -92.1573257446 
139.3157043457 -92.3023986816 
139.3958740234 -92.4334945679 
139.4761657715 -92.4541015625 
139.5565185547 -92.4055252075 
139.6368255615 -92.3345260620 
139.7172698975 -92.2333831787 
139.7976684570 -92.1633834839 
139.8782043457 -92.1329650879 
139.9587097168 -92.0995025635 
140.0393218994 -92.0082626343 
140.1199951172 -91.8583374023 
140.2006378174 -91.7233734131 
140.2813873291 -91.5067977905 
140.3621215820 -91.3235778809 
140.4429779053 -91.2517395020 
140.5238037109 -91.2323760986 
140.6047515869 -91.3057327271 
140.6857452393 -91.4509124756 
140.7667083740 -91.5639495850 
140.8477935791 -91.6700286865 
140.9288635254 -91.8122787476 
141.0100402832 -91.9624176025 
141.0911865234 -92.0854644775 
141.1724700928 -92.3076019287 
141.2537841797 -92.5386657715 
141.3350830078 -92.6615219116 
141.4164886475 -92.7305831909 
141.4978790283 -92.6878967285 
141.5793914795 -92.5057525635 
141.6608581543 -92.3227157593 
141.7424621582 -92.0221939087 
141.8241119385 -91.7290878296 
141.9057312012 -91.5410232544 
141.9874725342 -91.3613433838 
142.0691986084 -91.1321105957 
142.1510314941 -90.9831390381 
142.2329101562 -90.9604568481 
142.3147735596 -91.0541687012 
142.3967437744 -91.2484588623 
142.4786987305 -91.4051742554 
142.5607757568 -91.5459136963 
142.6428222656 -91.6724243164 
142.7249908447 -91.7046661377 
142.8072052002 -91.6837615967 
142.8893890381 -91.6479873657 
142.9716949463 -91.6436691284 
143.0539703369 -91.6675720215 
143.1363830566 -91.7018737793 
143.2187500000 -91.7376937866 
143.3012542725 -91.7310562134 
143.3838043213 -91.6993408203 
143.4663238525 -91.6556777954 
143.5489654541 -91.6692657471 
143.6315765381 -91.7450180054 
143.7143096924 -91.9640274048 
143.7970275879 -92.2401046753 
143.8798522949 -92.3953552246 
143.9627380371 -92.4753570557 
144.0455932617 -92.4101181030 
144.1285705566 -92.2234344482 
144.2115020752 -92.0925827026 
144.2945861816 -91.9817657471 
144.3776245117 -91.9633102417 
144.4607849121 -91.9881134033 
144.5440063477 -92.0331649780 
144.6271972656 -92.0693969727 
144.7104949951 -92.0831909180 
144.7937774658 -92.0658340454 
144.8771972656 -91.9827804565 
144.9606475830 -91.8778228760 
145.0440673828 -91.6881790161 
145.1276245117 -91.5329895020 
145.2111358643 -91.4918746948 
145.2947845459 -91.5142288208 
145.3784027100 -91.6610412598 
145.4621582031 -91.8688812256 
145.5459442139 -91.9927215576 
145.6296997070 -92.0696029663 
145.7135925293 -92.0206298828 
145.7974548340 -91.9287185669 
145.8814392090 -91.7667541504 
145.9653930664 -91.6113128662 
146.0494689941 -91.5153961182 
146.1336059570 -91.3891906738 
146.2176971436 -91.3019027710 
146.3019256592 -91.2873535156 
146.3861236572 -91.3453063965 
146.4704589844 -91.4671936035 
146.5547485352 -91.5671615601 
146.6391754150 -91.6997146606 
146.7236328125 -91.7920074463 
146.8080749512 -91.8191146851 
146.8926391602 -91.7993774414 
146.9771881104 -91.7149429321 
147.0618438721 -91.6228942871 
147.1464843750 -91.4778518677 
147.2312469482 -91.3809814453 
147.3160552979 -91.3785247803 
147.4008331299 -91.4872817993 
147.4857482910 -91.6898117065 
147.5706176758 -91.8561172485 
147.6556243896 -92.0825271606 
147.7406921387 -92.2440719604 
147.8257141113 -92.2992782593 
147.9108581543 -92.3240127563 
147.9959869385 -92.3088684082 
148.0812377930 -92.2739181519 
148.1664581299 -92.1800384521 
148.2518157959 -92.0611038208 
148.3372039795 -91.9894638062 
148.4225769043 -91.9345092773 
148.5080718994 -91.9345397949 
148.5935363770 -91.9537124634 
148.6791381836 -91.9757080078 
148.7646942139 -91.9895477295 
148.8504028320 -92.0102081299 
148.9361419678 -92.0892486572 
149.0218505859 -92.2102279663 
149.1076965332 -92.2896652222 
149.1935119629 -92.3349914551 
149.2794494629 -92.2755813599 
149.3653564453 -92.1777114868 
149.4514007568 -92.0021667480 
149.5374908447 -91.8363418579 
149.6235504150 -91.6898574829 
149.7097320557 -91.5493087769 
149.7958984375 -91.4585800171 
149.8821868896 -91.3398132324 
149.9685211182 -91.2469253540 
150.0548248291 -91.2023773193 
150.1412658691 -91.1661758423 
150.2276763916 -91.1775894165 
150.3142089844 -91.2308807373 
150.4007110596 -91.3824310303 
150.4873504639 -91.5808334351 
150.5740356445 -91.7769470215 
150.6606903076 -91.9377441406 
150.7474822998 -92.0132904053 
150.8342437744 -92.0728149414 
150.9211273193 -92.0687408447 
151.0079803467 -92.0182876587 
151.0949707031 -91.8834381104 
151.1820068359 -91.7292556763 
151.2690124512 -91.6514358521 
151.3561553955 -91.6409759521 
151.4432525635 -91.7674636841 
151.5304870605 -92.0401153564 
151.6176910400 -92.3561859131 
151.7050323486 -92.5287399292 
151.7924194336 -92.6251068115 
151.8797760010 -92.5224380493 
151.9672698975 -92.3395004272 
152.0547180176 -91.9876480103 
152.1423187256 -91.6536560059 
152.2298736572 -91.4367599487 
152.3175659180 -91.3587493896 
152.4053039551 -91.4015121460 
152.4930114746 -91.5720291138 
152.5808563232 -91.7874069214 
152.6686706543 -91.9070892334 
152.7566070557 -91.9797515869 
152.8446044922 -91.9429321289 
152.9325714111 -91.8504028320 
153.0206604004 -91.8027496338 
153.1087188721 -91.8393020630 
153.1969299316 -92.0224685669 
153.2850952148 -92.3185272217 
153.3733825684 -92.6651840210 
153.4617309570 -92.9520492554 
153.5500488281 -93.0433578491 
153.6385040283 -92.9943313599 
153.7269287109 -92.8025588989 
153.8154754639 -92.5476150513 
153.9039916992 -92.3235321045 
153.9926452637 -92.2144165039 
154.0813598633 -92.1201095581 
154.1700286865 -92.0946655273 
154.2588348389 -92.1230850220 
154.3476104736 -92.2197113037 
154.4365234375 -92.3336410522 
154.5254058838 -92.3859405518 
154.6144256592 -92.3459777832 
154.7034912109 -92.2707214355 
154.7925109863 -92.1611709595 
154.8816833496 -92.1133346558 
154.9708099365 -92.1560592651 
155.0600891113 -92.2237854004 
155.1493225098 -92.2474899292 
155.2386932373 -92.2132873535 
155.3281250000 -92.1121978760 
155.4175109863 -91.9484405518 
155.5070343018 -91.7532119751 
155.5965270996 -91.5538101196 
155.6861572266 -91.3973770142 
155.7758483887 -91.3430404663 
155.8654937744 -91.3434295654 
155.9552764893 -91.3988571167 
156.0450286865 -91.4659957886 
156.1349182129 -91.5166473389 
156.2247772217 -91.5421218872 
156.3147735596 -91.5776443481 
156.4048156738 -91.6000366211 
156.4948272705 -91.5755996704 
156.5849761963 -91.5158157349 
156.6750793457 -91.4798126221 
156.7653350830 -91.4992752075 
156.8555450439 -91.6245498657 
156.9459075928 -91.8574676514 
157.0363159180 -92.1154251099 
157.1266937256 -92.3196258545 
157.2172088623 -92.4487304688 
157.3076782227 -92.4802627563 
157.3983001709 -92.4501190186 
157.4888763428 -92.3589553833 
157.5796051025 -92.2421340942 
157.6703643799 -92.1504974365 
157.7611083984 -92.1203155518 
157.8519897461 -92.1410217285 
157.9428253174 -92.1787719727 
158.0338134766 -92.2308273315 
158.1247558594 -92.2320938110 
158.2158508301 -92.1364517212 
158.3069915771 -92.0040359497 
158.3980865479 -91.9323120117 
158.4893341064 -91.9587173462 
158.5805511475 -92.0227127075 
158.6718902588 -92.0918579102 
158.7633056641 -92.0704498291 
158.8546600342 -91.9638137817 
158.9461669922 -91.8881530762 
159.0376434326 -91.9539718628 
159.1292572021 -92.1397247314 
159.2208404541 -92.3609924316 
159.3125610352 -92.4709548950 
159.4043273926 -92.4044418335 
159.4960632324 -92.1024703979 
159.5879364014 -91.7199401855 
159.6797790527 -91.4336624146 
159.7717590332 -91.3215255737 
159.8637084961 -91.4006195068 
159.9557952881 -91.5432357788 
160.0479431152 -91.6497268677 
160.1400451660 -91.6997070312 
160.2322998047 -91.7165222168 
160.3245086670 -91.7674255371 
160.4168701172 -91.8596801758 
160.5091857910 -91.9716339111 
160.6016387939 -92.0445404053 
160.6941528320 -92.0046997070 
160.7866363525 -91.8717803955 
160.8792572021 -91.7045898438 
160.9718475342 -91.5961990356 
161.0645751953 -91.6046142578 
161.1573486328 -91.6727828979 
161.2500915527 -91.7168426514 
161.3429870605 -91.7340011597 
161.4358367920 -91.7124557495 
161.5288238525 -91.6921920776 
161.6217956543 -91.6990966797 
161.7148895264 -91.7460937500 
161.8080444336 -91.8325042725 
161.9011688232 -91.9822235107 
161.9944305420 -92.1769180298 
162.0876617432 -92.3724288940 
162.1810302734 -92.5156707764 
162.2743530273 -92.5599822998 
162.3678283691 -92.5366287231 
162.4613647461 -92.4693756104 
162.5548553467 -92.4063873291 
162.6484985352 -92.3934020996 
162.7421112061 -92.4637374878 
162.8358459473 -92.6410293579 
162.9295654297 -92.9093704224 
163.0234222412 -93.1738510132 
163.1173248291 -93.3340072632 
163.2111968994 -93.3926162720 
163.3052215576 -93.3716354370 
163.3992004395 -93.3270416260 
163.4933166504 -93.2769775391 
163.5874176025 -93.2413864136 
163.6816406250 -93.2565155029 
163.7759399414 -93.3203353882 
163.8701934814 -93.3924331665 
163.9645843506 -93.3986358643 
164.0589447021 -93.2656784058 
164.1534576416 -93.0415039062 
164.2480163574 -92.7802124023 
164.3425292969 -92.5422363281 
164.4372100830 -92.3415908813 
164.5318298340 -92.1614685059 
164.6266174316 -92.0035781860 
164.7213592529 -91.8802185059 
164.8162384033 -91.8145217896 
164.9111785889 -91.7910766602 
165.0060882568 -91.8162231445 
165.1011352539 -91.8985977173 
165.1961517334 -92.0791549683 
165.2913208008 -92.3211593628 
165.3864440918 -92.5412445068 
165.4817047119 -92.6717834473 
165.5770416260 -92.6886444092 
165.6723175049 -92.6610565186 
165.7677612305 -92.6110153198 
165.8631591797 -92.5418014526 
165.9586944580 -92.4631652832 
166.0542144775 -92.4139480591 
166.1498718262 -92.4378356934 
166.2455749512 -92.5188140869 
166.3412475586 -92.6386566162 
166.4370727539 -92.7587814331 
166.5328521729 -92.8267593384 
166.6287841797 -92.8048553467 
166.7246704102 -92.6512298584 
166.8207244873 -92.4377822876 
166.9168090820 -92.2441482544 
167.0128784180 -92.1228561401 
167.1090850830 -92.1104583740 
167.2052459717 -92.1844024658 
167.3015747070 -92.3492889404 
167.3979492188 -92.5464248657 
167.4942779541 -92.6794815063 
167.5907592773 -92.6892395020 
167.6872100830 -92.5612030029 
167.7838134766 -92.4085159302 
167.8803710938 -92.3181686401 
167.9770660400 -92.2870864868 
168.0738372803 -92.2647323608 
168.1705627441 -92.2046890259 
168.2674407959 -92.1215438843 
168.3642730713 -92.0777435303 
168.4612579346 -92.1228408813 
168.5582122803 -92.2167510986 
168.6553039551 -92.2981872559 
168.7524566650 -92.3166427612 
168.8495635986 -92.2722549438 
168.9468383789 -92.2260360718 
169.0440673828 -92.2221679688 
169.1414337158 -92.3040313721 
169.2387847900 -92.4575119019 
169.3362731934 -92.6688232422 
169.4338226318 -92.8853225708 
169.5313262939 -93.0398101807 
169.6289825439 -93.1042861938 
169.7266082764 -93.0543365479 
169.8243713379 -92.9524688721 
169.9221038818 -92.8565826416 
170.0199890137 -92.8049087524 
170.1179351807 -92.8043899536 
170.2158355713 -92.8099822998 
170.3138885498 -92.7952651978 
170.4118957520 -92.7964019775 
170.5100555420 -92.8477172852 
170.6082763672 -92.9510498047 
170.7064666748 -93.0401535034 
170.8048095703 -93.0469360352 
170.9031066895 -92.9940872192 
171.0015411377 -92.9318237305 
171.0999603271 -92.8986587524 
171.1985168457 -92.8919830322 
171.2971343994 -92.8724822998 
171.3957214355 -92.8440704346 
171.4944458008 -92.8278121948 
171.5931396484 -92.8354797363 
171.6919860840 -92.8581848145 
171.7908020020 -92.8686218262 
171.8897552490 -92.8575057983 
171.9887695312 -92.8531112671 
172.0877532959 -92.8922882080 
172.1868743896 -92.9979324341 
172.2859802246 -93.0837020874 
172.3852233887 -93.1537628174 
172.4844207764 -93.2238388062 
172.5837860107 -93.3173446655 
172.6831970215 -93.4323196411 
172.7825775146 -93.5428771973 
172.8821105957 -93.6118927002 
172.9815979004 -93.5933685303 
173.0812530518 -93.4693756104 
173.1809539795 -93.3590621948 
173.2806091309 -93.3089981079 
173.3804321289 -93.3359756470 
173.4802093506 -93.4263305664 
173.5801391602 -93.4880676270 
173.6800384521 -93.3975601196 
173.7800903320 -93.0518951416 
173.8801879883 -92.7388000488 
173.9802551270 -92.5279159546 
174.0804748535 -92.4594573975 
174.1806640625 -92.5550537109 
174.2809906006 -92.7180862427 
174.3813018799 -92.8283309937 
174.4817504883 -92.7389602661 
174.5822601318 -92.5172195435 
174.6827239990 -92.3002090454 
174.7833557129 -92.1975402832 
174.8839416504 -92.2786026001 
174.9846801758 -92.5504379272 
175.0853881836 -92.7705688477 
175.1862335205 -92.8863525391 
175.2871551514 -92.8768463135 
175.3880310059 -92.7228164673 
175.4890594482 -92.5115051270 
175.5900573730 -92.3454284668 
175.6912078857 -92.3517913818 
175.7923126221 -92.5627059937 
175.8935852051 -92.8986206055 
175.9949035645 -93.2187118530 
176.0961914062 -93.3578186035 
176.1976318359 -93.1982040405 
176.2990264893 -92.8775863647 
176.4005889893 -92.5132751465 
176.5021972656 -92.2327041626 
176.6037750244 -92.1297836304 
176.7055053711 -92.2287139893 
176.8072052002 -92.4192123413 
176.9090423584 -92.6288452148 
177.0108642578 -92.8060302734 
177.1128234863 -92.9249191284 
177.2148437500 -93.0140762329 
177.3168334961 -93.0122375488 
177.4189758301 -92.9073867798 
177.5210876465 -92.7402648926 
177.6233367920 -92.6035461426 
177.7255706787 -92.6382141113 
177.8279418945 -92.8552017212 
177.9303741455 -93.1614074707 
178.0327758789 -93.4746627808 
178.1353302002 -93.5482482910 
178.2378540039 -93.4628982544 
178.3405151367 -93.3016815186 
178.4431610107 -93.1267395020 
178.5459442139 -92.9628295898 
178.6487884521 -92.8946990967 
178.7516021729 -92.8592758179 
178.8545837402 -92.8528442383 
178.9575042725 -92.8963241577 
179.0605926514 -92.9784393311 
179.1636352539 -92.9874649048 
179.2668457031 -92.6944046021 
179.3701171875 -90.3819503784 
179.4733428955 -86.8242416382 
179.5767211914 -82.4837951660 
179.6800689697 -79.1163101196 
179.7835693359 -76.5242843628 
179.8871459961 -74.6086120605 
179.9906616211 -74.1916046143 
180.0943450928 -74.7897567749 
180.1979827881 -76.9553222656 
180.3017883301 -79.7662048340 
180.4055480957 -83.3466339111 
180.5094757080 -87.9770812988 
180.6134643555 -91.6842727661 
180.7174072266 -93.8464050293 
180.8215026855 -93.9792175293 
180.9255676270 -93.8080596924 
181.0297851562 -93.3780212402 
181.1339721680 -92.9948806763 
181.2383117676 -92.6911010742 
181.3427124023 -92.4799270630 
181.4470672607 -92.4261093140 
181.5515899658 -92.3908996582 
181.6560821533 -92.3494873047 
181.7607116699 -92.3830718994 
181.8653259277 -92.5335845947 
181.9700775146 -92.7416534424 
182.0749053955 -92.8922958374 
182.1796875000 -92.8785095215 
182.2846374512 -92.7499084473 
182.3895416260 -92.6525726318 
182.4945983887 -92.6840057373 
182.5996246338 -92.7862854004 
182.7048034668 -92.8188247681 
182.8100585938 -92.6260833740 
182.9152679443 -92.3354034424 
183.0206298828 -92.0256881714 
183.1259613037 -91.7552413940 
183.2314453125 -91.7044219971 
183.3369903564 -91.7897186279 
183.4425048828 -92.0188293457 
183.5481719971 -92.2539443970 
183.6538085938 -92.5454788208 
183.7595977783 -92.9715499878 
183.8653564453 -93.2534866333 
183.9712677002 -93.4271087646 
184.0772399902 -93.5131454468 
184.1831817627 -93.4945297241 
184.2892761230 -93.4218139648 
184.3953399658 -93.3264312744 
184.5015563965 -93.3312301636 
184.6077423096 -93.4682540894 
184.7140808105 -93.7598571777 
184.8204803467 -93.9460678101 
184.9268493652 -93.9837036133 
185.0333709717 -93.8276596069 
185.1398620605 -93.6119384766 
185.2465057373 -93.3710098267 
185.3531188965 -93.1081237793 
185.4598846436 -92.9930801392 
185.5667266846 -92.9647445679 
185.6735076904 -92.9854812622 
185.7804718018 -92.9907150269 
185.8873901367 -92.9407348633 
185.9944610596 -92.8177795410 
186.1016082764 -92.7332382202 
186.2087097168 -92.7018051147 
186.3159637451 -92.6998672485 
186.4231872559 -92.6518478394 
186.5305786133 -92.5804061890 
186.6379241943 -92.5500335693 
186.7454376221 -92.6507186890 
186.8530120850 -92.8168334961 
186.9605560303 -92.9901733398 
187.0682525635 -93.1564559937 
187.1759033203 -93.2421264648 
187.2837219238 -93.3118438721 
187.3915100098 -93.3502731323 
187.4994506836 -93.3085784912 
187.6074523926 -93.2215347290 
187.7154235840 -93.1536331177 
187.8235626221 -93.2269134521 
187.9316558838 -93.3556060791 
188.0399017334 -93.4898910522 
188.1481170654 -93.6059951782 
188.2565002441 -93.6321182251 
188.3649444580 -93.5856857300 
188.4733581543 -93.3845062256 
188.5819244385 -93.1243133545 
188.6904449463 -92.8149108887 
188.7991485596 -92.4732055664 
188.9077911377 -92.3128890991 
189.0166168213 -92.3268585205 
189.1255035400 -92.4603576660 
189.2343444824 -92.7171020508 
189.3433532715 -92.8986663818 
189.4523162842 -93.0456161499 
189.5614471436 -93.2884750366 
189.6706390381 -93.6516265869 
189.7798004150 -93.9281463623 
189.8891143799 -94.0560760498 
189.9983978271 -93.9371719360 
190.1078491211 -93.6875534058 
190.2172546387 -93.4107131958 
190.3268280029 -93.1684036255 
190.4364624023 -93.1259536743 
190.5460662842 -93.1490707397 
190.6558227539 -93.1101226807 
190.7655487061 -92.9641265869 
190.8754272461 -92.8797073364 
190.9852752686 -92.9313735962 
191.0952911377 -93.0497894287 
191.2053833008 -93.1586380005 
191.3154144287 -93.1574401855 
191.4256286621 -93.0957641602 
191.5357818604 -93.0164337158 
191.6461181641 -93.0245819092 
191.7564086914 -93.0944671631 
191.8668670654 -93.1660385132 
191.9774017334 -93.1365814209 
192.0878753662 -92.9158859253 
192.1985321045 -92.7194900513 
192.3091430664 -92.6351013184 
192.4199218750 -92.7543716431 
192.5306549072 -93.0191497803 
192.6415557861 -93.1566085815 
192.7525329590 -93.1633911133 
192.8634643555 -93.1044235229 
192.9745483398 -93.1053543091 
193.0856170654 -93.1570510864 
193.1968383789 -93.2257308960 
193.3081207275 -93.3128204346 
193.4193725586 -93.3574295044 
193.5307922363 -93.3257522583 
193.6421661377 -93.2282562256 
193.7537231445 -93.1098327637 
193.8652191162 -93.1202697754 
193.9768981934 -93.2021408081 
194.0886383057 -93.2586975098 
194.2003326416 -93.1996078491 
194.3121948242 -93.0779190063 
194.4240264893 -93.0773391724 
194.5360260010 -93.2295913696 
194.6479797363 -93.5416793823 
194.7601013184 -93.7633209229 
194.8722991943 -93.7967605591 
194.9844360352 -93.7671356201 
195.0967559814 -93.7989349365 
195.2090454102 -93.9557418823 
195.3214874268 -94.0995407104 
195.4338989258 -94.1196823120 
195.5464782715 -94.0617828369 
195.6591186523 -93.9446105957 
195.7717132568 -93.7725677490 
195.8844909668 -93.5750656128 
195.9972229004 -93.3194580078 
196.1101226807 -92.9992218018 
196.2229919434 -92.7835235596 
196.3360137939 -92.6859741211 
196.4491119385 -92.6375122070 
196.5621795654 -92.6811752319 
196.6753997803 -92.9194946289 
196.7885894775 -93.2493438721 
196.9019470215 -93.3803100586 
197.0153656006 -93.2721710205 
197.1287536621 -92.9269027710 
197.2423095703 -92.6078491211 
197.3558197021 -92.4673690796 
197.4695129395 -92.4553833008 
197.5831451416 -92.4653244019 
197.6969604492 -92.4482879639 
197.8108520508 -92.4637756348 
197.9246826172 -92.5886001587 
198.0386962891 -92.8745193481 
198.1526641846 -93.3694305420 
198.2668151855 -93.7145538330 
198.3809204102 -93.7075195312 
198.4951934814 -93.5439834595 
198.6095428467 -93.3394470215 
198.7238311768 -93.0933609009 
198.8383026123 -92.9315185547 
198.9527435303 -92.9180831909 
199.0673522949 -93.0022201538 
199.1819000244 -93.1220245361 
199.2966461182 -93.2351303101 
199.4114532471 -93.2394332886 
199.5262145996 -93.1362457275 
199.6411437988 -93.0128326416 
199.7560424805 -92.8728561401 
199.8711090088 -92.6842880249 
199.9862365723 -92.5146865845 
200.1013336182 -92.4639129639 
200.2165985107 -92.6549453735 
200.3318176270 -92.9519271851 
200.4472198486 -93.2995605469 
200.5625762939 -93.6585083008 
200.6781158447 -93.8107833862 
200.7937164307 -93.8541412354 
200.9092712402 -93.8704681396 
201.0250091553 -93.8415908813 
201.1406860352 -93.6991577148 
201.2565612793 -93.5361633301 
201.3723754883 -93.5238876343 
201.4883728027 -93.6325988770 
201.6044464111 -93.6685867310 
201.7204742432 -93.5779037476 
201.8366699219 -93.3685302734 
201.9528198242 -93.2324218750 
202.0691528320 -93.2614746094 
202.1854400635 -93.3862152100 
202.3019104004 -93.4724502563 
202.4184570312 -93.5251388550 
202.5349426270 -93.5704574585 
202.6516113281 -93.5736236572 
202.7682342529 -93.5002822876 
202.8850402832 -93.4522171021 
203.0018005371 -93.5437240601 
203.1187438965 -93.8086700439 
203.2357482910 -94.2763671875 
203.3527069092 -94.5943222046 
203.4698486328 -94.5051727295 
203.5869445801 -94.0418014526 
203.7042083740 -93.6093521118 
203.8215637207 -93.2374267578 
203.9388580322 -92.9186325073 
204.0563354492 -92.7851715088 
204.1737670898 -92.7896957397 
204.2913818359 -92.9662322998 
204.4089508057 -93.3707199097 
204.5267028809 -93.7835769653 
204.6445159912 -94.1563186646 
204.7622833252 -94.3614959717 
204.8802337646 -94.0958404541 
204.9981536865 -93.5729827881 
205.1162414551 -93.1826477051 
205.2342834473 -93.1287460327 
205.3525085449 -93.3444366455 
205.4707946777 -93.8634338379 
205.5890350342 -94.3937606812 
205.7074737549 -94.7179107666 
205.8258514404 -94.8287124634 
205.9444122314 -94.7722549438 
206.0629425049 -94.5586700439 
206.1816406250 -94.3253250122 
206.3004150391 -94.0647506714 
206.4191436768 -93.7533950806 
206.5380401611 -93.5710067749 
206.6569061279 -93.5850677490 
206.7759552002 -93.7177505493 
206.8949432373 -93.7145462036 
207.0141296387 -93.5174636841 
207.1333770752 -93.1954803467 
207.2525787354 -92.8614196777 
207.3719635010 -92.8661499023 
207.4913024902 -93.2542037964 
207.6108398438 -93.8334426880 
207.7304229736 -94.2387313843 
207.8499755859 -94.1992416382 
207.9697113037 -93.8444519043 
208.0893859863 -93.5724945068 
208.2092590332 -93.4089202881 
208.3290863037 -93.3200302124 
208.4490966797 -93.2893829346 
208.5691680908 -93.2947921753 
208.6891937256 -93.3831558228 
208.8094177246 -93.5186386108 
208.9295806885 -93.5825195312 
209.0499267578 -93.5252075195 
209.1702423096 -93.4578018188 
209.2907257080 -93.4567642212 
209.4113006592 -93.6089019775 
209.5318145752 -93.8778152466 
209.6525115967 -94.0711441040 
209.7731628418 -94.0524597168 
209.8939971924 -93.8843765259 
210.0148010254 -93.7662048340 
210.1357727051 -93.8513259888 
210.2568206787 -94.0889358521 
210.3778228760 -94.2319030762 
210.4990081787 -94.2288589478 
210.6201477051 -94.0887985229 
210.7414703369 -93.9879531860 
210.8627624512 -94.0539474487 
210.9842224121 -94.2533569336 
211.1057586670 -94.4401550293 
211.2272491455 -94.3958663940 
211.3489227295 -94.0579299927 
211.4705505371 -93.6671752930 
211.5923767090 -93.4632186890 
211.7142639160 -93.4439468384 
211.8361053467 -93.5030746460 
211.9581298828 -93.6376724243 
212.0801086426 -93.8507537842 
212.2022705078 -94.1379318237 
212.3244018555 -94.3722381592 
212.4467010498 -94.3915100098 
212.5690917969 -94.2128067017 
212.6914215088 -93.9604034424 
212.8139343262 -93.6672515869 
212.9364166260 -93.3589248657 
213.0590667725 -93.1523513794 
213.1816864014 -93.1247787476 
213.3044891357 -93.1871414185 
213.4273681641 -93.2686462402 
213.5501861572 -93.3716735840 
213.6732025146 -93.5106582642 
213.7961730957 -93.7151641846 
213.9193267822 -93.9162445068 
214.0424346924 -94.0048370361 
214.1657409668 -93.9469985962 
214.2891082764 -93.8393859863 
214.4124298096 -93.8642120361 
214.5359344482 -94.1483383179 
214.6594085693 -94.6199188232 
214.7830505371 -94.9867630005 
214.9067840576 -94.9671096802 
215.0304565430 -94.6323699951 
215.1543273926 -94.3055114746 
215.2781524658 -94.1883468628 
215.4021606445 -94.2342376709 
215.5261230469 -94.3658294678 
215.6502685547 -94.5859603882 
215.7744903564 -94.7461395264 
215.8986663818 -94.6911087036 
216.0230407715 -94.4036407471 
216.1473541260 -94.0778884888 
216.2718658447 -93.8925628662 
216.3963317871 -93.8261413574 
216.5209960938 -93.7371520996 
216.6457214355 -93.5861358643 
216.7703857422 -93.4878005981 
216.8952636719 -93.5140380859 
217.0200805664 -93.5651016235 
217.1450958252 -93.5195007324 
217.2700653076 -93.4170684814 
217.3952178955 -93.3421936035 
217.5204467773 -93.3016510010 
217.6456298828 -93.3271484375 
217.7710113525 -93.4977264404 
217.8963317871 -93.7949523926 
218.0218505859 -94.0634231567 
218.1473236084 -94.1674575806 
218.2729797363 -94.1169509888 
218.3987121582 -94.0030593872 
218.5244140625 -93.9207992554 
218.6502838135 -93.9548645020 
218.7761230469 -94.1312179565 
218.9021453857 -94.3629379272 
219.0282440186 -94.4946212769 
219.1542968750 -94.4738845825 
219.2805328369 -94.3449020386 
219.4067230225 -94.1006317139 
219.5331115723 -93.8519897461 
219.6594543457 -93.6744461060 
219.7859954834 -93.6274566650 
219.9125976562 -93.7015838623 
220.0391540527 -93.8018951416 
220.1659088135 -93.8485183716 
220.2926177979 -93.8110580444 
220.4195098877 -93.6714096069 
220.5463562012 -93.5060806274 
220.6734008789 -93.4760742188 
220.8005218506 -93.6408157349 
220.9275970459 -93.8847274780 
221.0548553467 -94.0340576172 
221.1820678711 -94.0423583984 
221.3094787598 -94.0483322144 
221.4368438721 -94.1950759888 
221.5644073486 -94.4277496338 
221.6920318604 -94.5556716919 
221.8196258545 -94.5465469360 
221.9474029541 -94.5780258179 
222.0751342773 -94.7612304688 
222.2030487061 -95.0259170532 
222.3309326172 -95.2594375610 
222.4589996338 -95.4157714844 
222.5871429443 -95.4715194702 
222.7152404785 -95.3658523560 
222.8435363770 -95.1037521362 
222.9717864990 -94.6506805420 
223.1002349854 -94.1567687988 
223.2287445068 -93.9053726196 
223.3572082520 -94.0523605347 
223.4858703613 -94.4751358032 
223.6144866943 -94.8390426636 
223.7433013916 -94.9231491089 
223.8720703125 -94.8226242065 
224.0010223389 -94.6709671021 
224.1300659180 -94.4649200439 
224.2590484619 -94.2341461182 
224.3882293701 -94.0982437134 
224.5173645020 -94.1309051514 
224.6466979980 -94.3171081543 
224.7759857178 -94.5835723877 
224.9054565430 -94.8240432739 
225.0350189209 -94.9670715332 
225.1645202637 -94.9809036255 
225.2942199707 -94.8184661865 
225.4238891602 -94.5059280396 
225.5537414551 -94.2038269043 
225.6835479736 -94.0642089844 
225.8135528564 -94.1034545898 
225.9436187744 -94.2292633057 
226.0736541748 -94.3741760254 
226.2038879395 -94.5655822754 
226.3340606689 -94.8199234009 
226.4644470215 -95.0569229126 
226.5947723389 -95.0517196655 
226.7252960205 -94.9292297363 
226.8558959961 -94.8147964478 
226.9864501953 -94.7430038452 
227.1172180176 -94.7498703003 
227.2479095459 -94.8020858765 
227.3788146973 -94.7204513550 
227.5097961426 -94.4036788940 
227.6407318115 -94.0055541992 
227.7718658447 -93.7166137695 
227.9029388428 -93.6024246216 
228.0342254639 -93.6697463989 
228.1654663086 -93.9195632935 
228.2968902588 -94.2777709961 
228.4284057617 -94.5167541504 
228.5598602295 -94.4267501831 
228.6915283203 -94.0998687744 
228.8231353760 -94.0544052124 
228.9549407959 -94.2853164673 
229.0867156982 -94.5286407471 
229.2186737061 -94.6922607422 
229.3507080078 -94.8342666626 
229.4827117920 -94.9576416016 
229.6148986816 -94.9733428955 
229.7470397949 -94.8255844116 
229.8793792725 -94.5801620483 
230.0116729736 -94.3761825562 
230.1441802979 -94.2829818726 
230.2767486572 -94.2521820068 
230.4092712402 -94.2159881592 
230.5419921875 -94.1884689331 
230.6746673584 -94.1466293335 
230.8075561523 -94.0312500000 
230.9405059814 -93.9066925049 
231.0734100342 -93.9405364990 
231.2065277100 -94.2107696533 
231.3395843506 -94.5916900635 
231.4728393555 -94.8266677856 
231.6060485840 -94.7455444336 
231.7394714355 -94.4505233765 
231.8729553223 -94.2435760498 
232.0064086914 -94.5049819946 
232.1400451660 -94.9878845215 
232.2736511230 -95.3900680542 
232.4074401855 -95.5308914185 
232.5411987305 -95.4526290894 
232.6751556396 -95.2420959473 
232.8091735840 -94.9847640991 
232.9431610107 -94.7767410278 
233.0773468018 -94.6371383667 
233.2114868164 -94.6284103394 
233.3458251953 -94.7750854492 
233.4801177979 -95.0443801880 
233.6146087646 -95.3457565308 
233.7491760254 -95.5562744141 
233.8836975098 -95.5816802979 
234.0184326172 -95.4515609741 
234.1531066895 -95.2899856567 
234.2879943848 -95.1895294189 
234.4228210449 -95.2336120605 
234.5578613281 -95.3208770752 
234.6929779053 -95.3718490601 
234.8280334473 -95.3890686035 
234.9633026123 -95.3659744263 
235.0985260010 -95.2431716919 
235.2339630127 -95.0431671143 
235.3694610596 -94.8243789673 
235.5049133301 -94.6321105957 
235.6405792236 -94.4440612793 
235.7761840820 -94.2493591309 
235.9120025635 -94.1197433472 
236.0477752686 -94.1657943726 
236.1837463379 -94.4980773926 
236.3197937012 -95.2885284424 
236.4557952881 -96.0795364380 
236.5920104980 -96.2806243896 
236.7281646729 -96.0006561279 
236.8645324707 -95.4325790405 
237.0008544922 -94.9003448486 
237.1373748779 -94.6557312012 
237.2739715576 -94.7980804443 
237.4105224609 -95.0967559814 
237.5472869873 -95.1946487427 
237.6839904785 -95.1141738892 
237.8209075928 -94.9481964111 
237.9577636719 -94.8200073242 
238.0948486328 -94.8334121704 
238.2319946289 -95.0698699951 
238.3690948486 -95.2842941284 
238.5064086914 -95.1973037720 
238.6436767578 -94.8904724121 
238.7811431885 -94.5388641357 
238.9185638428 -94.3289566040 
239.0561828613 -94.3584060669 
239.1938934326 -94.3498535156 
239.3315429688 -93.0598678589 
239.4694061279 -88.7282562256 
239.6072235107 -83.4871749878 
239.7452545166 -79.4684371948 
239.8833618164 -76.7901916504 
240.0214080811 -76.4992599487 
240.1596679688 -78.1325912476 
240.2978820801 -81.4152297974 
240.4363098145 -86.3170623779 
240.5746765137 -92.7718658447 
240.7132568359 -95.5192642212 
240.8519134521 -95.5257415771 
240.9905242920 -95.5725250244 
241.1293487549 -95.7031021118 
241.2681121826 -95.7419509888 
241.4071044922 -95.4816741943 
241.5460205078 -95.0225753784 
241.6851654053 -94.6804504395 
241.8243865967 -94.4920272827 
241.9635620117 -94.5178833008 
242.1029357910 -94.8261032104 
242.2422637939 -95.1800155640 
242.3818054199 -95.2688064575 
242.5213012695 -95.2044296265 
242.6610107422 -95.1400833130 
242.8007812500 -95.0864791870 
242.9405212402 -94.9145660400 
243.0804595947 -94.7286682129 
243.2203521729 -94.6610183716 
243.3604583740 -94.7623901367 
243.5005187988 -95.0536880493 
243.6407775879 -95.4020309448 
243.7811279297 -95.6223983765 
243.9214172363 -95.7135772705 
244.0619354248 -95.6842575073 
244.2023925781 -95.6565093994 
244.3430633545 -95.8181304932 
244.4838104248 -96.0482635498 
244.6245117188 -96.1477432251 
244.7654266357 -95.9961242676 
244.9062957764 -95.6333999634 
245.0473632812 -95.4011764526 
245.1883850098 -95.3858947754 
245.3296356201 -95.3804550171 
245.4709472656 -95.2031097412 
245.6122131348 -95.0093994141 
245.7537078857 -95.0494079590 
245.8951263428 -95.2658996582 
246.0367736816 -95.4787139893 
246.1783752441 -95.4134674072 
246.3201751709 -95.0581741333 
246.4620666504 -94.8200531006 
246.6039123535 -94.7693252563 
246.7459716797 -94.8919982910 
246.8879699707 -95.0916137695 
247.0301818848 -95.2992782593 
247.1723480225 -95.4989013672 
247.3147277832 -95.6372528076 
247.4571990967 -95.6505355835 
247.5996093750 -95.5732574463 
247.7422332764 -95.4806137085 
247.8848114014 -95.4140014648 
248.0276031494 -95.3702011108 
248.1704711914 -95.4133682251 
248.3132934570 -95.5905456543 
248.4563446045 -95.7777557373 
248.5993194580 -95.6767959595 
248.7425231934 -95.5261306763 
248.8856811523 -95.5556793213 
249.0290527344 -95.7666473389 
249.1725006104 -95.7715225220 
249.3159027100 -95.5366973877 
249.4595184326 -95.3221130371 
249.6030731201 -95.3302917480 
249.7468566895 -95.5545120239 
249.8905944824 -95.6821899414 
250.0345306396 -95.5964355469 
250.1785736084 -95.2913665771 
250.3225402832 -95.1259155273 
250.4667358398 -95.2164535522 
250.6108856201 -95.3790435791 
250.7552490234 -95.5505371094 
250.8995513916 -95.7511215210 
251.0440826416 -95.9391784668 
251.1887054443 -96.0554199219 
251.3332519531 -95.9681854248 
251.4780426025 -95.6511840820 
251.6227569580 -95.3254852295 
251.7677001953 -95.0819015503 
251.9125976562 -95.1157150269 
252.0577087402 -95.2460174561 
252.2029113770 -95.3154525757 
252.3480529785 -95.3570327759 
252.4934082031 -95.4545822144 
252.6387176514 -95.5174713135 
252.7842559814 -95.4968185425 
252.9298706055 -95.4922256470 
253.0754241943 -95.5567474365 
253.2212066650 -95.5746688843 
253.3669433594 -95.4119415283 
253.5128936768 -95.1859664917 
253.6587829590 -95.1095962524 
253.8049011230 -95.2558288574 
253.9511108398 -95.5016021729 
254.0972595215 -95.5554962158 
254.2436218262 -95.5319824219 
254.3899383545 -95.7871246338 
254.5364837646 -96.2179718018 
254.6829681396 -96.4265365601 
254.8296813965 -96.0680313110 
254.9764709473 -95.6966857910 
255.1231994629 -95.7340240479 
255.2701721191 -95.9313278198 
255.4170684814 -95.8808364868 
255.5642089844 -95.6406555176 
255.7112884521 -95.3805770874 
255.8585815430 -95.2671356201 
256.0059814453 -95.2855300903 
256.1532897949 -95.4534912109 
256.3008422852 -95.6969909668 
256.4483642578 -95.8223342896 
256.5960693359 -95.8807983398 
256.7437438965 -96.0534591675 
256.8916625977 -96.3486557007 
257.0396423340 -96.5705337524 
257.1875610352 -96.3927536011 
257.3356933594 -96.0792617798 
257.4837951660 -95.7252349854 
257.6321105957 -95.4850997925 
257.7805175781 -95.4494781494 
257.9288940430 -95.5992050171 
258.0774536133 -95.7563476562 
258.2259826660 -95.7546768188 
258.3747253418 -95.6151046753 
258.5234375000 -95.5210571289 
258.6723632812 -95.6441040039 
258.8213500977 -96.0196456909 
258.9703063965 -96.3776626587 
259.1194763184 -96.5145416260 
259.2686157227 -96.5396728516 
259.4179687500 -96.4616546631 
259.5672607422 -96.3376617432 
259.7167663574 -96.1473236084 
259.8663940430 -95.9036178589 
260.0159301758 -95.7036285400 
260.1657104492 -95.5989303589 
260.3154296875 -95.6599349976 
260.4653930664 -95.7448654175 
260.6152954102 -95.7099075317 
260.7654113770 -95.5410842896 
260.9156188965 -95.4837341309 
261.0657958984 -95.5872879028 
261.2161560059 -95.6798248291 
261.3664855957 -95.6895446777 
261.5170593262 -95.5689849854 
261.6675720215 -95.4068298340 
261.8182983398 -95.3188247681 
261.9691162109 -95.5227127075 
262.1198730469 -95.8583221436 
262.2708740234 -96.1364517212 
262.4218139648 -96.1608657837 
262.5729675293 -96.0390396118 
262.7242126465 -95.8013992310 
262.8754272461 -95.5277938843 
263.0268554688 -95.2761230469 
263.1782226562 -95.3295974731 
263.3298034668 -95.8190383911 
263.4813537598 -96.4433441162 
263.6331481934 -96.5689849854 
263.7850036621 -96.0440826416 
263.9367980957 -95.4775009155 
264.0888671875 -95.3558502197 
264.2408447266 -95.6208343506 
264.3930358887 -96.1226348877 
264.5451965332 -96.4827499390 
264.6976013184 -96.4606781006 
264.8500671387 -96.2505569458 
265.0025024414 -96.0620117188 
265.1551513672 -96.1751098633 
265.3077392578 -96.5707092285 
265.4605712891 -96.7640228271 
265.6133422852 -96.6141357422 
265.7663574219 -96.4347991943 
265.9194335938 -96.4715270996 
266.0724792480 -96.5874252319 
266.2257385254 -96.5242080688 
266.3789672852 -96.2132415771 
266.5324096680 -95.6020889282 
266.6859436035 -95.1857604980 
266.8394165039 -95.3855056763 
266.9931335449 -95.9212493896 
267.1467895508 -96.1628036499 
267.3006591797 -96.0636062622 
267.4544982910 -96.0199966431 
267.6085510254 -96.2290039062 
267.7627258301 -96.5291519165 
267.9168090820 -96.5951004028 
268.0711364746 -96.4854202271 
268.2254333496 -96.4137420654 
268.3799438477 -96.3964462280 
268.5343933105 -96.3596801758 
268.6890563965 -96.3232498169 
268.8438415527 -96.3729934692 
268.9985656738 -96.4878921509 
269.1535339355 -96.5812454224 
269.3084106445 -96.5251998901 
269.4635620117 -96.2894439697 
269.6186218262 -96.1365661621 
269.7739257812 -96.2398986816 
269.9293518066 -96.4247512817 
270.0846862793 -96.3113555908 
270.2402648926 -96.1190719604 
270.3957824707 -96.1344146729 
270.5515441895 -96.2386322021 
270.7072448730 -96.2313842773 
270.8631896973 -96.1316833496 
271.0192260742 -96.0799789429 
271.1752014160 -96.0301513672 
271.3313903809 -95.8529281616 
271.4875488281 -95.7149353027 
271.6439514160 -95.9338455200 
271.8004150391 -96.5369415283 
271.9568481445 -97.1929702759 
272.1134948730 -97.5506668091 
272.2700805664 -97.4409179688 
272.4269409180 -96.9533920288 
272.5837097168 -96.6006698608 
272.7407226562 -96.6393508911 
272.8978576660 -96.7912979126 
273.0549011230 -96.7393569946 
273.2121887207 -96.5358581543 
273.3694152832 -96.3460998535 
273.5268859863 -96.1761169434 
273.6842956543 -96.1865997314 
273.8419494629 -96.4213790894 
273.9996948242 -96.6389923096 
274.1573791504 -96.5555572510 
274.3153076172 -96.3243331909 
274.4731750488 -96.1456375122 
274.6312866211 -96.0121917725 
274.7893371582 -96.0137023926 
274.9476318359 -96.2565460205 
275.1060180664 -96.7190246582 
275.2643432617 -97.2318191528 
275.4229125977 -97.5559844971 
275.5814208984 -97.4194717407 
275.7401733398 -96.8606796265 
275.8988342285 -96.4061737061 
276.0577697754 -96.2953643799 
276.2167968750 -96.3952178955 
276.3757629395 -96.4409866333 
276.5349731445 -96.3029022217 
276.6941223145 -96.2099609375 
276.8534851074 -96.2054290771 
277.0129699707 -95.9942169189 
277.1723937988 -95.6915893555 
277.3320617676 -95.7452087402 
277.4916687012 -96.2335586548 
277.6515197754 -96.8579483032 
277.8113098145 -97.2076721191 
277.9713439941 -97.0481262207 
278.1314392090 -96.4689788818 
278.2915039062 -95.7974700928 
278.4518127441 -95.4579849243 
278.6120605469 -95.5173263550 
278.7725524902 -95.7820739746 
278.9330139160 -96.1961212158 
279.0936889648 -96.5640640259 
279.2544555664 -96.5250091553 
279.4151611328 -96.3823699951 
279.5761108398 -96.3997955322 
279.7369995117 -96.5275115967 
279.8981628418 -96.5808410645 
280.0592346191 -96.5984420776 
280.2205505371 -96.6809082031 
280.3819885254 -96.7441711426 
280.5433349609 -96.7136840820 
280.7049255371 -96.6476593018 
280.8664855957 -96.6203308105 
281.0282897949 -96.6339645386 
281.1900024414 -96.7374114990 
281.3519897461 -96.9311752319 
281.5140686035 -96.9657516479 
281.6760559082 -96.7467117310 
281.8383178711 -96.5693435669 
282.0005187988 -96.5033874512 
282.1629638672 -96.3905258179 
282.3255004883 -96.1538467407 
282.4879760742 -95.8561935425 
282.6506958008 -95.8010330200 
282.8133850098 -96.2073898315 
282.9762878418 -96.7977218628 
283.1391296387 -96.8415603638 
283.3022460938 -96.4868469238 
283.4654235840 -96.2658157349 
283.6285705566 -96.5085144043 
283.7919616699 -96.9649810791 
283.9552612305 -97.1472625732 
284.1188354492 -96.9555816650 
284.2823486328 -96.7719421387 
284.4461059570 -96.7541732788 
284.6099548340 -96.8213729858 
284.7737426758 -96.7869262695 
284.9378051758 -96.8216629028 
285.1017761230 -97.2772903442 
285.2660217285 -97.8476181030 
285.4301757812 -97.6829376221 
285.5946044922 -97.1566848755 
285.7591247559 -96.8364791870 
285.9235534668 -96.8662414551 
286.0882568359 -97.0630874634 
286.2528991699 -97.2125930786 
286.4178161621 -97.2767257690 
286.5827941895 -97.0573272705 
286.7477111816 -96.5786361694 
286.9129028320 -96.3459930420 
287.0780334473 -96.5766143799 
287.2433776855 -96.8158721924 
287.4086914062 -96.8927764893 
287.5742492676 -97.0918197632 
287.7399291992 -97.3845443726 
287.9055175781 -97.2848358154 
288.0713500977 -97.0723648071 
288.2371520996 -97.1206588745 
288.4031677246 -97.4369583130 
288.5691528320 -97.6766586304 
288.7353820801 -97.4885253906 
288.9017028809 -97.1819076538 
289.0679626465 -97.0589828491 
289.2344665527 -97.0516357422 
289.4009399414 -96.9301605225 
289.5676574707 -96.6985397339 
289.7342834473 -96.5166320801 
289.9011840820 -96.5683059692 
290.0681762695 -96.7082519531 
290.2351074219 -96.8519287109 
290.4023132324 -96.9823379517 
290.5694274902 -96.9654693604 
290.7368164062 -96.8214340210 
290.9041137695 -96.6269302368 
291.0717163086 -96.5027465820 
291.2393798828 -96.7191848755 
291.4069824219 -96.9821624756 
291.5748291016 -97.1010894775 
291.7426452637 -97.2294082642 
291.9107055664 -97.1408004761 
292.0788574219 -96.8449935913 
292.2469482422 -96.7360687256 
292.4152832031 -96.7731323242 
292.5835876465 -96.6696929932 
292.7521057129 -96.6662368774 
292.9205932617 -97.0109252930 
293.0893249512 -97.6969223022 
293.2581481934 -98.0876312256 
293.4269409180 -98.0086059570 
293.5959472656 -97.6062545776 
293.7649230957 -97.3660278320 
293.9341430664 -97.4242858887 
294.1033020020 -97.5137252808 
294.2727050781 -97.4161987305 
294.4422302246 -97.3674316406 
294.6116943359 -97.1663360596 
294.7814025879 -96.7301635742 
294.9510498047 -96.6107635498 
295.1209411621 -97.0179061890 
295.2907714844 -97.1148529053 
295.4608764648 -96.7895812988 
295.6310729980 -96.7656936646 
295.8012084961 -97.1252136230 
295.9716186523 -97.3370056152 
296.1419372559 -97.3246994019 
296.3125305176 -97.2772445679 
296.4830627441 -97.2128219604 
296.6538391113 -97.0977172852 
296.8247375488 -96.9160156250 
296.9955444336 -96.7465438843 
297.1666259766 -96.7647247314 
297.3376464844 -97.0251770020 
297.5089416504 -97.3072052002 
297.6803283691 -97.5080718994 
297.8516235352 -97.4516601562 
298.0231933594 -97.2674560547 
298.1947021484 -97.2816238403 
298.3664855957 -97.5379104614 
298.5382080078 -97.5956954956 
298.7101745605 -97.2666168213 
298.8822326660 -96.6688842773 
299.0542297363 -96.2265319824 
299.2265014648 -96.0868072510 
299.3987121582 -93.5760192871 
299.5711975098 -86.3051910400 
299.7435913086 -81.6877288818 
299.9162597656 -79.4301605225 
300.0890197754 -83.6843490601 
300.2617187500 -84.1191177368 
300.4346923828 -84.8672027588 
300.6075744629 -85.9223098755 
300.7807312012 -87.2746353149 
300.9538269043 -88.8972930908 
301.1271972656 -90.7641906738 
301.3006591797 -92.6720275879 
301.4740600586 -94.3752746582 
301.6477355957 -95.7067489624 
301.8213195801 -96.5806961060 
301.9951782227 -97.0388336182 
302.1689758301 -97.2412643433 
302.3430480957 -97.3743133545 
302.5172119141 -97.4683685303 
302.6913146973 -97.5378189087 
302.8656616211 -97.5863571167 
303.0399780273 -97.6139984131 
303.2145385742 -97.6274871826 
303.3891906738 -97.6338653564 
303.5637817383 -97.6354141235 
303.7386474609 -97.6335678101 
303.9134521484 -97.6293792725 
304.0885314941 -97.6268081665 
304.2635192871 -97.6344070435 
304.4388122559 -97.6586761475 
304.6141662598 -97.7032394409 
304.7894897461 -97.7678298950 
304.9650573730 -97.8476943970 
305.1405639648 -97.9273071289 
305.3163146973 -97.9890136719 
305.4920349121 -98.0245971680 
305.6680297852 -98.0316848755 
305.8440856934 -98.0130767822 
306.0201110840 -97.9765777588 
306.1963806152 -97.9361038208 
306.3725891113 -97.9041061401 
306.5490722656 -97.8852157593 
306.7254943848 -97.8807373047 
306.9021911621 -97.8885650635 
307.0789794922 -97.9031066895 
307.2557067871 -97.9119186401 
307.4327087402 -97.9064559937 
307.6096191406 -97.8840026855 
307.7868041992 -97.8459091187 
307.9641113281 -97.7969284058 
308.1413574219 -97.7443923950 
308.3188476562 -97.6976547241 
308.4962768555 -97.6592407227 
308.6740112305 -97.6291503906 
308.8516235352 -97.6075820923 
309.0295410156 -97.5953445435 
309.2075500488 -97.5946044922 
309.3854980469 -97.6118316650 
309.5637207031 -97.6452789307 
309.7418823242 -97.6903610229 
309.9203186035 -97.7408142090 
310.0986633301 -97.7890472412 
310.2773132324 -97.8277969360 
310.4560241699 -97.8492355347 
310.6347045898 -97.8523178101 
310.8136291504 -97.8417129517 
310.9925231934 -97.8217391968 
311.1716613770 -97.7973327637 
311.3507385254 -97.7736053467 
311.5300903320 -97.7553939819 
311.7095336914 -97.7483215332 
311.8889160156 -97.7519607544 
312.0686035156 -97.7658996582 
312.2481994629 -97.7889404297 
312.4280395508 -97.8194580078 
312.6078491211 -97.8554382324 
312.7879333496 -97.8948822021 
312.9681091309 -97.9348297119 
313.1482238770 -97.9730758667 
313.3286132812 -98.0081405640 
313.5089416504 -98.0387802124 
313.6895141602 -98.0644607544 
313.8702087402 -98.0852432251 
314.0508422852 -98.1014175415 
314.2317504883 -98.1141662598 
314.4125976562 -98.1220550537 
314.5937194824 -98.1216583252 
314.7747497559 -98.1085891724 
314.9560852051 -98.0788192749 
315.1375122070 -98.0305633545 
315.3188781738 -97.9666061401 
315.5005187988 -97.9018325806 
315.6820983887 -97.8479766846 
315.8639221191 -97.8137207031 
316.0457153320 -97.8033828735 
316.2277526855 -97.8159637451 
316.4099426270 -97.8453216553 
316.5920104980 -97.8809356689 
316.7743835449 -97.9129562378 
316.9566955566 -97.9397048950 
317.1392822266 -97.9632720947 
317.3217773438 -97.9869461060 
317.5045776367 -98.0131225586 
317.6874694824 -98.0409622192 
317.8703002930 -98.0631332397 
318.0534057617 -98.0696105957 
318.2364501953 -98.0550155640 
318.4197692871 -98.0184249878 
318.6030273438 -97.9637680054 
318.7865600586 -97.8988494873 
318.9701843262 -97.8343963623 
319.1537475586 -97.7837677002 
319.3375854492 -97.7620697021 
319.5213623047 -97.7746505737 
319.7054443359 -97.8244628906 
319.8895874023 -97.9101181030 
320.0736999512 -98.0259475708 
320.2580566406 -98.1633300781 
320.4423828125 -98.3113250732 
320.6269531250 -98.4583663940 
320.8114929199 -98.5944061279 
320.9962768555 -98.7130737305 
321.1811828613 -98.8059463501 
321.3660278320 -98.8631515503 
321.5511474609 -98.8753433228 
321.7362060547 -98.8368301392 
321.9215393066 -98.7496490479 
322.1068115234 -98.6259765625 
322.2923583984 -98.4961166382 
322.4779968262 -98.3814926147 
322.6636047363 -98.2969665527 
322.8494567871 -98.2504730225 
323.0352478027 -98.2436904907 
323.2213439941 -98.2725372314 
323.4073486328 -98.3279647827 
323.5936584473 -98.3954544067 
323.7800598145 -98.4519805908 
323.9664001465 -98.4790725708 
324.1530151367 -98.4639968872 
324.3395690918 -98.4028091431 
324.5263977051 -98.3016815186 
324.7131652832 -98.1761398315 
324.9002075195 -98.0470275879 
325.0873718262 -97.9384994507 
325.2744445801 -97.8718643188 
325.4618225098 -97.8524246216 
325.6491088867 -97.8813781738 
325.8367004395 -97.9546432495 
326.0244140625 -98.0633468628 
326.2120361328 -98.1938934326 
326.3999328613 -98.3288421631 
326.5877990723 -98.4469223022 
326.7759094238 -98.5200042725 
326.9639587402 -98.5321960449 
327.1523132324 -98.4852828979 
327.3407592773 -98.3920898438 
327.5291442871 -98.2746124268 
327.7178344727 -98.1582489014 
327.9064331055 -98.0676116943 
328.0953063965 -98.0218811035 
328.2841491699 -98.0332946777 
328.4732360840 -98.1101684570 
328.6624450684 -98.2398452759 
328.8515930176 -98.3985977173 
329.0410461426 -98.5594406128 
329.2304077148 -98.6939849854 
329.4200439453 -98.7813644409 
329.6096191406 -98.8130416870 
329.7994995117 -98.7952270508 
329.9894714355 -98.7449035645 
330.1793823242 -98.6820373535 
330.3695678711 -98.6216888428 
330.5597229004 -98.5674133301 
330.7501220703 -98.5171203613 
330.9406433105 -98.4692382812 
331.1311035156 -98.4255065918 
331.3218383789 -98.3911361694 
331.5125427246 -98.3734741211 
331.7034912109 -98.3788146973 
331.8943786621 -98.4094848633 
332.0855712891 -98.4621200562 
332.2768554688 -98.5248336792 
332.4680786133 -98.5817184448 
332.6596069336 -98.6221389771 
332.8510437012 -98.6422653198 
333.0427856445 -98.6462631226 
333.2344665527 -98.6437911987 
333.4264221191 -98.6456298828 
333.6184692383 -98.6587982178 
333.8104858398 -98.6831588745 
334.0027770996 -98.7110977173 
334.1949768066 -98.7287902832 
334.3875122070 -98.7266616821 
334.5799255371 -98.7050552368 
334.7726745605 -98.6714477539 
334.9655151367 -98.6366882324 
335.1582946777 -98.6100463867 
335.3513488770 -98.5958023071 
335.5443420410 -98.5922775269 
335.7376403809 -98.5933837891 
335.9308471680 -98.5921783447 
336.1243591309 -98.5849380493 
336.3179931641 -98.5747146606 
336.5115356445 -98.5724945068 
336.7053833008 -98.5898895264 
336.8991394043 -98.6350784302 
337.0932312012 -98.7102508545 
337.2873840332 -98.8102951050 
337.4815063477 -98.9237365723 
337.6759033203 -99.0355224609 
337.8702392578 -99.1298675537 
338.0648803711 -99.1951904297 
338.2594299316 -99.2270355225 
338.4542846680 -99.2303390503 
338.6492309570 -99.2179336548 
338.8441467285 -99.2074813843 
339.0393371582 -99.2096405029 
339.2344360352 -99.2261657715 
339.4298400879 -99.2502899170 
339.6251831055 -99.2694625854 
339.8208312988 -99.2704238892 
340.0165710449 -99.2444534302 
340.2122497559 -99.1914291382 
340.4082336426 -99.1201629639 
340.6041564941 -99.0462951660 
340.8003540039 -98.9870223999 
340.9964904785 -98.9571075439 
341.1929016113 -98.9678649902 
341.3894348145 -99.0194320679 
341.5859069824 -99.1046295166 
341.7826843262 -99.2121810913 
341.9793701172 -99.3265457153 
342.1763610840 -99.4302291870 
342.3732910156 -99.5052108765 
342.5705261230 -99.5361862183 
342.7678527832 -99.5136718750 
342.9651184082 -99.4383316040 
343.1626892090 -99.3232040405 
343.3601684570 -99.1933364868 
343.5579528809 -99.0792770386 
343.7558593750 -99.0087356567 
343.9537048340 -98.9985809326 
344.1518249512 -99.0453491211 
344.3498840332 -99.1226806641 
344.5482482910 -99.1987686157 
344.7465209961 -99.2445449829 
344.9451293945 -99.2444686890 
345.1438293457 -99.1999435425 
345.3424377441 -99.1262207031 
345.5413818359 -99.0446319580 
345.7402343750 -98.9762344360 
345.9393920898 -98.9373245239 
346.1384887695 -98.9381256104 
346.3378906250 -98.9817352295 
346.5373840332 -99.0630950928 
346.7368164062 -99.1681594849 
346.9365539551 -99.2754592896 
347.1362304688 -99.3599090576 
347.3361816406 -99.3992462158 
347.5360717773 -99.3907623291 
347.7362670898 -99.3453369141 
347.9365844727 -99.2835617065 
348.1368103027 -99.2284851074 
348.3373718262 -99.1985168457 
348.5378112793 -99.2026977539 
348.7385864258 -99.2380676270 
348.9393005371 -99.2907409668 
349.1402893066 -99.3415527344 
349.3414306641 -99.3741531372 
349.5424804688 -99.3826141357 
349.7438049316 -99.3730773926 
349.9450988770 -99.3583755493 
350.1466674805 -99.3493728638 
350.3483886719 -99.3490066528 
350.5499877930 -99.3522033691 
350.7519226074 -99.3508071899 
350.9537963867 -99.3391265869 
351.1559448242 -99.3158035278 
351.3580322266 -99.2832107544 
351.5604553223 -99.2428283691 
351.7629699707 -99.1953125000 
351.9653930664 -99.1425018311 
352.1681518555 -99.0894165039 
352.3708190918 -99.0447845459 
352.5737915039 -99.0186767578 
352.7767028809 -99.0196990967 
352.9799194336 -99.0518646240 
353.1832580566 -99.1129989624 
353.3865051270 -99.1949768066 
353.5900573730 -99.2864532471 
353.7935485840 -99.3765258789 
353.9973754883 -99.4592208862 
354.2010803223 -99.5344543457 
354.4051208496 -99.6064453125 
354.6092834473 -99.6783676147 
354.8133544922 -99.7483978271 
355.0177307129 -99.8091354370 
355.2220458984 -99.8509063721 
355.4266662598 -99.8677444458 
355.6314086914 -99.8608093262 
355.8360900879 -99.8368911743 
356.0410461426 -99.8022155762 
356.2459716797 -99.7567138672 
356.4511718750 -99.6941146851 
356.6563110352 -99.6096954346 
356.8617553711 -99.5078201294 
357.0673217773 -99.4048309326 
357.2728271484 -99.3227005005 
357.4786071777 -99.2780685425 
357.6843566895 -99.2733154297 
357.8903808594 -99.2914199829 
358.0963439941 -99.2955932617 
358.3026428223 -99.2316741943 
358.5090332031 -99.0361251831 
358.7153625488 -98.6579895020 
358.9219970703 -98.0914230347 
359.1285400391 -97.3987960815 
359.3354187012 -96.6914367676 
359.5422058105 -96.0936965942 
359.7493286133 -95.7044372559 
359.9565734863 -95.5872421265 
360.1637268066 -95.7665863037 
360.3711853027 -96.2289505005 
360.5785827637 -96.9163513184 
360.7862854004 -97.7235641479 
360.9939270020 -98.5032272339 
361.2018737793 -99.1171951294 
361.4099426270 -99.4993972778 
361.6179199219 -99.6853942871 
361.8262329102 -99.7669754028 
362.0344543457 -99.8242797852 
362.2430114746 -99.8957138062 
362.4516906738 -99.9817123413 
362.6602783203 -100.0624923706 
362.8691711426 -100.1156997681 
363.0780029297 -100.1272354126 
363.2871704102 -100.0940399170 
363.4962158203 -100.0204620361 
363.7056274414 -99.9139404297 
363.9151306152 -99.7858276367 
364.1245727539 -99.6534576416 
364.3343200684 -99.5393524170 
364.5439758301 -99.4662857056 
364.7539672852 -99.4480285645 
364.9638977051 -99.4830017090 
365.1741333008 -99.5534362793 
365.3844909668 -99.6316833496 
365.5947570801 -99.6924133301 
365.8053588867 -99.7239227295 
366.0158691406 -99.7307510376 
366.2267150879 -99.7266387939 
366.4374694824 -99.7233581543 
366.6485595703 -99.7243957520 
366.8597717285 -99.7266998291 
367.0708923340 -99.7277374268 
367.2823486328 -99.7309799194 
367.4937133789 -99.7448959351 
367.7054138184 -99.7761840820 
367.9170227051 -99.8225097656 
368.1289672852 -99.8713531494 
368.3410339355 -99.9052963257 
368.5530090332 -99.9158859253 
368.7652893066 -99.9034729004 
368.9775390625 -99.8828887939 
369.1900634766 -99.8730163574 
369.4027404785 -99.8864288330 
369.6153259277 -99.9232254028 
369.8282470703 -99.9713821411 
370.0410766602 -100.0128326416 
370.2542419434 -100.0325851440 
370.4673156738 -100.0263519287 
370.6807250977 -100.0028457642 
370.8942565918 -99.9794082642 
371.1076965332 -99.9740219116 
371.3214721680 -99.9978332520 
371.5351867676 -100.0514373779 
371.7492065430 -100.1257858276 
371.9631347656 -100.2065505981 
372.1773986816 -100.2795257568 
372.3917846680 -100.3342361450 
372.6061096191 -100.3647994995 
372.8207397461 -100.3695144653 
373.0353088379 -100.3510589600 
373.2501831055 -100.3172225952 
373.4649963379 -100.2798309326 
373.6801147461 -100.2509155273 
373.8953857422 -100.2376480103 
374.1105346680 -100.2396240234 
374.3260498047 -100.2502593994 
374.5414733887 -100.2611465454 
374.7572326660 -100.2658920288 
374.9729003906 -100.2610092163 
375.1889038086 -100.2447586060 
375.4050292969 -100.2167282104 
375.6210632324 -100.1796722412 
375.8374328613 -100.1414947510 
376.0537414551 -100.1141357422 
376.2703552246 -100.1086730957 
376.4871215820 -100.1501007080 
376.7037658691 -100.2202911377 
376.9207763672 -100.2645416260 
377.1376953125 -100.2973937988 
377.3549499512 -100.3219985962 
377.5721130371 -100.3471298218 
377.7896118164 -100.3808212280 
378.0072326660 -100.4263458252 
378.2247619629 -100.4823379517 
378.4426574707 -100.5451736450 
378.6604309082 -100.6102905273 
378.8785705566 -100.6709671021 
379.0966186523 -100.7165527344 
379.3149719238 -100.7337570190 
379.5334777832 -100.7126159668 
379.7518920898 -100.6541519165 
379.9706726074 -100.5733337402 
380.1893310547 -100.4937667847 
380.4083251953 -100.4367141724 
380.6272583008 -100.4111328125 
380.8465270996 -100.4102325439 
381.0658874512 -100.4164657593 
381.2852172852 -100.4132843018 
381.5048522949 -100.3969039917 
381.7243957520 -100.3796157837 
381.9442749023 -100.3816528320 
382.1643066406 -100.4170379639 
382.3842468262 -100.4826736450 
382.6044921875 -100.5569686890 
382.8247070312 -100.6095581055 
383.0452270508 -100.6179199219 
383.2656555176 -100.5800399780 
383.4864501953 -100.4779739380 
383.7073364258 -100.3840179443 
383.9281616211 -100.3409042358 
384.1493225098 -100.3073806763 
384.3703918457 -100.2772445679 
384.5918273926 -100.2510681152 
384.8131408691 -100.2367401123 
385.0348205566 -100.2446441650 
385.2566223145 -100.2819366455 
385.4783325195 -100.3496704102 
385.7003784180 -100.4431991577 
385.9223632812 -100.5542907715 
386.1446533203 -100.6734695435 
386.3668823242 -100.7919235229 
386.5894470215 -100.9023437500 
386.8121337891 -100.9980468750 
387.0347595215 -101.0707778931 
387.2576904297 -101.1102218628 
387.4805603027 -101.1079559326 
387.7037658691 -101.0649337769 
387.9268798828 -100.9956130981 
388.1503601074 -100.8965454102 
388.3739318848 -100.8447265625 
388.5974426270 -100.8448028564 
388.8212890625 -100.8591613770 
389.0450744629 -100.8781890869 
389.2691650391 -100.8991699219 
389.4934082031 -100.9254150391 
389.7175598145 -100.9609298706 
389.9420471191 -101.0054473877 
390.1664733887 -101.0536041260 
390.3912353516 -101.0980072021 
390.6158752441 -101.1332702637 
390.8409118652 -101.1576232910 
391.0660400391 -101.1712493896 
391.2911071777 -101.1736526489 
391.5165100098 -101.1630630493 
391.7418212891 -101.1213760376 
391.9674682617 -101.0684738159 
392.1930541992 -101.0449829102 
392.4189758301 -101.0469436646 
392.6450195312 -101.0835037231 
392.8710021973 -101.1559982300 
393.0972900391 -101.2557296753 
393.3235168457 -101.3641815186 
393.5501098633 -101.4573669434 
393.7765808105 -101.5144729614 
394.0034179688 -101.5272140503 
394.2303771973 -101.5037002563 
394.4572753906 -101.4633636475 
394.6844787598 -101.4265899658 
394.9116210938 -101.4059219360 
395.1390991211 -101.4091415405 
395.3665161133 -101.4334411621 
395.5942687988 -101.4557647705 
395.8221435547 -101.4788131714 
396.0499267578 -101.4969482422 
396.2780761719 -101.4999008179 
396.5061340332 -101.4758300781 
396.7345275879 -101.4182205200 
396.9630737305 -101.3311614990 
397.1915283203 -101.2283554077 
397.4203186035 -101.1264343262 
397.6490478516 -101.0378646851 
397.8781127930 -100.9684448242 
398.1070861816 -100.9072494507 
398.3364257812 -100.8972320557 
398.5658569336 -100.9328536987 
398.7952575684 -101.0013427734 
399.0249633789 -101.0936660767 
399.2546081543 -101.1926193237 
399.4845886230 -101.2787094116 
399.7145080566 -101.3376007080 
399.9447631836 -101.3645095825 
400.1751403809 -101.3631668091 
400.4054260254 -101.3416061401 
400.6360778809 -101.3085327148 
400.8666381836 -101.2558975220 
401.0975646973 -101.2164306641 
401.3283996582 -101.2013778687 
401.5595703125 -101.1850204468 
401.7908935547 -101.1504592896 
402.0221252441 -101.0812377930 
402.2536926270 -100.9725570679 
402.4851989746 -100.8378982544 
402.7170410156 -100.7057037354 
402.9488220215 -100.6082916260 
403.1809387207 -100.5704574585 
403.4131774902 -100.6492156982 
403.6453552246 -100.8294754028 
403.8778686523 -100.9642105103 
404.1102905273 -101.0612487793 
404.3430786133 -101.0927581787 
404.5759887695 -101.0554504395 
404.8088378906 -100.9720535278 
405.0420227051 -100.8794860840 
405.2751159668 -100.8126678467 
405.5085754395 -100.7934494019 
405.7419433594 -100.8645858765 
405.9756774902 -100.9983367920 
406.2095336914 -101.0855484009 
406.4432983398 -101.1376113892 
406.6774291992 -101.1396713257 
406.9114685059 -101.0955734253 
407.1458740234 -101.0268630981 
407.3801879883 -100.9640731812 
407.6148376465 -100.9357070923 
407.8496398926 -101.0006484985 
408.0843811035 -101.1709976196 
408.3194580078 -101.3277130127 
408.5544433594 -101.4847793579 
408.7897644043 -101.6150588989 
409.0250244141 -101.6981124878 
409.2606506348 -101.7253036499 
409.4963989258 -101.7010955811 
409.7320556641 -101.6401367188 
409.9680786133 -101.5234298706 
410.2040100098 -101.4251861572 
410.4403076172 -101.3910903931 
410.6767578125 -101.3878555298 
410.9130859375 -101.4169540405 
411.1498107910 -101.4770202637 
411.3864135742 -101.5630187988 
411.6233825684 -101.6645507812 
411.8602905273 -101.7651672363 
412.0975341797 -101.8636398315 
412.3348999023 -101.8680114746 
412.5722045898 -101.7984924316 
412.8098754883 -101.6860198975 
413.0474548340 -101.5532531738 
413.2853698730 -101.4290084839 
413.5232238770 -101.3411941528 
413.7614135742 -101.3095397949 
413.9997863770 -101.3818511963 
414.2380371094 -101.5389404297 
414.4766540527 -101.6580657959 
414.7151794434 -101.7583923340 
414.9540710449 -101.8289337158 
415.1928710938 -101.8715209961 
415.4320373535 -101.8946990967 
415.6713562012 -101.9050598145 
415.9105834961 -101.8922576904 
416.1501464844 -101.8423233032 
416.3896484375 -101.7910842896 
416.6295166016 -101.7463150024 
416.8692626953 -101.7287368774 
417.1094055176 -101.7518920898 
417.3496704102 -101.8148803711 
417.5898742676 -101.9413909912 
417.8304138184 -102.0317764282 
418.0708618164 -102.0346221924 
418.3117065430 -101.9958648682 
418.5526733398 -101.9364700317 
418.7935485840 -101.8810653687 
419.0347900391 -101.8454055786 
419.2759399414 -101.8309860229 
419.5174560547 -101.8304672241 
419.7588806152 -101.8389892578 
420.0007019043 -101.8603591919 
420.2426452637 -101.9055633545 
420.4844665527 -101.9751281738 
420.7266845703 -102.0574951172 
420.9688110352 -102.1347122192 
421.2113342285 -102.2070312500 
421.4537353516 -102.2240982056 
421.6965026855 -102.1950454712 
421.9394226074 -102.1308212280 
422.1822509766 -102.0315628052 
422.4254455566 -101.9088745117 
422.6685485840 -101.7858352661 
422.9120178223 -101.6626129150 
423.1553955078 -101.6339492798 
423.3991699219 -101.6705703735 
423.6430664062 -101.7264328003 
423.8868713379 -101.7805099487 
424.1310424805 -101.8196182251 
424.3751220703 -101.8522262573 
424.6195983887 -101.8893737793 
424.8639526367 -101.9400787354 
425.1087036133 -102.0193557739 
425.3535766602 -102.1244049072 
425.5983581543 -102.2446670532 
425.8435363770 -102.3648147583 
426.0885925293 -102.5068206787 
426.3340454102 -102.5864181519 
426.5796203613 -102.5926513672 
426.8251342773 -102.5667266846 
427.0709838867 -102.5133285522 
427.3167724609 -102.4378280640 
427.5629272461 -102.2960815430 
427.8089904785 -102.1482086182 
428.0554199219 -102.0642013550 
428.3020019531 -102.0076904297 
428.5484924316 -101.9890823364 
428.7953491211 -102.0117340088 
429.0421142578 -102.1088027954 
429.2892761230 -102.2311859131 
429.5363159180 -102.3044204712 
429.7837524414 -102.3624572754 
430.0313415527 -102.4070205688 
430.2788085938 -102.4431686401 
430.5266723633 -102.4888076782 
430.7744445801 -102.5230102539 
431.0225830078 -102.5293655396 
431.2706298828 -102.5150909424 
431.5190734863 -102.4770584106 
431.7676391602 -102.4194641113 
432.0161132812 -102.3279495239 
432.2649841309 -102.2723159790 
432.5137634277 -102.2689361572 
432.7629089355 -102.2635574341 
433.0119628906 -102.1882171631 
433.2613830566 -101.9381637573 
433.5109558105 -101.0079803467 
433.7604370117 -99.6924743652 
434.0103149414 -98.7748489380 
434.2600708008 -98.0286178589 
434.5102233887 -97.5509262085 
434.7605285645 -97.4768829346 
435.0107421875 -98.0506134033 
435.2613220215 -98.7992782593 
435.5118103027 -99.7146911621 
435.7626953125 -100.6563415527 
436.0134582520 -101.4644775391 
436.2646179199 -102.1680908203 
436.5159301758 -102.4147491455 
436.7671508789 -102.4067993164 
437.0187377930 -102.3638458252 
437.2702636719 -102.3239212036 
437.5221252441 -102.2928009033 
437.7739257812 -102.2791595459 
438.0260925293 -102.2747573853 
438.2784423828 -102.2777328491 
438.5306701660 -102.2956619263 
438.7832641602 -102.3579101562 
439.0357971191 -102.4320297241 
439.2886962891 -102.4556503296 
439.5415039062 -102.4337234497 
439.7947082520 -102.3593368530 
440.0480346680 -102.1826324463 
440.3012695312 -102.0196914673 
440.5549316406 -101.9696044922 
440.8084411621 -101.9841766357 
441.0623779297 -102.0606994629 
441.3164672852 -102.1816635132 
441.5704345703 -102.3828887939 
441.8247985840 -102.5416259766 
442.0790710449 -102.5968246460 
442.3337097168 -102.6170959473 
442.5882873535 -102.6135330200 
442.8432312012 -102.5908126831 
443.0983276367 -102.5780029297 
443.3533325195 -102.5899810791 
443.6087341309 -102.6200332642 
443.8640136719 -102.6788330078 
444.1196899414 -102.7162704468 
444.3752746582 -102.7116241455 
444.6312561035 -102.6880722046 
444.8873901367 -102.6568069458 
445.1434326172 -102.6148223877 
445.3998413086 -102.5763549805 
445.6561889648 -102.5427169800 
445.9129028320 -102.4987106323 
446.1695251465 -102.4497146606 
446.4265136719 -102.3970031738 
446.6836853027 -102.3940505981 
446.9407653809 -102.4319610596 
447.1982116699 -102.4933013916 
447.4555664062 -102.5675582886 
447.7133178711 -102.6828231812 
447.9709777832 -102.7913970947 
448.2290344238 -102.8541717529 
448.4872436523 -102.9025421143 
448.7453308105 -102.9247360229 
449.0038452148 -102.8889389038 
449.2622375488 -102.8408050537 
449.5210266113 -102.7965087891 
449.7799682617 -102.7723236084 
450.0388183594 -102.7897644043 
450.2980651855 -102.8487243652 
450.5572204590 -102.8996505737 
450.8167419434 -102.9475631714 
451.0762023926 -102.9943389893 
451.3360290527 -103.0013046265 
451.5960083008 -102.9753723145 
451.8559265137 -102.9307098389 
452.1162109375 -102.8771667480 
452.3764038086 -102.8152465820 
452.6369934082 -102.8101806641 
452.8974609375 -102.8635559082 
453.1583557129 -102.9620590210 
453.4194030762 -103.1646652222 
453.6803588867 -103.3568878174 
453.9416809082 -103.4268493652 
454.2029113770 -103.4327316284 
454.4645690918 -103.3467025757 
454.7261047363 -103.2405471802 
454.9880371094 -103.1993484497 
455.2501525879 -103.1904144287 
455.5121459961 -103.2025680542 
455.7745361328 -103.2173004150 
456.0368347168 -103.1980667114 
456.2995300293 -103.1621093750 
456.5621337891 -103.1184539795 
456.8251342773 -103.0570297241 
457.0882873535 -103.0125350952 
457.3513183594 -103.0004959106 
457.6147766113 -103.0053634644 
457.8781433105 -103.0445251465 
458.1419067383 -103.1021347046 
458.4058227539 -103.1389541626 
458.6696166992 -103.1653976440 
458.9338378906 -103.1818389893 
459.1979370117 -103.1907806396 
459.4624633789 -103.2086563110 
459.7268981934 -103.2430038452 
459.9916992188 -103.3065948486 
460.2566833496 -103.3367614746 
460.5215759277 -103.3096542358 
460.7868347168 -103.2487182617 
461.0520324707 -103.1337966919 
461.3175964355 -103.0385284424 
461.5830993652 -103.0012054443 
461.8489990234 -102.9840698242 
462.1150207520 -102.9925384521 
462.3809814453 -103.0225372314 
462.6473388672 -103.0387039185 
462.9135742188 -103.0326080322 
463.1802368164 -102.9567871094 
463.4468078613 -102.8322753906 
463.7137756348 -102.7514877319 
463.9808959961 -102.7027206421 
464.2478942871 -102.7279357910 
464.5153198242 -102.8511734009 
464.7826538086 -102.9773788452 
465.0503845215 -103.1707458496 
465.3180236816 -103.3204574585 
465.5860900879 -103.3712387085 
465.8542785645 -103.3852005005 
466.1223754883 -103.3564529419 
466.3908691406 -103.3043136597 
466.6592712402 -103.2635498047 
466.9281005859 -103.2183074951 
467.1970825195 -103.1378402710 
467.4659423828 -103.0533599854 
467.7352294922 -103.0104904175 
468.0043945312 -102.9942016602 
468.2739868164 -103.0461959839 
468.5434875488 -103.1770553589 
468.8133850098 -103.3008193970 
469.0834350586 -103.4798889160 
469.3533935547 -103.5917434692 
469.6237792969 -103.5940322876 
469.8940429688 -103.5468444824 
470.1647033691 -103.4410629272 
470.4353027344 -103.3701705933 
470.7062988281 -103.3689422607 
470.9774169922 -103.3942718506 
471.2484741211 -103.4362487793 
471.5199279785 -103.4501190186 
471.7912902832 -103.4472656250 
472.0630798340 -103.4708480835 
472.3347473145 -103.5387496948 
472.6068115234 -103.5943832397 
472.8790588379 -103.6281509399 
473.1512145996 -103.5963668823 
473.4237670898 -103.4958801270 
473.6962280273 -103.4165191650 
473.9690856934 -103.3285903931 
474.2421264648 -103.2757110596 
474.5150451660 -103.2499618530 
474.7883911133 -103.2194519043 
475.0616149902 -103.1598892212 
475.3352661133 -103.1057434082 
475.6088256836 -103.0946273804 
475.8828125000 -103.1416091919 
476.1569213867 -103.2459716797 
476.4309692383 -103.3357467651 
476.7054138184 -103.4649963379 
476.9797363281 -103.5704879761 
477.2545166016 -103.6183853149 
477.5291748047 -103.6490402222 
477.8042297363 -103.6601028442 
478.0794677734 -103.5851974487 
478.3546142578 -103.3431320190 
478.6301574707 -102.2370376587 
478.9056091309 -100.4435501099 
479.1814880371 -99.0580749512 
479.4572448730 -97.3692092896 
479.7334289551 -96.4344558716 
480.0097961426 -96.3489532471 
480.2860412598 -96.6915283203 
480.5627136230 -97.9640121460 
480.8392639160 -99.9124832153 
481.1162414551 -101.3210678101 
481.3931274414 -102.9044494629 
481.6704406738 -103.7460937500 
481.9479064941 -103.9383392334 
482.2252502441 -104.0687179565 
482.5030517578 -104.1430740356 
482.7807006836 -104.1570663452 
483.0588073730 -104.1222839355 
483.3370971680 -104.0521774292 
483.6152343750 -103.9991683960 
483.8938293457 -103.9511871338 
484.1723022461 -103.9022445679 
484.4512023926 -103.8921508789 
484.7300109863 -103.9238586426 
485.0092468262 -104.0395126343 
485.2886352539 -104.2064514160 
485.5679016113 -104.3213424683 
485.8476257324 -104.4284210205 
486.1272277832 -104.4334564209 
486.4072570801 -104.3742828369 
486.6871643066 -104.2535552979 
486.9675292969 -104.1568756104 
487.2480468750 -104.1279678345 
487.5284423828 -104.1360473633 
487.8092956543 -104.1803741455 
488.0900268555 -104.2243499756 
488.3711853027 -104.2890472412 
488.6522521973 -104.3208312988 
488.9337158203 -104.2987289429 
489.2153625488 -104.1978073120 
489.4969177246 -104.0639801025 
489.7788696289 -103.9786453247 
490.0607604980 -103.8750686646 
490.3430480957 -103.7945785522 
490.6252441406 -103.7625198364 
490.9078674316 -103.7799224854 
491.1906433105 -103.8730468750 
491.4733276367 -103.9593048096 
491.7564392090 -104.0231323242 
492.0394287109 -103.9611434937 
492.3228759766 -103.8476181030 
492.6064758301 -103.6712493896 
492.8899536133 -103.5718154907 
493.1738891602 -103.5839385986 
493.4577026367 -103.7161483765 
493.7419738770 -103.9315338135 
494.0261230469 -104.0960845947 
494.3106994629 -104.2951889038 
494.5954284668 -104.3880920410 
494.8800659180 -104.3639297485 
495.1651611328 -104.2434158325 
495.4501037598 -104.1110000610 
495.7355041504 -104.0561752319 
496.0208129883 -104.0543670654 
496.3065490723 -104.1202621460 
496.5924377441 -104.1914825439 
496.8782348633 -104.3149490356 
497.1644592285 -104.4440002441 
497.4505615234 -104.5201492310 
497.7371215820 -104.5791778564 
498.0235595703 -104.5633926392 
498.3104553223 -104.4921264648 
498.5975036621 -104.4365768433 
498.8844299316 -104.4281158447 
499.1718139648 -104.4417877197 
499.4590759277 -104.4564437866 
499.7467956543 -104.4614715576 
500.0343933105 -104.4650802612 
500.3224487305 -104.4497756958 
500.6106567383 -104.4059219360 
500.8987426758 -104.2714309692 
501.1872863770 -104.0971679688 
501.4757080078 -103.9896087646 
501.7645874023 -103.9029312134 
502.0536193848 -103.9191970825 
502.3425598145 -104.0622863770 
502.6319274902 -104.2705459595 
502.9212036133 -104.4128723145 
503.2109069824 -104.5570526123 
503.5004882812 -104.6039352417 
503.7905273438 -104.5824584961 
504.0807495117 -104.5286026001 
504.3708496094 -104.4912033081 
504.6613769531 -104.4873962402 
504.9518127441 -104.5083694458 
505.2426757812 -104.5399093628 
505.5334472656 -104.5517883301 
505.8246459961 -104.5297012329 
506.1160278320 -104.4953842163 
506.4072875977 -104.4421005249 
506.6990051270 -104.4134292603 
506.9906311035 -104.4204559326 
507.2826538086 -104.4600219727 
507.5746154785 -104.5012054443 
507.8670043945 -104.5083084106 
508.1595458984 -104.4865875244 
508.4519958496 -104.4678192139 
508.7448730469 -104.4693298340 
509.0376586914 -104.5234909058 
509.3309020996 -104.6431579590 
509.6242980957 -104.7740173340 
509.9175720215 -104.8277587891 
510.2113037109 -104.8129730225 
510.5049438477 -104.7256393433 
510.7990112305 -104.6593322754 
511.0929565430 -104.6111984253 
511.3873901367 -104.6294479370 
511.6819763184 -104.7067260742 
511.9764404297 -104.8000793457 
512.2713623047 -104.8574829102 
512.5661621094 -104.9113616943 
512.8614501953 -104.9133453369 
513.1565551758 -104.8504943848 
513.4522094727 -104.7795639038 
513.7479248047 -104.7646789551 
514.0436401367 -104.8254699707 
514.3397216797 -104.9435577393 
514.6357421875 -105.0433807373 
514.9321899414 -105.0735626221 
515.2285156250 -105.0437850952 
515.5253295898 -104.9489822388 
515.8222656250 -104.8315353394 
516.1191406250 -104.7366027832 
516.4164428711 -104.7086410522 
516.7136230469 -104.7527847290 
517.0112915039 -104.8983612061 
517.3088378906 -105.0713806152 
517.6068115234 -105.1870040894 
517.9049682617 -105.2270431519 
518.2030029297 -105.2223739624 
518.5015258789 -105.2341461182 
518.7999267578 -105.2989501953 
519.0988159180 -105.4027175903 
519.3978271484 -105.4692459106 
519.6967163086 -105.4545211792 
519.9960937500 -105.3407821655 
520.2953491211 -105.1747436523 
520.5950317383 -105.0137710571 
520.8946533203 -104.9093322754 
521.1947021484 -104.9165267944 
521.4949340820 -105.0113677979 
521.7950439453 -105.1053009033 
522.0956420898 -105.2209243774 
522.3961181641 -105.2778015137 
522.6970214844 -105.2757415771 
522.9978637695 -105.2541961670 
523.2991333008 -105.2306365967 
523.6005859375 -105.1793518066 
523.9019165039 -105.1286392212 
524.2036743164 -105.1305770874 
524.5053710938 -105.2089996338 
524.8074951172 -105.3713378906 
525.1094970703 -105.5487747192 
525.4119873047 -105.6359100342 
525.7146606445 -105.6793823242 
526.0172119141 -105.6490402222 
526.3202514648 -105.5872879028 
526.6231079102 -105.5449371338 
526.9264526367 -105.5460052490 
527.2297363281 -105.5679855347 
527.5334472656 -105.5766983032 
527.8373413086 -105.5490951538 
528.1410522461 -105.4787445068 
528.4453125000 -105.3879089355 
528.7494506836 -105.3151321411 
529.0540161133 -105.2884979248 
529.3587646484 -105.2957382202 
529.6633911133 -105.3098449707 
529.9685058594 -105.3165740967 
530.2734985352 -105.2999191284 
530.5789794922 -105.2750167847 
530.8843383789 -105.2751693726 
531.1901245117 -105.3300704956 
531.4961547852 -105.4150390625 
531.8020019531 -105.4815979004 
532.1083374023 -105.5020294189 
532.4145507812 -105.4932174683 
532.7212524414 -105.4858016968 
533.0278320312 -105.4915008545 
533.3348999023 -105.4637374878 
533.6420898438 -105.3698730469 
533.9492187500 -105.2286148071 
534.2567749023 -105.1245574951 
534.5642700195 -105.1313095093 
534.8721923828 -105.2209548950 
535.1799926758 -105.3333816528 
535.4882812500 -105.3823394775 
535.7967529297 -105.3424224854 
536.1051025391 -105.1879119873 
536.4139404297 -105.0021667480 
536.7226562500 -104.8828353882 
537.0317993164 -104.8763046265 
537.3408813477 -105.0172729492 
537.6503906250 -105.2312316895 
537.9601440430 -105.4281692505 
538.2697143555 -105.5269546509 
538.5797729492 -105.3927841187 
538.8897094727 -104.9869537354 
539.2001342773 -104.5385437012 
539.5107421875 -103.8063735962 
539.8212280273 -103.2864685059 
540.1322021484 -103.2657394409 
540.4430541992 -103.6827926636 
540.7543945312 -104.4250793457 
541.0655517578 -105.1578140259 
541.3772583008 -105.5667266846 
541.6890869141 -105.7209930420 
542.0008544922 -105.7281723022 
542.3130493164 -105.7120590210 
542.6251831055 -105.6775817871 
542.9377441406 -105.6239089966 
543.2501831055 -105.5875320435 
543.5631103516 -105.6082687378 
543.8762817383 -105.6910476685 
544.1892700195 -105.7654800415 
544.5027465820 -105.7705917358 
544.8161010742 -105.7352905273 
545.1299438477 -105.7153472900 
545.4436645508 -105.7200164795 
545.7578735352 -105.7417373657 
546.0722045898 -105.7364425659 
546.3864746094 -105.6953811646 
546.7012329102 -105.6368789673 
547.0158691406 -105.5936203003 
547.3309326172 -105.5928878784 
547.6462402344 -105.6303482056 
547.9614257812 -105.6918487549 
548.2770385742 -105.7435073853 
548.5925903320 -105.7676391602 
548.9086303711 -105.7778396606 
549.2244873047 -105.7790908813 
549.5408935547 -105.7705001831 
549.8574218750 -105.7496414185 
550.1738891602 -105.7195434570 
550.4907836914 -105.6536560059 
550.8076171875 -105.5333175659 
551.1248779297 -105.3723297119 
551.4420776367 -105.2598571777 
551.7597045898 -105.3000717163 
552.0775756836 -105.4640045166 
552.3952636719 -105.6744461060 
552.7135009766 -105.8261260986 
553.0315551758 -105.8626022339 
553.3501586914 -105.8345794678 
553.6685791016 -105.7812500000 
553.9875488281 -105.7429809570 
554.3066406250 -105.7497940063 
554.6256713867 -105.7965621948 
554.9451293945 -105.8762207031 
555.2645263672 -105.9684143066 
555.5843505859 -106.0712738037 
555.9041137695 -106.1821289062 
556.2243652344 -106.2829284668 
556.5447387695 -106.3372116089 
556.8650512695 -106.2749099731 
557.1857910156 -106.1187057495 
557.5064697266 -105.9455337524 
557.8276367188 -105.8594131470 
558.1489257812 -105.9207687378 
558.4701538086 -106.0536422729 
558.7918701172 -106.1826095581 
559.1134643555 -106.2789688110 
559.4355468750 -106.3593063354 
559.7575073242 -106.4606018066 
560.0799560547 -106.5044250488 
560.4025878906 -106.4977035522 
560.7250366211 -106.4697494507 
561.0480957031 -106.4512863159 
561.3709716797 -106.4543228149 
561.6943359375 -106.4682464600 
562.0175781250 -106.4625625610 
562.3413085938 -106.4146423340 
562.6652832031 -106.3560943604 
562.9890747070 -106.3420257568 
563.3133544922 -106.3845291138 
563.6375732422 -106.4504013062 
563.9622192383 -106.4673995972 
564.2868041992 -106.3719253540 
564.6118774414 -106.1984481812 
564.9370727539 -105.9869995117 
565.2622070312 -105.7675170898 
565.5878295898 -105.7124938965 
565.9133300781 -105.7907333374 
566.2393188477 -105.9339599609 
566.5651855469 -106.0622329712 
566.8915405273 -106.1293334961 
567.2180786133 -106.1305084229 
567.5445556641 -106.1111907959 
567.8714599609 -106.0987167358 
568.1983032227 -106.1079406738 
568.5255737305 -106.1442947388 
568.8530883789 -106.1825790405 
569.1804809570 -106.1960906982 
569.5083007812 -106.1977844238 
569.8360595703 -106.2282104492 
570.1643066406 -106.3230743408 
570.4924316406 -106.4635925293 
570.8211059570 -106.6031570435 
571.1499023438 -106.6803741455 
571.4785766602 -106.6487350464 
571.8078002930 -106.5648880005 
572.1368408203 -106.4812622070 
572.4664306641 -106.4116058350 
572.7958984375 -106.4012680054 
573.1258544922 -106.4650955200 
573.4559936523 -106.5992126465 
573.7860107422 -106.7729415894 
574.1165161133 -106.9136810303 
574.4469604492 -106.9555358887 
574.7778320312 -106.9170455933 
575.1086425781 -106.8180923462 
575.4399414062 -106.6753387451 
575.7714233398 -106.5919723511 
576.1027832031 -106.5566177368 
576.4346313477 -106.5694274902 
576.7663574219 -106.6273193359 
577.0985717773 -106.6814727783 
577.4307250977 -106.6716995239 
577.7633666992 -106.5463180542 
578.0961303711 -106.3978424072 
578.4288330078 -106.2546920776 
578.7620239258 -106.1630401611 
579.0951538086 -106.1666870117 
579.4287109375 -106.2273025513 
579.7625122070 -106.2811279297 
580.0961303711 -106.2625961304 
580.4302978516 -106.2106246948 
580.7643432617 -106.2103500366 
581.0988769531 -106.2922210693 
581.4332885742 -106.4615325928 
581.7682495117 -106.6569747925 
582.1033325195 -106.8224182129 
582.4383544922 -106.9578704834 
582.7738647461 -106.9998016357 
583.1092529297 -107.0066909790 
583.4451293945 -106.9972534180 
583.7809448242 -106.9692077637 
584.1171875000 -106.9250335693 
584.4536743164 -106.9164657593 
584.7900390625 -106.9561080933 
585.1268920898 -107.0258102417 
585.4636230469 -107.1059341431 
585.8009033203 -107.1821441650 
586.1380004883 -107.2581329346 
586.4756469727 -107.3699951172 
586.8134765625 -107.4525604248 
587.1511840820 -107.5101547241 
587.4894409180 -107.5367736816 
587.8275146484 -107.5139083862 
588.1661376953 -107.3907699585 
588.5049438477 -107.2245330811 
588.8436279297 -107.0164489746 
589.1828002930 -106.8176040649 
589.5219116211 -106.6809463501 
589.8615112305 -106.6455993652 
590.2009277344 -106.7385482788 
590.5409545898 -106.9134521484 
590.8811035156 -107.1135559082 
591.2211914062 -107.2973327637 
591.5617065430 -107.4365844727 
591.9021606445 -107.3949279785 
592.2431640625 -107.1986923218 
592.5839843750 -106.9545135498 
592.9253540039 -106.7722167969 
593.2669067383 -106.7231597900 
593.6082763672 -106.8159255981 
593.9502563477 -106.9326019287 
594.2920532227 -106.9779815674 
594.6343994141 -106.9303970337 
594.9766235352 -106.9012908936 
595.3193359375 -106.9464111328 
595.6622924805 -107.0715332031 
596.0050659180 -107.2264022827 
596.3483886719 -107.2672424316 
596.6915893555 -107.2415618896 
597.0353393555 -107.2075576782 
597.3789062500 -107.1868209839 
597.7230224609 -107.1353149414 
598.0673217773 -107.0525665283 
598.4114990234 -106.9059448242 
598.7562255859 -106.4745407104 
599.1008300781 -105.8674468994 
599.4459228516 -105.1173400879 
599.7912597656 -104.5651626587 
600.1364135742 -104.5159301758 
600.4821166992 -105.1525650024 
600.8276977539 -105.9117431641 
601.1738281250 -106.4656295776 
601.5197753906 -106.7365722656 
601.8662719727 -106.7848663330 
602.2129516602 -106.8920974731 
602.5595703125 -107.1023406982 
602.9066772461 -107.2274780273 
603.2536010742 -107.2761688232 
603.6011352539 -107.2851333618 
603.9484863281 -107.2763442993 
604.2963867188 -107.2636032104 
604.6444702148 -107.2735214233 
604.9924926758 -107.3354339600 
605.3409423828 -107.4806671143 
605.6893310547 -107.5847549438 
606.0382690430 -107.6036529541 
606.3870239258 -107.4717788696 
606.7363281250 -107.2945251465 
607.0858154297 -107.1401367188 
607.4351806641 -107.0988693237 
607.7850952148 -107.2298507690 
608.1348876953 -107.4955291748 
608.4852294922 -107.9007568359 
608.8353881836 -108.1148223877 
609.1860961914 -108.1044158936 
609.5369873047 -107.9152526855 
609.8878173828 -107.6403884888 
610.2391357422 -107.3876876831 
610.5903320312 -107.3249588013 
610.9420166016 -107.3288116455 
611.2939453125 -107.3355331421 
611.6457519531 -107.3446578979 
611.9981079102 -107.3891601562 
612.3502807617 -107.4869155884 
612.7030639648 -107.5597229004 
613.0556640625 -107.6069030762 
613.4088134766 -107.6162872314 
613.7621459961 -107.5760955811 
614.1153564453 -107.5085983276 
614.4691162109 -107.4255905151 
614.8227539062 -107.3691406250 
615.1769409180 -107.3092575073 
615.5309448242 -107.2837142944 
615.8854980469 -107.3692550659 
616.2402954102 -107.5752792358 
616.5949707031 -107.8767852783 
616.9501342773 -107.9891662598 
617.3051757812 -107.9170150757 
617.6607666016 -107.7104415894 
618.0162353516 -107.6093673706 
618.3722534180 -107.6646118164 
618.7284545898 -107.8109207153 
619.0845336914 -108.0266571045 
619.4411621094 -108.1279067993 
619.7976684570 -108.0770416260 
620.1546630859 -107.8156204224 
620.5115966797 -107.5906753540 
620.8690185547 -107.4716262817 
621.2266845703 -107.4807205200 
621.5841674805 -107.5487823486 
621.9422607422 -107.5871429443 
622.3001708984 -107.5641403198 
622.6586303711 -107.5311050415 
623.0173339844 -107.5336608887 
623.3758544922 -107.5699234009 
623.7349243164 -107.5870208740 
624.0938720703 -107.5964508057 
624.4534301758 -107.6723403931 
624.8128051758 -107.8794326782 
625.1726684570 -108.0796813965 
625.5328369141 -108.2106704712 
625.8928222656 -108.2172546387 
626.2533569336 -108.1638870239 
626.6137695312 -108.1640396118 
626.9747314453 -108.2439422607 
627.3355712891 -108.3077011108 
627.6968994141 -108.3358306885 
628.0584716797 -108.3317871094 
628.4199218750 -108.2892913818 
628.7819213867 -108.2559890747 
629.1437988281 -108.2697143555 
629.5062255859 -108.3736572266 
629.8684692383 -108.4782180786 
630.2313232422 -108.5238800049 
630.5943603516 -108.4110946655 
630.9572753906 -108.1486892700 
631.3207397461 -107.9933395386 
631.6840820312 -107.9691238403 
632.0479125977 -108.0262298584 
632.4120483398 -108.0438232422 
632.7760009766 -108.0299453735 
633.1405029297 -108.0590515137 
633.5048217773 -108.1473007202 
633.8697509766 -108.1831359863 
634.2345581055 -108.1287994385 
634.5999145508 -107.9769058228 
634.9654541016 -107.8731689453 
635.3308715820 -107.8703536987 
635.6968994141 -107.9030609131 
636.0626831055 -107.9611740112 
636.4291381836 -108.0460891724 
636.7953491211 -108.1870727539 
637.1621704102 -108.3642883301 
637.5292358398 -108.4345321655 
637.8961181641 -108.4382629395 
638.2636108398 -108.4454879761 
638.6309204102 -108.4496154785 
638.9987792969 -108.3645935059 
639.3665161133 -108.2456436157 
639.7348022461 -108.1617965698 
640.1033325195 -108.1770401001 
640.4717407227 -108.2413330078 
640.8406372070 -108.2645416260 
641.2094726562 -108.2333145142 
641.5787963867 -108.2567901611 
641.9480590820 -108.3546524048 
642.3178710938 -108.4676971436 
642.6878662109 -108.5049667358 
643.0577392578 -108.4178619385 
643.4281616211 -108.3727188110 
643.7984008789 -108.4082565308 
644.1693115234 -108.5044326782 
644.5403442383 -108.5492019653 
644.9113159180 -108.5315628052 
645.2827758789 -108.4845199585 
645.6541137695 -108.4014282227 
646.0260620117 -108.3123092651 
646.3978271484 -108.2588272095 
646.7702026367 -108.2265167236 
647.1427612305 -108.2101669312 
647.5151977539 -108.2294616699 
647.8881835938 -108.2609329224 
648.2610473633 -108.2880172729 
648.6344604492 -108.3064041138 
649.0077514648 -108.3253479004 
649.3816528320 -108.3559722900 
649.7556762695 -108.3766174316 
650.1296386719 -108.3909835815 
650.5041503906 -108.4174728394 
650.8784790039 -108.4733657837 
651.2534179688 -108.5257415771 
651.6282348633 -108.5516128540 
652.0036010742 -108.5318527222 
652.3792114258 -108.5167236328 
652.7546386719 -108.5464324951 
653.1306152344 -108.5805892944 
653.5065307617 -108.5579452515 
653.8829345703 -108.5050277710 
654.2592773438 -108.5594100952 
654.6361694336 -108.6740722656 
655.0132446289 -108.7880172729 
655.3901977539 -108.8666915894 
655.7677612305 -108.8501281738 
656.1451416016 -108.7749404907 
656.5231323242 -108.6370925903 
656.9013061523 -108.4488220215 
657.2793579102 -108.3997039795 
657.6579589844 -108.5540390015 
658.0364379883 -108.7422485352 
658.4154663086 -108.8778686523 
658.7944335938 -108.8186645508 
659.1738891602 -108.4410781860 
659.5535888672 -107.9998245239 
659.9331665039 -107.8109741211 
660.3133544922 -107.8411941528 
660.6933593750 -108.0965805054 
661.0739135742 -108.4071350098 
661.4544067383 -108.6017532349 
661.8353881836 -108.6635055542 
662.2166748047 -108.6769027710 
662.5977783203 -108.6799163818 
662.9794311523 -108.7217864990 
663.3609619141 -108.8514785767 
663.7431030273 -109.0041351318 
664.1251220703 -109.1776809692 
664.5076293945 -109.3359680176 
664.8904418945 -109.2633361816 
665.2730712891 -109.0031051636 
665.6563110352 -108.8351821899 
666.0393676758 -108.7786483765 
666.4230346680 -108.7747344971 
666.8065795898 -108.7300643921 
667.1906738281 -108.6490097046 
667.5750122070 -108.6000518799 
667.9592285156 -108.5722122192 
668.3439941406 -108.5921554565 
668.7286376953 -108.7394638062 
669.1138305664 -108.9935150146 
669.4992675781 -109.2103958130 
669.8845825195 -109.2822265625 
670.2704467773 -109.2744674683 
670.6561889648 -109.2328720093 
671.0425415039 -109.2147827148 
671.4287109375 -109.2306442261 
671.8154907227 -109.2484741211 
672.2024536133 -109.2473983765 
672.5892944336 -109.1904144287 
672.9767456055 -109.0809097290 
673.3640747070 -108.9927139282 
673.7519531250 -108.9521255493 
674.1397094727 -108.9298095703 
674.5280151367 -108.9127273560 
674.9165649414 -108.9138031006 
675.3049926758 -108.9267578125 
675.6939697266 -108.9441986084 
676.0828857422 -109.0011444092 
676.4722900391 -109.0685043335 
676.8616333008 -109.1354370117 
677.2515258789 -109.2019577026 
677.6416625977 -109.2277832031 
678.0316162109 -109.2048721313 
678.4221801758 -109.1479949951 
678.8126220703 -109.0919418335 
679.2036743164 -109.0202026367 
679.5949096680 -108.9114532471 
679.9860229492 -108.8230895996 
680.3777465820 -108.8128051758 
680.7692871094 -108.9210510254 
681.1614379883 -109.0987091064 
681.5534057617 -109.1999893188 
681.9460449219 -109.2160873413 
682.3388671875 -109.1603393555 
682.7315673828 -109.1142120361 
683.1248168945 -109.1399002075 
683.5179443359 -109.2062149048 
683.9116821289 -109.2670288086 
684.3052978516 -109.3054504395 
684.6994628906 -109.3264465332 
685.0939331055 -109.3085327148 
685.4881591797 -109.2727966309 
685.8830566406 -109.2971572876 
686.2777709961 -109.3867187500 
686.6730957031 -109.4789657593 
687.0682983398 -109.5053482056 
687.4640502930 -109.4645919800 
687.8600463867 -109.3863677979 
688.2559204102 -109.3969726562 
688.6524047852 -109.4679336548 
689.0487060547 -109.4317474365 
689.4456176758 -109.2823715210 
689.8424072266 -109.2416915894 
690.2398071289 -109.3665466309 
690.6373901367 -109.5633850098 
691.0348510742 -109.6773986816 
691.4329223633 -109.5288162231 
691.8308105469 -109.3222427368 
692.2293701172 -109.2311401367 
692.6281127930 -109.2680053711 
693.0267333984 -109.3789596558 
693.4259643555 -109.4660491943 
693.8250122070 -109.5124816895 
694.2246704102 -109.5102386475 
694.6242065430 -109.5098495483 
695.0243530273 -109.5997772217 
695.4246826172 -109.7355422974 
695.8248901367 -109.8133087158 
696.2257080078 -109.8577804565 
696.6264038086 -109.9756088257 
697.0277099609 -110.1084213257 
697.4288330078 -110.1951980591 
697.8305664062 -110.1437149048 
698.2325439453 -109.9372406006 
698.6343994141 -109.7382125854 
699.0368652344 -109.6296920776 
699.4391479492 -109.5826721191 
699.8420410156 -109.5671234131 
700.2448120117 -109.5988998413 
700.6481933594 -109.6766510010 
701.0517578125 -109.7283096313 
701.4552001953 -109.7221374512 
701.8593139648 -109.6366653442 
702.2632446289 -109.5721130371 
702.6677246094 -109.6367340088 
703.0721435547 -109.7869033813 
703.4771118164 -109.9115219116 
703.8823852539 -109.9553451538 
704.2874755859 -109.9096450806 
704.6931762695 -109.8217391968 
705.0986938477 -109.7641677856 
705.5048828125 -109.7467803955 
705.9112548828 -109.7431640625 
706.3175048828 -109.7692413330 
706.7243652344 -109.8687820435 
707.1311035156 -110.0521316528 
707.5384521484 -110.2307968140 
707.9456176758 -110.2341461182 
708.3534545898 -110.0295104980 
708.7614746094 -109.8214187622 
709.1693725586 -109.7860488892 
709.5778808594 -109.8916778564 
709.9862670898 -110.0068054199 
710.3952026367 -110.0220870972 
710.8040771484 -109.9454956055 
711.2135009766 -109.8266906738 
711.6232299805 -109.7142257690 
712.0327148438 -109.6756591797 
712.4428710938 -109.6537170410 
712.8529052734 -109.6371688843 
713.2635498047 -109.6468124390 
713.6740112305 -109.6964187622 
714.0851440430 -109.8054656982 
714.4964599609 -109.9669723511 
714.9076538086 -110.1377716064 
715.3194580078 -110.2988281250 
715.7311401367 -110.4428939819 
716.1434326172 -110.4913940430 
716.5556030273 -110.3710784912 
716.9683227539 -110.1545028687 
717.3813476562 -110.0049743652 
717.7941894531 -109.9832229614 
718.2077026367 -109.9722976685 
718.6210327148 -109.6711502075 
719.0349731445 -108.7601470947 
719.4491577148 -107.5892486572 
719.8632202148 -106.8988876343 
720.2778930664 -107.0879516602 
720.6923828125 -108.0123214722 
721.1075439453 -109.0587844849 
721.5225219727 -109.6375808716 
721.9381713867 -109.7271118164 
722.3540649414 -109.5987625122 
722.7697753906 -109.4761581421 
723.1860961914 -109.4756546021 
723.6022949219 -109.6321640015 
724.0191040039 -109.9097824097 
724.4357910156 -110.1858901978 
724.8530883789 -110.3193130493 
725.2706298828 -110.2818603516 
725.6880493164 -110.1686401367 
726.1060791016 -110.0832748413 
726.5239257812 -110.0803146362 
726.9424438477 -110.1224136353 
727.3607788086 -110.1102752686 
727.7797851562 -110.0234222412 
728.1990356445 -109.9038162231 
728.6181030273 -109.7883300781 
729.0377807617 -109.7529144287 
729.4573974609 -109.8865280151 
729.8775634766 -110.1060485840 
730.2980346680 -110.3833389282 
730.7183227539 -110.6602249146 
731.1392211914 -110.6716690063 
731.5599975586 -110.5080947876 
731.9813842773 -110.4060287476 
732.4026489258 -110.4871292114 
732.8245239258 -110.6965789795 
733.2467041016 -110.8734436035 
733.6686401367 -110.9082717896 
734.0913085938 -110.8094024658 
734.5137329102 -110.6314773560 
734.9368896484 -110.4708099365 
735.3598022461 -110.4059677124 
735.7834472656 -110.3748779297 
736.2072753906 -110.2701416016 
736.6309814453 -110.1375656128 
737.0552978516 -110.0969161987 
737.4794311523 -110.1802825928 
737.9042968750 -110.3622055054 
738.3289184570 -110.5862197876 
738.7542724609 -110.7244033813 
739.1798095703 -110.6945114136 
739.6052246094 -110.6105422974 
740.0312500000 -110.6338195801 
740.4571533203 -110.7568817139 
740.8836669922 -110.8398208618 
741.3100585938 -110.8014297485 
741.7370605469 -110.6620712280 
742.1643676758 -110.4663619995 
742.5914306641 -110.3004150391 
743.0192260742 -110.2846908569 
743.4468383789 -110.4026336670 
743.8750610352 -110.4740447998 
744.3035888672 -110.5217895508 
744.7319335938 -110.6042327881 
745.1609497070 -110.7402572632 
745.5897827148 -110.8663177490 
746.0192871094 -110.9076995850 
746.4486083984 -110.8915405273 
746.8786010742 -110.8463134766 
747.3088378906 -110.7502746582 
747.7388916016 -110.6761093140 
748.1696166992 -110.7448501587 
748.6002197266 -110.9166641235 
749.0314331055 -110.9881286621 
749.4624633789 -110.8651046753 
749.8942260742 -110.6747589111 
750.3261718750 -110.5470886230 
750.7579956055 -110.5081634521 
751.1904907227 -110.5242385864 
751.6227416992 -110.5641784668 
752.0557250977 -110.6697769165 
752.4885253906 -110.8755187988 
752.9219970703 -111.0909729004 
753.3557128906 -111.2266693115 
753.7893066406 -111.2959213257 
754.2235107422 -111.2838287354 
754.6575317383 -111.1639099121 
755.0922851562 -111.0080490112 
755.5267944336 -110.8415374756 
755.9620361328 -110.6596145630 
756.3975219727 -110.5482406616 
756.8328247070 -110.5454711914 
757.2687988281 -110.6035690308 
757.7045898438 -110.6440277100 
758.1410522461 -110.6923446655 
758.5777587891 -110.7793045044 
759.0143432617 -110.8740615845 
759.4515380859 -110.9579925537 
759.8886108398 -110.9924545288 
760.3263549805 -110.9470520020 
760.7639160156 -110.8994522095 
761.2021484375 -110.9146804810 
761.6406250000 -110.9645538330 
762.0789794922 -111.0208816528 
762.5179443359 -111.0303802490 
762.9567871094 -110.8699264526 
763.3963012695 -110.6850280762 
763.8356323242 -110.6545410156 
764.2756347656 -110.8620834351 
764.7158813477 -111.1631317139 
765.1559448242 -111.2580642700 
765.5967407227 -111.0610656738 
766.0372924805 -110.8452377319 
766.4785766602 -110.8282546997 
766.9196777344 -110.9399185181 
767.3614501953 -111.0222625732 
767.8035278320 -111.0519180298 
768.2453613281 -111.0792999268 
768.6879272461 -111.0693588257 
769.1303100586 -111.0035400391 
769.5733642578 -110.9367218018 
770.0162353516 -110.9546432495 
770.4597778320 -111.1153259277 
770.9036254883 -111.3666839600 
771.3472900391 -111.5499725342 
771.7916259766 -111.5774383545 
772.2357788086 -111.5134124756 
772.6806030273 -111.4182510376 
773.1257324219 -111.4319000244 
773.5706176758 -111.5996093750 
774.0162353516 -111.7915496826 
774.4616699219 -111.8880462646 
774.9078369141 -111.8787155151 
775.3537597656 -111.7896347046 
775.8004150391 -111.6454391479 
776.2473144531 -111.4652099609 
776.6940307617 -111.3110275269 
777.1414184570 -111.3095932007 
777.5886840820 -111.4068374634 
778.0366210938 -111.3501205444 
778.4843750000 -111.2086334229 
778.9328002930 -111.0898361206 
779.3815307617 -110.9557266235 
779.8300170898 -110.8095092773 
780.2792358398 -110.7574081421 
780.7283325195 -110.8202362061 
781.1780395508 -110.8800811768 
781.6276245117 -110.9992980957 
782.0778808594 -111.2946853638 
782.5283813477 -111.6158828735 
782.9786987305 -111.7047348022 
783.4297485352 -111.5975646973 
783.8806152344 -111.4848175049 
784.3321533203 -111.3891677856 
784.7839355469 -111.3283843994 
785.2355957031 -111.3448257446 
785.6879272461 -111.4050521851 
786.1400756836 -111.4442291260 
786.5929565430 -111.4136123657 
787.0456542969 -111.3638000488 
787.4990234375 -111.3804244995 
787.9526367188 -111.4604110718 
788.4060668945 -111.5209503174 
788.8602294922 -111.5763397217 
789.3142089844 -111.6313552856 
789.7689208984 -111.6653213501 
790.2234497070 -111.7005157471 
790.6786499023 -111.7279815674 
791.1340942383 -111.6537704468 
791.5894165039 -111.5112075806 
792.0454101562 -111.4929046631 
792.5012207031 -111.6308364868 
792.9577026367 -111.8563156128 
793.4140625000 -112.0275955200 
793.8710937500 -112.0406494141 
794.3284301758 -111.8937454224 
794.7855224609 -111.7199630737 
795.2433471680 -111.5887527466 
795.7010498047 -111.5796508789 
796.1593627930 -111.6933212280 
796.6175537109 -111.8444442749 
797.0764770508 -111.9403305054 
797.5356445312 -111.9508819580 
797.9945678711 -111.9572143555 
798.4542846680 -111.9337463379 
798.9137573242 -111.8420410156 
799.3740234375 -111.7550582886 
799.8344726562 -111.7897644043 
800.2947998047 -111.7993392944 
800.7557983398 -111.7458572388 
801.2166137695 -111.7586975098 
801.6781616211 -111.9132385254 
802.1395263672 -112.1754531860 
802.6015625000 -112.4024963379 
803.0639038086 -112.4902572632 
803.5260620117 -112.2949371338 
803.9889526367 -111.8151168823 
804.4515991211 -111.3869857788 
804.9150390625 -111.3333358765 
805.3782348633 -111.6876220703 
805.8421630859 -111.9872283936 
806.3063964844 -112.0322189331 
806.7703857422 -111.8319931030 
807.2351684570 -111.6282958984 
807.6997070312 -111.6992263794 
808.1649780273 -111.8526687622 
808.6300659180 -111.9548339844 
809.0958862305 -112.0102920532 
809.5619506836 -112.0600433350 
810.0278320312 -112.0751113892 
810.4944458008 -112.0018386841 
810.9609375000 -111.8493499756 
811.4280395508 -111.7158279419 
811.8950195312 -111.7477416992 
812.3627319336 -111.9127731323 
812.8306884766 -111.9788513184 
813.2984619141 -112.0158767700 
813.7669677734 -112.1154403687 
814.2352905273 -112.1320877075 
814.7042846680 -111.8564224243 
815.1736450195 -111.6176071167 
815.6427612305 -111.6194229126 
816.1126098633 -111.9501724243 
816.5822753906 -112.3200302124 
817.0526733398 -112.5014495850 
817.5228881836 -112.5917434692 
817.9937744141 -112.5966415405 
818.4649658203 -112.5535812378 
818.9360351562 -112.5729064941 
819.4077758789 -112.5885086060 
819.8793334961 -112.5281753540 
820.3516235352 -112.3898239136 
820.8237304688 -112.1882019043 
821.2965698242 -111.9919357300 
821.7696533203 -111.8670578003 
822.2425537109 -111.8455886841 
822.7162475586 -111.8909225464 
823.1896972656 -111.9071960449 
823.6638793945 -111.7986602783 
824.1378784180 -111.6386413574 
824.6126708984 -111.7289657593 
825.0876464844 -112.2379684448 
825.5625000000 -112.6746444702 
826.0380249023 -112.7645797729 
826.5134277344 -112.4104690552 
826.9895629883 -112.0452804565 
827.4654541016 -112.0015869141 
827.9421386719 -112.1951446533 
828.4190673828 -112.4430084229 
828.8958129883 -112.3625793457 
829.3732910156 -112.2105407715 
829.8505859375 -112.2625045776 
830.3286132812 -112.5549087524 
830.8069458008 -112.7288665771 
831.2850341797 -112.7001724243 
831.7639160156 -112.6499633789 
832.2426147461 -112.6162567139 
832.7219848633 -112.5514907837 
833.2012329102 -112.4572219849 
833.6812133789 -112.3755187988 
834.1614379883 -112.3831710815 
834.6414794922 -112.5228042603 
835.1222534180 -112.6561660767 
835.6029052734 -112.8241043091 
836.0842285156 -113.0211868286 
836.5653686523 -113.0176467896 
837.0473022461 -112.7873153687 
837.5294799805 -112.4370269775 
838.0114746094 -112.2244186401 
838.4942016602 -112.0732040405 
838.9767456055 -111.5656890869 
839.4600219727 -110.4000625610 
839.9431152344 -109.8179016113 
840.4270019531 -110.3270263672 
840.9111328125 -111.5530395508 
841.3950195312 -112.3523788452 
841.8797607422 -112.5263519287 
842.3642578125 -112.5501708984 
842.8494873047 -112.4621429443 
843.3349609375 -112.3188705444 
843.8203125000 -112.2318420410 
844.3063964844 -112.2682113647 
844.7922973633 -112.4144821167 
845.2789306641 -112.5449447632 
845.7653808594 -112.7333221436 
846.2525634766 -113.0059204102 
846.7400512695 -113.0119781494 
847.2273559570 -112.8005828857 
847.7153930664 -112.6811676025 
848.2032470703 -112.8244171143 
848.6918334961 -112.9672927856 
849.1802978516 -112.9364929199 
849.6694335938 -112.8112564087 
850.1588745117 -112.7767028809 
850.6481323242 -112.7034759521 
851.1381835938 -112.5125579834 
851.6279907227 -112.3768920898 
852.1185913086 -112.3490524292 
852.6089477539 -112.3920898438 
853.1000976562 -112.4065856934 
853.5915527344 -112.5198440552 
854.0827636719 -112.9468765259 
854.5747680664 -113.3685379028 
855.0665893555 -113.3962631226 
855.5591430664 -113.1603088379 
856.0515136719 -112.9491500854 
856.5446166992 -112.8722381592 
857.0380249023 -112.8872299194 
857.5312500000 -113.0305938721 
858.0252075195 -113.2007675171 
858.5189819336 -113.2938156128 
859.0135498047 -113.1778945923 
859.5083618164 -113.0798721313 
860.0030517578 -113.1376647949 
860.4984130859 -113.2022476196 
860.9936523438 -113.1386032104 
861.4896240234 -112.9759445190 
861.9854125977 -112.8463668823 
862.4819335938 -112.8323669434 
862.9787597656 -112.8655929565 
863.4754028320 -112.8946609497 
863.9727783203 -112.9396514893 
864.4700317383 -113.0126266479 
864.9680175781 -113.0922393799 
865.4657592773 -113.1628417969 
865.9642944336 -113.1638488770 
866.4631347656 -112.9708099365 
866.9617919922 -112.5088882446 
867.4612426758 -111.3937072754 
867.9604492188 -109.3395767212 
868.4603881836 -106.1003417969 
868.9602050781 -103.9833679199 
869.4607543945 -103.6542205811 
869.9616088867 -105.1438293457 
870.4622802734 -108.3490371704 
870.9636840820 -111.0961227417 
871.4649658203 -112.7443542480 
871.9669189453 -113.1314468384 
872.4687500000 -113.2033538818 
872.9713134766 -113.2363433838 
873.4741821289 -113.2597274780 
873.9768676758 -113.1811523438 
874.4803466797 -112.9988937378 
874.9835815430 -112.9494171143 
875.4876098633 -113.0905456543 
875.9919433594 -113.2459030151 
876.4960937500 -113.2634735107 
877.0009765625 -113.2007827759 
877.5056762695 -113.1280746460 
878.0111694336 -113.0713424683 
878.5164794922 -113.1446990967 
879.0225219727 -113.3438796997 
879.5288696289 -113.6656723022 
880.0350341797 -113.8744583130 
880.5419921875 -113.7905578613 
881.0487670898 -113.5294494629 
881.5562744141 -113.3446350098 
882.0635986328 -113.3038711548 
882.5717163086 -113.4199905396 
883.0800781250 -113.4991226196 
883.5883178711 -113.4673767090 
884.0972900391 -113.4715957642 
884.6060791016 -113.6166992188 
885.1156616211 -113.7313766479 
885.6250610352 -113.5757293701 
886.1351928711 -113.2622833252 
886.6456298828 -113.0043258667 
887.1559448242 -112.8446121216 
887.6669311523 -112.9274673462 
888.1777954102 -113.1397323608 
888.6894531250 -113.2910690308 
889.2008666992 -113.3479156494 
889.7130737305 -113.4212646484 
890.2255859375 -113.5313949585 
890.7379150391 -113.5973815918 
891.2510375977 -113.5364227295 
891.7639770508 -113.4708480835 
892.2776489258 -113.5418472290 
892.7916259766 -113.6748809814 
893.3054199219 -113.7748718262 
893.8200073242 -113.7340850830 
894.3344116211 -113.6235122681 
894.8496093750 -113.5497131348 
895.3645629883 -113.5806732178 
895.8803100586 -113.6630020142 
896.3964233398 -113.6580734253 
896.9122924805 -113.5128402710 
897.4289550781 -113.4126205444 
897.9453735352 -113.4992980957 
898.4626464844 -113.5379714966 
898.9797363281 -113.3458251953 
899.4975585938 -113.1520233154 
900.0157470703 -113.2041320801 
900.5336914062 -113.4543151855 
901.0524291992 -113.6441116333 
901.5709838867 -113.6983489990 
902.0903320312 -113.6660690308 
902.6094970703 -113.6683197021 
903.1293945312 -113.7004318237 
903.6496582031 -113.8412399292 
904.1696777344 -114.0334854126 
904.6905517578 -114.1320648193 
905.2111816406 -114.1240234375 
905.7326660156 -113.9565277100 
906.2543945312 -113.7602386475 
906.7759399414 -113.7215423584 
907.2982788086 -113.8133087158 
907.8204345703 -113.9517974854 
908.3433837891 -114.0462722778 
908.8660888672 -114.0540618896 
909.3896484375 -113.9628448486 
909.9135131836 -113.8549728394 
910.4371337891 -113.8954391479 
910.9616088867 -114.0598526001 
911.4858398438 -114.0518341064 
912.0109252930 -113.9020614624 
912.5357666016 -113.9617614746 
913.0614624023 -114.1663360596 
913.5874023438 -114.2778472900 
914.1131591797 -114.2545852661 
914.6397094727 -114.1615447998 
915.1661376953 -114.1834640503 
915.6932983398 -114.2267837524 
916.2202758789 -114.0917282104 
916.7480468750 -113.9974212646 
917.2761230469 -114.1427612305 
917.8040161133 -114.3069000244 
918.3327026367 -114.2883377075 
918.8612060547 -114.0433578491 
919.3905029297 -113.8224105835 
919.9196166992 -113.9113082886 
920.4495239258 -114.2441101074 
920.9797363281 -114.4263763428 
921.5097656250 -114.2900238037 
922.0405883789 -114.0584335327 
922.5712280273 -114.0195617676 
923.1026611328 -114.1664428711 
923.6344604492 -114.1758880615 
924.1659545898 -113.8839645386 
924.6983642578 -113.7230377197 
925.2305297852 -113.8598556519 
925.7634887695 -114.1146392822 
926.2962646484 -114.2555770874 
926.8298339844 -114.1885757446 
927.3637084961 -114.0302734375 
927.8973999023 -113.9565200806 
928.4319458008 -113.9755249023 
928.9662475586 -113.9958343506 
929.5014038086 -113.9778671265 
930.0363159180 -114.0168609619 
930.5720214844 -114.1034545898 
931.1080932617 -114.1605682373 
931.6439208984 -114.2486724854 
932.1806030273 -114.3474502563 
932.7171020508 -114.3896331787 
933.2543334961 -114.4332885742 
933.7914428711 -114.4288253784 
934.3293457031 -114.2431564331 
934.8675537109 -114.0080184937 
935.4055786133 -113.9966125488 
935.9443969727 -114.1663665771 
936.4830322266 -114.3474502563 
937.0225219727 -114.4734115601 
937.5617675781 -114.5413055420 
938.1018066406 -114.5433883667 
938.6422119141 -114.4588088989 
939.1824340820 -114.4627609253 
939.7233886719 -114.6304321289 
940.2642211914 -114.6115493774 
940.8058471680 -114.3054351807 
941.3477783203 -114.0612258911 
941.8895263672 -114.0739669800 
942.4321289062 -114.3224716187 
942.9744873047 -114.5937194824 
943.5177001953 -114.7230300903 
944.0606689453 -114.7720489502 
944.6044921875 -114.8392639160 
945.1486206055 -114.8794937134 
945.6925659180 -114.7734680176 
946.2373046875 -114.5702819824 
946.7818603516 -114.3388442993 
947.3272705078 -114.1968307495 
947.8724365234 -114.2683868408 
948.4184570312 -114.4509811401 
948.9647827148 -114.4899063110 
949.5109252930 -114.4003906250 
950.0578613281 -114.3705215454 
950.6046142578 -114.4847640991 
951.1522216797 -114.7349243164 
951.6995849609 -114.8563537598 
952.2478027344 -114.6852035522 
952.7963867188 -114.5552368164 
953.3446655273 -114.6793975830 
953.8938598633 -114.8229370117 
954.4428100586 -114.8185882568 
954.9926147461 -114.6490020752 
955.5422363281 -114.4879074097 
956.0926513672 -114.5379180908 
956.6434326172 -114.6519165039 
957.1939697266 -114.7794876099 
957.7453613281 -114.9298553467 
958.2965087891 -114.9244308472 
958.8485107422 -114.7167663574 
959.4008789062 -114.3323822021 
959.9530029297 -113.9944915771 
960.5059814453 -114.0559921265 
961.0587768555 -114.4599609375 
961.6123657227 -114.7355422974 
962.1657714844 -114.8041610718 
962.7200317383 -114.8227539062 
963.2745971680 -114.8448562622 
963.8289794922 -114.7159576416 
964.3841552734 -114.5902481079 
964.9391479492 -114.5479125977 
965.4949951172 -114.5423355103 
966.0506591797 -114.6205978394 
966.6071166992 -114.8252258301 
967.1639404297 -115.0635223389 
967.7205200195 -115.1600418091 
968.2780151367 -115.1087265015 
968.8352050781 -115.1202316284 
969.3933105469 -115.2072296143 
969.9512329102 -115.1807022095 
970.5099487305 -114.9862060547 
971.0689697266 -114.7851104736 
971.6278686523 -114.7525329590 
972.1875610352 -114.6872634888 
972.7470092773 -114.6173400879 
973.3073730469 -114.7955780029 
973.8680419922 -114.8864288330 
974.4285278320 -114.5649642944 
974.9898071289 -114.3806152344 
975.5509033203 -114.4048919678 
976.1129150391 -114.4412384033 
976.6746215820 -114.5146789551 
977.2372436523 -114.5503540039 
977.8001708984 -114.4666824341 
978.3629150391 -114.6246795654 
978.9264526367 -115.0766677856 
979.4898681641 -115.3470840454 
980.0540771484 -115.1168975830 
980.6181030273 -114.8199768066 
981.1829833984 -114.8370666504 
981.7481689453 -115.1419601440 
982.3131713867 -115.3488693237 
982.8790283203 -115.2708053589 
983.4446411133 -115.2224655151 
984.0111694336 -115.2742309570 
984.5774536133 -115.1016769409 
985.1446533203 -114.9138183594 
985.7120971680 -114.9278259277 
986.2794189453 -114.9867706299 
986.8475341797 -114.9243316650 
987.4154663086 -114.9313125610 
987.9842529297 -115.2423706055 
988.5528564453 -115.5263748169 
989.1223144531 -115.4706344604 
989.6920776367 -115.1119613647 
990.2616577148 -114.9129180908 
990.8320922852 -114.8121032715 
991.4022827148 -114.6198501587 
991.9733886719 -114.1672592163 
992.5447998047 -113.1030044556 
993.1160278320 -111.7617416382 
993.6881103516 -111.3679122925 
994.2599487305 -112.3495407104 
994.8327026367 -113.9451141357 
995.4052124023 -115.2885742188 
995.9785766602 -115.4218902588 
996.5523071289 -115.1499404907 
997.1258544922 -115.0085754395 
997.7002563477 -114.9759292603 
998.2744140625 -115.0884094238 
998.8494262695 -115.3149642944 
999.4243164062 -115.3680801392 
1000.0000000000 -115.1638259888 
1000.5760498047 -115.1942901611 
1001.1518554688 -115.2255935669 
1001.7285766602 -115.2602157593 
1002.3050537109 -115.2980957031 
1002.8824462891 -115.3377838135 
1003.4595947266 -115.3771438599 
1004.0376586914 -115.4147262573 
1004.6160278320 -115.4503326416 
1005.1941528320 -115.4854583740 
1005.7731933594 -115.5231704712 
1006.3519897461 -115.5658035278 
1006.9317016602 -115.6129837036 
1007.5112304688 -115.6614151001 
1008.0915527344 -115.7056198120 
1008.6723022461 -115.7393264771 
1009.2527465820 -115.7576370239 
1009.8341674805 -115.7588729858 
1010.4152832031 -115.7451477051 
1010.9973144531 -115.7217178345 
1011.5797119141 -115.6952362061 
1012.1618652344 -115.6715774536 
1012.7449340820 -115.6547012329 
1013.3277587891 -115.6443710327 
1013.9114990234 -115.6390533447 
1014.4949951172 -115.6367568970 
1015.0794067383 -115.6356735229 
1015.6641235352 -115.6345443726 
1016.2485961914 -115.6328811646 
1016.8340454102 -115.6311416626 
1017.4191894531 -115.6308975220 
1018.0053100586 -115.6347198486 
1018.5911254883 -115.6455154419 
1019.1779174805 -115.6652832031 
1019.7650146484 -115.6934432983 
1020.3518676758 -115.7238159180 
1020.9396362305 -115.7475280762 
1021.5271606445 -115.7560119629 
1022.1156005859 -115.7446823120 
1022.7038574219 -115.7152175903 
1023.2929687500 -115.6754989624 
1023.8824462891 -115.6371459961 
1024.4716796875 -115.6115646362 
1025.0617675781 -115.6062164307 
1025.6517333984 -115.6225814819 
1026.2425537109 -115.6560897827 
1026.8331298828 -115.6978683472 
1027.4246826172 -115.7380599976 
1028.0164794922 -115.7679901123 
1028.6081542969 -115.7856292725 
1029.2006835938 -115.7925338745 
1029.7929687500 -115.7916412354 
1030.3861083984 -115.7852859497 
1030.9797363281 -115.7742309570 
1031.5729980469 -115.7581558228 
1032.1672363281 -115.7368087769 
1032.7612304688 -115.7114181519 
1033.3562011719 -115.6849365234 
1033.9509277344 -115.6615905762 
1034.5465087891 -115.6455001831 
1035.1424560547 -115.6396255493 
1035.7381591797 -115.6453094482 
1036.3347167969 -115.6627120972 
1036.9311523438 -115.6921615601 
1037.5284423828 -115.7328109741 
1038.1256103516 -115.7832031250 
1038.7236328125 -115.8403930664 
1039.3218994141 -115.8990783691 
1039.9200439453 -115.9527511597 
1040.5191650391 -115.9957351685 
1041.1179199219 -116.0251159668 
1041.7176513672 -116.0421066284 
1042.3171386719 -116.0511093140 
1042.9176025391 -116.0576248169 
1043.5183105469 -116.0656051636 
1044.1188964844 -116.0756835938 
1044.7203369141 -116.0850677490 
1045.3215332031 -116.0889053345 
1045.9237060547 -116.0827178955 
1046.5262451172 -116.0646820068 
1047.1285400391 -116.0370712280 
1047.7316894531 -116.0067520142 
1048.3347167969 -115.9835281372 
1048.9385986328 -115.9767150879 
1049.5422363281 -115.9934234619 
1050.1468505859 -116.0364913940 
1050.7517089844 -116.1029815674 
1051.3564453125 -116.1838912964 
1051.9620361328 -116.2655258179 
1052.5675048828 -116.3322677612 
1053.1738281250 -116.3712844849 
1053.7799072266 -116.3764343262 
1054.3868408203 -116.3505783081 
1054.9942626953 -116.3041305542 
1055.6014404297 -116.2511749268 
1056.2094726562 -116.2041549683 
1056.8173828125 -116.1706619263 
1057.4261474609 -116.1520385742 
1058.0346679688 -116.1449966431 
1058.6441650391 -116.1444244385 
1059.2539062500 -116.1463775635 
1059.8635253906 -116.1495895386 
1060.4741210938 -116.1551437378 
1061.0843505859 -116.1645126343 
1061.6955566406 -116.1774826050 
1062.3066406250 -116.1918334961 
1062.9185791016 -116.2042541504 
1063.5308837891 -116.2119216919 
1064.1429443359 -116.2141723633 
1064.7558593750 -116.2131805420 
1065.3686523438 -116.2136077881 
1065.9822998047 -116.2211685181 
1066.5964355469 -116.2408828735 
1067.2102050781 -116.2753524780 
1067.8249511719 -116.3240890503 
1068.4395751953 -116.3834228516 
1069.0549316406 -116.4478530884 
1069.6701660156 -116.5111541748 
1070.2863769531 -116.5678405762 
1070.9029541016 -116.6131362915 
1071.5192871094 -116.6430358887 
1072.1364746094 -116.6539993286 
1072.7535400391 -116.6426620483 
1073.3714599609 -116.6057586670 
1073.9891357422 -116.5396575928 
1074.6077880859 -116.4394378662 
1075.2268066406 -116.2996215820 
1075.8455810547 -116.1168594360 
1076.4653320312 -115.8939819336 
1077.0848388672 -115.6459884644 
1077.7053222656 -115.3988342285 
1078.3255615234 -115.1870803833 
1078.9466552734 -115.0439682007 
1079.5682373047 -114.9952697754 
1080.1894531250 -115.0536956787 
1080.8117675781 -115.2147216797 
1081.4337158203 -115.4545593262 
1082.0567626953 -115.7385635376 
1082.6794433594 -116.0244140625 
1083.3031005859 -116.2745819092 
1083.9271240234 -116.4633560181 
1084.5509033203 -116.5828475952 
1085.1756591797 -116.6410675049 
1085.8001708984 -116.6549224854 
1086.4256591797 -116.6443252563 
1087.0515136719 -116.6274185181 
1087.6771240234 -116.6180877686 
1088.3035888672 -116.6244201660 
1088.9299316406 -116.6482543945 
1089.5572509766 -116.6856994629 
1090.1842041016 -116.7285003662 
1090.8122558594 -116.7668075562 
1091.4405517578 -116.7913589478 
1092.0687255859 -116.7957992554 
1092.6977539062 -116.7776031494 
1093.3266601562 -116.7380142212 
1093.9564208984 -116.6813278198 
1094.5860595703 -116.6140441895 
1095.2165527344 -116.5437316895 
1095.8474121094 -116.4783782959 
1096.4781494141 -116.4255142212 
1097.1097412109 -116.3911590576 
1097.7410888672 -116.3794326782 
1098.3734130859 -116.3916931152 
1099.0056152344 -116.4266357422 
1099.6386718750 -116.4808197021 
1100.2720947266 -116.5493774414 
1100.9052734375 -116.6266860962 
1101.5394287109 -116.7064514160 
1102.1733398438 -116.7808303833 
1102.8082275391 -116.8409881592 
1103.4429931641 -116.8783111572 
1104.0786132812 -116.8878097534 
1104.7145996094 -116.8585891724 
1105.3503417969 -116.8168334961 
1105.9870605469 -116.7743988037 
1106.6235351562 -116.7422103882 
1107.2609863281 -116.7257308960 
1107.8988037109 -116.7243957520 
1108.5364990234 -116.7333984375 
1109.1750488281 -116.7466201782 
1109.8133544922 -116.7593307495 
1110.4526367188 -116.7696609497 
1111.0916748047 -116.7784118652 
1111.7316894531 -116.7874450684 
1112.3721923828 -116.7975234985 
1113.0123291016 -116.8066558838 
1113.6534423828 -116.8100280762 
1114.2943115234 -116.8020172119 
1114.9362792969 -116.7797393799 
1115.5778808594 -116.7462234497 
1116.2204589844 -116.7109832764 
1116.8635253906 -116.6871261597 
1117.5062255859 -116.6865386963 
1118.1500244141 -116.7152862549 
1118.7934570312 -116.7712783813 
1119.4379882812 -116.8448104858 
1120.0821533203 -116.9213790894 
1120.7274169922 -116.9858856201 
1121.3730468750 -117.0267868042 
1122.0183105469 -117.0390319824 
1122.6646728516 -117.0250549316 
1123.3107910156 -116.9936065674 
1123.9578857422 -116.9569168091 
1124.6052246094 -116.9270019531 
1125.2524414062 -116.9124908447 
1125.9006347656 -116.9168701172 
1126.5485839844 -116.9386062622 
1127.1976318359 -116.9728164673 
1127.8463134766 -117.0135879517 
1128.4959716797 -117.0558471680 
1129.1459960938 -117.0961914062 
1129.7958984375 -117.1327209473 
1130.4466552734 -117.1643600464 
1131.0971679688 -117.1904754639 
1131.7487792969 -117.2108993530 
1132.4001464844 -117.2264022827 
1133.0523681641 -117.2391738892 
1133.7050781250 -117.2526397705 
1134.3575439453 -117.2702941895 
1135.0109863281 -117.2937698364 
1135.6641845703 -117.3210067749 
1136.3183593750 -117.3458938599 
1136.9722900391 -117.3599624634 
1137.6273193359 -117.3560180664 
1138.2825927734 -117.3318405151 
1138.9376220703 -117.2920074463 
1139.5937500000 -117.2466964722 
1140.2496337891 -117.2081680298 
1140.9063720703 -117.1873931885 
1141.5629882812 -117.2115325928 
1142.2205810547 -117.2518615723 
1142.8785400391 -117.3005752563 
1143.5362548828 -117.3489303589 
1144.1950683594 -117.3898391724 
1144.8535156250 -117.4187011719 
1145.5129394531 -117.4332199097 
1146.1728515625 -117.4330749512 
1146.8325195312 -117.4202194214 
1147.4930419922 -117.3993225098 
1148.1534423828 -117.3774108887 
1148.8148193359 -117.3619537354 
1149.4759521484 -117.3580017090 
1150.1381835938 -117.3661041260 
1150.8006591797 -117.3822708130 
1151.4630126953 -117.4005203247 
1152.1262207031 -117.4164733887 
1152.7893066406 -117.4298248291 
1153.4533691406 -117.4439697266 
1154.1171875000 -117.4630432129 
1154.7819824219 -117.4882965088 
1155.4471435547 -117.5160980225 
1156.1121826172 -117.5387039185 
1156.7780761719 -117.5475540161 
1157.4438476562 -117.5225524902 
1158.1105957031 -117.4658126831 
1158.7770996094 -117.4201126099 
1159.4445800781 -117.3804168701 
1160.1124267578 -117.3540649414 
1160.7801513672 -117.3451919556 
1161.4487304688 -117.3548812866 
1162.1171875000 -117.3818969727 
1162.7866210938 -117.4233627319 
1163.4558105469 -117.4750213623 
1164.1259765625 -117.5312805176 
1164.7966308594 -117.5853500366 
1165.4669189453 -117.6302642822 
1166.1383056641 -117.6606674194 
1166.8093261719 -117.6747970581 
1167.4815673828 -117.6754074097 
1168.1540527344 -117.6688385010 
1168.8262939453 -117.6627044678 
1169.4996337891 -117.6634979248 
1170.1726074219 -117.6875381470 
1170.8466796875 -117.7376708984 
1171.5205078125 -117.7884368896 
1172.1954345703 -117.8506469727 
1172.8706054688 -117.9204864502 
1173.5456542969 -117.9908218384 
1174.2215576172 -118.0512771606 
1174.8973388672 -118.0898208618 
1175.5742187500 -118.0957031250 
1176.2507324219 -118.0627822876 
1176.9282226562 -117.9923095703 
1177.6062011719 -117.8938751221 
1178.2839355469 -117.7839736938 
1178.9626464844 -117.6820755005 
1179.6412353516 -117.6057128906 
1180.3206787109 -117.5654067993 
1181.0000000000 -117.5960998535 
1181.6802978516 -117.6474227905 
1182.3609619141 -117.7055587769 
1183.0413818359 -117.7603759766 
1183.7229003906 -117.8072204590 
1184.4041748047 -117.8465042114 
1185.0864257812 -117.8814163208 
1185.7684326172 -117.9153518677 
1186.4515380859 -117.9502182007 
1187.1348876953 -117.9860229492 
1187.8181152344 -118.0214157104 
1188.5023193359 -118.0546112061 
1189.1862792969 -118.0841903687 
1189.8713378906 -118.1196289062 
1190.5567626953 -118.1453323364 
1191.2419433594 -118.1555328369 
1191.9281005859 -118.1609573364 
1192.6141357422 -118.1636047363 
1193.3011474609 -118.1673202515 
1193.9877929688 -118.1770706177 
1194.6756591797 -118.1972274780 
1195.3637695312 -118.2296524048 
1196.0517578125 -118.2722396851 
1196.7407226562 -118.3187789917 
1197.4294433594 -118.3603897095 
1198.1192626953 -118.3929824829 
1198.8087158203 -118.3875503540 
1199.4992675781 -118.3627777100 
1200.1903076172 -118.3294754028 
1200.8809814453 -118.2930679321 
1201.5727539062 -118.2569046021 
1202.2642822266 -118.2230606079 
1202.9567871094 -118.1940078735 
1203.6490478516 -118.1736831665 
1204.3424072266 -118.1669998169 
1205.0361328125 -118.1779479980 
1205.7297363281 -118.2075881958 
1206.4241943359 -118.2791671753 
1207.1185302734 -118.3562850952 
1207.8138427734 -118.3926696777 
1208.5096435547 -118.4056320190 
1209.2050781250 -118.3913650513 
1209.9017333984 -118.3538894653 
1210.5980224609 -118.3050003052 
1211.2952880859 -118.2612762451 
1211.9924316406 -118.2390594482 
1212.6905517578 -118.2492599487 
1213.3891601562 -118.3284301758 
1214.0874023438 -118.4423446655 
1214.7868652344 -118.5101318359 
1215.4859619141 -118.5506820679 
1216.1861572266 -118.5568466187 
1216.8859863281 -118.5320892334 
1217.5870361328 -118.4873428345 
1218.2883300781 -118.4356994629 
1218.9895019531 -118.3878784180 
1219.6916503906 -118.3502502441 
1220.3936767578 -118.3186721802 
1221.0966796875 -118.3103713989 
1221.7993164062 -118.3183288574 
1222.5031738281 -118.3353271484 
1223.2073974609 -118.3607482910 
1223.9113769531 -118.3935775757 
1224.6163330078 -118.4318161011 
1225.3211669922 -118.4722213745 
1226.0269775391 -118.5108489990 
1226.7325439453 -118.5576629639 
1227.4392089844 -118.5922241211 
1228.1462402344 -118.6099700928 
1228.8530273438 -118.6254272461 
1229.5609130859 -118.6362228394 
1230.2685546875 -118.6361007690 
1230.9771728516 -118.6172790527 
1231.6862792969 -118.5748062134 
1232.3951416016 -118.5102844238 
1233.1051025391 -118.3936843872 
1233.8146972656 -118.2912826538 
1234.5253906250 -118.2509613037 
1235.2359619141 -118.2390594482 
1235.9475097656 -118.2560195923 
1236.6594238281 -118.2989654541 
1237.3710937500 -118.3626403809 
1238.0838623047 -118.4395523071 
1238.7963867188 -118.5563583374 
1239.5100097656 -118.6476135254 
1240.2233886719 -118.6763992310 
1240.9377441406 -118.6775283813 
1241.6525878906 -118.6561050415 
1242.3671875000 -118.6231307983 
1243.0827636719 -118.5927047729 
1243.7982177734 -118.5783309937 
1244.5146484375 -118.6097030640 
1245.2309570312 -118.6959152222 
1245.9482421875 -118.7785491943 
1246.6658935547 -118.8654403687 
1247.3834228516 -118.9438858032 
1248.1019287109 -119.0036239624 
1248.8201904297 -119.0386581421 
1249.5395507812 -119.0481567383 
1250.2586669922 -119.0242080688 
1250.9788818359 -118.9853057861 
1251.6994628906 -118.9658432007 
1252.4199218750 -118.9591369629 
1253.1413574219 -118.9651947021 
1253.8625488281 -118.9789886475 
1254.5847167969 -118.9929504395 
1255.3074951172 -119.0003204346 
1256.0299072266 -118.9913177490 
1256.7534179688 -118.9653854370 
1257.4766845703 -118.9417114258 
1258.2010498047 -118.9161453247 
1258.9251708984 -118.8897399902 
1259.6503906250 -118.8633193970 
1260.3759765625 -118.8387451172 
1261.1013183594 -118.8148574829 
1261.8277587891 -118.8149719238 
1262.5539550781 -118.8348922729 
1263.2812500000 -118.8665313721 
1264.0081787109 -118.9017486572 
1264.7363281250 -118.9299774170 
1265.4648437500 -118.9421920776 
1266.1931152344 -118.9228973389 
1266.9224853516 -118.8797607422 
1267.6516113281 -118.8507308960 
1268.3818359375 -118.8310470581 
1269.1118164062 -118.8229064941 
1269.8428955078 -118.8241958618 
1270.5743408203 -118.8355865479 
1271.3055419922 -118.8514556885 
1272.0379638672 -118.8663864136 
1272.7700195312 -118.8867797852 
1273.5031738281 -118.9118576050 
1274.2360839844 -118.9362411499 
1274.9700927734 -118.9495315552 
1275.7044677734 -118.9149703979 
1276.4385986328 -118.8059997559 
1277.1739501953 -118.6909942627 
1277.9089355469 -118.5679397583 
1278.6450195312 -118.4640884399 
1279.3815917969 -118.4043350220 
1280.1179199219 -118.4343414307 
1280.8553466797 -118.5745544434 
1281.5924072266 -118.7096710205 
1282.3306884766 -118.8424987793 
1283.0687255859 -118.9496612549 
1283.8077392578 -119.0196228027 
1284.5473632812 -119.0551605225 
1285.2866210938 -119.0735855103 
1286.0269775391 -119.0923156738 
1286.7670898438 -119.1166381836 
1287.5083007812 -119.1477584839 
1288.2492675781 -119.1787109375 
1288.9913330078 -119.2026443481 
1289.7338867188 -119.2163619995 
1290.4760742188 -119.2097396851 
1291.2194824219 -119.1968002319 
1291.9625244141 -119.1819839478 
1292.7067871094 -119.1688613892 
1293.4506835938 -119.1611633301 
1294.1958007812 -119.1718750000 
1294.9412841797 -119.1920776367 
1295.6865234375 -119.2192840576 
1296.4329833984 -119.2494964600 
1297.1790771484 -119.2791061401 
1297.9262695312 -119.3189468384 
1298.6739501953 -119.3564987183 
1299.4212646484 -119.3822555542 
1300.1697998047 -119.4082489014 
1300.9180908203 -119.4317016602 
1301.6674804688 -119.4485702515 
1302.4165039062 -119.4528045654 
1303.1667480469 -119.4354553223 
1303.9174804688 -119.4147796631 
1304.6678466797 -119.3939819336 
1305.4194335938 -119.3787536621 
1306.1706542969 -119.3776092529 
1306.9230957031 -119.4014816284 
1307.6752929688 -119.4293060303 
1308.4284667969 -119.4571151733 
1309.1822509766 -119.4760665894 
1309.9356689453 -119.4803466797 
1310.6901855469 -119.4629898071 
1311.4445800781 -119.4455947876 
1312.1999511719 -119.4521026611 
1312.9552001953 -119.4784698486 
1313.7114257812 -119.5194320679 
1314.4682617188 -119.5727691650 
1315.2247314453 -119.5702285767 
1315.9822998047 -119.5063934326 
1316.7396240234 -119.3932571411 
1317.4981689453 -119.2453994751 
1318.2563476562 -119.0177459717 
1319.0157470703 -118.8507232666 
1319.7756347656 -118.8060836792 
1320.5351562500 -118.8143081665 
1321.2957763672 -118.8638229370 
1322.0561523438 -118.9753646851 
1322.8177490234 -119.0853805542 
1323.5797119141 -119.1458969116 
1324.3414306641 -119.2000732422 
1325.1043701172 -119.2547454834 
1325.8669433594 -119.3475112915 
1326.6307373047 -119.4482116699 
1327.3941650391 -119.5126800537 
1328.1588134766 -119.5697250366 
1328.9239501953 -119.6173019409 
1329.6887207031 -119.6679306030 
1330.4545898438 -119.6949768066 
1331.2203369141 -119.6944580078 
1331.9871826172 -119.6793823242 
1332.7536621094 -119.6517868042 
1333.5214843750 -119.5952072144 
1334.2895507812 -119.5344161987 
1335.0574951172 -119.4975662231 
1335.8265380859 -119.4680557251 
1336.5953369141 -119.4490814209 
1337.3652343750 -119.4453582764 
1338.1348876953 -119.4629898071 
1338.9057617188 -119.4823684692 
1339.6770019531 -119.5015258789 
1340.4479980469 -119.5174560547 
1341.2200927734 -119.5355987549 
1341.9919433594 -119.5544128418 
1342.7650146484 -119.5711364746 
1343.5378417969 -119.5901947021 
1344.3117675781 -119.6127090454 
1345.0860595703 -119.6182556152 
1345.8602294922 -119.6092453003 
1346.6354980469 -119.5957412720 
1347.4104003906 -119.5844955444 
1348.1866455078 -119.5850219727 
1348.9632568359 -119.6064147949 
1349.7395019531 -119.6316909790 
1350.5170898438 -119.6619338989 
1351.2943115234 -119.7139739990 
1352.0727539062 -119.7722778320 
1352.8508300781 -119.8142547607 
1353.6301269531 -119.8554458618 
1354.4099121094 -119.8910140991 
1355.1893310547 -119.9188385010 
1355.9699707031 -119.9115905762 
1356.7503662109 -119.8846817017 
1357.5318603516 -119.8491210938 
1358.3131103516 -119.8036346436 
1359.0955810547 -119.7874069214 
1359.8784179688 -119.8016204834 
1360.6611328125 -119.8305435181 
1361.4448242188 -119.8660354614 
1362.2283935547 -119.9116439819 
1363.0130615234 -119.9387207031 
1363.7974853516 -119.9458236694 
1364.5831298828 -119.9499588013 
1365.3691406250 -119.9587554932 
1366.1549072266 -119.9711685181 
1366.9418945312 -119.9786071777 
1367.7285156250 -119.9828491211 
1368.5164794922 -119.9838333130 
1369.3039550781 -119.9861297607 
1370.0927734375 -119.9942398071 
1370.8820800781 -120.0102386475 
1371.6710205078 -120.0505447388 
1372.4610595703 -120.1051635742 
1373.2509765625 -120.1496200562 
1374.0419921875 -120.1989974976 
1374.8334960938 -120.2767486572 
1375.6247558594 -120.3470458984 
1376.4171142578 -120.3797531128 
1377.2092285156 -120.3973236084 
1378.0025634766 -120.3957748413 
1378.7956542969 -120.3761138916 
1379.5898437500 -120.3576278687 
1380.3846435547 -120.3375625610 
1381.1789550781 -120.3051071167 
1381.9746093750 -120.2742538452 
1382.7698974609 -120.2614746094 
1383.5665283203 -120.2608108521 
1384.3626708984 -120.2877197266 
1385.1601562500 -120.3323516846 
1385.9581298828 -120.3601608276 
1386.7557373047 -120.3767318726 
1387.5545654297 -120.3755874634 
1388.3530273438 -120.3599472046 
1389.1528320312 -120.3507156372 
1389.9522705078 -120.3468170166 
1390.7529296875 -120.3460083008 
1391.5540771484 -120.3387832642 
1392.3548583984 -120.3247146606 
1393.1569824219 -120.3046188354 
1393.9587402344 -120.2712249756 
1394.7617187500 -120.2421417236 
1395.5651855469 -120.2278442383 
1396.3682861328 -120.2180099487 
1397.1727294922 -120.2155532837 
1397.9766845703 -120.2306747437 
1398.7819824219 -120.2546844482 
1399.5870361328 -120.2877044678 
1400.3933105469 -120.3442916870 
1401.1999511719 -120.3943176270 
1402.0063476562 -120.4157562256 
1402.8139648438 -120.4262542725 
1403.6212158203 -120.4209671021 
1404.4298095703 -120.4145812988 
1405.2380371094 -120.4128036499 
1406.0474853516 -120.4297180176 
1406.8574218750 -120.4706268311 
1407.6671142578 -120.5126571655 
1408.4780273438 -120.5629959106 
1409.2885742188 -120.6496276855 
1410.1003417969 -120.7435913086 
1410.9118652344 -120.8070678711 
1411.7246093750 -120.8881759644 
1412.5378417969 -120.9358139038 
1413.3507080078 -120.9335861206 
1414.1649169922 -120.9034042358 
1414.9787597656 -120.8173370361 
1415.7938232422 -120.7171630859 
1416.6086425781 -120.6581420898 
1417.4246826172 -120.5988311768 
1418.2412109375 -120.5689315796 
1419.0573730469 -120.5628128052 
1419.8747558594 -120.5611038208 
1420.6918945312 -120.5585479736 
1421.5102539062 -120.5543594360 
1422.3292236328 -120.5547943115 
1423.1477050781 -120.5731430054 
1423.9675292969 -120.6140365601 
1424.7869873047 -120.6518249512 
1425.6077880859 -120.6894912720 
1426.4282226562 -120.7322616577 
1427.2498779297 -120.7606277466 
1428.0720214844 -120.7767944336 
1428.8939208984 -120.8069152832 
1429.7169189453 -120.8368606567 
1430.5397949219 -120.8460845947 
1431.3637695312 -120.8409271240 
1432.1876220703 -120.8105468750 
1433.0125732422 -120.7781066895 
1433.8380126953 -120.7688827515 
1434.6632080078 -120.7760314941 
1435.4896240234 -120.7830276489 
1436.3157958984 -120.7690734863 
1437.1431884766 -120.7092590332 
1437.9702148438 -120.6344833374 
1438.7985839844 -120.6022186279 
1439.6273193359 -120.6015853882 
1440.4558105469 -120.6701126099 
1441.2856445312 -120.7847137451 
1442.1151123047 -120.8647689819 
1442.9458007812 -120.9529800415 
1443.7762451172 -121.0038986206 
1444.6079101562 -121.0192489624 
1445.4400634766 -121.0220794678 
1446.2718505859 -120.9980087280 
1447.1049804688 -120.9563446045 
1447.9378662109 -120.8525543213 
1448.7718505859 -120.7225570679 
1449.6064453125 -120.6352386475 
1450.4406738281 -120.5381088257 
1451.2762451172 -120.4976577759 
1452.1114501953 -120.5156326294 
1452.9478759766 -120.5651397705 
1453.7840576172 -120.6793975830 
1454.6214599609 -120.8017883301 
1455.4594726562 -120.8679351807 
1456.2969970703 -120.9284515381 
1457.1359863281 -120.9595413208 
1457.9744873047 -120.9736785889 
1458.8143310547 -121.0039749146 
1459.6539306641 -121.0472335815 
1460.4947509766 -121.0820770264 
1461.3360595703 -121.1362609863 
1462.1770019531 -121.1862716675 
1463.0192871094 -121.2103424072 
1463.8613281250 -121.2160263062 
1464.7045898438 -121.1818618774 
1465.5474853516 -121.1347808838 
1466.3917236328 -121.0497817993 
1467.2364501953 -120.9732589722 
1468.0808105469 -120.9378051758 
1468.9265136719 -120.9099426270 
1469.7718505859 -120.8992996216 
1470.6185302734 -120.8980636597 
1471.4648437500 -120.9040985107 
1472.3125000000 -120.9255447388 
1473.1605224609 -120.9553070068 
1474.0083007812 -121.0206146240 
1474.8574218750 -121.0917205811 
1475.7061767578 -121.1291885376 
1476.5562744141 -121.1526031494 
1477.4068603516 -121.1413803101 
1478.2570800781 -121.1165313721 
1479.1086425781 -121.0689697266 
1479.9598388672 -121.0212020874 
1480.8123779297 -120.9919738770 
1481.6645507812 -120.9521560669 
1482.5180664062 -120.9183654785 
1483.3720703125 -120.9048080444 
1484.2258300781 -120.9126968384 
1485.0808105469 -120.9595413208 
1485.9354248047 -121.0189666748 
1486.7913818359 -121.1396636963 
1487.6469726562 -121.2726516724 
1488.5039062500 -121.3530731201 
1489.3614501953 -121.4399337769 
1490.2185058594 -121.4896240234 
1491.0769042969 -121.5031127930 
1491.9350585938 -121.5072860718 
1492.7945556641 -121.5019989014 
1493.6535644531 -121.4946823120 
1494.5140380859 -121.4860458374 
1495.3748779297 -121.4896163940 
1496.2354736328 -121.5131607056 
1497.0974121094 -121.5391159058 
1497.9589843750 -121.5436630249 
1498.8218994141 -121.5157470703 
1499.6853027344 -121.4619369507 
1500.5483398438 -121.4248657227 
1501.4127197266 -121.3966903687 
1502.2767333984 -121.4054946899 
1503.1420898438 -121.4319152832 
1504.0072021484 -121.4819030762 
1504.8735351562 -121.5247879028 
1505.7404785156 -121.5425872803 
1506.6069335938 -121.5357818604 
1507.4748535156 -121.5151901245 
1508.3424072266 -121.4658660889 
1509.2113037109 -121.4096450806 
1510.0798339844 -121.3787994385 
1510.9497070312 -121.3627166748 
1511.8200683594 -121.3845596313 
1512.6900634766 -121.4215011597 
1513.5615234375 -121.4915008545 
1514.4324951172 -121.5565719604 
1515.3049316406 -121.5925674438 
1516.1770019531 -121.5972900391 
1517.0502929688 -121.5807113647 
1517.9241943359 -121.5360488892 
1518.7978515625 -121.4849166870 
1519.6727294922 -121.4568634033 
1520.5472412109 -121.4395370483 
1521.4232177734 -121.4499816895 
1522.2987060547 -121.4793472290 
1523.1756591797 -121.5032424927 
1524.0531005859 -121.5084152222 
1524.9301757812 -121.5058364868 
1525.8085937500 -121.5076293945 
1526.6866455078 -121.5200119019 
1527.5661621094 -121.5574035645 
1528.4460449219 -121.6054153442 
1529.3256835938 -121.6499557495 
1530.2066650391 -121.6825256348 
1531.0872802734 -121.6955337524 
1531.9692382812 -121.7085266113 
1532.8508300781 -121.7241897583 
1533.7338867188 -121.7554550171 
1534.6173095703 -121.8026351929 
1535.5004882812 -121.8410339355 
1536.3850097656 -121.8942413330 
1537.2692871094 -121.9293899536 
1538.1547851562 -121.9294357300 
1539.0399169922 -121.9015579224 
1539.9265136719 -121.8699951172 
1540.8135986328 -121.8212509155 
1541.7003173828 -121.7892379761 
1542.5883789062 -121.7886047363 
1543.4761962891 -121.8203887939 
1544.3652343750 -121.8693847656 
1545.2540283203 -121.9019012451 
1546.1441650391 -121.8978576660 
1547.0347900391 -121.8714828491 
1547.9251708984 -121.8251266479 
1548.8167724609 -121.8048782349 
1549.7081298828 -121.8452453613 
1550.6008300781 -121.9236068726 
1551.4932861328 -121.9777832031 
1552.3869628906 -122.0157470703 
1553.2812500000 -121.9940414429 
1554.1750488281 -121.9195709229 
1555.0704345703 -121.8389358521 
1555.9653320312 -121.7836761475 
1556.8615722656 -121.7587966919 
1557.7584228516 -121.7622070312 
1558.6549072266 -121.7935256958 
1559.5527343750 -121.8438186646 
1560.4503173828 -121.8958587646 
1561.3492431641 -121.9283142090 
1562.2476806641 -121.9307327271 
1563.1477050781 -121.9156951904 
1564.0480957031 -121.9025573730 
1564.9482421875 -121.9163360596 
1565.8497314453 -121.9545974731 
1566.7508544922 -121.9894790649 
1567.6533203125 -122.0394287109 
1568.5555419922 -122.0772705078 
1569.4591064453 -122.0939407349 
1570.3631591797 -122.0951385498 
1571.2668457031 -122.0866165161 
1572.1719970703 -122.0806274414 
1573.0767822266 -122.0822296143 
1573.9829101562 -122.0918655396 
1574.8887939453 -122.1031417847 
1575.7960205078 -122.1106491089 
1576.7037353516 -122.1156463623 
1577.6110839844 -122.1201934814 
1578.5198974609 -122.1238250732 
1579.4283447266 -122.1241683960 
1580.3381347656 -122.1182250977 
1581.2475585938 -122.1010971069 
1582.1584472656 -122.0616226196 
1583.0698242188 -122.0045928955 
1583.9809570312 -121.9446105957 
1584.8933105469 -121.9031066895 
1585.8054199219 -121.8939666748 
1586.7189941406 -121.9033584595 
1587.6329345703 -121.9256439209 
1588.5466308594 -121.9546661377 
1589.4617919922 -121.9877929688 
1590.3764648438 -122.0246887207 
1591.2926025391 -122.0631408691 
1592.2083740234 -122.1087646484 
1593.1256103516 -122.1682739258 
1594.0432128906 -122.2176361084 
1594.9605712891 -122.2903823853 
1595.8793945312 -122.3402633667 
1596.7978515625 -122.3430786133 
1597.7176513672 -122.3199539185 
1598.6370849609 -122.3075027466 
1599.5579833984 -122.3339767456 
1600.4794921875 -122.4114913940 
1601.4005126953 -122.5048599243 
1602.3229980469 -122.5564804077 
1603.2451171875 -122.5913772583 
1604.1687011719 -122.5805206299 
1605.0917968750 -122.5298309326 
1606.0164794922 -122.4664077759 
1606.9415283203 -122.4041290283 
1607.8663330078 -122.3509445190 
1608.7926025391 -122.3150177002 
1609.7183837891 -122.2966842651 
1610.6457519531 -122.3019409180 
1611.5734863281 -122.3251495361 
1612.5009765625 -122.3519744873 
1613.4298095703 -122.4085540771 
1614.3583984375 -122.4777603149 
1615.2883300781 -122.5445938110 
1616.2178955078 -122.5896148682 
1617.1489257812 -122.5958709717 
1618.0804443359 -122.5826950073 
1619.0115966797 -122.5770263672 
1619.9442138672 -122.5964279175 
1620.8765869141 -122.6461563110 
1621.8101806641 -122.7038574219 
1622.7435302734 -122.7444229126 
1623.6783447266 -122.7597961426 
1624.6136474609 -122.7559814453 
1625.5485839844 -122.7590942383 
1626.4849853516 -122.7747192383 
1627.4210205078 -122.8088607788 
1628.3585205078 -122.8247604370 
1629.2956542969 -122.7765884399 
1630.2341308594 -122.6774826050 
1631.1732177734 -122.5710449219 
1632.1120605469 -122.5143966675 
1633.0521240234 -122.5495071411 
1633.9919433594 -122.6387786865 
1634.9332275391 -122.7281036377 
1635.8741455078 -122.7654800415 
1636.8165283203 -122.7184448242 
1637.7593994141 -122.6290054321 
1638.7019042969 -122.5467224121 
1639.6458740234 -122.5118865967 
1640.5894775391 -122.5533447266 
1641.5345458984 -122.6435241699 
1642.4801025391 -122.7573852539 
1643.4252929688 -122.8604125977 
1644.3720703125 -122.9198150635 
1645.3183593750 -122.9291610718 
1646.2661132812 -122.8781890869 
1647.2135009766 -122.8011322021 
1648.1624755859 -122.7304382324 
1649.1118164062 -122.6830291748 
1650.0609130859 -122.6572799683 
1651.0113525391 -122.6354446411 
1651.9615478516 -122.6149520874 
1652.9132080078 -122.6034622192 
1653.8643798828 -122.6122055054 
1654.8171386719 -122.6373214722 
1655.7703857422 -122.6782684326 
1656.7232666016 -122.7285842896 
1657.6776123047 -122.7840194702 
1658.6315917969 -122.8351135254 
1659.5870361328 -122.8692626953 
1660.5421142578 -122.8839492798 
1661.4986572266 -122.8730087280 
1662.4556884766 -122.8467788696 
1663.4124755859 -122.8194808960 
1664.3707275391 -122.8084716797 
1665.3284912109 -122.8237762451 
1666.2878417969 -122.8460235596 
1667.2468261719 -122.8455963135 
1668.2071533203 -122.8132553101 
1669.1680908203 -122.7579421997 
1670.1287841797 -122.7142181396 
1671.0908203125 -122.7169876099 
1672.0524902344 -122.7654495239 
1673.0157470703 -122.8558197021 
1673.9793701172 -122.9562606812 
1674.9427490234 -123.0331192017 
1675.9075927734 -123.0667114258 
1676.8720703125 -123.0338134766 
1677.8380126953 -122.9580383301 
1678.8035888672 -122.8672714233 
1679.7707519531 -122.8019332886 
1680.7382812500 -122.7974700928 
1681.7055664062 -122.8405914307 
1682.6743164062 -122.9108200073 
1683.6427001953 -122.9744338989 
1684.6125488281 -123.0185165405 
1685.5820312500 -123.0561294556 
1686.5529785156 -123.0950317383 
1687.5245361328 -123.1310119629 
1688.4957275391 -123.1289978027 
1689.4683837891 -123.1057891846 
1690.4406738281 -123.0905075073 
1691.4144287109 -123.1053619385 
1692.3878173828 -123.1322555542 
1693.3626708984 -123.1300125122 
1694.3381347656 -123.0816650391 
1695.3132324219 -122.9990310669 
1696.2897949219 -122.9313583374 
1697.2659912109 -122.9183120728 
1698.2437744141 -122.9480972290 
1699.2210693359 -123.0050582886 
1700.1998291016 -123.0690612793 
1701.1793212891 -123.1439208984 
1702.1583251953 -123.2586593628 
1703.1387939453 -123.3330383301 
1704.1190185547 -123.3574371338 
1705.1005859375 -123.3339462280 
1706.0828857422 -123.2749404907 
1707.0646972656 -123.2159881592 
1708.0479736328 -123.1812667847 
1709.0310058594 -123.1727371216 
1710.0155029297 -123.1902313232 
1710.9996337891 -123.2155075073 
1711.9852294922 -123.2302169800 
1712.9713134766 -123.2220764160 
1713.9571533203 -123.2089309692 
1714.9444580078 -123.2197494507 
1715.9313964844 -123.2602081299 
1716.9199218750 -123.3177947998 
1717.9079589844 -123.3584442139 
1718.8975830078 -123.3497009277 
1719.8876953125 -123.3006820679 
1720.8775634766 -123.2223892212 
1721.8687744141 -123.1148147583 
1722.8597412109 -123.0490036011 
1723.8521728516 -123.0132141113 
1724.8442382812 -123.0069732666 
1725.8378906250 -123.0344161987 
1726.8320312500 -123.0832519531 
1727.8258056641 -123.1582260132 
1728.8210449219 -123.2585525513 
1729.8160400391 -123.3851165771 
1730.8125000000 -123.5471725464 
1731.8094482422 -123.6272506714 
1732.8061523438 -123.6486968994 
1733.8043212891 -123.6368026733 
1734.8021240234 -123.6079635620 
1735.8013916016 -123.5728225708 
1736.8004150391 -123.5209579468 
1737.8009033203 -123.4243316650 
1738.8018798828 -123.3471221924 
1739.8026123047 -123.2932357788 
1740.8048095703 -123.2691726685 
1741.8066406250 -123.2786865234 
1742.8099365234 -123.3055267334 
1743.8129882812 -123.3414764404 
1744.8175048828 -123.3873519897 
1745.8225097656 -123.4149398804 
1746.8272705078 -123.4326705933 
1747.8334960938 -123.4398880005 
1748.8393554688 -123.4306716919 
1749.8468017578 -123.4079132080 
1750.8538818359 -123.4065628052 
1751.8624267578 -123.4508972168 
1752.8715820312 -123.5358047485 
1753.8803710938 -123.6442108154 
1754.8906250000 -123.7398986816 
1755.9006347656 -123.7955398560 
1756.9121093750 -123.8289260864 
1757.9230957031 -123.8469772339 
1758.9357910156 -123.8749084473 
1759.9489746094 -123.9095535278 
1760.9619140625 -123.9417648315 
1761.9761962891 -123.9623184204 
1762.9902343750 -123.9538955688 
1764.0058593750 -123.9296646118 
1765.0219726562 -123.9081649780 
1766.0377197266 -123.9040679932 
1767.0550537109 -123.9130325317 
1768.0720214844 -123.9114227295 
1769.0904541016 -123.8873214722 
1770.1085205078 -123.8499679565 
1771.1282958984 -123.8120346069 
1772.1484375000 -123.7743606567 
1773.1683349609 -123.7499160767 
1774.1898193359 -123.7177734375 
1775.2108154297 -123.6829681396 
1776.2333984375 -123.6688537598 
1777.2556152344 -123.7115249634 
1778.2794189453 -123.7841873169 
1779.3038330078 -123.8545837402 
1780.3277587891 -123.8893203735 
1781.3532714844 -123.8715209961 
1782.3784179688 -123.8506774902 
1783.4051513672 -123.8546142578 
1784.4315185547 -123.8892745972 
1785.4594726562 -123.9300537109 
1786.4879150391 -123.9269485474 
1787.5161132812 -123.8907012939 
1788.5457763672 -123.8516998291 
1789.5750732422 -123.8405914307 
1790.6059570312 -123.8783035278 
1791.6364746094 -123.9331817627 
1792.6684570312 -123.9897384644 
1793.7011718750 -124.0488586426 
1794.7333984375 -124.0850372314 
1795.7672119141 -124.1250839233 
1796.8006591797 -124.1663131714 
1797.8358154297 -124.1861648560 
1798.8713378906 -124.1533966064 
1799.9066162109 -124.0912017822 
1800.9434814453 -124.0237197876 
1801.9798583984 -123.9630126953 
1803.0179443359 -123.9478073120 
1804.0555419922 -123.9652633667 
1805.0947265625 -124.0104446411 
1806.1345214844 -124.0877990723 
1807.1739501953 -124.2109375000 
1808.2149658203 -124.2930068970 
1809.2556152344 -124.3443756104 
1810.2978515625 -124.3849487305 
1811.3397216797 -124.4135131836 
1812.3830566406 -124.4457168579 
1813.4271240234 -124.4733276367 
1814.4707031250 -124.4715728760 
1815.5158691406 -124.4440460205 
1816.5607910156 -124.3686599731 
1817.6071777344 -124.2830276489 
1818.6531982422 -124.1844329834 
1819.7008056641 -124.0967864990 
1820.7490234375 -124.0435485840 
1821.7968750000 -124.0286712646 
1822.8463134766 -124.0557098389 
1823.8953857422 -124.1126251221 
1824.9460449219 -124.2093887329 
1825.9962158203 -124.2779617310 
1827.0480957031 -124.3194427490 
1828.1005859375 -124.3293228149 
1829.1525878906 -124.3105773926 
1830.2062988281 -124.2786636353 
1831.2596435547 -124.2267684937 
1832.3144531250 -124.1836242676 
1833.3699951172 -124.1457672119 
1834.4250488281 -124.1220016479 
1835.4818115234 -124.1304626465 
1836.5380859375 -124.1596374512 
1837.5960693359 -124.2101211548 
1838.6535644531 -124.2462844849 
1839.7126464844 -124.2673873901 
1840.7724609375 -124.2655944824 
1841.8317871094 -124.2493133545 
1842.8928222656 -124.2338562012 
1843.9533691406 -124.2120895386 
1845.0155029297 -124.1798553467 
1846.0773925781 -124.1254425049 
1847.1407470703 -124.0522460938 
1848.2048339844 -124.0244827271 
1849.2684326172 -124.0475997925 
1850.3337402344 -124.1514739990 
1851.3985595703 -124.2677841187 
1852.4650878906 -124.3796234131 
1853.5311279297 -124.4604797363 
1854.5988769531 -124.4513244629 
1855.6672363281 -124.3916244507 
1856.7351074219 -124.3045578003 
1857.8046875000 -124.2641067505 
1858.8739013672 -124.2555007935 
1859.9445800781 -124.2649459839 
1861.0159912109 -124.2764358521 
1862.0870361328 -124.2965469360 
1863.1596679688 -124.3534698486 
1864.2319335938 -124.4534988403 
1865.3057861328 -124.5424957275 
1866.3792724609 -124.6130371094 
1867.4544677734 -124.6438140869 
1868.5301513672 -124.6217346191 
1869.6054687500 -124.5892410278 
1870.6824951172 -124.5670623779 
1871.7590332031 -124.5604476929 
1872.8372802734 -124.5472793579 
1873.9150390625 -124.5266876221 
1874.9945068359 -124.5203323364 
1876.0745849609 -124.5176467896 
1877.1542968750 -124.4872436523 
1878.2355957031 -124.4152374268 
1879.3165283203 -124.3618392944 
1880.3990478516 -124.3472976685 
1881.4812011719 -124.3910293579 
1882.5650634766 -124.4510879517 
1883.6495361328 -124.5108032227 
1884.7335205078 -124.5802841187 
1885.8192138672 -124.6257324219 
1886.9045410156 -124.6550598145 
1887.9914550781 -124.6545333862 
1889.0780029297 -124.6155319214 
1890.1661376953 -124.5835723877 
1891.2550048828 -124.5640640259 
1892.3433837891 -124.5481643677 
1893.4334716797 -124.5321044922 
1894.5231933594 -124.5058441162 
1895.6145019531 -124.4711151123 
1896.7064208984 -124.4620590210 
1897.7979736328 -124.4752578735 
1898.8912353516 -124.4941711426 
1899.9840087891 -124.5113525391 
1901.0784912109 -124.5266647339 
1902.1724853516 -124.5707626343 
1903.2683105469 -124.6860122681 
1904.3646240234 -124.8259353638 
1905.4605712891 -124.8948059082 
1906.5582275391 -124.9007034302 
1907.6553955078 -124.8637161255 
1908.7543945312 -124.8382949829 
1909.8527832031 -124.8357009888 
1910.9530029297 -124.8274917603 
1912.0537109375 -124.7836990356 
1913.1541748047 -124.7267684937 
1914.2562255859 -124.6676864624 
1915.3579101562 -124.6375808716 
1916.4611816406 -124.7117538452 
1917.5640869141 -124.8266220093 
1918.6687011719 -124.9507751465 
1919.7739257812 -125.0577697754 
1920.8787841797 -125.0730667114 
1921.9852294922 -125.0508346558 
1923.0914306641 -125.0276870728 
1924.1992187500 -125.0151290894 
1925.3065185547 -125.0126724243 
1926.4156494141 -124.9998321533 
1927.5252685547 -124.9628906250 
1928.6345214844 -124.8821105957 
1929.7456054688 -124.7916107178 
1930.8560791016 -124.7510604858 
1931.9683837891 -124.7715454102 
1933.0812988281 -124.8802261353 
1934.1937255859 -125.0224914551 
1935.3079833984 -125.1045455933 
1936.4217529297 -125.1448364258 
1937.5371093750 -125.1536026001 
1938.6522216797 -125.1237564087 
1939.7689208984 -125.0868225098 
1940.8863525391 -125.0497665405 
1942.0032958984 -125.0129623413 
1943.1219482422 -124.9847259521 
1944.2402343750 -124.9600906372 
1945.3602294922 -124.9271697998 
1946.4797363281 -124.8739852905 
1947.6010742188 -124.8280487061 
1948.7229003906 -124.8166198730 
1949.8444824219 -124.8380661011 
1950.9676513672 -124.9003677368 
1952.0904541016 -124.9845657349 
1953.2148437500 -125.0799255371 
1954.3389892578 -125.1548843384 
1955.4647216797 -125.2274017334 
1956.5911865234 -125.3102111816 
1957.7171630859 -125.3607330322 
1958.8449707031 -125.3683547974 
1959.9722900391 -125.3351287842 
1961.1013183594 -125.2302856445 
1962.2298583984 -125.0811767578 
1963.3602294922 -124.9796524048 
1964.4912109375 -124.9220962524 
1965.6217041016 -124.9085311890 
1966.7540283203 -124.9349212646 
1967.8858642578 -124.9605102539 
1969.0195312500 -124.9738845825 
1970.1536865234 -124.9912338257 
1971.2874755859 -125.0314254761 
1972.4230957031 -125.0895156860 
1973.5582275391 -125.1537475586 
1974.6950683594 -125.2015457153 
1975.8315429688 -125.2456588745 
1976.9696044922 -125.2925949097 
1978.1085205078 -125.3261718750 
1979.2468261719 -125.3561859131 
1980.3869628906 -125.4065780640 
1981.5267333984 -125.4879226685 
1982.6682128906 -125.5303878784 
1983.8092041016 -125.5004348755 
1984.9519042969 -125.4565658569 
1986.0953369141 -125.4337539673 
1987.2384033203 -125.4577789307 
1988.3830566406 -125.5186309814 
1989.5273437500 -125.5477066040 
1990.6734619141 -125.5263977051 
1991.8190917969 -125.4765472412 
1992.9664306641 -125.4158859253 
1994.1145019531 -125.3887557983 
1995.2620849609 -125.3759460449 
1996.4114990234 -125.3468170166 
1997.5604248047 -125.2767333984 
1998.7110595703 -125.1549453735 
1999.8624267578 -125.0928878784 
2001.0133056641 -125.1616363525 
2002.1660156250 -125.2963409424 
2003.3182373047 -125.3605880737 
2004.4722900391 -125.3456192017 
2005.6258544922 -125.2481384277 
2006.7811279297 -125.1325836182 
2007.9371337891 -125.0817413330 
2009.0926513672 -125.1162567139 
2010.2500000000 -125.2232666016 
2011.4068603516 -125.4116210938 
2012.5655517578 -125.5703353882 
2013.7237548828 -125.6375885010 
2014.8837890625 -125.6205902100 
2016.0444335938 -125.5866546631 
2017.2047119141 -125.5623931885 
2018.3666992188 -125.5364761353 
2019.5281982422 -125.4515228271 
2020.6915283203 -125.2672653198 
2021.8544921875 -125.0769195557 
2023.0191650391 -125.0114669800 
2024.1844482422 -125.0619888306 
2025.3493652344 -125.2535171509 
2026.5161132812 -125.4977111816 
2027.6823730469 -125.6640777588 
2028.8503417969 -125.6804580688 
2030.0179443359 -125.6324081421 
2031.1873779297 -125.6058654785 
2032.3574218750 -125.6597824097 
2033.5269775391 -125.7691497803 
2034.6984863281 -125.8116149902 
2035.8693847656 -125.7414550781 
2037.0421142578 -125.6516723633 
2038.2155761719 -125.5708160400 
2039.3885498047 -125.5029678345 
2040.5633544922 -125.4757003784 
2041.7376708984 -125.4788513184 
2042.9138183594 -125.5304031372 
2044.0894775391 -125.6421203613 
2045.2669677734 -125.7432708740 
2046.4451904297 -125.8197021484 
2047.6229248047 -125.8492202759 
2048.8024902344 -125.8021621704 
2049.9814453125 -125.7375488281 
2051.1623535156 -125.7030563354 
2052.3427734375 -125.6957397461 
2053.5251464844 -125.6859283447 
2054.7080078125 -125.6490478516 
2055.8903808594 -125.6011505127 
2057.0747070312 -125.5806274414 
2058.2585449219 -125.5815887451 
2059.4440917969 -125.5672683716 
2060.6293945312 -125.5495300293 
2061.8164062500 -125.5640335083 
2063.0041503906 -125.6181259155 
2064.1914062500 -125.7102355957 
2065.3803710938 -125.7720260620 
2066.5690917969 -125.7858886719 
2067.7595214844 -125.7832031250 
2068.9494628906 -125.7937240601 
2070.1413574219 -125.8138427734 
2071.3337402344 -125.8451080322 
2072.5258789062 -125.9004898071 
2073.7197265625 -125.9626159668 
2074.9130859375 -125.9962997437 
2076.1083984375 -125.9467010498 
2077.3041992188 -125.8037414551 
2078.4997558594 -125.6572036743 
2079.6970214844 -125.6236953735 
2080.8937988281 -125.6873474121 
2082.0925292969 -125.7946166992 
2083.2907714844 -125.9109191895 
2084.4909667969 -125.9555053711 
2085.6916503906 -125.9599151611 
2086.8920898438 -125.9542388916 
2088.0942382812 -125.9312744141 
2089.2958984375 -125.8984985352 
2090.4992675781 -125.8989868164 
2091.7023925781 -125.9367675781 
2092.9072265625 -125.9954452515 
2094.1130371094 -126.0480194092 
2095.3181152344 -126.0306777954 
2096.5251464844 -125.9646759033 
2097.7316894531 -125.8983154297 
2098.9399414062 -125.8578720093 
2100.1479492188 -125.8579711914 
2101.3576660156 -125.9093093872 
2102.5681152344 -125.9930648804 
2103.7783203125 -126.0477752686 
2104.9899902344 -126.0698928833 
2106.2014160156 -126.0649490356 
2107.4147949219 -126.0699310303 
2108.6276855469 -126.1278228760 
2109.8422851562 -126.2211456299 
2111.0576171875 -126.2950439453 
2112.2724609375 -126.3182525635 
2113.4892578125 -126.3068466187 
2114.7055664062 -126.2935867310 
2115.9238281250 -126.2926330566 
2117.1425781250 -126.2927932739 
2118.3610839844 -126.2782287598 
2119.5812988281 -126.2258453369 
2120.8010253906 -126.1467132568 
2122.0227050781 -126.0842361450 
2123.2438964844 -126.0788269043 
2124.4670410156 -126.1325149536 
2125.6909179688 -126.2149429321 
2126.9140625000 -126.2987136841 
2128.1394042969 -126.3731918335 
2129.3640136719 -126.4264984131 
2130.5908203125 -126.4373626709 
2131.8168945312 -126.3937377930 
2133.0449218750 -126.3327713013 
2134.2736816406 -126.2635421753 
2135.5019531250 -126.2042617798 
2136.7319335938 -126.2305068970 
2137.9616699219 -126.3401107788 
2139.1933593750 -126.4661636353 
2140.4243164062 -126.5349731445 
2141.6574707031 -126.5158157349 
2142.8911132812 -126.4313964844 
2144.1242675781 -126.3354034424 
2145.3593750000 -126.2513732910 
2146.5939941406 -126.1569366455 
2147.8305664062 -126.0600814819 
2149.0678710938 -126.0205154419 
2150.3046875000 -126.0555038452 
2151.5432128906 -126.1020355225 
2152.7814941406 -126.1050567627 
2154.0214843750 -126.0898361206 
2155.2612304688 -126.0927429199 
2156.5026855469 -126.1531524658 
2157.7448730469 -126.2659530640 
2158.9868164062 -126.3642196655 
2160.2304687500 -126.3965072632 
2161.4736328125 -126.3817672729 
2162.7187500000 -126.3710556030 
2163.9633789062 -126.3882904053 
2165.2099609375 -126.4212112427 
2166.4570312500 -126.4427261353 
2167.7038574219 -126.4459762573 
2168.9526367188 -126.4584655762 
2170.2009277344 -126.5016098022 
2171.4509277344 -126.5603713989 
2172.7006835938 -126.6082839966 
2173.9521484375 -126.6306457520 
2175.2045898438 -126.6232986450 
2176.4562988281 -126.5963592529 
2177.7099609375 -126.5698318481 
2178.9633789062 -126.5502166748 
2180.2185058594 -126.5221557617 
2181.4731445312 -126.4809951782 
2182.7297363281 -126.4630508423 
2183.9873046875 -126.5058670044 
2185.2441406250 -126.5898056030 
2186.5029296875 -126.6596908569 
2187.7612304688 -126.6876144409 
2189.0214843750 -126.6853332520 
2190.2824707031 -126.6857833862 
2191.5429687500 -126.7061386108 
2192.8054199219 -126.7471466064 
2194.0673828125 -126.7994155884 
2195.3310546875 -126.8082504272 
2196.5944824219 -126.7574081421 
2197.8598632812 -126.6746520996 
2199.1259765625 -126.6211624146 
2200.3916015625 -126.6364212036 
2201.6591796875 -126.6903610229 
2202.9260253906 -126.7278594971 
2204.1950683594 -126.7395553589 
2205.4636230469 -126.7495651245 
2206.7341308594 -126.7633056641 
2208.0051269531 -126.7622756958 
2209.2758789062 -126.7466583252 
2210.5485839844 -126.7472381592 
2211.8208007812 -126.7673492432 
2213.0949707031 -126.7637100220 
2214.3684082031 -126.7194976807 
2215.6440429688 -126.6672134399 
2216.9204101562 -126.6191329956 
2218.1962890625 -126.5587615967 
2219.4738769531 -126.5087661743 
2220.7512207031 -126.5325927734 
2222.0305175781 -126.6535339355 
2223.3093261719 -126.8074188232 
2224.5900878906 -126.8866882324 
2225.8715820312 -126.8043212891 
2227.1523437500 -126.6555633545 
2228.4353027344 -126.6265640259 
2229.7177734375 -126.7062759399 
2231.0021972656 -126.8177719116 
2232.2873535156 -126.8957290649 
2233.5720214844 -126.9699478149 
2234.8586425781 -127.0924835205 
2236.1447753906 -127.2205734253 
2237.4331054688 -127.2448730469 
2238.7207031250 -127.1356658936 
2240.0102539062 -126.9824523926 
2241.3005371094 -126.8827667236 
2242.5905761719 -126.8633499146 
2243.8823242188 -126.8924255371 
2245.1735839844 -126.9259033203 
2246.4670410156 -126.9388351440 
2247.7597656250 -126.9227676392 
2249.0546875000 -126.8798446655 
2250.3500976562 -126.8357620239 
2251.6452636719 -126.8323745728 
2252.9423828125 -126.8895111084 
2254.2387695312 -126.9883575439 
2255.5373535156 -127.0946197510 
2256.8354492188 -127.1731338501 
2258.1354980469 -127.1804199219 
2259.4362792969 -127.0968933105 
2260.7365722656 -126.9763336182 
2262.0388183594 -126.9020004272 
2263.3405761719 -126.9006576538 
2264.6442871094 -126.9785766602 
2265.9477539062 -127.1352767944 
2267.2529296875 -127.2792816162 
2268.5590820312 -127.3331375122 
2269.8645019531 -127.2654495239 
2271.1721191406 -127.1583175659 
2272.4792480469 -127.0909805298 
2273.7883300781 -127.0626983643 
2275.0979003906 -127.0430221558 
2276.4072265625 -127.0398178101 
2277.7187500000 -127.0845184326 
2279.0295410156 -127.1625747681 
2280.3422851562 -127.1988830566 
2281.6545410156 -127.1423492432 
2282.9689941406 -127.0281677246 
2284.2839355469 -126.9315185547 
2285.5986328125 -126.9087142944 
2286.9152832031 -126.9990158081 
2288.2314453125 -127.1441040039 
2289.5495605469 -127.2621612549 
2290.8671875000 -127.3665924072 
2292.1867675781 -127.3953170776 
2293.5070800781 -127.2839050293 
2294.8271484375 -127.0883712769 
2296.1489257812 -126.9518127441 
2297.4704589844 -126.9584655762 
2298.7939453125 -127.0766601562 
2300.1166992188 -127.2147903442 
2301.4416503906 -127.3034362793 
2302.7675781250 -127.3198242188 
2304.0927734375 -127.2605972290 
2305.4199218750 -127.2096023560 
2306.7468261719 -127.2307205200 
2308.0754394531 -127.2745208740 
2309.4050292969 -127.2975234985 
2310.7341308594 -127.3199996948 
2312.0651855469 -127.3790512085 
2313.3957519531 -127.4396972656 
2314.7285156250 -127.4169464111 
2316.0605468750 -127.2943038940 
2317.3947753906 -127.1648178101 
2318.7297363281 -127.1202621460 
2320.0639648438 -127.1522521973 
2321.4003906250 -127.1794433594 
2322.7365722656 -127.2036132812 
2324.0744628906 -127.2119903564 
2325.4118652344 -127.1867752075 
2326.7514648438 -127.1508102417 
2328.0917968750 -127.1444091797 
2329.4316406250 -127.1708984375 
2330.7734375000 -127.2073440552 
2332.1147460938 -127.2681579590 
2333.4582519531 -127.3832473755 
2334.8010253906 -127.5170822144 
2336.1459960938 -127.6017684937 
2337.4916992188 -127.6420135498 
2338.8369140625 -127.6776733398 
2340.1843261719 -127.7035598755 
2341.5310058594 -127.6876220703 
2342.8798828125 -127.5934143066 
2344.2282714844 -127.4552307129 
2345.5786132812 -127.3590393066 
2346.9296875000 -127.3239135742 
2348.2802734375 -127.3571166992 
2349.6330566406 -127.4241561890 
2350.9853515625 -127.4919815063 
2352.3395996094 -127.5521697998 
2353.6945800781 -127.6018524170 
2355.0490722656 -127.6017913818 
2356.4057617188 -127.5670776367 
2357.7619628906 -127.5395584106 
2359.1201171875 -127.5550537109 
2360.4777832031 -127.6148071289 
2361.8374023438 -127.6866378784 
2363.1979980469 -127.7272338867 
2364.5581054688 -127.6779708862 
2365.9201660156 -127.5966491699 
2367.2817382812 -127.5457153320 
2368.6452636719 -127.5664978027 
2370.0085449219 -127.6508483887 
2371.3737792969 -127.7368850708 
2372.7397460938 -127.7574234009 
2374.1052246094 -127.7343673706 
2375.4729003906 -127.7648391724 
2376.8398437500 -127.8507080078 
2378.2089843750 -127.9435958862 
2379.5776367188 -128.0002136230 
2380.9484863281 -128.0195617676 
2382.3200683594 -128.0125885010 
2383.6909179688 -127.9615631104 
2385.0642089844 -127.8747253418 
2386.4367675781 -127.7875900269 
2387.8112792969 -127.7530059814 
2389.1855468750 -127.7744979858 
2390.5617675781 -127.8129959106 
2391.9389648438 -127.8226852417 
2393.3154296875 -127.8076400757 
2394.6940917969 -127.7763442993 
2396.0722656250 -127.7465133667 
2397.4523925781 -127.7417602539 
2398.8334960938 -127.7851715088 
2400.2141113281 -127.8710632324 
2401.5966796875 -127.9453430176 
2402.9787597656 -127.9825439453 
2404.3630371094 -127.9668350220 
2405.7468261719 -127.9051284790 
2407.1325683594 -127.8597869873 
2408.5192871094 -127.8776321411 
2409.9052734375 -127.9478378296 
2411.2934570312 -128.0463867188 
2412.6811523438 -128.1537322998 
2414.0710449219 -128.2613525391 
2415.4602050781 -128.2617187500 
2416.8515625000 -128.1642761230 
2418.2438964844 -128.0612640381 
2419.6354980469 -128.0139465332 
2421.0292968750 -128.0043029785 
2422.4226074219 -127.9666213989 
2423.8181152344 -127.9107513428 
2425.2128906250 -127.8669891357 
2426.6101074219 -127.8594818115 
2428.0078125000 -127.9216842651 
2429.4052734375 -128.0329895020 
2430.8046875000 -128.1090698242 
2432.2036132812 -128.1408233643 
2433.6044921875 -128.1391906738 
2435.0051269531 -128.1408386230 
2436.4077148438 -128.1789245605 
2437.8112792969 -128.2396545410 
2439.2143554688 -128.2966308594 
2440.6193847656 -128.3025665283 
2442.0239257812 -128.2463226318 
2443.4306640625 -128.1990661621 
2444.8381347656 -128.1401214600 
2446.2451171875 -128.0030517578 
2447.6542968750 -127.8268508911 
2449.0629882812 -127.7117309570 
2450.4736328125 -127.7768020630 
2451.8837890625 -127.9290466309 
2453.2963867188 -128.1016235352 
2454.7094726562 -128.2871398926 
2456.1220703125 -128.3809967041 
2457.5371093750 -128.3475646973 
2458.9514160156 -128.2656555176 
2460.3676757812 -128.2103424072 
2461.7836914062 -128.2212066650 
2463.2019042969 -128.2641906738 
2464.6208496094 -128.2917327881 
2466.0390625000 -128.3235015869 
2467.4597167969 -128.3652496338 
2468.8796386719 -128.3702545166 
2470.3017578125 -128.3369445801 
2471.7233886719 -128.2905883789 
2473.1472167969 -128.2556610107 
2474.5720214844 -128.2677001953 
2475.9960937500 -128.2934722900 
2477.4223632812 -128.3126525879 
2478.8481445312 -128.3347930908 
2480.2761230469 -128.3273010254 
2481.7048339844 -128.2572631836 
2483.1330566406 -128.1603698730 
2484.5634765625 -128.1135559082 
2485.9931640625 -128.1648712158 
2487.4252929688 -128.2189941406 
2488.8566894531 -128.2306671143 
2490.2905273438 -128.1902770996 
2491.7250976562 -128.1585540771 
2493.1589355469 -128.1891937256 
2494.5952148438 -128.2878112793 
2496.0307617188 -128.4761505127 
2497.4685058594 -128.6236419678 
2498.9060058594 -128.6367340088 
2500.3454589844 -128.5676574707 
2501.7856445312 -128.4446716309 
2503.2253417969 -128.3887786865 
2504.6674804688 -128.4345245361 
2506.1088867188 -128.5008850098 
2507.5524902344 -128.5023040771 
2508.9956054688 -128.4181976318 
2510.4409179688 -128.3203887939 
2511.8869628906 -128.2194519043 
2513.3325195312 -128.1326141357 
2514.7802734375 -128.1347808838 
2516.2275390625 -128.2156372070 
2517.6770019531 -128.3441467285 
2519.1259765625 -128.4220733643 
2520.5771484375 -128.4436492920 
2522.0290527344 -128.4731903076 
2523.4804687500 -128.5341644287 
2524.9340820312 -128.5597534180 
2526.3872070312 -128.5155487061 
2527.8425292969 -128.4311370850 
2529.2985839844 -128.3973388672 
2530.7543945312 -128.4088745117 
2532.2121582031 -128.4089202881 
2533.6694335938 -128.3740539551 
2535.1289062500 -128.3144683838 
2536.5878906250 -128.2527313232 
2538.0490722656 -128.2026214600 
2539.5109863281 -128.2303924561 
2540.9726562500 -128.3265228271 
2542.4362792969 -128.4804534912 
2543.8994140625 -128.5498046875 
2545.3647460938 -128.4839935303 
2546.8295898438 -128.3747253418 
2548.2966308594 -128.2934265137 
2549.7646484375 -128.2679290771 
2551.2321777344 -128.2686462402 
2552.7016601562 -128.3458251953 
2554.1706542969 -128.5001373291 
2555.6420898438 -128.5843505859 
2557.1127929688 -128.5277252197 
2558.5859375000 -128.3827972412 
2560.0598144531 -128.3023834229 
2561.5329589844 -128.3228302002 
2563.0085449219 -128.4665374756 
2564.4836425781 -128.6163787842 
2565.9609375000 -128.6886901855 
2567.4375000000 -128.6360015869 
2568.9165039062 -128.5944061279 
2570.3962402344 -128.6003570557 
2571.8754882812 -128.6542358398 
2573.3571777344 -128.7262725830 
2574.8381347656 -128.7521667480 
2576.3212890625 -128.6744232178 
2577.8054199219 -128.6194458008 
2579.2888183594 -128.6188964844 
2580.7746582031 -128.5981750488 
2582.2597656250 -128.5390167236 
2583.7473144531 -128.5033569336 
2585.2343750000 -128.5589752197 
2586.7233886719 -128.6491699219 
2588.2136230469 -128.7391204834 
2589.7031250000 -128.7763824463 
2591.1948242188 -128.7882843018 
2592.6860351562 -128.8153228760 
2594.1796875000 -128.8707427979 
2595.6726074219 -128.9596557617 
2597.1677246094 -129.1085052490 
2598.6638183594 -129.2253875732 
2600.1594238281 -129.2533264160 
2601.6572265625 -129.2118530273 
2603.1542968750 -129.1410064697 
2604.6538085938 -129.1064758301 
2606.1528320312 -129.1112823486 
2607.6540527344 -129.1219329834 
2609.1562500000 -129.1045837402 
2610.6577148438 -129.1063232422 
2612.1616210938 -129.1302032471 
2613.6650390625 -129.1274261475 
2615.1706542969 -129.0773315430 
2616.6755371094 -129.0310821533 
2618.1828613281 -128.9803314209 
2619.6911621094 -128.8813781738 
2621.1987304688 -128.7663574219 
2622.7087402344 -128.7312469482 
2624.2180175781 -128.8799591064 
2625.7297363281 -129.0867767334 
2627.2421875000 -129.1576843262 
2628.7541503906 -129.0943603516 
2630.2685546875 -128.9926605225 
2631.7822265625 -128.9523010254 
2633.2980957031 -128.9740447998 
2634.8137207031 -129.0164337158 
2636.3312988281 -129.0720367432 
2637.8500976562 -129.1395874023 
2639.3681640625 -129.1327667236 
2640.8884277344 -129.0604400635 
2642.4084472656 -128.9823608398 
2643.9304199219 -129.0045623779 
2645.4521484375 -129.1466217041 
2646.9760742188 -129.2776489258 
2648.5007324219 -129.2792968750 
2650.0249023438 -129.1743774414 
2651.5515136719 -129.0348510742 
2653.0773925781 -128.9020690918 
2654.6057128906 -128.8443756104 
2656.1335449219 -128.9049224854 
2657.6635742188 -129.0627136230 
2659.1943359375 -129.1990661621 
2660.7248535156 -129.2645111084 
2662.2575683594 -129.2935333252 
2663.7895507812 -129.3233642578 
2665.3239746094 -129.3587036133 
2666.8593750000 -129.2830963135 
2668.3940429688 -129.1006164551 
2669.9311523438 -129.0126037598 
2671.4677734375 -129.0885314941 
2673.0065917969 -129.2034912109 
2674.5449218750 -129.2674865723 
2676.0856933594 -129.3039398193 
2677.6271972656 -129.2870330811 
2679.1682128906 -129.2158813477 
2680.7114257812 -129.1583099365 
2682.2541503906 -129.1723175049 
2683.7993164062 -129.2459106445 
2685.3437500000 -129.3298339844 
2686.8906250000 -129.4152984619 
2688.4384765625 -129.4168548584 
2689.9855957031 -129.3028411865 
2691.5351562500 -129.1684570312 
2693.0842285156 -129.1166381836 
2694.6354980469 -129.1394805908 
2696.1862792969 -129.1559906006 
2697.7395019531 -129.1306915283 
2699.2934570312 -129.0965576172 
2700.8469238281 -129.0823669434 
2702.4025878906 -129.0924987793 
2703.9577636719 -129.1848602295 
2705.5153808594 -129.3577423096 
2707.0725097656 -129.5111236572 
2708.6318359375 -129.5741119385 
2710.1921386719 -129.5638732910 
2711.7519531250 -129.4980773926 
2713.3139648438 -129.3880462646 
2714.8754882812 -129.2786254883 
2716.4394531250 -129.2279815674 
2718.0041503906 -129.2330169678 
2719.5683593750 -129.2565155029 
2721.1350097656 -129.3255615234 
2722.7009277344 -129.4007263184 
2724.2692871094 -129.3647460938 
2725.8371582031 -129.2496795654 
2727.4074707031 -129.2030639648 
2728.9785156250 -129.2622222900 
2730.5490722656 -129.3321380615 
2732.1218261719 -129.3285522461 
2733.6943359375 -129.2782135010 
2735.2690429688 -129.2232818604 
2736.8430175781 -129.2361602783 
2738.4196777344 -129.3404541016 
2739.9970703125 -129.4608001709 
2741.5739746094 -129.5022583008 
2743.1533203125 -129.4541168213 
2744.7319335938 -129.4070434570 
2746.3129882812 -129.4434051514 
2747.8935546875 -129.5106964111 
2749.4763183594 -129.5165100098 
2751.0603027344 -129.4626770020 
2752.6433105469 -129.4192657471 
2754.2290039062 -129.4510345459 
2755.8142089844 -129.5539855957 
2757.4016113281 -129.6813049316 
2758.9885253906 -129.7808380127 
2760.5778808594 -129.7834167480 
2762.1679687500 -129.6750335693 
2763.7575683594 -129.5615539551 
2765.3496093750 -129.5679626465 
2766.9411621094 -129.6710357666 
2768.5349121094 -129.7238616943 
2770.1298828125 -129.6739654541 
2771.7238769531 -129.6221160889 
2773.3205566406 -129.6434936523 
2774.9167480469 -129.6958160400 
2776.5151367188 -129.7084350586 
2778.1130371094 -129.6975860596 
2779.7133789062 -129.7065734863 
2781.3144531250 -129.7369995117 
2782.9152832031 -129.7790527344 
2784.5183105469 -129.7950286865 
2786.1208496094 -129.7571105957 
2787.7255859375 -129.7117156982 
2789.3300781250 -129.7191619873 
2790.9367675781 -129.7792053223 
2792.5444335938 -129.7798461914 
2794.1516113281 -129.7155609131 
2795.7612304688 -129.6810607910 
2797.3701171875 -129.6984558105 
2798.9814453125 -129.7229919434 
2800.5922851562 -129.7616729736 
2802.2055664062 -129.8380737305 
2803.8198242188 -129.9326019287 
2805.4333496094 -129.9957580566 
2807.0493164062 -130.0141601562 
2808.6647949219 -130.0017395020 
2810.2827148438 -129.9664306641 
2811.9001464844 -129.9520416260 
2813.5197753906 -129.9675292969 
2815.1406250000 -129.8983154297 
2816.7607421875 -129.7430572510 
2818.3833007812 -129.6732482910 
2820.0051269531 -129.7609100342 
2821.6296386719 -129.9064788818 
2823.2551269531 -130.0050811768 
2824.8798828125 -130.0552368164 
2826.5070800781 -130.0593414307 
2828.1337890625 -130.0129394531 
2829.7629394531 -129.9388122559 
2831.3913574219 -129.8868865967 
2833.0224609375 -129.9179534912 
2834.6542968750 -130.0553436279 
2836.2856445312 -130.2283325195 
2837.9194335938 -130.3154754639 
2839.5527343750 -130.2602996826 
2841.1884765625 -130.1283721924 
2842.8234863281 -130.0565795898 
2844.4611816406 -130.0669403076 
2846.0996093750 -130.1210021973 
2847.7375488281 -130.1216735840 
2849.3779296875 -130.0409698486 
2851.0178222656 -129.9621276855 
2852.6601562500 -129.9575653076 
2854.3017578125 -129.9949035645 
2855.9460449219 -130.0278930664 
2857.5910644531 -130.0277557373 
2859.2355957031 -130.0185394287 
2860.8828125000 -130.1227722168 
2862.5290527344 -130.2484893799 
2864.1779785156 -130.2330169678 
2865.8278808594 -130.1183319092 
2867.4772949219 -130.0493774414 
2869.1291503906 -130.1117401123 
2870.7802734375 -130.2600250244 
2872.4338378906 -130.3786621094 
2874.0869140625 -130.3775634766 
2875.7426757812 -130.2888946533 
2877.3991699219 -130.1943817139 
2879.0551757812 -130.1923370361 
2880.7136230469 -130.2892456055 
2882.3713378906 -130.3734130859 
2884.0317382812 -130.3291168213 
2885.6914062500 -130.2086791992 
2887.3537597656 -130.1686248779 
2889.0170898438 -130.2062835693 
2890.6796875000 -130.2362976074 
2892.3447265625 -130.1909484863 
2894.0092773438 -130.1010131836 
2895.6765136719 -130.0569915771 
2897.3427734375 -130.0406646729 
2899.0119628906 -130.0472106934 
2900.6818847656 -130.0857238770 
2902.3510742188 -130.1254425049 
2904.0229492188 -130.1617736816 
2905.6943359375 -130.2043609619 
2907.3681640625 -130.2063598633 
2909.0412597656 -130.1899871826 
2910.7170410156 -130.2073822021 
2912.3937988281 -130.2432556152 
2914.0698242188 -130.3224487305 
2915.7485351562 -130.4777526855 
2917.4265136719 -130.5671386719 
2919.1069335938 -130.4904632568 
2920.7885742188 -130.4409484863 
2922.4694824219 -130.4879455566 
2924.1528320312 -130.5257720947 
2925.8356933594 -130.4506225586 
2927.5212402344 -130.3499145508 
2929.2060546875 -130.2914123535 
2930.8933105469 -130.2543334961 
2932.5815429688 -130.2295227051 
2934.2692871094 -130.2043762207 
2935.9594726562 -130.1976318359 
2937.6491699219 -130.2883453369 
2939.3415527344 -130.4497528076 
2941.0329589844 -130.5108642578 
2942.7272949219 -130.4138793945 
2944.4223632812 -130.2870178223 
2946.1166992188 -130.1810455322 
2947.8139648438 -130.1564331055 
2949.5102539062 -130.2110595703 
2951.2094726562 -130.3301696777 
2952.9077148438 -130.4479370117 
2954.6088867188 -130.5756072998 
2956.3107910156 -130.6868896484 
2958.0122070312 -130.6992797852 
2959.7160644531 -130.6476135254 
2961.4194335938 -130.5286254883 
2963.1252441406 -130.3925933838 
2964.8305664062 -130.2928314209 
2966.5385742188 -130.2759704590 
2968.2473144531 -130.3241271973 
2969.9555664062 -130.4277801514 
2971.6662597656 -130.5676574707 
2973.3764648438 -130.5778045654 
2975.0893554688 -130.5247497559 
2976.8032226562 -130.5321197510 
2978.5163574219 -130.6488647461 
2980.2319335938 -130.7864227295 
2981.9470214844 -130.8409881592 
2983.6647949219 -130.7521362305 
2985.3820800781 -130.6549682617 
2987.1015625000 -130.6647949219 
2988.8222656250 -130.7654571533 
2990.5424804688 -130.8039093018 
2992.2651367188 -130.7953491211 
2993.9870605469 -130.8130187988 
2995.7119140625 -130.8766632080 
2997.4357910156 -130.8857727051 
2999.1625976562 -130.7443542480 
3000.8901367188 -130.5492706299 
3002.6171875000 -130.5179290771 
3004.3466796875 -130.5007019043 
3006.0756835938 -130.4968719482 
3007.8073730469 -130.5038299561 
3009.5383300781 -130.5174407959 
3011.2719726562 -130.5319213867 
3013.0065917969 -130.5415496826 
3014.7407226562 -130.5451354980 
3016.4772949219 -130.5425415039 
3018.2131347656 -130.5344238281 
3019.9519042969 -130.5221405029 
3021.6899414062 -130.5086059570 
3023.4304199219 -130.4982147217 
3025.1721191406 -130.4942321777 
3026.9130859375 -130.4993438721 
3028.6567382812 -130.5153961182 
3030.3996582031 -130.5439453125 
3032.1452636719 -130.5821990967 
3033.8920898438 -130.6253356934 
3035.6379394531 -130.6709289551 
3037.3867187500 -130.7175292969 
3039.1345214844 -130.7643280029 
3040.8852539062 -130.8111572266 
3042.6352539062 -130.8560943604 
3044.3879394531 -130.8961181641 
3046.1416015625 -130.9277191162 
3047.8947753906 -130.9478607178 
3049.6503906250 -130.9546203613 
3051.4055175781 -130.9467315674 
3053.1633300781 -130.9328308105 
3054.9204101562 -130.9180450439 
3056.6801757812 -130.9062652588 
3058.4409179688 -130.8997802734 
3060.2011718750 -130.8988037109 
3061.9638671875 -130.8995819092 
3063.7260742188 -130.8965911865 
3065.4909667969 -130.8872680664 
3067.2551269531 -130.8710937500 
3069.0219726562 -130.8494873047 
3070.7897949219 -130.8260192871 
3072.5571289062 -130.8077850342 
3074.3269042969 -130.7985229492 
3076.0961914062 -130.8001556396 
3077.8681640625 -130.8133850098 
3079.6411132812 -130.8378143311 
3081.4135742188 -130.8721466064 
3083.1884765625 -130.9141235352 
3084.9628906250 -130.9567413330 
3086.7399902344 -130.9950103760 
3088.5163574219 -131.0243530273 
3090.2954101562 -131.0417175293 
3092.0756835938 -131.0461425781 
3093.8552246094 -131.0396575928 
3095.6372070312 -131.0318756104 
3097.4189453125 -131.0290985107 
3099.2031250000 -131.0350646973 
3100.9865722656 -131.0507812500 
3102.7729492188 -131.0743255615 
3104.5603027344 -131.1001129150 
3106.3469238281 -131.1199645996 
3108.1364746094 -131.1308898926 
3109.9250488281 -131.1331024170 
3111.7165527344 -131.1292266846 
3113.5073242188 -131.1234436035 
3115.3007812500 -131.1205139160 
3117.0954589844 -131.1251525879 
3118.8894042969 -131.1360015869 
3120.6857910156 -131.1506500244 
3122.4819335938 -131.1656951904 
3124.2805175781 -131.1773376465 
3126.0786132812 -131.1817779541 
3127.8793945312 -131.1746368408 
3129.6811523438 -131.1555480957 
3131.4821777344 -131.1286010742 
3133.2861328125 -131.0987701416 
3135.0893554688 -131.0721282959 
3136.8952636719 -131.0547637939 
3138.7021484375 -131.0518798828 
3140.5085449219 -131.0692901611 
3142.3176269531 -131.1030883789 
3144.1259765625 -131.1487579346 
3145.9372558594 -131.2019042969 
3147.7475585938 -131.2581024170 
3149.5607910156 -131.3137512207 
3151.3752441406 -131.3658599854 
3153.1887207031 -131.4105682373 
3155.0051269531 -131.4466247559 
3156.8208007812 -131.4721374512 
3158.6394042969 -131.4859466553 
3160.4570312500 -131.4876708984 
3162.2775878906 -131.4782104492 
3164.0993652344 -131.4597320557 
3165.9201660156 -131.4355316162 
3167.7438964844 -131.4111480713 
3169.5668945312 -131.3898773193 
3171.3928222656 -131.3737792969 
3173.2177734375 -131.3635253906 
3175.0458984375 -131.3582000732 
3176.8747558594 -131.3554229736 
3178.7031250000 -131.3514251709 
3180.5341796875 -131.3436737061 
3182.3645019531 -131.3330535889 
3184.1977539062 -131.3224182129 
3186.0302734375 -131.3156890869 
3187.8654785156 -131.3166198730 
3189.7019042969 -131.3274688721 
3191.5375976562 -131.3482360840 
3193.3759765625 -131.3743133545 
3195.2136230469 -131.3991394043 
3197.0541992188 -131.4186859131 
3198.8959960938 -131.4309387207 
3200.7368164062 -131.4359893799 
3202.5805664062 -131.4354400635 
3204.4238281250 -131.4314117432 
3206.2695312500 -131.4253387451 
3208.1147460938 -131.4181823730 
3209.9628906250 -131.4110565186 
3211.8120117188 -131.4061737061 
3213.6604003906 -131.4065399170 
3215.5114746094 -131.4152832031 
3217.3620605469 -131.4344482422 
3219.2153320312 -131.4639587402 
3221.0681152344 -131.5004882812 
3222.9235839844 -131.5356903076 
3224.7800292969 -131.5628204346 
3226.6359863281 -131.5771179199 
3228.4946289062 -131.5767364502 
3230.3525390625 -131.5628509521 
3232.2133789062 -131.5392456055 
3234.0734863281 -131.5114135742 
3235.9365234375 -131.4859466553 
3237.8005371094 -131.4679107666 
3239.6638183594 -131.4594726562 
3241.5300292969 -131.4612426758 
3243.3955078125 -131.4723510742 
3245.2639160156 -131.4905548096 
3247.1315917969 -131.5124816895 
3249.0019531250 -131.5342864990 
3250.8735351562 -131.5517272949 
3252.7443847656 -131.5614166260 
3254.6181640625 -131.5630340576 
3256.4912109375 -131.5570678711 
3258.3671875000 -131.5451202393 
3260.2441406250 -131.5298919678 
3262.1203613281 -131.5151214600 
3263.9995117188 -131.5052795410 
3265.8779296875 -131.5050048828 
3267.7590332031 -131.5195159912 
3269.6396484375 -131.5486602783 
3271.5231933594 -131.5883636475 
3273.4077148438 -131.6325836182 
3275.2915039062 -131.6741638184 
3277.1782226562 -131.7070465088 
3279.0642089844 -131.7277069092 
3280.9531250000 -131.7365112305 
3282.8413085938 -131.7377624512 
3284.7324218750 -131.7391967773 
3286.6245117188 -131.7487792969 
3288.5161132812 -131.7693176270 
3290.4104003906 -131.7993011475 
3292.3039550781 -131.8333282471 
3294.2004394531 -131.8638305664 
3296.0961914062 -131.8831939697 
3297.9948730469 -131.8863983154 
3299.8947753906 -131.8728790283 
3301.7939453125 -131.8473815918 
3303.6958007812 -131.8207092285 
3305.5971679688 -131.8045654297 
3307.5012207031 -131.8068847656 
3309.4064941406 -131.8317565918 
3311.3110351562 -131.8786621094 
3313.2185058594 -131.9430084229 
3315.1252441406 -132.0168457031 
3317.0349121094 -132.0907897949 
3318.9438476562 -132.1552429199 
3320.8557128906 -132.2017517090 
3322.7687988281 -132.2234344482 
3324.6809082031 -132.2211151123 
3326.5961914062 -132.1968231201 
3328.5104980469 -132.1551055908 
3330.4279785156 -132.1021270752 
3332.3444824219 -132.0449371338 
3334.2641601562 -131.9898986816 
3336.1848144531 -131.9422149658 
3338.1047363281 -131.9052124023 
3340.0275878906 -131.8806457520 
3341.9499511719 -131.8709259033 
3343.8750000000 -131.8762207031 
3345.7993164062 -131.8960418701 
3347.7268066406 -131.9281158447 
3349.6550292969 -131.9671173096 
3351.5827636719 -132.0053100586 
3353.5134277344 -132.0346069336 
3355.4433593750 -132.0489654541 
3357.3762207031 -132.0469207764 
3359.3085937500 -132.0322113037 
3361.2436523438 -132.0122833252 
3363.1799316406 -131.9956970215 
3365.1152343750 -131.9877471924 
3367.0537109375 -131.9885253906 
3368.9914550781 -131.9958648682 
3370.9321289062 -132.0068969727 
3372.8740234375 -132.0187835693 
3374.8151855469 -132.0289459229 
3376.7590332031 -132.0347137451 
3378.7023925781 -132.0333557129 
3380.6486816406 -132.0228118896 
3382.5942382812 -132.0030670166 
3384.5427246094 -131.9773101807 
3386.4924316406 -131.9526977539 
3388.4414062500 -131.9384613037 
3390.3933105469 -131.9407653809 
3392.3444824219 -131.9619445801 
3394.2985839844 -131.9998321533 
3396.2519531250 -132.0485992432 
3398.2082519531 -132.1010131836 
3400.1657714844 -132.1505126953 
3402.1225585938 -132.1932067871 
3404.0825195312 -132.2283782959 
3406.0415039062 -132.2570953369 
3408.0034179688 -132.2806396484 
3409.9648437500 -132.2987213135 
3411.9289550781 -132.3094024658 
3413.8945312500 -132.3120727539 
3415.8591308594 -132.3089141846 
3417.8269042969 -132.3040313721 
3419.7937011719 -132.3017730713 
3421.7636718750 -132.3048248291 
3423.7329101562 -132.3133239746 
3425.7050781250 -132.3254089355 
3427.6784667969 -132.3382873535 
3429.6511230469 -132.3495635986 
3431.6267089844 -132.3578491211 
3433.6015625000 -132.3625335693 
3435.5795898438 -132.3633575439 
3437.5585937500 -132.3599395752 
3439.5368652344 -132.3519897461 
3441.5183105469 -132.3402862549 
3443.4987792969 -132.3275604248 
3445.4824218750 -132.3174438477 
3447.4653320312 -132.3133544922 
3449.4511718750 -132.3168640137 
3451.4382324219 -132.3270416260 
3453.4245605469 -132.3410491943 
3455.4138183594 -132.3558349609 
3457.4023437500 -132.3696136475 
3459.3940429688 -132.3824768066 
3461.3850097656 -132.3955841064 
3463.3789062500 -132.4099121094 
3465.3737792969 -132.4252777100 
3467.3681640625 -132.4404144287 
3469.3654785156 -132.4540405273 
3471.3620605469 -132.4656219482 
3473.3618164062 -132.4757843018 
3475.3608398438 -132.4857177734 
3477.3627929688 -132.4960327148 
3479.3657226562 -132.5062713623 
3481.3681640625 -132.5150146484 
3483.3735351562 -132.5199890137 
3485.3781738281 -132.5184020996 
3487.3859863281 -132.5075073242 
3489.3930664062 -132.4857330322 
3491.4030761719 -132.4536285400 
3493.4143066406 -132.4147796631 
3495.4245605469 -132.3752441406 
3497.4382324219 -132.3416748047 
3499.4509277344 -132.3193817139 
3501.4667968750 -132.3106384277 
3503.4838867188 -132.3148498535 
3505.5000000000 -132.3299255371 
3507.5192871094 -132.3542327881 
3509.5378417969 -132.3870849609 
3511.5595703125 -132.4284973145 
3513.5805664062 -132.4760894775 
3515.6044921875 -132.5256500244 
3517.6296386719 -132.5712280273 
3519.6540527344 -132.6068878174 
3521.6813964844 -132.6282196045 
3523.7082519531 -132.6331024170 
3525.7380371094 -132.6221923828 
3527.7670898438 -132.5989837646 
3529.7990722656 -132.5693206787 
3531.8325195312 -132.5403442383 
3533.8649902344 -132.5187683105 
3535.9006347656 -132.5089111328 
3537.9355468750 -132.5120086670 
3539.9736328125 -132.5263824463 
3542.0107421875 -132.5486602783 
3544.0512695312 -132.5754089355 
3546.0927734375 -132.6039581299 
3548.1335449219 -132.6327819824 
3550.1774902344 -132.6613464355 
3552.2204589844 -132.6894531250 
3554.2668457031 -132.7167816162 
3556.3142089844 -132.7422027588 
3558.3608398438 -132.7639160156 
3560.4106445312 -132.7801666260 
3562.4594726562 -132.7899017334 
3564.5117187500 -132.7939605713 
3566.5629882812 -132.7942352295 
3568.6176757812 -132.7924346924 
3570.6733398438 -132.7894744873 
3572.7282714844 -132.7855682373 
3574.7861328125 -132.7811584473 
3576.8435058594 -132.7780456543 
3578.9038085938 -132.7796325684 
3580.9636230469 -132.7896881104 
3583.0263671875 -132.8101196289 
3585.0903320312 -132.8389282227 
3587.1535644531 -132.8699340820 
3589.2199707031 -132.8948211670 
3591.2854003906 -132.9062500000 
3593.3542480469 -132.9008941650 
3595.4221191406 -132.8803710938 
3597.4934082031 -132.8503723145 
3599.5656738281 -132.8188934326 
3601.6372070312 -132.7942199707 
3603.7119140625 -132.7828674316 
3605.7858886719 -132.7880249023 
3607.8627929688 -132.8083343506 
3609.9392089844 -132.8382263184 
3612.0185546875 -132.8700103760 
3614.0993652344 -132.8966979980 
3616.1791992188 -132.9143676758 
3618.2624511719 -132.9227294922 
3620.3447265625 -132.9235076904 
3622.4301757812 -132.9185943604 
3624.5168457031 -132.9089508057 
3626.6027832031 -132.8952178955 
3628.6918945312 -132.8791656494 
3630.7800292969 -132.8643646240 
3632.8715820312 -132.8552398682 
3634.9621582031 -132.8549804688 
3637.0561523438 -132.8637084961 
3639.1513671875 -132.8782653809 
3641.2456054688 -132.8937530518 
3643.3430175781 -132.9059295654 
3645.4399414062 -132.9125823975 
3647.5397949219 -132.9136505127 
3649.6389160156 -132.9102325439 
3651.7412109375 -132.9040222168 
3653.8447265625 -132.8974304199 
3655.9475097656 -132.8939208984 
3658.0537109375 -132.8971099854 
3660.1586914062 -132.9086914062 
3662.2670898438 -132.9263916016 
3664.3747558594 -132.9439239502 
3666.4855957031 -132.9540252686 
3668.5976562500 -132.9528808594 
3670.7089843750 -132.9431610107 
3672.8234863281 -132.9329223633 
3674.9372558594 -132.9313201904 
3677.0541992188 -132.9435577393 
3679.1701660156 -132.9680786133 
3681.2895507812 -132.9972229004 
3683.4101562500 -133.0200347900 
3685.5300292969 -133.0299072266 
3687.6530761719 -133.0227813721 
3689.7751464844 -133.0028381348 
3691.9006347656 -132.9790649414 
3694.0273437500 -132.9609375000 
3696.1533203125 -132.9544219971 
3698.2824707031 -132.9602050781 
3700.4108886719 -132.9743804932 
3702.5424804688 -132.9908142090 
3704.6730957031 -133.0036315918 
3706.8073730469 -133.0090789795 
3708.9426269531 -133.0064697266 
3711.0771484375 -132.9982147217 
3713.2148437500 -132.9887237549 
3715.3518066406 -132.9826965332 
3717.4919433594 -132.9831085205 
3719.6313476562 -132.9903564453 
3721.7739257812 -133.0026397705 
3723.9179687500 -133.0174407959 
3726.0610351562 -133.0329742432 
3728.2072753906 -133.0484008789 
3730.3530273438 -133.0625915527 
3732.5017089844 -133.0725250244 
3734.6499023438 -133.0727081299 
3736.8012695312 -133.0556030273 
3738.9538574219 -132.9934997559 
3741.1054687500 -132.6939239502 
3743.2604980469 -131.3981628418 
3745.4147949219 -128.2182769775 
3747.5722656250 -123.8942871094 
3749.7290039062 -119.6329116821 
3751.8889160156 -115.9026489258 
3754.0502929688 -112.7912216187 
3756.2106933594 -110.2870712280 
3758.3745117188 -108.3614883423 
3760.5373535156 -106.9885177612 
3762.7036132812 -106.1491241455 
3764.8710937500 -105.9308166504 
3767.0378417969 -106.7532577515 
3769.2077636719 -108.0051574707 
3771.3769531250 -109.8055801392 
3773.5493164062 -112.1796646118 
3775.7209472656 -115.1572647095 
3777.8959960938 -118.7592086792 
3780.0722656250 -122.9382247925 
3782.2478027344 -127.3599243164 
3784.4265136719 -130.9732666016 
3786.6042480469 -132.7059478760 
3788.7856445312 -133.1785583496 
3790.9660644531 -133.3091888428 
3793.1499023438 -133.3807983398 
3795.3349609375 -133.4337463379 
3797.5190429688 -133.4712371826 
3799.7065429688 -133.4935302734 
3801.8933105469 -133.5013275146 
3804.0832519531 -133.4970092773 
3806.2727050781 -133.4849090576 
3808.4650878906 -133.4698181152 
3810.6589355469 -133.4551086426 
3812.8520507812 -133.4414672852 
3815.0483398438 -133.4271545410 
3817.2438964844 -133.4097137451 
3819.4428710938 -133.3884429932 
3821.6430664062 -133.3662719727 
3823.8422851562 -133.3495025635 
3826.0451660156 -133.3454742432 
3828.2468261719 -133.3589782715 
3830.4521484375 -133.3893890381 
3832.6564941406 -133.4301300049 
3834.8642578125 -133.4861297607 
3837.0734863281 -133.5163879395 
3839.2817382812 -133.5166931152 
3841.4931640625 -133.5085906982 
3843.7041015625 -133.4994049072 
3845.9182128906 -133.4931945801 
3848.1313476562 -133.4891510010 
3850.3481445312 -133.4836425781 
3852.5661621094 -133.4746398926 
3854.7832031250 -133.4648284912 
3857.0039062500 -133.4608612061 
3859.2233886719 -133.4689331055 
3861.4465332031 -133.4897460938 
3863.6687011719 -133.5165100098 
3865.8945312500 -133.5375518799 
3868.1213378906 -133.5420227051 
3870.3474121094 -133.5254821777 
3872.5769042969 -133.4916687012 
3874.8056640625 -133.4499816895 
3877.0375976562 -133.4109497070 
3879.2687988281 -133.3825378418 
3881.5036621094 -133.3692474365 
3883.7395019531 -133.3822021484 
3885.9746093750 -133.4010009766 
3888.2131347656 -133.4205932617 
3890.4506835938 -133.4376678467 
3892.6916503906 -133.4529266357 
3894.9340820312 -133.4709014893 
3897.1755371094 -133.4976806641 
3899.4206542969 -133.5378417969 
3901.6647949219 -133.5922088623 
3903.9121093750 -133.6574401855 
3906.1589355469 -133.7271881104 
3908.4089355469 -133.7942352295 
3910.6604003906 -133.8524322510 
3912.9111328125 -133.8981018066 
3915.1650390625 -133.9304962158 
3917.4182128906 -133.9574584961 
3919.6748046875 -133.9695739746 
3921.9306640625 -133.9698944092 
3924.1896972656 -133.9632873535 
3926.4501953125 -133.9485321045 
3928.7099609375 -133.9266815186 
3930.9731445312 -133.9021759033 
3933.2353515625 -133.8811340332 
3935.5009765625 -133.8679809570 
3937.7658691406 -133.8625183105 
3940.0341796875 -133.8597106934 
3942.3039550781 -133.8523254395 
3944.5725097656 -133.8351135254 
3946.8449707031 -133.8084564209 
3949.1162109375 -133.7791595459 
3951.3911132812 -133.7580261230 
3953.6650390625 -133.7827606201 
3955.9426269531 -133.8313140869 
3958.2214355469 -133.8909912109 
3960.4992675781 -133.9437866211 
3962.7807617188 -133.9735870361 
3965.0612792969 -133.9742431641 
3967.3454589844 -133.9523010254 
3969.6308593750 -133.9222869873 
3971.9152832031 -133.8982238770 
3974.2033691406 -133.8869476318 
3976.4904785156 -133.8870544434 
3978.7810058594 -133.8922119141 
3981.0708007812 -133.8947753906 
3983.3640136719 -133.8852539062 
3985.6586914062 -133.8719177246 
3987.9523925781 -133.8571929932 
3990.2497558594 -133.8456268311 
3992.5461425781 -133.8416900635 
3994.8459472656 -133.8482055664 
3997.1450195312 -133.8653564453 
3999.4475097656 -133.8909454346 
4001.7512207031 -133.9213104248 
4004.0544433594 -133.9522857666 
4006.3608398438 -133.9796600342 
4008.6665039062 -134.0044708252 
4010.9755859375 -134.0088043213 
4013.2839355469 -134.0002593994 
4015.5957031250 -133.9878082275 
4017.9089355469 -133.9751129150 
4020.2211914062 -133.9639434814 
4022.5371093750 -133.9542694092 
4024.8520507812 -133.9454803467 
4027.1704101562 -133.9369354248 
4029.4880371094 -133.9264373779 
4031.8093261719 -133.9079284668 
4034.1318359375 -133.8392486572 
4036.4533691406 -133.7157592773 
4038.7785644531 -133.6107940674 
4041.1030273438 -133.5189208984 
4043.4306640625 -133.4681091309 
4045.7600097656 -133.4759979248 
4048.0883789062 -133.5424041748 
4050.4201660156 -133.6495208740 
4052.7512207031 -133.7690887451 
4055.0856933594 -133.8740997314 
4057.4194335938 -133.9715576172 
4059.7565917969 -134.0181884766 
4062.0952148438 -134.0330047607 
4064.4331054688 -134.0449371338 
4066.7741699219 -134.0541076660 
4069.1147460938 -134.0571289062 
4071.4587402344 -134.0516052246 
4073.8017578125 -134.0390930176 
4076.1484375000 -134.0250244141 
4078.4965820312 -134.0154876709 
4080.8437500000 -134.0244140625 
4083.1943359375 -134.0418395996 
4085.5441894531 -134.0660705566 
4087.8977050781 -134.0959625244 
4090.2502441406 -134.1293487549 
4092.6064453125 -134.1618499756 
4094.9641113281 -134.1877899170 
4097.3208007812 -134.2036285400 
4099.6806640625 -134.2137603760 
4102.0400390625 -134.2281188965 
4104.4033203125 -134.2494049072 
4106.7675781250 -134.2768707275 
4109.1308593750 -134.3005371094 
4111.4980468750 -134.3086700439 
4113.8642578125 -134.2938385010 
4116.2338867188 -134.2570800781 
4118.6025390625 -134.2079620361 
4120.9750976562 -134.1439971924 
4123.3491210938 -134.1164245605 
4125.7221679688 -134.1264495850 
4128.0986328125 -134.1501312256 
4130.4746093750 -134.1766204834 
4132.8540039062 -134.1968536377 
4135.2324218750 -134.2077484131 
4137.6142578125 -134.2135314941 
4139.9975585938 -134.2349700928 
4142.3803710938 -134.2890014648 
4144.7666015625 -134.3491210938 
4147.1518554688 -134.4185028076 
4149.5405273438 -134.4834136963 
4151.9287109375 -134.5296325684 
4154.3203125000 -134.5484924316 
4156.7133789062 -134.5410308838 
4159.1054687500 -134.5044097900 
4161.5014648438 -134.4744110107 
4163.8964843750 -134.4701690674 
4166.2949218750 -134.4752502441 
4168.6928710938 -134.4812316895 
4171.0942382812 -134.4785766602 
4173.4970703125 -134.4603424072 
4175.8984375000 -134.4005432129 
4178.3041992188 -134.3260498047 
4180.7089843750 -134.2870178223 
4183.1171875000 -134.2716064453 
4185.5268554688 -134.2860260010 
4187.9355468750 -134.3276367188 
4190.3476562500 -134.3851928711 
4192.7592773438 -134.4428710938 
4195.1748046875 -134.4980621338 
4197.5888671875 -134.5143585205 
4200.0068359375 -134.5093536377 
4202.4262695312 -134.5042114258 
4204.8447265625 -134.5059814453 
4207.2670898438 -134.5184478760 
4209.6884765625 -134.5430145264 
4212.1132812500 -134.6025238037 
4214.5371093750 -134.6767883301 
4216.9648437500 -134.7261505127 
4219.3940429688 -134.7678375244 
4221.8222656250 -134.7993011475 
4224.2543945312 -134.8222045898 
4226.6855468750 -134.8406677246 
4229.1201171875 -134.8681945801 
4231.5541992188 -134.8985748291 
4233.9916992188 -134.9194183350 
4236.4306640625 -134.9380340576 
4238.8686523438 -134.9513092041 
4241.3105468750 -134.9560699463 
4243.7514648438 -134.9418640137 
4246.1958007812 -134.9070129395 
4248.6396484375 -134.8726654053 
4251.0869140625 -134.8326721191 
4253.5356445312 -134.7898101807 
4255.9833984375 -134.7477874756 
4258.4350585938 -134.7111206055 
4260.8857421875 -134.6760711670 
4263.3403320312 -134.6627807617 
4265.7963867188 -134.6627044678 
4268.2514648438 -134.6616973877 
4270.7099609375 -134.6550292969 
4273.1679687500 -134.6423645020 
4275.6293945312 -134.6235198975 
4278.0898437500 -134.6202239990 
4280.5541992188 -134.6328735352 
4283.0200195312 -134.6533813477 
4285.4848632812 -134.6759338379 
4287.9536132812 -134.6954650879 
4290.4213867188 -134.7134552002 
4292.8925781250 -134.7206573486 
4295.3632812500 -134.7208099365 
4297.8374023438 -134.7214660645 
4300.3134765625 -134.7277374268 
4302.7880859375 -134.7445526123 
4305.2666015625 -134.7917633057 
4307.7446289062 -134.8465728760 
4310.2260742188 -134.8743286133 
4312.7065429688 -134.8901519775 
4315.1904296875 -134.8968811035 
4317.6762695312 -134.9002075195 
4320.1611328125 -134.9037933350 
4322.6499023438 -134.8952026367 
4325.1376953125 -134.8686370850 
4327.6289062500 -134.8210754395 
4330.1196289062 -134.7569732666 
4332.6137695312 -134.6888427734 
4335.1098632812 -134.6199035645 
4337.6044921875 -134.6143188477 
4340.1030273438 -134.6529846191 
4342.6005859375 -134.7071380615 
4345.1025390625 -134.7579498291 
4347.6054687500 -134.8010864258 
4350.1074218750 -134.8197631836 
4352.6132812500 -134.8352355957 
4355.1181640625 -134.8634033203 
4357.6269531250 -134.9022216797 
4360.1347656250 -134.9425201416 
4362.6464843750 -134.9822540283 
4365.1591796875 -134.9939270020 
4367.6713867188 -134.9897155762 
4370.1875000000 -134.9840240479 
4372.7026367188 -134.9790649414 
4375.2211914062 -134.9648590088 
4377.7392578125 -134.9303588867 
4380.2612304688 -134.8896026611 
4382.7841796875 -134.8401794434 
4385.3066406250 -134.7917633057 
4387.8325195312 -134.7485504150 
4390.3579101562 -134.7523498535 
4392.8867187500 -134.7856597900 
4395.4150390625 -134.8324279785 
4397.9467773438 -134.8814544678 
4400.4804687500 -134.9394683838 
4403.0126953125 -134.9788055420 
4405.5493164062 -134.9990997314 
4408.0844726562 -135.0202026367 
4410.6240234375 -135.0417480469 
4413.1645507812 -135.0587158203 
4415.7041015625 -135.0577545166 
4418.2480468750 -135.0222930908 
4420.7905273438 -134.9818572998 
4423.3374023438 -134.9408111572 
4425.8828125000 -134.9100189209 
4428.4321289062 -134.9026031494 
4430.9833984375 -134.9397277832 
4433.5332031250 -134.9905853271 
4436.0874023438 -135.0537261963 
4438.6401367188 -135.1486358643 
4441.1967773438 -135.2155761719 
4443.7529296875 -135.2260589600 
4446.3125000000 -135.2078704834 
4448.8740234375 -135.1675872803 
4451.4340820312 -135.0960540771 
4453.9985351562 -135.0502624512 
4456.5615234375 -135.0538940430 
4459.1289062500 -135.0850219727 
4461.6953125000 -135.1355133057 
4464.2651367188 -135.2172393799 
4466.8369140625 -135.2774810791 
4469.4077148438 -135.2961883545 
4471.9819335938 -135.3022766113 
4474.5556640625 -135.3018188477 
4477.1333007812 -135.3009796143 
4479.7099609375 -135.3069152832 
4482.2905273438 -135.3160705566 
4484.8725585938 -135.3275451660 
4487.4536132812 -135.3434906006 
4490.0385742188 -135.3511505127 
4492.6225585938 -135.3450012207 
4495.2104492188 -135.3253784180 
4497.7998046875 -135.2889862061 
4500.3881835938 -135.2035369873 
4502.9804687500 -135.1072387695 
4505.5722656250 -135.0575256348 
4508.1674804688 -135.0350189209 
4510.7617187500 -135.0678710938 
4513.3603515625 -135.1555328369 
4515.9604492188 -135.2307128906 
4518.5590820312 -135.3015136719 
4521.1621093750 -135.3578491211 
4523.7641601562 -135.4027709961 
4526.3696289062 -135.4097595215 
4528.9746093750 -135.3948059082 
4531.5834960938 -135.3706970215 
4534.1938476562 -135.3284301758 
4536.8032226562 -135.2926788330 
4539.4169921875 -135.2806091309 
4542.0292968750 -135.2808685303 
4544.6455078125 -135.3054656982 
4547.2612304688 -135.3481292725 
4549.8803710938 -135.3818206787 
4552.5014648438 -135.4136047363 
4555.1215820312 -135.4395294189 
4557.7451171875 -135.4625091553 
4560.3681640625 -135.4720001221 
4562.9951171875 -135.4731292725 
4565.6210937500 -135.4723510742 
4568.2514648438 -135.4667205811 
4570.8828125000 -135.4548339844 
4573.5131835938 -135.4427642822 
4576.1479492188 -135.4288482666 
4578.7812500000 -135.4077148438 
4581.4189453125 -135.3902587891 
4584.0581054688 -135.3846740723 
4586.6962890625 -135.3876342773 
4589.3383789062 -135.4180603027 
4591.9794921875 -135.4783325195 
4594.6245117188 -135.5335083008 
4597.2690429688 -135.5900115967 
4599.9169921875 -135.6517028809 
4602.5668945312 -135.6723785400 
4605.2158203125 -135.6573944092 
4607.8686523438 -135.6283111572 
4610.5200195312 -135.5841827393 
4613.1762695312 -135.5678558350 
4615.8310546875 -135.5881805420 
4618.4897460938 -135.6332550049 
4621.1503906250 -135.7317504883 
4623.8095703125 -135.8308105469 
4626.4731445312 -135.8746795654 
4629.1357421875 -135.8898315430 
4631.8022460938 -135.8541564941 
4634.4677734375 -135.7812500000 
4637.1376953125 -135.7300262451 
4639.8090820312 -135.6920471191 
4642.4790039062 -135.6719055176 
4645.1533203125 -135.6784515381 
4647.8266601562 -135.6853179932 
4650.5039062500 -135.6751403809 
4653.1801757812 -135.6417541504 
4655.8608398438 -135.6137084961 
4658.5429687500 -135.5933532715 
4661.2236328125 -135.5973815918 
4663.9086914062 -135.6401214600 
4666.5927734375 -135.6860046387 
4669.2812500000 -135.7338104248 
4671.9707031250 -135.7931823730 
4674.6591796875 -135.8375701904 
4677.3520507812 -135.8607635498 
4680.0439453125 -135.8806457520 
4682.7397460938 -135.8986663818 
4685.4350585938 -135.9000854492 
4688.1337890625 -135.8926239014 
4690.8344726562 -135.8863830566 
4693.5341796875 -135.9005737305 
4696.2377929688 -135.9278717041 
4698.9404296875 -135.9650115967 
4701.6469726562 -136.0202636719 
4704.3530273438 -136.0517425537 
4707.0629882812 -136.0450592041 
4709.7744140625 -136.0156402588 
4712.4848632812 -135.9404602051 
4715.1992187500 -135.8584747314 
4717.9130859375 -135.8142089844 
4720.6308593750 -135.7772064209 
4723.3471679688 -135.7705230713 
4726.0683593750 -135.7850494385 
4728.7905273438 -135.8128814697 
4731.5122070312 -135.8749084473 
4734.2377929688 -135.9417419434 
4736.9624023438 -135.9738464355 
4739.6909179688 -135.9812469482 
4742.4213867188 -135.9494934082 
4745.1503906250 -135.9154357910 
4747.8837890625 -135.8842010498 
4750.6162109375 -135.8555297852 
4753.3525390625 -135.8445739746 
4756.0883789062 -135.8457031250 
4758.8281250000 -135.8559570312 
4761.5693359375 -135.8679809570 
4764.3095703125 -135.8674316406 
4767.0541992188 -135.8358154297 
4769.7973632812 -135.7753601074 
4772.5449218750 -135.7309875488 
4775.2915039062 -135.7015838623 
4778.0424804688 -135.7187805176 
4780.7949218750 -135.8105163574 
4783.5458984375 -135.9141082764 
4786.3017578125 -136.0898437500 
4789.0561523438 -136.2397766113 
4791.8149414062 -136.2957916260 
4794.5727539062 -136.3012695312 
4797.3344726562 -136.2483215332 
4800.0981445312 -136.1968994141 
4802.8603515625 -136.1494750977 
4805.6269531250 -136.1005706787 
4808.3925781250 -136.0702362061 
4811.1625976562 -136.0528259277 
4813.9311523438 -136.0170440674 
4816.7041015625 -135.9730682373 
4819.4790039062 -135.9461822510 
4822.2524414062 -135.9269866943 
4825.0302734375 -135.9362030029 
4827.8071289062 -135.9591064453 
4830.5883789062 -136.0029602051 
4833.3706054688 -136.0408172607 
4836.1523437500 -136.0550994873 
4838.9384765625 -136.0607147217 
4841.7231445312 -136.0617675781 
4844.5122070312 -136.0697631836 
4847.3002929688 -136.0877075195 
4850.0922851562 -136.1339416504 
4852.8862304688 -136.1835784912 
4855.6791992188 -136.2015228271 
4858.4760742188 -136.1817779541 
4861.2719726562 -136.1203155518 
4864.0722656250 -136.0698394775 
4866.8715820312 -136.0197601318 
4869.6752929688 -136.0116271973 
4872.4804687500 -136.0299682617 
4875.2846679688 -136.0647430420 
4878.0927734375 -136.0829315186 
4880.9003906250 -136.0769500732 
4883.7119140625 -136.0504608154 
4886.5224609375 -136.0243988037 
4889.3374023438 -136.0175628662 
4892.1538085938 -136.0308380127 
4894.9692382812 -136.0667724609 
4897.7890625000 -136.1031188965 
4900.6074218750 -136.1655120850 
4903.4306640625 -136.2202758789 
4906.2524414062 -136.2405242920 
4909.0786132812 -136.2400360107 
4911.9062500000 -136.2187500000 
4914.7333984375 -136.2008972168 
4917.5644531250 -136.1809539795 
4920.3945312500 -136.1720733643 
4923.2285156250 -136.1752166748 
4926.0649414062 -136.1940460205 
4928.8999023438 -136.2227630615 
4931.7387695312 -136.2447204590 
4934.5771484375 -136.2808074951 
4937.4194335938 -136.3217620850 
4940.2612304688 -136.3487854004 
4943.1069335938 -136.3706665039 
4945.9545898438 -136.3623809814 
4948.8007812500 -136.3389587402 
4951.6513671875 -136.2962951660 
4954.5009765625 -136.2618713379 
4957.3549804688 -136.2512359619 
4960.2080078125 -136.2606658936 
4963.0654296875 -136.2953643799 
4965.9243164062 -136.3299560547 
4968.7822265625 -136.3812255859 
4971.6445312500 -136.4178771973 
4974.5058593750 -136.4267272949 
4977.3710937500 -136.4147491455 
4980.2358398438 -136.3834991455 
4983.1044921875 -136.3454895020 
4985.9750976562 -136.3121032715 
4988.8442382812 -136.2909851074 
4991.7182617188 -136.2546081543 
4994.5908203125 -136.2239837646 
4997.4677734375 -136.2243652344 
5000.3437500000 -136.2771301270 
5003.2246093750 -136.3663024902 
5006.1064453125 -136.4211120605 
5008.9873046875 -136.4492034912 
5011.8730468750 -136.4204406738 
5014.7573242188 -136.3811798096 
5017.6459960938 -136.3270263672 
5020.5361328125 -136.2890319824 
5023.4257812500 -136.2739257812 
5026.3193359375 -136.2814941406 
5029.2119140625 -136.3013153076 
5032.1088867188 -136.3330078125 
5035.0048828125 -136.3445739746 
5037.9052734375 -136.3367156982 
5040.8076171875 -136.3310699463 
5043.7084960938 -136.3561553955 
5046.6137695312 -136.3920898438 
5049.5180664062 -136.4399261475 
5052.4267578125 -136.4573211670 
5055.3344726562 -136.4451751709 
5058.2465820312 -136.4397735596 
5061.1601562500 -136.4548797607 
5064.0732421875 -136.5109405518 
5066.9902343750 -136.5909576416 
5069.9062500000 -136.6492767334 
5072.8266601562 -136.7243194580 
5075.7460937500 -136.7774505615 
5078.6699218750 -136.8007507324 
5081.5957031250 -136.8015441895 
5084.5200195312 -136.7878265381 
5087.4487304688 -136.7532196045 
5090.3764648438 -136.7168884277 
5093.3090820312 -136.6900939941 
5096.2426757812 -136.6658630371 
5099.1757812500 -136.6449584961 
5102.1132812500 -136.6078796387 
5105.0493164062 -136.5799102783 
5107.9902343750 -136.5776519775 
5110.9296875000 -136.6027069092 
5113.8740234375 -136.6461486816 
5116.8198242188 -136.6927032471 
5119.7641601562 -136.7300262451 
5122.7133789062 -136.7436828613 
5125.6616210938 -136.7398223877 
5128.6142578125 -136.7140808105 
5131.5659179688 -136.6843872070 
5134.5219726562 -136.6717834473 
5137.4794921875 -136.6747589111 
5140.4360351562 -136.6720886230 
5143.3974609375 -136.6405639648 
5146.3574218750 -136.5744934082 
5149.3217773438 -136.5135955811 
5152.2851562500 -136.5005645752 
5155.2529296875 -136.5445556641 
5158.2226562500 -136.6390686035 
5161.1914062500 -136.7400970459 
5164.1645507812 -136.8018035889 
5167.1362304688 -136.8089141846 
5170.1127929688 -136.7944488525 
5173.0883789062 -136.7907714844 
5176.0683593750 -136.8319091797 
5179.0498046875 -136.9004974365 
5182.0302734375 -136.9463500977 
5185.0156250000 -136.9893493652 
5187.9995117188 -137.0039367676 
5190.9877929688 -136.9942779541 
5193.9780273438 -136.9709930420 
5196.9672851562 -136.9464569092 
5199.9609375000 -136.8989868164 
5202.9536132812 -136.8488922119 
5205.9506835938 -136.8096008301 
5208.9467773438 -136.7856292725 
5211.9472656250 -136.7785491943 
5214.9497070312 -136.7812347412 
5217.9506835938 -136.7911834717 
5220.9565429688 -136.8303527832 
5223.9609375000 -136.9020690918 
5226.9702148438 -137.0001220703 
5229.9785156250 -137.0831909180 
5232.9912109375 -137.1051177979 
5236.0053710938 -137.0765533447 
5239.0190429688 -137.0101165771 
5242.0366210938 -136.9449615479 
5245.0537109375 -136.9031982422 
5248.0747070312 -136.8912506104 
5251.0952148438 -136.8988494873 
5254.1201171875 -136.9139404297 
5257.1464843750 -136.9384918213 
5260.1723632812 -136.9487762451 
5263.2021484375 -136.9273834229 
5266.2309570312 -136.8876647949 
5269.2646484375 -136.8515167236 
5272.2973632812 -136.8388519287 
5275.3344726562 -136.8526611328 
5278.3730468750 -136.9064025879 
5281.4106445312 -136.9828643799 
5284.4531250000 -137.0608062744 
5287.4941406250 -137.1163482666 
5290.5400390625 -137.1230010986 
5293.5878906250 -137.0905151367 
5296.6342773438 -137.0538635254 
5299.6850585938 -137.0034027100 
5302.7353515625 -136.9697418213 
5305.7900390625 -136.9536132812 
5308.8432617188 -136.9452362061 
5311.9013671875 -136.9486389160 
5314.9614257812 -136.9615936279 
5318.0200195312 -136.9732055664 
5321.0834960938 -136.9769592285 
5324.1455078125 -136.9807891846 
5327.2128906250 -137.0085601807 
5330.2783203125 -137.0612792969 
5333.3491210938 -137.1171569824 
5336.4213867188 -137.1467895508 
5339.4921875000 -137.1371307373 
5342.5678710938 -137.1156005859 
5345.6425781250 -137.1034698486 
5348.7221679688 -137.0971832275 
5351.8002929688 -137.0808410645 
5354.8828125000 -137.0571441650 
5357.9677734375 -137.0471038818 
5361.0512695312 -137.0553894043 
5364.1391601562 -137.0825347900 
5367.2265625000 -137.1144409180 
5370.3183593750 -137.1431274414 
5373.4086914062 -137.1732635498 
5376.5039062500 -137.2062072754 
5379.6010742188 -137.2340087891 
5382.6972656250 -137.2512664795 
5385.7978515625 -137.2555847168 
5388.8974609375 -137.2528228760 
5392.0014648438 -137.2487945557 
5395.1074218750 -137.2464447021 
5398.2124023438 -137.2522888184 
5401.3222656250 -137.2606201172 
5404.4306640625 -137.2516632080 
5407.5439453125 -137.2015228271 
5410.6557617188 -137.1269378662 
5413.7724609375 -137.0634918213 
5416.8911132812 -137.0393524170 
5420.0083007812 -137.0627746582 
5423.1308593750 -137.0942840576 
5426.2514648438 -137.0957031250 
5429.3774414062 -137.0704193115 
5432.5019531250 -137.0498809814 
5435.6313476562 -137.0620422363 
5438.7626953125 -137.1160430908 
5441.8925781250 -137.1847686768 
5445.0273437500 -137.2462310791 
5448.1606445312 -137.2905731201 
5451.2993164062 -137.3072662354 
5454.4365234375 -137.3159484863 
5457.5786132812 -137.3137969971 
5460.7221679688 -137.3132019043 
5463.8647460938 -137.3300170898 
5467.0122070312 -137.3763580322 
5470.1586914062 -137.4310760498 
5473.3095703125 -137.4588928223 
5476.4624023438 -137.4476928711 
5479.6142578125 -137.4009094238 
5482.7705078125 -137.3507232666 
5485.9257812500 -137.3224029541 
5489.0859375000 -137.3201293945 
5492.2451171875 -137.3457794189 
5495.4086914062 -137.3851165771 
5498.5742187500 -137.4259185791 
5501.7387695312 -137.4509887695 
5504.9082031250 -137.4354553223 
5508.0761718750 -137.3829345703 
5511.2490234375 -137.3030700684 
5514.4208984375 -137.2258605957 
5517.5971679688 -137.1791381836 
5520.7758789062 -137.1709442139 
5523.9531250000 -137.2112579346 
5527.1347656250 -137.2784118652 
5530.3159179688 -137.3587493896 
5533.5014648438 -137.4383850098 
5536.6860351562 -137.5014648438 
5539.8754882812 -137.5329132080 
5543.0664062500 -137.5105285645 
5546.2568359375 -137.4569091797 
5549.4516601562 -137.4035186768 
5552.6450195312 -137.3764495850 
5555.8437500000 -137.3861236572 
5559.0410156250 -137.4119415283 
5562.2431640625 -137.4413452148 
5565.4472656250 -137.4732513428 
5568.6503906250 -137.5196990967 
5571.8579101562 -137.5798797607 
5575.0649414062 -137.6383056641 
5578.2763671875 -137.6757659912 
5581.4897460938 -137.6811065674 
5584.7016601562 -137.6729888916 
5587.9189453125 -137.6636047363 
5591.1347656250 -137.6513366699 
5594.3554687500 -137.6207885742 
5597.5747070312 -137.5511779785 
5600.7993164062 -137.4930572510 
5604.0253906250 -137.4549865723 
5607.2504882812 -137.4460754395 
5610.4804687500 -137.4760284424 
5613.7094726562 -137.5281372070 
5616.9433593750 -137.5870819092 
5620.1757812500 -137.6363220215 
5623.4130859375 -137.6659698486 
5626.6528320312 -137.6843566895 
5629.8906250000 -137.6999969482 
5633.1337890625 -137.7159118652 
5636.3754882812 -137.7206726074 
5639.6225585938 -137.7079620361 
5642.8681640625 -137.6826934814 
5646.1186523438 -137.6662750244 
5649.3710937500 -137.6781158447 
5652.6220703125 -137.7229003906 
5655.8784179688 -137.7508544922 
5659.1333007812 -137.7388458252 
5662.3930664062 -137.6955261230 
5665.6518554688 -137.6559753418 
5668.9155273438 -137.6568298340 
5672.1811523438 -137.7118682861 
5675.4453125000 -137.7790679932 
5678.7148437500 -137.8146209717 
5681.9829101562 -137.8122406006 
5685.2558593750 -137.7833251953 
5688.5307617188 -137.7572631836 
5691.8046875000 -137.7522125244 
5695.0834960938 -137.7643737793 
5698.3608398438 -137.7642669678 
5701.6430664062 -137.7382507324 
5704.9243164062 -137.7037811279 
5708.2109375000 -137.6894683838 
5711.4990234375 -137.7045440674 
5714.7861328125 -137.7454986572 
5718.0781250000 -137.7879486084 
5721.3686523438 -137.8102264404 
5724.6645507812 -137.8019409180 
5727.9589843750 -137.7802429199 
5731.2583007812 -137.7696228027 
5734.5600585938 -137.7763824463 
5737.8603515625 -137.7927246094 
5741.1655273438 -137.8022460938 
5744.4692382812 -137.8005523682 
5747.7783203125 -137.8011779785 
5751.0864257812 -137.8192291260 
5754.3994140625 -137.8607482910 
5757.7138671875 -137.8885803223 
5761.0273437500 -137.9042663574 
5764.3461914062 -137.9152374268 
5767.6635742188 -137.9225006104 
5770.9858398438 -137.9202270508 
5774.3071289062 -137.9014434814 
5777.6333007812 -137.8756561279 
5780.9614257812 -137.8789215088 
5784.2885742188 -137.9194183350 
5787.6206054688 -137.9845123291 
5790.9511718750 -138.0625457764 
5794.2871093750 -138.1389923096 
5797.6250000000 -138.2030487061 
5800.9614257812 -138.2512512207 
5804.3032226562 -138.2406005859 
5807.6435546875 -138.1687774658 
5810.9887695312 -138.0585784912 
5814.3330078125 -137.9480590820 
5817.6821289062 -137.8850250244 
5821.0336914062 -137.9065399170 
5824.3837890625 -138.0007476807 
5827.7387695312 -138.0604400635 
5831.0922851562 -138.0604858398 
5834.4516601562 -138.0122985840 
5837.8090820312 -137.9358825684 
5841.1718750000 -137.8569793701 
5844.5366210938 -137.8380584717 
5847.9003906250 -137.8585815430 
5851.2690429688 -137.8962554932 
5854.6362304688 -137.9346466064 
5858.0087890625 -137.9675140381 
5861.3798828125 -138.0093994141 
5864.7563476562 -138.1065216064 
5868.1347656250 -138.1998748779 
5871.5122070312 -138.2651824951 
5874.8940429688 -138.2816772461 
5878.2753906250 -138.2464447021 
5881.6611328125 -138.1847076416 
5885.0493164062 -138.1566772461 
5888.4365234375 -138.1570739746 
5891.8281250000 -138.1740417480 
5895.2192382812 -138.1997985840 
5898.6147460938 -138.2289428711 
5902.0097656250 -138.2349853516 
5905.4091796875 -138.2191467285 
5908.8110351562 -138.1969604492 
5912.2114257812 -138.1915893555 
5915.6171875000 -138.2219696045 
5919.0219726562 -138.2623901367 
5922.4311523438 -138.3024597168 
5925.8398437500 -138.3335113525 
5929.2534179688 -138.3451995850 
5932.6689453125 -138.3342285156 
5936.0830078125 -138.3197021484 
5939.5024414062 -138.3167266846 
5942.9204101562 -138.3183898926 
5946.3442382812 -138.3066406250 
5949.7661132812 -138.2839660645 
5953.1933593750 -138.2694396973 
5956.6225585938 -138.2755279541 
5960.0507812500 -138.2969512939 
5963.4838867188 -138.3112335205 
5966.9160156250 -138.3208312988 
5970.3530273438 -138.3286285400 
5973.7890625000 -138.3362274170 
5977.2304687500 -138.3436737061 
5980.6733398438 -138.3409881592 
5984.1152343750 -138.3281097412 
5987.5625000000 -138.3184814453 
5991.0083007812 -138.3328247070 
5994.4594726562 -138.3683013916 
5997.9125976562 -138.4069061279 
6001.3642578125 -138.4273834229 
6004.8212890625 -138.4047393799 
6008.2768554688 -138.3477325439 
6011.7377929688 -138.2709045410 
6015.1977539062 -138.1836090088 
6018.6625976562 -138.1449584961 
6022.1298828125 -138.1362304688 
6025.5957031250 -138.1645660400 
6029.0664062500 -138.2127990723 
6032.5361328125 -138.2669982910 
6036.0112304688 -138.3015441895 
6039.4848632812 -138.2938079834 
6042.9638671875 -138.2543029785 
6046.4448242188 -138.2441711426 
6049.9248046875 -138.2706909180 
6053.4096679688 -138.2151489258 
6056.8935546875 -137.9317169189 
6060.3823242188 -137.3487854004 
6063.8701171875 -136.5990753174 
6067.3632812500 -136.3705902100 
6070.8583984375 -136.6196289062 
6074.3520507812 -137.3647918701 
6077.8510742188 -137.9310607910 
6081.3491210938 -138.2323455811 
6084.8520507812 -138.3668365479 
6088.3540039062 -138.4081726074 
6091.8608398438 -138.4627532959 
6095.3701171875 -138.5132598877 
6098.8779296875 -138.5275573730 
6102.3911132812 -138.4932250977 
6105.9033203125 -138.4420776367 
6109.4204101562 -138.3820800781 
6112.9399414062 -138.3237915039 
6116.4575195312 -138.3260040283 
6119.9809570312 -138.3931121826 
6123.5029296875 -138.5433807373 
6127.0302734375 -138.6639556885 
6130.5566406250 -138.7477722168 
6134.0878906250 -138.7748260498 
6137.6215820312 -138.7268981934 
6141.1538085938 -138.6393432617 
6144.6914062500 -138.5513153076 
6148.2275390625 -138.5453033447 
6151.7690429688 -138.5869903564 
6155.3095703125 -138.6376953125 
6158.8554687500 -138.6486816406 
6162.4028320312 -138.6407012939 
6165.9497070312 -138.6033782959 
6169.5014648438 -138.5400695801 
6173.0517578125 -138.4547729492 
6176.6079101562 -138.3944244385 
6180.1625976562 -138.4648437500 
6183.7226562500 -138.5775299072 
6187.2846679688 -138.6742553711 
6190.8452148438 -138.7084350586 
6194.4116210938 -138.6665344238 
6197.9765625000 -138.5989837646 
6201.5468750000 -138.5184173584 
6205.1157226562 -138.4793701172 
6208.6899414062 -138.4838256836 
6212.2666015625 -138.5698394775 
6215.8417968750 -138.6757659912 
6219.4223632812 -138.7680053711 
6223.0014648438 -138.8272247314 
6226.5864257812 -138.8300781250 
6230.1728515625 -138.8095092773 
6233.7583007812 -138.7583007812 
6237.3496093750 -138.7072906494 
6240.9389648438 -138.6593475342 
6244.5341796875 -138.6153106689 
6248.1279296875 -138.5943908691 
6251.7270507812 -138.5948333740 
6255.3281250000 -138.6240081787 
6258.9282226562 -138.7043609619 
6262.5336914062 -138.7716979980 
6266.1376953125 -138.8000183105 
6269.7470703125 -138.7569122314 
6273.3554687500 -138.6796264648 
6276.9692382812 -138.5948181152 
6280.5849609375 -138.5120239258 
6284.1992187500 -138.4768676758 
6287.8193359375 -138.4753265381 
6291.4379882812 -138.5015258789 
6295.0620117188 -138.5800018311 
6298.6850585938 -138.6563262939 
6302.3134765625 -138.7151031494 
6305.9438476562 -138.7489624023 
6309.5727539062 -138.7553100586 
6313.2075195312 -138.7669525146 
6316.8403320312 -138.7891082764 
6320.4794921875 -138.8013305664 
6324.1201171875 -138.7808074951 
6327.7597656250 -138.7457733154 
6331.4047851562 -138.7235412598 
6335.0483398438 -138.7325744629 
6338.6977539062 -138.7339782715 
6342.3457031250 -138.7157135010 
6345.9990234375 -138.6803283691 
6349.6547851562 -138.6605224609 
6353.3090820312 -138.6679229736 
6356.9687500000 -138.7046203613 
6360.6269531250 -138.8072967529 
6364.2910156250 -138.9349365234 
6367.9536132812 -139.0952911377 
6371.6220703125 -139.2536926270 
6375.2924804688 -139.2193908691 
6378.9614257812 -139.0815429688 
6382.6357421875 -138.9358825684 
6386.3090820312 -138.8443908691 
6389.9877929688 -138.8703155518 
6393.6650390625 -138.9118499756 
6397.3481445312 -138.9315643311 
6401.0332031250 -138.9223175049 
6404.7172851562 -138.9048767090 
6408.4067382812 -138.8934936523 
6412.0947265625 -138.8787841797 
6415.7880859375 -138.8470306396 
6419.4804687500 -138.8276977539 
6423.1782226562 -138.8478698730 
6426.8784179688 -138.9297943115 
6430.5771484375 -139.0171051025 
6434.2812500000 -139.0543670654 
6437.9843750000 -139.0646362305 
6441.6928710938 -139.0572357178 
6445.4038085938 -139.0312042236 
6449.1127929688 -139.0048980713 
6452.8276367188 -138.9781799316 
6456.5415039062 -138.9395446777 
6460.2607421875 -138.8840942383 
6463.9785156250 -138.8335418701 
6467.7021484375 -138.7958831787 
6471.4277343750 -138.7925415039 
6475.1518554688 -138.8404998779 
6478.8818359375 -138.8876342773 
6482.6108398438 -138.9306030273 
6486.3447265625 -138.9837799072 
6490.0776367188 -139.0254974365 
6493.8164062500 -139.0255126953 
6497.5571289062 -138.9947204590 
6501.2963867188 -138.9568481445 
6505.0415039062 -138.9332122803 
6508.7851562500 -138.9457244873 
6512.5341796875 -138.9601440430 
6516.2822265625 -138.9608612061 
6520.0361328125 -138.9430389404 
6523.7919921875 -138.9360046387 
6527.5463867188 -138.9653320312 
6531.3061523438 -139.0385742188 
6535.0649414062 -139.1532440186 
6538.8295898438 -139.2080383301 
6542.5927734375 -139.1763916016 
6546.3613281250 -139.1285552979 
6550.1323242188 -139.0826568604 
6553.9018554688 -139.0282592773 
6557.6772460938 -138.9973297119 
6561.4511718750 -139.0094299316 
6565.2309570312 -139.0575561523 
6569.0126953125 -139.1172790527 
6572.7934570312 -139.1100616455 
6576.5795898438 -139.0615539551 
6580.3642578125 -139.0492095947 
6584.1547851562 -139.0837097168 
6587.9438476562 -139.1631011963 
6591.7392578125 -139.2332763672 
6595.5361328125 -139.2700195312 
6599.3320312500 -139.2775268555 
6603.1333007812 -139.2684478760 
6606.9335937500 -139.2439117432 
6610.7392578125 -139.2306213379 
6614.5439453125 -139.2468719482 
6618.3540039062 -139.2628784180 
6622.1665039062 -139.2584686279 
6625.9775390625 -139.2228088379 
6629.7944335938 -139.1727142334 
6633.6098632812 -139.1249389648 
6637.4311523438 -139.1010437012 
6641.2509765625 -139.1076202393 
6645.0766601562 -139.1680450439 
6648.9042968750 -139.2564849854 
6652.7309570312 -139.3038330078 
6656.5629882812 -139.2937774658 
6660.3940429688 -139.2588043213 
6664.2304687500 -139.2274932861 
6668.0659179688 -139.2400665283 
6671.9067382812 -139.2856903076 
6675.7504882812 -139.3254547119 
6679.5922851562 -139.3506622314 
6683.4399414062 -139.3539276123 
6687.2861328125 -139.3625488281 
6691.1381835938 -139.4385681152 
6694.9926757812 -139.5591735840 
6698.8457031250 -139.6179199219 
6702.7045898438 -139.5959472656 
6706.5620117188 -139.4801483154 
6710.4252929688 -139.3591918945 
6714.2871093750 -139.3340759277 
6718.1547851562 -139.3973236084 
6722.0249023438 -139.5202636719 
6725.8930664062 -139.6829833984 
6729.7675781250 -139.7473297119 
6733.6406250000 -139.6965484619 
6737.5195312500 -139.6068420410 
6741.3969726562 -139.5487670898 
6745.2802734375 -139.5000610352 
6749.1660156250 -139.4463348389 
6753.0498046875 -139.4347686768 
6756.9399414062 -139.4799194336 
6760.8286132812 -139.5339202881 
6764.7231445312 -139.5483856201 
6768.6162109375 -139.5385131836 
6772.5151367188 -139.5283966064 
6776.4165039062 -139.5409851074 
6780.3164062500 -139.5525665283 
6784.2221679688 -139.5451202393 
6788.1264648438 -139.5378723145 
6792.0366210938 -139.5406646729 
6795.9492187500 -139.5494232178 
6799.8603515625 -139.5354461670 
6803.7773437500 -139.4897460938 
6807.6928710938 -139.4552459717 
6811.6142578125 -139.4713439941 
6815.5341796875 -139.5019073486 
6819.4604492188 -139.5112152100 
6823.3886718750 -139.4685974121 
6827.3154296875 -139.3972473145 
6831.2485351562 -139.3584747314 
6835.1796875000 -139.3726806641 
6839.1171875000 -139.4428100586 
6843.0527343750 -139.5288696289 
6846.9946289062 -139.6209106445 
6850.9389648438 -139.6970520020 
6854.8818359375 -139.7031555176 
6858.8305664062 -139.6846618652 
6862.7778320312 -139.6776885986 
6866.7309570312 -139.6775512695 
6870.6826171875 -139.6682586670 
6874.6406250000 -139.6374664307 
6878.6005859375 -139.5776824951 
6882.5590820312 -139.5412750244 
6886.5239257812 -139.5561828613 
6890.4873046875 -139.5818481445 
6894.4560546875 -139.5662384033 
6898.4238281250 -139.5254516602 
6902.3979492188 -139.5200195312 
6906.3740234375 -139.5641021729 
6910.3486328125 -139.6383666992 
6914.3291015625 -139.6327514648 
6918.3081054688 -139.5581054688 
6922.2934570312 -139.5455322266 
6926.2812500000 -139.6438598633 
6930.2670898438 -139.7573394775 
6934.2592773438 -139.7926788330 
6938.2500000000 -139.7891845703 
6942.2465820312 -139.8148345947 
6946.2421875000 -139.9060821533 
6950.2431640625 -139.9808349609 
6954.2470703125 -139.9786682129 
6958.2490234375 -139.9256134033 
6962.2573242188 -139.8534393311 
6966.2641601562 -139.7874908447 
6970.2768554688 -139.7545318604 
6974.2885742188 -139.7410278320 
6978.3056640625 -139.7504577637 
6982.3256835938 -139.7927093506 
6986.3437500000 -139.8443145752 
6990.3686523438 -139.8666992188 
6994.3911132812 -139.8507232666 
6998.4204101562 -139.8305511475 
7002.4477539062 -139.8394317627 
7006.4819335938 -139.8776092529 
7010.5175781250 -139.9129943848 
7014.5522460938 -139.9370727539 
7018.5927734375 -139.9378814697 
7022.6323242188 -139.9163970947 
7026.6777343750 -139.9157409668 
7030.7211914062 -139.9678497314 
7034.7714843750 -140.0607604980 
7038.8237304688 -140.1308135986 
7042.8745117188 -140.1205749512 
7046.9316406250 -140.0501098633 
7050.9868164062 -139.9830627441 
7055.0488281250 -139.9503936768 
7059.1127929688 -139.9270324707 
7063.1752929688 -139.9006805420 
7067.2436523438 -139.8875122070 
7071.3110351562 -139.8871154785 
7075.3842773438 -139.8710937500 
7079.4560546875 -139.8177795410 
7083.5341796875 -139.7508697510 
7087.6147460938 -139.6972961426 
7091.6938476562 -139.6567840576 
7095.7788085938 -139.6574554443 
7099.8623046875 -139.7399597168 
7103.9521484375 -139.8530883789 
7108.0405273438 -139.8993682861 
7112.1352539062 -139.8994445801 
7116.2319335938 -139.8923645020 
7120.3271484375 -139.8960723877 
7124.4291992188 -139.8692626953 
7128.5292968750 -139.8114013672 
7132.6352539062 -139.7816925049 
7136.7402343750 -139.8132934570 
7140.8510742188 -139.8964538574 
7144.9648437500 -140.0012054443 
7149.0766601562 -140.0673065186 
7153.1948242188 -140.0536346436 
7157.3115234375 -139.9978179932 
7161.4345703125 -139.9487304688 
7165.5556640625 -139.9110717773 
7169.6835937500 -139.8780059814 
7173.8134765625 -139.8429412842 
7177.9418945312 -139.8163757324 
7182.0766601562 -139.8080139160 
7186.2099609375 -139.8427124023 
7190.3496093750 -139.9061584473 
7194.4916992188 -139.9386138916 
7198.6318359375 -139.9217987061 
7202.7788085938 -139.9009704590 
7206.9238281250 -139.9428100586 
7211.0756835938 -140.0644683838 
7215.2255859375 -140.2135009766 
7219.3818359375 -140.3349761963 
7223.5405273438 -140.4057769775 
7227.6972656250 -140.4102172852 
7231.8608398438 -140.3647155762 
7236.0229492188 -140.3277282715 
7240.1909179688 -140.3348999023 
7244.3579101562 -140.3625793457 
7248.5307617188 -140.3602294922 
7252.7065429688 -140.3145141602 
7256.8803710938 -140.2753448486 
7261.0605468750 -140.2954254150 
7265.2392578125 -140.3512725830 
7269.4243164062 -140.3608093262 
7273.6079101562 -140.3090820312 
7277.7978515625 -140.2748107910 
7281.9902343750 -140.2940063477 
7286.1811523438 -140.3043212891 
7290.3779296875 -140.2444915771 
7294.5737304688 -140.1486053467 
7298.7758789062 -140.1073150635 
7302.9799804688 -140.1311340332 
7307.1831054688 -140.2185058594 
7311.3920898438 -140.2770538330 
7315.6000976562 -140.2579803467 
7319.8139648438 -140.2120208740 
7324.0263671875 -140.1589355469 
7328.2456054688 -140.0696563721 
7332.4667968750 -139.9956512451 
7336.6865234375 -140.0232238770 
7340.9130859375 -140.1187286377 
7345.1376953125 -140.1769714355 
7349.3686523438 -140.1833343506 
7353.5981445312 -140.2127075195 
7357.8344726562 -140.3033294678 
7362.0727539062 -140.3985290527 
7366.3095703125 -140.4213714600 
7370.5527343750 -140.3770599365 
7374.7944335938 -140.3265533447 
7379.0429687500 -140.2983703613 
7383.2895507812 -140.2805938721 
7387.5424804688 -140.2758331299 
7391.7978515625 -140.3119812012 
7396.0522460938 -140.3784332275 
7400.3125000000 -140.4161376953 
7404.5712890625 -140.4078063965 
7408.8369140625 -140.4098510742 
7413.1005859375 -140.4604187012 
7417.3706054688 -140.5218811035 
7421.6435546875 -140.5535888672 
7425.9145507812 -140.5710601807 
7430.1923828125 -140.5914154053 
7434.4682617188 -140.6050720215 
7438.7509765625 -140.6369171143 
7443.0361328125 -140.6863708496 
7447.3193359375 -140.6922302246 
7451.6093750000 -140.5925598145 
7455.8979492188 -140.4145507812 
7460.1928710938 -140.2620697021 
7464.4858398438 -140.1990814209 
7468.7856445312 -140.2084503174 
7473.0883789062 -140.2630157471 
7477.3891601562 -140.3457336426 
7481.6962890625 -140.4001770020 
7486.0019531250 -140.3807220459 
7490.3144531250 -140.3382263184 
7494.6250000000 -140.3385162354 
7498.9418945312 -140.3651123047 
7503.2617187500 -140.3499603271 
7507.5800781250 -139.7133178711 
7511.9047851562 -136.1681976318 
7516.2275390625 -130.6201629639 
7520.5571289062 -126.1450958252 
7524.8852539062 -123.5224914551 
7529.2202148438 -122.8106765747 
7533.5571289062 -124.0099105835 
7537.8925781250 -127.1414947510 
7542.2348632812 -132.0765991211 
7546.5756835938 -137.4161224365 
7550.9228515625 -139.7735290527 
7555.2680664062 -140.0615539551 
7559.6201171875 -140.0978240967 
7563.9750976562 -140.1747131348 
7568.3281250000 -140.3081817627 
7572.6879882812 -140.4299316406 
7577.0458984375 -140.5025024414 
7581.4106445312 -140.5355224609 
7585.7778320312 -140.5310668945 
7590.1435546875 -140.5230255127 
7594.5156250000 -140.5696411133 
7598.8862304688 -140.6555938721 
7603.2636718750 -140.6849975586 
7607.6391601562 -140.5988616943 
7612.0214843750 -140.4629974365 
7616.4062500000 -140.4026794434 
7620.7895507812 -140.4659271240 
7625.1796875000 -140.6058349609 
7629.5678710938 -140.6783447266 
7633.9628906250 -140.6763000488 
7638.3559570312 -140.6549224854 
7642.7558593750 -140.6353759766 
7647.1586914062 -140.6261749268 
7651.5595703125 -140.6161499023 
7655.9672851562 -140.5828094482 
7660.3730468750 -140.5191192627 
7664.7856445312 -140.4559020996 
7669.1967773438 -140.4479370117 
7673.6147460938 -140.5136871338 
7678.0351562500 -140.6072387695 
7682.4536132812 -140.6918640137 
7686.8793945312 -140.7469787598 
7691.3027343750 -140.7761077881 
7695.7333984375 -140.7633666992 
7700.1621093750 -140.6987304688 
7704.5981445312 -140.6434020996 
7709.0361328125 -140.6508331299 
7713.4726562500 -140.6903686523 
7717.9160156250 -140.7049865723 
7722.3574218750 -140.6908721924 
7726.8061523438 -140.6928558350 
7731.2568359375 -140.7290954590 
7735.7065429688 -140.7373199463 
7740.1625976562 -140.7006378174 
7744.6166992188 -140.6497802734 
7749.0781250000 -140.6235809326 
7753.5375976562 -140.6165466309 
7758.0039062500 -140.5972747803 
7762.4731445312 -140.5868377686 
7766.9404296875 -140.6399688721 
7771.4145507812 -140.7355499268 
7775.8867187500 -140.7351837158 
7780.3662109375 -140.7125396729 
7784.8437500000 -140.7726440430 
7789.3281250000 -140.8990325928 
7793.8149414062 -140.9910278320 
7798.3002929688 -141.0068206787 
7802.7924804688 -141.0207672119 
7807.2832031250 -141.0882873535 
7811.7802734375 -141.1090393066 
7816.2758789062 -141.0754547119 
7820.7783203125 -141.0393371582 
7825.2836914062 -140.9941711426 
7829.7871093750 -140.9226837158 
7834.2973632812 -140.8353881836 
7838.8061523438 -140.7647552490 
7843.3212890625 -140.7289428711 
7847.8398437500 -140.7456970215 
7852.3559570312 -140.8070373535 
7856.8793945312 -140.8849182129 
7861.4008789062 -140.9325866699 
7865.9291992188 -140.9353485107 
7870.4560546875 -140.9148254395 
7874.9897460938 -140.9007873535 
7879.5263671875 -140.9277038574 
7884.0610351562 -140.9859313965 
7888.6025390625 -141.0095977783 
7893.1425781250 -140.9980316162 
7897.6889648438 -140.9775390625 
7902.2343750000 -140.9581451416 
7906.7861328125 -140.9182434082 
7911.3408203125 -140.8224945068 
7915.8940429688 -140.7238311768 
7920.4536132812 -140.7051239014 
7925.0122070312 -140.7564697266 
7929.5771484375 -140.8348541260 
7934.1406250000 -140.9116058350 
7938.7109375000 -141.0142974854 
7943.2841796875 -141.1127014160 
7947.8554687500 -141.1749725342 
7952.4335937500 -141.2233734131 
7957.0102539062 -141.2499237061 
7961.5937500000 -141.2283020020 
7966.1757812500 -141.1515197754 
7970.7646484375 -141.0524444580 
7975.3559570312 -141.0499877930 
7979.9458007812 -141.1544189453 
7984.5429687500 -141.2853851318 
7989.1376953125 -141.3246307373 
7993.7397460938 -141.2023468018 
7998.3447265625 -141.0656127930 
8002.9477539062 -141.0324859619 
8007.5576171875 -141.0619812012 
8012.1660156250 -141.1255035400 
8016.7812500000 -141.1727600098 
8021.3950195312 -141.1461334229 
8026.0156250000 -141.0998535156 
8030.6391601562 -141.1243438721 
8035.2607421875 -141.1549835205 
8039.8891601562 -141.1077880859 
8044.5161132812 -141.0134582520 
8049.1503906250 -140.9710693359 
8053.7827148438 -141.0239868164 
8058.4218750000 -141.0968933105 
8063.0639648438 -141.1547241211 
8067.7041015625 -141.1664276123 
8072.3515625000 -141.0486297607 
8076.9970703125 -140.4338073730 
8081.6499023438 -139.2348937988 
8086.3007812500 -138.0509948730 
8090.9589843750 -137.6999511719 
8095.6196289062 -138.7236022949 
8100.2788085938 -140.3418884277 
8104.9448242188 -140.9895782471 
8109.6088867188 -141.0952606201 
8114.2807617188 -141.0772094727 
8118.9501953125 -141.0796661377 
8123.6269531250 -141.0935058594 
8128.3066406250 -141.0921325684 
8132.9843750000 -141.0906219482 
8137.6694335938 -141.0928649902 
8142.3525390625 -141.0766601562 
8147.0429687500 -141.0700225830 
8151.7363281250 -141.1415100098 
8156.4272460938 -141.2741546631 
8161.1259765625 -141.3619537354 
8165.8227539062 -141.2696685791 
8170.5263671875 -141.1286315918 
8175.2285156250 -141.0507965088 
8179.9379882812 -141.0664825439 
8184.6499023438 -141.1247253418 
8189.3603515625 -141.1499938965 
8194.0771484375 -141.1473541260 
8198.7929687500 -141.1219329834 
8203.5156250000 -141.0859832764 
8208.2373046875 -141.1262054443 
8212.9658203125 -141.2370300293 
8217.6962890625 -141.3625183105 
8222.4257812500 -141.4477233887 
8227.1621093750 -141.4745025635 
8231.8964843750 -141.4274749756 
8236.6386718750 -141.3484954834 
8241.3789062500 -141.2685852051 
8246.1259765625 -141.2209167480 
8250.8769531250 -141.2582244873 
8255.6250000000 -141.3336334229 
8260.3808593750 -141.3842468262 
8265.1347656250 -141.3661956787 
8269.8955078125 -141.3305511475 
8274.6542968750 -141.3200225830 
8279.4208984375 -141.2969512939 
8284.1904296875 -141.2228088379 
8288.9580078125 -141.1226348877 
8293.7333984375 -141.0622558594 
8298.5058593750 -141.0597381592 
8303.2861328125 -141.1560516357 
8308.0693359375 -141.3041229248 
8312.8505859375 -141.4051666260 
8317.6396484375 -141.4487609863 
8322.4257812500 -141.4016876221 
8327.2197265625 -141.3098144531 
8332.0126953125 -141.2751922607 
8336.8115234375 -141.3047180176 
8341.6142578125 -141.3805694580 
8346.4150390625 -141.4401855469 
8351.2226562500 -141.4729919434 
8356.0292968750 -141.4665679932 
8360.8427734375 -141.4100036621 
8365.6542968750 -141.3739624023 
8370.4726562500 -141.3604583740 
8375.2949218750 -141.3116302490 
8380.1142578125 -141.2128448486 
8384.9423828125 -141.1767883301 
8389.7675781250 -141.2304687500 
8394.6005859375 -141.3186950684 
8399.4316406250 -141.3216552734 
8404.2695312500 -141.2969970703 
8409.1113281250 -141.3039093018 
8413.9501953125 -141.3506164551 
8418.7968750000 -141.4108734131 
8423.6425781250 -141.4676055908 
8428.4951171875 -141.5289001465 
8433.3496093750 -141.5704193115 
8438.2031250000 -141.5441894531 
8443.0644531250 -141.4678192139 
8447.9228515625 -141.4565124512 
8452.7890625000 -141.5162200928 
8457.6542968750 -141.5658874512 
8462.5253906250 -141.5691223145 
8467.4003906250 -141.5734863281 
8472.2734375000 -141.5997161865 
8477.1542968750 -141.6301116943 
8482.0322265625 -141.6361541748 
8486.9189453125 -141.6174621582 
8491.8027343750 -141.5978546143 
8496.6943359375 -141.6260986328 
8501.5888671875 -141.6694793701 
8506.4814453125 -141.6919708252 
8511.3818359375 -141.6781158447 
8516.2802734375 -141.6313629150 
8521.1855468750 -141.5738983154 
8526.0898437500 -141.5723724365 
8531.0009765625 -141.6349487305 
8535.9150390625 -141.6806335449 
8540.8281250000 -141.7355651855 
8545.7470703125 -141.8091888428 
8550.6660156250 -141.8415527344 
8555.5908203125 -141.8029479980 
8560.5146484375 -141.7256927490 
8565.4462890625 -141.6811523438 
8570.3798828125 -141.6853790283 
8575.3125000000 -141.7311859131 
8580.2519531250 -141.7629089355 
8585.1904296875 -141.7689361572 
8590.1357421875 -141.7422790527 
8595.0839843750 -141.7042388916 
8600.0302734375 -141.6815185547 
8604.9843750000 -141.6979522705 
8609.9365234375 -141.6888427734 
8614.8964843750 -141.6441650391 
8619.8535156250 -141.6771240234 
8624.8193359375 -141.7741241455 
8629.7880859375 -141.8612670898 
8634.7539062500 -141.9099884033 
8639.7285156250 -141.9628601074 
8644.7001953125 -141.9930877686 
8649.6796875000 -141.9451751709 
8654.6582031250 -141.8744964600 
8659.6435546875 -141.7805633545 
8664.6318359375 -141.7313537598 
8669.6181640625 -141.7718048096 
8674.6123046875 -141.8139801025 
8679.6044921875 -141.8141021729 
8684.6044921875 -141.8291931152 
8689.6025390625 -141.8760223389 
8694.6074218750 -141.9076690674 
8699.6162109375 -141.9012756348 
8704.6230468750 -141.8749694824 
8709.6367187500 -141.8535919189 
8714.6494140625 -141.7866668701 
8719.6699218750 -141.7184753418 
8724.6875000000 -141.7645874023 
8729.7128906250 -141.9132232666 
8734.7421875000 -142.0369110107 
8739.7685546875 -142.0741882324 
8744.8037109375 -141.9811553955 
8749.8359375000 -141.8945159912 
8754.8759765625 -141.8769989014 
8759.9199218750 -141.8967895508 
8764.9609375000 -141.8625793457 
8770.0097656250 -141.8181762695 
8775.0566406250 -141.8120269775 
8780.1113281250 -141.8211975098 
8785.1650390625 -141.8333435059 
8790.2255859375 -141.8424072266 
8795.2890625000 -141.8645172119 
8800.3505859375 -141.9196777344 
8805.4199218750 -141.9631042480 
8810.4873046875 -141.9617462158 
8815.5625000000 -141.9710388184 
8820.6357421875 -142.0167083740 
8825.7167968750 -142.0024566650 
8830.8007812500 -141.8992919922 
8835.8828125000 -141.8250885010 
8840.9726562500 -141.8121337891 
8846.0605468750 -141.8848114014 
8851.1562500000 -142.0462493896 
8856.2500000000 -142.1233367920 
8861.3515625000 -142.0117187500 
8866.4570312500 -141.8576965332 
8871.5595703125 -141.7950286865 
8876.6699218750 -141.8807067871 
8881.7783203125 -141.9422607422 
8886.8945312500 -141.9375762939 
8892.0087890625 -141.9385070801 
8897.1308593750 -141.9258728027 
8902.2558593750 -141.8934783936 
8907.3789062500 -141.9192962646 
8912.5107421875 -142.0091552734 
8917.6396484375 -142.0832519531 
8922.7763671875 -142.0980072021 
8927.9160156250 -142.0883789062 
8933.0546875000 -142.0525970459 
8938.2001953125 -141.9608612061 
8943.3437500000 -141.8920288086 
8948.4960937500 -141.9458770752 
8953.6455078125 -142.0221405029 
8958.8037109375 -141.9778900146 
8963.9638671875 -141.9183349609 
8969.1230468750 -141.9683227539 
8974.2890625000 -142.1044311523 
8979.4541015625 -142.2098236084 
8984.6269531250 -142.2514038086 
8989.7968750000 -142.1869506836 
8994.9755859375 -142.0570373535 
9000.1572265625 -141.9897308350 
9005.3369140625 -142.0424194336 
9010.5244140625 -142.1047363281 
9015.7099609375 -142.0948944092 
9020.9033203125 -142.0537109375 
9026.0947265625 -142.0366821289 
9031.2939453125 -142.0220031738 
9036.4970703125 -142.0355072021 
9041.6972656250 -142.0615997314 
9046.9052734375 -142.0507507324 
9052.1123046875 -142.0257873535 
9057.3261718750 -142.0331420898 
9062.5439453125 -142.0706634521 
9067.7587890625 -142.0880279541 
9072.9824218750 -142.0694274902 
9078.2041015625 -142.0726928711 
9083.4335937500 -142.0982971191 
9088.6611328125 -142.0362396240 
9093.8964843750 -141.9354553223 
9099.1347656250 -141.9237060547 
9104.3710937500 -141.9942474365 
9109.6162109375 -142.0908966064 
9114.8583984375 -142.1849212646 
9120.1093750000 -142.2471618652 
9125.3574218750 -142.2665252686 
9130.6142578125 -142.2660675049 
9135.8740234375 -142.2928771973 
9141.1318359375 -142.3026123047 
9146.3974609375 -142.2369689941 
9151.6611328125 -142.2180023193 
9156.9326171875 -142.3074035645 
9162.2031250000 -142.3504180908 
9167.4804687500 -142.2533874512 
9172.7617187500 -142.1257934570 
9178.0400390625 -142.0719909668 
9183.3271484375 -142.0963134766 
9188.6123046875 -142.1781768799 
9193.9052734375 -142.2320861816 
9199.1962890625 -142.2388153076 
9204.4951171875 -142.2338714600 
9209.7978515625 -142.2087402344 
9215.0976562500 -142.2300872803 
9220.4062500000 -142.3067321777 
9225.7128906250 -142.2898559570 
9231.0273437500 -142.1997680664 
9236.3447265625 -142.1985015869 
9241.6601562500 -142.3174133301 
9246.9833984375 -142.3924713135 
9252.3046875000 -142.3963775635 
9257.6347656250 -142.3646850586 
9262.9628906250 -142.3178558350 
9268.2988281250 -142.3364562988 
9273.6376953125 -142.4772491455 
9278.9746093750 -142.6154937744 
9284.3193359375 -142.6195831299 
9289.6621093750 -142.5597229004 
9295.0136718750 -142.5380401611 
9300.3632812500 -142.5173492432 
9305.7207031250 -142.4490509033 
9311.0810546875 -142.3779907227 
9316.4394531250 -142.3330535889 
9321.8056640625 -142.3587646484 
9327.1708984375 -142.4445190430 
9332.5439453125 -142.4671630859 
9337.9140625000 -142.4016265869 
9343.2939453125 -142.3633575439 
9348.6757812500 -142.4248199463 
9354.0556640625 -142.5252838135 
9359.4443359375 -142.5632476807 
9364.8300781250 -142.5806732178 
9370.2246093750 -142.5539245605 
9375.6171875000 -142.4586639404 
9381.0185546875 -142.3992156982 
9386.4218750000 -142.4487457275 
9391.8242187500 -142.5348052979 
9397.2343750000 -142.6066589355 
9402.6425781250 -142.6839904785 
9408.0585937500 -142.6769256592 
9413.4785156250 -142.5595550537 
9418.8955078125 -142.4562377930 
9424.3212890625 -142.4721832275 
9429.7451171875 -142.5446472168 
9435.1767578125 -142.5865478516 
9440.6064453125 -142.6173706055 
9446.0449218750 -142.5783843994 
9451.4863281250 -142.4657897949 
9456.9257812500 -142.4922180176 
9462.3730468750 -142.5967712402 
9467.8183593750 -142.6448211670 
9473.2724609375 -142.6226043701 
9478.7246093750 -142.5506439209 
9484.1845703125 -142.4528198242 
9489.6474609375 -142.4011077881 
9495.1093750000 -142.4367218018 
9500.5791015625 -142.5061492920 
9506.0458984375 -142.5703277588 
9511.5224609375 -142.6228332520 
9516.9960937500 -142.6439971924 
9522.4785156250 -142.6314086914 
9527.9638671875 -142.6212921143 
9533.4472656250 -142.6369018555 
9538.9384765625 -142.6869506836 
9544.4287109375 -142.7131042480 
9549.9267578125 -142.6841278076 
9555.4218750000 -142.6881408691 
9560.9267578125 -142.7442626953 
9566.4345703125 -142.7595825195 
9571.9394531250 -142.6980743408 
9577.4531250000 -142.6613769531 
9582.9648437500 -142.7535247803 
9588.4853515625 -142.8118438721 
9594.0087890625 -142.7279205322 
9599.5302734375 -142.6026000977 
9605.0595703125 -142.5335388184 
9610.5878906250 -142.5722045898 
9616.1240234375 -142.6999359131 
9621.6572265625 -142.7777099609 
9627.2001953125 -142.7030639648 
9632.7460937500 -142.4932861328 
9638.2890625000 -142.3018493652 
9643.8417968750 -142.3555297852 
9649.3916015625 -142.4858398438 
9654.9501953125 -142.5657806396 
9660.5068359375 -142.6448516846 
9666.0712890625 -142.7504119873 
9671.6396484375 -142.8298797607 
9677.2050781250 -142.8566436768 
9682.7802734375 -142.8679046631 
9688.3525390625 -142.9219055176 
9693.9335937500 -142.9989013672 
9699.5117187500 -142.9757843018 
9705.0996093750 -142.9046325684 
9710.6904296875 -142.8748779297 
9716.2783203125 -142.8485107422 
9721.8750000000 -142.8359222412 
9727.4707031250 -142.8065338135 
9733.0742187500 -142.7826843262 
9738.6806640625 -142.8197937012 
9744.2851562500 -142.8358612061 
9749.8984375000 -142.7453918457 
9755.5087890625 -142.6981048584 
9761.1289062500 -142.8295898438 
9766.7460937500 -142.9427947998 
9772.3720703125 -142.9216613770 
9778.0019531250 -142.8878479004 
9783.6289062500 -142.9259948730 
9789.2646484375 -142.9073181152 
9794.8984375000 -142.8203735352 
9800.5410156250 -142.8225402832 
9806.1806640625 -142.8742218018 
9811.8300781250 -142.8540344238 
9817.4814453125 -142.8173980713 
9823.1318359375 -142.8546447754 
9828.7900390625 -142.9517517090 
9834.4462890625 -142.9652557373 
9840.1113281250 -142.9326019287 
9845.7744140625 -142.9580535889 
9851.4462890625 -142.9745178223 
9857.1210937500 -142.9510345459 
9862.7939453125 -142.8775634766 
9868.4755859375 -142.8338165283 
9874.1542968750 -142.8940124512 
9879.8427734375 -142.9561462402 
9885.5283203125 -142.9843444824 
9891.2226562500 -143.0213928223 
9896.9208984375 -142.9534606934 
9902.6162109375 -142.8730621338 
9908.3203125000 -142.9383392334 
9914.0224609375 -143.0515747070 
9919.7333984375 -143.0448913574 
9925.4482421875 -143.0175170898 
9931.1601562500 -143.0158386230 
9936.8808593750 -143.0798034668 
9942.5996093750 -143.1053771973 
9948.3271484375 -143.0193481445 
9954.0517578125 -142.9758605957 
9959.7861328125 -143.0475006104 
9965.5234375000 -143.1109008789 
9971.2587890625 -143.0957183838 
9977.0019531250 -143.0240783691 
9982.7441406250 -142.9878692627 
9988.4941406250 -143.0090637207 
9994.2431640625 -143.0679016113 
10000.0000000000 -143.0521087646 
10005.7548828125 -143.0591278076 
10011.5244140625 -143.0666809082 
10017.2861328125 -143.0758819580 
10023.0507812500 -143.0873107910 
10028.8193359375 -143.1009063721 
10034.6015625000 -143.1159210205 
10040.3759765625 -143.1310577393 
10046.1542968750 -143.1447296143 
10051.9472656250 -143.1552734375 
10057.7324218750 -143.1603088379 
10063.5205078125 -143.1574401855 
10069.3115234375 -143.1440277100 
10075.1171875000 -143.1170196533 
10080.9160156250 -143.0746002197 
10086.7167968750 -143.0175476074 
10092.5332031250 -142.9503479004 
10098.3417968750 -142.8816223145 
10104.1533203125 -142.8220062256 
10109.9677734375 -142.7817077637 
10115.7968750000 -142.7676849365 
10121.6191406250 -142.7814178467 
10127.4433593750 -142.8186645508 
10133.2832031250 -142.8670959473 
10139.1152343750 -142.9170227051 
10144.9501953125 -142.9622192383 
10150.7880859375 -143.0006103516 
10156.6406250000 -143.0336914062 
10162.4863281250 -143.0644226074 
10168.3349609375 -143.0956726074 
10174.1972656250 -143.1287994385 
10180.0527343750 -143.1631774902 
10185.9111328125 -143.1971588135 
10191.7841796875 -143.2286224365 
10197.6503906250 -143.2548370361 
10203.5185546875 -143.2734527588 
10209.3906250000 -143.2823944092 
10215.2773437500 -143.2799224854 
10221.1562500000 -143.2657012939 
10227.0380859375 -143.2418212891 
10232.9355468750 -143.2128601074 
10238.8242187500 -143.1857147217 
10244.7167968750 -143.1675567627 
10250.6123046875 -143.1643981934 
10256.5234375000 -143.1792297363 
10262.4257812500 -143.2109680176 
10268.3310546875 -143.2546081543 
10274.2519531250 -143.3022613525 
10280.1650390625 -143.3437347412 
10286.0810546875 -143.3719482422 
10292.0009765625 -143.3837890625 
10297.9355468750 -143.3802337646 
10303.8613281250 -143.3657531738 
10309.7910156250 -143.3467254639 
10315.7363281250 -143.3296051025 
10321.6728515625 -143.3193817139 
10327.6123046875 -143.3183135986 
10333.5556640625 -143.3256988525 
10339.5146484375 -143.3381958008 
10345.4648437500 -143.3507232666 
10351.4189453125 -143.3580932617 
10357.3867187500 -143.3563842773 
10363.3476562500 -143.3441619873 
10369.3115234375 -143.3227996826 
10375.2792968750 -143.2975311279 
10381.2617187500 -143.2744140625 
10387.2363281250 -143.2593841553 
10393.2138671875 -143.2567749023 
10399.2060546875 -143.2687225342 
10405.1914062500 -143.2947540283 
10411.1796875000 -143.3322906494 
10417.1708984375 -143.3774108887 
10423.1777343750 -143.4258422852 
10429.1757812500 -143.4731903076 
10435.1777343750 -143.5157165527 
10441.1943359375 -143.5499572754 
10447.2031250000 -143.5726623535 
10453.2158203125 -143.5816345215 
10459.2314453125 -143.5762023926 
10465.2626953125 -143.5578308105 
10471.2851562500 -143.5304565430 
10477.3115234375 -143.4998168945 
10483.3525390625 -143.4719238281 
10489.3857421875 -143.4512634277 
10495.4218750000 -143.4401550293 
10501.4619140625 -143.4389648438 
10507.5175781250 -143.4463958740 
10513.5644531250 -143.4601593018 
10519.6152343750 -143.4776000977 
10525.6806640625 -143.4960937500 
10531.7382812500 -143.5129699707 
10537.7988281250 -143.5259704590 
10543.8632812500 -143.5332794189 
10549.9423828125 -143.5340423584 
10556.0146484375 -143.5285186768 
10562.0888671875 -143.5182037354 
10568.1787109375 -143.5052337646 
10574.2607421875 -143.4919891357 
10580.3466796875 -143.4804687500 
10586.4472656250 -143.4719848633 
10592.5400390625 -143.4671630859 
10598.6357421875 -143.4655914307 
10604.7353515625 -143.4658966064 
10610.8496093750 -143.4661102295 
10616.9560546875 -143.4649505615 
10623.0664062500 -143.4631958008 
10629.1914062500 -143.4639434814 
10635.3085937500 -143.4718475342 
10641.4287109375 -143.4911651611 
10647.5527343750 -143.5237274170 
10653.6923828125 -143.5679931641 
10659.8232421875 -143.6190948486 
10665.9580078125 -143.6710052490 
10672.1083984375 -143.7184600830 
10678.2500000000 -143.7581787109 
10684.3955078125 -143.7898559570 
10690.5439453125 -143.8151855469 
10696.7080078125 -143.8367614746 
10702.8642578125 -143.8567504883 
10709.0234375000 -143.8763580322 
10715.1982421875 -143.8953857422 
10721.3652343750 -143.9123382568 
10727.5351562500 -143.9253997803 
10733.7089843750 -143.9331512451 
10739.8974609375 -143.9353637695 
10746.0781250000 -143.9332427979 
10752.2626953125 -143.9289855957 
10758.4619140625 -143.9249267578 
10764.6533203125 -143.9226379395 
10770.8486328125 -143.9223937988 
10777.0468750000 -143.9232788086 
10783.2617187500 -143.9235687256 
10789.4667968750 -143.9212493896 
10795.6767578125 -143.9144592285 
10801.9013671875 -143.9017944336 
10808.1171875000 -143.8828125000 
10814.3378906250 -143.8583374023 
10820.5615234375 -143.8304138184 
10826.7998046875 -143.8019561768 
10833.0312500000 -143.7763824463 
10839.2656250000 -143.7564697266 
10845.5156250000 -143.7439117432 
10851.7568359375 -143.7389068604 
10858.0019531250 -143.7399597168 
10864.2509765625 -143.7443847656 
10870.5146484375 -143.7489929199 
10876.7705078125 -143.7509918213 
10883.0302734375 -143.7490081787 
10889.3056640625 -143.7433929443 
10895.5722656250 -143.7359771729 
10901.8427734375 -143.7292022705 
10908.1162109375 -143.7249755859 
10914.4062500000 -143.7239685059 
10920.6875000000 -143.7254791260 
10926.9716796875 -143.7277984619 
10933.2724609375 -143.7291870117 
10939.5644531250 -143.7287902832 
10945.8603515625 -143.7274017334 
10952.1718750000 -143.7277221680 
10958.4746093750 -143.7337036133 
10964.7812500000 -143.7492675781 
10971.0908203125 -143.7765350342 
10977.4169921875 -143.8147277832 
10983.7343750000 -143.8595275879 
10990.0556640625 -143.9046173096 
10996.3925781250 -143.9434356689 
11002.7207031250 -143.9708099365 
11009.0527343750 -143.9846801758 
11015.3886718750 -143.9857788086 
11021.7402343750 -143.9768676758 
11028.0830078125 -143.9619750977 
11034.4296875000 -143.9453277588 
11040.7919921875 -143.9249420166 
11047.1455078125 -143.9204406738 
11053.5029296875 -143.9137573242 
11059.8642578125 -143.9127044678 
11066.2412109375 -143.9103546143 
11072.6103515625 -143.9041442871 
11078.9824218750 -143.8939971924 
11085.3701171875 -143.8829956055 
11091.7500000000 -143.8765411377 
11098.1337890625 -143.8804473877 
11104.5205078125 -143.8984985352 
11110.9228515625 -143.9306030273 
11117.3173828125 -143.9720458984 
11123.7158203125 -144.0145111084 
11130.1289062500 -144.0484771729 
11136.5341796875 -144.0665588379 
11142.9433593750 -144.0661010742 
11149.3564453125 -144.0500183105 
11155.7851562500 -144.0252838135 
11162.2050781250 -144.0002288818 
11168.6289062500 -143.9820098877 
11175.0683593750 -143.9752960205 
11181.5000000000 -143.9819488525 
11187.9345703125 -144.0013275146 
11194.3730468750 -144.0303192139 
11200.8281250000 -144.0635833740 
11207.2744140625 -144.0939483643 
11213.7236328125 -144.1134490967 
11220.1894531250 -144.1138153076 
11226.6464843750 -144.0850982666 
11233.1074218750 -144.0110168457 
11239.5722656250 -143.8640899658 
11246.0527343750 -143.6082305908 
11252.5244140625 -143.2161102295 
11259.0009765625 -142.6954650879 
11265.4921875000 -142.1015014648 
11271.9755859375 -141.5213165283 
11278.4628906250 -141.0443572998 
11284.9531250000 -140.7405090332 
11291.4599609375 -140.6521606445 
11297.9580078125 -140.7936553955 
11304.4599609375 -141.1513671875 
11310.9785156250 -141.6817626953 
11317.4882812500 -142.3098449707 
11324.0009765625 -142.9358825684 
11330.5175781250 -143.4600067139 
11337.0507812500 -143.8203125000 
11343.5751953125 -144.0157165527 
11350.1035156250 -144.0914001465 
11356.6484375000 -144.1040802002 
11363.1835937500 -144.0971069336 
11369.7236328125 -144.0943298340 
11376.2792968750 -144.1043395996 
11382.8261718750 -144.1266784668 
11389.3769531250 -144.1571960449 
11395.9316406250 -144.1912231445 
11402.5019531250 -144.2252044678 
11409.0644531250 -144.2698516846 
11415.6298828125 -144.3026275635 
11422.2119140625 -144.3132934570 
11428.7861328125 -144.3150482178 
11435.3632812500 -144.3099212646 
11441.9443359375 -144.3013916016 
11448.5410156250 -144.2927093506 
11455.1298828125 -144.2855224609 
11461.7226562500 -144.2796936035 
11468.3310546875 -144.2742156982 
11474.9306640625 -144.2689361572 
11481.5351562500 -144.2654418945 
11488.1425781250 -144.2667694092 
11494.7666015625 -144.2761840820 
11501.3818359375 -144.2957458496 
11508.0000000000 -144.3257141113 
11514.6357421875 -144.3646545410 
11521.2626953125 -144.4102325439 
11527.8925781250 -144.4598083496 
11534.5273437500 -144.5106506348 
11541.1777343750 -144.5598907471 
11547.8203125000 -144.6044158936 
11554.4658203125 -144.6409759521 
11561.1279296875 -144.6666717529 
11567.7812500000 -144.6792907715 
11574.4384765625 -144.6696319580 
11581.0996093750 -144.6328582764 
11587.7773437500 -144.5946502686 
11594.4453125000 -144.5522460938 
11601.1181640625 -144.5118103027 
11607.8076171875 -144.4784545898 
11614.4873046875 -144.4539184570 
11621.1718750000 -144.4350891113 
11627.8593750000 -144.4148864746 
11634.5644531250 -144.3855133057 
11641.2597656250 -144.3430938721 
11647.9589843750 -144.2909088135 
11654.6757812500 -144.2389068604 
11661.3828125000 -144.1998901367 
11668.0937500000 -144.1840820312 
11674.8085937500 -144.1951751709 
11681.5400390625 -144.2293090820 
11688.2626953125 -144.2768249512 
11694.9892578125 -144.3260955811 
11701.7324218750 -144.3819732666 
11708.4667968750 -144.4131164551 
11715.2050781250 -144.4216461182 
11721.9472656250 -144.4276275635 
11728.7060546875 -144.4363403320 
11735.4560546875 -144.4515380859 
11742.2099609375 -144.4744873047 
11748.9804687500 -144.5033721924 
11755.7412109375 -144.5334472656 
11762.5068359375 -144.5583953857 
11769.2890625000 -144.5728607178 
11776.0625000000 -144.5750579834 
11782.8398437500 -144.5677032471 
11789.6201171875 -144.5564422607 
11796.4179687500 -144.5465850830 
11803.2070312500 -144.5377807617 
11810.0000000000 -144.5274810791 
11816.8095703125 -144.5126647949 
11823.6103515625 -144.4901580811 
11830.4140625000 -144.4633636475 
11837.2226562500 -144.4389495850 
11844.0478515625 -144.4246215820 
11850.8642578125 -144.4267120361 
11857.6845703125 -144.4482116699 
11864.5214843750 -144.4877319336 
11871.3496093750 -144.5394439697 
11878.1816406250 -144.5943298340 
11885.0166015625 -144.6426696777 
11891.8701171875 -144.6768188477 
11898.7138671875 -144.6939544678 
11905.5615234375 -144.6847534180 
11912.4257812500 -144.6707153320 
11919.2812500000 -144.6567687988 
11926.1406250000 -144.6442413330 
11933.0048828125 -144.6313629150 
11939.8847656250 -144.6148681641 
11946.7558593750 -144.5919494629 
11953.6318359375 -144.5617523193 
11960.5244140625 -144.5259704590 
11967.4072265625 -144.4882049561 
11974.2939453125 -144.4532012939 
11981.1855468750 -144.4183959961 
11988.0937500000 -144.4113616943 
11994.9931640625 -144.4284362793 
12001.8955078125 -144.4600830078 
12008.8164062500 -144.5009460449 
12015.7275390625 -144.5433807373 
12022.6425781250 -144.5796051025 
12029.5615234375 -144.6041870117 
12036.4970703125 -144.6156768799 
12043.4248046875 -144.6165008545 
12050.3554687500 -144.6112518311 
12057.3037109375 -144.6047058105 
12064.2421875000 -144.6007690430 
12071.1855468750 -144.6074218750 
12078.1318359375 -144.6203308105 
12085.0966796875 -144.6392669678 
12092.0517578125 -144.6622924805 
12099.0097656250 -144.6859436035 
12105.9863281250 -144.7063140869 
12112.9531250000 -144.7209167480 
12119.9248046875 -144.7301635742 
12126.8994140625 -144.7374572754 
12133.8916015625 -144.7547302246 
12140.8750000000 -144.7817993164 
12147.8613281250 -144.8012695312 
12154.8662109375 -144.8140869141 
12161.8613281250 -144.8141326904 
12168.8603515625 -144.7976074219 
12175.8632812500 -144.7636718750 
12182.8837890625 -144.7143859863 
12189.8955078125 -144.6542205811 
12196.9101562500 -144.5900878906 
12203.9433593750 -144.5082855225 
12210.9658203125 -144.4635009766 
12217.9931640625 -144.4683074951 
12225.0380859375 -144.5002288818 
12232.0742187500 -144.5543365479 
12239.1132812500 -144.6220245361 
12246.1572265625 -144.6929473877 
12253.2177734375 -144.7571105957 
12260.2695312500 -144.8067626953 
12267.3251953125 -144.8433532715 
12274.3984375000 -144.8444213867 
12281.4628906250 -144.8281707764 
12288.5302734375 -144.8052673340 
12295.6025390625 -144.7792358398 
12302.6923828125 -144.7519073486 
12309.7724609375 -144.7240142822 
12316.8564453125 -144.6965942383 
12323.9580078125 -144.6719055176 
12331.0507812500 -144.6491241455 
12338.1474609375 -144.6485748291 
12345.2480468750 -144.6648254395 
12352.3662109375 -144.6914062500 
12359.4746093750 -144.7247619629 
12366.5869140625 -144.7613372803 
12373.7177734375 -144.7987365723 
12380.8388671875 -144.8359985352 
12387.9638671875 -144.8900299072 
12395.0927734375 -144.9372253418 
12402.2402343750 -144.9571380615 
12409.3779296875 -144.9622497559 
12416.5195312500 -144.9498443604 
12423.6787109375 -144.9212188721 
12430.8281250000 -144.8819427490 
12437.9824218750 -144.8403930664 
12445.1396484375 -144.7946014404 
12452.3154296875 -144.7787170410 
12459.4824218750 -144.7891082764 
12466.6523437500 -144.8104400635 
12473.8408203125 -144.8363952637 
12481.0195312500 -144.8609466553 
12488.2021484375 -144.8798522949 
12495.3886718750 -144.8912658691 
12502.5937500000 -144.8943634033 
12509.7890625000 -144.8875122070 
12516.9882812500 -144.8802795410 
12524.2050781250 -144.8749084473 
12531.4130859375 -144.8750915527 
12538.6250000000 -144.8844757080 
12545.8408203125 -144.9056396484 
12553.0751953125 -144.9390411377 
12560.2988281250 -145.0055694580 
12567.5273437500 -145.0725860596 
12574.7734375000 -145.1048278809 
12582.0107421875 -145.1206817627 
12589.2509765625 -145.1190643311 
12596.4960937500 -145.1030731201 
12603.7597656250 -145.0788879395 
12611.0126953125 -145.0440673828 
12618.2705078125 -145.0245971680 
12625.5458984375 -145.0260314941 
12632.8125000000 -145.0377044678 
12640.0820312500 -145.0575408936 
12647.3701171875 -145.0837097168 
12654.6484375000 -145.1152648926 
12661.9316406250 -145.1712951660 
12669.2187500000 -145.2294769287 
12676.5234375000 -145.2604675293 
12683.8183593750 -145.2770996094 
12691.1181640625 -145.2747192383 
12698.4355468750 -145.2531280518 
12705.7441406250 -145.1953887939 
12713.0556640625 -145.1315917969 
12720.3720703125 -145.0951995850 
12727.7070312500 -145.0661010742 
12735.0312500000 -145.0423583984 
12742.3603515625 -145.0205841064 
12749.7070312500 -144.9982910156 
12757.0449218750 -144.9654541016 
12764.3867187500 -144.9424438477 
12771.7324218750 -144.9412841797 
12779.0966796875 -144.9544525146 
12786.4511718750 -144.9815979004 
12793.8095703125 -145.0196380615 
12801.1865234375 -145.0860748291 
12808.5527343750 -145.1498718262 
12815.9248046875 -145.1847534180 
12823.2998046875 -145.2120056152 
12830.6933593750 -145.2316741943 
12838.0781250000 -145.2447662354 
12845.4658203125 -145.2527923584 
12852.8730468750 -145.2587280273 
12860.2695312500 -145.2608337402 
12867.6708984375 -145.2587738037 
12875.0761718750 -145.2512817383 
12882.4990234375 -145.2351531982 
12889.9130859375 -145.2078094482 
12897.3310546875 -145.1441345215 
12904.7675781250 -145.0657043457 
12912.1943359375 -145.0124511719 
12919.6250000000 -144.9659118652 
12927.0605468750 -144.9309844971 
12934.5146484375 -144.9090118408 
12941.9580078125 -144.9194793701 
12949.4062500000 -144.9462432861 
12956.8730468750 -144.9842681885 
12964.3291015625 -145.0294036865 
12971.7900390625 -145.0771331787 
12979.2558593750 -145.1448059082 
12986.7392578125 -145.2043151855 
12994.2128906250 -145.2387542725 
13001.6914062500 -145.2707977295 
13009.1875000000 -145.3011932373 
13016.6748046875 -145.3295288086 
13024.1660156250 -145.3633880615 
13031.6611328125 -145.3836975098 
13039.1748046875 -145.3869934082 
13046.6787109375 -145.3842010498 
13054.1875000000 -145.3779296875 
13061.7138671875 -145.3659973145 
13069.2314453125 -145.3507537842 
13076.7519531250 -145.3351440430 
13084.2783203125 -145.3136291504 
13091.8222656250 -145.2876281738 
13099.3564453125 -145.2616119385 
13106.8955078125 -145.2379150391 
13114.4521484375 -145.2415771484 
13122.0000000000 -145.2642517090 
13129.5517578125 -145.2985839844 
13137.1220703125 -145.3390960693 
13144.6826171875 -145.3972625732 
13152.2470703125 -145.4399566650 
13159.8164062500 -145.4513092041 
13167.4042968750 -145.4462432861 
13174.9814453125 -145.4233398438 
13182.5634765625 -145.3551940918 
13190.1650390625 -145.2624816895 
13197.7558593750 -145.1942443848 
13205.3505859375 -145.1303558350 
13212.9501953125 -145.0776062012 
13220.5693359375 -145.0319519043 
13228.1777343750 -145.0232391357 
13235.7900390625 -145.0393371582 
13243.4218750000 -145.0671844482 
13251.0439453125 -145.1021575928 
13258.6689453125 -145.1585693359 
13266.2998046875 -145.2118530273 
13273.9492187500 -145.2428131104 
13281.5878906250 -145.2702789307 
13289.2314453125 -145.2951507568 
13296.8945312500 -145.3302154541 
13304.5468750000 -145.3650512695 
13312.2031250000 -145.3877868652 
13319.8642578125 -145.4082031250 
13327.5439453125 -145.4235382080 
13335.2138671875 -145.4294128418 
13342.8886718750 -145.4161529541 
13350.5820312500 -145.3986968994 
13358.2656250000 -145.3811492920 
13365.9531250000 -145.3684997559 
13373.6445312500 -145.3633575439 
13381.3564453125 -145.3660430908 
13389.0566406250 -145.3655395508 
13396.7626953125 -145.3586883545 
13404.4873046875 -145.3446197510 
13412.2011718750 -145.3141326904 
13419.9199218750 -145.2838287354 
13427.6425781250 -145.2716674805 
13435.3847656250 -145.2718505859 
13443.1171875000 -145.3063812256 
13450.8535156250 -145.3768310547 
13458.6093750000 -145.4404296875 
13466.3544921875 -145.5048522949 
13474.1044921875 -145.5580444336 
13481.8583984375 -145.5914764404 
13489.6328125000 -145.5711822510 
13497.3955078125 -145.5303802490 
13505.1630859375 -145.4830017090 
13512.9501953125 -145.4289703369 
13520.7265625000 -145.4111175537 
13528.5078125000 -145.4243011475 
13536.2939453125 -145.4487457275 
13544.0986328125 -145.4752197266 
13551.8935546875 -145.5028228760 
13559.6923828125 -145.5173034668 
13567.5107421875 -145.5263061523 
13575.3183593750 -145.5422363281 
13583.1308593750 -145.5829620361 
13590.9628906250 -145.6286773682 
13598.7851562500 -145.6475982666 
13606.6103515625 -145.6466064453 
13614.4414062500 -145.6207122803 
13622.2910156250 -145.5348205566 
13630.1308593750 -145.4163970947 
13637.9746093750 -145.3261718750 
13645.8388671875 -145.2327575684 
13653.6914062500 -145.0920715332 
13661.5498046875 -144.9651336670 
13669.4111328125 -144.9080352783 
13677.2929687500 -144.8904571533 
13685.1640625000 -144.9662933350 
13693.0400390625 -145.1355438232 
13700.9355468750 -145.2799072266 
13708.8203125000 -145.4156188965 
13716.7099609375 -145.5546417236 
13724.6035156250 -145.6203155518 
13732.5175781250 -145.6291961670 
13740.4199218750 -145.6268920898 
13748.3281250000 -145.6197814941 
13756.2548828125 -145.6169433594 
13764.1718750000 -145.6203460693 
13772.0927734375 -145.6298065186 
13780.0185546875 -145.6600646973 
13787.9638671875 -145.7049560547 
13795.8984375000 -145.7372283936 
13803.8388671875 -145.7614288330 
13811.7978515625 -145.7629699707 
13819.7460937500 -145.7247161865 
13827.6992187500 -145.6811676025 
13835.6572265625 -145.6365051270 
13843.6347656250 -145.5919342041 
13851.6015625000 -145.5847473145 
13859.5732421875 -145.6063385010 
13867.5644531250 -145.6424713135 
13875.5449218750 -145.7036285400 
13883.5302734375 -145.7462463379 
13891.5205078125 -145.7486267090 
13899.5302734375 -145.7282257080 
13907.5292968750 -145.6656494141 
13915.5332031250 -145.5964965820 
13923.5566406250 -145.5641632080 
13931.5693359375 -145.5526275635 
13939.5869140625 -145.5831909180 
13947.6093750000 -145.6540832520 
13955.6513671875 -145.7155914307 
13963.6826171875 -145.7754974365 
13971.7187500000 -145.8408203125 
13979.7753906250 -145.8702239990 
13987.8203125000 -145.8659973145 
13995.8701171875 -145.8483428955 
14003.9248046875 -145.8070068359 
14011.9990234375 -145.7619171143 
14020.0634765625 -145.7365417480 
14028.1318359375 -145.7203979492 
14036.2207031250 -145.7379608154 
14044.2978515625 -145.7753753662 
14052.3808593750 -145.8281555176 
14060.4677734375 -145.9152069092 
14068.5751953125 -145.9831695557 
14076.6708984375 -146.0025024414 
14084.7724609375 -146.0012054443 
14092.8935546875 -145.9758148193 
14101.0039062500 -145.9507141113 
14109.1191406250 -145.9450836182 
14117.2539062500 -145.9509277344 
14125.3789062500 -145.9539794922 
14133.5078125000 -145.9422302246 
14141.6416015625 -145.9166717529 
14149.7949218750 -145.8614654541 
14157.9384765625 -145.8087768555 
14166.0859375000 -145.7875823975 
14174.2548828125 -145.7901611328 
14182.4121093750 -145.8305664062 
14190.5732421875 -145.8811187744 
14198.7402343750 -145.9449615479 
14206.9267578125 -146.0496215820 
14215.1035156250 -146.1405487061 
14223.2841796875 -146.1761169434 
14231.4853515625 -146.1748199463 
14239.6748046875 -146.1214904785 
14247.8701171875 -146.0630950928 
14256.0693359375 -146.0010528564 
14264.2890625000 -145.9258422852 
14272.4990234375 -145.8833312988 
14280.7119140625 -145.8776245117 
14288.9462890625 -145.8908081055 
14297.1699218750 -145.9123077393 
14305.3974609375 -145.9258422852 
14313.6298828125 -145.9370269775 
14321.8837890625 -145.9499359131 
14330.1259765625 -145.9609069824 
14338.3730468750 -145.9682159424 
14346.6396484375 -145.9812164307 
14354.8964843750 -145.9964447021 
14363.1572265625 -146.0066223145 
14371.4238281250 -146.0180358887 
14379.7099609375 -146.0252532959 
14387.9853515625 -146.0294799805 
14396.2656250000 -146.0355072021 
14404.5664062500 -146.0490264893 
14412.8564453125 -146.0637359619 
14421.1503906250 -146.0710906982 
14429.4501953125 -146.0752868652 
14437.7705078125 -146.0736999512 
14446.0791015625 -146.0708465576 
14454.3925781250 -146.0675201416 
14462.7265625000 -146.0649719238 
14471.0498046875 -146.0605163574 
14479.3779296875 -146.0403900146 
14487.7109375000 -146.0040893555 
14496.0644531250 -145.9741973877 
14504.4072265625 -145.9414215088 
14512.7539062500 -145.9367370605 
14521.1220703125 -145.9569549561 
14529.4794921875 -145.9931030273 
14537.8408203125 -146.0695037842 
14546.2070312500 -146.1582489014 
14554.5947265625 -146.2186431885 
14562.9707031250 -146.2953491211 
14571.3515625000 -146.3416900635 
14579.7529296875 -146.3427734375 
14588.1435546875 -146.2979431152 
14596.5390625000 -146.2225189209 
14604.9550781250 -146.1682891846 
14613.3603515625 -146.1078948975 
14621.7705078125 -146.0784149170 
14630.1855468750 -146.0774841309 
14638.6210937500 -146.0892333984 
14647.0449218750 -146.0984344482 
14655.4746093750 -146.0937347412 
14663.9248046875 -146.0623779297 
14672.3642578125 -146.0103607178 
14680.8076171875 -145.9694824219 
14689.2568359375 -145.9145507812 
14697.7265625000 -145.8734741211 
14706.1845703125 -145.8563079834 
14714.6484375000 -145.8458862305 
14723.1328125000 -145.8529510498 
14731.6054687500 -145.8711242676 
14740.0839843750 -145.9172668457 
14748.5664062500 -145.9758605957 
14757.0703125000 -146.0167541504 
14765.5634765625 -146.0668029785 
14774.0605468750 -146.0931854248 
14782.5791015625 -146.0887298584 
14791.0869140625 -146.0525207520 
14799.5986328125 -146.0061035156 
14808.1162109375 -145.9857482910 
14816.6542968750 -145.9917297363 
14825.1806640625 -146.0302124023 
14833.7128906250 -146.0635986328 
14842.2656250000 -146.0957183838 
14850.8076171875 -146.0988311768 
14859.3544921875 -146.0858001709 
14867.9052734375 -146.0650177002 
14876.4785156250 -146.0583648682 
14885.0400390625 -146.0670928955 
14893.6054687500 -146.0942382812 
14902.1933593750 -146.1272277832 
14910.7695312500 -146.1495513916 
14919.3505859375 -146.1831817627 
14927.9365234375 -146.2175292969 
14936.5439453125 -146.2381286621 
14945.1396484375 -146.2523651123 
14953.7412109375 -146.2378845215 
14962.3632812500 -146.1828155518 
14970.9736328125 -146.1023406982 
14979.5898437500 -146.0188598633 
14988.2099609375 -145.6063232422 
14996.8525390625 -144.3752593994 
15005.4833984375 -142.6807861328 
15014.1181640625 -139.2562103271 
15022.7753906250 -136.2145843506 
15031.4208984375 -134.4712677002 
15040.0712890625 -132.5872039795 
15048.7275390625 -131.5506286621 
15057.4042968750 -131.4851989746 
15066.0693359375 -132.2240600586 
15074.7402343750 -133.2503662109 
15083.4326171875 -135.4813385010 
15092.1123046875 -138.5995941162 
15100.7978515625 -140.9095764160 
15109.4882812500 -143.8907775879 
15118.2001953125 -145.8042907715 
15126.9013671875 -146.1981048584 
15135.6064453125 -146.3269348145 
15144.3339843750 -146.3646697998 
15153.0488281250 -146.4217529297 
15161.7695312500 -146.4890441895 
15170.5117187500 -146.5250091553 
15179.2421875000 -146.5464935303 
15187.9775390625 -146.5348205566 
15196.7187500000 -146.5130615234 
15205.4804687500 -146.4832458496 
15214.2314453125 -146.4736480713 
15222.9873046875 -146.4961090088 
15231.7646484375 -146.5308990479 
15240.5302734375 -146.5486907959 
15249.3017578125 -146.5498809814 
15258.0771484375 -146.5262908936 
15266.8750000000 -146.5018157959 
15275.6611328125 -146.4675903320 
15284.4521484375 -146.4417114258 
15293.2646484375 -146.4252624512 
15302.0664062500 -146.4142303467 
15310.8730468750 -146.4106903076 
15319.6835937500 -146.4138793945 
15328.5175781250 -146.4295196533 
15337.3388671875 -146.4672241211 
15346.1650390625 -146.5240325928 
15355.0136718750 -146.5700683594 
15363.8505859375 -146.6339569092 
15372.6923828125 -146.6771850586 
15381.5390625000 -146.6824493408 
15390.4082031250 -146.6597595215 
15399.2656250000 -146.6320190430 
15408.1279296875 -146.5836791992 
15417.0117187500 -146.5353698730 
15425.8837890625 -146.5041809082 
15434.7617187500 -146.4558258057 
15443.6445312500 -146.4044189453 
15452.5488281250 -146.3541870117 
15461.4414062500 -146.3139953613 
15470.3398437500 -146.2994995117 
15479.2597656250 -146.3054199219 
15488.1679687500 -146.3448791504 
15497.0820312500 -146.4257965088 
15506.0000000000 -146.5264739990 
15514.9404296875 -146.5910949707 
15523.8691406250 -146.6544036865 
15532.8037109375 -146.6703643799 
15541.7597656250 -146.6336975098 
15550.7041015625 -146.5762786865 
15559.6533203125 -146.5226745605 
15568.6074218750 -146.4882354736 
15577.5839843750 -146.4810638428 
15586.5488281250 -146.4912261963 
15595.5195312500 -146.5146789551 
15604.5117187500 -146.5356445312 
15613.4921875000 -146.5366973877 
15622.4775390625 -146.5187683105 
15631.4677734375 -146.4761962891 
15640.4814453125 -146.4444580078 
15649.4824218750 -146.4590911865 
15658.4882812500 -146.5065460205 
15667.5166015625 -146.5363616943 
15676.5332031250 -146.5250091553 
15685.5556640625 -146.4424743652 
15694.5996093750 -146.3223876953 
15703.6318359375 -146.2450561523 
15712.6689453125 -146.2768096924 
15721.7119140625 -146.3864135742 
15730.7763671875 -146.4806213379 
15739.8300781250 -146.5929718018 
15748.8876953125 -146.6501007080 
15757.9687500000 -146.6440734863 
15767.0371093750 -146.6130828857 
15776.1113281250 -146.5841827393 
15785.1904296875 -146.5737457275 
15794.2919921875 -146.5804595947 
15803.3808593750 -146.5997009277 
15812.4765625000 -146.6132965088 
15821.5937500000 -146.6047973633 
15830.6982421875 -146.5792083740 
15839.8095703125 -146.5460357666 
15848.9248046875 -146.5163879395 
15858.0634765625 -146.4993591309 
15867.1894531250 -146.4729461670 
15876.3212890625 -146.4462738037 
15885.4755859375 -146.4392089844 
15894.6171875000 -146.4732055664 
15903.7646484375 -146.5743865967 
15912.9169921875 -146.7134399414 
15922.0927734375 -146.8412933350 
15931.2558593750 -146.9154052734 
15940.4238281250 -146.9201965332 
15949.6152343750 -146.8822479248 
15958.7939453125 -146.8294525146 
15967.9785156250 -146.7862243652 
15977.1679687500 -146.7534942627 
15986.3798828125 -146.7267303467 
15995.5800781250 -146.7066040039 
16004.7851562500 -146.7086639404 
16014.0136718750 -146.7368621826 
16023.2294921875 -146.7714233398 
16032.4511718750 -146.8337402344 
16041.6777343750 -146.8941650391 
16050.9267578125 -146.9394226074 
16060.1640625000 -146.9676513672 
16069.4072265625 -146.9719085693 
16078.6728515625 -146.9571685791 
16087.9257812500 -146.9233856201 
16097.1845703125 -146.8799896240 
16106.4482421875 -146.8302459717 
16115.7353515625 -146.7792968750 
16125.0097656250 -146.7481536865 
16134.2890625000 -146.7181396484 
16143.5927734375 -146.7169647217 
16152.8828125000 -146.7603607178 
16162.1787109375 -146.8329772949 
16171.4804687500 -146.9198150635 
16180.8046875000 -147.0016937256 
16190.1162109375 -147.0674133301 
16199.4335937500 -147.1187133789 
16208.7744140625 -147.1503753662 
16218.1025390625 -147.1644134521 
16227.4355468750 -147.1566467285 
16236.7744140625 -147.1345367432 
16246.1367187500 -147.0982666016 
16255.4863281250 -147.0528411865 
16264.8408203125 -147.0192108154 
16274.2197265625 -146.9750976562 
16283.5849609375 -146.9479827881 
16292.9560546875 -146.9468994141 
16302.3505859375 -146.9582672119 
16311.7324218750 -146.9696502686 
16321.1201171875 -146.9773254395 
16330.5126953125 -146.9892425537 
16339.9287109375 -147.0100708008 
16349.3320312500 -147.0340576172 
16358.7412109375 -147.0464172363 
16368.1738281250 -147.0307617188 
16377.5937500000 -146.9937286377 
16387.0195312500 -146.9482574463 
16396.4492187500 -146.9146575928 
16405.9042968750 -146.9089202881 
16415.3457031250 -146.9233093262 
16424.7910156250 -146.9479370117 
16434.2617187500 -146.9690246582 
16443.7207031250 -146.9804077148 
16453.1835937500 -146.9877929688 
16462.6523437500 -147.0006103516 
16472.1445312500 -147.0221099854 
16481.6250000000 -147.0442352295 
16491.1093750000 -147.0514373779 
16500.6171875000 -147.0326232910 
16510.1132812500 -147.0056762695 
16519.6152343750 -146.9950714111 
16529.1230468750 -147.0062255859 
16538.6523437500 -147.0270843506 
16548.1718750000 -147.0337982178 
16557.6953125000 -147.0119018555 
16567.2421875000 -146.9783935547 
16576.7753906250 -146.9577331543 
16586.3164062500 -146.9606018066 
16595.8613281250 -146.9837951660 
16605.4296875000 -147.0042877197 
16614.9863281250 -147.0050811768 
16624.5488281250 -146.9940948486 
16634.1347656250 -146.9899444580 
16643.7070312500 -147.0051422119 
16653.2851562500 -147.0427398682 
16662.8691406250 -147.0852355957 
16672.4765625000 -147.1151580811 
16682.0722656250 -147.1286163330 
16691.6718750000 -147.1289520264 
16701.2968750000 -147.1296691895 
16710.9082031250 -147.1382904053 
16720.5253906250 -147.1501312256 
16730.1484375000 -147.1544189453 
16739.7949218750 -147.1453857422 
16749.4277343750 -147.1211547852 
16759.0664062500 -147.0929412842 
16768.7304687500 -147.0722045898 
16778.3808593750 -147.0636749268 
16788.0371093750 -147.0703430176 
16797.6972656250 -147.0847930908 
16807.3828125000 -147.1001281738 
16817.0566406250 -147.1092529297 
16826.7343750000 -147.1067047119 
16836.4355468750 -147.0964660645 
16846.1250000000 -147.0823211670 
16855.8203125000 -147.0693817139 
16865.5390625000 -147.0633392334 
16875.2460937500 -147.0736999512 
16884.9570312500 -147.0978240967 
16894.6738281250 -147.1332702637 
16904.4160156250 -147.1712188721 
16914.1445312500 -147.2040557861 
16923.8789062500 -147.2254028320 
16933.6367187500 -147.2211914062 
16943.3808593750 -147.1919403076 
16953.1328125000 -147.1422119141 
16962.8886718750 -147.0959930420 
16972.6699218750 -147.0803833008 
16982.4375000000 -147.1006774902 
16992.2109375000 -147.1594696045 
17002.0078125000 -147.2313537598 
17011.7929687500 -147.2894744873 
17021.5820312500 -147.3152465820 
17031.3789062500 -147.2924804688 
17041.1992187500 -147.2442169189 
17051.0058593750 -147.1935729980 
17060.8183593750 -147.1595916748 
17070.6562500000 -147.1494140625 
17080.4804687500 -147.1718444824 
17090.3105468750 -147.2126922607 
17100.1445312500 -147.2509002686 
17110.0058593750 -147.2628631592 
17119.8515625000 -147.2295074463 
17129.7050781250 -147.1523284912 
17139.5820312500 -147.1032562256 
17149.4453125000 -147.0902862549 
17159.3144531250 -147.1093750000 
17169.1894531250 -147.1572265625 
17179.0898437500 -147.2134857178 
17188.9765625000 -147.2590332031 
17198.8671875000 -147.2815246582 
17208.7851562500 -147.2670898438 
17218.6875000000 -147.2078857422 
17228.5976562500 -147.1530151367 
17238.5117187500 -147.1205902100 
17248.4511718750 -147.1269836426 
17258.3789062500 -147.1875305176 
17268.3105468750 -147.2761077881 
17278.2675781250 -147.3623352051 
17288.2109375000 -147.4202575684 
17298.1601562500 -147.4278106689 
17308.1152343750 -147.3784027100 
17318.0957031250 -147.3182373047 
17328.0605468750 -147.2693023682 
17338.0332031250 -147.2457122803 
17348.0312500000 -147.2500305176 
17358.0136718750 -147.2627563477 
17368.0039062500 -147.2749023438 
17378.0000000000 -147.2943725586 
17388.0195312500 -147.3148651123 
17398.0253906250 -147.3359680176 
17408.0390625000 -147.3536987305 
17418.0761718750 -147.3687286377 
17428.0996093750 -147.3814849854 
17438.1289062500 -147.3823699951 
17448.1660156250 -147.3583374023 
17458.2265625000 -147.3341827393 
17468.2734375000 -147.3354492188 
17478.3261718750 -147.3711242676 
17488.4042968750 -147.4367218018 
17498.4687500000 -147.5071563721 
17508.5390625000 -147.5121307373 
17518.6328125000 -147.4615325928 
17528.7148437500 -147.3874206543 
17538.8027343750 -147.3240509033 
17548.8964843750 -147.2997589111 
17559.0156250000 -147.3171844482 
17569.1210937500 -147.3873901367 
17579.2324218750 -147.4476470947 
17589.3671875000 -147.5021972656 
17599.4902343750 -147.5515899658 
17609.6191406250 -147.5886535645 
17619.7519531250 -147.6003875732 
17629.9121093750 -147.5727233887 
17640.0585937500 -147.5237426758 
17650.2109375000 -147.4826965332 
17660.3867187500 -147.4770355225 
17670.5507812500 -147.5119171143 
17680.7207031250 -147.5375823975 
17690.8945312500 -147.5203704834 
17701.0957031250 -147.4604339600 
17711.2832031250 -147.3741455078 
17721.4746093750 -147.2942352295 
17731.6933593750 -147.2937774658 
17741.8984375000 -147.3536682129 
17752.1074218750 -147.4384613037 
17762.3242187500 -147.5162353516 
17772.5664062500 -147.5740356445 
17782.7949218750 -147.5784759521 
17793.0273437500 -147.5532684326 
17803.2871093750 -147.4989929199 
17813.5332031250 -147.4530639648 
17823.7851562500 -147.4110565186 
17834.0429687500 -147.3795623779 
17844.3261718750 -147.3707427979 
17854.5937500000 -147.3883209229 
17864.8691406250 -147.4068603516 
17875.1699218750 -147.4081420898 
17885.4570312500 -147.3951416016 
17895.7500000000 -147.3875732422 
17906.0488281250 -147.4217834473 
17916.3750000000 -147.4828643799 
17926.6855468750 -147.5522003174 
17937.0019531250 -147.6052551270 
17947.3437500000 -147.5965423584 
17957.6718750000 -147.5484924316 
17968.0078125000 -147.4936370850 
17978.3476562500 -147.4626159668 
17988.7148437500 -147.4713897705 
17999.0664062500 -147.5019073486 
18009.4238281250 -147.5309143066 
18019.8085937500 -147.5591430664 
18030.1796875000 -147.5839233398 
18040.5546875000 -147.6219787598 
18050.9375000000 -147.6644744873 
18061.3457031250 -147.6966552734 
18071.7402343750 -147.7168426514 
18082.1406250000 -147.7223968506 
18092.5664062500 -147.7274780273 
18102.9785156250 -147.7259979248 
18113.3964843750 -147.7087402344 
18123.8398437500 -147.6819458008 
18134.2714843750 -147.6781311035 
18144.7070312500 -147.7236938477 
18155.1484375000 -147.8053283691 
18165.6171875000 -147.8923950195 
18176.0722656250 -147.9062957764 
18186.5312500000 -147.8785247803 
18197.0175781250 -147.8457794189 
18207.4902343750 -147.8248596191 
18217.9687500000 -147.7935638428 
18228.4531250000 -147.7489929199 
18238.9628906250 -147.6893463135 
18249.4609375000 -147.6339263916 
18259.9628906250 -147.6326293945 
18270.4902343750 -147.6705627441 
18281.0058593750 -147.7452087402 
18291.5253906250 -147.8019104004 
18302.0527343750 -147.8454895020 
18312.6054687500 -147.8724975586 
18323.1445312500 -147.8670196533 
18333.6894531250 -147.8455963135 
18344.2597656250 -147.8102111816 
18354.8183593750 -147.7774505615 
18365.3808593750 -147.7340698242 
18375.9492187500 -147.6800537109 
18386.5449218750 -147.6669616699 
18397.1269531250 -147.6997375488 
18407.7148437500 -147.7816162109 
18418.3281250000 -147.8343353271 
18428.9277343750 -147.8443908691 
18439.5332031250 -147.8148956299 
18450.1445312500 -147.7945709229 
18460.7832031250 -147.8066253662 
18471.4082031250 -147.8670959473 
18482.0371093750 -147.9322662354 
18492.6953125000 -147.9964294434 
18503.3378906250 -148.0444793701 
18513.9863281250 -148.0280303955 
18524.6406250000 -147.9516754150 
18535.3222656250 -147.8094482422 
18545.9882812500 -147.7106323242 
18556.6621093750 -147.6509399414 
18567.3613281250 -147.6336212158 
18578.0468750000 -147.6616058350 
18588.7382812500 -147.7200927734 
18599.4355468750 -147.8243865967 
18610.1601562500 -147.9110870361 
18620.8710937500 -147.9885101318 
18631.5859375000 -148.0581817627 
18642.3300781250 -148.0820770264 
18653.0585937500 -148.0811309814 
18663.7929687500 -148.0768737793 
18674.5332031250 -148.0830688477 
18685.3007812500 -148.0982513428 
18696.0546875000 -148.1083526611 
18706.8144531250 -148.0833740234 
18717.5996093750 -148.0310974121 
18728.3730468750 -147.9620971680 
18739.1503906250 -147.8545227051 
18749.9355468750 -147.6990814209 
18760.7460937500 -147.1231384277 
18771.5429687500 -144.9618835449 
18782.3457031250 -141.5454254150 
18793.1757812500 -139.2015380859 
18803.9902343750 -137.4628143311 
18814.8125000000 -136.4011230469 
18825.6601562500 -136.5297241211 
18836.4941406250 -137.5733947754 
18847.3359375000 -140.1221160889 
18858.1816406250 -142.8094940186 
18869.0546875000 -145.3184051514 
18879.9140625000 -147.4772033691 
18890.7792968750 -148.0649871826 
18901.6718750000 -148.1396179199 
18912.5507812500 -148.1170196533 
18923.4335937500 -148.0363464355 
18934.3242187500 -147.9684295654 
18945.2421875000 -147.9154357910 
18956.1445312500 -147.8712768555 
18967.0546875000 -147.8579711914 
18977.9902343750 -147.8696899414 
18988.9121093750 -147.9040679932 
18999.8398437500 -147.9638519287 
19010.7734375000 -148.0032501221 
19021.7363281250 -148.0049285889 
19032.6835937500 -147.9882354736 
19043.6367187500 -147.9729766846 
19054.6171875000 -147.9823913574 
19065.5820312500 -148.0190887451 
19076.5546875000 -148.0988769531 
19087.5332031250 -148.1928100586 
19098.5390625000 -148.2492370605 
19109.5292968750 -148.2698974609 
19120.5273437500 -148.2469024658 
19131.5527343750 -148.2068786621 
19142.5625000000 -148.1638793945 
19153.5781250000 -148.1062622070 
19164.6015625000 -148.0297546387 
19175.6523437500 -147.9555053711 
19186.6875000000 -147.8816986084 
19197.7285156250 -147.8245697021 
19208.7988281250 -147.8371887207 
19219.8535156250 -147.8722229004 
19230.9140625000 -147.8988952637 
19241.9804687500 -147.9119567871 
19253.0761718750 -147.9322052002 
19264.1562500000 -147.9709777832 
19275.2421875000 -148.0279541016 
19286.3554687500 -148.1004943848 
19297.4550781250 -148.1416625977 
19308.5605468750 -148.1471557617 
19319.6738281250 -148.1358489990 
19330.8125000000 -148.1222534180 
19341.9375000000 -148.1282653809 
19353.0683593750 -148.1367187500 
19364.2285156250 -148.1233367920 
19375.3710937500 -148.0569152832 
19386.5214843750 -147.9590911865 
19397.6796875000 -147.8987731934 
19408.8632812500 -147.8725738525 
19420.0332031250 -147.8792419434 
19431.2089843750 -147.9178924561 
19442.4140625000 -147.9603729248 
19453.6015625000 -148.0089721680 
19464.7968750000 -148.0620880127 
19476.0214843750 -148.0859832764 
19487.2285156250 -148.0903625488 
19498.4433593750 -148.0924530029 
19509.6660156250 -148.1002044678 
19520.9140625000 -148.1211853027 
19532.1484375000 -148.1632080078 
19543.3886718750 -148.2028350830 
19554.6582031250 -148.2340545654 
19565.9121093750 -148.2490997314 
19577.1718750000 -148.2390136719 
19588.4375000000 -148.2265625000 
19599.7324218750 -148.2165679932 
19611.0117187500 -148.2120819092 
19622.2988281250 -148.2270202637 
19633.6132812500 -148.2519226074 
19644.9121093750 -148.2767181396 
19656.2167968750 -148.2782897949 
19667.5292968750 -148.2301635742 
19678.8691406250 -148.1629791260 
19690.1953125000 -148.1222839355 
19701.5253906250 -148.0971069336 
19712.8867187500 -148.0723571777 
19724.2304687500 -148.0419769287 
19735.5820312500 -148.0103149414 
19746.9394531250 -148.0018920898 
19758.3261718750 -148.0250854492 
19769.6972656250 -148.1015319824 
19781.0742187500 -148.2100067139 
19792.4804687500 -148.2868347168 
19803.8691406250 -148.3348999023 
19815.2675781250 -148.3484649658 
19826.6699218750 -148.3094177246 
19838.1035156250 -148.2398071289 
19849.5195312500 -148.1880493164 
19860.9433593750 -148.1590423584 
19872.3945312500 -148.1586761475 
19883.8300781250 -148.1767578125 
19895.2734375000 -148.1792297363 
19906.7226562500 -148.1717224121 
19918.2011718750 -148.1698303223 
19929.6640625000 -148.1857452393 
19941.1347656250 -148.2180023193 
19952.6328125000 -148.2585449219 
19964.1152343750 -148.2896881104 
19975.6035156250 -148.3074798584 
19987.0996093750 -148.2944793701 
19998.6250000000 -148.2519378662 
20010.1328125000 -148.2271881104 
20021.6484375000 -148.2367858887 
20033.1933593750 -148.2473754883 
20044.7226562500 -148.2438201904 
20056.2578125000 -148.2321777344 
20067.8007812500 -148.2404632568 
20079.3710937500 -148.2632751465 
20090.9277343750 -148.2719268799 
20102.4882812500 -148.2725524902 
20114.0800781250 -148.2932281494 
20125.6562500000 -148.3545684814 
20137.2382812500 -148.4204559326 
20148.8261718750 -148.4524536133 
20160.4453125000 -148.4664916992 
20172.0468750000 -148.4973602295 
20183.6562500000 -148.5575714111 
20195.2929687500 -148.5826110840 
20206.9160156250 -148.5294189453 
20218.5449218750 -148.4408874512 
20230.2031250000 -148.3920135498 
20241.8457031250 -148.3759460449 
20253.4941406250 -148.3861694336 
20265.1503906250 -148.4131774902 
20276.8339843750 -148.4356536865 
20288.5039062500 -148.4325561523 
20300.1796875000 -148.4087982178 
20311.8847656250 -148.3703460693 
20323.5742187500 -148.3213348389 
20335.2695312500 -148.3017578125 
20346.9726562500 -148.3156890869 
20358.7050781250 -148.3234863281 
20370.4218750000 -148.3012390137 
20382.1445312500 -148.2550201416 
20393.8964843750 -148.2010955811 
20405.6328125000 -148.1977539062 
20417.3769531250 -148.2600555420 
20429.1269531250 -148.3711090088 
20440.9062500000 -148.4872131348 
20452.6699218750 -148.5506591797 
20464.4394531250 -148.5808715820 
20476.2402343750 -148.5924835205 
20488.0234375000 -148.5901947021 
20499.8144531250 -148.5759277344 
20511.6113281250 -148.5417480469 
20523.4394531250 -148.5039825439 
20535.2500000000 -148.4622650146 
20547.0683593750 -148.4264068604 
20558.9160156250 -148.4486389160 
20570.7480468750 -148.5332183838 
20582.5859375000 -148.6240997314 
20594.4296875000 -148.6542968750 
20606.3046875000 -148.6184234619 
20618.1640625000 -148.5774078369 
20630.0292968750 -148.5486602783 
20641.9257812500 -148.5365600586 
20653.8046875000 -148.5494842529 
20665.6914062500 -148.5768432617 
20677.5839843750 -148.5995025635 
20689.5058593750 -148.5862426758 
20701.4121093750 -148.5427703857 
20713.3261718750 -148.4767303467 
20725.2695312500 -148.3991088867 
20737.1972656250 -148.3787384033 
20749.1308593750 -148.4341125488 
20761.0722656250 -148.5431823730 
20773.0429687500 -148.6552429199 
20784.9980468750 -148.7205963135 
20796.9589843750 -148.7297363281 
20808.9511718750 -148.7191009521 
20820.9257812500 -148.7123718262 
20832.9082031250 -148.7140502930 
20844.8984375000 -148.7051391602 
20856.9160156250 -148.6591186523 
20868.9199218750 -148.5875091553 
20880.9296875000 -148.5346221924 
20892.9687500000 -148.5307464600 
20904.9941406250 -148.5647277832 
20917.0234375000 -148.5988616943 
20929.0839843750 -148.6353454590 
20941.1289062500 -148.6844635010 
20953.1816406250 -148.7162475586 
20965.2402343750 -148.7098999023 
20977.3281250000 -148.6768341064 
20989.4003906250 -148.6486053467 
21001.4785156250 -148.6405029297 
21013.5878906250 -148.6445312500 
21025.6816406250 -148.6458435059 
21037.7812500000 -148.6406250000 
21049.8886718750 -148.6293029785 
21062.0273437500 -148.6091461182 
21074.1484375000 -148.5914611816 
21086.2753906250 -148.5917053223 
21098.4335937500 -148.6182556152 
21110.5761718750 -148.6560668945 
21122.7246093750 -148.6780090332 
21134.8808593750 -148.6800384521 
21147.0664062500 -148.6861419678 
21159.2382812500 -148.7097473145 
21171.4140625000 -148.7326049805 
21183.6210937500 -148.7542877197 
21195.8125000000 -148.7767944336 
21208.0117187500 -148.7687835693 
21220.2167968750 -148.7026672363 
21232.4511718750 -148.6067352295 
21244.6699218750 -148.5506286621 
21256.8964843750 -148.5634765625 
21269.1542968750 -148.6101074219 
21281.3945312500 -148.6408843994 
21293.6406250000 -148.6320495605 
21305.8964843750 -148.5750427246 
21318.1796875000 -148.4771118164 
21330.4492187500 -148.4047698975 
21342.7246093750 -148.3730010986 
21355.0312500000 -148.4026489258 
21367.3203125000 -148.4762573242 
21379.6171875000 -148.5285491943 
21391.9218750000 -148.5360870361 
21404.2558593750 -148.5132598877 
21416.5742187500 -148.4863891602 
21428.8984375000 -148.4896850586 
21441.2539062500 -148.5520324707 
21453.5937500000 -148.6646881104 
21465.9394531250 -148.7722930908 
21478.2929687500 -148.8190307617 
21490.6777343750 -148.8033142090 
21503.0449218750 -148.7677764893 
21515.4199218750 -148.7446289062 
21527.8261718750 -148.7309265137 
21540.2148437500 -148.7180633545 
21552.6113281250 -148.7018585205 
21565.0156250000 -148.6820983887 
21577.4492187500 -148.6603851318 
21589.8671875000 -148.6280212402 
21602.2929687500 -148.6120452881 
21614.7480468750 -148.6667785645 
21627.1875000000 -148.7990875244 
21639.6328125000 -148.9363250732 
21652.0878906250 -148.9920806885 
21664.5722656250 -148.9438171387 
21677.0390625000 -148.8328857422 
21689.5136718750 -148.7291564941 
21702.0195312500 -148.6956329346 
21714.5097656250 -148.7419128418 
21727.0058593750 -148.8206329346 
21739.5332031250 -148.8908538818 
21752.0449218750 -148.9523162842 
21764.5625000000 -149.0059204102 
21777.0878906250 -149.0319519043 
21789.6445312500 -149.0209655762 
21802.1855468750 -148.9877471924 
21814.7324218750 -148.9452667236 
21827.3105468750 -148.8895416260 
21839.8710937500 -148.8206024170 
21852.4414062500 -148.7717437744 
21865.0175781250 -148.7948455811 
21877.6230468750 -148.8892669678 
21890.2148437500 -148.9700164795 
21902.8125000000 -148.9615020752 
21915.4414062500 -148.9092864990 
21928.0527343750 -148.8469696045 
21940.6738281250 -148.7664947510 
21953.2988281250 -148.6817016602 
21965.9570312500 -148.6107940674 
21978.5996093750 -148.5843200684 
21991.2480468750 -148.5934753418 
22003.9277343750 -148.6094665527 
22016.5917968750 -148.6294403076 
22029.2617187500 -148.6634979248 
22041.9394531250 -148.6986694336 
22054.6484375000 -148.7089233398 
22067.3398437500 -148.6970520020 
22080.0410156250 -148.7028198242 
22092.7714843750 -148.7612609863 
22105.4863281250 -148.8604125977 
22118.2070312500 -148.9455413818 
22130.9355468750 -148.9710540771 
22143.6972656250 -148.9391326904 
22156.4414062500 -148.8770446777 
22169.1914062500 -148.8089599609 
22181.9746093750 -148.7640533447 
22194.7402343750 -148.7712097168 
22207.5136718750 -148.8270416260 
22220.2929687500 -148.8942871094 
22233.1054687500 -148.9332122803 
22245.9003906250 -148.9182586670 
22258.7031250000 -148.8590393066 
22271.5371093750 -148.8194274902 
22284.3535156250 -148.8711547852 
22297.1777343750 -148.9331970215 
22310.0097656250 -148.9694671631 
22322.8750000000 -148.9906921387 
22335.7207031250 -148.9894104004 
22348.5742187500 -148.9326934814 
22361.4609375000 -148.8322601318 
22374.3300781250 -148.7537841797 
22387.2070312500 -148.7466888428 
22400.0898437500 -148.7959747314 
22413.0058593750 -148.8498687744 
22425.9042968750 -148.8766632080 
22438.8105468750 -148.8747863770 
22451.7480468750 -148.8534851074 
22464.6699218750 -148.8356628418 
22477.5976562500 -148.8485107422 
22490.5585937500 -148.8846435547 
22503.5019531250 -148.8909912109 
22516.4531250000 -148.7845611572 
22529.4101562500 -148.3473052979 
22542.4003906250 -147.1510162354 
22555.3730468750 -145.2625732422 
22568.3535156250 -143.5446472168 
22581.3671875000 -142.7126770020 
22594.3632812500 -143.0243377686 
22607.3652343750 -144.4030303955 
22620.3750000000 -146.3671112061 
22633.4179687500 -147.9819030762 
22646.4433593750 -148.7522430420 
22659.4765625000 -148.9312438965 
22672.5429687500 -148.9906921387 
22685.5898437500 -149.0433197021 
22698.6464843750 -149.0942535400 
22711.7089843750 -149.1442871094 
22724.8046875000 -149.1961212158 
22737.8828125000 -149.2474060059 
22750.9667968750 -149.2903900146 
22764.0859375000 -149.3226623535 
22777.1855468750 -149.3218841553 
22790.2949218750 -149.2407531738 
22803.4101562500 -149.0912475586 
22816.5585937500 -148.9703826904 
22829.6894531250 -148.9483489990 
22842.8281250000 -148.9993286133 
22855.9980468750 -149.0596008301 
22869.1523437500 -149.1203613281 
22882.3144531250 -149.1930694580 
22895.4824218750 -149.2447509766 
22908.6835937500 -149.2452697754 
22921.8671875000 -149.1856079102 
22935.0585937500 -149.1067047119 
22948.2832031250 -149.0598907471 
22961.4902343750 -149.0637207031 
22974.7031250000 -149.0975189209 
22987.9257812500 -149.1296997070 
23001.1796875000 -149.1458740234 
23014.4179687500 -149.1556854248 
23027.6621093750 -149.1776580811 
23040.9394531250 -149.1927185059 
23054.1992187500 -149.1292114258 
23067.4667968750 -149.0501708984 
23080.7421875000 -149.0294799805 
23094.0507812500 -149.0847015381 
23107.3417968750 -149.1730804443 
23120.6386718750 -149.2464141846 
23133.9707031250 -149.2963409424 
23147.2851562500 -149.3386230469 
23160.6054687500 -149.3619995117 
23173.9335937500 -149.3437500000 
23187.2968750000 -149.2984771729 
23200.6406250000 -149.3013916016 
23213.9921875000 -149.3539886475 
23227.3769531250 -149.4024505615 
23240.7441406250 -149.3848571777 
23254.1191406250 -149.2937164307 
23267.5019531250 -149.1944122314 
23280.9179687500 -149.1615447998 
23294.3164062500 -149.2188568115 
23307.7226562500 -149.3448486328 
23321.1601562500 -149.4093933105 
23334.5820312500 -149.3935699463 
23348.0117187500 -149.3674011230 
23361.4726562500 -149.3525238037 
23374.9179687500 -149.3368530273 
23388.3710937500 -149.3043975830 
23401.8300781250 -149.2508392334 
23415.3242187500 -149.1916961670 
23428.7988281250 -149.1497955322 
23442.2812500000 -149.1427764893 
23455.7988281250 -149.1458282471 
23469.2968750000 -149.1519317627 
23482.8046875000 -149.1658020020 
23496.3183593750 -149.1867828369 
23509.8652343750 -149.1975402832 
23523.3964843750 -149.1655731201 
23536.9335937500 -149.0558013916 
23550.5039062500 -148.9569396973 
23564.0585937500 -148.9449920654 
23577.6191406250 -148.9751434326 
23591.1875000000 -149.0135650635 
23604.7910156250 -149.0607604980 
23618.3750000000 -149.1275024414 
23631.9667968750 -149.1973266602 
23645.5937500000 -149.2130584717 
23659.2011718750 -149.2234802246 
23672.8164062500 -149.2789306641 
23686.4394531250 -149.3594207764 
23700.0976562500 -149.4095611572 
23713.7363281250 -149.3961181641 
23727.3847656250 -149.3135833740 
23741.0644531250 -149.2505798340 
23754.7285156250 -149.2622070312 
23768.3984375000 -149.3051757812 
23782.0781250000 -149.3446044922 
23795.7910156250 -149.3747863770 
23809.4843750000 -149.4029083252 
23823.1875000000 -149.4219818115 
23836.9238281250 -149.3986206055 
23850.6406250000 -149.3525238037 
23864.3671875000 -149.3213043213 
23878.1015625000 -149.3250732422 
23891.8691406250 -149.3392333984 
23905.6191406250 -149.3268432617 
23919.3769531250 -149.3061981201 
23933.1679687500 -149.3126068115 
23946.9414062500 -149.3310699463 
23960.7226562500 -149.3418579102 
23974.5117187500 -149.3464355469 
23988.3359375000 -149.3720397949 
24002.1406250000 -149.4102020264 
24015.9531250000 -149.4128570557 
24029.8007812500 -149.3803405762 
24043.6308593750 -149.3405914307 
24057.4667968750 -149.3421783447 
24071.3125000000 -149.4120178223 
24085.1914062500 -149.4601898193 
24099.0527343750 -149.4296417236 
24112.9218750000 -149.3370056152 
24126.8242187500 -149.2621154785 
24140.7089843750 -149.2686614990 
24154.6035156250 -149.3351593018 
24168.5292968750 -149.3630676270 
24182.4394531250 -149.3406066895 
24196.3554687500 -149.2948760986 
24210.2812500000 -149.2606964111 
24224.2402343750 -149.2582702637 
24238.1816406250 -149.2739562988 
24252.1308593750 -149.3116302490 
24266.1132812500 -149.3667602539 
24280.0781250000 -149.4344177246 
24294.0527343750 -149.5094299316 
24308.0332031250 -149.5773010254 
24322.0488281250 -149.6164550781 
24336.0468750000 -149.6103210449 
24350.0507812500 -149.5798950195 
24364.0917968750 -149.5646362305 
24378.1132812500 -149.5528106689 
24392.1425781250 -149.5306243896 
24406.1796875000 -149.5234222412 
24420.2519531250 -149.5632934570 
24434.3066406250 -149.5976562500 
24448.3671875000 -149.5721130371 
24462.4648437500 -149.5199127197 
24476.5429687500 -149.4826354980 
24490.6289062500 -149.4653778076 
24504.7226562500 -149.4493408203 
24518.8515625000 -149.4449768066 
24532.9628906250 -149.4701538086 
24547.0820312500 -149.5386199951 
24561.2343750000 -149.6158447266 
24575.3710937500 -149.6711425781 
24589.5136718750 -149.7211608887 
24603.6640625000 -149.7661895752 
24617.8515625000 -149.7741088867 
24632.0175781250 -149.6770019531 
24646.1933593750 -149.5394897461 
24660.4042968750 -149.4182434082 
24674.5957031250 -149.3300781250 
24688.7968750000 -149.2994232178 
24703.0058593750 -149.3265533447 
24717.2480468750 -149.4026489258 
24731.4726562500 -149.5278930664 
24745.7070312500 -149.6126556396 
24759.9746093750 -149.6204681396 
24774.2226562500 -149.6076965332 
24788.4804687500 -149.6335144043 
24802.7460937500 -149.6891479492 
24817.0488281250 -149.6874237061 
24831.3300781250 -149.6237640381 
24845.6210937500 -149.5244293213 
24859.9453125000 -149.4730377197 
24874.2519531250 -149.4773406982 
24888.5683593750 -149.4840850830 
24902.8906250000 -149.4318389893 
24917.2500000000 -149.3480377197 
24931.5898437500 -149.3487854004 
24945.9375000000 -149.4452667236 
24960.3222656250 -149.6051330566 
24974.6855468750 -149.6992797852 
24989.0585937500 -149.7070159912 
25003.4394531250 -149.6569671631 
25017.8574218750 -149.5357666016 
25032.2539062500 -149.4411163330 
25046.6601562500 -149.4275512695 
25061.1015625000 -149.4471740723 
25075.5253906250 -149.4922790527 
25089.9550781250 -149.5649414062 
25104.4218750000 -149.6195068359 
25118.8691406250 -149.6146240234 
25133.3261718750 -149.5185546875 
25147.7890625000 -149.4358062744 
25162.2890625000 -149.4480133057 
25176.7714843750 -149.5293273926 
25191.2597656250 -149.6056060791 
25205.7851562500 -149.6474151611 
25220.2910156250 -149.6837463379 
25234.8046875000 -149.7220764160 
25249.3281250000 -149.7530670166 
25263.8867187500 -149.7824707031 
25278.4257812500 -149.8105316162 
25292.9726562500 -149.7807464600 
25307.5566406250 -149.7043914795 
25322.1210937500 -149.6325225830 
25336.6933593750 -149.6326904297 
25351.2753906250 -149.7389984131 
25365.8925781250 -149.8589782715 
25380.4902343750 -149.9367828369 
25395.0957031250 -149.8817138672 
25409.7402343750 -149.7770385742 
25424.3632812500 -149.7114868164 
25438.9941406250 -149.7466735840 
25453.6347656250 -149.7956695557 
25468.3105468750 -149.8086700439 
25482.9667968750 -149.7747344971 
25497.6328125000 -149.7586517334 
25512.3339843750 -149.8032073975 
25527.0175781250 -149.8760528564 
25541.7070312500 -149.8791046143 
25556.4062500000 -149.8135223389 
25571.1425781250 -149.6955718994 
25585.8593750000 -149.5972747803 
25600.5820312500 -149.5736236572 
25615.3437500000 -149.6133575439 
25630.0859375000 -149.6927337646 
25644.8359375000 -149.7665405273 
25659.5937500000 -149.8198852539 
25674.3886718750 -149.8343200684 
25689.1640625000 -149.8713684082 
25703.9492187500 -149.9657287598 
25718.7695312500 -150.0438385010 
25733.5703125000 -150.0644683838 
25748.3808593750 -150.0319366455 
25763.1972656250 -149.9235839844 
25778.0527343750 -149.8078613281 
25792.8886718750 -149.7200012207 
25807.7324218750 -149.6978302002 
25822.6132812500 -149.7058715820 
25837.4726562500 -149.7244567871 
25852.3417968750 -149.7093963623 
25867.2207031250 -149.6581268311 
25882.1347656250 -149.6108703613 
25897.0312500000 -149.6297149658 
25911.9335937500 -149.6856536865 
25926.8750000000 -149.7461547852 
25941.7949218750 -149.7552490234 
25956.7246093750 -149.7185058594 
25971.6914062500 -149.6411590576 
25986.6386718750 -149.5363616943 
26001.5937500000 -149.4378204346 
26016.5566406250 -149.3778076172 
26031.5585937500 -149.4589538574 
26046.5390625000 -149.6174468994 
26061.5292968750 -149.7749633789 
26076.5566406250 -149.8063659668 
26091.5625000000 -149.7967681885 
26106.5781250000 -149.8179321289 
26121.6015625000 -149.8275146484 
26136.6640625000 -149.8112030029 
26151.7050781250 -149.7830352783 
26166.7558593750 -149.7685699463 
26181.8437500000 -149.7707519531 
26196.9101562500 -149.7754211426 
26211.9863281250 -149.7760314941 
26227.0722656250 -149.7588806152 
26242.1953125000 -149.6693572998 
26257.2968750000 -149.4644927979 
26272.4082031250 -149.0516815186 
26287.5566406250 -147.6467437744 
26302.6835937500 -142.9092559814 
26317.8222656250 -138.3104858398 
26332.9667968750 -135.4542083740 
26348.1503906250 -134.7736206055 
26363.3144531250 -135.9442443848 
26378.4863281250 -139.3708801270 
26393.6953125000 -144.6927185059 
26408.8847656250 -148.1802825928 
26424.0839843750 -149.5523529053 
26439.2910156250 -149.7670135498 
26454.5351562500 -149.7705535889 
26469.7597656250 -149.7708129883 
26484.9921875000 -149.8183288574 
26500.2636718750 -149.9090728760 
26515.5156250000 -149.9532928467 
26530.7734375000 -149.8919219971 
26546.0429687500 -149.8143157959 
26561.3496093750 -149.8335113525 
26576.6347656250 -149.9458160400 
26591.9296875000 -150.0112609863 
26607.2617187500 -149.9734039307 
26622.5742187500 -149.9619598389 
26637.8964843750 -150.0175628662 
26653.2265625000 -150.0503082275 
26668.5937500000 -149.9637298584 
26683.9414062500 -149.8382263184 
26699.2988281250 -149.7558746338 
26714.6933593750 -149.6849365234 
26730.0664062500 -149.6321716309 
26745.4492187500 -149.6509246826 
26760.8417968750 -149.7327880859 
26776.2714843750 -149.7846679688 
26791.6816406250 -149.7605438232 
26807.0996093750 -149.7568359375 
26822.5566406250 -149.8726501465 
26837.9941406250 -150.0374450684 
26853.4375000000 -150.1156768799 
26868.8925781250 -150.1045837402 
26884.3847656250 -150.0072174072 
26899.8574218750 -149.8546905518 
26915.3378906250 -149.7263793945 
26930.8574218750 -149.7047271729 
26946.3554687500 -149.8025207520 
26961.8632812500 -149.9464721680 
26977.4082031250 -150.0919952393 
26992.9335937500 -150.1327362061 
27008.4687500000 -150.0885620117 
27024.0117187500 -150.0404968262 
27039.5937500000 -150.0302886963 
27055.1542968750 -150.0208435059 
27070.7246093750 -149.9906005859 
27086.3339843750 -149.9817962646 
27101.9218750000 -150.0042877197 
27117.5195312500 -150.0388488770 
27133.1250000000 -150.0383148193 
27148.7695312500 -149.9774627686 
27164.3945312500 -149.9033203125 
27180.0273437500 -149.8866424561 
27195.6992187500 -149.9453430176 
27211.3496093750 -150.0260009766 
27227.0097656250 -150.0660247803 
27242.6777343750 -150.0839538574 
27258.3867187500 -150.0937194824 
27274.0742187500 -150.0617675781 
27289.7695312500 -149.9989471436 
27305.5039062500 -149.9163360596 
27321.2187500000 -149.8439025879 
27336.9414062500 -149.8336639404 
27352.6738281250 -149.9006805420 
27368.4453125000 -150.0304107666 
27384.1972656250 -150.1676483154 
27399.9550781250 -150.2342834473 
27415.7539062500 -150.2270965576 
27431.5312500000 -150.2136840820 
27447.3183593750 -150.1858367920 
27463.1152343750 -150.1094970703 
27478.9492187500 -149.9839935303 
27494.7636718750 -149.8650817871 
27510.5859375000 -149.7964630127 
27526.4492187500 -149.7972412109 
27542.2910156250 -149.9023437500 
27558.1406250000 -150.0518035889 
27574.0000000000 -150.1257476807 
27589.9003906250 -150.0742645264 
27605.7773437500 -149.9510498047 
27621.6640625000 -149.8810272217 
27637.5917968750 -149.9333190918 
27653.4960937500 -150.0619049072 
27669.4101562500 -150.1540069580 
27685.3339843750 -150.1363677979 
27701.2968750000 -150.0878906250 
27717.2402343750 -150.1050720215 
27733.1914062500 -150.1408691406 
27749.1816406250 -150.1254577637 
27765.1503906250 -150.0837249756 
27781.1289062500 -150.0627288818 
27797.1171875000 -150.0510864258 
27813.1445312500 -150.0346374512 
27829.1523437500 -150.0779724121 
27845.1679687500 -150.1896209717 
27861.2226562500 -150.2830352783 
27877.2558593750 -150.3491668701 
27893.3007812500 -150.4295043945 
27909.3828125000 -150.4446411133 
27925.4453125000 -150.3384246826 
27941.5156250000 -150.2066192627 
27957.5957031250 -150.1107177734 
27973.7167968750 -150.0697021484 
27989.8144531250 -150.0887298584 
28005.9238281250 -150.1323394775 
28022.0703125000 -150.1488800049 
28038.1972656250 -150.1630706787 
28054.3339843750 -150.1963195801 
28070.4785156250 -150.2088470459 
28086.6640625000 -150.1651916504 
28102.8281250000 -150.0978851318 
28119.0000000000 -150.1162261963 
28135.2148437500 -150.2014770508 
28151.4062500000 -150.2522735596 
28167.6074218750 -150.2712707520 
28183.8164062500 -150.2899017334 
28200.0683593750 -150.2874145508 
28216.2968750000 -150.2416381836 
28232.5351562500 -150.1949005127 
28248.8144531250 -150.2011718750 
28265.0703125000 -150.2364349365 
28281.3378906250 -150.2601623535 
28297.6132812500 -150.3325805664 
28313.9296875000 -150.4394989014 
28330.2246093750 -150.4582977295 
28346.5273437500 -150.3547210693 
28362.8710937500 -150.2043457031 
28379.1953125000 -150.0841369629 
28395.5273437500 -150.0311431885 
28411.8691406250 -150.0161132812 
28428.2500000000 -150.0032043457 
28444.6113281250 -150.0162658691 
28460.9804687500 -150.0571136475 
28477.3906250000 -150.0801086426 
28493.7792968750 -150.1099243164 
28510.1777343750 -150.2207794189 
28526.5859375000 -150.3880920410 
28543.0332031250 -150.4515533447 
28559.4589843750 -150.4077453613 
28575.8964843750 -150.3093109131 
28592.3730468750 -150.2304382324 
28608.8261718750 -150.1990203857 
28625.2910156250 -150.1835784912 
28641.7656250000 -150.1555480957 
28658.2792968750 -150.1477355957 
28674.7734375000 -150.1797790527 
28691.2753906250 -150.2256622314 
28707.8183593750 -150.2684326172 
28724.3398437500 -150.3234863281 
28740.8691406250 -150.3464660645 
28757.4101562500 -150.3193511963 
28773.9921875000 -150.2852478027 
28790.5507812500 -150.2525024414 
28807.1191406250 -150.1920471191 
28823.7304687500 -150.1371154785 
28840.3183593750 -150.1266632080 
28856.9160156250 -150.1663208008 
28873.5214843750 -150.2013397217 
28890.1699218750 -150.2168731689 
28906.7968750000 -150.2353973389 
28923.4316406250 -150.2570037842 
28940.1093750000 -150.2719421387 
28956.7636718750 -150.2748718262 
28973.4296875000 -150.2490539551 
28990.1347656250 -150.1890411377 
29006.8183593750 -150.1722412109 
29023.5117187500 -150.2234191895 
29040.2148437500 -150.3025207520 
29056.9589843750 -150.3921508789 
29073.6816406250 -150.5044708252 
29090.4121093750 -150.5427703857 
29107.1855468750 -150.4859466553 
29123.9375000000 -150.3710021973 
29140.6972656250 -150.2957458496 
29157.4687500000 -150.2747650146 
29174.2812500000 -150.3365936279 
29191.0703125000 -150.3952178955 
29207.8691406250 -150.3495483398 
29224.7109375000 -150.2519226074 
29241.5292968750 -150.2162780762 
29258.3574218750 -150.2555694580 
29275.1953125000 -150.2817840576 
29292.0761718750 -150.2711334229 
29308.9335937500 -150.2454376221 
29325.8007812500 -150.2366333008 
29342.7089843750 -150.2334747314 
29359.5957031250 -150.2244720459 
29376.4921875000 -150.2437438965 
29393.3984375000 -150.2853546143 
29410.3457031250 -150.3305664062 
29427.2714843750 -150.3970184326 
29444.2070312500 -150.4627532959 
29461.1835937500 -150.4604034424 
29478.1386718750 -150.4349822998 
29495.1035156250 -150.4114532471 
29512.0781250000 -150.3316955566 
29529.0937500000 -150.2662658691 
29546.0878906250 -150.2702026367 
29563.0917968750 -150.2929992676 
29580.1386718750 -150.2881469727 
29597.1621093750 -150.3148193359 
29614.1933593750 -150.3989562988 
29631.2363281250 -150.4557800293 
29648.3222656250 -150.4783935547 
29665.3847656250 -150.4853515625 
29682.4570312500 -150.4855194092 
29699.5722656250 -150.4881439209 
29716.6640625000 -150.4648437500 
29733.7656250000 -150.4065551758 
29750.8769531250 -150.3697967529 
29768.0312500000 -150.3519744873 
29785.1621093750 -150.3484344482 
29802.3046875000 -150.3950042725 
29819.4882812500 -150.4416351318 
29836.6484375000 -150.3778228760 
29853.8203125000 -150.2774810791 
29871.0000000000 -150.2569580078 
29888.2246093750 -150.3036499023 
29905.4238281250 -150.3216857910 
29922.6347656250 -150.3643035889 
29939.8886718750 -150.4590606689 
29957.1191406250 -150.5148620605 
29974.3593750000 -150.5083465576 
29991.6406250000 -150.5211181641 
30008.9023437500 -146.3535614014 
30026.1718750000 -145.1420288086 
30043.4511718750 -144.0762786865 
30060.7734375000 -143.2099151611 
30078.0742187500 -142.5846557617 
30095.3847656250 -142.2222442627 
30112.7363281250 -142.1805114746 
30130.0664062500 -142.4497375488 
30147.4062500000 -142.9851531982 
30164.7558593750 -143.7671051025 
30182.1484375000 -144.7653503418 
30199.5175781250 -145.9281463623 
30216.8984375000 -147.1433715820 
30234.3203125000 -148.2352905273 
30251.7207031250 -149.1025695801 
30269.1308593750 -149.7067413330 
30286.5507812500 -150.0601654053 
30304.0136718750 -150.2243347168 
30321.4531250000 -150.3034057617 
30338.9023437500 -150.3522033691 
30356.3964843750 -150.3844604492 
30373.8671875000 -150.4041290283 
30391.3457031250 -150.4091796875 
30408.8359375000 -150.3920745850 
30426.3691406250 -150.3573608398 
30443.8808593750 -150.3137969971 
30461.4003906250 -150.2702789307 
30478.9648437500 -150.2360076904 
30496.5039062500 -150.2195739746 
30514.0546875000 -150.2324829102 
30531.6152343750 -150.2676696777 
30549.2207031250 -150.3199310303 
30566.8007812500 -150.3827362061 
30584.3925781250 -150.4492034912 
30602.0273437500 -150.5123443604 
30619.6386718750 -150.5627288818 
30637.2597656250 -150.5989227295 
30654.8925781250 -150.6198272705 
30672.5664062500 -150.6255035400 
30690.2187500000 -150.6171112061 
30707.8808593750 -150.5967712402 
30725.5878906250 -150.5685272217 
30743.2695312500 -150.5402526855 
30760.9628906250 -150.5167541504 
30778.6640625000 -150.5019073486 
30796.4121093750 -150.4982452393 
30814.1347656250 -150.5065765381 
30831.8691406250 -150.5260314941 
30849.6464843750 -150.5495910645 
30867.4003906250 -150.5734405518 
30885.1640625000 -150.5948028564 
30902.9375000000 -150.6118927002 
30920.7558593750 -150.6239318848 
30938.5507812500 -150.6296081543 
30956.3554687500 -150.6293029785 
30974.2050781250 -150.6224060059 
30992.0312500000 -150.6084136963 
31009.8671875000 -150.5874786377 
31027.7128906250 -150.5606536865 
31045.6035156250 -150.5302429199 
31063.4707031250 -150.5009307861 
31081.3476562500 -150.4755249023 
31099.2675781250 -150.4554443359 
31117.1660156250 -150.4412689209 
31135.0742187500 -150.4329223633 
31153.0253906250 -150.4304962158 
31170.9531250000 -150.4369201660 
31188.8925781250 -150.4540252686 
31206.8417968750 -150.4842071533 
31224.8359375000 -150.5281982422 
31242.8046875000 -150.5840454102 
31260.7851562500 -150.6473693848 
31278.8105468750 -150.7099914551 
31296.8105468750 -150.7610626221 
31314.8222656250 -150.7958068848 
31332.8437500000 -150.8121032715 
31350.9101562500 -150.8102416992 
31368.9531250000 -150.7925415039 
31387.0058593750 -150.7626647949 
31405.1035156250 -150.7243652344 
31423.1757812500 -150.6841583252 
31441.2597656250 -150.6461639404 
31459.3535156250 -150.6139831543 
31477.4941406250 -150.5905609131 
31495.6093750000 -150.5778656006 
31513.7343750000 -150.5762634277 
31531.9042968750 -150.5851745605 
31550.0507812500 -150.5981750488 
31568.2089843750 -150.6110839844 
31586.3750000000 -150.6206054688 
31604.5878906250 -150.6248931885 
31622.7773437500 -150.6238708496 
31640.9746093750 -150.6192321777 
31659.2187500000 -150.6148986816 
31677.4394531250 -150.6145477295 
31695.6699218750 -150.6193542480 
31713.9101562500 -150.6285552979 
31732.1953125000 -150.6398620605 
31750.4570312500 -150.6500701904 
31768.7304687500 -150.6561126709 
31787.0468750000 -150.6559295654 
31805.3417968750 -150.6525115967 
31823.6445312500 -150.6502075195 
31841.9589843750 -150.6527404785 
31860.3183593750 -150.6623687744 
31878.6542968750 -150.6791076660 
31897.0000000000 -150.7006835938 
31915.3925781250 -150.7225952148 
31933.7597656250 -150.7384796143 
31952.1367187500 -150.7452545166 
31970.5253906250 -150.7414550781 
31988.9589843750 -150.7267761230 
32007.3691406250 -150.7019805908 
32025.7890625000 -150.6685943604 
32044.2558593750 -150.6288909912 
32062.6972656250 -150.5872039795 
32081.1484375000 -150.5503082275 
32099.6113281250 -150.5240020752 
32118.1191406250 -150.5125732422 
32136.6035156250 -150.5177917480 
32155.0976562500 -150.5381622314 
32173.6386718750 -150.5691375732 
32192.1542968750 -150.6036224365 
32210.6796875000 -150.6323852539 
32229.2519531250 -150.6504516602 
32247.8007812500 -150.6572875977 
32266.3593750000 -150.6548767090 
32284.9277343750 -150.6464691162 
32303.5429687500 -150.6354522705 
32322.1347656250 -150.6248779297 
32340.7343750000 -150.6169586182 
32359.3828125000 -150.6140747070 
32378.0058593750 -150.6171569824 
32396.6386718750 -150.6265106201 
32415.2832031250 -150.6419830322 
32433.9726562500 -150.6631164551 
32452.6386718750 -150.6893615723 
32471.3144531250 -150.7206420898 
32490.0390625000 -150.7575073242 
32508.7363281250 -150.8009796143 
32527.4453125000 -150.8512725830 
32546.1640625000 -150.9056396484 
32564.9296875000 -150.9603576660 
32583.6718750000 -151.0105743408 
32602.4218750000 -151.0518188477 
32621.2207031250 -151.0803985596 
32639.9941406250 -151.0938262939 
32658.7792968750 -151.0912170410 
32677.5742187500 -151.0719909668 
32696.4160156250 -151.0404815674 
32715.2324218750 -151.0023803711 
32734.0585937500 -150.9632720947 
32752.9335937500 -150.9281311035 
32771.7812500000 -150.9005737305 
32790.6445312500 -150.8819885254 
32809.5156250000 -150.8722381592 
32828.4296875000 -150.8704376221 
32847.3242187500 -150.8767089844 
32866.2265625000 -150.8907165527 
32885.1796875000 -150.9108123779 
32904.1015625000 -150.9331207275 
32923.0390625000 -150.9515533447 
32941.9882812500 -150.9592895508 
32960.9804687500 -150.9511108398 
32979.9492187500 -150.9256439209 
32998.9296875000 -150.8863983154 
33017.9570312500 -150.8408355713 
33036.9570312500 -150.7993774414 
33055.9726562500 -150.7680053711 
33074.9960937500 -150.7481536865 
33094.0664062500 -150.7379913330 
33113.1093750000 -150.7339172363 
33132.1679687500 -150.7319641113 
33151.2695312500 -150.7291564941 
33170.3476562500 -150.7244110107 
33189.4375000000 -150.7186431885 
33208.5390625000 -150.7146453857 
33227.6875000000 -150.7163848877 
33246.8085937500 -150.7253570557 
33265.9414062500 -150.7408447266 
33285.1250000000 -150.7600250244 
33304.2773437500 -150.7787322998 
33323.4453125000 -150.7930908203 
33342.6250000000 -150.8005676270 
33361.8476562500 -150.8006744385 
33381.0468750000 -150.7949523926 
33400.2578125000 -150.7864074707 
33419.5156250000 -150.7792358398 
33438.7500000000 -150.7778778076 
33457.9921875000 -150.7859802246 
33477.2851562500 -150.8066406250 
33496.5507812500 -150.8414154053 
33515.8281250000 -150.8896179199 
33535.1171875000 -150.9475097656 
33554.4531250000 -151.0082244873 
33573.7617187500 -151.0623779297 
33593.0859375000 -151.1007232666 
33612.4531250000 -151.1165008545 
33631.7968750000 -151.1065216064 
33651.1523437500 -151.0745697021 
33670.5195312500 -151.0214233398 
33689.9335937500 -150.9336547852 
33709.3203125000 -150.7784576416 
33728.7226562500 -150.5077362061 
33748.1679687500 -150.0799865723 
33767.5898437500 -149.4931030273 
33787.0234375000 -148.7973937988 
33806.4687500000 -148.0875244141 
33825.9609375000 -147.4678497314 
33845.4296875000 -147.0272827148 
33864.9062500000 -146.8367156982 
33884.4335937500 -146.9123687744 
33903.9335937500 -147.2357330322 
33923.4453125000 -147.7665710449 
33942.9648437500 -148.4340209961 
33962.5390625000 -149.1423492432 
33982.0820312500 -149.7848052979 
34001.6406250000 -150.2864379883 
34021.2460937500 -150.6214447021 
34040.8242187500 -150.8125000000 
34060.4140625000 -150.9076690674 
34080.0156250000 -150.9494628906 
34099.6679687500 -150.9642181396 
34119.2890625000 -150.9649353027 
34138.9257812500 -150.9593811035 
34158.6093750000 -150.9518127441 
34178.2695312500 -150.9447174072 
34197.9375000000 -150.9392242432 
34217.6171875000 -150.9356842041 
34237.3476562500 -150.9342803955 
34257.0507812500 -150.9357604980 
34276.7656250000 -150.9417114258 
34296.5312500000 -150.9546813965 
34316.2695312500 -150.9773101807 
34336.0156250000 -151.0111846924 
34355.7773437500 -151.0551147461 
34375.5859375000 -151.1037445068 
34395.3710937500 -151.1467742920 
34415.1640625000 -151.1715698242 
34435.0078125000 -151.1710052490 
34454.8242187500 -151.1451416016 
34474.6523437500 -151.1019287109 
34494.4921875000 -151.0545196533 
34514.3828125000 -151.0169830322 
34534.2460937500 -151.0006408691 
34554.1210937500 -151.0106658936 
34574.0429687500 -151.0452270508 
34593.9414062500 -151.0956268311 
34613.8476562500 -151.1491851807 
34633.8085937500 -151.1929473877 
34653.7382812500 -151.2177429199 
34673.6835937500 -151.2214660645 
34693.6367187500 -151.2087554932 
34713.6406250000 -151.1881866455 
34733.6171875000 -151.1687622070 
34753.6054687500 -151.1551818848 
34773.6445312500 -151.1474609375 
34793.6562500000 -151.1428985596 
34813.6835937500 -151.1384582520 
34833.7187500000 -151.1333465576 
34853.8007812500 -151.1298675537 
34873.8593750000 -151.1325988770 
34893.9296875000 -151.1457824707 
34914.0507812500 -151.1708221436 
34934.1406250000 -151.2041015625 
34954.2460937500 -151.2377014160 
34974.3632812500 -151.2615661621 
34994.5273437500 -151.2674102783 
35014.6679687500 -151.2523498535 
35034.8203125000 -151.2206726074 
35055.0195312500 -151.1824188232 
35075.1953125000 -151.1499786377 
35095.3789062500 -151.1334228516 
35115.5781250000 -151.1381072998 
35135.8242187500 -151.1605224609 
35156.0429687500 -151.1921234131 
35176.2773437500 -151.2228698730 
35196.5585937500 -151.2445831299 
35216.8125000000 -151.2532501221 
35237.0820312500 -151.2496490479 
35257.3593750000 -151.2376251221 
35277.6914062500 -151.2221984863 
35297.9921875000 -151.2082061768 
35318.3046875000 -151.1992187500 
35338.6679687500 -151.1970214844 
35359.0078125000 -151.2012481689 
35379.3554687500 -151.2096405029 
35399.7148437500 -151.2190856934 
35420.1289062500 -151.2270202637 
35440.5117187500 -151.2322540283 
35460.9062500000 -151.2344665527 
35481.3554687500 -151.2326660156 
35501.7734375000 -151.2239532471 
35522.2031250000 -151.2041168213 
35542.6484375000 -151.1703186035 
35563.1406250000 -151.1246490479 
35583.6093750000 -151.0756683350 
35604.0859375000 -151.0358886719 
35624.6171875000 -151.0176696777 
35645.1171875000 -151.0267028809 
35665.6289062500 -151.0596160889 
35686.1562500000 -151.1064147949 
35706.7343750000 -151.1539611816 
35727.2812500000 -151.1902923584 
35747.8437500000 -151.2087860107 
35768.4531250000 -151.2086486816 
35789.0390625000 -151.1932983398 
35809.6367187500 -151.1676788330 
35830.2421875000 -151.1362915039 
35850.9023437500 -151.1030120850 
35871.5351562500 -151.0721435547 
35892.1796875000 -151.0480651855 
35912.8750000000 -151.0341949463 
35933.5429687500 -151.0310821533 
35954.2226562500 -151.0352935791 
35974.9531250000 -151.0412292480 
35995.6562500000 -151.0444030762 
36016.3710937500 -151.0448608398 
36037.0976562500 -151.0474700928 
36057.8789062500 -151.0590972900 
36078.6289062500 -151.0840301514 
36099.3906250000 -151.1211547852 
36120.2070312500 -151.1640319824 
36140.9921875000 -151.2038574219 
36161.7929687500 -151.2342681885 
36182.6015625000 -151.2537689209 
36203.4648437500 -151.2657318115 
36224.3007812500 -151.2755279541 
36245.1484375000 -151.2874145508 
36266.0468750000 -151.3025207520 
36286.9179687500 -151.3184356689 
36307.8007812500 -151.3309173584 
36328.6953125000 -151.3359069824 
36349.6445312500 -151.3318481445 
36370.5625000000 -151.3207702637 
36391.4921875000 -151.3072814941 
36412.4765625000 -151.2961120605 
36433.4296875000 -151.2896118164 
36454.3984375000 -151.2869262695 
36475.3789062500 -151.2856903076 
36496.4101562500 -151.2847442627 
36517.4140625000 -151.2854309082 
36538.4296875000 -151.2901916504 
36559.4960937500 -151.2996368408 
36580.5351562500 -151.3109130859 
36601.5898437500 -151.3192901611 
36622.6523437500 -151.3217163086 
36643.7695312500 -151.3195800781 
36664.8554687500 -151.3181762695 
36685.9570312500 -151.3231506348 
36707.1093750000 -151.3368835449 
36728.2343750000 -151.3571166992 
36749.3710937500 -151.3788146973 
36770.5195312500 -151.3965301514 
36791.7226562500 -151.4100799561 
36812.8945312500 -151.4181671143 
36834.0820312500 -151.4236297607 
36855.3203125000 -151.4281616211 
36876.5312500000 -151.4329376221 
36897.7539062500 -151.4374237061 
36918.9882812500 -151.4410247803 
36940.2734375000 -151.4430084229 
36961.5312500000 -151.4423065186 
36982.8046875000 -151.4370727539 
37004.1289062500 -151.4254455566 
37025.4257812500 -151.4070129395 
37046.7304687500 -151.3836517334 
37068.0507812500 -151.3586730957 
37089.4257812500 -151.3341064453 
37110.7695312500 -151.3085327148 
37132.1289062500 -151.2776336670 
37153.5390625000 -151.2376403809 
37174.9179687500 -151.1891784668 
37196.3125000000 -151.1385955811 
37217.7617187500 -151.0952758789 
37239.1796875000 -151.0673217773 
37260.6093750000 -151.0583801270 
37282.0546875000 -151.0670166016 
37303.5507812500 -151.0879669189 
37325.0195312500 -151.1139526367 
37346.5000000000 -151.1375122070 
37368.0312500000 -151.1527252197 
37389.5390625000 -151.1564331055 
37411.0546875000 -151.1441497803 
37432.5859375000 -151.0914154053 
37454.1679687500 -150.9125061035 
37475.7226562500 -150.4239654541 
37497.2890625000 -149.4216918945 
37518.9101562500 -147.9059143066 
37540.5039062500 -146.1443939209 
37562.1054687500 -144.4556884766 
37583.7226562500 -143.0514831543 
37605.3945312500 -142.0381927490 
37627.0351562500 -141.4620513916 
37648.6914062500 -141.3404235840 
37670.3984375000 -142.0503387451 
37692.0781250000 -143.6639099121 
37713.7695312500 -145.2202758789 
37735.4726562500 -146.9827423096 
37757.2304687500 -148.6874542236 
37778.9609375000 -150.0062561035 
37800.7031250000 -150.7657318115 
37822.4960937500 -151.0784454346 
37844.2656250000 -151.1680145264 
37866.0429687500 -151.1865539551 
37887.8359375000 -151.1975555420 
37909.6796875000 -151.2187957764 
37931.5000000000 -151.2528533936 
37953.3281250000 -151.2989044189 
37975.2109375000 -151.3546447754 
37997.0664062500 -151.4147949219 
38018.9335937500 -151.4706726074 
38040.8125000000 -151.5124359131 
38062.7460937500 -151.5335845947 
38084.6523437500 -151.5343933105 
38106.5703125000 -151.5211486816 
38128.5429687500 -151.5018463135 
38150.4843750000 -151.4813232422 
38172.4414062500 -151.4596405029 
38194.4062500000 -151.4344177246 
38216.4296875000 -151.4049072266 
38238.4218750000 -151.3741912842 
38260.4296875000 -151.3480072021 
38282.4921875000 -151.3313293457 
38304.5234375000 -151.3253326416 
38326.5664062500 -151.3268890381 
38348.6210937500 -151.3310546875 
38370.7343750000 -151.3272857666 
38392.8164062500 -151.3182525635 
38414.9101562500 -151.3067016602 
38437.0625000000 -151.2955474854 
38459.1796875000 -151.2876281738 
38481.3164062500 -151.2853546143 
38503.4609375000 -151.2904510498 
38525.6601562500 -151.3036651611 
38547.8320312500 -151.3246612549 
38570.0156250000 -151.3521423340 
38592.2578125000 -151.3840484619 
38614.4648437500 -151.4174346924 
38636.6875000000 -151.4483184814 
38658.9648437500 -151.4720916748 
38681.2148437500 -151.4851837158 
38703.4765625000 -151.4873046875 
38725.7500000000 -151.4824371338 
38748.0781250000 -151.4771118164 
38770.3750000000 -151.4764404297 
38792.6875000000 -151.4808959961 
38815.0585937500 -151.4869537354 
38837.3945312500 -151.4832000732 
38859.7460937500 -151.4768981934 
38882.1093750000 -151.4750366211 
38904.5273437500 -151.4818878174 
38926.9179687500 -151.4965057373 
38949.3203125000 -151.5132751465 
38971.7773437500 -151.5254821777 
38994.2070312500 -151.5290679932 
39016.6484375000 -151.5240325928 
39039.1015625000 -151.5129699707 
39061.6093750000 -151.4987792969 
39084.0898437500 -151.4833679199 
39106.5820312500 -151.4677429199 
39129.1328125000 -151.4525299072 
39151.6484375000 -151.4382019043 
39174.1835937500 -151.4209442139 
39196.7265625000 -151.4151000977 
39219.3281250000 -151.4274444580 
39241.8984375000 -151.4575805664 
39264.4804687500 -151.5037994385 
39287.1210937500 -151.5561523438 
39309.7304687500 -151.5986938477 
39332.3515625000 -151.6159362793 
39354.9882812500 -151.6001892090 
39377.6796875000 -151.5550842285 
39400.3437500000 -151.4930725098 
39423.0156250000 -151.4294128418 
39445.7460937500 -151.3764038086 
39468.4492187500 -151.3402252197 
39491.1640625000 -151.3204956055 
39513.8906250000 -151.3093414307 
39536.6718750000 -151.2988891602 
39559.4257812500 -151.2858734131 
39582.1914062500 -151.2711181641 
39605.0156250000 -151.2625732422 
39627.8085937500 -151.2696533203 
39650.6132812500 -151.2989196777 
39673.4335937500 -151.3504486084 
39696.3085937500 -151.4167480469 
39719.1523437500 -151.4852752686 
39742.0117187500 -151.5435180664 
39764.9257812500 -151.5840148926 
39787.8125000000 -151.6058197021 
39810.7070312500 -151.6090545654 
39833.6210937500 -151.5854339600 
39856.5859375000 -151.5437164307 
39879.5234375000 -151.4704437256 
39902.4765625000 -151.3584136963 
39925.4804687500 -151.2117614746 
39948.4609375000 -151.0507202148 
39971.4492187500 -150.9079437256 
39994.4960937500 -150.8169555664 
40017.5117187500 -150.7992553711 
40040.5429687500 -150.8560180664 
40063.5859375000 -150.9676361084 
40086.6875000000 -151.1620025635 
40109.7578125000 -151.3140411377 
40132.8398437500 -151.3692321777 
40155.9804687500 -151.3994140625 
40179.0898437500 -151.4191436768 
40202.2109375000 -151.4397430420 
40225.3476562500 -151.4659271240 
40248.5429687500 -151.4964294434 
40271.7070312500 -151.5269927979 
40294.8828125000 -151.5537872314 
40318.1132812500 -151.5755310059 
40341.3164062500 -151.6018218994 
40364.5351562500 -151.6270751953 
40387.7656250000 -151.6446228027 
40411.0507812500 -151.6613769531 
40434.3085937500 -151.6739654541 
40457.5781250000 -151.6769561768 
40480.9062500000 -151.6640167236 
40504.2031250000 -151.6309204102 
40527.5117187500 -151.5793457031 
40550.8359375000 -151.5188293457 
40574.2148437500 -151.4481353760 
40597.5664062500 -151.4290618896 
40620.9296875000 -151.4552764893 
40644.3515625000 -151.5000610352 
40667.7421875000 -151.5490264893 
40691.1484375000 -151.5902557373 
40714.5664062500 -151.6183624268 
40738.0390625000 -151.6336212158 
40761.4843750000 -151.6377868652 
40784.9414062500 -151.6209259033 
40808.4609375000 -151.5795440674 
40831.9453125000 -151.5408630371 
40855.4414062500 -151.5029907227 
40878.9570312500 -151.4732055664 
40902.5273437500 -151.4551391602 
40926.0664062500 -151.4487304688 
40949.6171875000 -151.4525604248 
40973.2304687500 -151.4665222168 
40996.8085937500 -151.5118865967 
41020.4023437500 -151.5828552246 
41044.0078125000 -151.6403503418 
41067.6757812500 -151.6944427490 
41091.3085937500 -151.7346191406 
41114.9570312500 -151.7526550293 
41138.6640625000 -151.7443389893 
41162.3398437500 -151.7086791992 
41186.0273437500 -151.6435546875 
41209.7304687500 -151.4357147217 
41233.4921875000 -150.9685363770 
41257.2226562500 -150.3257293701 
41280.9648437500 -149.3861694336 
41304.7656250000 -148.2592468262 
41328.5390625000 -147.1342163086 
41352.3203125000 -146.1853485107 
41376.1210937500 -145.5291900635 
41399.9765625000 -145.2697143555 
41423.8046875000 -145.7705993652 
41447.6406250000 -146.5740356445 
41471.5390625000 -147.6414337158 
41495.4062500000 -148.8292541504 
41519.2890625000 -149.9323730469 
41543.2265625000 -150.7546539307 
41567.1367187500 -151.2254486084 
41591.0585937500 -151.4515686035 
41614.9921875000 -151.4830474854 
41638.9882812500 -151.4771575928 
41662.9492187500 -151.4739074707 
41686.9257812500 -151.4750671387 
41710.9648437500 -151.4818115234 
41734.9687500000 -151.4968414307 
41758.9882812500 -151.5396118164 
41783.0195312500 -151.5941314697 
41807.1093750000 -151.6248321533 
41831.1718750000 -151.6414184570 
41855.2421875000 -151.6418457031 
41879.3789062500 -151.6305999756 
41903.4804687500 -151.6161804199 
41927.5937500000 -151.6068420410 
41951.7226562500 -151.6107940674 
41975.9140625000 -151.6248016357 
42000.0703125000 -151.6294403076 
42024.2382812500 -151.6236877441 
42048.4726562500 -151.6078491211 
42072.6679687500 -151.5879974365 
42096.8828125000 -151.5733947754 
42121.1093750000 -151.5800018311 
42145.3945312500 -151.6156463623 
42169.6484375000 -151.6462249756 
42193.9179687500 -151.6688079834 
42218.2460937500 -151.6777191162 
42242.5429687500 -151.6752929688 
42266.8554687500 -151.6699218750 
42291.1796875000 -151.6743621826 
42315.5625000000 -151.6918945312 
42339.9179687500 -151.7018737793 
42364.2812500000 -151.7027893066 
42388.7109375000 -151.6950073242 
42413.1054687500 -151.6852264404 
42437.5117187500 -151.6875152588 
42461.9335937500 -151.7153625488 
42486.4179687500 -151.7429504395 
42510.8710937500 -151.7630310059 
42535.3359375000 -151.7636871338 
42559.8593750000 -151.7395019531 
42584.3515625000 -151.6952972412 
42608.8593750000 -151.6262512207 
42633.3828125000 -151.5969085693 
42657.9648437500 -151.6210327148 
42682.5117187500 -151.6763763428 
42707.0781250000 -151.7503204346 
42731.6992187500 -151.8252258301 
42756.2929687500 -151.9024505615 
42780.8984375000 -151.9321441650 
42805.5195312500 -151.9286041260 
42830.1992187500 -151.9192504883 
42854.8476562500 -151.9113616943 
42879.5117187500 -151.9088439941 
42904.2343750000 -151.9199523926 
42928.9257812500 -151.9480438232 
42953.6328125000 -151.9765319824 
42978.3984375000 -152.0065765381 
43003.1328125000 -152.0299224854 
43027.8828125000 -152.0379180908 
43052.6445312500 -152.0084533691 
43077.4687500000 -151.9425506592 
43102.2578125000 -151.8844146729 
43127.0625000000 -151.8235778809 
43151.9296875000 -151.7645721436 
43176.7656250000 -151.7112274170 
43201.6132812500 -151.6542205811 
43226.4726562500 -151.6343841553 
43251.3984375000 -151.6532745361 
43276.2890625000 -151.6963806152 
43301.1953125000 -151.7569732666 
43326.1640625000 -151.8231811523 
43351.0976562500 -151.8999633789 
43376.0429687500 -151.9333038330 
43401.0078125000 -151.9272003174 
43426.0312500000 -151.9085388184 
43451.0234375000 -151.8841552734 
43476.0312500000 -151.8416900635 
43501.0976562500 -151.7928466797 
43526.1328125000 -151.7587738037 
43551.1796875000 -151.7298278809 
43576.2460937500 -151.7115325928 
43601.3710937500 -151.7068939209 
43626.4648437500 -151.7267303467 
43651.5703125000 -151.7691955566 
43676.7382812500 -151.8087005615 
43701.8750000000 -151.8521118164 
43727.0234375000 -151.8944702148 
43752.1914062500 -151.9443511963 
43777.4179687500 -151.9733428955 
43802.6093750000 -151.9752807617 
43827.8203125000 -151.9608764648 
43853.0898437500 -151.9274749756 
43878.3281250000 -151.8421478271 
43903.5781250000 -151.7415924072 
43928.8437500000 -151.6864318848 
43954.1757812500 -151.6569213867 
43979.4687500000 -151.6591339111 
44004.7812500000 -151.7099914551 
44030.1523437500 -151.7682189941 
44055.4921875000 -151.7842712402 
44080.8437500000 -151.7755126953 
44106.2148437500 -151.7497711182 
44131.6445312500 -151.7212524414 
44157.0429687500 -151.7021331787 
44182.4531250000 -151.7168579102 
44207.9296875000 -151.7449188232 
44233.3710937500 -151.7798614502 
44258.8281250000 -151.8165283203 
44284.2968750000 -151.8655548096 
44309.8320312500 -151.9019775391 
44335.3320312500 -151.9148559570 
44360.8476562500 -151.9186706543 
44386.4257812500 -151.9099273682 
44411.9687500000 -151.8916931152 
44437.5273437500 -151.8744659424 
44463.1015625000 -151.8516693115 
44488.7382812500 -151.8206634521 
44514.3437500000 -151.7552490234 
44539.9609375000 -151.6768798828 
44565.6406250000 -151.6243743896 
44591.2890625000 -151.5798187256 
44616.9531250000 -151.5495910645 
44642.6757812500 -151.5441284180 
44668.3671875000 -151.5795288086 
44694.0742187500 -151.6224365234 
44719.7968750000 -151.6695861816 
44745.5820312500 -151.7135009766 
44771.3320312500 -151.7646942139 
44797.0976562500 -151.8021697998 
44822.9296875000 -151.8204193115 
44848.7226562500 -151.8349304199 
44874.5351562500 -151.8513488770 
44900.3593750000 -151.8647918701 
44926.2500000000 -151.8722686768 
44952.1015625000 -151.8758239746 
44977.9726562500 -151.8662719727 
45003.9062500000 -151.7654113770 
45029.8046875000 -151.4826965332 
45055.7226562500 -151.1212310791 
45081.6484375000 -150.6508636475 
45107.6445312500 -149.9287719727 
45133.6015625000 -149.4456939697 
45159.5781250000 -149.3869476318 
45185.6171875000 -149.5587768555 
45211.6210937500 -149.9363403320 
45237.6406250000 -150.7185974121 
45263.6718750000 -151.4737701416 
45289.7734375000 -151.7891845703 
45315.8359375000 -151.9413299561 
45341.9140625000 -151.9693603516 
45368.0585937500 -151.9313812256 
45394.1679687500 -151.9107360840 
45420.2929687500 -151.9028930664 
45446.4335937500 -151.9109649658 
45472.6367187500 -151.9344940186 
45498.8046875000 -151.9606933594 
45524.9882812500 -151.9945220947 
45551.2382812500 -152.0325317383 
45577.4531250000 -152.0823059082 
45603.6835937500 -152.1127929688 
45629.9296875000 -152.1207122803 
45656.2382812500 -152.1254577637 
45682.5117187500 -152.1379547119 
45708.8046875000 -152.1574859619 
45735.1601562500 -152.1703643799 
45761.4804687500 -152.1784057617 
45787.8125000000 -152.1744232178 
45814.1640625000 -152.1500091553 
45840.5820312500 -152.1177062988 
45866.9609375000 -152.0733795166 
45893.3593750000 -151.9939422607 
45919.8203125000 -151.9217834473 
45946.2460937500 -151.8914184570 
45972.6875000000 -151.8783569336 
45999.1445312500 -151.8834228516 
46025.6679687500 -151.8961944580 
46052.1562500000 -151.9008483887 
46078.6601562500 -151.8999481201 
46105.2265625000 -151.8876953125 
46131.7617187500 -151.8660278320 
46158.3085937500 -151.8478698730 
46184.9257812500 -151.8313598633 
46211.5039062500 -151.8229370117 
46238.0976562500 -151.8416595459 
46264.7070312500 -151.8745880127 
46291.3828125000 -151.9199218750 
46318.0234375000 -151.9971160889 
46344.6796875000 -152.0634155273 
46371.4023437500 -152.0876770020 
46398.0898437500 -152.0926513672 
46424.7890625000 -152.0701751709 
46451.5078125000 -152.0354766846 
46478.2929687500 -152.0146636963 
46505.0390625000 -151.9940032959 
46531.8046875000 -151.9826202393 
46558.6328125000 -151.9792938232 
46585.4257812500 -151.9771423340 
46612.2382812500 -151.9694366455 
46639.0625000000 -151.9510498047 
46665.9531250000 -151.9318084717 
46692.8085937500 -151.9122772217 
46719.6796875000 -151.8964385986 
46746.6210937500 -151.8991851807 
46773.5234375000 -151.9067993164 
46800.4414062500 -151.9093017578 
46827.3750000000 -151.8912048340 
46854.3750000000 -151.8527832031 
46881.3398437500 -151.8198852539 
46908.3203125000 -151.7732696533 
46935.3671875000 -151.7413330078 
46962.3750000000 -151.7361297607 
46989.4023437500 -151.7427673340 
47016.4453125000 -151.7590484619 
47043.5546875000 -151.7590179443 
47070.6289062500 -151.7402038574 
47097.7187500000 -151.7118072510 
47124.8750000000 -151.6755065918 
47151.9921875000 -151.6682891846 
47179.1289062500 -151.6890716553 
47206.2812500000 -151.7514038086 
47233.5000000000 -151.8336639404 
47260.6835937500 -151.8959045410 
47287.8789062500 -151.9600677490 
47315.1484375000 -152.0455017090 
47342.3750000000 -152.0984191895 
47369.6210937500 -152.0997772217 
47396.8828125000 -152.0545654297 
47424.2109375000 -151.9868774414 
47451.5039062500 -151.9462890625 
47478.8125000000 -151.9199829102 
47506.1875000000 -151.9149475098 
47533.5273437500 -151.9371948242 
47560.8828125000 -151.9592285156 
47588.2539062500 -151.9809112549 
47615.6914062500 -151.9812164307 
47643.0976562500 -151.9686431885 
47670.5156250000 -151.9466857910 
47698.0000000000 -151.9385986328 
47725.4492187500 -151.9503631592 
47752.9179687500 -151.9752960205 
47780.3984375000 -152.0247497559 
47807.9492187500 -152.0661621094 
47835.4609375000 -152.0776519775 
47862.9921875000 -152.0675659180 
47890.5859375000 -152.0377655029 
47918.1484375000 -152.0103912354 
47945.7265625000 -151.9647216797 
47973.3710937500 -151.9207305908 
48000.9804687500 -151.8983612061 
48028.6015625000 -151.8848571777 
48056.2421875000 -151.8799285889 
48083.9531250000 -151.8802947998 
48111.6250000000 -151.8777618408 
48139.3125000000 -151.8687896729 
48167.0703125000 -151.8583679199 
48194.7890625000 -151.8507843018 
48222.5234375000 -151.8360748291 
48250.2773437500 -151.8212585449 
48278.0976562500 -151.8179016113 
48305.8828125000 -151.8362884521 
48333.6835937500 -151.8844451904 
48361.5507812500 -151.9351501465 
48389.3828125000 -151.9931030273 
48417.2304687500 -152.0666351318 
48445.0937500000 -152.0973052979 
48473.0273437500 -152.0802001953 
48500.9218750000 -152.0199890137 
48528.8359375000 -151.9621124268 
48556.8164062500 -151.9453430176 
48584.7617187500 -151.9644470215 
48612.7226562500 -152.0154113770 
48640.6992187500 -152.0521545410 
48668.7421875000 -152.0692291260 
48696.7539062500 -152.0202789307 
48724.7773437500 -151.9228973389 
48752.8710937500 -151.5332183838 
48780.9296875000 -150.6537322998 
48809.0039062500 -149.6196746826 
48837.0898437500 -147.6907653809 
48865.2500000000 -146.0309143066 
48893.3710937500 -145.2612152100 
48921.5117187500 -144.8600006104 
48949.7187500000 -145.2533264160 
48977.8867187500 -146.0220947266 
49006.0742187500 -147.6982879639 
49034.2773437500 -149.6739196777 
49062.5507812500 -150.7421112061 
49090.7851562500 -151.6133728027 
49119.0390625000 -151.9307708740 
49147.3593750000 -151.9766845703 
49175.6445312500 -152.0060272217 
49203.9453125000 -152.0328521729 
49232.2617187500 -152.0462951660 
49260.6484375000 -152.0521545410 
49288.9960937500 -152.0507659912 
49317.3632812500 -152.0551452637 
49345.7968750000 -152.0837402344 
49374.1953125000 -152.1328430176 
49402.6093750000 -152.1696624756 
49431.0429687500 -152.2040557861 
49459.5429687500 -152.1975402832 
49488.0078125000 -152.1600494385 
49516.4882812500 -152.0672454834 
49545.0390625000 -151.9669189453 
49573.5507812500 -151.9167480469 
49602.0820312500 -151.8938751221 
49630.6796875000 -151.9267883301 
49659.2421875000 -151.9766693115 
49687.8203125000 -152.0591125488 
49716.4179687500 -152.1172943115 
49745.0820312500 -152.1251525879 
49773.7109375000 -152.0906066895 
49802.3554687500 -152.0280303955 
49831.0703125000 -151.9629516602 
49859.7500000000 -151.9147796631 
49888.4453125000 -151.8982543945 
49917.1523437500 -151.8951873779 
49945.9375000000 -151.9066162109 
49974.6796875000 -151.9178924561 
50003.4414062500 -151.9333190918 
50032.2734375000 -151.9495849609 
50061.0664062500 -151.9672241211 
50089.8750000000 -152.0136413574 
50118.7031250000 -152.0759582520 
50147.5976562500 -152.1170654297 
50176.4609375000 -152.1559906006 
50205.3359375000 -152.1669769287 
50234.2851562500 -152.1577606201 
50263.1914062500 -152.1458435059 
50292.1210937500 -152.1361999512 
50321.0625000000 -152.1091156006 
50350.0781250000 -152.0646820068 
50379.0546875000 -152.0271453857 
50408.0468750000 -151.9765930176 
50437.1132812500 -151.9465789795 
50466.1367187500 -151.9467315674 
50495.1796875000 -151.9819641113 
50524.2421875000 -152.0479583740 
50553.3710937500 -152.1231689453 
50582.4648437500 -152.1698303223 
50611.5742187500 -152.1680603027 
50640.7578125000 -152.1250000000 
50669.9023437500 -152.0670318604 
50699.0625000000 -152.0320434570 
50728.2382812500 -151.9915008545 
50757.4882812500 -151.9606170654 
50786.6992187500 -151.9429168701 
50815.9257812500 -151.9393005371 
50845.2265625000 -151.9451141357 
50874.4882812500 -151.9551696777 
50903.7656250000 -151.9569244385 
50933.0625000000 -151.9496765137 
50962.4296875000 -151.9518127441 
50991.7578125000 -151.9709167480 
51021.1015625000 -152.0301361084 
51050.5234375000 -152.1024322510 
51079.9023437500 -152.1392517090 
51109.2968750000 -152.1472015381 
51138.7109375000 -152.1068267822 
51168.1953125000 -152.0435943604 
51197.6445312500 -151.9989776611 
51227.1093750000 -151.9901123047 
51256.6445312500 -151.9962158203 
51286.1445312500 -152.0037536621 
51315.6562500000 -152.0002288818 
51345.1914062500 -151.9937744141 
51374.7968750000 -151.9968414307 
51404.3593750000 -152.0291290283 
51433.9453125000 -152.0935363770 
51463.6015625000 -152.1804962158 
51493.2187500000 -152.2576446533 
51522.8515625000 -152.2871246338 
51552.5585937500 -152.2884674072 
51582.2265625000 -152.2556457520 
51611.9140625000 -152.2065277100 
51641.6171875000 -152.1652679443 
51671.3906250000 -152.1504364014 
51701.1289062500 -152.1489868164 
51730.8828125000 -152.1600189209 
51760.7109375000 -152.1695709229 
51790.5000000000 -152.1707763672 
51820.3046875000 -152.1683349609 
51850.1250000000 -152.1711120605 
51880.0234375000 -152.1884002686 
51909.8789062500 -152.2218933105 
51939.7539062500 -152.2525787354 
51969.6992187500 -152.2572784424 
51999.6093750000 -152.2229614258 
52029.5351562500 -152.1519470215 
52059.4765625000 -152.0726013184 
52089.4960937500 -152.0238494873 
52119.4726562500 -152.0350189209 
52149.4648437500 -152.0863037109 
52179.5351562500 -152.1343841553 
52209.5664062500 -152.2077484131 
52239.6093750000 -152.2758941650 
52269.6757812500 -152.3347320557 
52299.8125000000 -152.3824920654 
52329.9101562500 -152.4025573730 
52360.0273437500 -152.4061584473 
52390.2187500000 -152.3784484863 
52420.3671875000 -152.3143920898 
52450.5351562500 -152.2309875488 
52480.7187500000 -152.1221008301 
52510.9804687500 -151.9469757080 
52541.1992187500 -151.7136383057 
52571.4375000000 -151.0214843750 
52601.7500000000 -150.0261230469 
52632.0234375000 -148.9556579590 
52662.3125000000 -148.2192230225 
52692.6171875000 -148.1218414307 
52723.0000000000 -148.5884094238 
52753.3437500000 -149.2065887451 
52783.7031250000 -150.2924194336 
52814.1367187500 -151.2732696533 
52844.5312500000 -151.8041381836 
52874.9414062500 -152.0398864746 
52905.3710937500 -152.0856170654 
52935.8789062500 -152.0740356445 
52966.3398437500 -152.0544433594 
52996.8242187500 -152.0386657715 
53027.3828125000 -152.0488891602 
53057.8984375000 -152.0840606689 
53088.4335937500 -152.1218109131 
53118.9843750000 -152.1478118896 
53149.6132812500 -152.1613769531 
53180.1992187500 -152.1595458984 
53210.8046875000 -152.1479492188 
53241.4882812500 -152.1388702393 
53272.1250000000 -152.1371612549 
53302.7851562500 -152.1555023193 
53333.5195312500 -152.1938018799 
53364.2109375000 -152.2274932861 
53394.9218750000 -152.2210235596 
53425.6523437500 -152.1740875244 
53456.4570312500 -152.1133880615 
53487.2187500000 -152.0848846436 
53518.0000000000 -152.1189270020 
53548.8593750000 -152.1847381592 
53579.6757812500 -152.2280426025 
53610.5117187500 -152.2641143799 
53641.3632812500 -152.2714385986 
53672.2929687500 -152.2702484131 
53703.1835937500 -152.2857513428 
53734.0898437500 -152.3259735107 
53765.0703125000 -152.3667755127 
53796.0117187500 -152.3714294434 
53826.9726562500 -152.3285980225 
53857.9492187500 -152.2321472168 
53889.0039062500 -152.1164093018 
53920.0156250000 -152.0458984375 
53951.0468750000 -151.9863128662 
53982.1562500000 -151.9888763428 
54013.2226562500 -152.0554351807 
54044.3046875000 -152.1397247314 
54075.4062500000 -152.2068634033 
54106.5859375000 -152.2509765625 
54137.7265625000 -152.2766876221 
54168.8828125000 -152.2917480469 
54200.1132812500 -152.2794189453 
54231.3085937500 -152.2328338623 
54262.5156250000 -152.1532745361 
54293.7460937500 -152.0741271973 
54325.0507812500 -152.0276794434 
54356.3125000000 -152.0191497803 
54387.5937500000 -152.0539398193 
54418.9531250000 -152.1116638184 
54450.2734375000 -152.1714782715 
54481.6093750000 -152.2072601318 
54512.9609375000 -152.2031707764 
54544.3945312500 -152.1509704590 
54575.7851562500 -152.0696258545 
54607.1914062500 -152.0015716553 
54638.6796875000 -151.9846496582 
54670.1250000000 -152.0416107178 
54701.5859375000 -152.1271057129 
54733.0664062500 -152.1905212402 
54764.6250000000 -152.2162322998 
54796.1406250000 -152.2154998779 
54827.6757812500 -152.2150726318 
54859.2890625000 -152.2218475342 
54890.8632812500 -152.2332000732 
54922.4492187500 -152.2532958984 
54954.0585937500 -152.2808685303 
54985.7460937500 -152.3061065674 
55017.3867187500 -152.3191528320 
55049.0507812500 -152.3205261230 
55080.7929687500 -152.3251953125 
55112.4921875000 -152.3421478271 
55144.2070312500 -152.3632049561 
55175.9414062500 -152.3781127930 
55207.7578125000 -152.3862609863 
55239.5273437500 -152.3928985596 
55271.3203125000 -152.4033355713 
55303.1875000000 -152.4163360596 
55335.0156250000 -152.4231262207 
55366.8593750000 -152.4095764160 
55398.7851562500 -152.3760375977 
55430.6640625000 -152.3286590576 
55462.5664062500 -152.2858428955 
55494.4843750000 -152.2600860596 
55526.4804687500 -152.2453460693 
55558.4375000000 -152.2318572998 
55590.4101562500 -152.2110748291 
55622.4648437500 -152.1803436279 
55654.4765625000 -152.1502380371 
55686.5039062500 -152.1400146484 
55718.5507812500 -152.1561889648 
55750.6796875000 -152.1937408447 
55782.7617187500 -152.2202911377 
55814.8632812500 -152.2010192871 
55847.0468750000 -152.1484832764 
55879.1875000000 -152.0924377441 
55911.3437500000 -152.0568389893 
55943.5234375000 -152.0458831787 
55975.7773437500 -152.0536956787 
56007.9921875000 -152.0782928467 
56040.2265625000 -152.1201324463 
56072.5390625000 -152.1699829102 
56104.8085937500 -152.2307739258 
56137.0937500000 -152.3041076660 
56169.4023437500 -152.3747558594 
56201.7890625000 -152.4102935791 
56234.1328125000 -152.3748016357 
56266.4960937500 -152.2938842773 
56298.9375000000 -152.1761322021 
56331.3359375000 -152.0038757324 
56363.7578125000 -151.6955871582 
56396.1914062500 -151.2996063232 
56428.7109375000 -150.9582061768 
56461.1835937500 -150.8177337646 
56493.6796875000 -150.9858551025 
56526.2539062500 -151.4576568604 
56558.7812500000 -151.8120574951 
56591.3320312500 -152.0378112793 
56623.9023437500 -152.1828918457 
56656.5507812500 -152.2834167480 
56689.1562500000 -152.3650360107 
56721.7812500000 -152.4067840576 
56754.4843750000 -152.4039306641 
56787.1484375000 -152.3545227051 
56819.8281250000 -152.2951049805 
56852.5273437500 -152.2657775879 
56885.3085937500 -152.2834320068 
56918.0468750000 -152.3538055420 
56950.8007812500 -152.4549560547 
56983.6406250000 -152.4890441895 
57016.4335937500 -152.4689331055 
57049.2460937500 -152.4299468994 
57082.0781250000 -152.3982238770 
57114.9882812500 -152.3780822754 
57147.8593750000 -152.3664093018 
57180.7460937500 -152.3647003174 
57213.7187500000 -152.3860931396 
57246.6445312500 -152.4318237305 
57279.5898437500 -152.4479370117 
57312.6171875000 -152.4178924561 
57345.6015625000 -152.3554077148 
57378.6015625000 -152.2750244141 
57411.6210937500 -152.1945343018 
57444.7265625000 -152.1252593994 
57477.7851562500 -152.0796813965 
57510.8632812500 -152.0813446045 
57544.0234375000 -152.1366577148 
57577.1406250000 -152.1888732910 
57610.2773437500 -152.2234344482 
57643.4296875000 -152.2384643555 
57676.6679687500 -152.2296600342 
57709.8593750000 -152.2048645020 
57743.0703125000 -152.1713104248 
57776.3671875000 -152.1260681152 
57809.6171875000 -152.0847015381 
57842.8867187500 -152.0338134766 
57876.1718750000 -151.9954071045 
57909.5429687500 -152.0050964355 
57942.8710937500 -152.0593872070 
57976.2187500000 -152.1415557861 
58009.6445312500 -152.2308502197 
58043.0312500000 -152.2621765137 
58076.4335937500 -152.2664489746 
58109.8554687500 -152.2684478760 
58143.3632812500 -152.2839050293 
58176.8242187500 -152.3084411621 
58210.3046875000 -152.3306427002 
58243.8671875000 -152.3436126709 
58277.3867187500 -152.3366394043 
58310.9257812500 -152.3094024658 
58344.4843750000 -152.2740173340 
58378.1250000000 -152.2534484863 
58411.7187500000 -152.2609558105 
58445.3359375000 -152.2731628418 
58479.0351562500 -152.2685394287 
58512.6914062500 -152.2564392090 
58546.3632812500 -152.2568359375 
58580.0546875000 -152.2753906250 
58613.8320312500 -152.3118286133 
58647.5664062500 -152.3770904541 
58681.3164062500 -152.4339752197 
58715.1523437500 -152.4789733887 
58748.9414062500 -152.4952697754 
58782.7539062500 -152.4683990479 
58816.5820312500 -152.3958892822 
58850.4960937500 -152.3327178955 
58884.3632812500 -152.2838592529 
58918.2500000000 -152.2644348145 
58952.2226562500 -152.2872467041 
58986.1484375000 -152.3322753906 
59020.0937500000 -152.3382263184 
59054.0625000000 -152.3057708740 
59088.1132812500 -152.2661437988 
59122.1171875000 -152.2503662109 
59156.1406250000 -152.2666473389 
59190.2500000000 -152.2868499756 
59224.3125000000 -152.2972259521 
59258.3984375000 -152.2982025146 
59292.5000000000 -152.2864227295 
59326.6875000000 -152.2516479492 
59360.8320312500 -152.2202606201 
59394.9921875000 -152.2048950195 
59429.2382812500 -152.2184753418 
59463.4414062500 -152.2396392822 
59497.6601562500 -152.2436218262 
59531.9687500000 -152.2293701172 
59566.2265625000 -152.2167358398 
59600.5078125000 -152.2452392578 
59634.8085937500 -152.3040008545 
59669.1914062500 -152.3725891113 
59703.5312500000 -152.4255371094 
59737.8906250000 -152.4453735352 
59772.3359375000 -152.4311828613 
59806.7343750000 -152.3961639404 
59841.1523437500 -152.3457489014 
59875.5898437500 -152.2886505127 
59910.1132812500 -152.2778472900 
59944.5937500000 -152.3022308350 
59979.0898437500 -152.3292846680 
60013.6757812500 -152.3042907715 
60048.2109375000 -152.0469818115 
60082.7695312500 -151.5083160400 
60117.3476562500 -150.4771728516 
60152.0117187500 -148.9313964844 
60186.6289062500 -148.0955505371 
60221.2656250000 -147.9094543457 
60255.9882812500 -148.6159820557 
60290.6640625000 -149.7219085693 
60325.3632812500 -150.8961639404 
60360.0781250000 -151.8010253906 
60394.8828125000 -152.1799011230 
60429.6406250000 -152.3073730469 
60464.4140625000 -152.3180999756 
60499.2812500000 -152.3397521973 
60534.0976562500 -152.3924102783 
60568.9335937500 -152.4365844727 
60603.7890625000 -152.4784698486 
60638.7343750000 -152.5328826904 
60673.6328125000 -152.5602722168 
60708.5507812500 -152.5428009033 
60743.5546875000 -152.4444427490 
60778.5117187500 -152.3404541016 
60813.4882812500 -152.2528228760 
60848.4882812500 -152.1882171631 
60883.5703125000 -152.1673736572 
60918.6093750000 -152.1427154541 
60953.6679687500 -152.1006317139 
60988.8125000000 -152.0460510254 
61023.9140625000 -151.9961700439 
61059.0312500000 -151.9904479980 
61094.1718750000 -152.0027770996 
61129.3984375000 -152.0084075928 
61164.5781250000 -151.9996032715 
61199.7773437500 -151.9981994629 
61235.0625000000 -152.0345916748 
61270.3046875000 -152.0892486572 
61305.5664062500 -152.1524353027 
61340.8476562500 -152.2303466797 
61376.2148437500 -152.2830657959 
61411.5390625000 -152.3291320801 
61446.8789062500 -152.3670501709 
61482.3085937500 -152.3678283691 
61517.6914062500 -152.3477172852 
61553.0937500000 -152.3295898438 
61588.5859375000 -152.3413391113 
61624.0312500000 -152.3741149902 
61659.4960937500 -152.4039916992 
61694.9804687500 -152.3854522705 
61730.5507812500 -152.3166046143 
61766.0781250000 -152.2092895508 
61801.6250000000 -152.1785736084 
61837.2578125000 -152.2358093262 
61872.8476562500 -152.3414459229 
61908.4531250000 -152.4566192627 
61944.0820312500 -152.4911956787 
61979.7968750000 -152.4898986816 
62015.4687500000 -152.4758605957 
62051.1562500000 -152.4582214355 
62086.9335937500 -152.4267883301 
62122.6640625000 -152.3691253662 
62158.4179687500 -152.3210144043 
62194.1875000000 -152.2791442871 
62230.0507812500 -152.2440948486 
62265.8632812500 -152.2324829102 
62301.6953125000 -152.2285766602 
62337.6210937500 -152.2305755615 
62373.4960937500 -152.2323608398 
62409.3906250000 -152.2165679932 
62445.3046875000 -152.1662902832 
62481.3125000000 -152.1281890869 
62517.2695312500 -152.1372528076 
62553.2500000000 -152.1785278320 
62589.3164062500 -152.2503204346 
62625.3359375000 -152.3177795410 
62661.3750000000 -152.4061737061 
62697.4375000000 -152.5090026855 
62733.5898437500 -152.5241699219 
62769.6914062500 -152.4677276611 
62805.8164062500 -152.3853912354 
62842.0273437500 -152.3711853027 
62878.1953125000 -152.3860473633 
62914.3789062500 -152.3795471191 
62950.5859375000 -152.3338775635 
62986.8828125000 -152.2997131348 
63023.1328125000 -152.2918395996 
63059.4023437500 -152.3029022217 
63095.7617187500 -152.3074188232 
63132.0742187500 -152.3076171875 
63168.4062500000 -152.3189544678 
63204.7578125000 -152.3392639160 
63241.2031250000 -152.3375854492 
63277.5976562500 -152.3109893799 
63314.0117187500 -152.2669830322 
63350.5195312500 -152.2406768799 
63386.9765625000 -152.2427368164 
63423.4570312500 -152.2794189453 
63459.9570312500 -152.3694915771 
63496.5468750000 -152.4478607178 
63533.0898437500 -152.4625854492 
63569.6523437500 -152.4482421875 
63606.3046875000 -152.4534759521 
63642.9101562500 -152.4932861328 
63679.5390625000 -152.5468750000 
63716.1835937500 -152.5959625244 
63752.9218750000 -152.6046142578 
63789.6132812500 -152.5702819824 
63826.3242187500 -152.4188842773 
63863.1250000000 -151.9262237549 
63899.8789062500 -151.1695251465 
63936.6523437500 -150.6786346436 
63973.5195312500 -150.5167694092 
64010.3359375000 -150.8477630615 
64047.1718750000 -151.3966064453 
64084.0312500000 -151.9467620850 
64120.9804687500 -152.3976745605 
64157.8828125000 -152.5307769775 
64194.8046875000 -152.5492401123 
64231.8203125000 -152.5479736328 
64268.7851562500 -152.5148773193 
64305.7695312500 -152.4236602783 
64342.7773437500 -152.3291931152 
64379.8789062500 -152.2441558838 
64416.9296875000 -152.1882476807 
64454.0000000000 -152.2097015381 
64491.1640625000 -152.2516479492 
64528.2773437500 -152.2797851562 
64565.4140625000 -152.2681732178 
64602.5703125000 -152.2261352539 
64639.8203125000 -152.2119140625 
64677.0195312500 -152.2394256592 
64714.2421875000 -152.3344879150 
64751.5546875000 -152.4593658447 
64788.8203125000 -152.5225219727 
64826.1054687500 -152.5154418945 
64863.4140625000 -152.4341583252 
64900.8125000000 -152.3523254395 
64938.1640625000 -152.3305969238 
64975.5351562500 -152.3423004150 
65013.0000000000 -152.3522338867 
65050.4140625000 -152.3390808105 
65087.8515625000 -152.2948455811 
65125.3085937500 -152.2549133301 
65162.8593750000 -152.2340087891 
65200.3593750000 -152.2588653564 
65237.8828125000 -152.3339691162 
65275.5000000000 -152.3999481201 
65313.0625000000 -152.4601898193 
65350.6523437500 -152.5130462646 
65388.2617187500 -152.5101776123 
65425.9609375000 -152.4746093750 
65463.6132812500 -152.4620056152 
65501.2890625000 -152.4760894775 
65539.0546875000 -152.4969177246 
65576.7734375000 -152.4821166992 
65614.5156250000 -152.4576110840 
65652.2734375000 -152.4500274658 
65690.1328125000 -152.4635772705 
65727.9296875000 -152.4472351074 
65765.7578125000 -152.3614807129 
65803.6796875000 -152.2761077881 
65841.5468750000 -152.2119445801 
65879.4375000000 -152.1960601807 
65917.3515625000 -152.2686004639 
65955.3593750000 -152.3720397949 
65993.3203125000 -152.4167022705 
66031.2968750000 -152.4030914307 
66069.3671875000 -152.3548736572 
66107.3906250000 -152.3595581055 
66145.4375000000 -152.4422760010 
66183.5781250000 -152.5178222656 
66221.6640625000 -152.5613403320 
66259.7734375000 -152.5534820557 
66297.9062500000 -152.4944610596 
66336.1328125000 -152.4395751953 
66374.3125000000 -152.4189605713 
66412.5078125000 -152.4249420166 
66450.8046875000 -152.4722900391 
66489.0468750000 -152.5379028320 
66527.3125000000 -152.5507965088 
66565.5937500000 -152.5074462891 
66603.9765625000 -152.4369506836 
66642.3046875000 -152.3663635254 
66680.6562500000 -152.3590545654 
66719.1093750000 -152.3795166016 
66757.5000000000 -152.3662872314 
66795.9218750000 -152.3040008545 
66834.3593750000 -152.2001037598 
66872.8984375000 -152.1407165527 
66911.3828125000 -152.1396942139 
66949.8906250000 -152.1618652344 
66988.4921875000 -152.1854248047 
67027.0468750000 -152.2249145508 
67065.6171875000 -152.2948455811 
67104.2187500000 -152.3479919434 
67142.9062500000 -152.3520355225 
67181.5468750000 -152.3284149170 
67220.2109375000 -152.2975006104 
67258.9687500000 -152.2737579346 
67297.6796875000 -152.2750549316 
67336.4062500000 -152.2742462158 
67375.1562500000 -152.2619476318 
67414.0078125000 -152.2586975098 
67452.8046875000 -152.2687225342 
67491.6171875000 -152.2857360840 
67530.5390625000 -152.2911376953 
67569.3984375000 -152.2924957275 
67608.2890625000 -152.3011932373 
67647.1953125000 -152.2999725342 
67686.1953125000 -152.2702026367 
67725.1484375000 -152.2106323242 
67764.1250000000 -152.1964874268 
67803.2031250000 -152.2535400391 
67842.2187500000 -152.3195648193 
67881.2656250000 -152.3406677246 
67920.3281250000 -152.3319396973 
67959.4921875000 -152.3041381836 
67998.6015625000 -152.2804260254 
68037.7343750000 -152.2644958496 
68076.9609375000 -152.2573394775 
68116.1406250000 -152.2921905518 
68155.3437500000 -152.3600311279 
68194.5625000000 -152.4488525391 
68233.8906250000 -152.5391235352 
68273.1562500000 -152.5615997314 
68312.4453125000 -152.5346984863 
68351.8359375000 -152.5026092529 
68391.1718750000 -152.4925384521 
68430.5312500000 -152.4935913086 
68469.9140625000 -152.4919433594 
68509.3906250000 -152.4918518066 
68548.8203125000 -152.5074310303 
68588.2656250000 -152.5288391113 
68627.8125000000 -152.5384216309 
68667.3125000000 -152.5323944092 
68706.8281250000 -152.5205688477 
68746.4453125000 -152.5076904297 
68786.0078125000 -152.4964294434 
68825.5937500000 -152.4915466309 
68865.2031250000 -152.4860229492 
68904.9062500000 -152.4672088623 
68944.5625000000 -152.4291381836 
68984.2421875000 -152.4006195068 
69024.0156250000 -152.4111480713 
69063.7421875000 -152.4554901123 
69103.4843750000 -152.5090789795 
69143.2500000000 -152.4997406006 
69183.1250000000 -152.4475250244 
69222.9375000000 -152.4108123779 
69262.7734375000 -152.4077758789 
69302.7109375000 -152.4389953613 
69342.5937500000 -152.4820251465 
69382.5000000000 -152.5226135254 
69422.4296875000 -152.5315246582 
69462.4609375000 -152.4823913574 
69502.4296875000 -152.4229888916 
69542.4296875000 -152.3897705078 
69582.5312500000 -152.3877105713 
69622.5703125000 -152.4010772705 
69662.6406250000 -152.3912658691 
69702.7343750000 -152.3600158691 
69742.9218750000 -152.3311614990 
69783.0546875000 -152.3335876465 
69823.2187500000 -152.3584594727 
69863.4765625000 -152.3333740234 
69903.6875000000 -152.2565612793 
69943.9140625000 -152.1930236816 
69984.1640625000 -152.1751708984 
70024.5156250000 -152.1877899170 
70064.8203125000 -152.2107391357 
70105.1406250000 -152.2336578369 
70145.5625000000 -152.2753753662 
70185.9296875000 -152.3709869385 
70226.3203125000 -152.4832916260 
70266.7343750000 -152.5422515869 
70307.2500000000 -152.5353851318 
70347.7109375000 -152.5042877197 
70388.1953125000 -152.4536743164 
70428.7812500000 -152.3596801758 
70469.3125000000 -152.2531280518 
70509.8671875000 -152.2202301025 
70550.4453125000 -152.2688293457 
70591.1250000000 -152.3597717285 
70631.7500000000 -152.4524841309 
70672.3984375000 -152.4624786377 
70713.1484375000 -152.4259948730 
70753.8437500000 -152.3924407959 
70794.5625000000 -152.3853302002 
70835.3046875000 -152.4158172607 
70876.1484375000 -152.4561309814 
70916.9375000000 -152.4606475830 
70957.7500000000 -152.4293365479 
70998.6640625000 -152.3954010010 
71039.5234375000 -152.3692474365 
71080.4062500000 -152.3427581787 
71121.3906250000 -152.3076934814 
71162.3203125000 -152.2878570557 
71203.2734375000 -152.3436889648 
71244.2500000000 -152.4522705078 
71285.3281250000 -152.5349121094 
71326.3515625000 -152.5501251221 
71367.3984375000 -152.4909057617 
71408.5546875000 -152.3060760498 
71449.6484375000 -152.0035705566 
71490.7656250000 -151.7752380371 
71531.9062500000 -151.8043823242 
71573.1562500000 -152.0530242920 
71614.3437500000 -152.3218536377 
71655.5546875000 -152.4590911865 
71696.8750000000 -152.4550476074 
71738.1328125000 -152.3829040527 
71779.4218750000 -152.3378906250 
71820.7265625000 -152.3384857178 
71862.1406250000 -152.3983306885 
71903.5000000000 -152.4886169434 
71944.8750000000 -152.5693511963 
71986.3593750000 -152.6100158691 
72027.7890625000 -152.5935974121 
72069.2421875000 -152.5464630127 
72110.7187500000 -152.5093994141 
72152.2968750000 -152.4937133789 
72193.8203125000 -152.4954376221 
72235.3671875000 -152.5048065186 
72277.0156250000 -152.4928588867 
72318.6093750000 -152.4539642334 
72360.2265625000 -152.4404754639 
72401.8750000000 -152.4793701172 
72443.6171875000 -152.5126190186 
72485.3125000000 -152.4858703613 
72527.0234375000 -152.4249420166 
72568.8437500000 -152.3898620605 
72610.6093750000 -152.4046936035 
72652.3906250000 -152.4413146973 
72694.2031250000 -152.4547424316 
72736.1171875000 -152.4268341064 
72777.9765625000 -152.3895721436 
72819.8593750000 -152.3928070068 
72861.8515625000 -152.4354095459 
72903.7812500000 -152.4684143066 
72945.7343750000 -152.4673767090 
72987.7187500000 -152.4599914551 
73029.8046875000 -152.4747314453 
73071.8281250000 -152.5418395996 
73113.8828125000 -152.6251678467 
73156.0390625000 -152.6361541748 
73198.1406250000 -152.5442504883 
73240.2656250000 -152.4230194092 
73282.4140625000 -152.3555450439 
73324.6718750000 -152.3570098877 
73366.8671875000 -152.4016113281 
73409.0859375000 -152.4637603760 
73451.4140625000 -152.5198059082 
73493.6875000000 -152.5499877930 
73535.9843750000 -152.5591430664 
73578.3046875000 -152.5762939453 
73620.7265625000 -152.6188507080 
73663.0937500000 -152.6640014648 
73705.4921875000 -152.6632537842 
73747.9843750000 -152.5977935791 
73790.4296875000 -152.5067901611 
73832.8906250000 -152.4286041260 
73875.4687500000 -152.3574523926 
73917.9843750000 -152.2953948975 
73960.5234375000 -152.2869415283 
74003.0859375000 -152.3587799072 
74045.7578125000 -152.4659881592 
74088.3671875000 -152.5348815918 
74131.0078125000 -152.5404205322 
74173.7500000000 -152.4975738525 
74216.4375000000 -152.4242401123 
74259.1484375000 -152.3731079102 
74301.8828125000 -152.4218139648 
74344.7265625000 -152.5204925537 
74387.5078125000 -152.5641021729 
74430.3203125000 -152.5732574463 
74473.2343750000 -152.5543670654 
74516.0937500000 -152.5271148682 
74558.9765625000 -152.5212249756 
74601.8828125000 -152.5171508789 
74644.8984375000 -152.4796600342 
74687.8593750000 -152.4339447021 
74730.8437500000 -152.4126281738 
74773.9296875000 -152.3978118896 
74816.9609375000 -152.3851318359 
74860.0156250000 -152.4021148682 
74903.1015625000 -152.4468688965 
74946.2890625000 -152.4815063477 
74989.4218750000 -152.4718627930 
75032.5781250000 -152.4283294678 
75075.8437500000 -152.4128570557 
75119.0468750000 -152.4716491699 
75162.2734375000 -152.5543670654 
75205.5312500000 -152.5467376709 
75248.8984375000 -152.4253234863 
75292.2031250000 -152.3049468994 
75335.5312500000 -152.2834320068 
75378.9687500000 -152.3273010254 
75422.3515625000 -152.3396301270 
75465.7578125000 -152.2906799316 
75509.1875000000 -152.2490997314 
75552.7265625000 -152.3204193115 
75596.2031250000 -152.4932250977 
75639.7109375000 -152.6096038818 
75683.3203125000 -152.6138610840 
75726.8750000000 -152.5215759277 
75770.4609375000 -152.4355163574 
75814.0625000000 -152.4202270508 
75857.7812500000 -152.4602203369 
75901.4296875000 -152.5205230713 
75945.1171875000 -152.5897216797 
75988.9062500000 -152.6480865479 
76032.6328125000 -152.6495971680 
76076.3906250000 -152.5864715576 
76120.1718750000 -152.5001831055 
76164.0625000000 -152.4297332764 
76207.8984375000 -152.4116973877 
76251.7500000000 -152.4734497070 
76295.7187500000 -152.5321350098 
76339.6250000000 -152.5119018555 
76383.5625000000 -152.4390869141 
76427.6015625000 -152.3668060303 
76471.5859375000 -152.3542938232 
76515.5937500000 -152.4149627686 
76559.6328125000 -152.5059509277 
76603.7734375000 -152.5684967041 
76647.8593750000 -152.5846405029 
76691.9687500000 -152.5910491943 
76736.1875000000 -152.6091003418 
76780.3515625000 -152.5967254639 
76824.5390625000 -152.4881744385 
76868.7500000000 -152.3762359619 
76913.0703125000 -152.3676605225 
76957.3359375000 -152.4106903076 
77001.6250000000 -152.4485321045 
77046.0234375000 -152.4716339111 
77090.3593750000 -152.4963226318 
77134.7265625000 -152.5072937012 
77179.1171875000 -152.4884490967 
77223.6171875000 -152.4700317383 
77268.0625000000 -152.5106506348 
77312.5312500000 -152.6013641357 
77357.1093750000 -152.6717529297 
77401.6250000000 -152.7082824707 
77446.1718750000 -152.6977844238 
77490.7421875000 -152.6545715332 
77535.4218750000 -152.5866546631 
77580.0390625000 -152.4946594238 
77624.6875000000 -152.4181671143 
77669.4453125000 -152.4108123779 
77714.1406250000 -152.5001525879 
77758.8671875000 -152.5880737305 
77803.6171875000 -152.5894165039 
77848.4765625000 -152.5594940186 
77893.2812500000 -152.5464324951 
77938.1093750000 -152.5604400635 
77983.0468750000 -152.5691223145 
78027.9218750000 -152.5093688965 
78072.8281250000 -152.3908843994 
78117.7578125000 -152.3168334961 
78162.8046875000 -152.3504180908 
78207.7890625000 -152.3786773682 
78252.7968750000 -152.3589324951 
78297.9140625000 -152.3195343018 
78342.9765625000 -152.3320159912 
78388.0625000000 -152.4216918945 
78433.1718750000 -152.5330352783 
78478.3984375000 -152.5347747803 
78523.5625000000 -152.4880828857 
78568.7500000000 -152.4725494385 
78614.0546875000 -152.4765167236 
78659.2968750000 -152.4617004395 
78704.5625000000 -152.4314117432 
78749.8593750000 -152.4143218994 
78795.2656250000 -152.4768371582 
78840.6093750000 -152.6137847900 
78885.9843750000 -152.6923675537 
78931.4687500000 -152.6954193115 
78976.8906250000 -152.6321411133 
79022.3437500000 -152.5529174805 
79067.8203125000 -152.5272827148 
79113.4062500000 -152.5797729492 
79158.9375000000 -152.6258239746 
79204.4921875000 -152.6264648438 
79250.1640625000 -152.6188049316 
79295.7734375000 -152.6153259277 
79341.4062500000 -152.6059875488 
79387.1562500000 -152.5459594727 
79432.8437500000 -152.4387664795 
79478.5546875000 -152.3517608643 
79524.2968750000 -152.2831573486 
79570.1484375000 -152.2464752197 
79615.9375000000 -152.2499847412 
79661.7578125000 -152.3005828857 
79707.6875000000 -152.4640502930 
79753.5625000000 -152.6714324951 
79799.4609375000 -152.7427825928 
79845.3828125000 -152.6814880371 
79891.4218750000 -152.5372314453 
79937.3984375000 -152.3876647949 
79983.4062500000 -152.3712310791 
80029.5234375000 -152.4458770752 
80075.5781250000 -152.5470123291 
80121.6640625000 -152.6287994385 
80167.7734375000 -152.6434936523 
80213.9921875000 -152.6008148193 
80260.1562500000 -152.5920562744 
80306.3437500000 -152.5957641602 
80352.6484375000 -152.5659484863 
80398.8906250000 -152.5240631104 
80445.1640625000 -152.5002288818 
80491.4609375000 -152.4853973389 
80537.8671875000 -152.4836883545 
80584.2187500000 -152.5162963867 
80630.5937500000 -152.5775909424 
80677.0859375000 -152.6386108398 
80723.5156250000 -152.6385345459 
80769.9687500000 -152.5542602539 
80816.4531250000 -152.5103759766 
80863.0546875000 -152.5285797119 
80909.5859375000 -152.5581970215 
80956.1484375000 -152.5615539551 
81002.8281250000 -152.5802001953 
81049.4453125000 -152.6139373779 
81096.0937500000 -152.5989990234 
81142.7578125000 -152.5120086670 
81189.5468750000 -152.4001007080 
81236.2734375000 -152.3808441162 
81283.0234375000 -152.4240722656 
81329.8906250000 -152.4500122070 
81376.6953125000 -152.4289550781 
81423.5234375000 -152.3997344971 
81470.3828125000 -152.4455718994 
81517.3593750000 -152.5405426025 
81564.2734375000 -152.6603088379 
81611.2109375000 -152.7754821777 
81658.2734375000 -152.7392578125 
81705.2656250000 -152.5730590820 
81752.2890625000 -152.4033966064 
81799.3359375000 -152.3410644531 
81846.5000000000 -152.4204864502 
81893.6015625000 -152.5301055908 
81940.7343750000 -152.5650787354 
81987.9765625000 -152.5570220947 
82035.1640625000 -152.5460357666 
82082.3750000000 -152.5851440430 
82129.7031250000 -152.6388092041 
82176.9687500000 -152.6543884277 
82224.2578125000 -152.6106567383 
82271.5781250000 -152.5037078857 
82319.0156250000 -152.3835906982 
82366.3906250000 -152.3358612061 
82413.7890625000 -152.3818359375 
82461.3125000000 -152.5222473145 
82508.7656250000 -152.6328277588 
82556.2500000000 -152.6427001953 
82603.7578125000 -152.5797882080 
82651.3906250000 -152.4592437744 
82698.9531250000 -152.3643035889 
82746.5468750000 -152.3028717041 
82794.2578125000 -152.2288055420 
82841.9062500000 -152.1598358154 
82889.5781250000 -152.2016143799 
82937.2812500000 -152.3305969238 
82985.1015625000 -152.4618072510 
83032.8593750000 -152.5112762451 
83080.6484375000 -152.4343414307 
83128.5546875000 -152.3530120850 
83176.3906250000 -152.3302917480 
83224.2578125000 -152.3738555908 
83272.1562500000 -152.4335479736 
83320.1718750000 -152.4794921875 
83368.1171875000 -152.5137023926 
83416.0937500000 -152.5008697510 
83464.1953125000 -152.4395751953 
83512.2265625000 -152.4028472900 
83560.2890625000 -152.3852996826 
83608.3750000000 -152.3727416992 
83656.5859375000 -152.3960876465 
83704.7265625000 -152.4517974854 
83752.8984375000 -152.4430541992 
83801.1953125000 -152.3118743896 
83849.4218750000 -152.2202453613 
83897.6718750000 -152.2154083252 
83945.9609375000 -152.2979583740 
83994.3593750000 -152.4103240967 
84042.6953125000 -152.4871063232 
84091.0625000000 -152.5283660889 
84139.5546875000 -152.5243835449 
84187.9765625000 -152.4998931885 
84236.4218750000 -152.4876556396 
84284.8984375000 -152.5405883789 
84333.5000000000 -152.6079711914 
84382.0312500000 -152.6112365723 
84430.5937500000 -152.5867156982 
84479.2734375000 -152.5817565918 
84527.8906250000 -152.5696868896 
84576.5390625000 -152.5280151367 
84625.2109375000 -152.5246887207 
84674.0078125000 -152.6102752686 
84722.7343750000 -152.6567077637 
84771.4921875000 -152.6272277832 
84820.3750000000 -152.5928955078 
84869.1875000000 -152.5810241699 
84918.0312500000 -152.5413513184 
84966.8984375000 -152.4990692139 
85015.8906250000 -152.4809875488 
85064.8125000000 -152.5034484863 
85113.7734375000 -152.6165924072 
85162.8437500000 -152.7243194580 
85211.8593750000 -152.7649841309 
85260.8984375000 -152.6764221191 
85310.0546875000 -152.5063476562 
85359.1562500000 -152.4285278320 
85408.2734375000 -152.4684600830 
85457.4296875000 -152.5414733887 
85506.7031250000 -152.5333709717 
85555.9140625000 -152.4890136719 
85605.1484375000 -152.5403289795 
85654.5078125000 -152.6215057373 
85703.8046875000 -152.6498565674 
85753.1250000000 -152.6568603516 
85802.4765625000 -152.6753540039 
85851.9453125000 -152.6484069824 
85901.3515625000 -152.5700988770 
85950.7890625000 -152.5139923096 
86000.3515625000 -152.4974517822 
86049.8437500000 -152.5086669922 
86099.3671875000 -152.4821624756 
86148.9140625000 -152.4080810547 
86198.5859375000 -152.3656768799 
86248.1953125000 -152.3972625732 
86297.8281250000 -152.4946746826 
86347.5859375000 -152.5385894775 
86397.2812500000 -152.4964294434 
86447.0000000000 -152.4576568604 
86496.7500000000 -152.4746246338 
86546.6250000000 -152.4968261719 
86596.4296875000 -152.5309295654 
86646.2656250000 -152.5609130859 
86696.2265625000 -152.5204925537 
86746.1250000000 -152.4179229736 
86796.0468750000 -152.3366088867 
86845.9921875000 -152.3302764893 
86896.0703125000 -152.4397430420 
86946.0781250000 -152.5350799561 
86996.1171875000 -152.5496826172 
87046.2734375000 -152.5274047852 
87096.3671875000 -152.5343627930 
87146.4921875000 -152.5433502197 
87196.6484375000 -152.5602874756 
87246.9218750000 -152.5569763184 
87297.1328125000 -152.4591674805 
87347.3750000000 -152.3699340820 
87397.7343750000 -152.3971710205 
87448.0312500000 -152.4934844971 
87498.3593750000 -152.5236663818 
87548.7109375000 -152.5285797119 
87599.1953125000 -152.5230560303 
87649.6093750000 -152.4853973389 
87700.0468750000 -152.4417266846 
87750.6171875000 -152.4145202637 
87801.1171875000 -152.3741607666 
87851.6484375000 -152.3206939697 
87902.2031250000 -152.2998504639 
87952.8906250000 -152.3307800293 
88003.5078125000 -152.3950500488 
88054.1484375000 -152.4414825439 
88104.9218750000 -152.4583129883 
88155.6250000000 -152.4750213623 
88206.3593750000 -152.5029907227 
88257.2187500000 -152.5101623535 
88308.0078125000 -152.4851837158 
88358.8281250000 -152.4700775146 
88409.6796875000 -152.4971466064 
88460.6562500000 -152.5620880127 
88511.5703125000 -152.5902252197 
88562.5078125000 -152.5399627686 
88613.5703125000 -152.4571533203 
88664.5625000000 -152.4199218750 
88715.5937500000 -152.4734344482 
88766.6484375000 -152.5451812744 
88817.8281250000 -152.5003204346 
88868.9453125000 -152.4214019775 
88920.0859375000 -152.4280090332 
88971.3593750000 -152.4544830322 
89022.5625000000 -152.3917541504 
89073.7968750000 -152.3512420654 
89125.0546875000 -152.4514007568 
89176.4453125000 -152.5867309570 
89227.7656250000 -152.6588592529 
89279.1171875000 -152.6849822998 
89330.5937500000 -152.6515045166 
89382.0000000000 -152.5463562012 
89433.4375000000 -152.4761352539 
89484.9062500000 -152.4990234375 
89536.5078125000 -152.5511779785 
89588.0312500000 -152.5292968750 
89639.5937500000 -152.4459228516 
89691.2734375000 -152.3598327637 
89742.8906250000 -152.3531341553 
89794.5390625000 -152.4170227051 
89846.2187500000 -152.4687805176 
89898.0234375000 -152.4873962402 
89949.7578125000 -152.5377502441 
90001.5234375000 -152.5785522461 
90053.4140625000 -152.5067138672 
90105.2421875000 -152.3807525635 
90157.1015625000 -152.2752838135 
90208.9843750000 -152.2567596436 
90261.0000000000 -152.3123931885 
90312.9453125000 -152.4011535645 
90364.9140625000 -152.4207916260 
90417.0234375000 -152.3600463867 
90469.0546875000 -152.3419799805 
90521.1171875000 -152.3738098145 
90573.2109375000 -152.3327789307 
90625.4375000000 -152.2762908936 
90677.5937500000 -152.3136138916 
90729.7734375000 -152.4025115967 
90782.0937500000 -152.4537200928 
90834.3359375000 -152.5135955811 
90886.6093750000 -152.5846862793 
90938.9140625000 -152.5887908936 
90991.3515625000 -152.5178527832 
91043.7187500000 -152.4492950439 
91096.1093750000 -152.4757080078 
91148.6328125000 -152.5932159424 
91201.0937500000 -152.7058563232 
91253.5781250000 -152.7432556152 
91306.0937500000 -152.7237701416 
91358.7421875000 -152.6969909668 
91411.3203125000 -152.6798553467 
91463.9218750000 -152.6427764893 
91516.6640625000 -152.5839691162 
91569.3281250000 -152.5644989014 
91622.0234375000 -152.5802459717 
91674.8515625000 -152.5661315918 
91727.6171875000 -152.5734710693 
91780.4062500000 -152.6205444336 
91833.2187500000 -152.6410369873 
91886.1718750000 -152.5839691162 
91939.0546875000 -152.5010070801 
91991.9609375000 -152.4588317871 
92045.0078125000 -152.4391937256 
92097.9765625000 -152.3992614746 
92150.9765625000 -152.3738403320 
92204.0078125000 -152.4484558105 
92257.1718750000 -152.5950317383 
92310.2656250000 -152.6430053711 
92363.3906250000 -152.5693511963 
92416.6484375000 -152.5568847656 
92469.8359375000 -152.6235351562 
92523.0468750000 -152.6198883057 
92576.2968750000 -152.5371398926 
92629.6796875000 -152.4677429199 
92682.9843750000 -152.4639129639 
92736.3203125000 -152.4764251709 
92789.7968750000 -152.4560852051 
92843.1953125000 -152.4510345459 
92896.6250000000 -152.5284729004 
92950.0859375000 -152.6538543701 
93003.6796875000 -152.6600036621 
93057.2031250000 -152.5462951660 
93110.7578125000 -152.5316162109 
93164.4453125000 -152.6413726807 
93218.0625000000 -152.6847534180 
93271.7109375000 -152.6258239746 
93325.3828125000 -152.5397186279 
93379.1953125000 -152.4064941406 
93432.9375000000 -152.2882385254 
93486.7031250000 -152.3281860352 
93540.6093750000 -152.4882507324 
93594.4453125000 -152.5264739990 
93648.3046875000 -152.4827423096 
93702.1953125000 -152.4755401611 
93756.2265625000 -152.5185852051 
93810.1796875000 -152.5700531006 
93864.1718750000 -152.5617828369 
93918.2890625000 -152.5051116943 
93972.3437500000 -152.4826049805 
94026.4218750000 -152.4721984863 
94080.5312500000 -152.4402923584 
94134.7812500000 -152.4311981201 
94188.9531250000 -152.4681549072 
94243.1562500000 -152.5330047607 
94297.5000000000 -152.5877838135 
94351.7656250000 -152.6260681152 
94406.0703125000 -152.6060028076 
94460.3984375000 -152.5007781982 
94514.8593750000 -152.3823852539 
94569.2578125000 -152.3549499512 
94623.6796875000 -152.4667053223 
94678.2421875000 -152.6308746338 
94732.7265625000 -152.6583404541 
94787.2421875000 -152.5762634277 
94841.8984375000 -152.5306243896 
94896.4765625000 -152.5578460693 
94951.0937500000 -152.5423583984 
95005.7343750000 -152.4613494873 
95060.5156250000 -152.4586791992 
95115.2187500000 -152.5516815186 
95169.9609375000 -152.6295318604 
95224.8359375000 -152.6776580811 
95279.6328125000 -152.6732330322 
95334.4687500000 -152.5550842285 
95389.3359375000 -152.4144744873 
95444.3359375000 -152.3718261719 
95499.2656250000 -152.4085083008 
95554.2187500000 -152.3890228271 
95609.3203125000 -152.3122253418 
95664.3437500000 -152.2753753662 
95719.3984375000 -152.2740325928 
95774.4843750000 -152.2814025879 
95829.7031250000 -152.3296966553 
95884.8515625000 -152.4326934814 
95940.0390625000 -152.6002197266 
95995.3515625000 -152.7876281738 
96050.6015625000 -152.8569641113 
96105.8750000000 -152.7541351318 
96161.1875000000 -152.6332855225 
96216.6328125000 -152.5163879395 
96272.0000000000 -152.4517669678 
96327.4062500000 -152.5265502930 
96382.9453125000 -152.6094665527 
96438.4140625000 -152.5448150635 
96493.9140625000 -152.5202636719 
96549.4453125000 -152.6004333496 
96605.1171875000 -152.6108398438 
96660.7109375000 -152.6120758057 
96716.3437500000 -152.6709442139 
96772.1093750000 -152.7297973633 
96827.7968750000 -152.7085113525 
96883.5234375000 -152.6339416504 
96939.2812500000 -152.5571441650 
96995.1718750000 -152.4936370850 
97050.9921875000 -152.5174713135 
97106.8437500000 -152.6143035889 
97162.8359375000 -152.6228332520 
97218.7578125000 -152.4925842285 
97274.7031250000 -152.3896484375 
97330.6875000000 -152.3751220703 
97386.8046875000 -152.3940124512 
97442.8515625000 -152.3976898193 
97498.9296875000 -152.3963623047 
97555.1484375000 -152.4010467529 
97611.2890625000 -152.4119110107 
97667.4609375000 -152.4132385254 
97723.6718750000 -152.4173583984 
97780.0156250000 -152.4393768311 
97836.2890625000 -152.5097045898 
97892.5937500000 -152.6023864746 
97949.0390625000 -152.6006317139 
98005.4062500000 -152.5433807373 
98061.8125000000 -152.5639495850 
98118.2421875000 -152.6157379150 
98174.8203125000 -152.5229339600 
98231.3203125000 -152.3692626953 
98287.8515625000 -152.3336639404 
98344.5234375000 -152.4276885986 
98401.1171875000 -152.4928131104 
98457.7500000000 -152.4436340332 
98514.5156250000 -152.3729705811 
98571.2109375000 -152.3903503418 
98627.9375000000 -152.4622802734 
98684.6953125000 -152.4231872559 
98741.6015625000 -152.3502502441 
98798.4218750000 -152.3575134277 
98855.2812500000 -152.3697052002 
98912.2812500000 -152.3289642334 
98969.2031250000 -152.3149261475 
99026.1640625000 -152.3251953125 
99083.1484375000 -152.3084259033 
99140.2812500000 -152.3234863281 
99197.3359375000 -152.3251037598 
99254.4218750000 -152.2923278809 
99311.6562500000 -152.2912750244 
99368.8046875000 -152.3539733887 
99425.9921875000 -152.4159851074 
99483.2109375000 -152.5083312988 
99540.5781250000 -152.6112060547 
99597.8593750000 -152.5513458252 
99655.1796875000 -152.4158325195 
99712.6406250000 -152.3680725098 
99770.0234375000 -152.4513702393 
99827.4375000000 -152.4956054688 
99884.8906250000 -152.4452819824 
99942.4843750000 -152.4055328369 
100000.0000000000 -152.5404510498 
100057.5468750000 -152.5767974854 
100115.2421875000 -152.6009674072 
100172.8593750000 -152.6102752686 
100230.5078125000 -152.6042022705 
100288.1875000000 -152.5840759277 
100346.0156250000 -152.5526885986 
100403.7656250000 -152.5139007568 
100461.5468750000 -152.4715423584 
100519.4687500000 -152.4288787842 
100577.3203125000 -152.3889160156 
100635.2031250000 -152.3539886475 
100693.1171875000 -152.3263549805 
100751.1718750000 -152.3086090088 
100809.1562500000 -152.3029785156 
100867.1718750000 -152.3101654053 
100925.3359375000 -152.3289031982 
100983.4140625000 -152.3557434082 
101041.5312500000 -152.3861083984 
101099.6796875000 -152.4154357910 
101157.9687500000 -152.4407958984 
101216.1875000000 -152.4613800049 
101274.4375000000 -152.4784545898 
101332.8281250000 -152.4942932129 
101391.1484375000 -152.5094146729 
101449.5000000000 -152.5229949951 
101507.8828125000 -152.5333404541 
101566.4140625000 -152.5389251709 
101624.8593750000 -152.5391540527 
101683.3437500000 -152.5348052979 
101741.9765625000 -152.5276031494 
101800.5312500000 -152.5197753906 
101859.1171875000 -152.5131835938 
101917.8437500000 -152.5090637207 
101976.5000000000 -152.5079803467 
102035.1875000000 -152.5088958740 
102093.9062500000 -152.5094146729 
102152.7734375000 -152.5061492920 
102211.5625000000 -152.4956054688 
102270.3828125000 -152.4755554199 
102329.3515625000 -152.4461059570 
102388.2421875000 -152.4104461670 
102447.1640625000 -152.3737792969 
102506.1250000000 -152.3421478271 
102565.2265625000 -152.3204498291 
102624.2578125000 -152.3112335205 
102683.3125000000 -152.3139953613 
102742.5234375000 -152.3260040283 
102801.6484375000 -152.3434295654 
102860.8125000000 -152.3623657227 
102920.0078125000 -152.3809661865 
102979.3515625000 -152.3987884521 
103038.6171875000 -152.4160766602 
103097.9140625000 -152.4333953857 
103157.3593750000 -152.4509887695 
103216.7265625000 -152.4685821533 
103276.1250000000 -152.4855957031 
103335.5625000000 -152.5013885498 
103395.1406250000 -152.5154724121 
103454.6484375000 -152.5274505615 
103514.1875000000 -152.5370635986 
103573.8671875000 -152.5437927246 
103633.4765625000 -152.5467987061 
103693.1171875000 -152.5449371338 
103752.7890625000 -152.5380401611 
103812.6171875000 -152.5269317627 
103872.3593750000 -152.5133819580 
103932.1406250000 -152.4998321533 
103992.0625000000 -152.4886932373 
104051.9140625000 -152.4817047119 
104111.7890625000 -152.4791564941 
104171.7109375000 -152.4795379639 
104231.7734375000 -152.4797973633 
104291.7578125000 -152.4761505127 
104351.7812500000 -152.4655761719 
104411.9453125000 -152.4470520020 
104472.0312500000 -152.4225006104 
104532.1562500000 -152.3958892822 
104592.3125000000 -152.3721008301 
104652.6250000000 -152.3550872803 
104712.8515625000 -152.3471527100 
104773.1093750000 -152.3486480713 
104833.5234375000 -152.3577880859 
104893.8515625000 -152.3728485107 
104954.2187500000 -152.3921966553 
105014.6250000000 -152.4142456055 
105075.1718750000 -152.4372253418 
105135.6406250000 -152.4586791992 
105196.1484375000 -152.4759368896 
105256.8046875000 -152.4864959717 
105317.3750000000 -152.4888458252 
105377.9843750000 -152.4831085205 
105438.6328125000 -152.4710083008 
105499.4296875000 -152.4550476074 
105560.1406250000 -152.4376068115 
105620.8906250000 -152.4196014404 
105681.7890625000 -152.4002685547 
105742.6093750000 -152.3777923584 
105803.4687500000 -152.3504638672 
105864.4687500000 -152.3183441162 
105925.3984375000 -152.2845764160 
105986.3515625000 -152.2547454834 
106047.3515625000 -152.2359008789 
106108.5000000000 -152.2336883545 
106169.5625000000 -152.2495727539 
106230.6640625000 -152.2809600830 
106291.9140625000 -152.3218383789 
106353.0859375000 -152.3639526367 
106414.2890625000 -152.3992462158 
106475.5312500000 -152.4213256836 
106536.9218750000 -152.4263305664 
106598.2343750000 -152.4129180908 
106659.5859375000 -152.3820495605 
106721.0781250000 -152.3366241455 
106782.5000000000 -152.2817535400 
106843.9531250000 -152.2239685059 
106905.4375000000 -152.1703338623 
106967.0781250000 -152.1265563965 
107028.6406250000 -152.0957946777 
107090.2343750000 -152.0776824951 
107151.9843750000 -152.0695190430 
107213.6484375000 -152.0680541992 
107275.3515625000 -152.0708618164 
107337.0859375000 -152.0771026611 
107398.9765625000 -152.0869140625 
107460.7812500000 -152.1004486084 
107522.6250000000 -152.1175537109 
107584.6250000000 -152.1379394531 
107646.5390625000 -152.1616058350 
107708.4843750000 -152.1892089844 
107770.4765625000 -152.2212677002 
107832.6093750000 -152.2571868896 
107894.6718750000 -152.2946624756 
107956.7656250000 -152.3306579590 
108019.0078125000 -152.3625946045 
108081.1718750000 -152.3893280029 
108143.3750000000 -152.4115753174 
108205.6093750000 -152.4301910400 
108268.0000000000 -152.4450073242 
108330.3125000000 -152.4542694092 
108392.6562500000 -152.4555511475 
108455.1484375000 -152.4470672607 
108517.5703125000 -152.4288024902 
108580.0156250000 -152.4025115967 
108642.5078125000 -152.3709564209 
108705.1484375000 -152.3368072510 
108767.7109375000 -152.3022460938 
108830.3046875000 -152.2688140869 
108893.0546875000 -152.2382659912 
108955.7187500000 -152.2135467529 
109018.4218750000 -152.1985778809 
109081.1640625000 -152.1979522705 
109144.0625000000 -152.2154846191 
109206.8750000000 -152.2522735596 
109269.7187500000 -152.3054809570 
109332.7265625000 -152.3680267334 
109395.6484375000 -152.4294891357 
109458.6015625000 -152.4794921875 
109521.7187500000 -152.5104370117 
109584.7421875000 -152.5195159912 
109647.8125000000 -152.5093383789 
109710.9140625000 -152.4859924316 
109774.1718750000 -152.4565277100 
109837.3437500000 -152.4272003174 
109900.5546875000 -152.4020080566 
109963.9218750000 -152.3826751709 
110027.2109375000 -152.3693084717 
110090.5312500000 -152.3606109619 
110153.8828125000 -152.3548736572 
110217.3984375000 -152.3503875732 
110280.8281250000 -152.3460693359 
110344.2968750000 -152.3417663574 
110407.9218750000 -152.3367919922 
110471.4609375000 -152.3363037109 
110535.0312500000 -152.3377685547 
110598.6484375000 -152.3416290283 
110662.4140625000 -152.3459472656 
110726.1015625000 -152.3489685059 
110789.8281250000 -152.3497314453 
110853.7031250000 -152.3485260010 
110917.5000000000 -152.3466491699 
110981.3359375000 -152.3457489014 
111045.2031250000 -152.3471527100 
111109.2343750000 -152.3517150879 
111173.1718750000 -152.3599395752 
111237.1562500000 -152.3719329834 
111301.2890625000 -152.3873596191 
111365.3437500000 -152.4050598145 
111429.4375000000 -152.4227752686 
111493.5625000000 -152.4368438721 
111557.8515625000 -152.4424743652 
111622.0468750000 -152.4346771240 
111686.2890625000 -152.4105377197 
111750.6875000000 -152.3715057373 
111815.0000000000 -152.3246154785 
111879.3437500000 -152.2811889648 
111943.7343750000 -152.2531890869 
112008.2812500000 -152.2487182617 
112072.7421875000 -152.2688751221 
112137.2343750000 -152.3070373535 
112201.8984375000 -152.3511962891 
112266.4687500000 -152.3882293701 
112331.0781250000 -152.4083709717 
112395.7187500000 -152.4077758789 
112460.5312500000 -152.3880767822 
112525.2500000000 -152.3542327881 
112590.0078125000 -152.3118896484 
112654.9218750000 -152.2660217285 
112719.7578125000 -152.2204132080 
112784.6250000000 -152.1777954102 
112849.5312500000 -152.1400146484 
112914.6015625000 -152.1082305908 
112979.5859375000 -152.0833740234 
113044.6015625000 -152.0664978027 
113109.7812500000 -152.0592041016 
113174.8750000000 -152.0634002686 
113240.0078125000 -152.0806732178 
113305.1796875000 -152.1112976074 
113370.5078125000 -152.1537170410 
113435.7578125000 -152.2044067383 
113501.0390625000 -152.2585144043 
113566.4843750000 -152.3104705811 
113631.8359375000 -152.3548431396 
113697.2343750000 -152.3868865967 
113762.7890625000 -152.4033203125 
113828.2578125000 -152.4031982422 
113893.7656250000 -152.3885345459 
113959.3125000000 -152.3645629883 
114025.0234375000 -152.3387298584 
114090.6406250000 -152.3148956299 
114156.2968750000 -152.3172607422 
114222.1250000000 -152.3361663818 
114287.8593750000 -152.3626708984 
114353.6250000000 -152.3902130127 
114419.4375000000 -152.4124603271 
114485.4140625000 -152.4246063232 
114551.2968750000 -152.4241485596 
114617.2187500000 -152.4109954834 
114683.3125000000 -152.3874664307 
114749.3125000000 -152.3578033447 
114815.3437500000 -152.3273620605 
114881.4218750000 -152.3016357422 
114947.6640625000 -152.2849273682 
115013.8125000000 -152.2794189453 
115080.0078125000 -152.2845611572 
115146.3593750000 -152.2971038818 
115212.6250000000 -152.3119049072 
115278.9296875000 -152.3234710693 
115345.2734375000 -152.3276977539 
115411.7812500000 -152.3234863281 
115478.1953125000 -152.3128967285 
115544.6562500000 -152.3001556396 
115611.2812500000 -152.2898559570 
115677.8125000000 -152.2852020264 
115744.3828125000 -152.2906951904 
115810.9921875000 -152.3038482666 
115877.7734375000 -152.3123779297 
115944.4609375000 -152.3167877197 
116011.1796875000 -152.3154449463 
116078.0781250000 -152.3086853027 
116144.8750000000 -152.2988128662 
116211.7187500000 -152.2893218994 
116278.5937500000 -152.2838439941 
116345.6406250000 -152.2853546143 
116412.6015625000 -152.2960052490 
116479.5937500000 -152.3171234131 
116546.7578125000 -152.3489227295 
116613.8281250000 -152.3899230957 
116680.9375000000 -152.4365997314 
116748.0859375000 -152.4835815430 
116815.4062500000 -152.5247802734 
116882.6328125000 -152.5550537109 
116949.8984375000 -152.5719146729 
117017.3281250000 -152.5727233887 
117084.6718750000 -152.5565643311 
117152.0546875000 -152.5395355225 
117219.4765625000 -152.5203857422 
117287.0625000000 -152.5003509521 
117354.5625000000 -152.4804840088 
117422.0937500000 -152.4616546631 
117489.8046875000 -152.4442443848 
117557.4140625000 -152.4279022217 
117625.0703125000 -152.4119415283 
117692.8906250000 -152.3961791992 
117760.6250000000 -152.3816528320 
117828.3984375000 -152.3706512451 
117896.2031250000 -152.3657073975 
117964.1796875000 -152.3678436279 
118032.0703125000 -152.3784790039 
118100.0000000000 -152.3814849854 
118168.0937500000 -152.3680114746 
118236.1015625000 -152.3404083252 
118304.1406250000 -152.3033752441 
118372.2265625000 -152.2657165527 
118440.4765625000 -152.2365722656 
118508.6406250000 -152.2217712402 
118576.8437500000 -152.2225036621 
118645.2109375000 -152.2362976074 
118713.4921875000 -152.2595214844 
118781.8125000000 -152.2895965576 
118850.1718750000 -152.3256530762 
118918.6953125000 -152.3678283691 
118987.1328125000 -152.4416656494 
119055.6093750000 -152.5199890137 
119124.2578125000 -152.5684967041 
119192.8125000000 -152.6097564697 
119261.4062500000 -152.6422576904 
119330.0468750000 -152.6663970947 
119398.8515625000 -152.6833648682 
119467.5625000000 -152.6932678223 
119536.3125000000 -152.6941223145 
119605.2421875000 -152.6827392578 
119674.0703125000 -152.6571655273 
119742.9453125000 -152.6191711426 
119811.8593750000 -152.5534820557 
119880.9375000000 -152.4982452393 
119949.9296875000 -152.4757080078 
120018.9609375000 -152.4633789062 
120088.1640625000 -152.4575958252 
120157.2734375000 -152.4544677734 
120226.4218750000 -152.4508361816 
120295.6093750000 -152.4439086914 
120364.9765625000 -152.4305114746 
120434.2421875000 -152.4075469971 
120503.5546875000 -152.3740081787 
120573.0312500000 -152.3330841064 
120642.4218750000 -152.2778015137 
120711.8515625000 -152.2530059814 
120781.3203125000 -152.2665405273 
120850.9609375000 -152.3007965088 
120920.5156250000 -152.3468933105 
120990.1015625000 -152.3926086426 
121059.8671875000 -152.4263458252 
121129.5312500000 -152.4408264160 
121199.2421875000 -152.4356231689 
121268.9921875000 -152.4170684814 
121338.9140625000 -152.3896179199 
121408.7421875000 -152.3868865967 
121478.6171875000 -152.4080352783 
121548.6562500000 -152.4416656494 
121618.6093750000 -152.4778137207 
121688.6015625000 -152.5047760010 
121758.6328125000 -152.5125579834 
121828.8359375000 -152.4955902100 
121898.9531250000 -152.4541473389 
121969.1015625000 -152.3941955566 
122039.4296875000 -152.2936096191 
122109.6640625000 -152.2122955322 
122179.9375000000 -152.1861572266 
122250.3828125000 -152.1855926514 
122320.7421875000 -152.2072296143 
122391.1328125000 -152.2430877686 
122461.5703125000 -152.2834472656 
122532.1796875000 -152.3203430176 
122602.6953125000 -152.3501892090 
122673.2578125000 -152.3851623535 
122743.9843750000 -152.4198608398 
122814.6250000000 -152.4456787109 
122885.3046875000 -152.4705657959 
122956.0234375000 -152.4893341064 
123026.9218750000 -152.4973602295 
123097.7187500000 -152.4928894043 
123168.5625000000 -152.4776916504 
123239.5859375000 -152.4560852051 
123310.5078125000 -152.4228973389 
123381.4687500000 -152.3973693848 
123452.4765625000 -152.3871612549 
123523.6562500000 -152.3802947998 
123594.7421875000 -152.3734893799 
123665.8750000000 -152.3629608154 
123737.1796875000 -152.3460540771 
123808.3906250000 -152.3225708008 
123879.6406250000 -152.2814025879 
123950.9296875000 -152.2444915771 
124022.3984375000 -152.2268981934 
124093.7734375000 -152.2136535645 
124165.1953125000 -152.2013397217 
124236.7812500000 -152.1863861084 
124308.2812500000 -152.1675720215 
124379.8203125000 -152.1475219727 
124451.3984375000 -152.1308746338 
124523.1562500000 -152.1441497803 
124594.8203125000 -152.1777343750 
124666.5234375000 -152.2259979248 
124738.4062500000 -152.2805480957 
124810.1953125000 -152.3314514160 
124882.0234375000 -152.3703765869 
124953.8906250000 -152.3929748535 
125025.9375000000 -152.3962402344 
125097.8906250000 -152.3784790039 
125169.8828125000 -152.3592987061 
125242.0546875000 -152.3376770020 
125314.1328125000 -152.3144989014 
125386.2500000000 -152.2903137207 
125458.4062500000 -152.2660980225 
125530.7500000000 -152.2434997559 
125602.9921875000 -152.2171020508 
125675.2734375000 -152.2003784180 
125747.7343750000 -152.1948242188 
125820.1015625000 -152.1914215088 
125892.5156250000 -152.1881866455 
125964.9609375000 -152.1834259033 
126037.5937500000 -152.1759643555 
126110.1250000000 -152.1583251953 
126182.7031250000 -152.1349182129 
126255.4609375000 -152.1169586182 
126328.1171875000 -152.0992431641 
126400.8203125000 -152.0841369629 
126473.7031250000 -152.0742187500 
126546.4921875000 -152.0715942383 
126619.3125000000 -152.0831146240 
126692.1875000000 -152.1071319580 
126765.2343750000 -152.1295623779 
126838.1875000000 -152.1576080322 
126911.1796875000 -152.1936798096 
126984.3593750000 -152.2397308350 
127057.4375000000 -152.3251953125 
127130.5546875000 -152.4139099121 
127203.7187500000 -152.4631195068 
127277.0625000000 -152.4987487793 
127350.3125000000 -152.5207214355 
127423.6015625000 -152.5326538086 
127497.0781250000 -152.5394134521 
127570.4453125000 -152.5458221436 
127643.8671875000 -152.5463409424 
127717.3203125000 -152.5380706787 
127790.9609375000 -152.5214691162 
127864.5078125000 -152.4986877441 
127938.0937500000 -152.4745788574 
128011.8593750000 -152.4478607178 
128085.5312500000 -152.4344329834 
128159.2421875000 -152.4297027588 
128233.0000000000 -152.4213562012 
128306.9375000000 -152.4046630859 
128380.7812500000 -152.3777618408 
128454.6640625000 -152.3420257568 
128528.7265625000 -152.2800292969 
128602.6953125000 -152.2192687988 
128676.7031250000 -152.1831359863 
128750.7578125000 -152.1505889893 
128824.9921875000 -152.1207275391 
128899.1328125000 -152.0930023193 
128973.3125000000 -152.0582580566 
129047.6796875000 -152.0371093750 
129121.9453125000 -152.0370635986 
129196.2578125000 -152.0490570068 
129270.6093750000 -152.0710144043 
129345.1406250000 -152.1111450195 
129419.5781250000 -152.1436614990 
129494.0625000000 -152.1535491943 
129568.7265625000 -152.1545867920 
129643.2890625000 -152.1507568359 
129717.8984375000 -152.1474304199 
129792.5546875000 -152.1520996094 
129867.3906250000 -152.1650848389 
129942.1328125000 -152.1729431152 
130016.9140625000 -152.1754760742 
130091.8750000000 -152.1723785400 
130166.7421875000 -152.1670532227 
130241.6562500000 -152.1672821045 
130316.6093750000 -152.1834259033 
130391.7500000000 -152.2032775879 
130466.7890625000 -152.2250518799 
130541.8750000000 -152.2445220947 
130617.1406250000 -152.2641448975 
130692.3125000000 -152.2738647461 
130767.5234375000 -152.2738037109 
130842.7812500000 -152.2677612305 
130918.2265625000 -152.2548522949 
130993.5625000000 -152.2363586426 
131068.9531250000 -152.2100982666 
131144.5312500000 -152.2029876709 
131220.0000000000 -152.2194824219 
131295.5156250000 -152.2516021729 
131371.2187500000 -152.2932434082 
131446.8281250000 -152.3536529541 
131522.4687500000 -152.3956451416 
131598.1562500000 -152.4075927734 
131674.0468750000 -152.4096069336 
131749.8125000000 -152.4049530029 
131825.6406250000 -152.3905334473 
131901.6562500000 -152.3701477051 
131977.5625000000 -152.3513793945 
132053.5156250000 -152.3280792236 
132129.5000000000 -152.3015899658 
132205.6875000000 -152.2630157471 
132281.7812500000 -152.2324829102 
132357.9062500000 -152.2178344727 
132434.2187500000 -152.2038269043 
132510.4375000000 -152.1860504150 
132586.6875000000 -152.1438140869 
132663.0000000000 -152.0845184326 
132739.4843750000 -152.0362243652 
132815.8750000000 -151.9851989746 
132892.3125000000 -151.9357757568 
132968.9375000000 -151.8786621094 
133045.4687500000 -151.8541717529 
133122.0312500000 -151.8681030273 
133198.6406250000 -151.9071960449 
133275.4375000000 -151.9687652588 
133352.1406250000 -152.0876007080 
133428.8906250000 -152.2082977295 
133505.8281250000 -152.2725524902 
133582.6562500000 -152.3151702881 
133659.5312500000 -152.3330535889 
133736.4531250000 -152.3172760010 
133813.5625000000 -152.2792053223 
133890.5781250000 -152.2568969727 
133967.6250000000 -152.2478637695 
134044.8750000000 -152.2540588379 
134122.0156250000 -152.2766571045 
134199.2031250000 -152.2827148438 
134276.4218750000 -152.2593078613 
134353.8593750000 -152.2137603760 
134431.1718750000 -152.1241912842 
134508.5312500000 -152.0445251465 
134586.0937500000 -152.0137023926 
134663.5468750000 -152.0045928955 
134741.0468750000 -152.0159454346 
134818.5937500000 -152.0630035400 
134896.3281250000 -152.1258850098 
134973.9531250000 -152.1684265137 
135051.6406250000 -152.2050628662 
135129.5000000000 -152.2398071289 
135207.2656250000 -152.2507171631 
135285.0781250000 -152.2430114746 
135362.9375000000 -152.2268981934 
135440.9843750000 -152.2056274414 
135518.9375000000 -152.1701354980 
135596.9218750000 -152.1341857910 
135675.1093750000 -152.1097412109 
135753.1875000000 -152.0848541260 
135831.3125000000 -152.0497741699 
135909.6250000000 -152.0221862793 
135987.8437500000 -152.0116271973 
136066.1093750000 -152.0079956055 
136144.4062500000 -152.0117034912 
136222.9062500000 -152.0330505371 
136301.3125000000 -152.0693817139 
136379.7500000000 -152.0995483398 
136458.3906250000 -152.1281890869 
136536.9218750000 -152.1559753418 
136615.5000000000 -152.1650543213 
136694.1093750000 -152.1639251709 
136772.9375000000 -152.1642303467 
136851.6406250000 -152.1744842529 
136930.4062500000 -152.1893005371 
137009.3593750000 -152.1934661865 
137088.2031250000 -152.1878814697 
137167.0937500000 -152.1619873047 
137246.0312500000 -152.1307983398 
137325.1718750000 -152.1157836914 
137404.2031250000 -152.1086730957 
137483.2812500000 -152.1085662842 
137562.5468750000 -152.1070556641 
137641.7187500000 -152.0976715088 
137720.9218750000 -152.0802917480 
137800.1875000000 -152.0457611084 
137879.6406250000 -152.0148925781 
137958.9843750000 -152.0037078857 
138038.3906250000 -152.0021057129 
138117.9687500000 -152.0166473389 
138197.4687500000 -152.0413970947 
138277.0000000000 -152.0587158203 
138356.5781250000 -152.0725860596 
138436.3437500000 -152.0823822021 
138516.0156250000 -152.0811767578 
138595.7343750000 -152.0748596191 
138675.6406250000 -152.0664825439 
138755.4531250000 -152.0548095703 
138835.3125000000 -152.0493316650 
138915.2031250000 -152.0524291992 
138995.2968750000 -152.0609741211 
139075.2968750000 -152.0821990967 
139155.3281250000 -152.1095428467 
139235.5625000000 -152.1321105957 
139315.7031250000 -152.1590270996 
139395.8750000000 -152.2070617676 
139476.0937500000 -152.2568817139 
139556.5156250000 -152.2863922119 
139636.8281250000 -152.3120117188 
139717.1875000000 -152.3476257324 
139797.7500000000 -152.3841247559 
139878.2031250000 -152.4052734375 
139958.7031250000 -152.4164886475 
140039.2500000000 -152.4005737305 
140120.0000000000 -152.3536987305 
140200.6250000000 -152.3130645752 
140281.3125000000 -152.2626342773 
140362.2031250000 -152.2316741943 
140442.9843750000 -152.2214202881 
140523.8125000000 -152.2139434814 
140604.6718750000 -152.2011871338 
140685.7500000000 -152.1850433350 
140766.7187500000 -152.1724395752 
140847.7187500000 -152.1586761475 
140928.9375000000 -152.1365509033 
141010.0312500000 -152.1161193848 
141091.1875000000 -152.1069793701 
141172.5468750000 -152.1037902832 
141253.7812500000 -152.1084442139 
141335.0781250000 -152.1115570068 
141416.4218750000 -152.1097564697 
141497.9531250000 -152.0917968750 
141579.3906250000 -152.0609283447 
141660.8593750000 -152.0377960205 
141742.5468750000 -152.0103912354 
141824.1093750000 -151.9916076660 
141905.7343750000 -151.9804382324 
141987.4062500000 -151.9659881592 
142069.2656250000 -151.9361877441 
142151.0312500000 -151.9049530029 
142232.8437500000 -151.8899993896 
142314.8437500000 -151.8854980469 
142396.7500000000 -151.9023895264 
142478.7031250000 -151.9296875000 
142560.7031250000 -151.9706268311 
142642.8906250000 -152.0588531494 
142724.9843750000 -152.1657409668 
142807.1250000000 -152.2371826172 
142889.4687500000 -152.3180084229 
142971.7031250000 -152.3580322266 
143053.9843750000 -152.3566741943 
143136.2968750000 -152.3399353027 
143218.8281250000 -152.2994995117 
143301.2500000000 -152.2540283203 
143383.7187500000 -152.2219696045 
143466.4062500000 -152.1699981689 
143548.9687500000 -152.1176910400 
143631.5781250000 -152.0883941650 
143714.2343750000 -152.0625000000 
143797.0937500000 -152.0538330078 
143879.8593750000 -152.0534210205 
143962.6562500000 -152.0513305664 
144045.6718750000 -152.0412445068 
144128.5625000000 -152.0301055908 
144211.5156250000 -152.0289611816 
144294.5000000000 -152.0434417725 
144377.7031250000 -152.0690460205 
144460.7968750000 -152.0851593018 
144543.9218750000 -152.0934906006 
144627.2656250000 -152.0838012695 
144710.5000000000 -152.0713043213 
144793.7812500000 -152.0610656738 
144877.1093750000 -152.0684967041 
144960.6406250000 -152.0837249756 
145044.0625000000 -152.1051940918 
145127.5468750000 -152.1083221436 
145211.2187500000 -152.0913848877 
145294.7968750000 -152.0612487793 
145378.4062500000 -152.0051422119 
145462.0781250000 -151.9579467773 
145545.9375000000 -151.9423675537 
145629.7031250000 -151.9450988770 
145713.5156250000 -151.9642944336 
145797.5312500000 -151.9808502197 
145881.4375000000 -152.0090637207 
145965.3906250000 -152.0475006104 
146049.5468750000 -152.0833435059 
146133.6093750000 -152.1441192627 
146217.7031250000 -152.1934967041 
146301.8593750000 -152.2054138184 
146386.2031250000 -152.1784057617 
146470.4531250000 -152.1075744629 
146554.7500000000 -152.0373077393 
146639.2500000000 -151.9159698486 
146723.6406250000 -151.7984771729 
146808.0781250000 -151.7350006104 
146892.5625000000 -151.6789398193 
146977.2656250000 -151.6669769287 
147061.8437500000 -151.6861419678 
147146.4843750000 -151.7429199219 
147231.3281250000 -151.8140411377 
147316.0625000000 -151.8620300293 
147400.8437500000 -151.9233398438 
147485.6718750000 -151.9695892334 
147570.7031250000 -151.9899902344 
147655.6250000000 -152.0075073242 
147740.6093750000 -152.0151367188 
147825.7968750000 -152.0158996582 
147910.8593750000 -152.0133666992 
147995.9843750000 -152.0058898926 
148081.1562500000 -151.9940795898 
148166.5468750000 -151.9589385986 
148251.8125000000 -151.9069671631 
148337.1250000000 -151.8675994873 
148422.6562500000 -151.8217315674 
148508.0781250000 -151.8035888672 
148593.5468750000 -151.8134765625 
148679.0625000000 -151.8520660400 
148764.7812500000 -151.8982696533 
148850.3906250000 -151.9227142334 
148936.0625000000 -151.9362335205 
149021.9375000000 -151.9240722656 
149107.7031250000 -151.9021148682 
149193.5000000000 -151.8624114990 
149279.3750000000 -151.8311920166 
149365.4375000000 -151.8249816895 
149451.4062500000 -151.8427734375 
149537.4062500000 -151.8803100586 
149623.6250000000 -151.9240875244 
149709.7343750000 -151.9625854492 
149795.8906250000 -151.9829254150 
149882.1093750000 -152.0041656494 
149968.5312500000 -152.0148468018 
150054.8281250000 -152.0158081055 
150141.1875000000 -152.0161437988 
150227.7500000000 -152.0229187012 
150314.2187500000 -152.0323486328 
150400.7187500000 -152.0420837402 
150487.2656250000 -152.0338897705 
150574.0468750000 -151.9977111816 
150660.7031250000 -151.9521484375 
150747.4062500000 -151.9276275635 
150834.3281250000 -151.9141387939 
150921.1250000000 -151.9240722656 
151007.9843750000 -151.9414672852 
151094.8906250000 -151.9731903076 
151182.0000000000 -152.0043487549 
151269.0156250000 -152.0217132568 
151356.0625000000 -152.0380554199 
151443.3437500000 -152.0425872803 
151530.4843750000 -152.0363616943 
151617.7031250000 -152.0314788818 
151705.1250000000 -152.0363616943 
151792.4218750000 -152.0628967285 
151879.7812500000 -152.1035614014 
151967.1875000000 -152.1304931641 
152054.8125000000 -152.1511077881 
152142.3125000000 -152.1442413330 
152229.8750000000 -152.1101531982 
152317.6406250000 -152.0688934326 
152405.3125000000 -152.0445404053 
152493.0156250000 -152.0207824707 
152580.7812500000 -152.0106506348 
152668.7500000000 -152.0107421875 
152756.6093750000 -152.0139923096 
152844.5156250000 -152.0147705078 
152932.6562500000 -152.0096435547 
153020.6562500000 -152.0029449463 
153108.7187500000 -152.0009918213 
153196.8437500000 -152.0058593750 
153285.1718750000 -152.0163421631 
153373.3906250000 -152.0235748291 
153461.6562500000 -152.0208892822 
153550.1406250000 -152.0126800537 
153638.5000000000 -151.9989776611 
153726.9218750000 -151.9917907715 
153815.3906250000 -151.9979248047 
153904.0781250000 -152.0134124756 
153992.6562500000 -152.0277557373 
154081.2812500000 -152.0490722656 
154170.1093750000 -152.0614166260 
154258.8437500000 -152.0559844971 
154347.6093750000 -152.0168304443 
154436.4375000000 -151.9484558105 
154525.4843750000 -151.8652343750 
154614.4218750000 -151.7961425781 
154703.4062500000 -151.7720794678 
154792.5937500000 -151.7797241211 
154881.6875000000 -151.8273010254 
154970.8125000000 -151.9019775391 
155060.0000000000 -151.9720153809 
155149.4062500000 -152.0011138916 
155238.7031250000 -152.0054779053 
155328.0312500000 -151.9754638672 
155417.5937500000 -151.9285125732 
155507.0312500000 -151.8935394287 
155596.5312500000 -151.8944702148 
155686.0781250000 -151.9258270264 
155775.8437500000 -151.9591064453 
155865.5000000000 -152.0053253174 
155955.1875000000 -152.0324554443 
156045.1093750000 -152.0302124023 
156134.9218750000 -152.0142974854 
156224.7812500000 -152.0037231445 
156314.6875000000 -152.0010070801 
156404.8125000000 -152.0149993896 
156494.8281250000 -152.0433044434 
156584.8906250000 -152.0711517334 
156675.1718750000 -152.0819091797 
156765.3281250000 -152.0774230957 
156855.5468750000 -152.0505218506 
156946.0000000000 -151.9987640381 
157036.3125000000 -151.9327697754 
157126.6875000000 -151.8607177734 
157217.1093750000 -151.7976684570 
157307.7656250000 -151.7698669434 
157398.2968750000 -151.7602386475 
157488.8750000000 -151.7842712402 
157579.6875000000 -151.8403015137 
157670.3750000000 -151.9076385498 
157761.1093750000 -151.9710998535 
157851.9062500000 -152.0223388672 
157942.9218750000 -152.0458831787 
158033.8125000000 -152.0641479492 
158124.7656250000 -152.0674896240 
158215.9375000000 -152.0615386963 
158306.9843750000 -152.0577087402 
158398.0937500000 -152.0613098145 
158489.2500000000 -152.0658111572 
158580.6406250000 -152.0638275146 
158671.8906250000 -152.0472106934 
158763.2187500000 -152.0193634033 
158854.7500000000 -151.9897460938 
158946.1718750000 -151.9700012207 
159037.6406250000 -151.9723052979 
159129.1718750000 -151.9953002930 
159220.9218750000 -152.0401458740 
159312.5625000000 -152.0940551758 
159404.2343750000 -152.1293945312 
159496.1562500000 -152.1701049805 
159587.9375000000 -152.1922302246 
159679.7812500000 -152.1900939941 
159771.6718750000 -152.1753540039 
159863.7968750000 -152.1583099365 
159955.7968750000 -152.1455688477 
160047.8593750000 -152.1319732666 
160140.1406250000 -152.1067810059 
160232.2968750000 -152.0781097412 
160324.5156250000 -152.0203857422 
160416.7812500000 -151.9580230713 
160509.2656250000 -151.9065246582 
160601.6406250000 -151.8738555908 
160694.0625000000 -151.8684539795 
160786.7187500000 -151.8800354004 
160879.2500000000 -151.8965454102 
160971.8437500000 -151.9024353027 
161064.4843750000 -151.8872985840 
161157.3437500000 -151.8611450195 
161250.0937500000 -151.8447113037 
161342.8906250000 -151.8379669189 
161435.9218750000 -151.8579254150 
161528.8281250000 -151.9105682373 
161621.7812500000 -151.9769439697 
161714.7968750000 -152.0346832275 
161808.0468750000 -152.0682983398 
161901.1718750000 -152.0673675537 
161994.3437500000 -152.0483703613 
162087.7500000000 -152.0252532959 
162181.0312500000 -152.0085449219 
162274.3593750000 -151.9989776611 
162367.7500000000 -151.9882507324 
162461.3593750000 -151.9681091309 
162554.8593750000 -151.9398498535 
162648.4062500000 -151.9185485840 
162742.1875000000 -151.8885955811 
162835.8593750000 -151.8604278564 
162929.5625000000 -151.8249511719 
163023.5000000000 -151.7767791748 
163117.3281250000 -151.7219390869 
163211.2031250000 -151.6844177246 
163305.1250000000 -151.6982116699 
163399.2812500000 -151.7599487305 
163493.3281250000 -151.8572082520 
163587.4062500000 -151.9523773193 
163681.7343750000 -152.0178375244 
163775.9375000000 -152.0563659668 
163870.1875000000 -152.0709228516 
163964.5000000000 -152.0713806152 
164059.0312500000 -152.0527343750 
164153.4531250000 -152.0183715820 
164247.9218750000 -151.9720153809 
164342.6250000000 -151.9260711670 
164437.2031250000 -151.8898620605 
164531.8281250000 -151.8631286621 
164626.5156250000 -151.8426971436 
164721.4531250000 -151.8210144043 
164816.2343750000 -151.7933349609 
164911.0937500000 -151.7627410889 
165006.1875000000 -151.7369537354 
165101.1406250000 -151.7228851318 
165196.1562500000 -151.7293243408 
165291.2187500000 -151.7510528564 
165386.5312500000 -151.7831726074 
165481.7031250000 -151.8165740967 
165576.9375000000 -151.8474426270 
165672.4218750000 -151.8740081787 
165767.7656250000 -151.8886718750 
165863.1562500000 -151.8889007568 
165958.6093750000 -151.8749542236 
166054.2968750000 -151.8608245850 
166149.8593750000 -151.8598937988 
166245.4843750000 -151.8705596924 
166341.3437500000 -151.8830566406 
166437.0625000000 -151.8865661621 
166532.8593750000 -151.8789062500 
166628.6875000000 -151.8711547852 
166724.7656250000 -151.8723449707 
166820.7187500000 -151.8781127930 
166916.7187500000 -151.8764953613 
167012.9687500000 -151.8623352051 
167109.0781250000 -151.8405761719 
167205.2500000000 -151.8273162842 
167301.4843750000 -151.8375396729 
167397.9375000000 -151.8639831543 
167494.2812500000 -151.8910217285 
167590.6718750000 -151.9014892578 
167687.2968750000 -151.8835449219 
167783.8125000000 -151.8500518799 
167880.3593750000 -151.8163909912 
167976.9843750000 -151.7953186035 
168073.8281250000 -151.7926483154 
168170.5625000000 -151.7984771729 
168267.3437500000 -151.8043670654 
168364.3593750000 -151.8059082031 
168461.2500000000 -151.8028411865 
168558.2031250000 -151.7976379395 
168655.3906250000 -151.7881927490 
168752.4531250000 -151.7654724121 
168849.5781250000 -151.7440490723 
168946.7500000000 -151.7314758301 
169044.1562500000 -151.7331085205 
169141.4375000000 -151.7466278076 
169238.7812500000 -151.7577362061 
169336.3593750000 -151.7576446533 
169433.8125000000 -151.7542419434 
169531.3281250000 -151.7642822266 
169628.8906250000 -151.7966308594 
169726.7031250000 -151.8583068848 
169824.3750000000 -151.9342498779 
169922.1093750000 -152.0036468506 
170020.0781250000 -152.0465087891 
170117.9218750000 -152.0415039062 
170215.8281250000 -151.9828643799 
170313.7812500000 -151.9228820801 
170411.9843750000 -151.8739318848 
170510.0625000000 -151.8462982178 
170608.1875000000 -151.8498382568 
170706.5625000000 -151.8741760254 
170804.7968750000 -151.9119567871 
170903.0937500000 -151.9507293701 
171001.4531250000 -151.9827270508 
171100.0468750000 -152.0046234131 
171198.5156250000 -152.0072326660 
171297.0468750000 -151.9765014648 
171395.8125000000 -151.9271087646 
171494.4531250000 -151.8576507568 
171593.1406250000 -151.7819671631 
171691.8906250000 -151.7169036865 
171790.8906250000 -151.6768188477 
171889.7500000000 -151.6805572510 
171988.6718750000 -151.7183074951 
172087.8437500000 -151.7795104980 
172186.8750000000 -151.8494415283 
172285.9687500000 -151.8719177246 
172385.1250000000 -151.8632812500 
172484.5156250000 -151.8430633545 
172583.7812500000 -151.8257446289 
172683.1093750000 -151.8155517578 
172782.6718750000 -151.8054504395 
172882.1093750000 -151.7835693359 
172981.6093750000 -151.7377319336 
173081.1562500000 -151.6538848877 
173180.9531250000 -151.5934448242 
173280.6093750000 -151.5617065430 
173380.3437500000 -151.5653839111 
173480.3125000000 -151.6143035889 
173580.1406250000 -151.6899719238 
173680.0468750000 -151.7788085938 
173779.9843750000 -151.8856201172 
173880.1875000000 -151.9418182373 
173980.2656250000 -151.9617004395 
174080.3906250000 -151.9507904053 
174180.7500000000 -151.9114379883 
174281.0000000000 -151.8626556396 
174381.2968750000 -151.8155975342 
174481.6562500000 -151.7633666992 
174582.2500000000 -151.7321472168 
174682.7343750000 -151.7100982666 
174783.2500000000 -151.7000732422 
174884.0312500000 -151.7148132324 
174984.6875000000 -151.7734832764 
175085.3906250000 -151.8341979980 
175186.3437500000 -151.8797607422 
175287.1562500000 -151.8942718506 
175388.0312500000 -151.8707122803 
175488.9687500000 -151.8261108398 
175590.1562500000 -151.8144378662 
175691.2031250000 -151.8317260742 
175792.3125000000 -151.8715820312 
175893.6718750000 -151.9109344482 
175994.9062500000 -151.9306182861 
176096.1875000000 -151.9180145264 
176197.5312500000 -151.8767242432 
176299.1250000000 -151.8496093750 
176400.5781250000 -151.8466186523 
176502.0937500000 -151.8630065918 
176603.8750000000 -151.8836059570 
176705.5000000000 -151.8809051514 
176807.2031250000 -151.8502960205 
176908.9531250000 -151.8069305420 
177010.9531250000 -151.7672424316 
177112.8281250000 -151.7393951416 
177214.7500000000 -151.7179870605 
177316.9375000000 -151.7132720947 
177418.9843750000 -151.7216644287 
177521.0781250000 -151.7404327393 
177623.2500000000 -151.7669067383 
177725.6562500000 -151.7998809814 
177827.9375000000 -151.8163604736 
177930.2812500000 -151.8246307373 
178032.8750000000 -151.8403167725 
178135.3281250000 -151.8694458008 
178237.8437500000 -151.9196624756 
178340.4218750000 -151.9726409912 
178443.2500000000 -151.9978027344 
178545.9531250000 -151.9648437500 
178648.7031250000 -151.8978729248 
178751.7031250000 -151.8151855469 
178854.5781250000 -151.7358245850 
178957.5000000000 -151.6714477539 
179060.5000000000 -151.6224212646 
179163.7343750000 -151.6235504150 
179266.8437500000 -151.6614837646 
179370.0156250000 -151.7288818359 
179473.4375000000 -151.7632598877 
179576.7187500000 -151.7610168457 
179680.0781250000 -151.7312774658 
179783.4843750000 -151.6825866699 
179887.1406250000 -151.6206054688 
179990.6562500000 -151.5913391113 
180094.2500000000 -151.5877685547 
180198.0937500000 -151.6056518555 
180301.7968750000 -151.6162414551 
180405.5468750000 -151.6029968262 
180509.3750000000 -151.5706481934 
180613.4531250000 -151.5354461670 
180717.4062500000 -151.5263824463 
180821.4062500000 -151.5645294189 
180925.6562500000 -151.6445922852 
181029.7812500000 -151.7694244385 
181133.9687500000 -151.8399963379 
181238.4062500000 -151.8533630371 
181342.7031250000 -151.7972412109 
181447.0781250000 -151.7284851074 
181551.5000000000 -151.6734619141 
181656.1718750000 -151.6517791748 
181760.7187500000 -151.6793975830 
181865.3125000000 -151.7396850586 
181970.1875000000 -151.8063812256 
182074.9062500000 -151.8467712402 
182179.6875000000 -151.8318939209 
182284.5312500000 -151.7782592773 
182389.6406250000 -151.7198944092 
182494.5937500000 -151.6743927002 
182599.6250000000 -151.6611175537 
182704.9062500000 -151.6413116455 
182810.0625000000 -151.5825958252 
182915.2656250000 -151.5261840820 
183020.5312500000 -151.4911499023 
183126.0625000000 -151.5038757324 
183231.4531250000 -151.5554809570 
183336.8906250000 -151.6278076172 
183442.6093750000 -151.7213287354 
183548.1718750000 -151.7740631104 
183653.8125000000 -151.7942352295 
183759.5000000000 -151.7668609619 
183865.4531250000 -151.7144622803 
183971.2656250000 -151.6597290039 
184077.1406250000 -151.6213226318 
184183.2812500000 -151.6237182617 
184289.2812500000 -151.6422729492 
184395.3281250000 -151.6642150879 
184501.4531250000 -151.6752166748 
184607.8437500000 -151.6902313232 
184714.0781250000 -151.7261199951 
184820.3750000000 -151.7603912354 
184926.9531250000 -151.7861175537 
185033.3750000000 -151.7958679199 
185139.8593750000 -151.7928009033 
185246.4062500000 -151.8007965088 
185353.2187500000 -151.8336181641 
185459.8906250000 -151.8541412354 
185566.6250000000 -151.8367156982 
185673.6093750000 -151.7593078613 
185780.4687500000 -151.6916809082 
185887.3906250000 -151.6587219238 
185994.3593750000 -151.6824340820 
186101.6093750000 -151.7358856201 
186208.7031250000 -151.7914276123 
186315.8750000000 -151.8387908936 
186423.2968750000 -151.8574371338 
186530.5781250000 -151.8656616211 
186637.9375000000 -151.8761596680 
186745.3437500000 -151.8980407715 
186853.0156250000 -151.9220886230 
186960.5468750000 -151.9471282959 
187068.1406250000 -151.9554443359 
187176.0000000000 -151.9261779785 
187283.7187500000 -151.8610076904 
187391.5000000000 -151.7590484619 
187499.3437500000 -151.6958312988 
187607.4531250000 -151.6583099365 
187715.4218750000 -151.6371612549 
187823.4531250000 -151.6433715820 
187931.7500000000 -151.6599426270 
188039.9062500000 -151.6705017090 
188148.1250000000 -151.6504364014 
188256.6093750000 -151.6118011475 
188364.9531250000 -151.5746002197 
188473.3593750000 -151.5601196289 
188581.8125000000 -151.5815734863 
188690.5468750000 -151.6259918213 
188799.1406250000 -151.6955871582 
188907.7968750000 -151.7583618164 
189016.7187500000 -151.7929992676 
189125.5000000000 -151.8142395020 
189234.3437500000 -151.8385620117 
189343.2500000000 -151.8633728027 
189452.4218750000 -151.8896026611 
189561.4531250000 -151.8972625732 
189670.5312500000 -151.8517303467 
189779.9062500000 -151.7901611328 
189889.1250000000 -151.7158050537 
189998.4062500000 -151.6245727539 
190107.7500000000 -151.5854339600 
190217.3593750000 -151.5987396240 
190326.8281250000 -151.6705169678 
190436.3593750000 -151.7321777344 
190546.1562500000 -151.7347869873 
190655.8281250000 -151.7053375244 
190765.5468750000 -151.6746063232 
190875.3281250000 -151.6828613281 
190985.3906250000 -151.7043304443 
191095.2968750000 -151.7218627930 
191205.2656250000 -151.7308349609 
191315.5156250000 -151.7319641113 
191425.6250000000 -151.7332458496 
191535.7812500000 -151.7256011963 
191646.0156250000 -151.6898803711 
191756.5156250000 -151.6489715576 
191866.8750000000 -151.6149291992 
191977.2968750000 -151.6013488770 
192087.9843750000 -151.6157379150 
192198.5312500000 -151.6205902100 
192309.1406250000 -151.5995330811 
192419.8125000000 -151.5449523926 
192530.7656250000 -151.4988250732 
192641.5625000000 -151.4854431152 
192752.4218750000 -151.4814147949 
192863.5625000000 -151.4646148682 
192974.5625000000 -151.4456481934 
193085.6093750000 -151.4517669678 
193196.7343750000 -151.4838104248 
193308.1250000000 -151.5344390869 
193419.3750000000 -151.5585632324 
193530.6875000000 -151.5505981445 
193642.2812500000 -151.5207977295 
193753.7187500000 -151.4705657959 
193865.2187500000 -151.4421997070 
193976.7968750000 -151.4533233643 
194088.6406250000 -151.4983978271 
194200.3281250000 -151.5798339844 
194312.0937500000 -151.6481781006 
194424.1406250000 -151.6753692627 
194536.0312500000 -151.6789245605 
194647.9843750000 -151.6647491455 
194760.2187500000 -151.6427154541 
194872.2968750000 -151.6306915283 
194984.4375000000 -151.6302032471 
195096.6562500000 -151.6397857666 
195209.1406250000 -151.6475219727 
195321.4843750000 -151.6523437500 
195433.8906250000 -151.6578369141 
195546.5781250000 -151.6608123779 
195659.1250000000 -151.6516571045 
195771.7187500000 -151.6347808838 
195884.3906250000 -151.6340026855 
195997.3281250000 -151.6575012207 
196110.1250000000 -151.7037963867 
196222.9843750000 -151.7099609375 
196336.1250000000 -151.6599426270 
196449.1250000000 -151.5655670166 
196562.1718750000 -151.4377899170 
196675.2968750000 -151.3577880859 
196788.7031250000 -151.3252563477 
196901.9531250000 -151.3152008057 
197015.2656250000 -151.3156280518 
197128.8593750000 -151.3414916992 
197242.3125000000 -151.3978118896 
197355.8281250000 -151.4589843750 
197469.3906250000 -151.4953613281 
197583.2500000000 -151.5252685547 
197696.9687500000 -151.5702514648 
197810.7343750000 -151.6219635010 
197924.7968750000 -151.6527862549 
198038.7031250000 -151.6600189209 
198152.6718750000 -151.6336364746 
198266.7031250000 -151.5839233398 
198381.0312500000 -151.5455017090 
198495.1875000000 -151.5376129150 
198609.4218750000 -151.5513000488 
198723.9375000000 -151.5833740234 
198838.3125000000 -151.6090698242 
198952.7343750000 -151.6135253906 
199067.2343750000 -151.6043548584 
199182.0156250000 -151.5866546631 
199296.6406250000 -151.5526885986 
199411.3437500000 -151.4901885986 
199526.3125000000 -151.2956848145 
199641.1406250000 -150.9480743408 
199756.0312500000 -150.3457183838 
199871.0000000000 -149.4964904785 
199986.2343750000 -149.0648498535 
200101.3281250000 -149.3244018555 
200216.4843750000 -150.1206054688 
200331.9375000000 -150.7908630371 
200447.2187500000 -151.2381896973 
200562.5781250000 -151.4756011963 
200678.0000000000 -151.4710388184 
200793.7187500000 -151.4435424805 
200909.2656250000 -151.4658355713 
201024.8906250000 -151.5306854248 
201140.7968750000 -151.6307525635 
201256.5625000000 -151.6942596436 
201372.3750000000 -151.6873779297 
201488.2656250000 -151.6154327393 
201604.4375000000 -151.5494079590 
201720.4687500000 -151.5140075684 
201836.5625000000 -151.5386810303 
201952.9375000000 -151.6228179932 
202069.1562500000 -151.6876373291 
202185.4531250000 -151.6653747559 
202302.0312500000 -151.5928344727 
202418.4531250000 -151.5062103271 
202534.9375000000 -151.4478302002 
202651.5000000000 -151.4985961914 
202768.3437500000 -151.6106414795 
202885.0312500000 -151.6802673340 
203001.7968750000 -151.6727752686 
203118.8437500000 -151.6231536865 
203235.7343750000 -151.5545043945 
203352.7031250000 -151.5224304199 
203469.7343750000 -151.5333404541 
203587.0468750000 -151.5745544434 
203704.2187500000 -151.6132507324 
203821.4531250000 -151.6430969238 
203938.9687500000 -151.6520385742 
204056.3281250000 -151.6231079102 
204173.7656250000 -151.5726470947 
204291.2656250000 -151.5093536377 
204409.0625000000 -151.4358978271 
204526.7031250000 -151.3861236572 
204644.4062500000 -151.3664703369 
204762.4062500000 -151.4059295654 
204880.2343750000 -151.5034179688 
204998.1406250000 -151.5794219971 
205116.1250000000 -151.5842895508 
205234.3906250000 -151.5711364746 
205352.5000000000 -151.5927429199 
205470.6875000000 -151.6813507080 
205589.1562500000 -151.7715759277 
205707.4687500000 -151.7778472900 
205825.8593750000 -151.7042846680 
205944.3125000000 -151.6190490723 
206063.0468750000 -151.5685424805 
206181.6406250000 -151.5562591553 
206300.2968750000 -151.5663909912 
206419.2500000000 -151.6067199707 
206538.0468750000 -151.6672363281 
206656.9062500000 -151.7201690674 
206775.8281250000 -151.7410888672 
206895.0625000000 -151.7267303467 
207014.1250000000 -151.7002563477 
207133.2656250000 -151.6680603027 
207252.6875000000 -151.6326904297 
207371.9687500000 -151.6140289307 
207491.3125000000 -151.5990295410 
207610.7187500000 -151.5738830566 
207730.4218750000 -151.5477752686 
207849.9687500000 -151.5295867920 
207969.5937500000 -151.5065155029 
208089.5000000000 -151.4794769287 
208209.2656250000 -151.4505004883 
208329.0781250000 -151.4294586182 
208448.9843750000 -151.4378967285 
208569.1718750000 -151.4697113037 
208689.2031250000 -151.5290985107 
208809.2968750000 -151.6219787598 
208929.7031250000 -151.7075042725 
209049.9375000000 -151.7108459473 
209170.2343750000 -151.6509552002 
209290.8437500000 -151.5680541992 
209411.2968750000 -151.4821777344 
209531.8125000000 -151.4261016846 
209652.3906250000 -151.3706817627 
209773.2812500000 -151.3284301758 
209894.0000000000 -151.3280334473 
210014.7968750000 -151.3608398438 
210135.8906250000 -151.4054718018 
210256.8125000000 -151.4583435059 
210377.8281250000 -151.4981536865 
210498.8906250000 -151.5186157227 
210620.2656250000 -151.4961547852 
210741.4843750000 -151.4257659912 
210862.7500000000 -151.3604583740 
210984.3437500000 -151.3409729004 
211105.7656250000 -151.3622131348 
211227.2500000000 -151.4048004150 
211348.8125000000 -151.4737243652 
211470.6718750000 -151.5784606934 
211592.3750000000 -151.6845092773 
211714.1406250000 -151.7263793945 
211836.2187500000 -151.7075653076 
211958.1250000000 -151.6269989014 
212080.1093750000 -151.5489044189 
212202.1562500000 -151.5269927979 
212324.5156250000 -151.5513000488 
212446.7031250000 -151.5774383545 
212568.9687500000 -151.5891418457 
212691.5312500000 -151.6098175049 
212813.9375000000 -151.6454772949 
212936.4062500000 -151.6553649902 
213058.9531250000 -151.6019592285 
213181.7968750000 -151.5055236816 
213304.4843750000 -151.4375305176 
213427.2500000000 -151.3933868408 
213550.3125000000 -151.3609466553 
213673.2031250000 -151.3467407227 
213796.1718750000 -151.3560485840 
213919.2031250000 -151.3947143555 
214042.5625000000 -151.4438781738 
214165.7343750000 -151.4771118164 
214288.9843750000 -151.4844818115 
214412.5468750000 -151.4751739502 
214535.9375000000 -151.4686889648 
214659.4062500000 -151.4815216064 
214782.9375000000 -151.5172576904 
214906.7812500000 -151.5723419189 
215030.4531250000 -151.6398162842 
215154.2031250000 -151.6904754639 
215278.2656250000 -151.6740875244 
215402.1562500000 -151.6066741943 
215526.1250000000 -151.5063171387 
215650.1562500000 -151.3881683350 
215774.5000000000 -151.3409729004 
215898.6718750000 -151.3707275391 
216022.9218750000 -151.4362640381 
216147.4843750000 -151.4839782715 
216271.8750000000 -151.4838104248 
216396.3281250000 -151.4544525146 
216520.8750000000 -151.4386749268 
216645.7187500000 -151.4471588135 
216770.3906250000 -151.4548339844 
216895.1406250000 -151.4430999756 
217020.2031250000 -151.4202117920 
217145.0937500000 -151.4143218994 
217270.0625000000 -151.4488983154 
217395.3437500000 -151.5134277344 
217520.4531250000 -151.5725097656 
217645.6406250000 -151.6075286865 
217770.8906250000 -151.6260070801 
217896.4531250000 -151.6272125244 
218021.8437500000 -151.5928039551 
218147.3281250000 -151.5217742920 
218273.1093750000 -151.4408721924 
218398.7187500000 -151.3776245117 
218524.4062500000 -151.3464660645 
218650.1718750000 -151.3470458984 
218776.2343750000 -151.3659515381 
218902.1406250000 -151.3959350586 
219028.1250000000 -151.4349365234 
219154.4062500000 -151.4580535889 
219280.5312500000 -151.4605712891 
219406.7343750000 -151.4538116455 
219533.0000000000 -151.4889221191 
219659.5781250000 -151.5765991211 
219785.9843750000 -151.6385955811 
219912.4843750000 -151.6123809814 
220039.2812500000 -151.5412445068 
220165.9062500000 -151.5095062256 
220292.6093750000 -151.5424346924 
220419.3906250000 -151.5921630859 
220546.4843750000 -151.6026611328 
220673.4062500000 -151.5735778809 
220800.4062500000 -151.5427246094 
220927.7187500000 -151.5303802490 
221054.8593750000 -151.5273132324 
221182.0781250000 -151.5199584961 
221309.3593750000 -151.5050201416 
221436.9687500000 -151.4829254150 
221564.4062500000 -151.4574127197 
221691.9218750000 -151.4391632080 
221819.7343750000 -151.4340362549 
221947.3906250000 -151.4368896484 
222075.1250000000 -151.4457702637 
222202.9375000000 -151.4619293213 
222331.0468750000 -151.4732208252 
222459.0000000000 -151.4648742676 
222587.0312500000 -151.4477691650 
222715.3750000000 -151.4597473145 
222843.5468750000 -151.5029602051 
222971.7812500000 -151.5074615479 
223100.1093750000 -151.4515228271 
223228.7500000000 -151.3760375977 
223357.2031250000 -151.3567199707 
223485.7500000000 -151.4150543213 
223614.6093750000 -151.4882507324 
223743.2968750000 -151.5036010742 
223872.0625000000 -151.4728546143 
224000.9062500000 -151.4792175293 
224130.0625000000 -151.5672912598 
224259.0468750000 -151.6697082520 
224388.1093750000 -151.6711120605 
224517.4843750000 -151.5529327393 
224646.7031250000 -151.4064788818 
224775.9843750000 -151.3029785156 
224905.5781250000 -151.2424926758 
225035.0156250000 -151.2186126709 
225164.5156250000 -151.2499237061 
225294.1093750000 -151.3327484131 
225424.0000000000 -151.4171752930 
225553.7343750000 -151.4521636963 
225683.5468750000 -151.4371490479 
225813.6718750000 -151.4102478027 
225943.6250000000 -151.4045562744 
226073.6562500000 -151.4393005371 
226203.7656250000 -151.5186614990 
226334.1875000000 -151.6088256836 
226464.4375000000 -151.6390991211 
226594.7656250000 -151.5623168945 
226725.4218750000 -151.4820098877 
226855.9062500000 -151.4448242188 
226986.4531250000 -151.4451904297 
227117.0937500000 -151.4500274658 
227248.0468750000 -151.4526824951 
227378.8281250000 -151.4641265869 
227509.6718750000 -151.4792327881 
227640.8593750000 -151.4869689941 
227771.8593750000 -151.4809875488 
227902.9531250000 -151.4518280029 
228034.1093750000 -151.4071502686 
228165.5937500000 -151.3844604492 
228296.8906250000 -151.4087066650 
228428.2812500000 -151.4598846436 
228559.9843750000 -151.5036773682 
228691.5312500000 -151.5297241211 
228823.1406250000 -151.5154571533 
228954.8281250000 -151.4442596436 
229086.8281250000 -151.3225708008 
229218.6718750000 -151.2066040039 
229350.5937500000 -151.1592712402 
229482.8281250000 -151.1838378906 
229614.8906250000 -151.2255706787 
229747.0468750000 -151.2377929688 
229879.2656250000 -151.2236022949 
230011.8125000000 -151.2068023682 
230144.1718750000 -151.1922912598 
230276.6250000000 -151.1734161377 
230409.4062500000 -151.1607818604 
230542.0000000000 -151.1843261719 
230674.6718750000 -151.2139892578 
230807.4218750000 -151.2173309326 
230940.5156250000 -151.1939239502 
231073.4062500000 -151.1785583496 
231206.3906250000 -151.2078857422 
231339.7031250000 -151.2991485596 
231472.8437500000 -151.4413299561 
231606.0468750000 -151.5859069824 
231739.3437500000 -151.6660461426 
231872.9687500000 -151.6328582764 
232006.4062500000 -151.5204467773 
232139.9218750000 -151.4248809814 
232273.7812500000 -151.3604278564 
232407.4531250000 -151.3460388184 
232541.2031250000 -151.3715972900 
232675.0156250000 -151.3972015381 
232809.1875000000 -151.3996734619 
232943.1562500000 -151.4048767090 
233077.2187500000 -151.4661865234 
233211.6093750000 -151.5642852783 
233345.8281250000 -151.6186370850 
233480.1093750000 -151.6105194092 
233614.7343750000 -151.5393524170 
233749.1718750000 -151.4529876709 
233883.7031250000 -151.4143218994 
234018.2968750000 -151.4492797852 
234153.2343750000 -151.5250244141 
234287.9843750000 -151.5715179443 
234422.8125000000 -151.5278778076 
234557.9843750000 -151.4654388428 
234692.9687500000 -151.4144439697 
234828.0312500000 -151.3736724854 
234963.1875000000 -151.3497467041 
235098.6562500000 -151.3735504150 
235233.9531250000 -151.4576568604 
235369.3281250000 -151.5693817139 
235505.0468750000 -151.5901794434 
235640.5781250000 -151.5406036377 
235776.1875000000 -151.4848632812 
235911.8750000000 -151.4387054443 
236047.9062500000 -151.3955078125 
236183.7500000000 -151.3614959717 
236319.6718750000 -151.3543395996 
236455.9375000000 -151.3713989258 
236592.0156250000 -151.3825683594 
236728.1718750000 -151.3878021240 
236864.4062500000 -151.3871307373 
237000.9843750000 -151.3791351318 
237137.3750000000 -151.3796539307 
237273.8437500000 -151.4277496338 
237410.6562500000 -151.4895324707 
237547.2812500000 -151.4844055176 
237683.9843750000 -151.4373016357 
237820.7812500000 -151.4069061279 
237957.9062500000 -151.4121093750 
238094.8437500000 -151.4195404053 
238231.8750000000 -151.4072113037 
238369.2343750000 -151.4123992920 
238506.4062500000 -151.4448242188 
238643.6718750000 -151.4747924805 
238781.0156250000 -151.4830169678 
238918.6875000000 -151.4756317139 
239056.1875000000 -151.4765930176 
239193.7656250000 -151.5108489990 
239331.6718750000 -151.5302581787 
239469.4062500000 -151.4843902588 
239607.2343750000 -151.3843841553 
239745.1250000000 -151.3057098389 
239883.3593750000 -151.3110198975 
240021.4062500000 -151.3829498291 
240159.5312500000 -151.4437408447 
240298.0156250000 -151.4876403809 
240436.2968750000 -151.5001831055 
240574.6718750000 -151.4551849365 
240713.1250000000 -151.3837585449 
240851.9218750000 -151.3522796631 
240990.5312500000 -151.3665618896 
241129.2187500000 -151.4233551025 
241268.2500000000 -151.4915008545 
241407.0937500000 -151.5193634033 
241546.0312500000 -151.4754486084 
241685.2968750000 -151.4239959717 
241824.3906250000 -151.3764495850 
241963.5625000000 -151.3204345703 
242102.8125000000 -151.2422943115 
242242.4062500000 -151.1953887939 
242381.8125000000 -151.2048034668 
242521.2968750000 -151.2401885986 
242661.1406250000 -151.2690277100 
242800.7812500000 -151.2810058594 
242940.5156250000 -151.2924041748 
243080.3281250000 -151.3003845215 
243220.4843750000 -151.3043060303 
243360.4531250000 -151.3301696777 
243500.5156250000 -151.3996734619 
243640.9218750000 -151.4229431152 
243781.1250000000 -151.3705596924 
243921.4218750000 -151.3142547607 
244061.7968750000 -151.2977905273 
244202.5312500000 -151.2968292236 
244343.0625000000 -151.2669219971 
244483.6875000000 -151.2271423340 
244624.6406250000 -151.1850585938 
244765.4218750000 -151.1408691406 
244906.2968750000 -151.0995025635 
245047.2343750000 -151.0898284912 
245188.5312500000 -151.1060333252 
245329.6250000000 -151.1473846436 
245470.8125000000 -151.2388305664 
245612.3593750000 -151.3143005371 
245753.7031250000 -151.3108062744 
245895.1250000000 -151.2654876709 
246036.6406250000 -151.2173004150 
246178.5000000000 -151.1917419434 
246320.1875000000 -151.2133026123 
246461.9375000000 -151.2469024658 
246604.0468750000 -151.2604064941 
246745.9687500000 -151.2390441895 
246887.9687500000 -151.1911926270 
247030.0468750000 -151.1439361572 
247172.4843750000 -151.1251373291 
247314.7343750000 -151.1675872803 
247457.0625000000 -151.2242279053 
247599.7500000000 -151.2557067871 
247742.2343750000 -151.2975463867 
247884.8125000000 -151.3681640625 
248027.4687500000 -151.4133300781 
248170.4843750000 -151.4091339111 
248313.2968750000 -151.3777923584 
248456.2031250000 -151.3283081055 
248599.4687500000 -151.2993011475 
248742.5312500000 -151.2859344482 
248885.6718750000 -151.2618255615 
249028.9062500000 -151.2494201660 
249172.5000000000 -151.2996063232 
249315.8906250000 -151.3681030273 
249459.3750000000 -151.4116668701 
249603.2187500000 -151.3959350586 
249746.8593750000 -151.3315887451 
249890.5937500000 -151.2808990479 
250034.4062500000 -151.2552337646 
250178.5625000000 -151.2513732910 
250322.5468750000 -151.2583770752 
250466.6093750000 -151.2777404785 
250611.0156250000 -151.3090515137 
250755.2500000000 -151.3232879639 
250899.5625000000 -151.2739715576 
251044.2187500000 -151.2060089111 
251188.7031250000 -151.1707611084 
251333.2500000000 -151.2208404541 
251477.8906250000 -151.3292999268 
251622.8906250000 -151.3878631592 
251767.7031250000 -151.3574829102 
251912.5937500000 -151.2798614502 
252057.8437500000 -151.2662658691 
252202.9062500000 -151.3157958984 
252348.0468750000 -151.3864898682 
252493.2812500000 -151.3875732422 
252638.8593750000 -151.3408813477 
252784.2500000000 -151.3161926270 
252929.7343750000 -151.3745574951 
253075.5625000000 -151.4332275391 
253221.2031250000 -151.4400329590 
253366.9375000000 -151.4040679932 
253512.7500000000 -151.3656921387 
253658.9218750000 -151.3164825439 
253804.9062500000 -151.2575836182 
253950.9687500000 -151.2690124512 
254097.3906250000 -151.3269500732 
254243.6250000000 -151.3788604736 
254389.9375000000 -151.3726348877 
254536.3437500000 -151.3230438232 
254683.1093750000 -151.2574157715 
254829.6718750000 -151.2174835205 
254976.3281250000 -151.2490386963 
255123.3437500000 -151.2890014648 
255270.1718750000 -151.2759094238 
255417.0781250000 -151.2007598877 
255564.0625000000 -151.1493988037 
255711.4218750000 -151.1792755127 
255858.5781250000 -151.2925262451 
256005.8281250000 -151.3740844727 
256153.4375000000 -151.3945922852 
256300.8593750000 -151.3654479980 
256448.3593750000 -151.3278656006 
256595.9375000000 -151.2608947754 
256743.8906250000 -151.2022552490 
256891.6406250000 -151.1929321289 
257039.4843750000 -151.2104187012 
257187.7031250000 -151.2155151367 
257335.7031250000 -151.2129669189 
257483.7968750000 -151.2473297119 
257631.9843750000 -151.3258972168 
257780.5312500000 -151.3943634033 
257928.8906250000 -151.4452667236 
258077.3125000000 -151.4532775879 
258226.1250000000 -151.4319305420 
258374.7343750000 -151.3613891602 
258523.4218750000 -151.2317504883 
258672.2031250000 -151.1277465820 
258821.3593750000 -151.1101226807 
258970.3125000000 -151.1944580078 
259119.3437500000 -151.2691802979 
259268.7500000000 -151.3171386719 
259417.9531250000 -151.3232116699 
259567.2500000000 -151.3111419678 
259716.9218750000 -151.3059997559 
259866.3750000000 -151.3184509277 
260015.9375000000 -151.3303375244 
260165.5781250000 -151.3233489990 
260315.5781250000 -151.2724304199 
260465.3906250000 -151.2003326416 
260615.2812500000 -151.1212615967 
260765.5625000000 -151.0760955811 
260915.6250000000 -151.0496978760 
261065.7812500000 -151.0372924805 
261216.0312500000 -151.0462646484 
261366.6406250000 -151.0699157715 
261517.0625000000 -151.0970764160 
261667.5625000000 -151.1310729980 
261818.4375000000 -151.1650085449 
261969.1093750000 -151.1479644775 
262119.8750000000 -151.1190338135 
262270.7187500000 -151.1260528564 
262421.9375000000 -151.1527099609 
262572.9687500000 -151.1569213867 
262724.0625000000 -151.1605224609 
262875.5625000000 -151.1874237061 
263026.8437500000 -151.2269134521 
263178.2187500000 -151.2187805176 
263329.6875000000 -151.1516265869 
263481.5000000000 -151.0724182129 
263633.1562500000 -151.0253753662 
263784.8750000000 -151.0086059570 
263936.9687500000 -151.0463409424 
264088.8437500000 -151.1169738770 
264240.8437500000 -151.2002868652 
264392.9062500000 -151.2130584717 
264545.3437500000 -151.1335144043 
264697.5937500000 -151.0382385254 
264849.9375000000 -151.0072937012 
265002.6250000000 -151.0531158447 
265155.1562500000 -151.1448669434 
265307.7500000000 -151.1970825195 
265460.4375000000 -151.1839904785 
265613.5000000000 -151.1639404297 
265766.3437500000 -151.1776123047 
265919.2812500000 -151.2137451172 
266072.6250000000 -151.2343444824 
266225.7500000000 -151.2296142578 
266378.9687500000 -151.2157745361 
266532.2500000000 -151.2268676758 
266685.9375000000 -151.2931671143 
266839.4062500000 -151.3796081543 
266992.9687500000 -151.4235229492 
267146.9375000000 -151.4039611816 
267300.6562500000 -151.3577880859 
267454.5000000000 -151.3316192627 
267608.4062500000 -151.3125762939 
267762.7187500000 -151.2760314941 
267916.8125000000 -151.2411346436 
268071.0000000000 -151.2447967529 
268225.5625000000 -151.2428283691 
268379.9375000000 -151.1820068359 
268534.3750000000 -151.1200103760 
268688.9375000000 -151.1090698242 
268843.8437500000 -151.1719818115 
268998.5625000000 -151.2597656250 
269153.3750000000 -151.3109283447 
269308.5625000000 -151.2949066162 
269463.5625000000 -151.2381744385 
269618.6250000000 -151.1936035156 
269774.0937500000 -151.1986999512 
269929.3437500000 -151.2543334961 
270084.6875000000 -151.2565460205 
270240.1250000000 -151.1765747070 
270395.9375000000 -151.0767669678 
270551.5625000000 -150.9926300049 
270707.2500000000 -150.9355163574 
270863.3437500000 -150.9414367676 
271019.2187500000 -151.0048217773 
271175.1875000000 -151.1074066162 
271331.2500000000 -151.1849365234 
271487.6875000000 -151.2133026123 
271643.9375000000 -151.2150268555 
271800.2812500000 -151.2113037109 
271957.0000000000 -151.1957550049 
272113.5000000000 -151.1539154053 
272270.0937500000 -151.1087036133 
272426.7812500000 -151.1057891846 
272583.8750000000 -151.1603546143 
272740.7500000000 -151.2262878418 
272897.6875000000 -151.2265319824 
273055.0625000000 -151.1483764648 
273212.1875000000 -151.0542144775 
273369.4375000000 -151.0003204346 
273526.7500000000 -150.9789276123 
273684.4687500000 -150.9765319824 
273841.9687500000 -150.9616241455 
273999.5625000000 -150.9684600830 
274157.5312500000 -151.0265960693 
274315.3125000000 -151.0623626709 
274473.1875000000 -151.0205841064 
274631.1562500000 -150.9811706543 
274789.5000000000 -151.0221405029 
274947.6250000000 -151.1237030029 
275105.8750000000 -151.2452850342 
275264.5000000000 -151.3266906738 
275422.9062500000 -151.3131713867 
275581.4062500000 -151.2413330078 
275740.0000000000 -151.1697540283 
275899.0000000000 -151.1126251221 
276057.7812500000 -151.0504455566 
276216.6562500000 -151.0261077881 
276375.9062500000 -151.0920715332 
276534.9687500000 -151.1755065918 
276694.0937500000 -151.2125701904 
276853.3437500000 -151.2183837891 
277012.9687500000 -151.1825714111 
277172.4062500000 -151.1126861572 
277331.9062500000 -151.0587310791 
277491.8125000000 -151.0341033936 
277651.5000000000 -151.0111694336 
277811.3125000000 -150.9998931885 
277971.1875000000 -151.0385131836 
278131.4687500000 -151.1142425537 
278291.5312500000 -151.1820678711 
278451.6875000000 -151.1878662109 
278612.2187500000 -151.1342620850 
278772.5625000000 -151.0919494629 
278933.0000000000 -151.0717620850 
279093.8437500000 -151.0550231934 
279254.4375000000 -151.0611419678 
279415.1562500000 -151.1107330322 
279575.9687500000 -151.2193908691 
279737.1562500000 -151.3576354980 
279898.1562500000 -151.4445953369 
280059.2187500000 -151.4063110352 
280220.7187500000 -151.2402343750 
280381.9687500000 -151.0487976074 
280543.3437500000 -150.9880218506 
280704.7812500000 -151.0696258545 
280866.6250000000 -151.1551818848 
281028.2812500000 -151.1845397949 
281190.0000000000 -151.1468811035 
281352.1250000000 -151.0434875488 
281514.0625000000 -150.9558105469 
281676.0625000000 -150.9655914307 
281838.1562500000 -151.0493469238 
282000.6875000000 -151.0979003906 
282162.9687500000 -151.0781250000 
282325.3437500000 -151.0734558105 
282488.1250000000 -151.1397399902 
282650.7187500000 -151.2294921875 
282813.3750000000 -151.2752685547 
282976.1250000000 -151.2466583252 
283139.2812500000 -151.1833801270 
283302.2500000000 -151.1541290283 
283465.2812500000 -151.1543579102 
283628.7187500000 -151.1181030273 
283791.9375000000 -151.0583496094 
283955.2812500000 -151.0355682373 
284118.6875000000 -151.0416717529 
284282.5000000000 -151.0017547607 
284446.0937500000 -150.9095764160 
284609.8125000000 -150.8608703613 
284773.9062500000 -150.9371490479 
284937.7812500000 -151.0860290527 
285101.7812500000 -151.1924285889 
285265.8437500000 -151.1902313232 
285430.3437500000 -151.1348876953 
285594.5937500000 -151.1108703613 
285758.9687500000 -151.1269226074 
285923.7187500000 -151.1629943848 
286088.2812500000 -151.1981658936 
286252.9062500000 -151.2100067139 
286417.6562500000 -151.2116088867 
286582.8125000000 -151.1940612793 
286747.7187500000 -151.1571044922 
286912.7500000000 -151.1656646729 
287078.1875000000 -151.2278594971 
287243.4062500000 -151.2546539307 
287408.6875000000 -151.1918640137 
287574.0937500000 -151.0431823730 
287739.9062500000 -150.8657684326 
287905.5000000000 -150.8238983154 
288071.1875000000 -150.9240112305 
288237.2812500000 -151.0832519531 
288403.1875000000 -151.1861114502 
288569.1562500000 -151.1596069336 
288735.2187500000 -151.1182708740 
288901.7187500000 -151.1644287109 
289067.9687500000 -151.2165222168 
289234.3125000000 -151.2005462646 
289401.0937500000 -151.1437225342 
289567.6562500000 -151.0940246582 
289734.2812500000 -151.0654296875 
289901.3437500000 -151.0972290039 
290068.1875000000 -151.1565551758 
290235.1250000000 -151.1808776855 
290402.1562500000 -151.1686859131 
290569.5937500000 -151.1742858887 
290736.8125000000 -151.2196197510 
290904.1250000000 -151.2165679932 
291071.8750000000 -151.1428070068 
291239.3750000000 -151.1221618652 
291406.9687500000 -151.1745758057 
291574.6875000000 -151.1863708496 
291742.8125000000 -151.1725158691 
291910.6875000000 -151.1650695801 
292078.6875000000 -151.1132507324 
292247.0937500000 -151.0145568848 
292415.2812500000 -150.9359130859 
292583.5625000000 -150.9389801025 
292751.9687500000 -150.9629669189 
292920.7500000000 -150.9665832520 
293089.3437500000 -151.0009155273 
293258.0000000000 -151.0301666260 
293427.0937500000 -151.0101776123 
293595.9687500000 -150.9237518311 
293764.9062500000 -150.8412933350 
293933.9687500000 -150.8269195557 
294103.4687500000 -150.9020996094 
294272.7187500000 -151.0061340332 
294442.0625000000 -151.1145019531 
294611.8437500000 -151.1465301514 
294781.4062500000 -151.0668029785 
294951.0312500000 -150.9654083252 
295120.7812500000 -150.9416809082 
295290.9375000000 -151.0415802002 
295460.8750000000 -151.1442718506 
295630.9062500000 -151.1255493164 
295801.3750000000 -151.0498504639 
295971.6250000000 -151.0016632080 
296141.9375000000 -150.9791259766 
296312.3750000000 -150.9893646240 
296483.2187500000 -151.0145874023 
296653.8437500000 -151.0401763916 
296824.5625000000 -151.0452423096 
296995.7187500000 -151.0007781982 
297166.6250000000 -150.9610290527 
297337.6562500000 -151.0345458984 
297508.7812500000 -151.0785980225 
297680.3125000000 -151.0468750000 
297851.6250000000 -151.0546722412 
298023.0312500000 -151.0877838135 
298194.8750000000 -151.0618743896 
298366.5000000000 -150.9972381592 
298538.1875000000 -150.9709930420 
298710.0000000000 -151.0077667236 
298882.2500000000 -151.1035003662 
299054.2500000000 -151.1964721680 
299226.3437500000 -151.2193450928 
299398.8750000000 -151.1367492676 
299571.1875000000 -151.0090942383 
299743.5937500000 -150.9844360352 
299916.4062500000 -151.0285186768 
300089.0312500000 -150.9799346924 
300261.7187500000 -150.9746704102 
300434.5000000000 -150.9755554199 
300607.7500000000 -150.9790954590 
300780.7500000000 -150.9808502197 
300953.8437500000 -150.9770355225 
301127.3750000000 -150.9668273926 
301300.6562500000 -150.9513854980 
301474.0625000000 -150.9333343506 
301647.5625000000 -150.9160003662 
301821.5000000000 -150.9023742676 
301995.1875000000 -150.8943176270 
302168.9687500000 -150.8918151855 
302343.2187500000 -150.8929901123 
302517.2187500000 -150.8944702148 
302691.3125000000 -150.8923339844 
302865.5000000000 -150.8834991455 
303040.1250000000 -150.8684234619 
303214.5312500000 -150.8494567871 
303389.0312500000 -150.8297882080 
303563.9687500000 -150.8124084473 
303738.6562500000 -150.7991943359 
303913.4687500000 -150.7905731201 
304088.3750000000 -150.7859954834 
304263.6875000000 -150.7845611572 
304438.8125000000 -150.7855834961 
304614.0000000000 -150.7888336182 
304789.6562500000 -150.7944488525 
304965.0625000000 -150.8023529053 
305140.5625000000 -150.8120269775 
305316.1562500000 -150.8230590820 
305492.2187500000 -150.8354492188 
305668.0000000000 -150.8494415283 
305843.9375000000 -150.8655395508 
306020.2812500000 -150.8838806152 
306196.3750000000 -150.9036254883 
306372.5937500000 -150.9231262207 
306548.9062500000 -150.9400329590 
306725.6562500000 -150.9521484375 
306902.1875000000 -150.9583587646 
307078.8125000000 -150.9593963623 
307255.8750000000 -150.9579162598 
307432.6875000000 -150.9566040039 
307609.6250000000 -150.9560699463 
307786.6562500000 -150.9542999268 
307964.1250000000 -150.9475402832 
308141.3437500000 -150.9322814941 
308318.6875000000 -150.9075164795 
308496.4687500000 -150.8762664795 
308674.0000000000 -150.8456268311 
308851.6250000000 -150.8245239258 
309029.3750000000 -150.8211364746 
309207.5625000000 -150.8403320312 
309385.5000000000 -150.8817749023 
309563.5625000000 -150.9403533936 
309742.0625000000 -151.0073547363 
309920.3125000000 -151.0719146729 
310098.6562500000 -151.1271972656 
310277.1250000000 -151.1695251465 
310456.0312500000 -151.1982574463 
310634.6875000000 -151.2139434814 
310813.4687500000 -151.2174987793 
310992.6875000000 -151.2091827393 
311171.6562500000 -151.1891174316 
311350.7187500000 -151.1582641602 
311530.2500000000 -151.1192016602 
311709.5312500000 -151.0767669678 
311888.9375000000 -151.0367584229 
312068.4062500000 -151.0048980713 
312248.3437500000 -150.9850311279 
312428.0625000000 -150.9781188965 
312607.8437500000 -150.9819488525 
312788.0937500000 -150.9908752441 
312968.1250000000 -150.9988555908 
313148.2187500000 -151.0013275146 
313328.4375000000 -150.9963073730 
313509.0937500000 -150.9847564697 
313689.5312500000 -150.9700622559 
313870.0625000000 -150.9566650391 
314051.0312500000 -150.9484710693 
314231.7500000000 -150.9477844238 
314412.5937500000 -150.9547882080 
314593.5312500000 -150.9679412842 
314774.9375000000 -150.9848937988 
314956.0937500000 -151.0032806396 
315137.3437500000 -151.0215911865 
315319.0625000000 -151.0391082764 
315500.5000000000 -151.0555267334 
315682.0937500000 -151.0706939697 
315863.7500000000 -151.0841217041 
316045.8750000000 -151.0948028564 
316227.7812500000 -151.1011352539 
316409.7500000000 -151.1017608643 
316592.1875000000 -151.0957794189 
316774.4062500000 -151.0835571289 
316956.6875000000 -151.0671997070 
317139.0937500000 -151.0503997803 
317321.9687500000 -151.0373687744 
317504.5937500000 -151.0314025879 
317687.3125000000 -151.0334167480 
317870.4687500000 -151.0419006348 
318053.4062500000 -151.0538940430 
318236.4375000000 -151.0668487549 
318419.5937500000 -151.0799560547 
318603.1875000000 -151.0940399170 
318786.5312500000 -151.1100921631 
318970.0000000000 -151.1274414062 
319153.9375000000 -151.1426086426 
319337.5937500000 -151.1499938965 
319521.3750000000 -151.1442413330 
319705.2500000000 -151.1228332520 
319889.5937500000 -151.0877532959 
320073.6875000000 -151.0454559326 
320257.9062500000 -151.0041656494 
320442.5625000000 -150.9712677002 
320626.9687500000 -150.9511108398 
320811.4687500000 -150.9442291260 
320996.0937500000 -150.9472656250 
321181.1875000000 -150.9555511475 
321366.0312500000 -150.9647521973 
321550.9687500000 -150.9719696045 
321736.3750000000 -150.9757537842 
321921.5312500000 -150.9754943848 
322106.8125000000 -150.9708099365 
322292.5312500000 -150.9611663818 
322478.0000000000 -150.9465637207 
322663.5937500000 -150.9282073975 
322849.2812500000 -150.9092254639 
323035.4375000000 -150.8942413330 
323221.3437500000 -150.8883972168 
323407.3437500000 -150.8952178955 
323593.8125000000 -150.9150390625 
323780.0625000000 -150.9438629150 
323966.3750000000 -150.9742584229 
324152.8437500000 -150.9976043701 
324339.7187500000 -151.0074310303 
324526.3750000000 -151.0022277832 
324713.1562500000 -150.9862518311 
324900.3750000000 -150.9672851562 
325087.3750000000 -150.9533233643 
325274.4375000000 -150.9488067627 
325461.6250000000 -150.9530792236 
325649.3125000000 -150.9612426758 
325836.7187500000 -150.9666137695 
326024.2187500000 -150.9641113281 
326212.2187500000 -150.9521484375 
326399.9375000000 -150.9327087402 
326587.7812500000 -150.9095306396 
326775.7500000000 -150.8864440918 
326964.1562500000 -150.8661956787 
327152.3125000000 -150.8507843018 
327340.5937500000 -150.8416748047 
327529.3437500000 -150.8402557373 
327717.8437500000 -150.8472442627 
327906.4375000000 -150.8618621826 
328095.1250000000 -150.8814849854 
328284.3125000000 -150.9018859863 
328473.2500000000 -150.9180908203 
328662.2812500000 -150.9259185791 
328851.7812500000 -150.9228515625 
329041.0312500000 -150.9087829590 
329230.4062500000 -150.8858337402 
329419.8750000000 -150.8577728271 
329609.8125000000 -150.8289184570 
329799.5000000000 -150.8032531738 
329989.2812500000 -150.7833404541 
330179.5625000000 -150.7702941895 
330369.5937500000 -150.7640686035 
330559.7187500000 -150.7638549805 
330749.9375000000 -150.7685089111 
330940.6562500000 -150.7766723633 
331131.0937500000 -150.7870941162 
331321.6562500000 -150.7992858887 
331512.7187500000 -150.8125915527 
331703.5000000000 -150.8316497803 
331894.3750000000 -150.8579864502 
332085.4062500000 -150.8931121826 
332276.8750000000 -150.9358062744 
332468.0937500000 -150.9813385010 
332659.4375000000 -151.0220794678 
332851.2500000000 -151.0496978760 
333042.7812500000 -151.0579681396 
333234.4687500000 -151.0452575684 
333426.2187500000 -151.0155334473 
333618.4687500000 -150.9770812988 
333810.4687500000 -150.9396667480 
334002.5937500000 -150.9113769531 
334195.1562500000 -150.8965301514 
334387.5000000000 -150.8955078125 
334579.9375000000 -150.9059600830 
334772.8437500000 -150.9246826172 
334965.5000000000 -150.9486694336 
335158.2812500000 -150.9753723145 
335351.1562500000 -151.0021514893 
335544.5312500000 -151.0257415771 
335737.6250000000 -151.0427703857 
335930.8437500000 -151.0509948730 
336124.5312500000 -151.0504913330 
336317.9687500000 -151.0436248779 
336511.5312500000 -151.0336608887 
336705.1875000000 -151.0228118896 
336899.3437500000 -151.0110168457 
337093.2187500000 -150.9965362549 
337287.2187500000 -150.9777984619 
337481.6875000000 -150.9552154541 
337675.9062500000 -150.9318389893 
337870.2500000000 -150.9124450684 
338064.6875000000 -150.9016571045 
338259.6250000000 -150.9021453857 
338454.2812500000 -150.9136505127 
338649.0625000000 -150.9432678223 
338844.3125000000 -150.9705810547 
339039.3125000000 -150.9781188965 
339234.4375000000 -150.9748077393 
339429.6562500000 -150.9630584717 
339625.3750000000 -150.9485626221 
339820.8437500000 -150.9380798340 
340016.4062500000 -150.9365234375 
340212.4375000000 -150.9447784424 
340408.2500000000 -150.9592742920 
340604.1562500000 -150.9734649658 
340800.1562500000 -150.9807128906 
340996.6562500000 -150.9772644043 
341192.9062500000 -150.9637908936 
341389.2500000000 -150.9446716309 
341586.0937500000 -150.9257659912 
341782.6875000000 -150.9118041992 
341979.3750000000 -150.9049530029 
342176.1875000000 -150.9048767090 
342373.4687500000 -150.9097747803 
342570.5312500000 -150.9178924561 
342767.6562500000 -150.9283142090 
342965.3125000000 -150.9407653809 
343162.6875000000 -150.9549865723 
343360.1562500000 -150.9698791504 
343557.7812500000 -150.9834899902 
343755.8750000000 -150.9934997559 
343953.6875000000 -150.9981842041 
344151.6250000000 -150.9972534180 
344350.0625000000 -150.9918670654 
344548.2500000000 -150.9840393066 
344746.5312500000 -150.9755096436 
344944.9375000000 -150.9617614746 
345143.8125000000 -150.9433746338 
345342.4375000000 -150.9242858887 
345541.1875000000 -150.8982849121 
345740.4375000000 -150.8660583496 
345939.4062500000 -150.8302764893 
346138.5000000000 -150.7949829102 
346338.0625000000 -150.7643280029 
346537.3750000000 -150.7415924072 
346736.8125000000 -150.7285919189 
346936.3750000000 -150.7256164551 
347136.4062500000 -150.7317810059 
347336.1875000000 -150.7455139160 
347536.0625000000 -150.7649230957 
347736.4687500000 -150.7877197266 
347936.5937500000 -150.8109588623 
348136.8125000000 -150.8307189941 
348337.1562500000 -150.8425750732 
348538.0312500000 -150.8428344727 
348738.5937500000 -150.8298797607 
348939.3125000000 -150.8049926758 
349140.5000000000 -150.7542572021 
349341.4375000000 -150.7036132812 
349542.4687500000 -150.6778259277 
349743.6250000000 -150.6621551514 
349945.2812500000 -150.6581268311 
350146.6875000000 -150.6656188965 
350348.1875000000 -150.6827087402 
350550.1875000000 -150.7059326172 
350751.9375000000 -150.7313079834 
350953.7812500000 -150.7556152344 
351155.7500000000 -150.7774963379 
351358.2500000000 -150.7976989746 
351560.4375000000 -150.8182830811 
351762.7500000000 -150.8413085938 
351965.5937500000 -150.8674316406 
352168.1562500000 -150.8951110840 
352370.8125000000 -150.9205780029 
352573.5937500000 -150.9427947998 
352776.9062500000 -150.9419555664 
352979.9062500000 -150.9276275635 
353183.0625000000 -150.9087829590 
353386.6875000000 -150.8913421631 
353590.0625000000 -150.8794555664 
353793.5625000000 -150.8739318848 
353997.1562500000 -150.8724670410 
354201.2812500000 -150.8713073730 
354405.1250000000 -150.8673248291 
354609.0937500000 -150.8593444824 
354813.5312500000 -150.8480987549 
355017.7500000000 -150.8352050781 
355222.0625000000 -150.8221130371 
355426.4687500000 -150.8095245361 
355631.4062500000 -150.7920074463 
355836.0937500000 -150.7769927979 
356040.8750000000 -150.7706756592 
356246.1562500000 -150.7690277100 
356451.1562500000 -150.7725677490 
356656.3125000000 -150.7800292969 
356861.5625000000 -150.7885131836 
357067.3125000000 -150.7946929932 
357272.8125000000 -150.7963104248 
357478.4375000000 -150.7930755615 
357684.5312500000 -150.7863616943 
357890.4062500000 -150.7779235840 
358096.3437500000 -150.7686767578 
358302.4375000000 -150.7517395020 
358509.0312500000 -150.7286987305 
358715.3437500000 -150.7082061768 
358921.7812500000 -150.6850433350 
359128.7500000000 -150.6622467041 
359335.4375000000 -150.6445617676 
359542.2187500000 -150.6377410889 
359749.5312500000 -150.6470642090 
359956.5625000000 -150.6754455566 
360163.7187500000 -150.7218475342 
360371.0000000000 -150.7806701660 
360578.7812500000 -150.8700256348 
360786.2812500000 -150.9364624023 
360993.9062500000 -150.9552459717 
361202.0625000000 -150.9549713135 
361409.9375000000 -150.9411926270 
361617.9375000000 -150.9216003418 
361826.0312500000 -150.9034881592 
362034.6562500000 -150.8921051025 
362243.0000000000 -150.8900604248 
362451.4687500000 -150.8978118896 
362660.4687500000 -150.9143218994 
362869.1875000000 -150.9501495361 
363078.0000000000 -150.9867858887 
363286.9687500000 -151.0023956299 
363496.4375000000 -151.0039825439 
363705.6250000000 -150.9871978760 
363914.9375000000 -150.9509582520 
364124.7500000000 -150.8987731934 
364334.3125000000 -150.8390655518 
364543.9687500000 -150.7836914062 
364753.7812500000 -150.7447814941 
364964.0937500000 -150.7362060547 
365174.1250000000 -150.7705230713 
365384.2812500000 -150.8021087646 
365594.9687500000 -150.8208618164 
365805.3750000000 -150.8163299561 
366015.8750000000 -150.7875366211 
366226.5312500000 -150.7420806885 
366437.6875000000 -150.6913299561 
366648.5625000000 -150.6449279785 
366859.5625000000 -150.6075439453 
367071.0937500000 -150.5688781738 
367282.3437500000 -150.5445709229 
367493.7187500000 -150.5399627686 
367705.2187500000 -150.5489501953 
367917.2187500000 -150.5753936768 
368128.9687500000 -150.6202087402 
368340.8125000000 -150.6800994873 
368553.1875000000 -150.7480316162 
368765.3125000000 -150.8151855469 
368977.5312500000 -150.8951721191 
369189.8750000000 -150.9441528320 
369402.7500000000 -150.9553070068 
369615.3437500000 -150.9525604248 
369828.0312500000 -150.9376831055 
370041.2812500000 -150.9118194580 
370254.2500000000 -150.8762207031 
370467.3125000000 -150.8334045410 
370680.5312500000 -150.7879943848 
370894.2500000000 -150.7297058105 
371107.7187500000 -150.6945495605 
371321.2812500000 -150.6904907227 
371535.3750000000 -150.6994171143 
371749.1875000000 -150.7171936035 
371963.1250000000 -150.7387237549 
372177.5937500000 -150.7591552734 
372391.7812500000 -150.7747650146 
372606.0937500000 -150.7853546143 
372820.5312500000 -150.7875823975 
373035.5000000000 -150.7908935547 
373250.1875000000 -150.8020629883 
373465.0000000000 -150.8241729736 
373680.3125000000 -150.8561401367 
373895.3750000000 -150.8920440674 
374110.5625000000 -150.9224548340 
374325.8437500000 -150.9349060059 
374541.6875000000 -150.9071044922 
374757.2187500000 -150.8710021973 
374972.9062500000 -150.8354644775 
375189.0937500000 -150.8103637695 
375405.0312500000 -150.7996520996 
375621.0625000000 -150.8001251221 
375837.2500000000 -150.8025054932 
376053.9375000000 -150.7879333496 
376270.3750000000 -150.7637634277 
376486.9062500000 -150.7339935303 
376703.9687500000 -150.7059020996 
376920.7812500000 -150.6858520508 
377137.6875000000 -150.6775207520 
377354.7187500000 -150.6813659668 
377572.3125000000 -150.7041778564 
377789.5937500000 -150.7307281494 
378007.0312500000 -150.7397613525 
378224.9687500000 -150.7343444824 
378442.6562500000 -150.7109832764 
378660.4375000000 -150.6710357666 
378878.3437500000 -150.6215209961 
379096.8125000000 -150.5572509766 
379314.9687500000 -150.5312194824 
379533.2812500000 -150.5486602783 
379752.1250000000 -150.5886230469 
379970.6562500000 -150.6404876709 
380189.3437500000 -150.6907806396 
380408.1250000000 -150.7352142334 
380627.4687500000 -150.7369842529 
380846.5312500000 -150.7141265869 
381065.6875000000 -150.6827697754 
381285.4062500000 -150.6517028809 
381504.8437500000 -150.6278381348 
381724.4062500000 -150.6145629883 
381944.0625000000 -150.6122894287 
382164.3125000000 -150.6166229248 
382384.2500000000 -150.6173706055 
382604.3125000000 -150.6168212891 
382824.9062500000 -150.6204528809 
383045.2187500000 -150.6357421875 
383265.6562500000 -150.6685333252 
383486.2187500000 -150.7512817383 
383707.3437500000 -150.8479919434 
383928.1562500000 -150.9008483887 
384149.1250000000 -150.9312286377 
384370.6250000000 -150.9350280762 
384591.8125000000 -150.9153289795 
384813.1562500000 -150.8599243164 
385034.5937500000 -150.8009185791 
385256.6250000000 -150.7688903809 
385478.3125000000 -150.7451934814 
385700.1562500000 -150.7296905518 
385922.5625000000 -150.7214355469 
386144.6562500000 -150.7204284668 
386366.8750000000 -150.7269897461 
386589.6562500000 -150.7334442139 
386812.1250000000 -150.7394409180 
387034.7500000000 -150.7441864014 
387257.5000000000 -150.7479705811 
387480.7812500000 -150.7554321289 
387703.7812500000 -150.7692718506 
387926.9062500000 -150.7840423584 
388150.5625000000 -150.8007812500 
388373.9375000000 -150.8146820068 
388597.4687500000 -150.8197326660 
388821.0937500000 -150.8002624512 
389045.2812500000 -150.7585906982 
389269.1875000000 -150.7292175293 
389493.1875000000 -150.7117767334 
389717.7812500000 -150.7136688232 
389942.0625000000 -150.7530517578 
390166.4687500000 -150.8062744141 
390391.0000000000 -150.8293151855 
390616.0937500000 -150.8308258057 
390840.9062500000 -150.8094940186 
391065.8437500000 -150.7712097168 
391291.3125000000 -150.7045288086 
391516.5000000000 -150.6517639160 
391741.8125000000 -150.6355590820 
391967.2500000000 -150.6358795166 
392193.2812500000 -150.6506805420 
392418.9687500000 -150.6755523682 
392644.8125000000 -150.7202301025 
392871.2187500000 -150.7638549805 
393097.3125000000 -150.7904663086 
393323.5312500000 -150.8146667480 
393549.8750000000 -150.8340911865 
393776.8125000000 -150.8429870605 
394003.4062500000 -150.8255462646 
394230.1562500000 -150.8013458252 
394457.4687500000 -150.7781524658 
394684.5000000000 -150.7651672363 
394911.6250000000 -150.7763824463 
395138.9062500000 -150.8118438721 
395366.7187500000 -150.8402099609 
395594.2500000000 -150.8637237549 
395821.9375000000 -150.8790740967 
396050.1562500000 -150.8862304688 
396278.0937500000 -150.8814239502 
396506.1250000000 -150.8723297119 
396734.3125000000 -150.8599090576 
396963.0625000000 -150.8459014893 
397191.5312500000 -150.8291320801 
397420.1250000000 -150.8239746094 
397649.2500000000 -150.8292999268 
397878.0937500000 -150.8372650146 
398107.0937500000 -150.8414154053 
398336.1875000000 -150.8230590820 
398565.8750000000 -150.7698516846 
398795.2500000000 -150.7118988037 
399024.7500000000 -150.6438903809 
399254.8125000000 -150.5749511719 
399484.5937500000 -150.4950103760 
399714.5000000000 -150.4589691162 
399944.9687500000 -150.4696807861 
400175.1250000000 -150.5031433105 
400405.4375000000 -150.5518188477 
400635.8750000000 -150.6333618164 
400866.8750000000 -150.7065582275 
401097.5625000000 -150.7437133789 
401328.4062500000 -150.7717742920 
401559.8125000000 -150.7929840088 
401790.9062500000 -150.8195190430 
402022.1250000000 -150.8468170166 
402253.5000000000 -150.8644256592 
402485.4375000000 -150.8766937256 
402717.0625000000 -150.8746337891 
402948.8125000000 -150.8524169922 
403181.1562500000 -150.8312530518 
403413.1875000000 -150.8112945557 
403645.3437500000 -150.7934417725 
403877.6250000000 -150.7613830566 
404110.5000000000 -150.7121887207 
404343.0625000000 -150.6665344238 
404575.7812500000 -150.6177062988 
404809.0625000000 -150.5747070312 
405042.0312500000 -150.5407714844 
405275.1250000000 -150.5438385010 
405508.3437500000 -150.5657958984 
405742.1562500000 -150.5951690674 
405975.6562500000 -150.6408996582 
406209.3125000000 -150.6830749512 
406443.5312500000 -150.7095947266 
406677.4375000000 -150.7361907959 
406911.4687500000 -150.7741699219 
407145.6562500000 -150.8041839600 
407380.4062500000 -150.8148956299 
407614.8437500000 -150.8177642822 
407849.4375000000 -150.8139343262 
408084.5937500000 -150.7985534668 
408319.4375000000 -150.7750091553 
408554.4375000000 -150.7527923584 
408789.5625000000 -150.7242889404 
409025.2500000000 -150.6689910889 
409260.6562500000 -150.6074676514 
409496.1875000000 -150.5701446533 
409732.2812500000 -150.5420532227 
409968.0937500000 -150.5237121582 
410204.0312500000 -150.5257415771 
410440.0937500000 -150.5359649658 
410676.7500000000 -150.5516204834 
410913.0937500000 -150.5753173828 
411149.5625000000 -150.6363983154 
411386.6250000000 -150.7236175537 
411623.4062500000 -150.7872009277 
411860.2812500000 -150.8379516602 
412097.3125000000 -150.8556671143 
412334.9062500000 -150.8035125732 
412572.2187500000 -150.7327117920 
412809.6562500000 -150.6522827148 
413047.6562500000 -150.5489654541 
413285.3750000000 -150.4882965088 
413523.2187500000 -150.4819335938 
413761.1875000000 -150.4977111816 
413999.7812500000 -150.5467987061 
414238.0312500000 -150.6013183594 
414476.4062500000 -150.6318664551 
414715.4062500000 -150.6558532715 
414954.0625000000 -150.6820373535 
415192.8750000000 -150.7030944824 
415432.2812500000 -150.7157135010 
415671.3437500000 -150.7277679443 
415910.5625000000 -150.7433319092 
416149.9375000000 -150.7518310547 
416389.8750000000 -150.7476348877 
416629.5000000000 -150.7318725586 
416869.2812500000 -150.6825256348 
417109.6250000000 -150.6137237549 
417349.6875000000 -150.5633239746 
417589.8750000000 -150.4973602295 
417830.1875000000 -150.4496154785 
418071.0937500000 -150.4321289062 
418311.7187500000 -150.4259643555 
418552.4375000000 -150.4404449463 
418793.7812500000 -150.4781646729 
419034.7812500000 -150.5152435303 
419275.9375000000 -150.5556030273 
419517.2187500000 -150.6090240479 
419759.1250000000 -150.6472778320 
420000.6875000000 -150.6634368896 
420242.4062500000 -150.6772613525 
420484.7187500000 -150.7036895752 
420726.6875000000 -150.7393798828 
420968.8125000000 -150.7653808594 
421211.0937500000 -150.7867584229 
421453.9687500000 -150.7987823486 
421696.5000000000 -150.7885131836 
421939.1875000000 -150.7713012695 
422182.4687500000 -150.7422637939 
422425.4375000000 -150.7166900635 
422668.5312500000 -150.7028808594 
422911.7812500000 -150.6907806396 
423155.6250000000 -150.6757202148 
423399.1562500000 -150.6653442383 
423642.8125000000 -150.6624603271 
423887.0937500000 -150.6625061035 
424131.0312500000 -150.6640319824 
424375.1250000000 -150.6652374268 
424619.3437500000 -150.6673583984 
424864.1875000000 -150.6746063232 
425108.6875000000 -150.6854553223 
425353.3437500000 -150.6918182373 
425598.5937500000 -150.6905975342 
425843.5312500000 -150.6728363037 
426088.5937500000 -150.6504058838 
426333.8125000000 -150.6242980957 
426579.6250000000 -150.5912322998 
426825.1250000000 -150.5763549805 
427070.7500000000 -150.5831451416 
427317.0000000000 -150.6187438965 
427562.9375000000 -150.6744537354 
427809.0000000000 -150.7183227539 
428055.1875000000 -150.7602233887 
428302.0000000000 -150.8034820557 
428548.5000000000 -150.8159637451 
428795.1250000000 -150.8025360107 
429042.3437500000 -150.7611083984 
429289.2812500000 -150.7119293213 
429536.3125000000 -150.6799621582 
429784.0000000000 -150.6499633789 
430031.3437500000 -150.6087341309 
430278.8125000000 -150.5739440918 
430526.4375000000 -150.5585174561 
430774.6875000000 -150.5497283936 
431022.5937500000 -150.5503082275 
431270.6250000000 -150.5519866943 
431519.3125000000 -150.5547943115 
431767.6562500000 -150.5644683838 
432016.1250000000 -150.5798950195 
432264.7500000000 -150.6018676758 
432514.0000000000 -150.6384735107 
432762.9062500000 -150.6676483154 
433011.9375000000 -150.6772766113 
433261.6250000000 -150.6752319336 
433510.9687500000 -150.6590270996 
433760.4375000000 -150.6419830322 
434010.0625000000 -150.6170501709 
434260.3125000000 -150.6019134521 
434510.2500000000 -150.6011047363 
434760.2812500000 -150.6070251465 
435010.9687500000 -150.6078796387 
435261.3125000000 -150.5981903076 
435511.8125000000 -150.5793457031 
435762.4375000000 -150.5401153564 
436013.7187500000 -150.5033874512 
436264.6250000000 -150.4905090332 
436515.6875000000 -150.4992980957 
436767.3750000000 -150.5320281982 
437018.7500000000 -150.5596618652 
437270.2500000000 -150.5899047852 
437521.9062500000 -150.6045532227 
437774.1562500000 -150.6097717285 
438026.0937500000 -150.6270599365 
438278.1875000000 -150.6602935791 
438530.9062500000 -150.6906433105 
438783.2812500000 -150.7346649170 
439035.7812500000 -150.7645874023 
439288.4375000000 -150.7697906494 
439541.7500000000 -150.7566528320 
439794.6875000000 -150.7316894531 
440047.8125000000 -150.7152557373 
440301.5312500000 -150.7039184570 
440554.9062500000 -150.7133331299 
440808.4687500000 -150.7370300293 
441062.1250000000 -150.8022155762 
441316.4375000000 -150.8932647705 
441570.4375000000 -150.9603576660 
441824.5625000000 -151.0352325439 
442079.3125000000 -151.0555419922 
442333.7187500000 -151.0251159668 
442588.2812500000 -150.9315795898 
442843.0000000000 -150.8195953369 
443098.3125000000 -150.7492675781 
443353.3437500000 -150.6657867432 
443608.4687500000 -150.6060943604 
443864.2500000000 -150.5796203613 
444119.6875000000 -150.5535888672 
444375.2812500000 -150.5363464355 
444631.0312500000 -150.5283203125 
444887.4062500000 -150.5187530518 
445143.4375000000 -150.5097198486 
445399.5937500000 -150.5029907227 
445656.4062500000 -150.4935913086 
445912.9062500000 -150.4912719727 
446169.5000000000 -150.4997711182 
446426.7812500000 -150.5304260254 
446683.6875000000 -150.5712127686 
446940.7500000000 -150.5961914062 
447197.9687500000 -150.6192169189 
447455.8125000000 -150.6297912598 
447713.3125000000 -150.6351776123 
447971.0000000000 -150.6523132324 
448229.2812500000 -150.6799468994 
448487.2500000000 -150.7086181641 
448745.3437500000 -150.7236175537 
449003.5937500000 -150.7188415527 
449262.4687500000 -150.6921997070 
449521.0312500000 -150.6602935791 
449779.7187500000 -150.6486663818 
450039.0625000000 -150.6647033691 
450298.0625000000 -150.7171325684 
450557.2187500000 -150.7690277100 
450816.5000000000 -150.8457336426 
451076.4375000000 -150.8984680176 
451336.0312500000 -150.9078063965 
451595.7812500000 -150.8834228516 
451856.1562500000 -150.8332519531 
452116.2187500000 -150.7751770020 
452376.4062500000 -150.7262420654 
452636.7500000000 -150.7029724121 
452897.7187500000 -150.6787109375 
453158.3750000000 -150.6580810547 
453419.1562500000 -150.6427764893 
453680.5937500000 -150.6160583496 
453941.6875000000 -150.5883941650 
454202.9375000000 -150.5627746582 
454464.3125000000 -150.5388183594 
454726.3437500000 -150.5243835449 
454988.0625000000 -150.5120849609 
455249.9062500000 -150.5191192627 
455512.3750000000 -150.5414428711 
455774.5312500000 -150.5953979492 
456036.8437500000 -150.6514892578 
456299.2812500000 -150.6785430908 
456562.3750000000 -150.6719512939 
456825.1250000000 -150.6523284912 
457088.0312500000 -150.6260375977 
457351.5937500000 -150.6199035645 
457614.7812500000 -150.6318664551 
457878.1562500000 -150.6617279053 
458141.6562500000 -150.6888580322 
458405.8125000000 -150.6996002197 
458669.6250000000 -150.6974029541 
458933.5937500000 -150.6907501221 
459198.1875000000 -150.6785736084 
459462.4687500000 -150.6674194336 
459726.8750000000 -150.6626281738 
459991.4687500000 -150.6618652344 
460256.6875000000 -150.6674194336 
460521.5625000000 -150.6796264648 
460786.5937500000 -150.6972656250 
461052.2812500000 -150.7114715576 
461317.6250000000 -150.7250671387 
461583.0937500000 -150.7154388428 
461849.2500000000 -150.6649322510 
462115.0312500000 -150.5944519043 
462380.9687500000 -150.5518035889 
462647.0937500000 -150.5266876221 
462913.8437500000 -150.5537719727 
463180.2500000000 -150.6346282959 
463446.8125000000 -150.7265319824 
463714.0312500000 -150.7707824707 
463980.8750000000 -150.7807006836 
464247.9062500000 -150.7329864502 
464515.0937500000 -150.6452484131 
464782.9062500000 -150.5596771240 
465050.4062500000 -150.5170135498 
465318.0312500000 -150.4814910889 
465586.3437500000 -150.4709472656 
465854.2812500000 -150.4850463867 
466122.3750000000 -150.5167999268 
466390.6250000000 -150.5492095947 
466659.5312500000 -150.6092224121 
466928.0937500000 -150.6716308594 
467196.8125000000 -150.7211151123 
467466.1875000000 -150.7498168945 
467735.2187500000 -150.7513122559 
468004.4062500000 -150.7270355225 
468273.7500000000 -150.6848297119 
468543.7500000000 -150.6447906494 
468813.3750000000 -150.6266632080 
469083.1875000000 -150.6441497803 
469353.6562500000 -150.6805419922 
469623.7812500000 -150.7061157227 
469894.0312500000 -150.7277526855 
470164.4687500000 -150.7254180908 
470435.5625000000 -150.6963195801 
470706.2812500000 -150.6554107666 
470977.1875000000 -150.6275939941 
471248.7500000000 -150.5998992920 
471519.9375000000 -150.5964965820 
471791.2812500000 -150.6250915527 
472062.8125000000 -150.6660461426 
472335.0000000000 -150.6953887939 
472606.8125000000 -150.7019958496 
472878.8125000000 -150.6934051514 
473151.4687500000 -150.6766967773 
473423.7500000000 -150.6671905518 
473696.2187500000 -150.6680145264 
473968.8125000000 -150.6712493896 
474242.1250000000 -150.6775970459 
474515.0312500000 -150.6933135986 
474788.1250000000 -150.7113952637 
475061.8750000000 -150.7367401123 
475335.2812500000 -150.7404937744 
475608.8437500000 -150.6973114014 
475882.5312500000 -150.6200103760 
476156.9375000000 -150.5245208740 
476430.9687500000 -150.4352722168 
476705.1562500000 -150.3689727783 
476980.0000000000 -150.3280639648 
477254.5000000000 -150.3203887939 
477529.1562500000 -150.3422088623 
477803.9687500000 -150.3965911865 
478079.4687500000 -150.4792175293 
478354.6250000000 -150.5683288574 
478629.9062500000 -150.6464233398 
478905.8750000000 -150.7064361572 
479181.5000000000 -150.7332153320 
479457.2500000000 -150.7228851318 
479733.7187500000 -150.6874084473 
480009.7812500000 -150.5987091064 
480286.0312500000 -150.4954986572 
480562.4375000000 -150.4133911133 
480839.5312500000 -150.3730468750 
481116.2500000000 -150.3901214600 
481393.1250000000 -150.4408721924 
481670.6875000000 -150.5105590820 
481947.9062500000 -150.5826873779 
482225.2500000000 -150.6286468506 
482502.7812500000 -150.6874389648 
482780.9687500000 -150.7266540527 
483058.8125000000 -150.7270965576 
483336.8125000000 -150.6927947998 
483615.5000000000 -150.6260223389 
483893.8125000000 -150.5492553711 
484172.3125000000 -150.4791870117 
484450.9375000000 -150.4250946045 
484730.2812500000 -150.3952941895 
485009.2500000000 -150.3850250244 
485288.3437500000 -150.3983459473 
485568.1562500000 -150.4304046631 
485847.6250000000 -150.4637145996 
486127.2187500000 -150.5269012451 
486406.9687500000 -150.5953979492 
486687.4375000000 -150.6537322998 
486967.5312500000 -150.6920776367 
487247.7812500000 -150.7000274658 
487528.7187500000 -150.6880950928 
487809.2812500000 -150.6647796631 
488090.0312500000 -150.6442718506 
488370.9062500000 -150.6387786865 
488652.5000000000 -150.6493682861 
488933.7187500000 -150.6739807129 
489215.0937500000 -150.6970977783 
489497.1875000000 -150.6994934082 
489778.8750000000 -150.6778564453 
490060.7500000000 -150.6371765137 
490342.7812500000 -150.6016540527 
490625.5000000000 -150.5953216553 
490907.8437500000 -150.6143493652 
491190.3750000000 -150.6340026855 
491473.5937500000 -150.6476287842 
491756.4375000000 -150.6306610107 
492039.4375000000 -150.5783691406 
492322.5937500000 -150.5173492432 
492606.4687500000 -150.4771270752 
492889.9687500000 -150.4729156494 
493173.6250000000 -150.5189208984 
493457.9687500000 -150.5930786133 
493741.9687500000 -150.6684112549 
494026.1250000000 -150.7165069580 
494310.4375000000 -150.7156372070 
494595.4375000000 -150.6855163574 
494880.0625000000 -150.6481170654 
495164.8750000000 -150.6230773926 
495450.3750000000 -150.6161956787 
495735.5312500000 -150.6161499023 
496020.8125000000 -150.6149444580 
496306.8125000000 -150.6109466553 
496592.4375000000 -150.6080932617 
496878.2187500000 -150.6107940674 
497164.1875000000 -150.6235198975 
497450.8437500000 -150.6440887451 
497737.1250000000 -150.6702575684 
498023.5625000000 -150.6937408447 
498310.7187500000 -150.6995391846 
498597.5000000000 -150.6809234619 
498884.4375000000 -150.6313323975 
499171.5312500000 -150.5689544678 
499459.3750000000 -150.5138702393 
499746.7812500000 -150.4791412354 
500034.4062500000 -150.4731292725 
500322.7187500000 -150.4853973389 
500610.6562500000 -150.5139160156 
500898.7500000000 -150.5516204834 
501187.0000000000 -150.5913848877 
501476.0000000000 -150.6198272705 
501764.5937500000 -150.6179351807 
502053.3437500000 -150.5870361328 
502342.8437500000 -150.5298309326 
502631.9375000000 -150.4694061279 
502921.1875000000 -150.4336853027 
503210.6250000000 -150.4527130127 
503500.7812500000 -150.5168762207 
503790.5312500000 -150.6018371582 
504080.4687500000 -150.6773071289 
504371.1250000000 -150.7234802246 
504661.3750000000 -150.7462921143 
504951.8125000000 -150.7447662354 
505242.4062500000 -150.7240753174 
505533.7187500000 -150.6800231934 
505824.6562500000 -150.6233062744 
506115.7500000000 -150.5633392334 
506407.5937500000 -150.5102539062 
506699.0312500000 -150.4747314453 
506990.6250000000 -150.4594726562 
507282.3750000000 -150.4718933105 
507574.8750000000 -150.5010070801 
507867.0000000000 -150.5351257324 
508159.2812500000 -150.5606994629 
508452.2812500000 -150.5681152344 
508744.8750000000 -150.5573577881 
509037.6562500000 -150.5428619385 
509330.6250000000 -150.5336761475 
509624.2812500000 -150.5331268311 
509917.5625000000 -150.5437774658 
510211.0312500000 -150.5635375977 
510505.2187500000 -150.5942993164 
510799.0000000000 -150.6280670166 
511092.9687500000 -150.6496887207 
511387.0937500000 -150.6523284912 
511681.9687500000 -150.6358642578 
511976.4375000000 -150.6096496582 
512271.0625000000 -150.5968017578 
512566.4375000000 -150.5961303711 
512861.4375000000 -150.6067352295 
513156.5937500000 -150.6241607666 
513451.9062500000 -150.6311187744 
513747.9375000000 -150.6033477783 
514043.6250000000 -150.5440521240 
514339.4375000000 -150.4620666504 
514636.0000000000 -150.3799438477 
514932.1875000000 -150.3160095215 
515228.5312500000 -150.2814483643 
515525.5937500000 -150.3048553467 
515822.2812500000 -150.3700561523 
516119.1250000000 -150.4464569092 
516416.1562500000 -150.5040740967 
516713.9062500000 -150.5358428955 
517011.2812500000 -150.5517120361 
517308.8125000000 -150.5752563477 
517607.0937500000 -150.6121673584 
517904.9687500000 -150.6401824951 
518203.0312500000 -150.6207885742 
518501.2500000000 -150.5745849609 
518800.2187500000 -150.5411376953 
519098.7812500000 -150.5579223633 
519397.5312500000 -150.6179046631 
519697.0000000000 -150.7017822266 
519996.0937500000 -150.7839965820 
520295.3437500000 -150.7996063232 
520594.7812500000 -150.7762756348 
520894.9375000000 -150.7424011230 
521194.7187500000 -150.7160339355 
521494.6562500000 -150.6981811523 
521795.3437500000 -150.6761169434 
522095.6562500000 -150.6166229248 
522396.1250000000 -150.5492706299 
522696.7500000000 -150.4817962646 
522998.1250000000 -150.4364624023 
523299.1250000000 -150.4351959229 
523600.2812500000 -150.4671478271 
523902.1875000000 -150.5183258057 
524203.6875000000 -150.5721435547 
524505.3750000000 -150.5888366699 
524807.1875000000 -150.5880584717 
525109.8125000000 -150.5836791992 
525412.0000000000 -150.5799713135 
525714.3750000000 -150.5686340332 
526017.5000000000 -150.5512695312 
526320.2500000000 -150.5330047607 
526623.1250000000 -150.5256500244 
526926.1875000000 -150.5414276123 
527230.0000000000 -150.5752105713 
527533.4375000000 -150.6223144531 
527837.0000000000 -150.6846008301 
528141.3750000000 -150.7188415527 
528445.3125000000 -150.7308502197 
528749.4375000000 -150.7251129150 
529053.7500000000 -150.7035064697 
529358.7500000000 -150.6597595215 
529663.4375000000 -150.6153564453 
529968.2500000000 -150.5638275146 
530273.8125000000 -150.5191040039 
530579.0000000000 -150.5038299561 
530884.3125000000 -150.5353393555 
531189.8750000000 -150.5814819336 
531496.1250000000 -150.6097717285 
531802.0000000000 -150.6000823975 
532108.0625000000 -150.5448303223 
532414.8750000000 -150.4649505615 
532721.2500000000 -150.4419403076 
533027.8750000000 -150.4705200195 
533335.1875000000 -150.5299377441 
533642.1250000000 -150.5474395752 
533949.2500000000 -150.5187530518 
534256.5000000000 -150.4698486328 
534564.5625000000 -150.4304046631 
534872.1875000000 -150.4229125977 
535180.0000000000 -150.4485015869 
535488.6250000000 -150.4814605713 
535796.7500000000 -150.5013580322 
536105.1250000000 -150.4978332520 
536413.6250000000 -150.4872283936 
536722.9375000000 -150.4989471436 
537031.8125000000 -150.5379638672 
537340.8750000000 -150.5982971191 
537650.6875000000 -150.6283874512 
537960.1250000000 -150.6341094971 
538269.6875000000 -150.6237792969 
538579.5000000000 -150.6030273438 
538890.0000000000 -150.5814971924 
539200.1875000000 -150.5806579590 
539510.4375000000 -150.5928192139 
539821.5625000000 -150.6033477783 
540132.1875000000 -150.5976562500 
540443.0625000000 -150.5881195068 
540754.0625000000 -150.5883026123 
541065.8750000000 -150.6033020020 
541377.2500000000 -150.6228027344 
541688.8125000000 -150.6238708496 
542001.1250000000 -150.6099243164 
542313.0625000000 -150.5858154297 
542625.1875000000 -150.5775909424 
542937.4375000000 -150.5959167480 
543250.5000000000 -150.6639709473 
543563.1250000000 -150.7363586426 
543875.9375000000 -150.7976074219 
544189.5625000000 -150.8262786865 
544502.7500000000 -150.8035278320 
544816.0625000000 -150.7251281738 
545129.6250000000 -150.6541290283 
545443.9375000000 -150.5907287598 
545757.8750000000 -150.5209045410 
546071.9375000000 -150.4769897461 
546386.8125000000 -150.4472351074 
546701.2500000000 -150.4424285889 
547015.8750000000 -150.4598388672 
547330.6875000000 -150.4676361084 
547646.2500000000 -150.4387817383 
547961.4375000000 -150.4065246582 
548276.7500000000 -150.4059906006 
548592.8750000000 -150.4657287598 
548908.6250000000 -150.5330963135 
549224.5000000000 -150.5857849121 
549540.5625000000 -150.6206054688 
549857.4375000000 -150.6289978027 
550173.8750000000 -150.6287536621 
550490.5000000000 -150.6193084717 
550807.9375000000 -150.5912170410 
551124.9375000000 -150.5270996094 
551442.0625000000 -150.4689941406 
551759.4375000000 -150.4223632812 
552077.5625000000 -150.3972930908 
552395.3125000000 -150.4034881592 
552713.1875000000 -150.4155426025 
553031.8750000000 -150.4194793701 
553350.1250000000 -150.4151000977 
553668.6250000000 -150.4148712158 
553987.8125000000 -150.4275054932 
554306.6875000000 -150.4448089600 
554625.6875000000 -150.4676208496 
554944.8750000000 -150.5035858154 
555264.8125000000 -150.5401611328 
555584.3750000000 -150.5670776367 
555904.1250000000 -150.6013946533 
556224.6250000000 -150.6662139893 
556544.7500000000 -150.7258758545 
556865.0625000000 -150.7839050293 
557185.5000000000 -150.8352661133 
557506.7500000000 -150.8351745605 
557827.6250000000 -150.7801361084 
558148.6250000000 -150.6462402344 
558470.5000000000 -150.5297393799 
558791.8750000000 -150.4338531494 
559113.4375000000 -150.3575134277 
559435.2500000000 -150.3366241455 
559757.8125000000 -150.3435058594 
560079.9375000000 -150.3845977783 
560402.2500000000 -150.4348144531 
560725.3750000000 -150.4850616455 
561048.0625000000 -150.5166625977 
561370.9375000000 -150.5018463135 
561694.0000000000 -150.4902343750 
562017.8750000000 -150.5113220215 
562341.3125000000 -150.5839843750 
562664.9375000000 -150.6473083496 
562989.3750000000 -150.6860504150 
563313.3750000000 -150.6853942871 
563637.5625000000 -150.6503601074 
563961.9375000000 -150.5997619629 
564287.1250000000 -150.5408477783 
564611.8750000000 -150.5060272217 
564936.8125000000 -150.4881591797 
565262.5000000000 -150.4671630859 
565587.8125000000 -150.4337615967 
565913.3125000000 -150.4121856689 
566239.0000000000 -150.4055480957 
566565.5000000000 -150.4257202148 
566891.5625000000 -150.4604949951 
567217.8125000000 -150.5030822754 
567544.8750000000 -150.5518646240 
567871.5000000000 -150.5814056396 
568198.2500000000 -150.5938415527 
568525.2500000000 -150.6025543213 
568853.0625000000 -150.6109466553 
569180.4375000000 -150.6014709473 
569508.0000000000 -150.5697174072 
569836.3750000000 -150.5112152100 
570164.3125000000 -150.4260711670 
570492.4375000000 -150.3833618164 
570820.7500000000 -150.3802337646 
571149.8750000000 -150.4218139648 
571478.6250000000 -150.4899902344 
571807.5000000000 -150.5429840088 
572137.1875000000 -150.5936431885 
572466.4375000000 -150.6619720459 
572795.8750000000 -150.7130279541 
573126.1875000000 -150.7513580322 
573456.0000000000 -150.7586212158 
573786.0000000000 -150.7000732422 
574116.2500000000 -150.6301879883 
574447.2500000000 -150.5687103271 
574777.8750000000 -150.5380401611 
575108.6250000000 -150.5818176270 
575440.2500000000 -150.6498565674 
575771.3750000000 -150.7264862061 
576102.7500000000 -150.8013000488 
576434.3125000000 -150.8189544678 
576766.6875000000 -150.7998962402 
577098.6250000000 -150.7606201172 
577430.6875000000 -150.6919708252 
577763.6875000000 -150.6165313721 
578096.1875000000 -150.5680236816 
578428.8750000000 -150.5391235352 
578761.7500000000 -150.5287017822 
579095.4375000000 -150.5364837646 
579428.6875000000 -150.5421600342 
579762.1875000000 -150.5434112549 
580096.4375000000 -150.5382995605 
580430.3125000000 -150.5173187256 
580764.3125000000 -150.4866638184 
581098.5625000000 -150.4470214844 
581433.6250000000 -150.4117584229 
581768.2500000000 -150.4338684082 
582103.0625000000 -150.4869079590 
582438.6875000000 -150.5455017090 
582773.8750000000 -150.5879058838 
583109.2500000000 -150.5798950195 
583444.8125000000 -150.5552825928 
583781.2500000000 -150.5241394043 
584117.1875000000 -150.4873657227 
584453.3750000000 -150.4812469482 
584790.3750000000 -150.5081481934 
585126.8750000000 -150.5579071045 
585463.6250000000 -150.6178131104 
585800.5625000000 -150.6411132812 
586138.3125000000 -150.6423492432 
586475.6250000000 -150.6449737549 
586813.1875000000 -150.6506805420 
587151.5000000000 -150.6354980469 
587489.4375000000 -150.5866851807 
587827.5000000000 -150.5376892090 
588165.8125000000 -150.4916992188 
588504.9375000000 -150.4529876709 
588843.6250000000 -150.4549865723 
589182.5000000000 -150.4826049805 
589522.2500000000 -150.5266418457 
589861.5000000000 -150.5873870850 
590200.9375000000 -150.6288757324 
590540.6250000000 -150.6309661865 
590881.1250000000 -150.6002044678 
591221.1875000000 -150.5402374268 
591561.4375000000 -150.4461975098 
591902.5000000000 -150.3727722168 
592243.1250000000 -150.3459320068 
592584.0000000000 -150.3471984863 
592925.0000000000 -150.3717346191 
593266.8750000000 -150.4059295654 
593608.3125000000 -150.4354858398 
593949.9375000000 -150.4450836182 
594292.3750000000 -150.4326934814 
594634.3750000000 -150.3942718506 
594976.6250000000 -150.3598785400 
595319.6875000000 -150.3495635986 
595662.2500000000 -150.3539886475 
596005.0625000000 -150.3714752197 
596348.0625000000 -150.4298400879 
596691.9375000000 -150.5393371582 
597035.3125000000 -150.6649169922 
597378.9375000000 -150.7353210449 
597723.3750000000 -150.7610931396 
598067.3125000000 -150.7412872314 
598411.5000000000 -150.6739349365 
598755.9375000000 -150.5629730225 
599101.1250000000 -150.4525299072 
599445.9375000000 -150.3290557861 
599790.9375000000 -150.1921844482 
600136.7500000000 -150.1461486816 
600482.1250000000 -150.2209472656 
600827.6875000000 -150.3338470459 
601173.4375000000 -150.4495697021 
601520.1250000000 -150.5356140137 
601866.2500000000 -150.5209503174 
602212.6250000000 -150.4652709961 
602559.8750000000 -150.4411926270 
602906.6250000000 -150.4645233154 
603253.6250000000 -150.5316009521 
603600.8125000000 -150.6548614502 
603948.8125000000 -150.7616424561 
604296.3750000000 -150.7981872559 
604644.1875000000 -150.7793121338 
604992.8125000000 -150.7327728271 
605340.9375000000 -150.6550750732 
605689.3125000000 -150.5714569092 
606037.9375000000 -150.5048980713 
606387.3750000000 -150.4899291992 
606736.3125000000 -150.5163574219 
607085.5000000000 -150.5536346436 
607435.5625000000 -150.5673370361 
607785.1250000000 -150.5371704102 
608134.8750000000 -150.5265350342 
608484.8750000000 -150.5617523193 
608835.6875000000 -150.5952606201 
609186.1250000000 -150.6211242676 
609536.6875000000 -150.6641082764 
609888.1250000000 -150.7315216064 
610239.1250000000 -150.7958068848 
610590.3125000000 -150.8250274658 
610941.6875000000 -150.8165893555 
611294.0000000000 -150.7917785645 
611645.7500000000 -150.7536163330 
611997.7500000000 -150.6902618408 
612350.6250000000 -150.6110229492 
612703.0625000000 -150.5177612305 
613055.6875000000 -150.4363861084 
613408.4375000000 -150.4035034180 
613762.1250000000 -150.4051666260 
614115.3750000000 -150.4272308350 
614468.8125000000 -150.4235534668 
614823.0625000000 -150.3722991943 
615176.9375000000 -150.3101959229 
615530.9375000000 -150.2818756104 
615885.8750000000 -150.2835693359 
616240.3125000000 -150.2886352539 
616594.9375000000 -150.2825012207 
616949.8125000000 -150.2822570801 
617305.5000000000 -150.3272247314 
617660.8125000000 -150.4107971191 
618016.2500000000 -150.4770507812 
618372.5625000000 -150.4886322021 
618728.4375000000 -150.4633178711 
619084.5625000000 -150.4200439453 
619440.8125000000 -150.4191436768 
619798.0000000000 -150.4755859375 
620154.6875000000 -150.5440673828 
620511.5625000000 -150.5772399902 
620869.3750000000 -150.5732574463 
621226.6875000000 -150.5578002930 
621584.1875000000 -150.5361785889 
621941.8750000000 -150.5078430176 
622300.5000000000 -150.4956512451 
622658.6250000000 -150.4998168945 
623016.9375000000 -150.4966735840 
623376.1875000000 -150.4764099121 
623734.9375000000 -150.4562835693 
624093.8750000000 -150.4517517090 
624453.0625000000 -150.4632873535 
624813.1250000000 -150.5038452148 
625172.6875000000 -150.5706939697 
625532.5000000000 -150.6456451416 
625893.1875000000 -150.6979064941 
626253.3750000000 -150.6931915283 
626613.7500000000 -150.6259155273 
626974.3750000000 -150.5481567383 
627335.8750000000 -150.5258636475 
627696.9375000000 -150.5593261719 
628058.1250000000 -150.6454925537 
628420.3125000000 -150.7075042725 
628781.9375000000 -150.7077484131 
629143.8125000000 -150.6820831299 
629505.8750000000 -150.6635589600 
629868.8125000000 -150.6364440918 
630231.3125000000 -150.5737152100 
630594.0000000000 -150.4811401367 
630957.6250000000 -150.4128417969 
631320.7500000000 -150.3676910400 
631684.0625000000 -150.3534393311 
632047.5625000000 -150.3893127441 
632412.0000000000 -150.4505004883 
632776.0000000000 -150.5041351318 
633140.1250000000 -150.5274353027 
633505.1875000000 -150.5177154541 
633869.7500000000 -150.4793853760 
634234.5625000000 -150.4122467041 
634599.5625000000 -150.3352355957 
634965.5000000000 -150.3010253906 
635330.8750000000 -150.3264160156 
635696.5000000000 -150.3958892822 
636063.0625000000 -150.5000762939 
636429.1250000000 -150.5588073730 
636795.3750000000 -150.5457763672 
637161.8750000000 -150.4858093262 
637529.2500000000 -150.4191131592 
637896.1250000000 -150.3758087158 
638263.2500000000 -150.3743286133 
638631.2500000000 -150.4054870605 
638998.8125000000 -150.4295196533 
639366.5000000000 -150.4215393066 
639735.1875000000 -150.4012756348 
640103.3125000000 -150.3975219727 
640471.7500000000 -150.4104156494 
640840.3125000000 -150.4289550781 
641209.8125000000 -150.4202728271 
641578.8125000000 -150.3934783936 
641948.0625000000 -150.3923645020 
642318.1875000000 -150.4337768555 
642687.8750000000 -150.4874114990 
643057.6875000000 -150.5239868164 
643427.8125000000 -150.5525360107 
643798.8125000000 -150.5835266113 
644169.3125000000 -150.5878448486 
644540.0000000000 -150.5335388184 
644911.6250000000 -150.4461822510 
645282.8125000000 -150.3900909424 
645654.1250000000 -150.3997497559 
646025.6875000000 -150.4553985596 
646398.1875000000 -150.5016937256 
646770.1875000000 -150.5325012207 
647142.4375000000 -150.5419006348 
647515.5625000000 -150.5162811279 
647888.1875000000 -150.4676055908 
648261.0625000000 -150.4090576172 
648634.1250000000 -150.3517761230 
649008.1250000000 -150.3022460938 
649381.6250000000 -150.2661590576 
649755.3750000000 -150.2516021729 
650130.0000000000 -150.2604980469 
650504.1250000000 -150.2861480713 
650878.5000000000 -150.3237457275 
651253.0625000000 -150.3698730469 
651628.5625000000 -150.4105682373 
652003.6250000000 -150.4266510010 
652378.8125000000 -150.4125823975 
652755.0000000000 -150.3831176758 
653130.6250000000 -150.3691253662 
653506.5000000000 -150.3991851807 
653882.6250000000 -150.4712371826 
654259.6250000000 -150.5497131348 
654636.1250000000 -150.5944824219 
655012.8750000000 -150.5941619873 
655390.5625000000 -150.5780487061 
655767.7500000000 -150.5822753906 
656145.1250000000 -150.5984802246 
656522.7500000000 -150.5858306885 
656901.3125000000 -150.5363006592 
657279.3125000000 -150.4843902588 
657657.6250000000 -150.4489898682 
658036.8125000000 -150.4179229736 
658415.5000000000 -150.3952178955 
658794.4375000000 -150.3802490234 
659173.5625000000 -150.3684539795 
659553.6250000000 -150.3479003906 
659933.1875000000 -150.3128814697 
660313.0000000000 -150.2871856689 
660693.6875000000 -150.3039855957 
661073.9375000000 -150.3797302246 
661454.3750000000 -150.4906921387 
661835.7500000000 -150.5858917236 
662216.6250000000 -150.6401824951 
662597.7500000000 -150.6669921875 
662979.0625000000 -150.6744842529 
663361.3750000000 -150.6516418457 
663743.1250000000 -150.5986938477 
664125.0625000000 -150.5399169922 
664508.0000000000 -150.5048828125 
664890.4375000000 -150.5054473877 
665273.0625000000 -150.5243377686 
665655.9375000000 -150.5275726318 
666039.7500000000 -150.5023956299 
666423.0625000000 -150.4758453369 
666806.5625000000 -150.4752044678 
667191.0625000000 -150.4812469482 
667575.0000000000 -150.4459228516 
667959.1875000000 -150.3976287842 
668343.6250000000 -150.3661193848 
668729.0000000000 -150.3655700684 
669113.8125000000 -150.3994445801 
669498.9375000000 -150.4703216553 
669884.9375000000 -150.5638122559 
670270.4375000000 -150.6332397461 
670656.1875000000 -150.6319274902 
671042.1250000000 -150.5562896729 
671429.0625000000 -150.4369659424 
671815.5000000000 -150.3145141602 
672202.1250000000 -150.2350921631 
672589.6875000000 -150.2346343994 
672976.7500000000 -150.3088836670 
673364.0625000000 -150.4037933350 
673751.5625000000 -150.4485778809 
674140.0625000000 -150.4200134277 
674528.0000000000 -150.3642425537 
674916.1875000000 -150.3322906494 
675305.3750000000 -150.3194732666 
675694.0000000000 -150.2984466553 
676082.8750000000 -150.2802124023 
676471.9375000000 -150.2899627686 
676862.0000000000 -150.3109130859 
677251.5000000000 -150.3114166260 
677641.2500000000 -150.3125610352 
678032.0000000000 -150.3701934814 
678422.1875000000 -150.4964752197 
678812.6250000000 -150.6409301758 
679203.3125000000 -150.7574157715 
679594.9375000000 -150.7907562256 
679986.0000000000 -150.7731018066 
680377.3750000000 -150.7298278809 
680769.6250000000 -150.6655578613 
681161.4375000000 -150.6020812988 
681553.4375000000 -150.5691986084 
681945.6875000000 -150.5621948242 
682338.8750000000 -150.5396575928 
682731.5625000000 -150.4852142334 
683124.4375000000 -150.4336547852 
683518.3750000000 -150.4147491455 
683911.6875000000 -150.4114837646 
684305.3125000000 -150.3939666748 
684699.1250000000 -150.3681488037 
685093.8750000000 -150.3646087646 
685488.1875000000 -150.3941955566 
685882.6875000000 -150.4558105469 
686278.1250000000 -150.5280609131 
686673.0625000000 -150.5823822021 
687068.2500000000 -150.6020050049 
687464.4375000000 -150.5723114014 
687860.0625000000 -150.5128326416 
688255.9375000000 -150.4429626465 
688652.0000000000 -150.3719177246 
689049.0625000000 -150.3262786865 
689445.6250000000 -150.3326873779 
689842.3750000000 -150.3770904541 
690240.1875000000 -150.4241943359 
690637.3750000000 -150.4597015381 
691034.8750000000 -150.5030059814 
691432.5625000000 -150.5516510010 
691831.1875000000 -150.5601348877 
692229.3750000000 -150.5163116455 
692627.7500000000 -150.4681701660 
693027.1250000000 -150.4848937988 
693425.9375000000 -150.5494079590 
693825.0000000000 -150.5626373291 
694224.3125000000 -150.4759674072 
694624.5625000000 -150.3612976074 
695024.3125000000 -150.3149871826 
695424.3125000000 -150.3707885742 
695825.3125000000 -150.4589080811 
696225.7500000000 -150.5299835205 
696626.4375000000 -150.6137847900 
697027.3125000000 -150.6845092773 
697429.1875000000 -150.7021179199 
697830.5625000000 -150.6702728271 
698232.1875000000 -150.6162414551 
698634.7500000000 -150.5563354492 
699036.8125000000 -150.5071105957 
699439.1250000000 -150.5057830811 
699841.6875000000 -150.5137634277 
700245.1875000000 -150.4990081787 
700648.1875000000 -150.4812316895 
701051.3750000000 -150.5063476562 
701455.6250000000 -150.5818176270 
701859.3125000000 -150.6445922852 
702263.1875000000 -150.6142578125 
702667.3750000000 -150.4472351074 
703072.5000000000 -150.2854156494 
703477.1250000000 -150.2432708740 
703882.0000000000 -150.2861633301 
704287.8125000000 -150.3856506348 
704693.1250000000 -150.4907073975 
705098.6875000000 -150.5563354492 
705504.5000000000 -150.5812683105 
705911.2500000000 -150.5992736816 
706317.5000000000 -150.6118621826 
706724.0000000000 -150.5711669922 
707131.5000000000 -150.4528198242 
707538.4375000000 -150.2969512939 
707945.6250000000 -150.1858978271 
708353.0625000000 -150.1687622070 
708761.5000000000 -150.2628173828 
709169.3750000000 -150.4010620117 
709577.5000000000 -150.4836425781 
709986.6250000000 -150.5044860840 
710395.2500000000 -150.4748229980 
710804.0625000000 -150.4532165527 
711213.8750000000 -150.4949340820 
711623.1875000000 -150.6125946045 
712032.7500000000 -150.6698608398 
712442.5000000000 -150.5956573486 
712853.3125000000 -150.4596252441 
713263.5625000000 -150.3493194580 
713674.0000000000 -150.3001251221 
714085.5000000000 -150.2768096924 
714496.5000000000 -150.2513732910 
714907.6875000000 -150.2951507568 
715319.0625000000 -150.4127807617 
715731.5625000000 -150.5318908691 
716143.4375000000 -150.5745086670 
716555.5625000000 -150.5374450684 
716968.7500000000 -150.4668121338 
717381.3750000000 -150.4332122803 
717794.1875000000 -150.4228973389 
718207.3125000000 -150.4002838135 
718621.3750000000 -150.3778381348 
719034.9375000000 -150.3920288086 
719448.7500000000 -150.4737548828 
719863.6250000000 -150.5640106201 
720277.8750000000 -150.5989227295 
720692.3750000000 -150.5937652588 
721107.1250000000 -150.5572967529 
721522.9375000000 -150.5052642822 
721938.1875000000 -150.4483947754 
722353.6250000000 -150.4094696045 
722770.1250000000 -150.3804473877 
723186.1250000000 -150.3481445312 
723602.3125000000 -150.3223724365 
724018.6875000000 -150.3184051514 
724436.1875000000 -150.3491363525 
724853.0625000000 -150.3943481445 
725270.2500000000 -150.4468841553 
725688.4375000000 -150.4992370605 
726106.0625000000 -150.5409240723 
726523.9375000000 -150.5613098145 
726942.0625000000 -150.5410003662 
727361.1875000000 -150.4873809814 
727779.8125000000 -150.4181060791 
728198.6250000000 -150.3645324707 
728618.5000000000 -150.3343811035 
729037.8125000000 -150.3241577148 
729457.3750000000 -150.3251647949 
729877.1875000000 -150.3293609619 
730298.0000000000 -150.3443145752 
730718.3125000000 -150.4203338623 
731138.8125000000 -150.5325469971 
731560.3750000000 -150.5522155762 
731981.3750000000 -150.4641418457 
732402.6250000000 -150.3227081299 
732824.1250000000 -150.2825469971 
733246.6875000000 -150.3239898682 
733668.6875000000 -150.3824005127 
734090.8750000000 -150.4557342529 
734514.1875000000 -150.5611877441 
734936.8750000000 -150.5888824463 
735359.8125000000 -150.5057830811 
735783.0000000000 -150.4113311768 
736207.2500000000 -150.4026184082 
736630.9375000000 -150.5102996826 
737054.8750000000 -150.5817871094 
737479.8750000000 -150.5166778564 
737904.3125000000 -150.3785705566 
738328.9375000000 -150.2265625000 
738754.6875000000 -150.1622009277 
739179.8125000000 -150.1739044189 
739605.1875000000 -150.2275848389 
740030.8125000000 -150.3370971680 
740457.5625000000 -150.4179382324 
740883.6875000000 -150.3945465088 
741310.0625000000 -150.3077087402 
741737.5000000000 -150.2366027832 
742164.3750000000 -150.2735443115 
742591.4375000000 -150.3884429932 
743018.8125000000 -150.4311828613 
743447.2500000000 -150.4094238281 
743875.0625000000 -150.3772735596 
744303.1875000000 -150.3702087402 
744732.3750000000 -150.3748321533 
745160.9375000000 -150.4084320068 
745589.7500000000 -150.4627685547 
746018.8750000000 -150.4293975830 
746449.0000000000 -150.3503723145 
746878.5625000000 -150.3221435547 
747308.4375000000 -150.3758697510 
747739.3125000000 -150.4230346680 
748169.6250000000 -150.4236450195 
748600.1875000000 -150.4239196777 
749031.0000000000 -150.4606933594 
749462.8750000000 -150.5002593994 
749894.1875000000 -150.4782104492 
750325.7500000000 -150.4044799805 
750758.3750000000 -150.3048400879 
751190.4375000000 -150.2511749268 
751622.7500000000 -150.2568054199 
752055.3125000000 -150.3104400635 
752488.9375000000 -150.3822479248 
752922.0000000000 -150.4266510010 
753355.3125000000 -150.4338989258 
753789.6875000000 -150.3835601807 
754223.5000000000 -150.3091583252 
754657.5625000000 -150.2621612549 
755091.8750000000 -150.2523193359 
755527.2500000000 -150.3167419434 
755962.0625000000 -150.4355926514 
756397.0625000000 -150.5344848633 
756833.2500000000 -150.6062164307 
757268.7500000000 -150.6130371094 
757704.5625000000 -150.6051177979 
758140.6250000000 -150.6085357666 
758577.7500000000 -150.5892333984 
759014.3125000000 -150.5116119385 
759451.1250000000 -150.4211883545 
759889.0625000000 -150.3375244141 
760326.3750000000 -150.3158264160 
760763.9375000000 -150.3343200684 
761201.7500000000 -150.3954772949 
761640.6250000000 -150.5016784668 
762078.9375000000 -150.5670166016 
762517.5000000000 -150.5587005615 
762957.1875000000 -150.4835968018 
763396.2500000000 -150.4200134277 
763835.6250000000 -150.3790130615 
764276.0000000000 -150.3205871582 
764715.8750000000 -150.2998504639 
765155.9375000000 -150.3328552246 
765596.3125000000 -150.3750305176 
766037.7500000000 -150.3883972168 
766478.5625000000 -150.3936004639 
766919.6875000000 -150.4076538086 
767361.8750000000 -150.4405059814 
767803.5000000000 -150.4729766846 
768245.3750000000 -150.4708251953 
768687.5000000000 -150.3963012695 
769130.6875000000 -150.3070068359 
769573.3750000000 -150.2758636475 
770016.2500000000 -150.2951049805 
770460.2500000000 -150.3482666016 
770903.6250000000 -150.4178161621 
771347.2500000000 -150.5061798096 
771791.1875000000 -150.5022888184 
772236.1875000000 -150.4302825928 
772680.6250000000 -150.4335327148 
773125.2500000000 -150.5935363770 
773571.0625000000 -150.7389678955 
774016.2500000000 -150.7952423096 
774461.6875000000 -150.7408294678 
774907.3750000000 -150.6376495361 
775354.1875000000 -150.4803314209 
775800.4375000000 -150.3971710205 
776246.8750000000 -150.4216156006 
776694.4375000000 -150.4686279297 
777141.4375000000 -150.4692230225 
777588.6875000000 -150.4594879150 
778036.1875000000 -150.4677429199 
778484.8125000000 -150.4633483887 
778932.8125000000 -150.4012298584 
779381.0625000000 -150.3043823242 
779830.4375000000 -150.2460327148 
780279.2500000000 -150.2600250244 
780728.3125000000 -150.3541717529 
781177.6250000000 -150.4457244873 
781628.0000000000 -150.5112609863 
782077.8750000000 -150.5086059570 
782527.9375000000 -150.4798431396 
782979.1250000000 -150.4531555176 
783429.7500000000 -150.4439697266 
783880.6250000000 -150.4443359375 
784331.7500000000 -150.4324798584 
784783.9375000000 -150.4159240723 
785235.6250000000 -150.4237670898 
785687.5000000000 -150.4384307861 
786140.5000000000 -150.4244537354 
786592.9375000000 -150.3561401367 
787045.6250000000 -150.2747955322 
787498.5625000000 -150.2372589111 
787952.6250000000 -150.2245025635 
788406.1250000000 -150.2243804932 
788859.8125000000 -150.2325134277 
789314.6875000000 -150.2462310791 
789768.9375000000 -150.2572479248 
790223.4375000000 -150.2648773193 
790678.1875000000 -150.2679595947 
791134.1250000000 -150.2725372314 
791589.3750000000 -150.2664489746 
792044.9375000000 -150.2640533447 
792501.6250000000 -150.3078155518 
792957.6875000000 -150.3669128418 
793414.0625000000 -150.3813018799 
793871.5625000000 -150.3914642334 
794328.4375000000 -150.4322662354 
794785.5625000000 -150.4611663818 
795242.9375000000 -150.4358520508 
795701.5000000000 -150.3786621094 
796159.3750000000 -150.2927398682 
796617.5625000000 -150.2408447266 
797076.8750000000 -150.2842102051 
797535.6250000000 -150.3898620605 
797994.6250000000 -150.4609222412 
798453.8125000000 -150.4831390381 
798914.2500000000 -150.4630584717 
799374.0000000000 -150.4035034180 
799834.0000000000 -150.3002471924 
800295.1875000000 -150.2037048340 
800755.7500000000 -150.1557769775 
801216.6250000000 -150.1672515869 
801677.6875000000 -150.2460021973 
802139.9375000000 -150.3399200439 
802601.5625000000 -150.3889007568 
803063.4375000000 -150.3981170654 
803526.5000000000 -150.3954620361 
803988.9375000000 -150.3878021240 
804451.6250000000 -150.3464813232 
804914.5625000000 -150.2556457520 
805378.6875000000 -150.2016143799 
805842.1875000000 -150.2345123291 
806305.9375000000 -150.3031616211 
806770.8750000000 -150.3456573486 
807235.1250000000 -150.3377380371 
807699.6875000000 -150.3173675537 
808164.5625000000 -150.3274230957 
808630.5000000000 -150.3502349854 
809095.8750000000 -150.3331756592 
809561.5000000000 -150.3078918457 
810028.3125000000 -150.3300933838 
810494.5000000000 -150.3880157471 
810960.9375000000 -150.4337768555 
811427.6250000000 -150.4580993652 
811895.5000000000 -150.4266815186 
812362.7500000000 -150.3403930664 
812830.2500000000 -150.2687530518 
813298.8750000000 -150.2787780762 
813766.9375000000 -150.3387908936 
814235.2500000000 -150.3561096191 
814703.8750000000 -150.3021087646 
815173.6250000000 -150.2599639893 
815642.7500000000 -150.2989044189 
816112.1250000000 -150.3593292236 
816582.6875000000 -150.3417663574 
817052.6250000000 -150.2723999023 
817522.8750000000 -150.2160797119 
817993.3125000000 -150.2576446533 
818465.0000000000 -150.3562774658 
818936.0000000000 -150.3795928955 
819407.3125000000 -150.2987976074 
819879.7500000000 -150.2140197754 
820351.6250000000 -150.1363983154 
820823.6875000000 -150.0593719482 
821297.0000000000 -150.0757598877 
821769.6250000000 -150.1930541992 
822242.5625000000 -150.3141479492 
822715.7500000000 -150.3864898682 
823190.1250000000 -150.4094085693 
823663.8750000000 -150.3753204346 
824137.8750000000 -150.3099060059 
824613.1250000000 -150.2760162354 
825087.6875000000 -150.2819824219 
825562.5000000000 -150.3161315918 
826037.6250000000 -150.3618621826 
826513.8750000000 -150.3567504883 
826989.5625000000 -150.2852020264 
827465.5000000000 -150.2351226807 
827942.5625000000 -150.2793579102 
828419.0625000000 -150.3909759521 
828895.8125000000 -150.4891510010 
829372.8125000000 -150.5027770996 
829851.0625000000 -150.4515686035 
830328.6250000000 -150.3894042969 
830806.5000000000 -150.3023986816 
831285.5000000000 -150.2176361084 
831763.9375000000 -150.1864166260 
832242.5625000000 -150.1906433105 
832721.5625000000 -150.2054443359 
833201.6875000000 -150.2313995361 
833681.1875000000 -150.2597808838 
834161.0000000000 -150.2683563232 
834641.9375000000 -150.2790222168 
835122.2500000000 -150.3285675049 
835602.8750000000 -150.3874053955 
836083.7500000000 -150.3945617676 
836565.8750000000 -150.3416442871 
837047.3125000000 -150.2927551270 
837529.0000000000 -150.2961120605 
838011.9375000000 -150.3036499023 
838494.1875000000 -150.2705230713 
838976.7500000000 -150.2392730713 
839459.5625000000 -150.2199707031 
839943.6250000000 -150.2036743164 
840427.0000000000 -150.2314605713 
840910.6250000000 -150.2770538330 
841395.5000000000 -150.2490081787 
841879.7500000000 -150.1882324219 
842364.2500000000 -150.1592864990 
842849.0000000000 -150.1785278320 
843335.0000000000 -150.2288208008 
843820.3125000000 -150.2726898193 
844305.9375000000 -150.2839508057 
844792.7500000000 -150.3130950928 
845278.9375000000 -150.4035339355 
845765.3750000000 -150.5137481689 
846252.1250000000 -150.5569152832 
846740.0625000000 -150.5267486572 
847227.3750000000 -150.5107421875 
847714.9375000000 -150.4921569824 
848203.7500000000 -150.4165191650 
848691.8750000000 -150.3238220215 
849180.2500000000 -150.2501983643 
849669.0000000000 -150.1976165771 
850158.8750000000 -150.2125244141 
850648.1875000000 -150.2989807129 
851137.6875000000 -150.3370056152 
851628.4375000000 -150.2882995605 
852118.5625000000 -150.1896667480 
852608.9375000000 -150.0985870361 
853100.5625000000 -150.0620880127 
853591.5000000000 -150.1028747559 
854082.7500000000 -150.1921539307 
854574.3125000000 -150.2592926025 
855067.0000000000 -150.3072814941 
855559.1250000000 -150.3204498291 
856051.5000000000 -150.3196716309 
856545.0625000000 -150.3325653076 
857038.0000000000 -150.3264160156 
857531.2500000000 -150.3066558838 
858024.7500000000 -150.2885894775 
858519.5000000000 -150.2658691406 
859013.5625000000 -150.2607879639 
859507.9375000000 -150.3212280273 
860003.5000000000 -150.4170074463 
860498.4375000000 -150.4794311523 
860993.6250000000 -150.4974517822 
861489.1250000000 -150.4908905029 
861985.8750000000 -150.4884643555 
862481.9375000000 -150.5459442139 
862978.3125000000 -150.5732116699 
863475.8750000000 -150.4570159912 
863972.8125000000 -150.2641296387 
864470.0000000000 -150.2275848389 
864967.5000000000 -150.2824096680 
865466.2500000000 -150.2970733643 
865964.3125000000 -150.2654571533 
866462.6875000000 -150.2378234863 
866962.2500000000 -150.2405700684 
867461.1875000000 -150.2905883789 
867960.4375000000 -150.3292083740 
868459.9375000000 -150.2833709717 
868960.6875000000 -150.2462768555 
869460.7500000000 -150.2993621826 
869961.1250000000 -150.3461151123 
870462.7500000000 -150.3555908203 
870963.6875000000 -150.3749389648 
871464.9375000000 -150.4109344482 
871966.4375000000 -150.4379882812 
872469.2500000000 -150.4384460449 
872971.3125000000 -150.4244079590 
873473.7500000000 -150.4018096924 
873977.3750000000 -150.3435821533 
874480.3125000000 -150.2838134766 
874983.6250000000 -150.3090209961 
875487.1250000000 -150.3642730713 
875991.9375000000 -150.3989257812 
876496.0625000000 -150.4330139160 
877000.5000000000 -150.4560546875 
877506.1875000000 -150.4095001221 
878011.1875000000 -150.3017730713 
878516.4375000000 -150.2384033203 
879022.0625000000 -150.2590942383 
879528.8750000000 -150.3160552979 
880035.0625000000 -150.3886413574 
880541.5000000000 -150.3891143799 
881049.2500000000 -150.3561859131 
881556.2500000000 -150.3275604248 
882063.5625000000 -150.2831573486 
882572.1875000000 -150.2595367432 
883080.1250000000 -150.3195190430 
883588.3125000000 -150.4020385742 
884096.8125000000 -150.4737091064 
884606.5625000000 -150.5089569092 
885115.6875000000 -150.4542694092 
885625.0625000000 -150.3380126953 
886135.6875000000 -150.1829376221 
886645.6875000000 -150.0646209717 
887155.9375000000 -149.9990386963 
887666.5000000000 -149.9904479980 
888178.3125000000 -150.0339355469 
888689.4375000000 -150.1432342529 
889200.8750000000 -150.3040466309 
889713.5625000000 -150.3721618652 
890225.6250000000 -150.3126831055 
890737.9375000000 -150.2441558838 
891250.5625000000 -150.2604522705 
891764.4375000000 -150.3040466309 
892277.6250000000 -150.3252716064 
892791.1250000000 -150.3476562500 
893305.9375000000 -150.4016571045 
893820.0000000000 -150.4618225098 
894334.3750000000 -150.4386291504 
894849.0625000000 -150.3506317139 
895365.0625000000 -150.2768249512 
895880.3125000000 -150.2427215576 
896395.9375000000 -150.2459259033 
896912.7500000000 -150.2683258057 
897428.9375000000 -150.2849884033 
897945.3750000000 -150.2427520752 
898462.1875000000 -150.1833801270 
898980.1875000000 -150.1914367676 
899497.5625000000 -150.2877960205 
900015.2500000000 -150.3637084961 
900534.1875000000 -150.3786010742 
901052.4375000000 -150.3606262207 
901571.0000000000 -150.3122100830 
902089.8125000000 -150.2765960693 
902610.0000000000 -150.2851562500 
903129.4375000000 -150.3433990479 
903649.1875000000 -150.3471527100 
904170.1875000000 -150.2629699707 
904690.5625000000 -150.1639251709 
905211.1875000000 -150.1549377441 
905732.1250000000 -150.2687530518 
906254.3750000000 -150.3692626953 
906775.9375000000 -150.4084930420 
907297.7500000000 -150.3301544189 
907820.9375000000 -150.2229919434 
908343.3750000000 -150.2238616943 
908866.1250000000 -150.3190460205 
909389.1250000000 -150.3867034912 
909913.5000000000 -150.4001464844 
910437.1250000000 -150.3483734131 
910961.1250000000 -150.2292327881 
911486.3750000000 -150.1277618408 
912010.9375000000 -150.0977783203 
912535.7500000000 -150.1147003174 
913060.9375000000 -150.1336975098 
913587.3750000000 -150.1426086426 
914113.1875000000 -150.1900939941 
914639.2500000000 -150.2934417725 
915166.6250000000 -150.4140777588 
915693.3125000000 -150.4479675293 
916220.2500000000 -150.4258422852 
916748.5625000000 -150.3909606934 
917276.1250000000 -150.3329925537 
917804.0000000000 -150.2901458740 
918332.1875000000 -150.3013610840 
918861.7500000000 -150.2978515625 
919390.5000000000 -150.2587432861 
919919.6250000000 -150.2174072266 
920450.0625000000 -150.2202301025 
920979.7500000000 -150.2123260498 
921509.8125000000 -150.1796417236 
922040.1250000000 -150.1967010498 
922571.7500000000 -150.2422790527 
923102.6875000000 -150.1574249268 
923633.9375000000 -150.0493011475 
924166.5000000000 -150.0529479980 
924698.3750000000 -150.1621398926 
925230.5000000000 -150.2184448242 
925763.0000000000 -150.2435302734 
926296.7500000000 -150.2879791260 
926829.8125000000 -150.2796173096 
927363.2500000000 -150.2232666016 
927897.9375000000 -150.2332611084 
928431.9375000000 -150.2750091553 
928966.2500000000 -150.2897491455 
929500.8750000000 -150.2904205322 
930036.8125000000 -150.2751464844 
930572.0625000000 -150.3019714355 
931107.5625000000 -150.4227600098 
931644.4375000000 -150.5256347656 
932180.6250000000 -150.5299987793 
932717.0625000000 -150.4550476074 
933253.8750000000 -150.3992309570 
933791.9375000000 -150.3453216553 
934329.3750000000 -150.2842254639 
934867.0625000000 -150.2291259766 
935406.0625000000 -150.1972503662 
935944.4375000000 -150.2463531494 
936483.0625000000 -150.3816833496 
937022.0000000000 -150.4980163574 
937562.2500000000 -150.4870300293 
938101.8125000000 -150.3462219238 
938641.6875000000 -150.1536254883 
939182.9375000000 -150.0635833740 
939723.4375000000 -150.0544738770 
940264.2500000000 -150.0968627930 
940805.3125000000 -150.1485137939 
941347.8125000000 -150.1544189453 
941889.5625000000 -150.1572570801 
942431.6250000000 -150.2598876953 
942975.0000000000 -150.4156341553 
943517.6875000000 -150.4935607910 
944060.6875000000 -150.4404449463 
944604.0000000000 -150.3173217773 
945148.6250000000 -150.1973876953 
945692.5625000000 -150.1611022949 
946236.8125000000 -150.2208251953 
946782.3750000000 -150.2826385498 
947327.2500000000 -150.2648315430 
947872.4375000000 -150.1737823486 
948419.0000000000 -150.1292266846 
948964.8125000000 -150.1672515869 
949510.9375000000 -150.1916046143 
950057.3750000000 -150.1198425293 
950605.1250000000 -150.1465454102 
951152.2500000000 -150.2776947021 
951699.6250000000 -150.3119506836 
952248.3750000000 -150.2774810791 
952796.3750000000 -150.2888488770 
953344.6875000000 -150.3443145752 
953893.3125000000 -150.3804779053 
954443.3750000000 -150.3934783936 
954992.6250000000 -150.3098144531 
955542.2500000000 -150.1823425293 
956093.1875000000 -150.1379089355 
956643.4375000000 -150.1853637695 
957193.9375000000 -150.2874298096 
957744.8125000000 -150.3957824707 
958297.0625000000 -150.3955230713 
958848.5625000000 -150.3016815186 
959400.3750000000 -150.2627716064 
959953.5625000000 -150.2373657227 
960506.0000000000 -150.1685791016 
961058.7500000000 -150.1204681396 
961611.8125000000 -150.1692504883 
962166.3125000000 -150.2513275146 
962720.0000000000 -150.2888183594 
963274.0625000000 -150.2881622314 
963829.5000000000 -150.3171997070 
964384.1875000000 -150.3369293213 
964939.1875000000 -150.2830810547 
965494.5000000000 -150.2415618896 
966051.1875000000 -150.2671051025 
966607.1250000000 -150.3525390625 
967163.4375000000 -150.4589691162 
967721.0625000000 -150.4797821045 
968278.0000000000 -150.3733825684 
968835.2500000000 -150.2751007080 
969392.8125000000 -150.2646331787 
969951.7500000000 -150.3438110352 
970509.9375000000 -150.4028625488 
971068.4375000000 -150.3929138184 
971628.3750000000 -150.2949676514 
972187.5625000000 -150.1375122070 
972747.0625000000 -150.1232604980 
973306.8750000000 -150.2797546387 
973868.0625000000 -150.3813171387 
974428.5000000000 -150.3685455322 
974989.3125000000 -150.3328552246 
975551.4375000000 -150.2914276123 
976112.8750000000 -150.2803955078 
976674.6250000000 -150.2997283936 
977236.6875000000 -150.2959442139 
977800.1875000000 -150.2926177979 
978362.8750000000 -150.3301849365 
978925.9375000000 -150.3516998291 
979490.3750000000 -150.2933959961 
980054.0625000000 -150.2490386963 
980618.0625000000 -150.2691802979 
981182.4375000000 -150.3157348633 
981748.1875000000 -150.3585662842 
982313.1875000000 -150.3645629883 
982878.5000000000 -150.3007354736 
983445.1875000000 -150.2345886230 
984011.1875000000 -150.2716064453 
984577.5000000000 -150.4023437500 
985145.1875000000 -150.4635467529 
985712.1250000000 -150.3688812256 
986279.3750000000 -150.2935028076 
986847.0000000000 -150.3343505859 
987416.0000000000 -150.3894348145 
987984.2500000000 -150.4212036133 
988552.8125000000 -150.3766632080 
989122.8125000000 -150.2091217041 
989692.0625000000 -150.1024475098 
990261.6250000000 -150.1577453613 
990831.5000000000 -150.2639770508 
991402.8125000000 -150.3156738281 
991973.3750000000 -150.3087158203 
992544.2500000000 -150.2806243896 
993116.5625000000 -150.2848358154 
993688.0625000000 -150.3250579834 
994259.9375000000 -150.2906646729 
994832.1250000000 -150.2107238770 
995405.7500000000 -150.1303863525 
995978.6250000000 -150.0596618652 
996551.8125000000 -150.0183410645 
997126.3750000000 -149.9467315674 
997700.2500000000 -149.9585876465 
998274.3750000000 -150.1420745850 
998848.8750000000 -150.2160644531 
999424.8125000000 -150.0075073242 
1000000.0000000000 -150.1409301758 
1000575.5000000000 -150.1560363770 
1001152.4375000000 -150.1847534180 
1001728.5625000000 -150.2236328125 
1002305.0625000000 -150.2656250000 
1002881.8750000000 -150.3040008545 
1003460.1250000000 -150.3373260498 
1004037.6250000000 -150.3641204834 
1004615.4375000000 -150.3807220459 
1005194.6875000000 -150.3897552490 
1005773.1875000000 -150.3909454346 
1006352.0000000000 -150.3840332031 
1006931.1875000000 -150.3658142090 
1007511.7500000000 -150.3403320312 
1008091.5625000000 -150.3101654053 
1008671.7500000000 -150.2770233154 
1009253.3125000000 -150.2438964844 
1009834.1250000000 -150.2142028809 
1010415.3125000000 -150.1886138916 
1010996.8125000000 -150.1677856445 
1011579.7500000000 -150.1533508301 
1012161.8750000000 -150.1464080811 
1012744.3750000000 -150.1460113525 
1013328.3125000000 -150.1524658203 
1013911.5000000000 -150.1666564941 
1014495.0000000000 -150.1893463135 
1015078.8125000000 -150.2157745361 
1015664.1250000000 -150.2437438965 
1016248.6250000000 -150.2707672119 
1016833.4375000000 -150.2910614014 
1017419.7500000000 -150.3044586182 
1018005.3125000000 -150.3115234375 
1018591.1250000000 -150.3130493164 
1019178.4375000000 -150.3100891113 
1019765.0000000000 -150.3061676025 
1020351.8750000000 -150.3029937744 
1020939.0625000000 -150.3016052246 
1021527.7500000000 -150.3032836914 
1022115.6250000000 -150.3089752197 
1022703.8750000000 -150.3166046143 
1023293.5625000000 -150.3249359131 
1023882.4375000000 -150.3324737549 
1024471.6875000000 -150.3357696533 
1025061.2500000000 -150.3348388672 
1025652.3125000000 -150.3304901123 
1026242.5625000000 -150.3236541748 
1026833.1250000000 -150.3161315918 
1027425.1875000000 -150.3111114502 
1028016.5000000000 -150.3096160889 
1028608.1250000000 -150.3121185303 
1029200.0625000000 -150.3188323975 
1029793.5000000000 -150.3297729492 
1030386.1250000000 -150.3421325684 
1030979.1250000000 -150.3556365967 
1031573.5625000000 -150.3704223633 
1032167.2500000000 -150.3882904053 
1032761.2500000000 -150.4123992920 
1033355.6250000000 -150.4429016113 
1033951.4375000000 -150.4794464111 
1034546.5000000000 -150.5208282471 
1035141.8750000000 -150.5624694824 
1035738.6875000000 -150.5990753174 
1036334.7500000000 -150.6285095215 
1036931.1875000000 -150.6493835449 
1037527.9375000000 -150.6596679688 
1038126.1875000000 -150.6594390869 
1038723.5625000000 -150.6507873535 
1039321.3750000000 -150.6335601807 
1039920.6250000000 -150.6074523926 
1040519.1250000000 -150.5699157715 
1041117.9375000000 -150.5247039795 
1041717.0625000000 -150.4749450684 
1042317.7500000000 -150.4232177734 
1042917.5625000000 -150.3731079102 
1043517.7500000000 -150.3310699463 
1044119.4375000000 -150.2981414795 
1044720.3750000000 -150.2752227783 
1045321.5625000000 -150.2624206543 
1045923.1875000000 -150.2599639893 
1046526.2500000000 -150.2638397217 
1047128.5000000000 -150.2683868408 
1047731.1250000000 -150.2704925537 
1048335.2500000000 -150.2675018311 
1048938.5000000000 -150.2566223145 
1049542.2500000000 -150.2419433594 
1050146.2500000000 -150.2283172607 
1050751.7500000000 -150.2189483643 
1051356.3750000000 -150.2165527344 
1051961.5000000000 -150.2234954834 
1052568.0000000000 -150.2339782715 
1053173.7500000000 -150.2442169189 
1053779.8750000000 -150.2516632080 
1054386.3750000000 -150.2544250488 
1054994.2500000000 -150.2509307861 
1055601.3750000000 -150.2446136475 
1056208.8750000000 -150.2368316650 
1056817.8750000000 -150.2287139893 
1057426.1250000000 -150.2213134766 
1058034.6250000000 -150.2160644531 
1058644.7500000000 -150.2132873535 
1059254.0000000000 -150.2136383057 
1059863.5000000000 -150.2177276611 
1060473.5000000000 -150.2263488770 
1061085.0000000000 -150.2413635254 
1061695.6250000000 -150.2604370117 
1062306.6250000000 -150.2819671631 
1062919.1250000000 -150.3039093018 
1063530.8750000000 -150.3234863281 
1064142.8750000000 -150.3346405029 
1064755.2500000000 -150.3364105225 
1065369.2500000000 -150.3281250000 
1065982.3750000000 -150.3101348877 
1066595.8750000000 -150.2837066650 
1067210.8750000000 -150.2519836426 
1067825.0000000000 -150.2222595215 
1068439.5000000000 -150.1981811523 
1069054.3750000000 -150.1823272705 
1069670.7500000000 -150.1763000488 
1070286.3750000000 -150.1812591553 
1070902.3750000000 -150.1912536621 
1071519.8750000000 -150.2023925781 
1072136.5000000000 -150.2122497559 
1072753.5000000000 -150.2194213867 
1073370.8750000000 -150.2244110107 
1073989.7500000000 -150.2318420410 
1074607.8750000000 -150.2448120117 
1075226.2500000000 -150.2645263672 
1075846.2500000000 -150.2906646729 
1076465.3750000000 -150.3202819824 
1077084.8750000000 -150.3447875977 
1077704.7500000000 -150.3583679199 
1078326.1250000000 -150.3583221436 
1078946.7500000000 -150.3440856934 
1079567.6250000000 -150.3174285889 
1080190.1250000000 -150.2835540771 
1080811.7500000000 -150.2522888184 
1081433.7500000000 -150.2277984619 
1082056.1250000000 -150.2125091553 
1082680.0000000000 -150.2073364258 
1083303.1250000000 -150.2123565674 
1083926.5000000000 -150.2237091064 
1084551.5000000000 -150.2371215820 
1085175.6250000000 -150.2493133545 
1085800.1250000000 -150.2570037842 
1086425.0000000000 -150.2569580078 
1087051.5000000000 -150.2439117432 
1087677.1250000000 -150.2228240967 
1088303.0000000000 -150.1986236572 
1088930.5000000000 -150.1770324707 
1089557.2500000000 -150.1641235352 
1090184.2500000000 -150.1667327881 
1090811.6250000000 -150.1862640381 
1091440.6250000000 -150.2155609131 
1092068.7500000000 -150.2484588623 
1092697.2500000000 -150.2790069580 
1093327.2500000000 -150.3020324707 
1093956.5000000000 -150.3132476807 
1094586.0000000000 -150.3172302246 
1095217.1250000000 -150.3185729980 
1095847.5000000000 -150.3200073242 
1096478.1250000000 -150.3229827881 
1097109.1250000000 -150.3273315430 
1097741.7500000000 -150.3305358887 
1098373.5000000000 -150.3310546875 
1099005.5000000000 -150.3289184570 
1099639.2500000000 -150.3247985840 
1100272.1250000000 -150.3198547363 
1100905.2500000000 -150.3154754639 
1101538.8750000000 -150.3139343262 
1102174.0000000000 -150.3165435791 
1102808.2500000000 -150.3245544434 
1103443.0000000000 -150.3386077881 
1104079.1250000000 -150.3584442139 
1104714.6250000000 -150.3824005127 
1105350.3750000000 -150.4051513672 
1105986.5000000000 -150.4212036133 
1106624.1250000000 -150.4273071289 
1107261.0000000000 -150.4217987061 
1107898.2500000000 -150.4046020508 
1108537.0000000000 -150.3767395020 
1109175.0000000000 -150.3389739990 
1109813.3750000000 -150.2948608398 
1110452.0000000000 -150.2465209961 
1111092.2500000000 -150.1972503662 
1111731.7500000000 -150.1515655518 
1112371.5000000000 -150.1143798828 
1113012.8750000000 -150.0927276611 
1113653.5000000000 -150.0832824707 
1114294.3750000000 -150.0820312500 
1114935.6250000000 -150.0850677490 
1115578.5000000000 -150.0895080566 
1116220.5000000000 -150.0944213867 
1116862.8750000000 -150.1026458740 
1117506.8750000000 -150.1180725098 
1118150.0000000000 -150.1414947510 
1118793.5000000000 -150.1721954346 
1119437.3750000000 -150.2082061768 
1120082.7500000000 -150.2470550537 
1120727.3750000000 -150.2861175537 
1121372.3750000000 -150.3234252930 
1122019.0000000000 -150.3579406738 
1122664.6250000000 -150.3877258301 
1123310.7500000000 -150.4102935791 
1123957.2500000000 -150.4225769043 
1124605.2500000000 -150.4216766357 
1125252.5000000000 -150.4043426514 
1125900.1250000000 -150.3764495850 
1126549.2500000000 -150.3462219238 
1127197.6250000000 -150.3214721680 
1127846.2500000000 -150.3080139160 
1128495.3750000000 -150.3084564209 
1129146.0000000000 -150.3210601807 
1129795.8750000000 -150.3377990723 
1130446.0000000000 -150.3488464355 
1131097.8750000000 -150.3510131836 
1131748.7500000000 -150.3453369141 
1132400.1250000000 -150.3360290527 
1133051.7500000000 -150.3287506104 
1133705.1250000000 -150.3287811279 
1134357.5000000000 -150.3371429443 
1135010.3750000000 -150.3474121094 
1135664.7500000000 -150.3536834717 
1136318.3750000000 -150.3513183594 
1136972.3750000000 -150.3380737305 
1137627.8750000000 -150.3143920898 
1138282.6250000000 -150.2832183838 
1138937.6250000000 -150.2495574951 
1139593.1250000000 -150.2180633545 
1140250.2500000000 -150.1915435791 
1140906.3750000000 -150.1720886230 
1141563.0000000000 -150.1604766846 
1142221.2500000000 -150.1562500000 
1142878.6250000000 -150.1575317383 
1143536.2500000000 -150.1616973877 
1144194.3750000000 -150.1669769287 
1144854.1250000000 -150.1744537354 
1145513.0000000000 -150.1858520508 
1146172.2500000000 -150.2023773193 
1146833.1250000000 -150.2239685059 
1147493.1250000000 -150.2486877441 
1148153.5000000000 -150.2731323242 
1148814.2500000000 -150.2942657471 
1149476.6250000000 -150.3109588623 
1150138.1250000000 -150.3218994141 
1150800.0000000000 -150.3252258301 
1151463.6250000000 -150.3184051514 
1152126.2500000000 -150.2991943359 
1152789.2500000000 -150.2667388916 
1153452.7500000000 -150.2248535156 
1154117.7500000000 -150.1844329834 
1154782.0000000000 -150.1549377441 
1155446.5000000000 -150.1433868408 
1156112.7500000000 -150.1531219482 
1156778.1250000000 -150.1825256348 
1157443.8750000000 -150.2251129150 
1158110.0000000000 -150.2695312500 
1158777.7500000000 -150.2996368408 
1159444.6250000000 -150.3061828613 
1160111.8750000000 -150.2859802246 
1160780.7500000000 -150.2417602539 
1161448.7500000000 -150.1818847656 
1162117.1250000000 -150.1181945801 
1162786.0000000000 -150.0639801025 
1163456.3750000000 -150.0323791504 
1164126.0000000000 -150.0326690674 
1164796.0000000000 -150.0592193604 
1165467.5000000000 -150.1034851074 
1166138.2500000000 -150.1536254883 
1166809.3750000000 -150.1983032227 
1167480.8750000000 -150.2291564941 
1168154.0000000000 -150.2429351807 
1168826.2500000000 -150.2415924072 
1169499.0000000000 -150.2298889160 
1170173.2500000000 -150.2150573730 
1170846.7500000000 -150.2008972168 
1171520.5000000000 -150.1903839111 
1172194.7500000000 -150.1858978271 
1172870.6250000000 -150.1889495850 
1173545.6250000000 -150.1995391846 
1174221.0000000000 -150.2160339355 
1174898.0000000000 -150.2355194092 
1175574.1250000000 -150.2546997070 
1176250.7500000000 -150.2723999023 
1176928.8750000000 -150.2886505127 
1177606.2500000000 -150.3034362793 
1178284.0000000000 -150.3164825439 
1178962.0000000000 -150.3273925781 
1179641.8750000000 -150.3364105225 
1180320.7500000000 -150.3449707031 
1181000.0000000000 -150.3560791016 
1181680.8750000000 -150.3720550537 
1182361.0000000000 -150.3904113770 
1183041.3750000000 -150.4054412842 
1183722.2500000000 -150.4108276367 
1184404.7500000000 -150.4029998779 
1185086.3750000000 -150.3835449219 
1185768.3750000000 -150.3589630127 
1186452.1250000000 -150.3380584717 
1187134.8750000000 -150.3275756836 
1187818.1250000000 -150.3284454346 
1188501.7500000000 -150.3314056396 
1189187.0000000000 -150.3274383545 
1189871.3750000000 -150.3105316162 
1190556.1250000000 -150.2797851562 
1191242.6250000000 -150.2395324707 
1191928.1250000000 -150.1982116699 
1192614.1250000000 -150.1653594971 
1193300.5000000000 -150.1493072510 
1193988.5000000000 -150.1550292969 
1194675.6250000000 -150.1813964844 
1195363.1250000000 -150.2163696289 
1196052.3750000000 -150.2470703125 
1196740.7500000000 -150.2617950439 
1197429.5000000000 -150.2548370361 
1198118.5000000000 -150.2286682129 
1198809.3750000000 -150.1932220459 
1199499.2500000000 -150.1623992920 
1200189.6250000000 -150.1478576660 
1200881.6250000000 -150.1544036865 
1201572.7500000000 -150.1779632568 
1202264.2500000000 -150.2051544189 
1202956.1250000000 -150.2262573242 
1203649.7500000000 -150.2369995117 
1204342.3750000000 -150.2377014160 
1205035.5000000000 -150.2312011719 
1205730.3750000000 -150.2206420898 
1206424.2500000000 -150.2090454102 
1207118.5000000000 -150.1994476318 
1207813.2500000000 -150.1951599121 
1208509.6250000000 -150.1986389160 
1209205.1250000000 -150.2090606689 
1209901.0000000000 -150.2190246582 
1210598.6250000000 -150.2201232910 
1211295.3750000000 -150.2068023682 
1211992.3750000000 -150.1793212891 
1212689.8750000000 -150.1437377930 
1213389.1250000000 -150.1095275879 
1214087.5000000000 -150.0860443115 
1214786.1250000000 -150.0788879395 
1215486.6250000000 -150.0887451172 
1216186.1250000000 -150.1115722656 
1216886.0000000000 -150.1407623291 
1217586.3750000000 -150.1688232422 
1218288.3750000000 -150.1905517578 
1218989.5000000000 -150.2037658691 
1219691.0000000000 -150.2090454102 
1220394.2500000000 -150.2093658447 
1221096.6250000000 -150.2093658447 
1221799.3750000000 -150.2139282227 
1222503.8750000000 -150.2262420654 
1223207.3750000000 -150.2460632324 
1223911.3750000000 -150.2690429688 
1224615.7500000000 -150.2875518799 
1225321.7500000000 -150.2932891846 
1226027.0000000000 -150.2809448242 
1226732.5000000000 -150.2527160645 
1227439.8750000000 -150.2187652588 
1228146.2500000000 -150.1891937256 
1228853.0000000000 -150.1703186035 
1229560.2500000000 -150.1627807617 
1230269.2500000000 -150.1624298096 
1230977.2500000000 -150.1631011963 
1231685.6250000000 -150.1594238281 
1232395.8750000000 -150.1485595703 
1233105.0000000000 -150.1303863525 
1233814.7500000000 -150.1066741943 
1234524.7500000000 -150.0809020996 
1235236.6250000000 -150.0583953857 
1235947.5000000000 -150.0468139648 
1236658.7500000000 -150.0543060303 
1237371.7500000000 -150.0830993652 
1238083.8750000000 -150.1301574707 
1238796.3750000000 -150.1869659424 
1239509.3750000000 -150.2421264648 
1240224.0000000000 -150.2848510742 
1240937.7500000000 -150.3080902100 
1241651.8750000000 -150.3106079102 
1242367.8750000000 -150.2957000732 
1243082.8750000000 -150.2692565918 
1243798.2500000000 -150.2371520996 
1244514.0000000000 -150.2040863037 
1245231.6250000000 -150.1731262207 
1245948.2500000000 -150.1461181641 
1246665.2500000000 -150.1230621338 
1247384.1250000000 -150.1024322510 
1248101.8750000000 -150.0819091797 
1248820.2500000000 -150.0605316162 
1249538.8750000000 -150.0402221680 
1250259.3750000000 -150.0254058838 
1250978.8750000000 -150.0214080811 
1251698.8750000000 -150.0317230225 
1252420.5000000000 -150.0565490723 
1253141.3750000000 -150.0921783447 
1253862.5000000000 -150.1326904297 
1254584.1250000000 -150.1721343994 
1255307.5000000000 -150.2066345215 
1256029.8750000000 -150.2348480225 
1256752.7500000000 -150.2576141357 
1257477.3750000000 -150.2757110596 
1258201.0000000000 -150.2881011963 
1258925.1250000000 -150.2917633057 
1259649.6250000000 -150.2830505371 
1260376.0000000000 -150.2608032227 
1261101.2500000000 -150.2292938232 
1261827.0000000000 -150.1988677979 
1262554.6250000000 -150.1793670654 
1263281.2500000000 -150.1758575439 
1264008.2500000000 -150.1861419678 
1264737.0000000000 -150.2034759521 
1265464.8750000000 -150.2216339111 
1266193.1250000000 -150.2389678955 
1266921.8750000000 -150.2576293945 
1267652.3750000000 -150.2790679932 
1268381.8750000000 -150.2999420166 
1269111.8750000000 -150.3123779297 
1269843.6250000000 -150.3081207275 
1270574.3750000000 -150.2838592529 
1271305.6250000000 -150.2432403564 
1272037.2500000000 -150.1946258545 
1272770.6250000000 -150.1468048096 
1273503.1250000000 -150.1064910889 
1274236.0000000000 -150.0772552490 
1274970.7500000000 -150.0605316162 
1275704.5000000000 -150.0559844971 
1276438.6250000000 -150.0614929199 
1277173.2500000000 -150.0738372803 
1277909.6250000000 -150.0900115967 
1278645.1250000000 -150.1081237793 
1279380.8750000000 -150.1272888184 
1280118.6250000000 -150.1461334229 
1280855.3750000000 -150.1622009277 
1281592.5000000000 -150.1735382080 
1282330.0000000000 -150.1805267334 
1283069.3750000000 -150.1863403320 
1283807.7500000000 -150.1944580078 
1284546.6250000000 -150.2051391602 
1285287.2500000000 -150.2135314941 
1286027.0000000000 -150.2118225098 
1286767.0000000000 -150.1940917969 
1287507.6250000000 -150.1600952148 
1288250.0000000000 -150.1150207520 
1288991.3750000000 -150.0663604736 
1289733.1250000000 -150.0197906494 
1290476.7500000000 -149.9785308838 
1291219.5000000000 -149.9450073242 
1291962.5000000000 -149.9222869873 
1292706.1250000000 -149.9147186279 
1293451.3750000000 -149.9264526367 
1294195.7500000000 -149.9589385986 
1294940.6250000000 -150.0089416504 
1295687.2500000000 -150.0680084229 
1296432.8750000000 -150.1240844727 
1297179.0000000000 -150.1665802002 
1297925.5000000000 -150.1905822754 
1298673.8750000000 -150.1985931396 
1299421.2500000000 -150.1975860596 
1300169.1250000000 -150.1935424805 
1300918.7500000000 -150.1872253418 
1301667.5000000000 -150.1743011475 
1302416.5000000000 -150.1489410400 
1303166.1250000000 -150.1082458496 
1303917.5000000000 -150.0539855957 
1304667.8750000000 -149.9917602539 
1305418.7500000000 -149.9278717041 
1306171.3750000000 -149.8681030273 
1306923.1250000000 -149.8178558350 
1307675.2500000000 -149.7820739746 
1308427.7500000000 -149.7652740479 
1309182.2500000000 -149.7693023682 
1309935.6250000000 -149.7926177979 
1310689.5000000000 -149.8304901123 
1311445.2500000000 -149.8776397705 
1312200.0000000000 -149.9302368164 
1312955.1250000000 -149.9871978760 
1313712.2500000000 -150.0488433838 
1314468.2500000000 -150.1145019531 
1315224.7500000000 -150.1822357178 
1315981.6250000000 -150.2476043701 
1316740.3750000000 -150.3037719727 
1317498.1250000000 -150.3416900635 
1318256.3750000000 -150.3535614014 
1319016.5000000000 -150.3359680176 
1319775.6250000000 -150.2926483154 
1320535.1250000000 -150.2334136963 
1321295.1250000000 -150.1704254150 
1322056.8750000000 -150.1139984131 
1322817.7500000000 -150.0704040527 
1323579.0000000000 -150.0409240723 
1324342.2500000000 -150.0212860107 
1325104.3750000000 -150.0158843994 
1325867.0000000000 -150.0149536133 
1326630.0000000000 -150.0208892822 
1327394.8750000000 -150.0335845947 
1328158.7500000000 -150.0553588867 
1328923.1250000000 -150.0882110596 
1329689.3750000000 -150.1310424805 
1330454.6250000000 -150.1772613525 
1331220.2500000000 -150.2156677246 
1331986.3750000000 -150.2357788086 
1332754.5000000000 -150.2346191406 
1333521.3750000000 -150.2194519043 
1334288.8750000000 -150.2032623291 
1335058.2500000000 -150.1965637207 
1335826.5000000000 -150.2016601562 
1336595.2500000000 -150.2124938965 
1337364.5000000000 -150.2194213867 
1338135.6250000000 -150.2145080566 
1338905.7500000000 -150.1948242188 
1339676.2500000000 -150.1630249023 
1340448.7500000000 -150.1260375977 
1341220.1250000000 -150.0924224854 
1341992.0000000000 -150.0686035156 
1342764.2500000000 -150.0557556152 
1343538.5000000000 -150.0495605469 
1344311.7500000000 -150.0436096191 
1345085.3750000000 -150.0341033936 
1345860.8750000000 -150.0224914551 
1346635.5000000000 -150.0143127441 
1347410.5000000000 -150.0161132812 
1348185.8750000000 -150.0324554443 
1348963.2500000000 -150.0641174316 
1349739.5000000000 -150.1071472168 
1350516.3750000000 -150.1529541016 
1351295.0000000000 -150.1900787354 
1352072.7500000000 -150.2083587646 
1352850.7500000000 -150.2033996582 
1353629.3750000000 -150.1781768799 
1354409.8750000000 -150.1405639648 
1355189.3750000000 -150.0987701416 
1355969.2500000000 -150.0586700439 
1356751.1250000000 -150.0238800049 
1357531.8750000000 -149.9970855713 
1358313.1250000000 -149.9803009033 
1359096.3750000000 -149.9737548828 
1359878.5000000000 -149.9752197266 
1360661.1250000000 -149.9814300537 
1361444.1250000000 -149.9909057617 
1362229.1250000000 -150.0171508789 
1363013.1250000000 -150.0626983643 
1363797.5000000000 -150.1036529541 
1364583.8750000000 -150.1432495117 
1365369.1250000000 -150.1705932617 
1366154.8750000000 -150.1755828857 
1366941.1250000000 -150.1518402100 
1367729.3750000000 -150.0994873047 
1368516.5000000000 -150.0275268555 
1369304.0000000000 -149.9532470703 
1370093.5000000000 -149.8964080811 
1370882.0000000000 -149.8708038330 
1371671.0000000000 -149.8784942627 
1372460.3750000000 -149.9104156494 
1373251.7500000000 -149.9528656006 
1374042.0000000000 -149.9948577881 
1374832.7500000000 -150.0317840576 
1375625.5000000000 -150.0639038086 
1376417.1250000000 -150.0924682617 
1377209.2500000000 -150.1170349121 
1378001.8750000000 -150.1353149414 
1378796.3750000000 -150.1446838379 
1379589.8750000000 -150.1438903809 
1380383.8750000000 -150.1339721680 
1381179.7500000000 -150.1176147461 
1381974.6250000000 -150.0979461670 
1382770.0000000000 -150.0775146484 
1383565.7500000000 -150.0583648682 
1384363.5000000000 -150.0362548828 
1385160.1250000000 -150.0212402344 
1385957.3750000000 -150.0115051270 
1386756.5000000000 -149.9961090088 
1387554.5000000000 -149.9720764160 
1388353.1250000000 -149.9415740967 
1389152.0000000000 -149.9124603271 
1389953.0000000000 -149.8957519531 
1390753.0000000000 -149.9008636475 
1391553.3750000000 -149.9312744141 
1392355.6250000000 -149.9822998047 
1393157.0000000000 -150.0430908203 
1393958.7500000000 -150.1018829346 
1394761.0000000000 -150.1513061523 
1395565.1250000000 -150.1890869141 
1396368.2500000000 -150.2132415771 
1397171.8750000000 -150.2171936035 
1397977.5000000000 -150.1918029785 
1398782.0000000000 -150.1348876953 
1399587.0000000000 -150.0592651367 
1400392.5000000000 -149.9706726074 
1401200.0000000000 -149.9547119141 
1402006.3750000000 -149.9930725098 
1402813.1250000000 -150.0476379395 
1403622.0000000000 -150.0982055664 
1404429.7500000000 -150.1320037842 
1405238.0000000000 -150.1460418701 
1406046.7500000000 -150.1434631348 
1406857.5000000000 -150.1291351318 
1407667.1250000000 -150.1073608398 
1408477.2500000000 -150.0810394287 
1409289.3750000000 -150.0506286621 
1410100.3750000000 -150.0135192871 
1410911.8750000000 -149.9658966064 
1411725.3750000000 -149.9074401855 
1412537.8750000000 -149.8443756104 
1413350.7500000000 -149.7666168213 
1414164.1250000000 -149.7228851318 
1414979.5000000000 -149.7158966064 
1415793.8750000000 -149.7208862305 
1416608.6250000000 -149.7361755371 
1417425.5000000000 -149.7628784180 
1418241.1250000000 -149.8026428223 
1419057.3750000000 -149.8551025391 
1419874.0000000000 -149.9163360596 
1420692.7500000000 -149.9783782959 
1421510.3750000000 -150.0298919678 
1422328.3750000000 -150.0591430664 
1423148.5000000000 -150.0590667725 
1423967.5000000000 -150.0318603516 
1424787.0000000000 -149.9672851562 
1425607.0000000000 -149.9138641357 
1426429.0000000000 -149.8978729248 
1427249.8750000000 -149.8949890137 
1428071.2500000000 -149.8988647461 
1428894.6250000000 -149.9033355713 
1429717.0000000000 -149.9046173096 
1430539.7500000000 -149.9018402100 
1431363.0000000000 -149.8965606689 
1432188.3750000000 -149.8916625977 
1433012.6250000000 -149.8898620605 
1433837.2500000000 -149.8922576904 
1434664.0000000000 -149.8979034424 
1435489.6250000000 -149.9078826904 
1436315.7500000000 -149.9153747559 
1437142.3750000000 -149.9175262451 
1437971.0000000000 -149.9179840088 
1438798.5000000000 -149.9187622070 
1439626.6250000000 -149.9233856201 
1440456.6250000000 -149.9352264404 
1441285.6250000000 -149.9557037354 
1442115.1250000000 -149.9834442139 
1442945.0000000000 -150.0150756836 
1443777.0000000000 -150.0464019775 
1444607.8750000000 -150.0808410645 
1445439.2500000000 -150.0921783447 
1446272.7500000000 -150.0830841064 
1447105.0000000000 -150.0680236816 
1447937.8750000000 -150.0560455322 
1448771.1250000000 -150.0540771484 
1449606.5000000000 -150.0627593994 
1450440.7500000000 -150.0759582520 
1451275.3750000000 -150.0837097168 
1452112.2500000000 -150.0770263672 
1452947.8750000000 -150.0520324707 
1453784.1250000000 -149.9902038574 
1454620.7500000000 -149.9335937500 
1455459.5000000000 -149.9205932617 
1456297.0000000000 -149.9346466064 
1457135.1250000000 -149.9715118408 
1457975.3750000000 -150.0184783936 
1458814.3750000000 -150.0596313477 
1459653.8750000000 -150.0831451416 
1460495.5000000000 -150.0868072510 
1461336.0000000000 -150.0780029297 
1462177.0000000000 -150.0656890869 
1463018.5000000000 -150.0626831055 
1463862.1250000000 -150.0564117432 
1464704.5000000000 -150.0357971191 
1465547.5000000000 -149.9994049072 
1466392.5000000000 -149.9545440674 
1467236.3750000000 -149.9129028320 
1468080.7500000000 -149.8849945068 
1468925.6250000000 -149.8774719238 
1469772.6250000000 -149.9107360840 
1470618.5000000000 -149.9769592285 
1471464.8750000000 -150.0233306885 
1472313.2500000000 -150.0521850586 
1473160.5000000000 -150.0529327393 
1474008.3750000000 -150.0241699219 
1474856.6250000000 -149.9725341797 
1475707.0000000000 -149.9083557129 
1476556.2500000000 -149.8423004150 
1477406.0000000000 -149.7641448975 
1478257.8750000000 -149.7273254395 
1479108.6250000000 -149.7362976074 
1479959.8750000000 -149.7668914795 
1480811.6250000000 -149.8110656738 
1481665.3750000000 -149.8596954346 
1482518.1250000000 -149.9047241211 
1483371.2500000000 -149.9396514893 
1484226.6250000000 -149.9591674805 
1485080.7500000000 -149.9504089355 
1485935.3750000000 -149.9093017578 
1486790.5000000000 -149.8745117188 
1487647.8750000000 -149.8482513428 
1488504.0000000000 -149.8374633789 
1489360.6250000000 -149.8410644531 
1490219.3750000000 -149.8508911133 
1491077.0000000000 -149.8563995361 
1491935.1250000000 -149.8422698975 
1492793.6250000000 -149.8123626709 
1493654.3750000000 -149.7953643799 
1494514.0000000000 -149.7898864746 
1495374.1250000000 -149.7969818115 
1496236.3750000000 -149.8107757568 
1497097.3750000000 -149.8219146729 
1497959.0000000000 -149.8234558105 
1498821.0000000000 -149.8099517822 
1499685.2500000000 -149.7970123291 
1500548.2500000000 -149.7962341309 
1501411.8750000000 -149.7996673584 
1502277.6250000000 -149.8032684326 
1503142.1250000000 -149.8057098389 
1504007.1250000000 -149.8101043701 
1504872.7500000000 -149.8347015381 
1505740.3750000000 -149.8866882324 
1506607.0000000000 -149.9383239746 
1507474.0000000000 -149.9953155518 
1508343.2500000000 -150.0469360352 
1509211.2500000000 -150.0801239014 
1510079.7500000000 -150.0844268799 
1510948.8750000000 -150.0332336426 
1511820.0000000000 -149.9531402588 
1512690.1250000000 -149.9051971436 
1513560.6250000000 -149.8731994629 
1514433.3750000000 -149.8580474854 
1515304.8750000000 -149.8556823730 
1516177.0000000000 -149.8601226807 
1517051.1250000000 -149.8682250977 
1517924.2500000000 -149.8758850098 
1518797.7500000000 -149.8887786865 
1519671.8750000000 -149.9174194336 
1520548.1250000000 -149.9658660889 
1521423.1250000000 -150.0292816162 
1522298.7500000000 -150.0936737061 
1523176.5000000000 -150.1501007080 
1524053.0000000000 -150.1432952881 
1524930.1250000000 -150.1009368896 
1525807.7500000000 -150.0426940918 
1526687.5000000000 -149.9784393311 
1527566.1250000000 -149.9146423340 
1528445.2500000000 -149.8555450439 
1529326.5000000000 -149.7882080078 
1530206.6250000000 -149.7563171387 
1531087.2500000000 -149.7633819580 
1531968.3750000000 -149.7858734131 
1532851.7500000000 -149.8105926514 
1533733.8750000000 -149.8226013184 
1534616.5000000000 -149.8014221191 
1535501.3750000000 -149.7643432617 
1536385.0000000000 -149.7565460205 
1537269.2500000000 -149.7727203369 
1538153.8750000000 -149.8052520752 
1539040.8750000000 -149.8368988037 
1539926.5000000000 -149.8518524170 
1540812.7500000000 -149.8339080811 
1541701.1250000000 -149.7963409424 
1542588.3750000000 -149.7749633789 
1543476.1250000000 -149.7635345459 
1544364.3750000000 -149.7634735107 
1545254.8750000000 -149.7738342285 
1546144.2500000000 -149.7997131348 
1547034.0000000000 -149.8185882568 
1547926.0000000000 -149.8172760010 
1548816.8750000000 -149.8069458008 
1549708.1250000000 -149.7959747314 
1550600.0000000000 -149.7937927246 
1551494.1250000000 -149.8178710938 
1552387.0000000000 -149.8617248535 
1553280.3750000000 -149.8938751221 
1554176.0000000000 -149.9229278564 
1555070.3750000000 -149.9483489990 
1555965.3750000000 -149.9804534912 
1556860.7500000000 -150.0036926270 
1557758.5000000000 -150.0085754395 
1558654.8750000000 -150.0025177002 
1559551.8750000000 -149.9856719971 
1560451.1250000000 -149.9611358643 
1561349.2500000000 -149.9231567383 
1562247.7500000000 -149.8996734619 
1563146.7500000000 -149.9006652832 
1564048.1250000000 -149.9146728516 
1564948.2500000000 -149.9377593994 
1565848.8750000000 -149.9630126953 
1566751.7500000000 -149.9850921631 
1567653.3750000000 -149.9783020020 
1568555.5000000000 -149.9560394287 
1569460.0000000000 -149.9285583496 
1570363.1250000000 -149.9035949707 
1571266.8750000000 -149.8816375732 
1572171.1250000000 -149.8759613037 
1573077.6250000000 -149.8801879883 
1573983.0000000000 -149.8875427246 
1574888.7500000000 -149.8951110840 
1575796.8750000000 -149.8983306885 
1576703.7500000000 -149.8875427246 
1577611.1250000000 -149.8724822998 
1578519.0000000000 -149.8575897217 
1579429.1250000000 -149.8499298096 
1580338.1250000000 -149.8555145264 
1581247.6250000000 -149.8939056396 
1582159.3750000000 -149.9510650635 
1583069.8750000000 -149.9873046875 
1583980.8750000000 -150.0124206543 
1584892.5000000000 -150.0235900879 
1585806.3750000000 -150.0160369873 
1586719.0000000000 -149.9905395508 
1587632.1250000000 -149.9653625488 
1588547.5000000000 -149.9371490479 
1589461.7500000000 -149.9089508057 
1590376.5000000000 -149.8736114502 
1591291.7500000000 -149.8494415283 
1592209.2500000000 -149.8422698975 
1593125.5000000000 -149.8430328369 
1594042.3750000000 -149.8522796631 
1594961.5000000000 -149.8777160645 
1595879.3750000000 -149.9019317627 
1596797.8750000000 -149.9100036621 
1597716.7500000000 -149.9138336182 
1598638.0000000000 -149.9210205078 
1599558.0000000000 -149.9525299072 
1600478.5000000000 -149.9946746826 
1601401.3750000000 -150.0083465576 
1602323.0000000000 -149.9967498779 
1603245.1250000000 -149.9349060059 
1604167.7500000000 -149.8595733643 
1605092.7500000000 -149.8213500977 
1606016.5000000000 -149.8007965088 
1606940.7500000000 -149.7988739014 
1607867.2500000000 -149.8253631592 
1608792.6250000000 -149.8643798828 
1609718.3750000000 -149.8846130371 
1610644.8750000000 -149.8933410645 
1611573.5000000000 -149.8914947510 
1612501.0000000000 -149.8827209473 
1613429.0000000000 -149.8820343018 
1614359.2500000000 -149.8882293701 
1615288.2500000000 -149.8937072754 
1616217.8750000000 -149.8846740723 
1617148.0000000000 -149.8499450684 
1618080.5000000000 -149.8115997314 
1619011.6250000000 -149.7684936523 
1619943.3750000000 -149.7288665771 
1620877.3750000000 -149.6979675293 
1621810.2500000000 -149.7092895508 
1622743.6250000000 -149.7435607910 
1623677.5000000000 -149.7893981934 
1624613.6250000000 -149.8605804443 
1625548.6250000000 -149.9195556641 
1626484.1250000000 -149.9442291260 
1627422.0000000000 -149.9554138184 
1628358.5000000000 -149.9543762207 
1629295.6250000000 -149.9396209717 
1630235.1250000000 -149.9202880859 
1631173.2500000000 -149.9027709961 
1632112.0000000000 -149.8785247803 
1633051.2500000000 -149.8376770020 
1633992.8750000000 -149.8137207031 
1634933.2500000000 -149.8168945312 
1635874.1250000000 -149.8270874023 
1636817.3750000000 -149.8267822266 
1637759.3750000000 -149.8017425537 
1638701.8750000000 -149.7817993164 
1639645.0000000000 -149.7729034424 
1640590.3750000000 -149.7778930664 
1641534.5000000000 -149.7977905273 
1642479.2500000000 -149.8105163574 
1643426.2500000000 -149.8086547852 
1644372.0000000000 -149.8018493652 
1645318.3750000000 -149.7964019775 
1646265.2500000000 -149.8120117188 
1647214.5000000000 -149.8450164795 
1648162.3750000000 -149.8970642090 
1649110.8750000000 -150.0012817383 
1650061.7500000000 -150.1044616699 
1651011.3750000000 -150.1455383301 
1651961.5000000000 -150.1472778320 
1652912.2500000000 -150.0706329346 
1653865.2500000000 -149.9585266113 
1654817.1250000000 -149.9024047852 
1655769.5000000000 -149.8833007812 
1656724.1250000000 -149.9244689941 
1657677.6250000000 -149.9955139160 
1658631.6250000000 -150.0284118652 
1659586.1250000000 -150.0320129395 
1660543.0000000000 -149.9753723145 
1661498.6250000000 -149.8774261475 
1662454.8750000000 -149.8046875000 
1663413.3750000000 -149.7393341064 
1664370.6250000000 -149.6668243408 
1665328.5000000000 -149.6222381592 
1666286.8750000000 -149.6128997803 
1667247.6250000000 -149.6218109131 
1668207.1250000000 -149.6705474854 
1669167.2500000000 -149.7381591797 
1670129.6250000000 -149.7768859863 
1671090.7500000000 -149.7989807129 
1672052.5000000000 -149.7991943359 
1673014.7500000000 -149.7846984863 
1673979.3750000000 -149.7779693604 
1674942.7500000000 -149.7772979736 
1675906.7500000000 -149.7793121338 
1676873.0000000000 -149.7789306641 
1677838.0000000000 -149.7763671875 
1678803.6250000000 -149.7654418945 
1679769.7500000000 -149.7442321777 
1680738.3750000000 -149.7232666016 
1681705.6250000000 -149.6989746094 
1682673.3750000000 -149.6616668701 
1683643.6250000000 -149.6338500977 
1684612.5000000000 -149.6318511963 
1685582.0000000000 -149.6482391357 
1686554.0000000000 -149.7020721436 
1687524.5000000000 -149.7615509033 
1688495.7500000000 -149.7875671387 
1689467.3750000000 -149.7912292480 
1690441.6250000000 -149.7606506348 
1691414.3750000000 -149.7214813232 
1692387.8750000000 -149.6742248535 
1693363.6250000000 -149.6129913330 
1694338.1250000000 -149.5933380127 
1695313.2500000000 -149.6204986572 
1696288.8750000000 -149.7028045654 
1697267.0000000000 -149.7858886719 
1698243.7500000000 -149.8188629150 
1699221.0000000000 -149.8312683105 
1700200.8750000000 -149.8234558105 
1701179.2500000000 -149.8030242920 
1702158.2500000000 -149.7867431641 
1703137.8750000000 -149.7746124268 
1704119.8750000000 -149.7845153809 
1705100.6250000000 -149.8339233398 
1706081.8750000000 -149.8853454590 
1707065.6250000000 -149.9528198242 
1708048.0000000000 -149.9888763428 
1709031.0000000000 -149.9913635254 
1710014.5000000000 -149.9814910889 
1711000.5000000000 -149.9415435791 
1711985.2500000000 -149.8749542236 
1712970.3750000000 -149.8179016113 
1713958.1250000000 -149.7315368652 
1714944.5000000000 -149.6554260254 
1715931.5000000000 -149.6161804199 
1716919.0000000000 -149.5878753662 
1717908.8750000000 -149.6010589600 
1718897.6250000000 -149.6367950439 
1719886.7500000000 -149.6842956543 
1720878.5000000000 -149.7546997070 
1721868.8750000000 -149.8042297363 
1722859.7500000000 -149.8143920898 
1723851.2500000000 -149.7948455811 
1724845.2500000000 -149.7606811523 
1725837.8750000000 -149.7496032715 
1726831.0000000000 -149.7742767334 
1727826.7500000000 -149.8269958496 
1728821.1250000000 -149.8567199707 
1729816.0000000000 -149.8650512695 
1730811.5000000000 -149.8309173584 
1731809.5000000000 -149.7729797363 
1732806.1250000000 -149.7390441895 
1733803.3750000000 -149.7234191895 
1734803.1250000000 -149.7554168701 
1735801.5000000000 -149.8085632324 
1736800.3750000000 -149.9107818604 
1737799.8750000000 -149.9973754883 
1738801.8750000000 -150.0195465088 
1739802.6250000000 -149.9819793701 
1740803.8750000000 -149.8880157471 
1741807.6250000000 -149.8085937500 
1742810.0000000000 -149.7360992432 
1743813.0000000000 -149.6746215820 
1744816.5000000000 -149.6752014160 
1745822.6250000000 -149.7091522217 
1746827.2500000000 -149.7697753906 
1747832.6250000000 -149.8084259033 
1748840.3750000000 -149.8113555908 
1749846.7500000000 -149.7954101562 
1750853.8750000000 -149.7830047607 
1751863.3750000000 -149.7915802002 
1752871.6250000000 -149.8353729248 
1753880.3750000000 -149.8913574219 
1754889.6250000000 -149.9171905518 
1755901.5000000000 -149.9180908203 
1756912.0000000000 -149.8876800537 
1757923.1250000000 -149.8585205078 
1758936.7500000000 -149.8211059570 
1759949.0000000000 -149.8015289307 
1760961.8750000000 -149.8056488037 
1761975.2500000000 -149.8334045410 
1762991.2500000000 -149.8612365723 
1764005.8750000000 -149.8609313965 
1765021.0000000000 -149.8194885254 
1766038.7500000000 -149.7568359375 
1767055.0000000000 -149.7223510742 
1768072.0000000000 -149.7056732178 
1769089.5000000000 -149.7192077637 
1770109.5000000000 -149.7360992432 
1771128.2500000000 -149.7580261230 
1772147.5000000000 -149.7809906006 
1773169.3750000000 -149.8032531738 
1774189.7500000000 -149.8422393799 
1775210.8750000000 -149.8670654297 
1776232.5000000000 -149.8604583740 
1777256.6250000000 -149.8085784912 
1778279.3750000000 -149.7307128906 
1779302.7500000000 -149.6830291748 
1780328.7500000000 -149.6590728760 
1781353.2500000000 -149.6918640137 
1782378.5000000000 -149.7343750000 
1783404.2500000000 -149.7699584961 
1784432.5000000000 -149.7437896729 
1785459.5000000000 -149.6886138916 
1786487.0000000000 -149.5988159180 
1787517.0000000000 -149.5477600098 
1788545.7500000000 -149.5560607910 
1789575.1250000000 -149.6254730225 
1790605.0000000000 -149.7247772217 
1791637.3750000000 -149.8063812256 
1792668.5000000000 -149.8343658447 
1793700.1250000000 -149.8092041016 
1794734.3750000000 -149.7324371338 
1795767.2500000000 -149.6577301025 
1796800.7500000000 -149.6282043457 
1797834.7500000000 -149.6145019531 
1798871.3750000000 -149.6192016602 
1799906.6250000000 -149.6324157715 
1800942.5000000000 -149.6696929932 
1801980.8750000000 -149.7103424072 
1803017.8750000000 -149.7206115723 
1804055.5000000000 -149.6958770752 
1805093.7500000000 -149.6557006836 
1806134.6250000000 -149.6452484131 
1807174.0000000000 -149.6624145508 
1808214.0000000000 -149.6730346680 
1809256.6250000000 -149.6613311768 
1810297.8750000000 -149.6339263916 
1811339.6250000000 -149.6261596680 
1812384.1250000000 -149.6553192139 
1813427.1250000000 -149.7170257568 
1814470.7500000000 -149.7616424561 
1815514.8750000000 -149.8003082275 
1816561.7500000000 -149.7971343994 
1817607.1250000000 -149.7483673096 
1818653.2500000000 -149.6865539551 
1819701.8750000000 -149.6517333984 
1820749.0000000000 -149.6183013916 
1821796.8750000000 -149.5946350098 
1822845.3750000000 -149.5803527832 
1823896.3750000000 -149.5722503662 
1824946.0000000000 -149.5918579102 
1825996.2500000000 -149.6343231201 
1827049.1250000000 -149.6578521729 
1828100.6250000000 -149.6438140869 
1829152.6250000000 -149.5901947021 
1830205.2500000000 -149.5412750244 
1831260.6250000000 -149.5344085693 
1832314.5000000000 -149.5720672607 
1833369.0000000000 -149.6344146729 
1834426.1250000000 -149.6696472168 
1835481.7500000000 -149.6529388428 
1836538.1250000000 -149.6141357422 
1837595.0000000000 -149.5588226318 
1838654.5000000000 -149.5382232666 
1839712.7500000000 -149.5661621094 
1840771.3750000000 -149.6097717285 
1841832.8750000000 -149.6329345703 
1842892.7500000000 -149.6436767578 
1843953.3750000000 -149.6351013184 
1845014.5000000000 -149.6279449463 
1846078.3750000000 -149.6390380859 
1847140.7500000000 -149.6795349121 
1848203.7500000000 -149.7346496582 
1849269.5000000000 -149.7666168213 
1850333.7500000000 -149.7583160400 
1851398.6250000000 -149.7114562988 
1852464.0000000000 -149.6612396240 
1853532.1250000000 -149.6428375244 
1854598.8750000000 -149.6512908936 
1855666.1250000000 -149.6648101807 
1856736.1250000000 -149.6837921143 
1857804.6250000000 -149.6995391846 
1858873.8750000000 -149.7050781250 
1859943.6250000000 -149.6921691895 
1861016.0000000000 -149.6695709229 
1862087.0000000000 -149.6244201660 
1863158.6250000000 -149.5772247314 
1864233.0000000000 -149.5324096680 
1865305.8750000000 -149.4925231934 
1866379.2500000000 -149.4658660889 
1867453.3750000000 -149.4513702393 
1868530.1250000000 -149.4463043213 
1869605.5000000000 -149.4391174316 
1870681.3750000000 -149.4344940186 
1871760.0000000000 -149.4455108643 
1872837.2500000000 -149.4760894775 
1873915.0000000000 -149.5074920654 
1874993.5000000000 -149.5586090088 
1876074.6250000000 -149.5999908447 
1877154.2500000000 -149.6072998047 
1878234.6250000000 -149.5773315430 
1879317.5000000000 -149.5394439697 
1880399.1250000000 -149.4969482422 
1881481.2500000000 -149.5086212158 
1882566.1250000000 -149.6018066406 
1883649.5000000000 -149.7176666260 
1884733.5000000000 -149.7816467285 
1885818.2500000000 -149.7863464355 
1886905.5000000000 -149.7721405029 
1887991.5000000000 -149.7689971924 
1889078.0000000000 -149.7904357910 
1890167.2500000000 -149.8148803711 
1891255.0000000000 -149.8162536621 
1892343.3750000000 -149.7815704346 
1893432.5000000000 -149.7351531982 
1894524.1250000000 -149.7118988037 
1895614.5000000000 -149.6980285645 
1896705.3750000000 -149.6836242676 
1897799.0000000000 -149.6195220947 
1898891.2500000000 -149.5069274902 
1899984.0000000000 -149.3877410889 
1901077.3750000000 -149.3173980713 
1902173.6250000000 -149.3158721924 
1903268.2500000000 -149.3655700684 
1904363.6250000000 -149.4345092773 
1905461.6250000000 -149.4754333496 
1906558.2500000000 -149.4680633545 
1907655.5000000000 -149.4140167236 
1908753.2500000000 -149.3619995117 
1909853.8750000000 -149.3565368652 
1910953.0000000000 -149.3929443359 
1912052.7500000000 -149.4321594238 
1913155.2500000000 -149.4858093262 
1914256.2500000000 -149.5206909180 
1915357.8750000000 -149.5305633545 
1916460.1250000000 -149.5328674316 
1917565.1250000000 -149.5446014404 
1918668.7500000000 -149.5618591309 
1919772.8750000000 -149.5546569824 
1920879.8750000000 -149.5115661621 
1921985.2500000000 -149.4718933105 
1923091.3750000000 -149.4480895996 
1924198.1250000000 -149.4878082275 
1925307.6250000000 -149.5804138184 
1926415.6250000000 -149.6547393799 
1927524.2500000000 -149.6494598389 
1928635.6250000000 -149.5882873535 
1929745.5000000000 -149.5146026611 
1930856.1250000000 -149.4665832520 
1931967.3750000000 -149.4541778564 
1933081.2500000000 -149.4508819580 
1934193.7500000000 -149.4556884766 
1935306.8750000000 -149.4767456055 
1936422.7500000000 -149.5104675293 
1937537.1250000000 -149.5331420898 
1938652.2500000000 -149.5305786133 
1939767.8750000000 -149.5206146240 
1940886.3750000000 -149.5340118408 
1942003.3750000000 -149.5662994385 
1943121.0000000000 -149.5747985840 
1944241.3750000000 -149.5333557129 
1945360.2500000000 -149.4822998047 
1946479.7500000000 -149.4693756104 
1947602.1250000000 -149.4905853271 
1948723.0000000000 -149.5093231201 
1949844.3750000000 -149.5162963867 
1950966.5000000000 -149.5068511963 
1952091.5000000000 -149.5100097656 
1953214.8750000000 -149.5375976562 
1954339.0000000000 -149.5718536377 
1955465.8750000000 -149.5816955566 
1956591.1250000000 -149.5539550781 
1957717.2500000000 -149.5141143799 
1958843.8750000000 -149.4746704102 
1959973.2500000000 -149.4335174561 
1961101.2500000000 -149.3978576660 
1962229.8750000000 -149.3866882324 
1963361.2500000000 -149.4130096436 
1964491.1250000000 -149.4473724365 
1965621.7500000000 -149.4554290771 
1966753.0000000000 -149.4330749512 
1967887.0000000000 -149.3926086426 
1969019.5000000000 -149.3641510010 
1970152.6250000000 -149.3766937256 
1971288.6250000000 -149.4245910645 
1972423.1250000000 -149.4884796143 
1973558.2500000000 -149.5327453613 
1974694.0000000000 -149.5290527344 
1975832.6250000000 -149.4946136475 
1976969.6250000000 -149.4668579102 
1978107.3750000000 -149.4449157715 
1979248.0000000000 -149.4489440918 
1980387.0000000000 -149.4708709717 
1981526.7500000000 -149.4921569824 
1982667.1250000000 -149.5109252930 
1983810.2500000000 -149.5373992920 
1984952.0000000000 -149.5823516846 
1986094.2500000000 -149.6354522705 
1987239.5000000000 -149.6716918945 
1988383.1250000000 -149.6769561768 
1989527.3750000000 -149.6536712646 
1990672.3750000000 -149.6319122314 
1991820.1250000000 -149.6274108887 
1992966.5000000000 -149.6276397705 
1994113.3750000000 -149.6163024902 
1995263.2500000000 -149.5931091309 
1996411.5000000000 -149.5593719482 
1997560.3750000000 -149.5177154541 
1998710.0000000000 -149.4708709717 
1999862.3750000000 -149.4227142334 
2001013.3750000000 -149.4048309326 
2002164.8750000000 -149.3972015381 
2003319.3750000000 -149.3908081055 
2004472.2500000000 -149.3912963867 
2005625.7500000000 -149.4100036621 
2006780.0000000000 -149.4606323242 
2007937.1250000000 -149.5267486572 
2009092.7500000000 -149.5756072998 
2010248.8750000000 -149.5812683105 
2011408.0000000000 -149.5274810791 
2012565.6250000000 -149.4534454346 
2013723.7500000000 -149.4070434570 
2014882.6250000000 -149.4080810547 
2016044.5000000000 -149.4535369873 
2017204.6250000000 -149.5023345947 
2018365.6250000000 -149.5208587646 
2019529.3750000000 -149.5072479248 
2020691.6250000000 -149.4725799561 
2021854.5000000000 -149.4467926025 
2023020.2500000000 -149.4502258301 
2024184.5000000000 -149.4697418213 
2025349.3750000000 -149.4902191162 
2026515.0000000000 -149.5115051270 
2027683.5000000000 -149.5457611084 
2028850.3750000000 -149.5841064453 
2030018.0000000000 -149.5684814453 
2031188.5000000000 -149.4960021973 
2032357.3750000000 -149.4062652588 
2033527.0000000000 -149.3399505615 
2034697.3750000000 -149.3138885498 
2035870.5000000000 -149.3352813721 
2037042.1250000000 -149.3768310547 
2038214.5000000000 -149.4168701172 
2039389.6250000000 -149.4431762695 
2040563.3750000000 -149.4492797852 
2041737.6250000000 -149.4416656494 
2042912.6250000000 -149.4313659668 
2044090.6250000000 -149.4484252930 
2045267.0000000000 -149.4871520996 
2046444.0000000000 -149.5136718750 
2047624.0000000000 -149.4978179932 
2048802.3750000000 -149.4247131348 
2049981.5000000000 -149.3361053467 
2051161.2500000000 -149.2835845947 
2052343.8750000000 -149.2840881348 
2053525.0000000000 -149.3269348145 
2054706.8750000000 -149.3666992188 
2055891.5000000000 -149.3889160156 
2057074.7500000000 -149.4385528564 
2058258.5000000000 -149.5072174072 
2059443.1250000000 -149.5738372803 
2060630.5000000000 -149.6111602783 
2061816.3750000000 -149.6191711426 
2063003.0000000000 -149.6227111816 
2064192.5000000000 -149.6157684326 
2065380.3750000000 -149.5806732178 
2066569.0000000000 -149.5116882324 
2067758.3750000000 -149.4311676025 
2068950.6250000000 -149.4093322754 
2070141.2500000000 -149.4191284180 
2071332.6250000000 -149.4324493408 
2072527.0000000000 -149.4375000000 
2073719.6250000000 -149.4423828125 
2074913.1250000000 -149.4512634277 
2076107.2500000000 -149.4496002197 
2077304.2500000000 -149.4147033691 
2078499.7500000000 -149.3436737061 
2079695.8750000000 -149.3146362305 
2080895.0000000000 -149.3485260010 
2082092.6250000000 -149.4263305664 
2083290.8750000000 -149.5086059570 
2084489.7500000000 -149.5494537354 
2085691.6250000000 -149.5211639404 
2086892.0000000000 -149.4366912842 
2088093.0000000000 -149.3703765869 
2089297.0000000000 -149.3058319092 
2090499.3750000000 -149.2417144775 
2091702.3750000000 -149.1969909668 
2092908.5000000000 -149.1945343018 
2094112.8750000000 -149.2319183350 
2095318.1250000000 -149.2805786133 
2096523.8750000000 -149.3160705566 
2097732.7500000000 -149.3118286133 
2098940.0000000000 -149.2691650391 
2100148.0000000000 -149.2101593018 
2101359.0000000000 -149.2061157227 
2102568.2500000000 -149.2929840088 
2103778.2500000000 -149.4201049805 
2104989.0000000000 -149.5161285400 
2106202.7500000000 -149.5450897217 
2107414.7500000000 -149.5325775146 
2108627.5000000000 -149.5022888184 
2109843.5000000000 -149.4546508789 
2111057.5000000000 -149.4056854248 
2112272.5000000000 -149.3703613281 
2113488.0000000000 -149.3433837891 
2114706.7500000000 -149.3216247559 
2115923.7500000000 -149.3290557861 
2117141.5000000000 -149.3885803223 
2118362.2500000000 -149.4892425537 
2119581.2500000000 -149.5723419189 
2120801.0000000000 -149.5617980957 
2122021.5000000000 -149.4113464355 
2123245.2500000000 -149.2630157471 
2124467.0000000000 -149.1699371338 
2125689.7500000000 -149.1536712646 
2126915.2500000000 -149.2297363281 
2128139.5000000000 -149.3984985352 
2129364.0000000000 -149.5175781250 
2130589.5000000000 -149.5769348145 
2131818.0000000000 -149.5867004395 
2133045.0000000000 -149.5803070068 
2134272.5000000000 -149.6033325195 
2135503.0000000000 -149.6587066650 
2136732.0000000000 -149.7259216309 
2137961.7500000000 -149.7616577148 
2139192.0000000000 -149.7203826904 
2140425.5000000000 -149.6159973145 
2141657.2500000000 -149.4905548096 
2142889.7500000000 -149.3938598633 
2144125.5000000000 -149.3636932373 
2145359.5000000000 -149.4079284668 
2146594.0000000000 -149.4644470215 
2147829.5000000000 -149.4792938232 
2149067.7500000000 -149.4306488037 
2150304.5000000000 -149.3546142578 
2151542.0000000000 -149.2923889160 
2152782.7500000000 -149.2700042725 
2154021.5000000000 -149.2801208496 
2155261.2500000000 -149.2966613770 
2156501.5000000000 -149.3092193604 
2157745.0000000000 -149.3260650635 
2158986.7500000000 -149.3450775146 
2160229.2500000000 -149.3691711426 
2161474.7500000000 -149.3893432617 
2162718.7500000000 -149.3967437744 
2163963.2500000000 -149.3959045410 
2165208.7500000000 -149.3940277100 
2166457.2500000000 -149.3857879639 
2167704.0000000000 -149.3520355225 
2168951.5000000000 -149.3120422363 
2170202.0000000000 -149.2731933594 
2171451.0000000000 -149.2454986572 
2172700.7500000000 -149.2349700928 
2173953.5000000000 -149.2410125732 
2175204.5000000000 -149.2629547119 
2176456.2500000000 -149.3039550781 
2177708.7500000000 -149.3462066650 
2178964.5000000000 -149.3318328857 
2180218.5000000000 -149.2805786133 
2181473.2500000000 -149.2500305176 
2182731.0000000000 -149.2824401855 
2183987.2500000000 -149.3407897949 
2185244.0000000000 -149.4116821289 
2186501.7500000000 -149.4580383301 
2187762.5000000000 -149.4923553467 
2189021.5000000000 -149.4943847656 
2190281.2500000000 -149.4591827393 
2191544.0000000000 -149.4107208252 
2192805.2500000000 -149.3711242676 
2194067.2500000000 -149.3520050049 
2195330.0000000000 -149.3504943848 
2196595.7500000000 -149.3603973389 
2197860.0000000000 -149.3713531494 
2199124.7500000000 -149.3781280518 
2200392.7500000000 -149.3787994385 
2201659.0000000000 -149.3772125244 
2202926.2500000000 -149.3567199707 
2204194.0000000000 -149.3186340332 
2205464.7500000000 -149.2711486816 
2206734.0000000000 -149.2288665771 
2208004.0000000000 -149.2156219482 
2209277.2500000000 -149.1992340088 
2210548.5000000000 -149.1646728516 
2211820.7500000000 -149.1571502686 
2213093.7500000000 -149.2023773193 
2214369.7500000000 -149.3041229248 
2215644.0000000000 -149.3557434082 
2216919.2500000000 -149.3460540771 
2218197.5000000000 -149.3036346436 
2219474.0000000000 -149.2987213135 
2220751.2500000000 -149.3294219971 
2222029.2500000000 -149.3591156006 
2223310.5000000000 -149.3356781006 
2224590.0000000000 -149.2692871094 
2225870.2500000000 -149.1949157715 
2227153.7500000000 -149.2009277344 
2228435.5000000000 -149.2385406494 
2229717.7500000000 -149.2582244873 
2231001.0000000000 -149.2465972900 
2232287.5000000000 -149.2327728271 
2233572.0000000000 -149.2288818359 
2234857.5000000000 -149.2262725830 
2236146.0000000000 -149.2231292725 
2237433.0000000000 -149.2174377441 
2238720.7500000000 -149.1874847412 
2240009.0000000000 -149.1443176270 
2241300.5000000000 -149.1042022705 
2242590.5000000000 -149.0845031738 
2243881.0000000000 -149.0943450928 
2245174.7500000000 -149.1293029785 
2246467.0000000000 -149.2161102295 
2247759.7500000000 -149.3063354492 
2249055.7500000000 -149.3316802979 
2250350.2500000000 -149.3134613037 
2251645.2500000000 -149.2873382568 
2252941.0000000000 -149.2856597900 
2254240.0000000000 -149.2834167480 
2255537.2500000000 -149.2570037842 
2256835.5000000000 -149.2343597412 
2258136.7500000000 -149.2314453125 
2259436.2500000000 -149.2460784912 
2260736.5000000000 -149.2512512207 
2262037.5000000000 -149.2360382080 
2263341.7500000000 -149.2064208984 
2264644.5000000000 -149.1819915771 
2265947.7500000000 -149.1957550049 
2267254.2500000000 -149.2422943115 
2268559.0000000000 -149.3165588379 
2269864.5000000000 -149.3577575684 
2271170.7500000000 -149.3551025391 
2272480.5000000000 -149.3381652832 
2273788.2500000000 -149.3303985596 
2275096.7500000000 -149.3372192383 
2276408.5000000000 -149.3360290527 
2277718.7500000000 -149.3116455078 
2279029.5000000000 -149.2973785400 
2280341.0000000000 -149.3155364990 
2281655.7500000000 -149.3475646973 
2282969.0000000000 -149.3573150635 
2284282.7500000000 -149.3236236572 
2285600.0000000000 -149.2718353271 
2286915.2500000000 -149.2374572754 
2288231.2500000000 -149.2680053711 
2289548.2500000000 -149.3082733154 
2290868.2500000000 -149.3351898193 
2292186.7500000000 -149.3497467041 
2293506.0000000000 -149.3385620117 
2294828.2500000000 -149.2985687256 
2296149.0000000000 -149.2307434082 
2297470.5000000000 -149.1459503174 
2298792.5000000000 -149.0951843262 
2300118.0000000000 -149.0412750244 
2301441.7500000000 -148.9785614014 
2302766.2500000000 -148.9996948242 
2304094.0000000000 -149.0923919678 
2305420.0000000000 -149.2138366699 
2306746.7500000000 -149.3153381348 
2308074.2500000000 -149.3239898682 
2309405.0000000000 -149.3037567139 
2310734.2500000000 -149.2747039795 
2312064.0000000000 -149.2377624512 
2313397.0000000000 -149.2423400879 
2314728.5000000000 -149.2801361084 
2316060.5000000000 -149.3194580078 
2317393.5000000000 -149.3296661377 
2318729.5000000000 -149.3004760742 
2320064.0000000000 -149.2832336426 
2321399.2500000000 -149.2857513428 
2322737.7500000000 -149.2871398926 
2324074.5000000000 -149.2464904785 
2325412.0000000000 -149.2035064697 
2326750.2500000000 -149.1853027344 
2328091.7500000000 -149.1890869141 
2329431.5000000000 -149.1769104004 
2330772.2500000000 -149.1554718018 
2332116.0000000000 -149.1463623047 
2333458.2500000000 -149.1452484131 
2334801.0000000000 -149.0974884033 
2336147.2500000000 -149.0144195557 
2337491.7500000000 -148.9314727783 
2338837.0000000000 -148.9061279297 
2340183.0000000000 -148.9892883301 
2341532.2500000000 -149.0859832764 
2342880.0000000000 -149.1914978027 
2344228.2500000000 -149.3159637451 
2345579.7500000000 -149.3697814941 
2346929.7500000000 -149.3354339600 
2348280.5000000000 -149.2760925293 
2349631.7500000000 -149.2071533203 
2350986.5000000000 -149.1264801025 
2352339.5000000000 -149.0828704834 
2353693.2500000000 -149.0770263672 
2355050.5000000000 -149.0847167969 
2356405.7500000000 -149.0851898193 
2357762.0000000000 -149.0653533936 
2359118.7500000000 -149.0768127441 
2360479.0000000000 -149.1357269287 
2361837.5000000000 -149.2174530029 
2363196.7500000000 -149.2776184082 
2364559.2500000000 -149.2782440186 
2365920.0000000000 -149.2868804932 
2367281.7500000000 -149.3171386719 
2368644.0000000000 -149.3403930664 
2370009.7500000000 -149.2985382080 
2371373.7500000000 -149.2009735107 
2372738.5000000000 -149.1286468506 
2374106.5000000000 -149.0958709717 
2375472.7500000000 -149.1089172363 
2376840.0000000000 -149.1501312256 
2378207.7500000000 -149.1839904785 
2379579.0000000000 -149.1996459961 
2380948.5000000000 -149.2164306641 
2382318.7500000000 -149.2576293945 
2383692.2500000000 -149.2846221924 
2385064.0000000000 -149.2189941406 
2386436.7500000000 -149.1166992188 
2387810.0000000000 -149.0262451172 
2389187.0000000000 -148.9868774414 
2390561.7500000000 -149.0251312256 
2391937.5000000000 -149.0663299561 
2393316.7500000000 -149.0751647949 
2394694.2500000000 -149.0672149658 
2396072.2500000000 -149.0462188721 
2397451.2500000000 -149.0156402588 
2398833.5000000000 -148.9956817627 
2400214.0000000000 -149.0088958740 
2401595.5000000000 -149.0603485107 
2402980.2500000000 -149.1653900146 
2404363.0000000000 -149.2585754395 
2405746.7500000000 -149.2596130371 
2407131.2500000000 -149.2017669678 
2408519.2500000000 -149.1431579590 
2409905.2500000000 -149.1160278320 
2411292.2500000000 -149.1243591309 
2412682.5000000000 -149.1322326660 
2414071.0000000000 -149.1352539062 
2415460.2500000000 -149.1253509521 
2416853.0000000000 -149.1018066406 
2418244.0000000000 -149.0781250000 
2419635.5000000000 -149.0850219727 
2421028.0000000000 -149.1371307373 
2422424.0000000000 -149.2337036133 
2423818.0000000000 -149.2911682129 
2425213.0000000000 -149.2754211426 
2426611.2500000000 -149.1827392578 
2428008.0000000000 -149.1313171387 
2429405.2500000000 -149.1868133545 
2430803.2500000000 -149.2806091309 
2432205.0000000000 -149.3246917725 
2433604.5000000000 -149.3283386230 
2435005.2500000000 -149.3015747070 
2436409.2500000000 -149.2656097412 
2437811.2500000000 -149.2420654297 
2439214.2500000000 -149.2363586426 
2440618.0000000000 -149.2236938477 
2442025.2500000000 -149.1695709229 
2443430.5000000000 -149.0467529297 
2444836.7500000000 -148.9462585449 
2446246.5000000000 -148.9327239990 
2447654.2500000000 -148.9574279785 
2449063.0000000000 -148.9641876221 
2450472.2500000000 -148.9673461914 
2451885.2500000000 -148.9919128418 
2453296.2500000000 -149.0257263184 
2454708.2500000000 -149.0317840576 
2456123.5000000000 -149.0240783691 
2457537.0000000000 -149.0577392578 
2458951.2500000000 -149.1083679199 
2460366.5000000000 -149.1419067383 
2461785.0000000000 -149.1158599854 
2463201.7500000000 -149.0036163330 
2464619.5000000000 -148.8805694580 
2466040.5000000000 -148.8594512939 
2467459.7500000000 -148.9623260498 
2468879.7500000000 -149.0677947998 
2470300.5000000000 -149.1396179199 
2471724.7500000000 -149.1481323242 
2473147.2500000000 -149.0748443604 
2474570.5000000000 -149.0236816406 
2475997.5000000000 -149.0717010498 
2477422.2500000000 -149.1737823486 
2478848.0000000000 -149.2356262207 
2480274.7500000000 -149.2435607910 
2481704.7500000000 -149.2432098389 
2483133.0000000000 -149.2586364746 
2484562.0000000000 -149.2747344971 
2485994.5000000000 -149.2565917969 
2487425.2500000000 -149.1865844727 
2488856.7500000000 -149.0872650146 
2490289.0000000000 -149.0203704834 
2491725.0000000000 -149.0101013184 
2493159.0000000000 -149.0281524658 
2494593.7500000000 -149.0699615479 
2496032.2500000000 -149.1108398438 
2497468.5000000000 -149.1073760986 
2498906.0000000000 -149.0506896973 
2500344.0000000000 -148.9750061035 
2501785.7500000000 -148.9191131592 
2503225.5000000000 -148.9138031006 
2504666.0000000000 -148.9469909668 
2506110.2500000000 -148.9979095459 
2507552.5000000000 -149.0122375488 
2508995.5000000000 -149.0004119873 
2510442.2500000000 -149.0157623291 
2511887.0000000000 -149.0797271729 
2513332.5000000000 -149.1286010742 
2514779.0000000000 -149.1140747070 
2516229.0000000000 -149.1039886475 
2517677.0000000000 -149.1320343018 
2519126.0000000000 -149.1655426025 
2520578.5000000000 -149.1730346680 
2522029.0000000000 -149.1548614502 
2523480.5000000000 -149.1381072998 
2524932.7500000000 -149.1152038574 
2526388.5000000000 -149.0815277100 
2527842.5000000000 -149.0518951416 
2529297.2500000000 -149.0733489990 
2530755.7500000000 -149.1628570557 
2532212.0000000000 -149.2320861816 
2533669.5000000000 -149.2557830811 
2535127.5000000000 -149.2333221436 
2536589.2500000000 -149.1881561279 
2538049.0000000000 -149.1386718750 
2539509.7500000000 -149.1043853760 
2540974.0000000000 -149.0960998535 
2542436.2500000000 -149.0869903564 
2543899.5000000000 -149.0487213135 
2545363.5000000000 -148.9861450195 
2546831.0000000000 -148.9695739746 
2548296.7500000000 -149.0652770996 
2549763.2500000000 -149.1809234619 
2551233.5000000000 -149.2660369873 
2552701.7500000000 -149.2894592285 
2554170.7500000000 -149.2320251465 
2555640.7500000000 -149.1555938721 
2557114.2500000000 -149.1234130859 
2558585.7500000000 -149.1468658447 
2560058.2500000000 -149.1710052490 
2561534.5000000000 -149.1638946533 
2563008.5000000000 -149.1258239746 
2564483.5000000000 -149.0637512207 
2565959.5000000000 -149.0282135010 
2567439.0000000000 -149.0538635254 
2568916.5000000000 -149.1017303467 
2570395.0000000000 -149.1262512207 
2571877.0000000000 -149.1182250977 
2573357.0000000000 -149.0731811523 
2574838.0000000000 -148.9812469482 
2576319.7500000000 -148.9230804443 
2577805.2500000000 -148.9528350830 
2579288.7500000000 -149.0435943604 
2580773.2500000000 -149.1337127686 
2582261.2500000000 -149.1853027344 
2583747.2500000000 -149.2026672363 
2585234.2500000000 -149.2122802734 
2586722.0000000000 -149.2224426270 
2588213.5000000000 -149.2190704346 
2589703.0000000000 -149.2127532959 
2591193.5000000000 -149.2310333252 
2592687.5000000000 -149.2549743652 
2594179.5000000000 -149.2281188965 
2595672.5000000000 -149.1186065674 
2597169.2500000000 -148.9647979736 
2598663.7500000000 -148.8769378662 
2600159.2500000000 -148.9354400635 
2601655.7500000000 -149.0804138184 
2603155.7500000000 -149.1597137451 
2604654.0000000000 -149.1553039551 
2606153.0000000000 -149.0635223389 
2607655.5000000000 -148.9647216797 
2609156.2500000000 -148.9403991699 
2610657.7500000000 -148.9915466309 
2612160.2500000000 -149.0648040771 
2613666.5000000000 -149.0854339600 
2615170.5000000000 -149.0251770020 
2616675.5000000000 -148.9645080566 
2618184.2500000000 -148.9896087646 
2619691.0000000000 -149.0561981201 
2621198.7500000000 -149.0583953857 
2622707.2500000000 -148.9927062988 
2624219.5000000000 -148.9309692383 
2625729.7500000000 -148.9256286621 
2627240.7500000000 -148.9809265137 
2628755.5000000000 -149.0467224121 
2630268.5000000000 -149.0784759521 
2631782.2500000000 -149.0889282227 
2633296.7500000000 -149.1309509277 
2634815.0000000000 -149.2221374512 
2636331.5000000000 -149.2959442139 
2637848.5000000000 -149.2814178467 
2639369.5000000000 -149.1811218262 
2640888.5000000000 -149.0592193604 
2642408.2500000000 -148.9955139160 
2643929.0000000000 -148.9886627197 
2645453.5000000000 -148.9611358643 
2646976.0000000000 -148.9194793701 
2648499.2500000000 -148.9256134033 
2650026.5000000000 -148.9626007080 
2651551.5000000000 -148.9954833984 
2653077.5000000000 -149.0216674805 
2654604.2500000000 -149.0325164795 
2656135.0000000000 -149.0202026367 
2657663.5000000000 -148.9968719482 
2659193.0000000000 -148.9928894043 
2660726.2500000000 -149.0177917480 
2662257.5000000000 -149.0352630615 
2663789.5000000000 -149.0260620117 
2665322.5000000000 -149.0167541504 
2666859.5000000000 -149.0002899170 
2668394.2500000000 -148.9324951172 
2669929.7500000000 -148.8405914307 
2671469.2500000000 -148.8012542725 
2673006.7500000000 -148.8304748535 
2674545.0000000000 -148.8941345215 
2676084.2500000000 -148.9585418701 
2677627.2500000000 -148.9957885742 
2679168.2500000000 -148.9830932617 
2680710.0000000000 -148.9310150146 
2682255.7500000000 -148.8910369873 
2683799.2500000000 -148.8860931396 
2685343.7500000000 -148.8799743652 
2686889.2500000000 -148.8600311279 
2688438.5000000000 -148.8613586426 
2689985.7500000000 -148.8688049316 
2691533.7500000000 -148.8331298828 
2693085.7500000000 -148.7760009766 
2694635.5000000000 -148.7483673096 
2696186.2500000000 -148.7689056396 
2697741.0000000000 -148.8647460938 
2699293.5000000000 -148.9608154297 
2700846.7500000000 -148.9538726807 
2702401.2500000000 -148.8763427734 
2703959.2500000000 -148.7985382080 
2705515.5000000000 -148.7763671875 
2707072.5000000000 -148.8219909668 
2708633.2500000000 -148.9142608643 
2710192.2500000000 -148.9990539551 
2711752.0000000000 -149.0494537354 
2713312.5000000000 -149.0943908691 
2714877.0000000000 -149.1181182861 
2716439.2500000000 -149.0826873779 
2718002.7500000000 -149.0489959717 
2719569.7500000000 -149.0880737305 
2721135.0000000000 -149.1596374512 
2722701.0000000000 -149.1938476562 
2724267.7500000000 -149.1826324463 
2725838.7500000000 -149.1356353760 
2727407.2500000000 -149.0709686279 
2728977.0000000000 -149.0444946289 
2730550.5000000000 -149.0871582031 
2732122.0000000000 -149.1051177979 
2733694.2500000000 -149.0628509521 
2735267.5000000000 -149.0154113770 
2736844.5000000000 -148.9930419922 
2738419.7500000000 -148.9951019287 
2739995.5000000000 -149.0025939941 
2741575.5000000000 -149.0117034912 
2743153.2500000000 -149.0445404053 
2744732.0000000000 -149.0790710449 
2746311.5000000000 -149.0697937012 
2747895.0000000000 -149.0176239014 
2749476.5000000000 -148.9421386719 
2751058.7500000000 -148.8658447266 
2752645.0000000000 -148.8125915527 
2754229.0000000000 -148.8163909912 
2755814.0000000000 -148.8948974609 
2757400.0000000000 -148.9585113525 
2758990.0000000000 -148.9992828369 
2760577.7500000000 -149.0505218506 
2762166.5000000000 -149.0953216553 
2763759.0000000000 -149.0701599121 
2765349.7500000000 -148.9790496826 
2766941.0000000000 -148.8981781006 
2768533.5000000000 -148.8748779297 
2770129.7500000000 -148.8736572266 
2771724.0000000000 -148.8486328125 
2773319.0000000000 -148.8271331787 
2774918.2500000000 -148.8401641846 
2776515.0000000000 -148.8321685791 
2778113.0000000000 -148.8099975586 
2779711.7500000000 -148.8238067627 
2781314.5000000000 -148.8827972412 
2782915.2500000000 -148.9447784424 
2784516.7500000000 -148.9732513428 
2786122.2500000000 -148.9523315430 
2787725.7500000000 -148.8908691406 
2789330.0000000000 -148.8309783936 
2790938.2500000000 -148.8126831055 
2792544.5000000000 -148.7910308838 
2794151.5000000000 -148.7756958008 
2795759.5000000000 -148.8180389404 
2797371.5000000000 -148.9013061523 
2798981.5000000000 -148.9168853760 
2800592.2500000000 -148.8501281738 
2802207.0000000000 -148.8337249756 
2803819.7500000000 -148.9469146729 
2805433.2500000000 -149.0287475586 
2807047.7500000000 -148.9713592529 
2808666.5000000000 -148.8816223145 
2810282.7500000000 -148.8665008545 
2811900.0000000000 -148.9165496826 
2813521.5000000000 -148.9531402588 
2815140.5000000000 -148.9661865234 
2816760.7500000000 -148.9743194580 
2818381.7500000000 -148.9037475586 
2820006.7500000000 -148.7994537354 
2821629.7500000000 -148.7627410889 
2823253.5000000000 -148.8196716309 
2824881.2500000000 -148.9010925293 
2826507.0000000000 -148.9464874268 
2828133.7500000000 -148.9461975098 
2829761.2500000000 -148.9160308838 
2831393.0000000000 -148.9273834229 
2833022.2500000000 -148.9789428711 
2834652.7500000000 -149.0131835938 
2836287.2500000000 -149.0099029541 
2837919.5000000000 -148.9874725342 
2839552.7500000000 -148.9717407227 
2841186.7500000000 -149.0016479492 
2842825.0000000000 -149.0396270752 
2844461.0000000000 -149.0100708008 
2846098.0000000000 -148.9479064941 
2847739.0000000000 -148.9164123535 
2849378.0000000000 -148.9358367920 
2851017.7500000000 -148.9477844238 
2852658.5000000000 -148.8699951172 
2854303.2500000000 -148.7828979492 
2855946.0000000000 -148.7893524170 
2857589.5000000000 -148.8476715088 
2859237.2500000000 -148.8883361816 
2860882.7500000000 -148.8594970703 
2862529.2500000000 -148.7890014648 
2864176.5000000000 -148.7735443115 
2865828.0000000000 -148.7851715088 
2867477.2500000000 -148.8059387207 
2869127.5000000000 -148.8459625244 
2870781.7500000000 -148.8600006104 
2872434.0000000000 -148.8239593506 
2874087.0000000000 -148.8365020752 
2875741.0000000000 -148.8879394531 
2877399.2500000000 -148.9037933350 
2879055.0000000000 -148.8801269531 
2880712.0000000000 -148.8770294189 
2882373.0000000000 -148.9185485840 
2884031.7500000000 -148.9147033691 
2885691.5000000000 -148.8361816406 
2887352.2500000000 -148.7523651123 
2889017.0000000000 -148.7473602295 
2890679.7500000000 -148.8345336914 
2892343.2500000000 -148.9726257324 
2894011.0000000000 -149.0486755371 
2895676.5000000000 -149.0313720703 
2897343.0000000000 -148.9481811523 
2899013.5000000000 -148.8268432617 
2900681.7500000000 -148.7082824707 
2902351.2500000000 -148.6788940430 
2904021.5000000000 -148.7128295898 
2905696.0000000000 -148.7703094482 
2907368.0000000000 -148.8431549072 
2909041.2500000000 -148.9557495117 
2910718.7500000000 -149.0195922852 
2912393.7500000000 -148.9589385986 
2914069.7500000000 -148.8738708496 
2915746.7500000000 -148.8450469971 
2917428.0000000000 -148.8072204590 
2919107.0000000000 -148.7348937988 
2920787.0000000000 -148.7177429199 
2922471.0000000000 -148.7415313721 
2924153.0000000000 -148.7698516846 
2925835.7500000000 -148.7841491699 
2927519.5000000000 -148.7987976074 
2929207.5000000000 -148.8036346436 
2930893.2500000000 -148.8021545410 
2932580.0000000000 -148.8461456299 
2934271.0000000000 -148.9537963867 
2935959.5000000000 -148.9831695557 
2937649.2500000000 -148.9354553223 
2939339.7500000000 -148.8949737549 
2941034.5000000000 -148.8794250488 
2942727.2500000000 -148.8853302002 
2944420.7500000000 -148.9080200195 
2946118.5000000000 -148.9293365479 
2947814.0000000000 -148.9303131104 
2949510.2500000000 -148.8526000977 
2951207.7500000000 -148.7534790039 
2952909.5000000000 -148.7275695801 
2954608.7500000000 -148.7461700439 
2956309.2500000000 -148.8131103516 
2958013.7500000000 -148.8868865967 
2959716.0000000000 -148.9004364014 
2961419.5000000000 -148.8836059570 
2963123.7500000000 -148.8601989746 
2964832.2500000000 -148.7985229492 
2966538.5000000000 -148.7229156494 
2968245.7500000000 -148.6988220215 
2969957.2500000000 -148.6998443604 
2971666.2500000000 -148.7072906494 
2973376.5000000000 -148.7677459717 
2975087.7500000000 -148.8397521973 
2976803.2500000000 -148.8777770996 
2978516.2500000000 -148.8993988037 
2980230.5000000000 -148.9167938232 
2981948.7500000000 -148.9046936035 
2983665.0000000000 -148.8526000977 
2985382.0000000000 -148.7643890381 
2987100.0000000000 -148.7130737305 
2988822.5000000000 -148.7168426514 
2990542.5000000000 -148.7335510254 
2992263.5000000000 -148.7437133789 
2993988.7500000000 -148.7698364258 
2995711.7500000000 -148.7946929932 
2997435.7500000000 -148.7864685059 
2999164.2500000000 -148.7602691650 
3000890.2500000000 -148.7554321289 
3002617.2500000000 -148.7491455078 
3004345.2500000000 -148.7457122803 
3006077.5000000000 -148.7431335449 
3007807.5000000000 -148.7446136475 
3009538.5000000000 -148.7458343506 
3011273.7500000000 -148.7463989258 
3013006.7500000000 -148.7439422607 
3014740.7500000000 -148.7388153076 
3016475.5000000000 -148.7306823730 
3018215.0000000000 -148.7216949463 
3019951.7500000000 -148.7163848877 
3021689.7500000000 -148.7138977051 
3023432.0000000000 -148.7195281982 
3025172.0000000000 -148.7313690186 
3026913.0000000000 -148.7492828369 
3028655.0000000000 -148.7728576660 
3030401.2500000000 -148.7983398438 
3032145.2500000000 -148.8241577148 
3033890.2500000000 -148.8486633301 
3035639.7500000000 -148.8694152832 
3037386.7500000000 -148.8864898682 
3039134.7500000000 -148.9000396729 
3040883.7500000000 -148.9091644287 
3042637.0000000000 -148.9169006348 
3044388.0000000000 -148.9224395752 
3046140.0000000000 -148.9280242920 
3047896.5000000000 -148.9337158203 
3049650.5000000000 -148.9379730225 
3051405.5000000000 -148.9409942627 
3053161.5000000000 -148.9363250732 
3054922.0000000000 -148.9288787842 
3056680.2500000000 -148.9092254639 
3058439.2500000000 -148.8874664307 
3060202.7500000000 -148.8614044189 
3061963.7500000000 -148.8398590088 
3063726.0000000000 -148.8213348389 
3065489.2500000000 -148.8179626465 
3067256.7500000000 -148.8190155029 
3069022.0000000000 -148.8330841064 
3070788.0000000000 -148.8477478027 
3072558.7500000000 -148.8632812500 
3074327.0000000000 -148.8705139160 
3076096.2500000000 -148.8739013672 
3077866.5000000000 -148.8642272949 
3079641.2500000000 -148.8533020020 
3081413.5000000000 -148.8403778076 
3083186.7500000000 -148.8320007324 
3084964.5000000000 -148.8279266357 
3086740.0000000000 -148.8311309814 
3088516.5000000000 -148.8360748291 
3090293.7500000000 -148.8396911621 
3092075.7500000000 -148.8395690918 
3093855.2500000000 -148.8328552246 
3095635.7500000000 -148.8217315674 
3097420.5000000000 -148.8081970215 
3099203.0000000000 -148.7998657227 
3100986.7500000000 -148.7948303223 
3102771.2500000000 -148.7998352051 
3104560.2500000000 -148.8087310791 
3106347.0000000000 -148.8212585449 
3108134.7500000000 -148.8304443359 
3109926.7500000000 -148.8379516602 
3111716.5000000000 -148.8377532959 
3113507.2500000000 -148.8367156982 
3115302.5000000000 -148.8344268799 
3117095.5000000000 -148.8367462158 
3118889.2500000000 -148.8410644531 
3120684.2500000000 -148.8540344238 
3122483.5000000000 -148.8679809570 
3124280.5000000000 -148.8841247559 
3126078.5000000000 -148.8959655762 
3127881.0000000000 -148.9049682617 
3129681.0000000000 -148.8975677490 
3131482.2500000000 -148.8838500977 
3133284.5000000000 -148.8528747559 
3135091.0000000000 -148.8151245117 
3136895.2500000000 -148.7711791992 
3138700.5000000000 -148.7288055420 
3140510.2500000000 -148.6881713867 
3142317.5000000000 -148.6567993164 
3144126.0000000000 -148.6304473877 
3145935.5000000000 -148.6101989746 
3147749.2500000000 -148.5979614258 
3149561.0000000000 -148.5891723633 
3151373.5000000000 -148.5912933350 
3153190.5000000000 -148.5975189209 
3155005.2500000000 -148.6098937988 
3156820.7500000000 -148.6242523193 
3158637.5000000000 -148.6391754150 
3160458.7500000000 -148.6493072510 
3162277.7500000000 -148.6571807861 
3164097.5000000000 -148.6611175537 
3165922.0000000000 -148.6637878418 
3167744.0000000000 -148.6658782959 
3169567.0000000000 -148.6690979004 
3171391.0000000000 -148.6721801758 
3173219.5000000000 -148.6749877930 
3175045.7500000000 -148.6755981445 
3176873.0000000000 -148.6750946045 
3178704.7500000000 -148.6719055176 
3180534.0000000000 -148.6692352295 
3182364.5000000000 -148.6676177979 
3184196.0000000000 -148.6683807373 
3186032.0000000000 -148.6703643799 
3187865.5000000000 -148.6708526611 
3189700.0000000000 -148.6677398682 
3191539.2500000000 -148.6574707031 
3193376.0000000000 -148.6375579834 
3195213.7500000000 -148.6128845215 
3197052.5000000000 -148.5819091797 
3198896.0000000000 -148.5541687012 
3200737.0000000000 -148.5324859619 
3202579.0000000000 -148.5267791748 
3204425.5000000000 -148.5290832520 
3206269.7500000000 -148.5557403564 
3208114.7500000000 -148.5879364014 
3209961.0000000000 -148.6288757324 
3211812.0000000000 -148.6673278809 
3213660.2500000000 -148.7035064697 
3215509.7500000000 -148.7260284424 
3217363.7500000000 -148.7425384521 
3219215.5000000000 -148.7512664795 
3221068.0000000000 -148.7553558350 
3222925.2500000000 -148.7581481934 
3224780.0000000000 -148.7606658936 
3226636.0000000000 -148.7627105713 
3228492.7500000000 -148.7642822266 
3230354.2500000000 -148.7609405518 
3232213.5000000000 -148.7548065186 
3234073.5000000000 -148.7415008545 
3235938.2500000000 -148.7248382568 
3237800.5000000000 -148.7057647705 
3239664.0000000000 -148.6899871826 
3241528.2500000000 -148.6776428223 
3243397.2500000000 -148.6727752686 
3245264.0000000000 -148.6742553711 
3247131.5000000000 -148.6789703369 
3249003.7500000000 -148.6853485107 
3250873.5000000000 -148.6891326904 
3252744.5000000000 -148.6890563965 
3254616.5000000000 -148.6809539795 
3256493.0000000000 -148.6692657471 
3258367.0000000000 -148.6506195068 
3260242.2500000000 -148.6322784424 
3262122.0000000000 -148.6142272949 
3263999.5000000000 -148.6066589355 
3265877.7500000000 -148.6047821045 
3267757.2500000000 -148.6150970459 
3269641.5000000000 -148.6318206787 
3271523.2500000000 -148.6520080566 
3273406.0000000000 -148.6689758301 
3275293.2500000000 -148.6811218262 
3277178.2500000000 -148.6859741211 
3279064.2500000000 -148.6818847656 
3280951.2500000000 -148.6742858887 
3282843.2500000000 -148.6615600586 
3284732.5000000000 -148.6475982666 
3286622.7500000000 -148.6326141357 
3288517.7500000000 -148.6169738770 
3290410.2500000000 -148.6016082764 
3292304.0000000000 -148.5868072510 
3294198.7500000000 -148.5736846924 
3296098.0000000000 -148.5615386963 
3297995.0000000000 -148.5519866943 
3299893.0000000000 -148.5438690186 
3301795.7500000000 -148.5371856689 
3303695.7500000000 -148.5341491699 
3305597.0000000000 -148.5336761475 
3307499.5000000000 -148.5384826660 
3309406.5000000000 -148.5502929688 
3311311.0000000000 -148.5659179688 
3313216.7500000000 -148.5882110596 
3315127.0000000000 -148.6086578369 
3317035.0000000000 -148.6269989014 
3318944.0000000000 -148.6309051514 
3320854.0000000000 -148.6275634766 
3322768.7500000000 -148.6108093262 
3324681.0000000000 -148.5879821777 
3326594.2500000000 -148.5627441406 
3328512.2500000000 -148.5409240723 
3330428.0000000000 -148.5245971680 
3332344.5000000000 -148.5137023926 
3334262.2500000000 -148.5127716064 
3336184.7500000000 -148.5147552490 
3338104.7500000000 -148.5207977295 
3340025.7500000000 -148.5255737305 
3341951.7500000000 -148.5287628174 
3343875.0000000000 -148.5252532959 
3345799.2500000000 -148.5171661377 
3347728.5000000000 -148.5054321289 
3349655.2500000000 -148.4905242920 
3351582.7500000000 -148.4766387939 
3353511.7500000000 -148.4644317627 
3355445.2500000000 -148.4572601318 
3357376.2500000000 -148.4528656006 
3359308.5000000000 -148.4536895752 
3361245.5000000000 -148.4585571289 
3363179.7500000000 -148.4658813477 
3365115.2500000000 -148.4772033691 
3367052.0000000000 -148.4876861572 
3368993.2500000000 -148.4973144531 
3370932.2500000000 -148.4962005615 
3372872.2500000000 -148.4884490967 
3374817.0000000000 -148.4699859619 
3376759.0000000000 -148.4464569092 
3378702.5000000000 -148.4242553711 
3380646.7500000000 -148.4126129150 
3382596.0000000000 -148.4172668457 
3384542.7500000000 -148.4322967529 
3386490.5000000000 -148.4628906250 
3388443.2500000000 -148.4903259277 
3390393.2500000000 -148.5146179199 
3392344.5000000000 -148.5168151855 
3394296.7500000000 -148.5099945068 
3396253.7500000000 -148.4906005859 
3398208.2500000000 -148.4687042236 
3400164.0000000000 -148.4488983154 
3402124.5000000000 -148.4367218018 
3404082.5000000000 -148.4309387207 
3406041.5000000000 -148.4273529053 
3408001.5000000000 -148.4205780029 
3409966.7500000000 -148.4048461914 
3411929.0000000000 -148.3824310303 
3413892.5000000000 -148.3471374512 
3415861.0000000000 -148.3127593994 
3417826.7500000000 -148.2795104980 
3419793.7500000000 -148.2642517090 
3421761.7500000000 -148.2607727051 
3423734.7500000000 -148.2745513916 
3425705.2500000000 -148.3077545166 
3427676.7500000000 -148.3478546143 
3429653.0000000000 -148.3953857422 
3431626.7500000000 -148.4386138916 
3433601.7500000000 -148.4772796631 
3435577.7500000000 -148.5029754639 
3437558.7500000000 -148.5195312500 
3439537.0000000000 -148.5307312012 
3441516.2500000000 -148.5393676758 
3443500.7500000000 -148.5515441895 
3445482.5000000000 -148.5664825439 
3447465.2500000000 -148.5832519531 
3449449.2500000000 -148.5926055908 
3451438.2500000000 -148.5941009521 
3453424.5000000000 -148.5669555664 
3455412.0000000000 -148.5273895264 
3457404.2500000000 -148.4722442627 
3459394.0000000000 -148.4130554199 
3461385.0000000000 -148.3594970703 
3463380.7500000000 -148.3175354004 
3465374.0000000000 -148.2967071533 
3467368.2500000000 -148.2855529785 
3469363.7500000000 -148.2866668701 
3471364.0000000000 -148.2901000977 
3473361.7500000000 -148.2934417725 
3475360.7500000000 -148.2940979004 
3477364.5000000000 -148.2951812744 
3479365.7500000000 -148.2975616455 
3481368.2500000000 -148.3049468994 
3483371.7500000000 -148.3154449463 
3485380.2500000000 -148.3275909424 
3487386.0000000000 -148.3396606445 
3489393.0000000000 -148.3514404297 
3491405.0000000000 -148.3633270264 
3493414.2500000000 -148.3775024414 
3495424.7500000000 -148.3923950195 
3497436.2500000000 -148.4074707031 
3499452.7500000000 -148.4175415039 
3501466.7500000000 -148.4227447510 
3503481.7500000000 -148.4237823486 
3505502.0000000000 -148.4205627441 
3507519.2500000000 -148.4185943604 
3509538.0000000000 -148.4178009033 
3511557.7500000000 -148.4212341309 
3513582.5000000000 -148.4255523682 
3515604.5000000000 -148.4307403564 
3517627.7500000000 -148.4355773926 
3519656.0000000000 -148.4400939941 
3521681.5000000000 -148.4442443848 
3523708.2500000000 -148.4465637207 
3525736.0000000000 -148.4461212158 
3527769.0000000000 -148.4426269531 
3529799.2500000000 -148.4278411865 
3531830.5000000000 -148.4052734375 
3533867.0000000000 -148.3741302490 
3535900.7500000000 -148.3305053711 
3537935.5000000000 -148.2863159180 
3539971.7500000000 -148.2420196533 
3542012.7500000000 -148.2129516602 
3544051.2500000000 -148.1958160400 
3546090.7500000000 -148.1914215088 
3548135.5000000000 -148.2060394287 
3550177.5000000000 -148.2245635986 
3552220.5000000000 -148.2468261719 
3554264.7500000000 -148.2661285400 
3556314.2500000000 -148.2826232910 
3558360.7500000000 -148.2962036133 
3560408.5000000000 -148.3055725098 
3562461.5000000000 -148.3122406006 
3564511.7500000000 -148.3161163330 
3566563.0000000000 -148.3115997314 
3568615.5000000000 -148.3030853271 
3570673.2500000000 -148.2912902832 
3572728.2500000000 -148.2820434570 
3574784.2500000000 -148.2815704346 
3576845.5000000000 -148.2894592285 
3578904.0000000000 -148.3155212402 
3580963.5000000000 -148.3486022949 
3583024.5000000000 -148.3855590820 
3585090.2500000000 -148.4176635742 
3587153.5000000000 -148.4356994629 
3589218.0000000000 -148.4415740967 
3591287.5000000000 -148.4251556396 
3593354.2500000000 -148.3960418701 
3595422.2500000000 -148.3607330322 
3597495.2500000000 -148.3232727051 
3599565.5000000000 -148.2930450439 
3601637.2500000000 -148.2687835693 
3603710.0000000000 -148.2539825439 
3605787.7500000000 -148.2477722168 
3607863.0000000000 -148.2466583252 
3609939.2500000000 -148.2514495850 
3612020.7500000000 -148.2630615234 
3614099.2500000000 -148.2772827148 
3616179.2500000000 -148.2938537598 
3618260.2500000000 -148.3072967529 
3620346.5000000000 -148.3169250488 
3622430.0000000000 -148.3223571777 
3624514.7500000000 -148.3224792480 
3626604.7500000000 -148.3227081299 
3628691.7500000000 -148.3233032227 
3630780.0000000000 -148.3272705078 
3632869.5000000000 -148.3335571289 
3634964.2500000000 -148.3416748047 
3637056.2500000000 -148.3516540527 
3639149.2500000000 -148.3616027832 
3641247.5000000000 -148.3708648682 
3643343.0000000000 -148.3778381348 
3645439.7500000000 -148.3796691895 
3647537.7500000000 -148.3769683838 
3649641.0000000000 -148.3679199219 
3651741.2500000000 -148.3523101807 
3653842.7500000000 -148.3361511230 
3655949.5000000000 -148.3204650879 
3658053.5000000000 -148.3146667480 
3660158.7500000000 -148.3149108887 
3662265.2500000000 -148.3205718994 
3664376.7500000000 -148.3279266357 
3666485.7500000000 -148.3302917480 
3668595.7500000000 -148.3284606934 
3670711.0000000000 -148.3209228516 
3672823.5000000000 -148.3170013428 
3674937.2500000000 -148.3191223145 
3677052.0000000000 -148.3326721191 
3679172.2500000000 -148.3601837158 
3681289.5000000000 -148.3925933838 
3683408.2500000000 -148.4286346436 
3685532.0000000000 -148.4597015381 
3687653.0000000000 -148.4840240479 
3689775.2500000000 -148.5011291504 
3691898.7500000000 -148.5038604736 
3694027.5000000000 -148.4970703125 
3696153.2500000000 -148.4843139648 
3698280.5000000000 -148.4678344727 
3700412.7500000000 -148.4582366943 
3702542.5000000000 -148.4565887451 
3704673.2500000000 -148.4658966064 
3706805.2500000000 -148.4912872314 
3708942.5000000000 -148.5245208740 
3711077.0000000000 -148.5646667480 
3713212.7500000000 -148.6100006104 
3715353.7500000000 -148.6513671875 
3717492.0000000000 -148.6861724854 
3719631.2500000000 -148.7053833008 
3721776.0000000000 -148.7046508789 
3723918.0000000000 -148.6924743652 
3726061.0000000000 -148.6697692871 
3728205.2500000000 -148.6482238770 
3730355.0000000000 -148.6332855225 
3732501.7500000000 -148.6254425049 
3734649.7500000000 -148.6262512207 
3736803.2500000000 -148.6267547607 
3738953.7500000000 -148.6258850098 
3741105.5000000000 -148.6214447021 
3743258.5000000000 -148.6156616211 
3745416.7500000000 -148.6109008789 
3747572.2500000000 -148.6080017090 
3749729.0000000000 -148.6127777100 
3751891.0000000000 -148.6256256104 
3754050.2500000000 -148.6468811035 
3756210.7500000000 -148.6812438965 
3758372.5000000000 -148.7203063965 
3760539.5000000000 -148.7556610107 
3762703.5000000000 -148.7815399170 
3764869.0000000000 -148.7792663574 
3767039.7500000000 -148.7627563477 
3769207.7500000000 -148.7352600098 
3771377.0000000000 -148.7063751221 
3773547.2500000000 -148.6877593994 
3775723.2500000000 -148.6770324707 
3777896.0000000000 -148.6748809814 
3780070.2500000000 -148.6772460938 
3782249.7500000000 -148.6834869385 
3784426.5000000000 -148.6947174072 
3786604.2500000000 -148.7194671631 
3788783.5000000000 -148.7545623779 
3790968.2500000000 -148.7936706543 
3793149.7500000000 -148.8320922852 
3795332.7500000000 -148.8539733887 
3797521.0000000000 -148.8621978760 
3799706.5000000000 -148.8568420410 
3801893.2500000000 -148.8351745605 
3804081.2500000000 -148.8038482666 
3806274.7500000000 -148.7660827637 
3808465.2500000000 -148.7228851318 
3810657.0000000000 -148.6823883057 
3812854.2500000000 -148.6523742676 
3815048.5000000000 -148.6352691650 
3817244.0000000000 -148.6411285400 
3819440.7500000000 -148.6625823975 
3821643.0000000000 -148.6904907227 
3823842.2500000000 -148.7211608887 
3826043.0000000000 -148.7467193604 
3828249.0000000000 -148.7697143555 
3830452.2500000000 -148.7908020020 
3832656.5000000000 -148.8111267090 
3834862.2500000000 -148.8291320801 
3837073.5000000000 -148.8433227539 
3839281.7500000000 -148.8527679443 
3841491.2500000000 -148.8538208008 
3843706.0000000000 -148.8505401611 
3845918.2500000000 -148.8449554443 
3848131.5000000000 -148.8384857178 
3850346.0000000000 -148.8350524902 
3852566.2500000000 -148.8345184326 
3854783.2500000000 -148.8362121582 
3857001.7500000000 -148.8385772705 
3859225.5000000000 -148.8356018066 
3861446.5000000000 -148.8273773193 
3863668.7500000000 -148.8139648438 
3865896.5000000000 -148.8005523682 
3868121.5000000000 -148.7992248535 
3870347.5000000000 -148.8127746582 
3872574.7500000000 -148.8463745117 
3874807.7500000000 -148.9049377441 
3877037.7500000000 -148.9691772461 
3879269.0000000000 -149.0335083008 
3881505.7500000000 -149.0865936279 
3883739.5000000000 -149.1140441895 
3885974.5000000000 -149.1206512451 
3888211.0000000000 -149.1067810059 
3890452.7500000000 -149.0701446533 
3892691.7500000000 -149.0258178711 
3894932.0000000000 -148.9811706543 
3897177.7500000000 -148.9401855469 
3899420.5000000000 -148.9131164551 
3901664.7500000000 -148.8975067139 
3903910.0000000000 -148.8927612305 
3906161.0000000000 -148.8996582031 
3908409.0000000000 -148.9216918945 
3910658.2500000000 -148.9508209229 
3912913.2500000000 -148.9846496582 
3915165.0000000000 -149.0194702148 
3917418.2500000000 -149.0472106934 
3919672.7500000000 -149.0666656494 
3921932.7500000000 -149.0767211914 
3924189.7500000000 -149.0734252930 
3926448.0000000000 -149.0574951172 
3928712.0000000000 -149.0361938477 
3930973.0000000000 -149.0133361816 
3933235.2500000000 -148.9994201660 
3935498.7500000000 -149.0027618408 
3937768.0000000000 -149.0183715820 
3940034.2500000000 -149.0435638428 
3942301.7500000000 -149.0685729980 
3944574.7500000000 -149.0839691162 
3946844.7500000000 -149.0925750732 
3949116.2500000000 -149.0963592529 
3951389.0000000000 -149.1049957275 
3953667.2500000000 -149.1225128174 
3955942.7500000000 -149.1453857422 
3958219.2500000000 -149.1710510254 
3960501.5000000000 -149.1870117188 
3962780.7500000000 -149.1881408691 
3965061.2500000000 -149.1764373779 
3967343.2500000000 -149.1532440186 
3969630.7500000000 -149.1289367676 
3971915.2500000000 -149.1167755127 
3974201.0000000000 -149.1180572510 
3976492.5000000000 -149.1342010498 
3978781.0000000000 -149.1599121094 
3981070.7500000000 -149.1795959473 
3983362.0000000000 -149.1905670166 
3985658.7500000000 -149.1904602051 
3987952.5000000000 -149.1794433594 
3990247.5000000000 -149.1667785645 
3992548.2500000000 -149.1543731689 
3994846.0000000000 -149.1439819336 
3997145.0000000000 -149.1399383545 
3999449.7500000000 -149.1445159912 
4001751.2500000000 -149.1584930420 
4004054.2500000000 -149.1826019287 
4006358.7500000000 -149.2185211182 
4008668.7500000000 -149.2593383789 
4010975.7500000000 -149.3017730713 
4013284.0000000000 -149.3433380127 
4015598.0000000000 -149.3767852783 
4017909.0000000000 -149.3939666748 
4020221.2500000000 -149.3943939209 
4022534.7500000000 -149.3780364990 
4024854.2500000000 -149.3465118408 
4027170.5000000000 -149.3149261475 
4029488.2500000000 -149.2888031006 
4031811.5000000000 -149.2699890137 
4034131.7500000000 -149.2594299316 
4036453.5000000000 -149.2532043457 
4038776.5000000000 -149.2499847412 
4041105.2500000000 -149.2503662109 
4043430.7500000000 -149.2559814453 
4045757.7500000000 -149.2678222656 
4048090.5000000000 -149.2823333740 
4050420.2500000000 -149.2992706299 
4052751.2500000000 -149.3186492920 
4055083.5000000000 -149.3438262939 
4057421.7500000000 -149.3714141846 
4059756.7500000000 -149.3981933594 
4062093.0000000000 -149.4214782715 
4064435.2500000000 -149.4368438721 
4066774.2500000000 -149.4483642578 
4069114.7500000000 -149.4578857422 
4071456.5000000000 -149.4649810791 
4073804.0000000000 -149.4654388428 
4076148.5000000000 -149.4525146484 
4078494.2500000000 -149.4326019287 
4080846.0000000000 -149.4118957520 
4083194.5000000000 -149.3992004395 
4085544.2500000000 -149.4129333496 
4087895.5000000000 -149.4440460205 
4090252.5000000000 -149.4852447510 
4092606.5000000000 -149.5284576416 
4094961.7500000000 -149.5577545166 
4097323.0000000000 -149.5698242188 
4099681.0000000000 -149.5713500977 
4102040.2500000000 -149.5675506592 
4104401.0000000000 -149.5663757324 
4106767.5000000000 -149.5747222900 
4109131.0000000000 -149.5876464844 
4111495.7500000000 -149.6019439697 
4113866.5000000000 -149.6142730713 
4116234.0000000000 -149.6212768555 
4118602.7500000000 -149.6271820068 
4120973.0000000000 -149.6338958740 
4123349.2500000000 -149.6418151855 
4125722.0000000000 -149.6489715576 
4128096.5000000000 -149.6457366943 
4130476.7500000000 -149.6295318604 
4132853.7500000000 -149.6018829346 
4135232.2500000000 -149.5663757324 
4137612.0000000000 -149.5383758545 
4139997.7500000000 -149.5289916992 
4142380.2500000000 -149.5370330811 
4144764.2500000000 -149.5594482422 
4147154.0000000000 -149.5894775391 
4149540.7500000000 -149.6161956787 
4151928.7500000000 -149.6403961182 
4154322.7500000000 -149.6650390625 
4156713.5000000000 -149.6931304932 
4159105.7500000000 -149.7273101807 
4161499.2500000000 -149.7594604492 
4163898.7500000000 -149.7840270996 
4166295.0000000000 -149.7989196777 
4168692.7500000000 -149.8041229248 
4171096.5000000000 -149.8062438965 
4173496.7500000000 -149.8125305176 
4175898.7500000000 -149.8232879639 
4178301.7500000000 -149.8379669189 
4180711.0000000000 -149.8549346924 
4183117.0000000000 -149.8743438721 
4185524.5000000000 -149.8979797363 
4187937.7500000000 -149.9261474609 
4190348.0000000000 -149.9578704834 
4192759.5000000000 -149.9884490967 
4195172.5000000000 -150.0089111328 
4197591.0000000000 -150.0161895752 
4200007.0000000000 -150.0083465576 
4202424.0000000000 -149.9846954346 
4204847.0000000000 -149.9443206787 
4207267.0000000000 -149.8988494873 
4209688.0000000000 -149.8570404053 
4212111.0000000000 -149.8251647949 
4214539.5000000000 -149.8086547852 
4216965.0000000000 -149.8147430420 
4219392.0000000000 -149.8351287842 
4221825.0000000000 -149.8657073975 
4224254.5000000000 -149.9024200439 
4226685.5000000000 -149.9410400391 
4229118.0000000000 -149.9728698730 
4231556.5000000000 -149.9962158203 
4233991.5000000000 -150.0127563477 
4236428.0000000000 -150.0249786377 
4238871.0000000000 -150.0360260010 
4241310.5000000000 -150.0453491211 
4243751.5000000000 -150.0479431152 
4246193.5000000000 -150.0408172607 
4248642.0000000000 -150.0233612061 
4251087.0000000000 -149.9977416992 
4253533.5000000000 -149.9737701416 
4255986.0000000000 -149.9580841064 
4258435.5000000000 -149.9500885010 
4260886.0000000000 -149.9476623535 
4263338.0000000000 -149.9474487305 
4265796.5000000000 -149.9490814209 
4268251.5000000000 -149.9570617676 
4270707.5000000000 -149.9734039307 
4273170.0000000000 -149.9973297119 
4275629.5000000000 -150.0253448486 
4278090.0000000000 -150.0480957031 
4280552.0000000000 -150.0606689453 
4283020.0000000000 -150.0645904541 
4285485.0000000000 -150.0621643066 
4287951.0000000000 -150.0564117432 
4290423.5000000000 -150.0500488281 
4292892.5000000000 -150.0435028076 
4295363.0000000000 -150.0367279053 
4297840.0000000000 -150.0309906006 
4300313.5000000000 -150.0282135010 
4302788.0000000000 -150.0319061279 
4305264.5000000000 -150.0429229736 
4307747.0000000000 -150.0553436279 
4310226.0000000000 -150.0646514893 
4312706.5000000000 -150.0678863525 
4315193.0000000000 -150.0642700195 
4317676.5000000000 -150.0610961914 
4320161.0000000000 -150.0694885254 
4322647.5000000000 -150.0937347412 
4325140.0000000000 -150.1332397461 
4327629.0000000000 -150.1825561523 
4330119.5000000000 -150.2280273438 
4332616.0000000000 -150.2552795410 
4335109.5000000000 -150.2640380859 
4337604.5000000000 -150.2580566406 
4340100.5000000000 -150.2438354492 
4342603.0000000000 -150.2303314209 
4345102.5000000000 -150.2318420410 
4347603.0000000000 -150.2500915527 
4350109.5000000000 -150.2814178467 
4352613.0000000000 -150.3181762695 
4355118.0000000000 -150.3502502441 
4357624.5000000000 -150.3639526367 
4360137.0000000000 -150.3584442139 
4362646.5000000000 -150.3454589844 
4365157.0000000000 -150.3333282471 
4367674.0000000000 -150.3274230957 
4370187.5000000000 -150.3287506104 
4372702.5000000000 -150.3313903809 
4375219.0000000000 -150.3295288086 
4377741.5000000000 -150.3241729736 
4380261.0000000000 -150.3186035156 
4382782.0000000000 -150.3173065186 
4385309.0000000000 -150.3254547119 
4387832.5000000000 -150.3482971191 
4390358.0000000000 -150.3802032471 
4392884.5000000000 -150.4160919189 
4395417.5000000000 -150.4510498047 
4397947.0000000000 -150.4807586670 
4400478.0000000000 -150.5021514893 
4403015.5000000000 -150.5138702393 
4405549.0000000000 -150.5184020996 
4408084.5000000000 -150.5177154541 
4410621.5000000000 -150.5142059326 
4413164.5000000000 -150.5107269287 
4415704.5000000000 -150.5109100342 
4418245.5000000000 -150.5175933838 
4420793.0000000000 -150.5272521973 
4423337.0000000000 -150.5331878662 
4425883.0000000000 -150.5280609131 
4428430.0000000000 -150.5063476562 
4430983.5000000000 -150.4684448242 
4433533.5000000000 -150.4321136475 
4436085.0000000000 -150.4110717773 
4438642.5000000000 -150.4055175781 
4441197.0000000000 -150.4085540771 
4443753.0000000000 -150.4098510742 
4446310.5000000000 -150.4014129639 
4448874.0000000000 -150.3899841309 
4451434.5000000000 -150.3885345459 
4453996.0000000000 -150.4015655518 
4456564.0000000000 -150.4285125732 
4459129.0000000000 -150.4649505615 
4461695.0000000000 -150.5048980713 
4464267.5000000000 -150.5421752930 
4466837.0000000000 -150.5741119385 
4469407.5000000000 -150.6008758545 
4471979.5000000000 -150.6248626709 
4474558.0000000000 -150.6503906250 
4477133.5000000000 -150.6823425293 
4479710.0000000000 -150.7235717773 
4482293.0000000000 -150.7625579834 
4484872.5000000000 -150.7838897705 
4487453.5000000000 -150.7799530029 
4490036.0000000000 -150.7526550293 
4492625.0000000000 -150.7128753662 
4495210.5000000000 -150.6774749756 
4497797.5000000000 -150.6599884033 
4500390.5000000000 -150.6518554688 
4502980.5000000000 -150.6458282471 
4505572.0000000000 -150.6396942139 
4508165.0000000000 -150.6361083984 
4510764.5000000000 -150.6411285400 
4513360.5000000000 -150.6612091064 
4515958.0000000000 -150.6930999756 
4518561.5000000000 -150.7241516113 
4521162.0000000000 -150.7433319092 
4523764.0000000000 -150.7449493408 
4526367.5000000000 -150.7308654785 
4528977.0000000000 -150.7112579346 
4531583.5000000000 -150.7032623291 
4534191.5000000000 -150.7142333984 
4536806.0000000000 -150.7400360107 
4539417.0000000000 -150.7772674561 
4542029.5000000000 -150.8234252930 
4544643.0000000000 -150.8754119873 
4547263.5000000000 -150.9271850586 
4549880.5000000000 -150.9628601074 
4552499.0000000000 -150.9708557129 
4555124.0000000000 -150.9573211670 
4557745.5000000000 -150.9374237061 
4560368.5000000000 -150.9274291992 
4562993.0000000000 -150.9370880127 
4565624.0000000000 -150.9632263184 
4568251.5000000000 -150.9837188721 
4570880.5000000000 -150.9712677002 
4573516.0000000000 -150.9261779785 
4576148.0000000000 -150.8660430908 
4578781.5000000000 -150.8159027100 
4581416.5000000000 -150.7980957031 
4584058.0000000000 -150.8227996826 
4586696.0000000000 -150.8797454834 
4589336.0000000000 -150.9315338135 
4591982.0000000000 -150.9527435303 
4594624.5000000000 -150.9458312988 
4597269.0000000000 -150.9272766113 
4599914.5000000000 -150.9149169922 
4602567.0000000000 -150.9189758301 
4605215.5000000000 -150.9378051758 
4607866.0000000000 -150.9634857178 
4610523.0000000000 -150.9907379150 
4613176.0000000000 -151.0186614990 
4615831.0000000000 -151.0450286865 
4618492.5000000000 -151.0659942627 
4621150.5000000000 -151.0778503418 
4623810.0000000000 -151.0795745850 
4626471.0000000000 -151.0744934082 
4629138.5000000000 -151.0713958740 
4631802.5000000000 -151.0769653320 
4634468.0000000000 -151.0915069580 
4637140.0000000000 -151.1113891602 
4639809.0000000000 -151.1312713623 
4642479.0000000000 -151.1462707520 
4645151.0000000000 -151.1533203125 
4647829.0000000000 -151.1518249512 
4650504.0000000000 -151.1431579590 
4653180.5000000000 -151.1302337646 
4655863.5000000000 -151.1113433838 
4658542.5000000000 -151.0848083496 
4661223.5000000000 -151.0528869629 
4663906.0000000000 -151.0231628418 
4666595.5000000000 -151.0057983398 
4669281.0000000000 -151.0073547363 
4671968.0000000000 -151.0247497559 
4674662.0000000000 -151.0437927246 
4677352.0000000000 -151.0563964844 
4680044.0000000000 -151.0616760254 
4682737.5000000000 -151.0639038086 
4685437.5000000000 -151.0699005127 
4688134.0000000000 -151.0854949951 
4690832.0000000000 -151.1121978760 
4693536.5000000000 -151.1452789307 
4696237.5000000000 -151.1733093262 
4698940.5000000000 -151.1889190674 
4701644.5000000000 -151.1914215088 
4704355.5000000000 -151.1853179932 
4707063.0000000000 -151.1776275635 
4709771.5000000000 -151.1744995117 
4712487.5000000000 -151.1791076660 
4715199.5000000000 -151.1910247803 
4717913.0000000000 -151.2072906494 
4720628.0000000000 -151.2224426270 
4723350.0000000000 -151.2327728271 
4726068.0000000000 -151.2393646240 
4728788.0000000000 -151.2467041016 
4731514.5000000000 -151.2574920654 
4734237.5000000000 -151.2688751221 
4736962.0000000000 -151.2732238770 
4739688.5000000000 -151.2642211914 
4742421.0000000000 -151.2455596924 
4745150.5000000000 -151.2369537354 
4747881.0000000000 -151.2513427734 
4750619.0000000000 -151.2824859619 
4753353.0000000000 -151.3112487793 
4756088.5000000000 -151.3211822510 
4758825.5000000000 -151.3103485107 
4761569.5000000000 -151.2918090820 
4764309.5000000000 -151.2824554443 
4767051.5000000000 -151.2871704102 
4769800.0000000000 -151.2939300537 
4772545.0000000000 -151.2906494141 
4775291.5000000000 -151.2882995605 
4778040.0000000000 -151.3068542480 
4780795.0000000000 -151.3596649170 
4783546.0000000000 -151.4444885254 
4786299.0000000000 -151.5440216064 
4789059.0000000000 -151.6326446533 
4791815.0000000000 -151.6872711182 
4794572.5000000000 -151.6992340088 
4797337.0000000000 -151.6774902344 
4800098.0000000000 -151.6404418945 
4802860.5000000000 -151.5982360840 
4805624.5000000000 -151.5475921631 
4808395.5000000000 -151.4875946045 
4811162.5000000000 -151.4290313721 
4813931.5000000000 -151.3915252686 
4816707.0000000000 -151.3924255371 
4819479.0000000000 -151.4335174561 
4822252.5000000000 -151.4955444336 
4825027.5000000000 -151.5471649170 
4827810.0000000000 -151.5651855469 
4830588.0000000000 -151.5549163818 
4833368.0000000000 -151.5405578613 
4836155.0000000000 -151.5345611572 
4838938.5000000000 -151.5373077393 
4841723.0000000000 -151.5436553955 
4844509.5000000000 -151.5493774414 
4847302.5000000000 -151.5527343750 
4850092.5000000000 -151.5532836914 
4852883.5000000000 -151.5515289307 
4855681.5000000000 -151.5511169434 
4858476.0000000000 -151.5593261719 
4861272.0000000000 -151.5822906494 
4864070.0000000000 -151.6152191162 
4866874.5000000000 -151.6489105225 
4869675.5000000000 -151.6759796143 
4872477.5000000000 -151.6905670166 
4875287.0000000000 -151.6872558594 
4878093.0000000000 -151.6646728516 
4880900.0000000000 -151.6300506592 
4883709.0000000000 -151.5987396240 
4886525.0000000000 -151.5868225098 
4889337.0000000000 -151.6018524170 
4892151.0000000000 -151.6387939453 
4894972.0000000000 -151.6833953857 
4897789.0000000000 -151.7174224854 
4900607.5000000000 -151.7312011719 
4903428.0000000000 -151.7259063721 
4906255.0000000000 -151.7118988037 
4909078.5000000000 -151.7015228271 
4911903.5000000000 -151.7001953125 
4914736.0000000000 -151.7038574219 
4917564.5000000000 -151.7040863037 
4920394.5000000000 -151.6960601807 
4923226.0000000000 -151.6819763184 
4926064.5000000000 -151.6685485840 
4928899.5000000000 -151.6639709473 
4931736.0000000000 -151.6764068604 
4934580.0000000000 -151.7103118896 
4937419.5000000000 -151.7541503906 
4940261.0000000000 -151.7868957520 
4943104.0000000000 -151.7950134277 
4945954.5000000000 -151.7804718018 
4948801.0000000000 -151.7559661865 
4951649.0000000000 -151.7352905273 
4954504.0000000000 -151.7283782959 
4957355.0000000000 -151.7404022217 
4960208.0000000000 -151.7704772949 
4963068.0000000000 -151.8095245361 
4965924.5000000000 -151.8410644531 
4968782.0000000000 -151.8497924805 
4971641.5000000000 -151.8320007324 
4974508.5000000000 -151.7982788086 
4977371.0000000000 -151.7657165527 
4980235.5000000000 -151.7486114502 
4983107.0000000000 -151.7538299561 
4985975.0000000000 -151.7845916748 
4988844.5000000000 -151.8393707275 
4991715.5000000000 -151.9112396240 
4994593.5000000000 -151.9891815186 
4997468.0000000000 -152.0596618652 
5000344.0000000000 -152.1107177734 
5003227.0000000000 -152.1354370117 
5006106.5000000000 -152.1336669922 
5008987.5000000000 -152.1103820801 
5011870.0000000000 -152.0727233887 
5014760.0000000000 -152.0294189453 
5017646.0000000000 -151.9905242920 
5020533.5000000000 -151.9622955322 
5023428.5000000000 -151.9418029785 
5026319.5000000000 -151.9197998047 
5029212.0000000000 -151.8928375244 
5032106.0000000000 -151.8718719482 
5035007.5000000000 -151.8701782227 
5037905.5000000000 -151.8913879395 
5040804.5000000000 -151.9309082031 
5043711.0000000000 -151.9845581055 
5046614.0000000000 -152.0491638184 
5049518.0000000000 -152.1146392822 
5052424.0000000000 -152.1605377197 
5055337.5000000000 -152.1690063477 
5058246.5000000000 -152.1429138184 
5061157.5000000000 -152.1064605713 
5064076.0000000000 -152.0850830078 
5066990.0000000000 -152.0856781006 
5069906.0000000000 -152.0954437256 
5072824.0000000000 -152.0972290039 
5075749.0000000000 -152.0832366943 
5078670.0000000000 -152.0563354492 
5081592.5000000000 -152.0217437744 
5084522.5000000000 -151.9804687500 
5087449.0000000000 -151.9295349121 
5090376.5000000000 -151.8671569824 
5093306.0000000000 -151.8026885986 
5096243.0000000000 -151.7622222900 
5099176.0000000000 -151.7749481201 
5102110.5000000000 -151.8517456055 
5105052.0000000000 -151.9734344482 
5107990.0000000000 -152.0988159180 
5110929.5000000000 -152.1915130615 
5113871.0000000000 -152.2391662598 
5116819.5000000000 -152.2512817383 
5119764.5000000000 -152.2445831299 
5122711.0000000000 -152.2347106934 
5125664.5000000000 -152.2347412109 
5128614.5000000000 -152.2506103516 
5131566.0000000000 -152.2740325928 
5134519.0000000000 -152.2859802246 
5137479.5000000000 -152.2729644775 
5140436.0000000000 -152.2416229248 
5143394.5000000000 -152.2158355713 
5146360.0000000000 -152.2187957764 
5149322.0000000000 -152.2533721924 
5152285.0000000000 -152.2964782715 
5155256.0000000000 -152.3159942627 
5158223.0000000000 -152.2997894287 
5161191.5000000000 -152.2672882080 
5164161.5000000000 -152.2479248047 
5167139.0000000000 -152.2537078857 
5170113.0000000000 -152.2767028809 
5173088.0000000000 -152.3065643311 
5176071.0000000000 -152.3404693604 
5179050.0000000000 -152.3757171631 
5182030.5000000000 -152.4028472900 
5185012.5000000000 -152.4112701416 
5188002.0000000000 -152.3991394043 
5190988.0000000000 -152.3726654053 
5193975.5000000000 -152.3374938965 
5196970.0000000000 -152.2946624756 
5199961.0000000000 -152.2464447021 
5202953.5000000000 -152.2003173828 
5205948.0000000000 -152.1656036377 
5208949.5000000000 -152.1482543945 
5211947.0000000000 -152.1529235840 
5214946.5000000000 -152.1863098145 
5217953.5000000000 -152.2524261475 
5220956.5000000000 -152.3412475586 
5223961.0000000000 -152.4259490967 
5226967.5000000000 -152.4750518799 
5229981.5000000000 -152.4746856689 
5232991.0000000000 -152.4410552979 
5236002.5000000000 -152.4088287354 
5239022.0000000000 -152.4043121338 
5242037.0000000000 -152.4296722412 
5245053.5000000000 -152.4720153809 
5248072.0000000000 -152.5243988037 
5251098.0000000000 -152.5907897949 
5254120.0000000000 -152.6699218750 
5257144.0000000000 -152.7422485352 
5260175.0000000000 -152.7781524658 
5263202.0000000000 -152.7613220215 
5266231.0000000000 -152.7027740479 
5269262.0000000000 -152.6303253174 
5272300.0000000000 -152.5678253174 
5275334.5000000000 -152.5264434814 
5278370.0000000000 -152.5102539062 
5281413.5000000000 -152.5221252441 
5284453.0000000000 -152.5568542480 
5287494.5000000000 -152.5935668945 
5290537.0000000000 -152.6042785645 
5293587.5000000000 -152.5752105713 
5296634.0000000000 -152.5182342529 
5299682.5000000000 -152.4599304199 
5302738.0000000000 -152.4113311768 
5305790.0000000000 -152.4108276367 
5308843.5000000000 -152.4255981445 
5311898.5000000000 -152.4456634521 
5314961.5000000000 -152.4691314697 
5318020.0000000000 -152.4997558594 
5321080.5000000000 -152.5376281738 
5324148.5000000000 -152.5719146729 
5327212.5000000000 -152.5853271484 
5330278.5000000000 -152.5695495605 
5333352.0000000000 -152.5358581543 
5336421.0000000000 -152.5082397461 
5339492.5000000000 -152.5067443848 
5342565.0000000000 -152.5358581543 
5345645.5000000000 -152.5818939209 
5348722.0000000000 -152.6194000244 
5351800.0000000000 -152.6270294189 
5354886.0000000000 -152.6049346924 
5357967.5000000000 -152.5764312744 
5361051.0000000000 -152.5697784424 
5364136.5000000000 -152.5970611572 
5367229.5000000000 -152.6482391357 
5370318.0000000000 -152.7026672363 
5373409.0000000000 -152.7450103760 
5376507.0000000000 -152.7696533203 
5379601.0000000000 -152.7743835449 
5382697.0000000000 -152.7573852539 
5385795.0000000000 -152.7218933105 
5388900.5000000000 -152.6780395508 
5392001.5000000000 -152.6379852295 
5395104.5000000000 -152.6125183105 
5398215.5000000000 -152.6116638184 
5401322.0000000000 -152.6401519775 
5404430.5000000000 -152.6864624023 
5407541.0000000000 -152.7250976562 
5410658.5000000000 -152.7384796143 
5413772.5000000000 -152.7332458496 
5416888.0000000000 -152.7311401367 
5420011.5000000000 -152.7487945557 
5423130.5000000000 -152.7866058350 
5426251.5000000000 -152.8315887451 
5429374.5000000000 -152.8694763184 
5432505.0000000000 -152.8939056396 
5435631.5000000000 -152.9029846191 
5438759.5000000000 -152.8920135498 
5441895.5000000000 -152.8577270508 
5445027.5000000000 -152.8085784912 
5448161.0000000000 -152.7635345459 
5451296.5000000000 -152.7383575439 
5454439.5000000000 -152.7351226807 
5457578.5000000000 -152.7441101074 
5460719.5000000000 -152.7532043457 
5463868.0000000000 -152.7562561035 
5467012.5000000000 -152.7560882568 
5470158.5000000000 -152.7610778809 
5473306.5000000000 -152.7873077393 
5476462.5000000000 -152.8091125488 
5479614.0000000000 -152.8005218506 
5482767.5000000000 -152.7814331055 
5485929.0000000000 -152.7734680176 
5489086.0000000000 -152.7856140137 
5492245.0000000000 -152.8010711670 
5495406.0000000000 -152.7930450439 
5498574.5000000000 -152.7527770996 
5501739.0000000000 -152.6992797852 
5504905.0000000000 -152.6618041992 
5508079.0000000000 -152.6560363770 
5511249.0000000000 -152.6759033203 
5514421.0000000000 -152.7035522461 
5517594.5000000000 -152.7271881104 
5520775.5000000000 -152.7496643066 
5523953.0000000000 -152.7779083252 
5527132.0000000000 -152.8060150146 
5530319.0000000000 -152.8164367676 
5533501.5000000000 -152.8001861572 
5536686.0000000000 -152.7673339844 
5539878.5000000000 -152.7333984375 
5543066.5000000000 -152.7049713135 
5546256.5000000000 -152.6844329834 
5549448.5000000000 -152.6767272949 
5552648.0000000000 -152.6851348877 
5555843.5000000000 -152.6904296875 
5559041.0000000000 -152.6952514648 
5562246.5000000000 -152.7190399170 
5565447.5000000000 -152.7708435059 
5568650.5000000000 -152.8492736816 
5571855.0000000000 -152.9442749023 
5575068.0000000000 -153.0347595215 
5578276.0000000000 -153.0900268555 
5581486.5000000000 -153.0864562988 
5584704.5000000000 -153.0297088623 
5587918.5000000000 -152.9552307129 
5591134.5000000000 -152.9026794434 
5594352.0000000000 -152.8898315430 
5597578.0000000000 -152.9073028564 
5600799.5000000000 -152.9327850342 
5604022.5000000000 -152.9466400146 
5607253.5000000000 -152.9387817383 
5610480.5000000000 -152.9128723145 
5613709.5000000000 -152.8893432617 
5616940.0000000000 -152.9236297607 
5620179.0000000000 -152.9664611816 
5623413.5000000000 -152.9837341309 
5626649.5000000000 -152.9594116211 
5629894.0000000000 -152.9099121094 
5633134.0000000000 -152.8660888672 
5636375.5000000000 -152.8466796875 
5639619.5000000000 -152.8506011963 
5642871.0000000000 -152.8679809570 
5646118.5000000000 -152.8906555176 
5649368.0000000000 -152.9130096436 
5652625.5000000000 -152.9310760498 
5655878.5000000000 -152.9452514648 
5659133.0000000000 -152.9588165283 
5662390.0000000000 -152.9705352783 
5665655.0000000000 -152.9714355469 
5668915.5000000000 -152.9626770020 
5672178.0000000000 -152.9652709961 
5675448.5000000000 -152.9772644043 
5678714.5000000000 -152.9919738770 
5681983.0000000000 -152.9981842041 
5685252.5000000000 -152.9833984375 
5688531.0000000000 -152.9456481934 
5691804.5000000000 -152.9037322998 
5695080.0000000000 -152.8840179443 
5698364.0000000000 -152.8940429688 
5701643.5000000000 -152.9192504883 
5704924.5000000000 -152.9482421875 
5708207.5000000000 -153.0161132812 
5711499.0000000000 -153.0942077637 
5714786.0000000000 -153.0982055664 
5718075.0000000000 -153.0398559570 
5721372.0000000000 -152.9453430176 
5724664.5000000000 -152.8595581055 
5727959.0000000000 -152.8133544922 
5731261.5000000000 -152.8126831055 
5734560.0000000000 -152.8450622559 
5737860.0000000000 -152.8901062012 
5741162.5000000000 -152.9283905029 
5744472.5000000000 -152.9472808838 
5747778.5000000000 -152.9428253174 
5751086.5000000000 -152.9023590088 
5754402.5000000000 -152.8509216309 
5757714.0000000000 -152.8211059570 
5761027.5000000000 -152.8028717041 
5764343.0000000000 -152.8048248291 
5767666.5000000000 -152.8291473389 
5770986.0000000000 -152.8634796143 
5774307.0000000000 -152.8866119385 
5777636.5000000000 -152.8850250244 
5780961.5000000000 -152.8631896973 
5784288.5000000000 -152.8382568359 
5787617.5000000000 -152.8308258057 
5790954.5000000000 -152.8628387451 
5794287.0000000000 -152.9058685303 
5797621.5000000000 -152.9591522217 
5800964.5000000000 -153.0148162842 
5804303.0000000000 -153.0628051758 
5807643.5000000000 -153.0946807861 
5810985.5000000000 -153.1058502197 
5814336.0000000000 -153.0956268311 
5817682.5000000000 -153.0678405762 
5821030.5000000000 -153.0304412842 
5824387.0000000000 -152.9788055420 
5827738.5000000000 -152.9577331543 
5831092.5000000000 -152.9822082520 
5834448.5000000000 -153.0374298096 
5837812.5000000000 -153.1054687500 
5841172.0000000000 -153.1597900391 
5844533.5000000000 -153.1817626953 
5847903.5000000000 -153.1699066162 
5851269.0000000000 -153.1376953125 
5854636.5000000000 -153.1081848145 
5858005.5000000000 -153.1199340820 
5861383.5000000000 -153.1794433594 
5864756.5000000000 -153.2040100098 
5868131.5000000000 -153.1898498535 
5871515.0000000000 -153.1468658447 
5874894.0000000000 -153.0987091064 
5878275.0000000000 -153.0608215332 
5881658.0000000000 -153.0345153809 
5885049.5000000000 -153.0178985596 
5888436.5000000000 -153.0418243408 
5891825.0000000000 -153.1507110596 
5895222.5000000000 -153.2536926270 
5898615.0000000000 -153.3171844482 
5902009.5000000000 -153.3069305420 
5905406.0000000000 -153.2363891602 
5908811.0000000000 -153.1447448730 
5912211.5000000000 -153.0632019043 
5915614.0000000000 -153.0073089600 
5919025.0000000000 -152.9843139648 
5922431.5000000000 -152.9985656738 
5925839.5000000000 -153.0060882568 
5929250.0000000000 -153.0075073242 
5932669.0000000000 -153.0139312744 
5936083.0000000000 -153.0302429199 
5939499.0000000000 -153.0445709229 
5942924.0000000000 -153.0377197266 
5946344.0000000000 -152.9799804688 
5949766.0000000000 -152.9216766357 
5953196.5000000000 -152.9136657715 
5956622.5000000000 -152.9328613281 
5960051.0000000000 -152.9714508057 
5963480.5000000000 -153.0232543945 
5966919.0000000000 -153.0846557617 
5970353.0000000000 -153.1476898193 
5973789.0000000000 -153.2100372314 
5977233.5000000000 -153.2273406982 
5980673.5000000000 -153.2285919189 
5984115.5000000000 -153.2364501953 
5987559.0000000000 -153.2418975830 
5991011.5000000000 -153.2243347168 
5994459.5000000000 -153.1686401367 
5997909.0000000000 -153.0766754150 
6001367.5000000000 -152.9282226562 
6004821.0000000000 -152.8587188721 
6008277.0000000000 -152.8986053467 
6011734.5000000000 -152.9855651855 
6015201.0000000000 -153.0798187256 
6018662.5000000000 -153.1505737305 
6022126.5000000000 -153.1960296631 
6025599.0000000000 -153.2510528564 
6029066.5000000000 -153.2913208008 
6032536.0000000000 -153.2810211182 
6036008.0000000000 -153.2325134277 
6039488.0000000000 -153.1573944092 
6042964.0000000000 -153.0799407959 
6046441.5000000000 -153.0273590088 
6049928.0000000000 -153.0277099609 
6053409.5000000000 -153.0744171143 
6056893.5000000000 -153.0934448242 
6060379.0000000000 -153.0859527588 
6063873.5000000000 -153.0630493164 
6067363.0000000000 -153.0474090576 
6070855.0000000000 -153.0542602539 
6074355.5000000000 -153.0862579346 
6077851.0000000000 -153.0898895264 
6081349.0000000000 -153.0704650879 
6084848.5000000000 -153.0589141846 
6088357.0000000000 -153.0671997070 
6091861.0000000000 -153.0885314941 
6095367.0000000000 -153.1093902588 
6098881.5000000000 -153.1174468994 
6102391.5000000000 -153.0921630859 
6105903.0000000000 -153.0655975342 
6109417.0000000000 -153.0576477051 
6112939.5000000000 -153.0794677734 
6116457.5000000000 -153.1168060303 
6119977.5000000000 -153.1417541504 
6123506.5000000000 -153.1174163818 
6127030.5000000000 -153.0471343994 
6130556.5000000000 -153.0026702881 
6134084.5000000000 -152.9904632568 
6137621.5000000000 -153.0249938965 
6141153.5000000000 -153.1004486084 
6144688.0000000000 -153.2243041992 
6148231.0000000000 -153.2759094238 
6151769.0000000000 -153.2359771729 
6155309.5000000000 -153.1558227539 
6158858.5000000000 -153.0670471191 
6162403.0000000000 -153.0009460449 
6165949.5000000000 -152.9740905762 
6169498.0000000000 -152.9851074219 
6173055.5000000000 -152.9877777100 
6176608.0000000000 -152.9828796387 
6180162.5000000000 -152.9745788574 
6183726.0000000000 -152.9653167725 
6187284.5000000000 -152.9751586914 
6190845.5000000000 -153.0391845703 
6194408.0000000000 -153.1087188721 
6197980.0000000000 -153.1727600098 
6201546.5000000000 -153.2179718018 
6205115.5000000000 -153.2437286377 
6208693.5000000000 -153.2603149414 
6212266.5000000000 -153.2763366699 
6215841.5000000000 -153.2929534912 
6219419.0000000000 -153.3054656982 
6223005.0000000000 -153.3006744385 
6226586.5000000000 -153.2708129883 
6230169.5000000000 -153.1950836182 
6233762.0000000000 -153.1316223145 
6237349.5000000000 -153.1135711670 
6240939.0000000000 -153.1089477539 
6244530.5000000000 -153.1137847900 
6248131.0000000000 -153.1324615479 
6251727.0000000000 -153.1926574707 
6255325.0000000000 -153.2535858154 
6258931.5000000000 -153.2627868652 
6262533.5000000000 -153.2433624268 
6266137.5000000000 -153.2110290527 
6269744.0000000000 -153.1685485840 
6273359.0000000000 -153.1528625488 
6276969.0000000000 -153.1833648682 
6280581.5000000000 -153.2469787598 
6284203.0000000000 -153.3101654053 
6287819.5000000000 -153.3311462402 
6291438.0000000000 -153.2613067627 
6295058.5000000000 -153.1449127197 
6298688.5000000000 -153.0727844238 
6302313.5000000000 -153.0242156982 
6305940.0000000000 -153.0085601807 
6309576.0000000000 -153.0526885986 
6313207.5000000000 -153.1590881348 
6316840.5000000000 -153.2635803223 
6320476.0000000000 -153.3718719482 
6324120.0000000000 -153.4537200928 
6327759.5000000000 -153.4750366211 
6331401.5000000000 -153.4180450439 
6335052.0000000000 -153.3766632080 
6338698.0000000000 -153.3614959717 
6342345.5000000000 -153.3727874756 
6345995.5000000000 -153.3986358643 
6349654.5000000000 -153.3808135986 
6353309.0000000000 -153.3306427002 
6356965.0000000000 -153.2752990723 
6360630.5000000000 -153.2375793457 
6364291.0000000000 -153.2139129639 
6367954.0000000000 -153.1937713623 
6371618.5000000000 -153.1843566895 
6375292.5000000000 -153.1913909912 
6378961.5000000000 -153.2145690918 
6382632.5000000000 -153.2462921143 
6386312.5000000000 -153.2433166504 
6389988.0000000000 -153.2104492188 
6393665.0000000000 -153.1536102295 
6397352.0000000000 -153.0784454346 
6401033.5000000000 -152.9815368652 
6404717.0000000000 -152.9657440186 
6408403.0000000000 -153.0235595703 
6412098.0000000000 -153.1090240479 
6415788.5000000000 -153.1876068115 
6419480.5000000000 -153.2391204834 
6423182.0000000000 -153.2410278320 
6426878.5000000000 -153.2455596924 
6430577.0000000000 -153.2682647705 
6434278.0000000000 -153.3013916016 
6437988.0000000000 -153.3284912109 
6441693.0000000000 -153.3020019531 
6445400.0000000000 -153.2536163330 
6449116.5000000000 -153.2056427002 
6452828.0000000000 -153.1729278564 
6456541.5000000000 -153.1745452881 
6460257.0000000000 -153.1790924072 
6463982.0000000000 -153.1737670898 
6467702.0000000000 -153.1601715088 
6471424.0000000000 -153.1738433838 
6475155.5000000000 -153.2577209473 
6478882.0000000000 -153.3170928955 
6482610.5000000000 -153.3149719238 
6486341.5000000000 -153.1917877197 
6490081.5000000000 -153.0820617676 
6493816.5000000000 -153.0853729248 
6497553.5000000000 -153.1317901611 
6501300.0000000000 -153.1746673584 
6505041.5000000000 -153.1619262695 
6508785.0000000000 -153.0975036621 
6512531.0000000000 -153.0658264160 
6516286.0000000000 -153.0640869141 
6520036.0000000000 -153.1057128906 
6523788.0000000000 -153.1430358887 
6527550.0000000000 -153.1375885010 
6531306.5000000000 -153.1163177490 
6535065.0000000000 -153.1181793213 
6538826.0000000000 -153.1805267334 
6542596.5000000000 -153.2331237793 
6546361.5000000000 -153.2660827637 
6550129.0000000000 -153.2779388428 
6553905.5000000000 -153.2709350586 
6557677.5000000000 -153.2384643555 
6561451.5000000000 -153.2040252686 
6565227.5000000000 -153.1822662354 
6569013.0000000000 -153.2113952637 
6572793.5000000000 -153.2669525146 
6576576.0000000000 -153.2702331543 
6580368.0000000000 -153.2377624512 
6584155.0000000000 -153.1812591553 
6587944.0000000000 -153.1566009521 
6591735.5000000000 -153.1553192139 
6595536.0000000000 -153.1633148193 
6599332.0000000000 -153.2147369385 
6603130.0000000000 -153.3015441895 
6606937.0000000000 -153.3539276123 
6610739.5000000000 -153.3772583008 
6614544.0000000000 -153.3502197266 
6618357.5000000000 -153.3038024902 
6622166.5000000000 -153.2976531982 
6625977.5000000000 -153.3234405518 
6629791.0000000000 -153.3802185059 
6633613.5000000000 -153.3759765625 
6637431.0000000000 -153.3073730469 
6641251.0000000000 -153.2124633789 
6645080.0000000000 -153.1021728516 
6648904.5000000000 -153.0589447021 
6652731.0000000000 -153.0449218750 
6656559.5000000000 -153.0052185059 
6660397.5000000000 -152.9188232422 
6664230.5000000000 -152.9100494385 
6668066.0000000000 -152.9914245605 
6671910.5000000000 -153.0990295410 
6675750.5000000000 -153.1837005615 
6679592.0000000000 -153.1710052490 
6683436.0000000000 -153.1540832520 
6687290.0000000000 -153.1665954590 
6691138.5000000000 -153.2258605957 
6694989.0000000000 -153.2850189209 
6698849.5000000000 -153.3128967285 
6702704.5000000000 -153.3334655762 
6706562.0000000000 -153.3584899902 
6710421.5000000000 -153.3930816650 
6714290.5000000000 -153.4339447021 
6718155.0000000000 -153.5145111084 
6722021.0000000000 -153.5693969727 
6725897.0000000000 -153.5519866943 
6729767.5000000000 -153.4808502197 
6733640.5000000000 -153.2981719971 
6737516.0000000000 -153.1149749756 
6741400.5000000000 -153.0443420410 
6745280.0000000000 -153.0312347412 
6749162.0000000000 -153.0957031250 
6753053.5000000000 -153.1836242676 
6756940.0000000000 -153.2210388184 
6760828.5000000000 -153.2356719971 
6764719.5000000000 -153.2461090088 
6768620.0000000000 -153.2731323242 
6772515.0000000000 -153.3142089844 
6776413.0000000000 -153.3577270508 
6780320.0000000000 -153.3362121582 
6784222.0000000000 -153.2763824463 
6788126.5000000000 -153.2075500488 
6792033.0000000000 -153.1421203613 
6795949.0000000000 -153.1210937500 
6799860.0000000000 -153.1119232178 
6803773.5000000000 -153.0968322754 
6807696.5000000000 -153.1276702881 
6811614.5000000000 -153.1869049072 
6815534.5000000000 -153.2403717041 
6819456.5000000000 -153.2382049561 
6823388.5000000000 -153.1721649170 
6827315.5000000000 -153.1396789551 
6831244.5000000000 -153.1714172363 
6835183.5000000000 -153.2564849854 
6839117.0000000000 -153.3030700684 
6843053.0000000000 -153.3146667480 
6846991.0000000000 -153.2687988281 
6850939.0000000000 -153.2187194824 
6854881.5000000000 -153.2185211182 
6858826.5000000000 -153.2331390381 
6862781.5000000000 -153.2114715576 
6866731.0000000000 -153.1904144287 
6870682.5000000000 -153.2142486572 
6874644.5000000000 -153.2847137451 
6878600.5000000000 -153.3394470215 
6882559.0000000000 -153.3920440674 
6886520.0000000000 -153.4651184082 
6890491.0000000000 -153.5200958252 
6894456.5000000000 -153.5279541016 
6898424.0000000000 -153.4814147949 
6902401.5000000000 -153.3940124512 
6906374.0000000000 -153.3291778564 
6910348.5000000000 -153.2583007812 
6914325.5000000000 -153.2282867432 
6918312.0000000000 -153.2358093262 
6922293.5000000000 -153.2690887451 
6926277.5000000000 -153.3825988770 
6930271.0000000000 -153.5154266357 
6934259.5000000000 -153.5561828613 
6938250.0000000000 -153.5248413086 
6942243.0000000000 -153.4729309082 
6946246.0000000000 -153.4502563477 
6950243.5000000000 -153.3999023438 
6954243.0000000000 -153.3421478271 
6958253.0000000000 -153.3399810791 
6962257.5000000000 -153.3877716064 
6966264.0000000000 -153.4062500000 
6970273.0000000000 -153.3779754639 
6974292.0000000000 -153.3346099854 
6978306.0000000000 -153.2494354248 
6982322.0000000000 -153.1539306641 
6986348.0000000000 -153.1087646484 
6990368.5000000000 -153.0881652832 
6994391.5000000000 -153.0965728760 
6998416.5000000000 -153.1184234619 
7002452.0000000000 -153.1573791504 
7006481.5000000000 -153.1459045410 
7010514.0000000000 -153.0911254883 
7014556.0000000000 -153.0234069824 
7018593.0000000000 -153.0254211426 
7022632.0000000000 -153.0537719727 
7026673.5000000000 -153.0832061768 
7030725.0000000000 -153.1154937744 
7034771.5000000000 -153.1507720947 
7038820.0000000000 -153.1800537109 
7042878.5000000000 -153.1543273926 
7046931.5000000000 -153.1216735840 
7050987.0000000000 -153.1289978027 
7055045.0000000000 -153.2176971436 
7059112.5000000000 -153.3020629883 
7063175.0000000000 -153.3638458252 
7067240.0000000000 -153.3183288574 
7071315.0000000000 -153.2414398193 
7075384.5000000000 -153.1439819336 
7079456.5000000000 -153.0965423584 
7083530.5000000000 -153.0983886719 
7087615.0000000000 -153.1461791992 
7091693.5000000000 -153.2164764404 
7095775.0000000000 -153.2543487549 
7099866.5000000000 -153.2854919434 
7103952.5000000000 -153.3106536865 
7108040.5000000000 -153.3353271484 
7112139.0000000000 -153.3948059082 
7116232.0000000000 -153.4904632568 
7120327.5000000000 -153.5816040039 
7124425.0000000000 -153.7092132568 
7128533.0000000000 -153.7554931641 
7132635.5000000000 -153.7079620361 
7136740.0000000000 -153.5690155029 
7140855.0000000000 -153.4431304932 
7144965.0000000000 -153.3985137939 
7149076.5000000000 -153.3558197021 
7153191.0000000000 -153.2860412598 
7157315.5000000000 -153.2110443115 
7161434.5000000000 -153.0829467773 
7165556.0000000000 -152.9918670654 
7169687.5000000000 -153.0280914307 
7173813.5000000000 -153.1693267822 
7177942.0000000000 -153.2771759033 
7182073.0000000000 -153.3326568604 
7186214.0000000000 -153.2830810547 
7190349.5000000000 -153.2428436279 
7194487.5000000000 -153.2408752441 
7198636.0000000000 -153.2693328857 
7202779.0000000000 -153.2764129639 
7206924.0000000000 -153.2449798584 
7211071.5000000000 -153.1951599121 
7215229.5000000000 -153.1826324463 
7219381.5000000000 -153.2212066650 
7223536.5000000000 -153.2746276855 
7227701.5000000000 -153.2839965820 
7231861.0000000000 -153.2776794434 
7236023.0000000000 -153.2830657959 
7240187.0000000000 -153.2829437256 
7244362.0000000000 -153.2459564209 
7248531.0000000000 -153.2109222412 
7252702.5000000000 -153.2092590332 
7256884.5000000000 -153.2731018066 
7261060.5000000000 -153.3306732178 
7265239.5000000000 -153.3747711182 
7269420.5000000000 -153.3789825439 
7273612.0000000000 -153.3949890137 
7277798.0000000000 -153.4318084717 
7281986.0000000000 -153.4457244873 
7286185.0000000000 -153.4160461426 
7290378.0000000000 -153.3451690674 
7294573.5000000000 -153.2931060791 
7298771.5000000000 -153.2439727783 
7302980.0000000000 -153.2189788818 
7307183.0000000000 -153.1971282959 
7311388.0000000000 -153.1932220459 
7315604.0000000000 -153.2175445557 
7319814.0000000000 -153.2663726807 
7324026.5000000000 -153.2885437012 
7328241.5000000000 -153.2545166016 
7332467.0000000000 -153.1681976318 
7336686.5000000000 -153.0868377686 
7340909.0000000000 -153.0077362061 
7345141.5000000000 -153.0376739502 
7349368.5000000000 -153.1306304932 
7353598.5000000000 -153.2839813232 
7357830.0000000000 -153.3586730957 
7362072.5000000000 -153.2782897949 
7366309.5000000000 -153.1389923096 
7370549.0000000000 -153.0793304443 
7374798.5000000000 -153.0983581543 
7379043.0000000000 -153.1915893555 
7383289.5000000000 -153.2950744629 
7387546.5000000000 -153.3553314209 
7391798.0000000000 -153.3531188965 
7396052.0000000000 -153.3188171387 
7400308.5000000000 -153.3132629395 
7404575.5000000000 -153.3533172607 
7408836.5000000000 -153.3611755371 
7413100.5000000000 -153.3281097412 
7417375.0000000000 -153.2788696289 
7421643.5000000000 -153.2670135498 
7425914.5000000000 -153.2773742676 
7430188.0000000000 -153.2889556885 
7434472.5000000000 -153.3032684326 
7438751.0000000000 -153.3196868896 
7443032.0000000000 -153.3113403320 
7447323.5000000000 -153.2860107422 
7451609.5000000000 -153.2757873535 
7455897.5000000000 -153.2868194580 
7460188.5000000000 -153.3040924072 
7464490.0000000000 -153.2891235352 
7468786.0000000000 -153.2531585693 
7473084.0000000000 -153.2429962158 
7477393.0000000000 -153.2493438721 
7481696.5000000000 -153.2454071045 
7486002.0000000000 -153.2179870605 
7490310.0000000000 -153.1532440186 
7494629.0000000000 -153.0797882080 
7498942.0000000000 -153.0551300049 
7503257.5000000000 -153.0739746094 
7507584.0000000000 -153.1386566162 
7511904.5000000000 -153.2511138916 
7516227.5000000000 -153.3464965820 
7520553.0000000000 -153.3346710205 
7524889.5000000000 -153.2868347168 
7529220.0000000000 -153.2812500000 
7533553.0000000000 -153.2890472412 
7537897.0000000000 -153.2719116211 
7542235.0000000000 -153.2759399414 
7546575.5000000000 -153.3321838379 
7550918.5000000000 -153.3658752441 
7555272.5000000000 -153.3263854980 
7559620.5000000000 -153.2168579102 
7563971.0000000000 -153.1270904541 
7568332.0000000000 -153.0968017578 
7572687.5000000000 -153.1269378662 
7577046.0000000000 -153.1807250977 
7581406.5000000000 -153.2220153809 
7585777.5000000000 -153.2961578369 
7590143.5000000000 -153.3829498291 
7594511.5000000000 -153.4555358887 
7598890.5000000000 -153.4965667725 
7603263.5000000000 -153.4731597900 
7607639.0000000000 -153.3823852539 
7612017.5000000000 -153.2840881348 
7616406.5000000000 -153.2710418701 
7620789.5000000000 -153.3158416748 
7625175.5000000000 -153.3507537842 
7629572.0000000000 -153.2766265869 
7633962.5000000000 -153.1267547607 
7638356.0000000000 -153.0466766357 
7642760.5000000000 -153.0999908447 
7647158.5000000000 -153.2020416260 
7651559.5000000000 -153.2710876465 
7655963.0000000000 -153.3504486084 
7660377.5000000000 -153.3918762207 
7664786.0000000000 -153.3823547363 
7669197.0000000000 -153.3273010254 
7673619.0000000000 -153.2116546631 
7678035.0000000000 -153.0829010010 
7682453.5000000000 -152.9969482422 
7686875.0000000000 -152.9724884033 
7691307.0000000000 -153.0299682617 
7695733.5000000000 -153.1265411377 
7700162.5000000000 -153.1988677979 
7704602.0000000000 -153.3133697510 
7709036.0000000000 -153.4173889160 
7713472.5000000000 -153.4561462402 
7717912.0000000000 -153.4343261719 
7722362.0000000000 -153.3961486816 
7726806.0000000000 -153.3794860840 
7731253.0000000000 -153.3598632812 
7735710.5000000000 -153.3222503662 
7740162.5000000000 -153.2979431152 
7744617.0000000000 -153.2998657227 
7749074.0000000000 -153.2993774414 
7753542.0000000000 -153.2513275146 
7758004.0000000000 -153.1736907959 
7762469.0000000000 -153.1534729004 
7766944.5000000000 -153.2066497803 
7771414.5000000000 -153.2490997314 
7775887.0000000000 -153.2089538574 
7780362.0000000000 -153.1376342773 
7784848.0000000000 -153.1257324219 
7789328.0000000000 -153.1644439697 
7793811.0000000000 -153.2134857178 
7798304.5000000000 -153.2864074707 
7802792.5000000000 -153.3425598145 
7807283.0000000000 -153.3314666748 
7811776.0000000000 -153.3139801025 
7816280.5000000000 -153.3317413330 
7820778.5000000000 -153.3652191162 
7825279.5000000000 -153.3423614502 
7829791.5000000000 -153.2419281006 
7834297.5000000000 -153.1284790039 
7838806.0000000000 -153.0892333984 
7843317.0000000000 -153.1587371826 
7847839.5000000000 -153.2707977295 
7852356.0000000000 -153.2843780518 
7856875.0000000000 -153.1757202148 
7861405.0000000000 -153.0771636963 
7865929.5000000000 -153.0579528809 
7870456.0000000000 -153.0783996582 
7874985.5000000000 -153.1258850098 
7879526.5000000000 -153.2154235840 
7884061.0000000000 -153.3286132812 
7888598.0000000000 -153.4022216797 
7893146.5000000000 -153.4095153809 
7897689.0000000000 -153.3683929443 
7902234.5000000000 -153.2903900146 
7906782.0000000000 -153.2225036621 
7911341.0000000000 -153.1963958740 
7915894.0000000000 -153.2205810547 
7920449.5000000000 -153.2650451660 
7925016.5000000000 -153.2468414307 
7929577.0000000000 -153.1818695068 
7934140.5000000000 -153.1781158447 
7938715.5000000000 -153.2540283203 
7943284.0000000000 -153.3187713623 
7947855.5000000000 -153.3401794434 
7952429.5000000000 -153.3572387695 
7957014.5000000000 -153.3415069580 
7961594.0000000000 -153.2587890625 
7966176.0000000000 -153.1495361328 
7970769.0000000000 -153.0998992920 
7975356.0000000000 -153.1407470703 
7979946.0000000000 -153.2129669189 
7984538.5000000000 -153.2716827393 
7989142.0000000000 -153.2935333252 
7993740.0000000000 -153.2749786377 
7998340.5000000000 -153.2477722168 
8002952.0000000000 -153.2154235840 
8007558.0000000000 -153.1712951660 
8012166.0000000000 -153.1356964111 
8016777.0000000000 -153.1397247314 
8021399.5000000000 -153.1724853516 
8026015.5000000000 -153.1880645752 
8030634.5000000000 -153.1993103027 
8035265.0000000000 -153.2277984619 
8039889.5000000000 -153.2260284424 
8044516.5000000000 -153.1687164307 
8049146.0000000000 -153.1050720215 
8053787.0000000000 -153.0795745850 
8058422.0000000000 -153.0678100586 
8063059.5000000000 -153.0593414307 
8067708.5000000000 -153.0900878906 
8072351.5000000000 -153.1481781006 
8076997.0000000000 -153.2128448486 
8081645.5000000000 -153.2653961182 
8086305.0000000000 -153.2652740479 
8090959.0000000000 -153.1591186523 
8095615.0000000000 -153.0597229004 
8100283.0000000000 -153.0612640381 
8104944.5000000000 -153.1316680908 
8109609.0000000000 -153.1495819092 
8114276.0000000000 -153.0929107666 
8118955.0000000000 -153.0730438232 
8123627.0000000000 -153.1497039795 
8128302.5000000000 -153.2652282715 
8132989.0000000000 -153.3410034180 
8137669.5000000000 -153.3905639648 
8142352.5000000000 -153.4313049316 
8147038.5000000000 -153.3992309570 
8151736.0000000000 -153.3125610352 
8156427.5000000000 -153.2694244385 
8161121.5000000000 -153.3012695312 
8165827.0000000000 -153.3171844482 
8170526.5000000000 -153.3457946777 
8175228.5000000000 -153.4314880371 
8179933.5000000000 -153.5054016113 
8184650.0000000000 -153.4913177490 
8189360.0000000000 -153.4160919189 
8194073.0000000000 -153.3433990479 
8198797.5000000000 -153.2661437988 
8203516.0000000000 -153.2021636963 
8208237.0000000000 -153.2109375000 
8212970.0000000000 -153.2622680664 
8217696.5000000000 -153.2417449951 
8222426.0000000000 -153.1825714111 
8227157.5000000000 -153.1550292969 
8231901.5000000000 -153.1999053955 
8236639.0000000000 -153.2750091553 
8241379.0000000000 -153.2803039551 
8246131.0000000000 -153.2026367188 
8250876.5000000000 -153.1389160156 
8255625.0000000000 -153.1544189453 
8260376.0000000000 -153.2576293945 
8265139.0000000000 -153.4526367188 
8269895.5000000000 -153.5565948486 
8274654.5000000000 -153.5517425537 
8279426.0000000000 -153.5166015625 
8284190.5000000000 -153.5077972412 
8288958.0000000000 -153.4928436279 
8293728.5000000000 -153.3939056396 
8298510.5000000000 -153.1923980713 
8303286.5000000000 -153.1138305664 
8308065.0000000000 -153.1486511230 
8312855.0000000000 -153.2165985107 
8317639.0000000000 -153.2847747803 
8322426.0000000000 -153.3417816162 
8327215.5000000000 -153.3703460693 
8332017.0000000000 -153.4114227295 
8336812.0000000000 -153.4416656494 
8341609.5000000000 -153.4192199707 
8346419.5000000000 -153.3683319092 
8351223.0000000000 -153.3345794678 
8356029.0000000000 -153.3206634521 
8360837.5000000000 -153.2932281494 
8365658.5000000000 -153.2324218750 
8370473.0000000000 -153.2280426025 
8375290.0000000000 -153.2926483154 
8380119.0000000000 -153.3470611572 
8384942.0000000000 -153.3052368164 
8389767.0000000000 -153.1887207031 
8394596.0000000000 -153.0636596680 
8399436.0000000000 -153.0343170166 
8404270.0000000000 -153.1178283691 
8409106.0000000000 -153.2205657959 
8413955.0000000000 -153.3090972900 
8418797.0000000000 -153.3701782227 
8423642.0000000000 -153.3705291748 
8428490.0000000000 -153.3190307617 
8433350.0000000000 -153.3001403809 
8438203.0000000000 -153.3418884277 
8443059.0000000000 -153.3933105469 
8447928.0000000000 -153.4097442627 
8452789.0000000000 -153.4260101318 
8457654.0000000000 -153.4543609619 
8462521.0000000000 -153.4584960938 
8467401.0000000000 -153.4201049805 
8472274.0000000000 -153.3773193359 
8477149.0000000000 -153.3921051025 
8482037.0000000000 -153.4352874756 
8486919.0000000000 -153.3911895752 
8491803.0000000000 -153.3319244385 
8496690.0000000000 -153.3337554932 
8501589.0000000000 -153.3885192871 
8506482.0000000000 -153.4393768311 
8511377.0000000000 -153.4013061523 
8516285.0000000000 -153.3132171631 
8521186.0000000000 -153.2257385254 
8526090.0000000000 -153.1791076660 
8531006.0000000000 -153.1550903320 
8535915.0000000000 -153.1630554199 
8540828.0000000000 -153.2229461670 
8545743.0000000000 -153.3731079102 
8550670.0000000000 -153.4741668701 
8555591.0000000000 -153.4966583252 
8560515.0000000000 -153.4748382568 
8565451.0000000000 -153.4178009033 
8570380.0000000000 -153.3049621582 
8575312.0000000000 -153.2211914062 
8580247.0000000000 -153.2057495117 
8585195.0000000000 -153.2821960449 
8590136.0000000000 -153.2949676514 
8595079.0000000000 -153.2025604248 
8600035.0000000000 -153.1127014160 
8604984.0000000000 -153.1096191406 
8609936.0000000000 -153.2005920410 
8614891.0000000000 -153.2975921631 
8619859.0000000000 -153.3846893311 
8624819.0000000000 -153.4306030273 
8629783.0000000000 -153.4174194336 
8634759.0000000000 -153.3889007568 
8639728.0000000000 -153.3775024414 
8644700.0000000000 -153.3639526367 
8649675.0000000000 -153.3229827881 
8654663.0000000000 -153.2846527100 
8659643.0000000000 -153.2693481445 
8664627.0000000000 -153.2599029541 
8669623.0000000000 -153.2275238037 
8674612.0000000000 -153.1626281738 
8679604.0000000000 -153.1027526855 
8684599.0000000000 -153.0624694824 
8689607.0000000000 -153.0403289795 
8694608.0000000000 -153.0621643066 
8699611.0000000000 -153.0800933838 
8704628.0000000000 -153.1237792969 
8709637.0000000000 -153.2302856445 
8714649.0000000000 -153.3262786865 
8719665.0000000000 -153.2949218750 
8724692.0000000000 -153.2059326172 
8729713.0000000000 -153.1849060059 
8734737.0000000000 -153.2396240234 
8739774.0000000000 -153.2750396729 
8744803.0000000000 -153.3151397705 
8749836.0000000000 -153.3804016113 
8754871.0000000000 -153.4606170654 
8759919.0000000000 -153.4904327393 
8764961.0000000000 -153.4279327393 
8770005.0000000000 -153.3883056641 
8775062.0000000000 -153.4336547852 
8780112.0000000000 -153.4671173096 
8785165.0000000000 -153.4644012451 
8790220.0000000000 -153.4424743652 
8795289.0000000000 -153.3711853027 
8800350.0000000000 -153.2150421143 
8805415.0000000000 -153.0301361084 
8810492.0000000000 -153.0038452148 
8815563.0000000000 -153.0828247070 
8820636.0000000000 -153.2140045166 
8825722.0000000000 -153.2675476074 
8830801.0000000000 -153.2310638428 
8835883.0000000000 -153.1138000488 
8840968.0000000000 -153.0677337646 
8846066.0000000000 -153.0909118652 
8851157.0000000000 -153.1331634521 
8856250.0000000000 -153.1531219482 
8861357.0000000000 -153.2039489746 
8866457.0000000000 -153.3324279785 
8871559.0000000000 -153.4359283447 
8876665.0000000000 -153.4854888916 
8881783.0000000000 -153.3961486816 
8886894.0000000000 -153.2794494629 
8892009.0000000000 -153.2341003418 
8897136.0000000000 -153.2002410889 
8902256.0000000000 -153.1521301270 
8907379.0000000000 -153.1165008545 
8912505.0000000000 -153.1280975342 
8917644.0000000000 -153.2029724121 
8922776.0000000000 -153.2838897705 
8927911.0000000000 -153.2797088623 
8933059.0000000000 -153.2379913330 
8938200.0000000000 -153.2885437012 
8943344.0000000000 -153.4214782715 
8948491.0000000000 -153.5365905762 
8953651.0000000000 -153.5145111084 
8958803.0000000000 -153.4524230957 
8963959.0000000000 -153.3684692383 
8969128.0000000000 -153.3164978027 
8974289.0000000000 -153.3278503418 
8979454.0000000000 -153.4010314941 
8984622.0000000000 -153.4513854980 
8989802.0000000000 -153.4936676025 
8994976.0000000000 -153.5221862793 
9000152.0000000000 -153.4764709473 
9005342.0000000000 -153.3982391357 
9010524.0000000000 -153.3290252686 
9015710.0000000000 -153.3095397949 
9020898.0000000000 -153.3174438477 
9026100.0000000000 -153.3025360107 
9031294.0000000000 -153.2660064697 
9036492.0000000000 -153.2179565430 
9041702.0000000000 -153.1771392822 
9046905.0000000000 -153.1923065186 
9052112.0000000000 -153.2591705322 
9057321.0000000000 -153.3161315918 
9062544.0000000000 -153.3583984375 
9067759.0000000000 -153.3790435791 
9072978.0000000000 -153.3858489990 
9078209.0000000000 -153.3667144775 
9083434.0000000000 -153.2894134521 
9088661.0000000000 -153.2777557373 
9093892.0000000000 -153.3370361328 
9099135.0000000000 -153.3844757080 
9104372.0000000000 -153.4159393311 
9109611.0000000000 -153.4583587646 
9114864.0000000000 -153.5054168701 
9120109.0000000000 -153.5403442383 
9125358.0000000000 -153.5479888916 
9130609.0000000000 -153.4911346436 
9135874.0000000000 -153.3634948730 
9141132.0000000000 -153.2033843994 
9146392.0000000000 -153.1338653564 
9151666.0000000000 -153.1319580078 
9156933.0000000000 -153.1999664307 
9162203.0000000000 -153.3064422607 
9167486.0000000000 -153.3731994629 
9172761.0000000000 -153.3596038818 
9178040.0000000000 -153.2878417969 
9183322.0000000000 -153.3330993652 
9188617.0000000000 -153.4078674316 
9193905.0000000000 -153.4298248291 
9199196.0000000000 -153.3855743408 
9204500.0000000000 -153.3123168945 
9209798.0000000000 -153.2708435059 
9215098.0000000000 -153.3255920410 
9220401.0000000000 -153.3460540771 
9225718.0000000000 -153.2873229980 
9231027.0000000000 -153.2789916992 
9236339.0000000000 -153.3525848389 
9241665.0000000000 -153.3271484375 
9246983.0000000000 -153.2500915527 
9252305.0000000000 -153.2284088135 
9257630.0000000000 -153.2642822266 
9262968.0000000000 -153.2832031250 
9268298.0000000000 -153.3353729248 
9273632.0000000000 -153.4524688721 
9278979.0000000000 -153.5777130127 
9284319.0000000000 -153.5397338867 
9289662.0000000000 -153.4109649658 
9295009.0000000000 -153.3341217041 
9300368.0000000000 -153.3683471680 
9305720.0000000000 -153.3513336182 
9311076.0000000000 -153.2788543701 
9316445.0000000000 -153.2389526367 
9321806.0000000000 -153.2369995117 
9327171.0000000000 -153.2311553955 
9332538.0000000000 -153.2216491699 
9337920.0000000000 -153.2539825439 
9343294.0000000000 -153.3491821289 
9348671.0000000000 -153.4624481201 
9354061.0000000000 -153.5656280518 
9359444.0000000000 -153.5529937744 
9364830.0000000000 -153.4272308350 
9370220.0000000000 -153.2790527344 
9375623.0000000000 -153.2054748535 
9381018.0000000000 -153.1522064209 
9386417.0000000000 -153.1131134033 
9391829.0000000000 -153.1345672607 
9397234.0000000000 -153.2748870850 
9402642.0000000000 -153.4244995117 
9408053.0000000000 -153.5455627441 
9413478.0000000000 -153.6367034912 
9418895.0000000000 -153.6269989014 
9424316.0000000000 -153.4880065918 
9429750.0000000000 -153.3767547607 
9435177.0000000000 -153.3308258057 
9440607.0000000000 -153.2924652100 
9446040.0000000000 -153.2762451172 
9451486.0000000000 -153.3084564209 
9456926.0000000000 -153.3688507080 
9462368.0000000000 -153.4118804932 
9467824.0000000000 -153.3973388672 
9473273.0000000000 -153.3904571533 
9478724.0000000000 -153.3798675537 
9484190.0000000000 -153.3175659180 
9489648.0000000000 -153.1861267090 
9495109.0000000000 -153.1620941162 
9500574.0000000000 -153.2759704590 
9506052.0000000000 -153.3667755127 
9511522.0000000000 -153.4171295166 
9516996.0000000000 -153.4064483643 
9522484.0000000000 -153.3628234863 
9527964.0000000000 -153.3043212891 
9533447.0000000000 -153.2229919434 
9538933.0000000000 -153.1799774170 
9544434.0000000000 -153.2253265381 
9549926.0000000000 -153.2829895020 
9555422.0000000000 -153.3480224609 
9560932.0000000000 -153.4105987549 
9566434.0000000000 -153.4279632568 
9571940.0000000000 -153.3997039795 
9577448.0000000000 -153.3667602539 
9582970.0000000000 -153.3031616211 
9588485.0000000000 -153.2457275391 
9594004.0000000000 -153.2600250244 
9599535.0000000000 -153.3963623047 
9605060.0000000000 -153.4783325195 
9610588.0000000000 -153.4451141357 
9616118.0000000000 -153.4312591553 
9621663.0000000000 -153.4095001221 
9627200.0000000000 -153.3085479736 
9632741.0000000000 -153.2504272461 
9638295.0000000000 -153.2781524658 
9643842.0000000000 -153.2383728027 
9649392.0000000000 -153.1914520264 
9654945.0000000000 -153.2343750000 
9660512.0000000000 -153.3723297119 
9666071.0000000000 -153.3473815918 
9671634.0000000000 -153.1662445068 
9677211.0000000000 -153.1266632080 
9682780.0000000000 -153.1993408203 
9688352.0000000000 -153.2631072998 
9693928.0000000000 -153.2742156982 
9699517.0000000000 -153.3084259033 
9705099.0000000000 -153.3055267334 
9710685.0000000000 -153.2809143066 
9716284.0000000000 -153.2878265381 
9721875.0000000000 -153.3256530762 
9727470.0000000000 -153.3046264648 
9733068.0000000000 -153.2426605225 
9738681.0000000000 -153.2759552002 
9744285.0000000000 -153.3627166748 
9749893.0000000000 -153.4318542480 
9755515.0000000000 -153.4553833008 
9761129.0000000000 -153.4368286133 
9766746.0000000000 -153.4362030029 
9772367.0000000000 -153.4529266357 
9778002.0000000000 -153.4462432861 
9783629.0000000000 -153.4286804199 
9789259.0000000000 -153.4122161865 
9794904.0000000000 -153.4036254883 
9800541.0000000000 -153.4307403564 
9806181.0000000000 -153.4847412109 
9811824.0000000000 -153.5312042236 
9817482.0000000000 -153.5186004639 
9823132.0000000000 -153.4365692139 
9828785.0000000000 -153.3159942627 
9834452.0000000000 -153.2420501709 
9840112.0000000000 -153.2666931152 
9845775.0000000000 -153.3970031738 
9851452.0000000000 -153.4633941650 
9857121.0000000000 -153.4193115234 
9862794.0000000000 -153.3894348145 
9868470.0000000000 -153.4239807129 
9874160.0000000000 -153.4803924561 
9879843.0000000000 -153.4748840332 
9885528.0000000000 -153.3506164551 
9891228.0000000000 -153.3043670654 
9896921.0000000000 -153.3188629150 
9902616.0000000000 -153.2893981934 
9908315.0000000000 -153.2679443359 
9914028.0000000000 -153.2788238525 
9919734.0000000000 -153.2636413574 
9925443.0000000000 -153.2990875244 
9931165.0000000000 -153.3769683838 
9936881.0000000000 -153.4089508057 
9942599.0000000000 -153.3827056885 
9948321.0000000000 -153.3296356201 
9954057.0000000000 -153.2856903076 
9959786.0000000000 -153.2924194336 
9965518.0000000000 -153.2870788574 
9971264.0000000000 -153.2948760986 
9977002.0000000000 -153.3148803711 
9982744.0000000000 -153.3585357666 
9988489.0000000000 -153.4015197754 
9994248.0000000000 -153.3729553223 
10000000.0000000000 -153.2814483643 


==> data/fiber_f1.DAT <==
1.0000000000 -76.1652374268 
1.0023052692 -76.2246932983 
1.0046157837 -76.2841491699 
1.0069316626 -76.3484115601 
1.0092529058 -76.4482955933 
1.0115795135 -76.5481872559 
1.0139113665 -76.6480789185 
1.0162487030 -76.7479629517 
1.0185914040 -76.8698959351 
1.0209394693 -77.0083770752 
1.0232930183 -77.1468734741 
1.0256519318 -77.2853546143 
1.0280163288 -77.4270477295 
1.0303860903 -77.6107559204 
1.0327614546 -77.7944717407 
1.0351421833 -77.9781799316 
1.0375283957 -78.1618957520 
1.0399202108 -78.3280029297 
1.0423173904 -78.4831542969 
1.0447201729 -78.6383132935 
1.0471285582 -78.7934799194 
1.0495424271 -78.8580169678 
1.0519618988 -78.5758285522 
1.0543868542 -78.2936477661 
1.0568175316 -78.0114517212 
1.0592536926 -77.7292785645 
1.0616955757 -77.2692565918 
1.0641430616 -76.7759704590 
1.0665961504 -76.2826995850 
1.0690548420 -75.7894287109 
1.0715192556 -75.3751831055 
1.0739893913 -75.0335693359 
1.0764652491 -74.6919555664 
1.0789467096 -74.3503570557 
1.0814340115 -74.0530548096 
1.0839269161 -73.8943939209 
1.0864256620 -73.7357177734 
1.0889301300 -73.5770568848 
1.0914403200 -73.4192428589 
1.0939563513 -73.4263000488 
1.0964782238 -73.4333496094 
1.0990058184 -73.4403991699 
1.1015392542 -73.4474487305 
1.1040786505 -73.5627212524 
1.1066237688 -73.7035293579 
1.1091748476 -73.8443450928 
1.1117317677 -73.9851531982 
1.1142945290 -74.1523895264 
1.1168632507 -74.3336791992 
1.1194379330 -74.5149612427 
1.1220184565 -74.6962432861 
1.1246049404 -74.8197250366 
1.1271975040 -74.8932723999 
1.1297959089 -74.9668197632 
1.1324003935 -75.0403671265 
1.1350108385 -75.0766143799 
1.1376272440 -75.0688400269 
1.1402497292 -75.0610733032 
1.1428782940 -75.0532989502 
1.1455129385 -75.0773239136 
1.1481536627 -75.1454925537 
1.1508003473 -75.2136611938 
1.1534532309 -75.2818298340 
1.1561121941 -75.4182052612 
1.1587773561 -75.6503753662 
1.1614485979 -75.8825378418 
1.1641260386 -76.1147079468 
1.1668096781 -76.4326629639 
1.1694993973 -76.8555450439 
1.1721953154 -77.2784194946 
1.1748975515 -77.7013244629 
1.1776059866 -78.1444778442 
1.1803206205 -78.6063690186 
1.1830415726 -79.0682754517 
1.1857687235 -79.5301742554 
1.1885021925 -79.7077789307 
1.1912419796 -79.7143630981 
1.1939880848 -79.7209396362 
1.1967405081 -79.7275238037 
1.1994993687 -79.6034774780 
1.2022644281 -79.4390792847 
1.2050359249 -79.2746810913 
1.2078138590 -79.1102828979 
1.2105981112 -79.1255493164 
1.2133888006 -79.1527938843 
1.2161860466 -79.1800308228 
1.2189896107 -79.2453231812 
1.2217996120 -79.5356903076 
1.2246161699 -79.8260650635 
1.2274392843 -80.1164474487 
1.2302688360 -80.5465621948 
1.2331048250 -81.2003860474 
1.2359474897 -81.8542404175 
1.2387965918 -82.5080642700 
1.2416522503 -83.6817321777 
1.2445145845 -85.1273727417 
1.2473834753 -86.5729904175 
1.2502590418 -88.0186386108 
1.2531411648 -88.8307418823 
1.2560299635 -89.6167449951 
1.2589254379 -90.4027557373 
1.2618275881 -90.7716293335 
1.2647362947 -90.1458969116 
1.2676519156 -89.5201187134 
1.2705740929 -88.8943786621 
1.2735030651 -88.4570922852 
1.2764388323 -88.1163940430 
1.2793812752 -87.7757034302 
1.2823306322 -87.4179611206 
1.2852866650 -86.7785720825 
1.2882494926 -86.1391830444 
1.2912192345 -85.4997787476 
1.2941958904 -85.0789260864 
1.2971792221 -84.8924179077 
1.3001695871 -84.7059020996 
1.3031667471 -84.5193939209 
1.3061708212 -84.9288635254 
1.3091819286 -85.3782424927 
1.3121999502 -85.8276138306 
1.3152248859 -86.5426254272 
1.3182567358 -87.6232757568 
1.3212956190 -88.7039413452 
1.3243415356 -89.7846145630 
1.3273944855 -88.5928649902 
1.3304544687 -87.2364044189 
1.3335214853 -85.8799514771 
1.3365955353 -84.9262542725 
1.3396767378 -84.4232406616 
1.3427649736 -83.9202423096 
1.3458603621 -83.4357528687 
1.3489629030 -83.4109802246 
1.3520725965 -83.3862075806 
1.3551894426 -83.3614349365 
1.3583134413 -83.4189987183 
1.3614447117 -83.5244140625 
1.3645831347 -83.6298294067 
1.3677288294 -83.6437988281 
1.3708817959 -83.3873596191 
1.3740419149 -83.1309280396 
1.3772094250 -82.8744888306 
1.3803843260 -82.4287796021 
1.3835663795 -81.9618301392 
1.3867558241 -81.4948806763 
1.3899526596 -81.0573501587 
1.3931567669 -80.6419372559 
1.3963683844 -80.2265014648 
1.3995872736 -79.8203659058 
1.4028136730 -79.4394912720 
1.4060475826 -79.0586013794 
1.4092887640 -78.6777420044 
1.4125375748 -78.3110122681 
1.4157937765 -77.9444351196 
1.4190574884 -77.5778579712 
1.4223288298 -77.2668304443 
1.4256075621 -76.9755783081 
1.4288939238 -76.6843261719 
1.4321879148 -76.4788894653 
1.4354894161 -76.3563613892 
1.4387985468 -76.2338409424 
1.4421153069 -76.1886215210 
1.4454398155 -76.3208312988 
1.4487718344 -76.4530334473 
1.4521116018 -76.6284027100 
1.4554591179 -77.1148223877 
1.4588142633 -77.6012344360 
1.4621771574 -78.0876464844 
1.4655478001 -79.0717315674 
1.4689263105 -80.0747909546 
1.4723124504 -81.0778121948 
1.4757065773 -81.8867034912 
1.4791084528 -82.6551437378 
1.4825180769 -83.4235534668 
1.4859356880 -83.3680114746 
1.4893610477 -82.9830398560 
1.4927943945 -82.5980453491 
1.4962356091 -82.5200119019 
1.4996848106 -82.6274948120 
1.5031419992 -82.7349777222 
1.5066070557 -82.5991134644 
1.5100802183 -82.2673873901 
1.5135612488 -81.9356765747 
1.5170503855 -81.4113388062 
1.5205475092 -80.6992492676 
1.5240527391 -79.9871520996 
1.5275660753 -79.3948669434 
1.5310875177 -78.9324188232 
1.5346169472 -78.4699859619 
1.5381547213 -78.0937957764 
1.5417004824 -77.8131866455 
1.5452544689 -77.5325775146 
1.5488165617 -77.2917785645 
1.5523869991 -77.0924606323 
1.5559656620 -76.8931427002 
1.5595525503 -76.7205276489 
1.5631476641 -76.5720672607 
1.5667510033 -76.4236068726 
1.5703628063 -76.3151245117 
1.5739828348 -76.2355346680 
1.5776112080 -76.1559371948 
1.5812480450 -76.1431503296 
1.5848932266 -76.1653900146 
1.5885467529 -76.1876296997 
1.5922087431 -76.3143157959 
1.5958790779 -76.4756088257 
1.5995579958 -76.6369094849 
1.6032453775 -76.9537734985 
1.6069412231 -77.2948074341 
1.6106456518 -77.6358489990 
1.6143585443 -78.1806793213 
1.6180800200 -78.7257614136 
1.6218100786 -79.2677917480 
1.6255487204 -79.7927017212 
1.6292960644 -80.3176193237 
1.6330519915 -80.6155395508 
1.6368165016 -80.4348678589 
1.6405898333 -80.2541961670 
1.6443717480 -79.9485244751 
1.6481623650 -79.5231094360 
1.6519618034 -79.0976791382 
1.6557699442 -78.8408203125 
1.6595869064 -78.6502227783 
1.6634126902 -78.4596176147 
1.6672471762 -78.5371627808 
1.6710906029 -78.6309814453 
1.6749428511 -78.7695159912 
1.6788040400 -79.1046295166 
1.6826740503 -79.4397354126 
1.6865530014 -79.7727279663 
1.6904408932 -80.1030807495 
1.6943378448 -80.4334487915 
1.6982436180 -80.5255889893 
1.7021585703 -80.5261993408 
1.7060823441 -80.5255737305 
1.7100152969 -80.4515914917 
1.7139573097 -80.3776016235 
1.7179083824 -80.3623428345 
1.7218686342 -80.4677429199 
1.7258379459 -80.5731277466 
1.7298164368 -80.8039474487 
1.7338039875 -81.1008758545 
1.7378008366 -81.3978118896 
1.7418068647 -81.8555374146 
1.7458221912 -82.3135070801 
1.7498466969 -82.8413543701 
1.7538805008 -83.4942779541 
1.7579236031 -84.1471939087 
1.7619761229 -85.0087585449 
1.7660378218 -85.9457626343 
1.7701089382 -86.9077224731 
1.7741894722 -88.0428314209 
1.7782794237 -89.1779403687 
1.7823786736 -89.9410400391 
1.7864875793 -90.3783950806 
1.7906057835 -90.8157272339 
1.7947336435 -90.2015228271 
1.7988709211 -89.5385818481 
1.8030177355 -88.8042907715 
1.8071740866 -87.9600372314 
1.8113400936 -87.1157684326 
1.8155156374 -86.1276321411 
1.8197008371 -85.1133575439 
1.8238956928 -84.1030197144 
1.8281002045 -83.1012802124 
1.8323144913 -82.0995254517 
1.8365383148 -81.3231048584 
1.8407719135 -80.6043090820 
1.8450154066 -79.9773101807 
1.8492685556 -79.5717163086 
1.8535315990 -79.1661224365 
1.8578044176 -78.9497604370 
1.8620871305 -78.7794189453 
1.8663797379 -78.6390457153 
1.8706822395 -78.5596008301 
1.8749945164 -78.4801483154 
1.8793168068 -78.3920745850 
1.8836491108 -78.3026962280 
1.8879913092 -78.2465133667 
1.8923436403 -78.2357101440 
1.8967058659 -78.2249069214 
1.9010783434 -78.4584045410 
1.9054607153 -78.6945114136 
1.9098532200 -79.1586303711 
1.9142559767 -79.7948303223 
1.9186687469 -80.5398330688 
1.9230917692 -81.8402023315 
1.9275249243 -83.1405563354 
1.9319683313 -85.6745300293 
1.9364219904 -88.5748519897 
1.9408857822 -89.3915634155 
1.9453600645 -86.9672698975 
1.9498445988 -84.5725631714 
1.9543395042 -83.3501434326 
1.9588446617 -82.1277618408 
1.9633603096 -81.3214035034 
1.9678863287 -80.7193374634 
1.9724227190 -80.2827453613 
1.9769695997 -80.1829147339 
1.9815269709 -80.0834960938 
1.9860949516 -80.5098800659 
1.9906733036 -80.9362487793 
1.9952623844 -81.7626419067 
1.9998618364 -82.7732925415 
2.0044720173 -83.9405441284 
2.0090928078 -85.3626174927 
2.0137240887 -86.7407531738 
2.0183663368 -87.6683197021 
2.0230190754 -88.5958404541 
2.0276827812 -88.9365768433 
2.0323569775 -89.1388092041 
2.0370419025 -88.8348999023 
2.0417380333 -88.1017379761 
2.0464446545 -87.3942260742 
2.0511622429 -86.7509460449 
2.0558905602 -86.1148147583 
2.0606298447 -85.6469192505 
2.0653800964 -85.1790237427 
2.0701413155 -84.9912643433 
2.0749135017 -84.8701477051 
2.0796966553 -85.0115814209 
2.0844910145 -85.3382873535 
2.0892961025 -85.8040695190 
2.0941123962 -86.5005111694 
2.0989398956 -87.2302246094 
2.1037786007 -88.1142578125 
2.1086282730 -88.9982528687 
2.1134889126 -89.9595184326 
2.1183612347 -90.9217376709 
2.1232445240 -91.8252716064 
2.1281390190 -92.7152328491 
2.1330449581 -92.1175079346 
2.1379621029 -90.7057800293 
2.1428906918 -89.2983169556 
2.1478304863 -87.8954162598 
2.1527817249 -86.7536010742 
2.1577444077 -86.1045455933 
2.1627185345 -85.5823211670 
2.1677041054 -85.5307693481 
2.1727013588 -85.5259399414 
2.1777098179 -86.0017395020 
2.1827299595 -86.4775543213 
2.1877615452 -87.2753372192 
2.1928048134 -88.0813369751 
2.1978600025 -88.4326553345 
2.2029263973 -88.7172241211 
2.2080047131 -88.4499435425 
2.2130947113 -88.0261611938 
2.2181963921 -87.4519882202 
2.2233099937 -86.8121566772 
2.2284350395 -86.1873397827 
2.2335722446 -85.5715255737 
2.2387211323 -85.0344314575 
2.2438819408 -84.5592117310 
2.2490546703 -84.0994644165 
2.2542390823 -83.6548156738 
2.2594358921 -83.1921920776 
2.2646441460 -82.7087554932 
2.2698647976 -82.2610397339 
2.2750973701 -81.8610305786 
2.2803421021 -81.5461502075 
2.2855987549 -81.3569030762 
2.2908678055 -81.2595138550 
2.2961485386 -81.3066253662 
2.3014416695 -81.4231719971 
2.3067471981 -81.6517715454 
2.3120646477 -81.9094238281 
2.3173947334 -82.2133331299 
2.3227367401 -82.4990386963 
2.3280913830 -82.7573089600 
2.3334581852 -82.9700927734 
2.3388371468 -83.1199798584 
2.3442287445 -83.2445144653 
2.3496327400 -83.3380584717 
2.3550493717 -83.4587631226 
2.3604781628 -83.6078033447 
2.3659198284 -83.8409118652 
2.3713736534 -84.1463012695 
2.3768401146 -84.5850601196 
2.3823194504 -85.1148681641 
2.3878111839 -85.6109466553 
2.3933157921 -86.0896453857 
2.3988327980 -85.9673919678 
2.4043629169 -85.6273117065 
2.4099054337 -85.1285018921 
2.4154608250 -84.5940246582 
2.4210290909 -84.4046173096 
2.4266099930 -84.2535476685 
2.4322040081 -84.5631561279 
2.4378108978 -84.9387435913 
2.4434306622 -85.8240127563 
2.4490633011 -86.7113418579 
2.4547088146 -87.6056976318 
2.4603676796 -87.9422302246 
2.4660391808 -87.2627105713 
2.4717242718 -86.7530517578 
2.4774219990 -86.4227523804 
2.4831330776 -86.6101379395 
2.4888572693 -87.1060943604 
2.4945948124 -88.2456283569 
2.5003454685 -89.5724945068 
2.5061092377 -91.1047973633 
2.5118863583 -92.4825820923 
2.5176768303 -92.2241897583 
2.5234808922 -91.9729080200 
2.5292980671 -91.7413253784 
2.5351285934 -91.6674804688 
2.5409727097 -91.7907562256 
2.5468301773 -91.9395675659 
2.5527012348 -92.1033096313 
2.5585858822 -92.1555023193 
2.5644841194 -92.1785354614 
2.5703957081 -92.0013656616 
2.5763211250 -91.7270584106 
2.5822601318 -91.1385803223 
2.5882127285 -90.4041519165 
2.5941793919 -89.4930877686 
2.6001594067 -88.7116699219 
2.6061534882 -87.9922561646 
2.6121613979 -87.6354370117 
2.6181831360 -87.3403701782 
2.6242184639 -87.1904983521 
2.6302678585 -86.8944625854 
2.6363313198 -86.3705139160 
2.6424086094 -85.6742935181 
2.6485002041 -84.8823928833 
2.6546056271 -84.2752227783 
2.6607251167 -83.7509841919 
2.6668586731 -83.5368194580 
2.6730062962 -83.4994506836 
2.6791684628 -83.6854171753 
2.6853444576 -84.1478500366 
2.6915347576 -84.7200241089 
2.6977393627 -85.6571655273 
2.7039585114 -86.7316055298 
2.7101917267 -88.1229324341 
2.7164392471 -89.2408752441 
2.7227013111 -90.1784133911 
2.7289776802 -88.6547241211 
2.7352688313 -86.9592895508 
2.7415740490 -85.5215072632 
2.7478942871 -84.4001388550 
2.7542285919 -83.5456390381 
2.7605779171 -83.0862731934 
2.7669415474 -82.7690582275 
2.7733199596 -82.7783737183 
2.7797133923 -83.0098190308 
2.7861211300 -83.4296112061 
2.7925438881 -84.2325210571 
2.7989811897 -85.2005386353 
2.8054337502 -86.5397567749 
2.8119008541 -88.3322296143 
2.8183827400 -90.4311981201 
2.8248801231 -93.1433181763 
2.8313920498 -94.0144729614 
2.8379189968 -91.1175079346 
2.8444609642 -89.0979461670 
2.8510184288 -87.4969711304 
2.8575904369 -86.4620590210 
2.8641779423 -85.5951080322 
2.8707807064 -84.9111785889 
2.8773982525 -84.4705276489 
2.8840315342 -84.1356964111 
2.8906798363 -83.9882431030 
2.8973436356 -84.0122222900 
2.9040226936 -84.1406555176 
2.9107170105 -84.5031738281 
2.9174270630 -85.0090408325 
2.9241523743 -85.6527404785 
2.9308931828 -86.5772171021 
2.9376497269 -87.5183410645 
2.9444217682 -88.4533615112 
2.9512093067 -88.6793518066 
2.9580123425 -88.6470794678 
2.9648313522 -88.3640670776 
2.9716658592 -88.3604812622 
2.9785165787 -88.5194854736 
2.9853825569 -88.8924407959 
2.9922647476 -89.0700836182 
2.9991624355 -89.1095809937 
3.0060760975 -89.0772857666 
3.0130059719 -89.3152465820 
3.0199515820 -89.7986221313 
3.0269134045 -90.6175689697 
3.0338912010 -91.1010284424 
3.0408852100 -91.2149124146 
3.0478949547 -91.1027603149 
3.0549211502 -91.2357330322 
3.0619635582 -91.6797561646 
3.0690219402 -92.5330429077 
3.0760967731 -92.9921493530 
3.0831878185 -92.9284973145 
3.0902955532 -91.7606430054 
3.0974192619 -90.6093902588 
3.1045596600 -89.5467910767 
3.1117162704 -88.8811187744 
3.1188895702 -88.4315643311 
3.1260793209 -88.1999740601 
3.1332857609 -88.3532485962 
3.1405086517 -88.6771011353 
3.1477482319 -89.1485900879 
3.1550047398 -89.7098999023 
3.1622776985 -89.9353485107 
3.1695673466 -89.8031311035 
3.1768739223 -88.9099960327 
3.1841976643 -87.9858627319 
3.1915378571 -87.1644821167 
3.1988949776 -86.6440353394 
3.2062692642 -86.5557098389 
3.2136607170 -86.8103637695 
3.2210688591 -87.4520797729 
3.2284941673 -88.8947677612 
3.2359364033 -90.5013885498 
3.2433960438 -92.0393066406 
3.2508730888 -92.2313613892 
3.2583670616 -92.5240478516 
3.2658782005 -92.7570343018 
3.2734067440 -92.7423629761 
3.2809526920 -91.9172897339 
3.2885165215 -90.9188842773 
3.2960972786 -89.8523178101 
3.3036954403 -88.8295974731 
3.3113110065 -87.9116439819 
3.3189446926 -87.1208343506 
3.3265955448 -86.5174942017 
3.3342640400 -86.2670745850 
3.3419504166 -86.2808837891 
3.3496541977 -86.5427551270 
3.3573763371 -87.0503005981 
3.3651158810 -87.3977050781 
3.3728730679 -87.3554840088 
3.3806481361 -86.7956314087 
3.3884413242 -85.6591873169 
3.3962528706 -84.6162185669 
3.4040818214 -83.7797012329 
3.4119291306 -83.2668151855 
3.4197943211 -83.3010940552 
3.4276781082 -83.6674118042 
3.4355795383 -84.2920761108 
3.4434993267 -85.0955810547 
3.4514372349 -85.4346237183 
3.4593935013 -85.3340835571 
3.4673686028 -85.0207672119 
3.4753615856 -84.8016510010 
3.4833731651 -84.9419174194 
3.4914031029 -85.0568618774 
3.4994518757 -85.0387496948 
3.5075187683 -84.7915267944 
3.5156044960 -84.6469879150 
3.5237085819 -84.7737579346 
3.5318315029 -85.1519470215 
3.5399734974 -85.7547836304 
3.5481340885 -86.5153350830 
3.5563132763 -87.2170715332 
3.5645112991 -87.7215194702 
3.5727281570 -87.9391326904 
3.5809645653 -87.7614517212 
3.5892193317 -87.2996978760 
3.5974934101 -86.8325347900 
3.6057863235 -86.4682464600 
3.6140987873 -86.2971725464 
3.6224300861 -86.4374542236 
3.6307804585 -86.8427963257 
3.6391503811 -87.4246902466 
3.6475393772 -88.0771026611 
3.6559481621 -88.6547622681 
3.6643757820 -88.8161010742 
3.6728229523 -88.9539260864 
3.6812896729 -89.4957046509 
3.6897757053 -90.8635635376 
3.6982820034 -93.4068222046 
3.7068073750 -93.3662643433 
3.7153522968 -92.1262893677 
3.7239170074 -91.4209671021 
3.7325017452 -91.7768402100 
3.7411060333 -92.8732070923 
3.7497301102 -94.7224502563 
3.7583739758 -96.5697937012 
3.7670378685 -96.2755661011 
3.7757220268 -93.9946899414 
3.7844259739 -90.8337173462 
3.7931497097 -88.2020339966 
3.8018937111 -86.4673919678 
3.8106579781 -85.3661956787 
3.8194427490 -84.8302078247 
3.8282475471 -84.8055419922 
3.8370723724 -85.2526016235 
3.8459177017 -86.1779861450 
3.8547837734 -87.4622421265 
3.8636698723 -88.3129653931 
3.8725764751 -88.2870025635 
3.8815035820 -87.6483993530 
3.8904511929 -87.0232849121 
3.8994200230 -86.6706466675 
3.9084091187 -86.5626602173 
3.9174187183 -86.6259231567 
3.9264492989 -86.9534378052 
3.9355010986 -87.7513961792 
3.9445731640 -89.4748764038 
3.9536662102 -92.6667404175 
3.9627802372 -97.2563705444 
3.9719152451 -92.4836883545 
3.9810719490 -91.3766555786 
3.9902491570 -94.8395767212 
3.9994475842 -94.1179733276 
4.0086669922 -88.3834457397 
4.0179076195 -84.9634323120 
4.0271706581 -82.8787765503 
4.0364542007 -81.5290908813 
4.0457587242 -80.6858139038 
4.0550851822 -80.2619781494 
4.0644335747 -80.2488250732 
4.0738029480 -80.6525344849 
4.0831937790 -81.4683609009 
4.0926065445 -82.6366806030 
4.1020407677 -83.9812240601 
4.1114974022 -85.1462554932 
4.1209754944 -85.7394180298 
4.1304750443 -86.1084594727 
4.1399965286 -86.6208267212 
4.1495399475 -87.2245101929 
4.1591062546 -87.4636077881 
4.1686940193 -87.2346420288 
4.1783037186 -86.9323654175 
4.1879353523 -86.9561462402 
4.1975898743 -87.2808074951 
4.2072663307 -87.6441574097 
4.2169651985 -87.6903762817 
4.2266860008 -87.2754669189 
4.2364292145 -86.6030273438 
4.2461957932 -85.9472808838 
4.2559843063 -85.5529632568 
4.2657952309 -85.5988998413 
4.2756285667 -86.2161102295 
4.2854852676 -87.5378799438 
4.2953643799 -89.6132812500 
4.3052659035 -91.2125549316 
4.3151907921 -90.4099578857 
4.3251380920 -88.6855926514 
4.3351092339 -87.8395156860 
4.3451023102 -87.7851715088 
4.3551187515 -88.5267639160 
4.3651580811 -90.3611068726 
4.3752207756 -93.9545059204 
4.3853073120 -101.4136581421 
4.3954162598 -99.5099868774 
4.4055485725 -93.4192428589 
4.4157042503 -89.3528518677 
4.4258837700 -87.2653808594 
4.4360866547 -86.3086318970 
4.4463129044 -86.1655654907 
4.4565625191 -86.5975570679 
4.4668354988 -87.2467727661 
4.4771332741 -87.6755599976 
4.4874539375 -87.7085037231 
4.4977984428 -87.5009994507 
4.5081667900 -87.2946166992 
4.5185589790 -87.3564987183 
4.5289759636 -88.0120620728 
4.5394163132 -89.5834579468 
4.5498805046 -92.2761459351 
4.5603690147 -97.6632919312 
4.5708823204 -99.3757019043 
4.5814189911 -91.3922195435 
4.5919799805 -88.3460617065 
4.6025657654 -87.0822067261 
4.6131753922 -85.9807891846 
4.6238102913 -85.4675750732 
4.6344695091 -85.3306427002 
4.6451525688 -85.0646209717 
4.6558609009 -84.3836059570 
4.6665940285 -83.8369674683 
4.6773514748 -83.9328002930 
4.6881337166 -84.9026260376 
4.6989407539 -86.9677810669 
4.7097730637 -90.5838546753 
4.7206306458 -99.2347259521 
4.7315125465 -97.1268005371 
4.7424197197 -93.8455581665 
4.7533521652 -92.4996032715 
4.7643094063 -91.8371353149 
4.7752928734 -91.2722625732 
4.7863011360 -90.7011642456 
4.7973341942 -90.3722229004 
4.8083934784 -90.5148849487 
4.8194785118 -91.0785980225 
4.8305883408 -91.5941848755 
4.8417239189 -91.7093734741 
4.8528847694 -91.9041290283 
4.8640718460 -92.3473587036 
4.8752851486 -91.5934524536 
4.8865237236 -89.6790466309 
4.8977880478 -88.2039413452 
4.9090785980 -87.4696731567 
4.9203948975 -87.4099197388 
4.9317383766 -87.8758850098 
4.9431071281 -88.9660568237 
4.9545016289 -90.0183715820 
4.9659228325 -90.7736053467 
4.9773712158 -91.7813949585 
4.9888448715 -93.2279434204 
5.0003452301 -95.4554138184 
5.0118722916 -98.4698486328 
5.0234255791 -98.8845977783 
5.0350065231 -99.0728225708 
5.0466132164 -102.1691741943 
5.0582466125 -102.8811264038 
5.0699067116 -94.2585525513 
5.0815939903 -90.9383087158 
5.0933089256 -90.0308227539 
5.1050500870 -89.9073791504 
5.1168184280 -90.3067016602 
5.1286134720 -91.0524215698 
5.1404366493 -92.4391708374 
5.1522865295 -95.1987533569 
5.1641635895 -93.5237884521 
5.1760683060 -89.7820205688 
5.1880002022 -88.6991119385 
5.1999602318 -88.8761138916 
5.2119469643 -89.2654953003 
5.2239618301 -89.4173049927 
5.2360043526 -89.3982620239 
5.2480750084 -89.9020843506 
5.2601728439 -91.7356185913 
5.2722988129 -89.4060363770 
5.2844524384 -86.1721572876 
5.2966341972 -85.3789520264 
5.3088445663 -85.3243637085 
5.3210825920 -85.8171463013 
5.3333487511 -86.7318649292 
5.3456435204 -88.7225723267 
5.3579664230 -91.5243988037 
5.3703184128 -93.8986511230 
5.3826980591 -98.2726440430 
5.3951063156 -97.6259307861 
5.4075431824 -92.4046173096 
5.4200091362 -89.0900650024 
5.4325037003 -87.5834732056 
5.4450263977 -87.2250442505 
5.4575786591 -87.2103347778 
5.4701595306 -87.4328308105 
5.4827699661 -88.0920867920 
5.4954090118 -89.0652999878 
5.5080771446 -89.8936614990 
5.5207743645 -90.8223114014 
5.5335006714 -91.5330200195 
5.5462574959 -91.3647003174 
5.5590424538 -90.5838317871 
5.5718574524 -90.1038436890 
5.5847015381 -90.0547409058 
5.5975761414 -90.6872253418 
5.6104798317 -93.0445022583 
5.6234130859 -96.0298767090 
5.6363763809 -96.9343185425 
5.6493692398 -98.0165939331 
5.6623930931 -99.9037017822 
5.6754460335 -99.9563064575 
5.6885290146 -95.4393997192 
5.7016425133 -93.3898391724 
5.7147865295 -91.9161529541 
5.7279605865 -90.3363265991 
5.7411646843 -89.2491378784 
5.7543992996 -88.7726058960 
5.7676644325 -88.5153732300 
5.7809605598 -88.6564941406 
5.7942872047 -89.4000778198 
5.8076443672 -90.1639938354 
5.8210320473 -90.7194137573 
5.8344507217 -90.6071166992 
5.8479008675 -89.9372177124 
5.8613815308 -89.5019683838 
5.8748936653 -89.3331527710 
5.8884363174 -89.5177841187 
5.9020113945 -89.6391296387 
5.9156165123 -89.6185531616 
5.9292531013 -89.2593612671 
5.9429216385 -88.6573257446 
5.9566211700 -88.2644729614 
5.9703531265 -88.2559661865 
5.9841160774 -89.1269149780 
5.9979104996 -90.2606582642 
6.0117373466 -91.5051345825 
6.0255956650 -92.5460281372 
6.0394864082 -93.1932754517 
6.0534086227 -94.5473251343 
6.0673632622 -100.3693161011 
6.0813498497 -102.6007537842 
6.0953693390 -114.1633453369 
6.1094202995 -100.5099029541 
6.1235041618 -101.1776199341 
6.1376199722 -101.3863830566 
6.1517682076 -102.9865798950 
6.1659502983 -101.9115066528 
6.1801643372 -101.8181762695 
6.1944108009 -103.6429977417 
6.2086901665 -99.6004180908 
6.2230033875 -95.7982330322 
6.2373485565 -92.8182983398 
6.2517271042 -91.8695068359 
6.2661385536 -91.9998321533 
6.2805833817 -91.3946380615 
6.2950620651 -90.1825485229 
6.3095736504 -88.0790863037 
6.3241186142 -86.7135009766 
6.3386969566 -86.4575119019 
6.3533091545 -87.1806793213 
6.3679556847 -89.1110076904 
6.3826351166 -92.4480438232 
6.3973484039 -99.6035308838 
6.4120955467 -99.1008071899 
6.4268774986 -94.4736022949 
6.4416928291 -93.3350448608 
6.4565424919 -94.0929183960 
6.4714260101 -95.0956497192 
6.4863438606 -95.1822280884 
6.5012974739 -94.9279174805 
6.5162839890 -94.7673721313 
6.5313053131 -95.8397445679 
6.5463614464 -98.9932327271 
6.5614523888 -99.3359756470 
6.5765786171 -95.2153854370 
6.5917391777 -93.6744918823 
6.6069345474 -93.2692642212 
6.6221647263 -92.6115493774 
6.6374311447 -92.3423309326 
6.6527318954 -93.1087341309 
6.6680679321 -94.6523971558 
6.6834387779 -95.9346084595 
6.6988458633 -95.8832778931 
6.7142887115 -95.0519943237 
6.7297668457 -94.8966522217 
6.7452802658 -95.6458053589 
6.7608294487 -94.1974258423 
6.7764143944 -91.7317123413 
6.7920365334 -90.6284484863 
6.8076934814 -90.9480361938 
6.8233866692 -92.5710906982 
6.8391160965 -95.5344467163 
6.8548827171 -98.5636138916 
6.8706846237 -100.8249893188 
6.8865227699 -106.1560287476 
6.9023976326 -100.8165130615 
6.9183092117 -102.4061279297 
6.9342584610 -95.2914352417 
6.9502434731 -93.0682678223 
6.9662652016 -93.2399673462 
6.9823236465 -95.2127532959 
6.9984202385 -98.8010711670 
7.0145530701 -96.4237747192 
7.0307230949 -91.2102279663 
7.0469303131 -88.0912857056 
7.0631752014 -86.6202697754 
7.0794582367 -86.4284057617 
7.0957779884 -87.4937973022 
7.1121349335 -89.2805023193 
7.1285300255 -90.8968658447 
7.1449627876 -91.3719711304 
7.1614346504 -90.8018722534 
7.1779432297 -90.4576492310 
7.1944894791 -90.7134933472 
7.2110743523 -91.7291488647 
7.2276983261 -92.7275390625 
7.2443599701 -92.9597625732 
7.2610597610 -94.1416625977 
7.2777976990 -96.0579223633 
7.2945747375 -94.2480926514 
7.3113913536 -92.6374816895 
7.3282456398 -92.7283859253 
7.3451385498 -93.8461761475 
7.3620705605 -95.1812057495 
7.3790416718 -94.5357360840 
7.3960528374 -92.4868240356 
7.4131026268 -90.7375717163 
7.4301910400 -89.7717590332 
7.4473195076 -89.7709808350 
7.4644880295 -90.2054138184 
7.4816951752 -91.0340194702 
7.4989418983 -92.3556289673 
7.5162286758 -94.0188446045 
7.5335550308 -94.2006988525 
7.5509228706 -93.6268539429 
7.5683288574 -93.1521453857 
7.5857758522 -93.2669906616 
7.6032624245 -93.6396789551 
7.6207904816 -93.9608840942 
7.6383581161 -94.0577545166 
7.6559662819 -94.2490997314 
7.6736145020 -94.8813934326 
7.6913042068 -95.8235015869 
7.7090349197 -96.0548782349 
7.7268061638 -95.0426559448 
7.7446179390 -96.1207275391 
7.7624707222 -100.2623138428 
7.7803649902 -109.6193847656 
7.7983012199 -102.5777359009 
7.8162779808 -97.7605819702 
7.8342962265 -94.0353317261 
7.8523559570 -91.8986129761 
7.8704586029 -90.7362442017 
7.8886013031 -91.4164886475 
7.9067864418 -92.3199234009 
7.9250130653 -92.6765365601 
7.9432821274 -94.2629776001 
7.9615941048 -96.1582565308 
7.9799470901 -96.7234649658 
7.9983425140 -96.7282791138 
8.0167798996 -97.3947219849 
8.0352611542 -102.5830154419 
8.0537843704 -98.9600296021 
8.0723505020 -99.7325439453 
8.0909585953 -98.1337966919 
8.1096105576 -94.6908340454 
8.1283054352 -95.4931335449 
8.1470432281 -97.6910095215 
8.1658239365 -98.9870910645 
8.1846475601 -100.5313644409 
8.2035150528 -102.5111083984 
8.2224273682 -102.7129287720 
8.2413816452 -102.0924606323 
8.2603797913 -97.7875747681 
8.2794208527 -96.1170349121 
8.2985086441 -94.7787933350 
8.3176383972 -93.9181442261 
8.3368120193 -93.8064270020 
8.3560304642 -95.2961273193 
8.3752927780 -100.6616210938 
8.3945999146 -101.2248535156 
8.4139518738 -98.4157638550 
8.4333477020 -96.8927612305 
8.4527883530 -95.1847076416 
8.4722738266 -95.2043685913 
8.4918050766 -97.0284423828 
8.5113801956 -96.7287597656 
8.5310010910 -96.7910385132 
8.5506668091 -100.9668884277 
8.5703792572 -102.1281280518 
8.5901355743 -100.3662033081 
8.6099376678 -97.5881958008 
8.6297855377 -95.8557968140 
8.6496791840 -96.7241897583 
8.6696195602 -99.8373489380 
8.6896047592 -99.0147781372 
8.7096357346 -97.2465820312 
8.7297134399 -96.8500289917 
8.7498369217 -98.6025466919 
8.7700090408 -98.8793487549 
8.7902250290 -96.7831573486 
8.8104887009 -95.8785705566 
8.8307981491 -97.4878921509 
8.8511562347 -100.1232910156 
8.8715600967 -100.7139511108 
8.8920116425 -102.3138122559 
8.9125089645 -103.4977645874 
8.9330539703 -102.1378250122 
8.9536485672 -99.8139343262 
8.9742879868 -99.3199234009 
8.9949760437 -96.4673690796 
9.0157108307 -92.8939056396 
9.0364942551 -91.2649383545 
9.0573263168 -91.6122741699 
9.0782051086 -93.6988830566 
9.0991325378 -98.1667480469 
9.1201076508 -100.9034500122 
9.1411333084 -101.3640136719 
9.1622047424 -98.1184616089 
9.1833257675 -94.5425949097 
9.2044954300 -93.3453750610 
9.2257137299 -94.2722549438 
9.2469825745 -98.0304031372 
9.2682981491 -101.6248016357 
9.2896633148 -96.0378494263 
9.3110780716 -94.9259490967 
9.3325433731 -97.5889511108 
9.3540573120 -102.5475540161 
9.3756198883 -105.1975708008 
9.3972330093 -99.4947357178 
9.4188957214 -95.5568771362 
9.4406089783 -94.1376342773 
9.4623718262 -95.2239227295 
9.4841842651 -96.4513168335 
9.5060472488 -93.7516021729 
9.5279607773 -93.1394958496 
9.5499258041 -93.9710617065 
9.5719404221 -95.4419784546 
9.5940065384 -97.4165573120 
9.6161222458 -99.0496826172 
9.6382904053 -97.8124542236 
9.6605091095 -95.9541625977 
9.6827783585 -95.7468490601 
9.7050991058 -97.4240570068 
9.7274713516 -97.9749526978 
9.7498970032 -100.8288726807 
9.7723722458 -100.9263763428 
9.7948999405 -99.0780487061 
9.8174791336 -97.5579071045 
9.8401107788 -99.0347442627 
9.8627948761 -102.3042068481 
9.8855314255 -96.4628601074 
9.9083194733 -95.0380096436 
9.9311599731 -100.0805053711 
9.9540548325 -97.9384994507 
9.9770011902 -96.7292633057 
10.0000000000 -102.4473190308 
10.0230531693 -102.3742065430 
10.0461568832 -102.1330642700 
10.0693168640 -101.4033355713 
10.0925273895 -100.7916870117 
10.1157941818 -100.6363983154 
10.1391143799 -100.6464157104 
10.1624860764 -100.9209747314 
10.1859140396 -101.0155410767 
10.2093935013 -100.9749526978 
10.2329292297 -100.4118576050 
10.2565202713 -99.6885223389 
10.2801618576 -98.8018875122 
10.3038616180 -97.9646530151 
10.3276157379 -97.3852691650 
10.3514213562 -97.0169754028 
10.3752851486 -96.9751205444 
10.3992004395 -97.3371963501 
10.4231748581 -97.9507904053 
10.4472036362 -99.3395767212 
10.4712848663 -101.0822067261 
10.4954252243 -105.1205596924 
10.5196180344 -107.5401306152 
10.5438690186 -106.6850357056 
10.5681762695 -105.8578643799 
10.5925369263 -105.0507278442 
10.6169557571 -104.9562072754 
10.6414289474 -104.8928756714 
10.6659612656 -103.9915084839 
10.6905498505 -102.9847717285 
10.7151927948 -101.8076629639 
10.7398948669 -100.6703720093 
10.7646503448 -99.5536651611 
10.7894668579 -98.6213760376 
10.8143405914 -97.7859420776 
10.8392686844 -97.2223281860 
10.8642568588 -96.9040222168 
10.8892993927 -96.7926712036 
10.9144029617 -97.0676498413 
10.9395647049 -97.4695587158 
10.9647808075 -98.1716232300 
10.9900588989 -98.9373550415 
11.0153942108 -99.7711486816 
11.0407857895 -100.4322738647 
11.0662384033 -100.9915313721 
11.0917472839 -101.1806259155 
11.1173171997 -101.2405624390 
11.1429462433 -101.1611938477 
11.1686315536 -101.1075897217 
11.1943798065 -101.1061630249 
11.2201833725 -101.3199844360 
11.2460498810 -101.8065643311 
11.2719755173 -102.5287475586 
11.2979583740 -104.0236129761 
11.3240041733 -105.8929824829 
11.3501071930 -108.5396499634 
11.3762731552 -109.2916793823 
11.4024991989 -108.9883270264 
11.4287824631 -107.9052047729 
11.4551296234 -107.0563125610 
11.4815349579 -106.5329513550 
11.5080032349 -106.1141433716 
11.5345335007 -105.4373016357 
11.5611209869 -103.7218780518 
11.5877742767 -102.0080871582 
11.6144876480 -100.3198776245 
11.6412601471 -99.3671951294 
11.6680965424 -98.7504653931 
11.6949930191 -98.5448989868 
11.7219533920 -98.9769821167 
11.7489767075 -99.7242813110 
11.7760591507 -100.9844131470 
11.8032073975 -102.5264587402 
11.8304147720 -103.9366455078 
11.8576879501 -104.2773361206 
11.8850231171 -104.2332839966 
11.9124193192 -104.0067901611 
11.9398813248 -104.3745651245 
11.9674043655 -104.8149337769 
11.9949932098 -105.3188705444 
12.0226459503 -105.0061569214 
12.0503587723 -105.1905975342 
12.0781393051 -105.9529113770 
12.1059799194 -106.9888992310 
12.1338882446 -105.9012222290 
12.1618614197 -101.8109970093 
12.1898946762 -100.0067825317 
12.2179965973 -98.8789138794 
12.2461633682 -98.4149551392 
12.2743921280 -98.5804672241 
12.3026885986 -99.0155563354 
12.3310470581 -99.7507476807 
12.3594741821 -100.7335815430 
12.3879671097 -101.7123718262 
12.4165229797 -102.6387863159 
12.4451465607 -103.0934524536 
12.4738340378 -103.2912521362 
12.5025901794 -103.2126388550 
12.5314130783 -102.8165435791 
12.5602989197 -102.5508804321 
12.5892543793 -102.4559936523 
12.6182737350 -103.1823654175 
12.6473636627 -104.3464584351 
12.6765203476 -105.7214126587 
12.7057399750 -106.1027221680 
12.7350311279 -106.4678344727 
12.7643861771 -107.1056823730 
12.7938127518 -108.7648391724 
12.8233070374 -108.1056671143 
12.8528652191 -106.7023086548 
12.8824958801 -105.1564254761 
12.9121913910 -104.3846130371 
12.9419584274 -103.8897247314 
12.9717941284 -103.6113586426 
13.0016946793 -103.3756103516 
13.0316677094 -102.9823913574 
13.0617103577 -102.4878692627 
13.0918188095 -101.9460144043 
13.1219997406 -101.4990158081 
13.1522474289 -101.1180114746 
13.1825675964 -100.8016967773 
13.2129583359 -100.5690383911 
13.2434148788 -100.3438339233 
13.2739458084 -100.1138153076 
13.3045425415 -99.8544692993 
13.3352146149 -99.6716842651 
13.3659563065 -99.6465530396 
13.3967657089 -99.8361206055 
13.4276504517 -100.5295333862 
13.4586019516 -101.8989105225 
13.4896287918 -104.0505752563 
13.5207271576 -107.1516494751 
13.5518932343 -106.1725082397 
13.5831346512 -104.8380508423 
13.6144447327 -103.5031509399 
13.6458311081 -102.6532211304 
13.6772890091 -101.8806686401 
13.7088165283 -101.1850738525 
13.7404203415 -100.5895080566 
13.7720966339 -100.1509704590 
13.8038425446 -99.9056625366 
13.8356647491 -99.7234725952 
13.8675565720 -99.5224456787 
13.8995265961 -99.1556854248 
13.9315700531 -98.6016082764 
13.9636831284 -98.0789718628 
13.9958744049 -97.6574401855 
14.0281352997 -97.4150466919 
14.0604753494 -97.4174804688 
14.0928897858 -97.5469665527 
14.1253747940 -97.7561721802 
14.1579389572 -97.9966201782 
14.1905736923 -98.2306060791 
14.2232875824 -98.5795974731 
14.2560777664 -99.1868972778 
14.2889385223 -100.2011871338 
14.3218793869 -101.9605102539 
14.3548927307 -103.8181304932 
14.3879852295 -104.0775756836 
14.4211549759 -103.2882919312 
14.4543962479 -102.7635726929 
14.4877185822 -102.9058990479 
14.5211143494 -103.2661590576 
14.5545902252 -103.8798599243 
14.5881433487 -104.8941574097 
14.6217708588 -106.6311798096 
14.6554784775 -105.3865203857 
14.6892642975 -103.4202880859 
14.7231245041 -101.9502258301 
14.7570667267 -101.6975936890 
14.7910823822 -102.6730957031 
14.8251810074 -105.0460128784 
14.8593578339 -105.6859664917 
14.8936100006 -105.6352005005 
14.9279451370 -106.3198776245 
14.9623546600 -109.2341384888 
14.9968481064 -111.2618637085 
15.0314216614 -109.0486145020 
15.0660696030 -107.3437805176 
15.1008024216 -107.2541809082 
15.1356105804 -107.6641693115 
15.1705036163 -108.2210540771 
15.2054767609 -109.4519958496 
15.2405261993 -108.4084091187 
15.2756614685 -106.1584625244 
15.3108730316 -104.1340408325 
15.3461694717 -103.1641921997 
15.3815479279 -102.9589920044 
15.4170036316 -103.1373443604 
15.4525451660 -103.5568542480 
15.4881677628 -104.1778488159 
15.5238695145 -104.9454650879 
15.5596570969 -105.7972183228 
15.5955238342 -106.7965545654 
15.6314764023 -108.4032058716 
15.6675128937 -108.3047256470 
15.7036275864 -106.4657058716 
15.7398300171 -103.9862365723 
15.7761106491 -101.8891906738 
15.8124799728 -100.0848541260 
15.8489332199 -98.8202896118 
15.8854665756 -98.2023544312 
15.9220876694 -98.1452407837 
15.9587898254 -98.5667343140 
15.9955797195 -99.2800369263 
16.0324554443 -99.9087982178 
16.0694122314 -100.0058135986 
16.1064567566 -99.5964584351 
16.1435832977 -99.4517517090 
16.1807994843 -99.7687301636 
16.2181015015 -100.5256805420 
16.2554855347 -101.6414108276 
16.2929611206 -102.9356307983 
16.3305225372 -104.1536712646 
16.3681640625 -105.0835113525 
16.4058990479 -105.7196044922 
16.4437160492 -106.1201324463 
16.4816246033 -105.9449157715 
16.5196208954 -104.7884292603 
16.5576992035 -103.0303344727 
16.5958709717 -101.3403244019 
16.6341247559 -100.1736907959 
16.6724720001 -99.6903915405 
16.7109088898 -99.8809661865 
16.7494277954 -100.6727600098 
16.7880401611 -102.0000381470 
16.8267383575 -103.9079208374 
16.8655300140 -106.9084548950 
16.9044113159 -110.5471649170 
16.9433765411 -109.2038116455 
16.9824371338 -107.3238067627 
17.0215835571 -106.0460433960 
17.0608234406 -104.8566741943 
17.1001548767 -103.4001922607 
17.1395721436 -101.8437423706 
17.1790847778 -100.6457672119 
17.2186832428 -100.0815353394 
17.2583789825 -100.1998214722 
17.2981643677 -100.9536743164 
17.3380393982 -102.2144165039 
17.3780078888 -103.6523132324 
17.4180717468 -104.4172897339 
17.4582214355 -103.9836273193 
17.4984683990 -102.9464187622 
17.5388031006 -102.0002593994 
17.5792369843 -101.4223632812 
17.6197624207 -101.2257843018 
17.6603775024 -101.2930068970 
17.7010898590 -101.3738021851 
17.7418937683 -101.1743392944 
17.7827949524 -100.6545104980 
17.8237895966 -100.1247482300 
17.8648738861 -99.9648818970 
17.9060592651 -100.3261108398 
17.9473342896 -101.0648498535 
17.9887084961 -101.8723526001 
18.0301799774 -102.5289535522 
18.0717391968 -103.0391769409 
18.1134014130 -103.4680252075 
18.1551551819 -103.8378677368 
18.1970081329 -104.3155212402 
18.2389583588 -105.2275695801 
18.2810001373 -106.5045013428 
18.3231449127 -107.1398010254 
18.3653850555 -106.6183700562 
18.4077186584 -106.2970809937 
18.4501552582 -106.4123764038 
18.4926853180 -106.6198196411 
18.5353164673 -105.8344268799 
18.5780467987 -104.2225418091 
18.6208705902 -102.7630081177 
18.6637973785 -101.8156661987 
18.7068195343 -101.1992950439 
18.7499446869 -100.6818542480 
18.7931709290 -100.2953948975 
18.8364906311 -100.1169891357 
18.8799152374 -100.0640182495 
18.9234333038 -100.0783843994 
18.9670581818 -100.5981597900 
19.0107841492 -101.9357070923 
19.0546054840 -103.0986328125 
19.0985336304 -104.0339508057 
19.1425571442 -104.5449676514 
19.1866874695 -104.0084991455 
19.2309188843 -102.7289047241 
19.2752475739 -101.7392578125 
19.3196830750 -101.3141174316 
19.3642177582 -101.4186630249 
19.4088573456 -101.8511276245 
19.4536018372 -102.1101226807 
19.4984436035 -101.9328155518 
19.5433940887 -101.7015762329 
19.5884494781 -101.6084442139 
19.6336021423 -101.5814514160 
19.6788635254 -101.6539001465 
19.7242259979 -101.9725265503 
19.7696971893 -102.5957870483 
19.8152732849 -103.5393371582 
19.8609485626 -104.2089920044 
19.9067344666 -105.2979965210 
19.9526214600 -107.1565322876 
19.9986190796 -108.0525436401 
20.0447216034 -107.7457275391 
20.0909271240 -108.0338745117 
20.1372432709 -108.8202133179 
20.1836605072 -109.9922409058 
20.2301921844 -111.6265487671 
20.2768287659 -108.4444885254 
20.3235683441 -105.0938186646 
20.3704223633 -104.4380035400 
20.4173774719 -105.0768814087 
20.4644451141 -105.8746948242 
20.5116233826 -105.7297973633 
20.5589046478 -104.5170288086 
20.6063003540 -103.4068756104 
20.6538047791 -102.8231048584 
20.7014122009 -102.5597534180 
20.7491359711 -102.4831237793 
20.7969646454 -103.1626052856 
20.8449096680 -104.2447662354 
20.8929634094 -105.5589675903 
20.9411239624 -106.7653198242 
20.9894008636 -107.6698760986 
21.0377826691 -108.4808959961 
21.0862808228 -109.2501907349 
21.1348934174 -105.9711380005 
21.1836109161 -103.5118026733 
21.2324447632 -102.2168502808 
21.2813873291 -101.8299255371 
21.3304481506 -102.0952758789 
21.3796234131 -102.7782821655 
21.4289054871 -103.7861175537 
21.4783058167 -103.7132797241 
21.5278148651 -102.9219055176 
21.5774440765 -102.1105194092 
21.6271877289 -101.5462875366 
21.6770401001 -101.3861389160 
21.7270126343 -101.9197845459 
21.7771015167 -102.3409805298 
21.8272991180 -102.2211456299 
21.8776187897 -101.6282577515 
21.9280471802 -101.1370925903 
21.9785995483 -101.6149291992 
22.0292682648 -103.5911102295 
22.0800457001 -105.5538482666 
22.1309490204 -107.2135620117 
22.1819610596 -107.8243103027 
22.2330989838 -106.6394958496 
22.2843532562 -105.1737213135 
22.3357219696 -104.8353424072 
22.3872127533 -105.0724792480 
22.4388160706 -105.7753372192 
22.4905452728 -105.9951324463 
22.5423946381 -105.7487487793 
22.5943565369 -105.2371444702 
22.6464443207 -104.4774398804 
22.6986465454 -103.3328628540 
22.7509746552 -102.7649078369 
22.8034229279 -102.6706314087 
22.8559856415 -102.4471969604 
22.9086780548 -101.9370269775 
22.9614830017 -101.9690399170 
23.0144176483 -102.3755645752 
23.0674743652 -102.5557556152 
23.1206455231 -102.2716979980 
23.1739463806 -102.3628082275 
23.2273712158 -102.8065185547 
23.2809123993 -103.1474609375 
23.3345813751 -102.6338806152 
23.3883705139 -101.6922378540 
23.4422893524 -101.4121017456 
23.4963302612 -101.5361022949 
23.5504913330 -101.9026641846 
23.6047840118 -101.8551635742 
23.6591949463 -101.7960433960 
23.7137374878 -102.6420440674 
23.7684059143 -104.8196105957 
23.8231925964 -106.7224578857 
23.8781147003 -107.6854782104 
23.9331550598 -106.0191955566 
23.9883289337 -104.5264892578 
24.0436306000 -103.4507751465 
24.0990524292 -103.0577011108 
24.1546096802 -103.8900833130 
24.2102870941 -104.8161544800 
24.2660999298 -105.0126342773 
24.3220424652 -103.7541427612 
24.3781070709 -102.7085037231 
24.4343070984 -101.9306640625 
24.4906349182 -102.2125778198 
24.5470886230 -103.1357574463 
24.6036777496 -105.2267303467 
24.6603908539 -107.5830993652 
24.7172412872 -108.1066818237 
24.7742233276 -107.3814926147 
24.8313293457 -106.5719451904 
24.8885746002 -105.8397521973 
24.9459438324 -104.7649536133 
25.0034542084 -103.9328536987 
25.0610961914 -103.7692871094 
25.1188621521 -104.7457199097 
25.1767711639 -106.4554977417 
25.2348041534 -105.0602722168 
25.2929801941 -103.3839492798 
25.3512897491 -103.1746520996 
25.4097251892 -104.1224441528 
25.4683036804 -105.5946960449 
25.5270099640 -106.7427139282 
25.5858592987 -109.7590560913 
25.6448421478 -113.5561523438 
25.7039566040 -112.5853652954 
25.7632122040 -111.3470764160 
25.8225975037 -109.4228134155 
25.8821277618 -108.6895904541 
25.9417953491 -108.3846893311 
26.0015926361 -106.3527984619 
26.0615367889 -104.2461929321 
26.1216163635 -103.3568572998 
26.1818294525 -103.5644836426 
26.2421875000 -105.9557495117 
26.3026771545 -109.6711578369 
26.3633136749 -108.7355041504 
26.4240913391 -107.1330490112 
26.4850006104 -106.8275909424 
26.5460567474 -107.2867202759 
26.6072483063 -106.3350982666 
26.6685867310 -105.0176849365 
26.7300662994 -103.6175842285 
26.7916812897 -102.9097290039 
26.8534450531 -102.8459472656 
26.9153442383 -103.6747970581 
26.9773941040 -105.5466003418 
27.0395870209 -106.8213577271 
27.1019134521 -106.1678619385 
27.1643943787 -105.1206436157 
27.2270088196 -104.1762771606 
27.2897777557 -103.7109451294 
27.3526897430 -104.2024536133 
27.4157390594 -105.7465057373 
27.4789428711 -108.0758132935 
27.5422897339 -110.2116699219 
27.6057777405 -109.3811340332 
27.6694183350 -108.3028411865 
27.7331981659 -108.1381149292 
27.7971324921 -108.2471771240 
27.8612155914 -107.6848678589 
27.9254379272 -106.9360733032 
27.9898147583 -106.9069900513 
28.0543327332 -107.6635589600 
28.1190090179 -108.4532165527 
28.1838321686 -108.2629165649 
28.2487983704 -106.8396835327 
28.3139209747 -106.1414413452 
28.3791866302 -105.0906066895 
28.4446105957 -103.5794525146 
28.5101852417 -103.2050399780 
28.5759029388 -104.5688323975 
28.6417808533 -108.0375518799 
28.7078018188 -112.2246246338 
28.7739830017 -110.2113342285 
28.8403167725 -107.0510787964 
28.9067974091 -103.4237747192 
28.9734363556 -100.9548950195 
29.0402297974 -100.0007019043 
29.1071701050 -100.4260711670 
29.1742725372 -102.2049789429 
29.2415218353 -104.1557846069 
29.3089332581 -106.0375061035 
29.3765010834 -107.8736267090 
29.4442157745 -109.1563644409 
29.5120944977 -110.0624847412 
29.5801219940 -111.0031127930 
29.6483135223 -109.3846893311 
29.7166633606 -107.1387557983 
29.7851619720 -105.7337417603 
29.8538284302 -104.6041793823 
29.9226436615 -103.4992218018 
29.9916248322 -101.6922531128 
30.0607662201 -102.2675247192 
30.1300582886 -102.2628860474 
30.1995182037 -102.4421157837 
30.2691307068 -102.7993087769 
30.3389110565 -103.3394699097 
30.4088535309 -104.0037841797 
30.4789466858 -104.7273330688 
30.5492115021 -105.4591674805 
30.6196308136 -106.1500473022 
30.6902198792 -106.7576217651 
30.7609710693 -107.2307128906 
30.8318767548 -107.5730285645 
30.9029541016 -107.7820968628 
30.9741973877 -107.8488082886 
31.0455951691 -107.7711791992 
31.1171646118 -107.5607147217 
31.1888923645 -107.2499008179 
31.2607936859 -106.9191818237 
31.3328609467 -106.6225814819 
31.4050846100 -106.3772277832 
31.4774856567 -106.1715316772 
31.5500431061 -105.9718704224 
31.6227760315 -105.7366638184 
31.6956787109 -105.4545898438 
31.7687397003 -105.1955795288 
31.8419761658 -105.0225982666 
31.9153747559 -104.9724807739 
31.9889507294 -105.0570755005 
32.0626945496 -105.2652359009 
32.1366043091 -105.5670242310 
32.2106895447 -105.9171218872 
32.2849388123 -106.2409667969 
32.3593635559 -106.4705123901 
32.4339637756 -106.5575408936 
32.5087280273 -106.4802780151 
32.5836715698 -106.2534027100 
32.6587867737 -105.9299774170 
32.7340698242 -105.5913314819 
32.8095321655 -105.3236541748 
32.8851585388 -105.2082138062 
32.9609718323 -105.2714767456 
33.0369567871 -105.5021438599 
33.1131095886 -105.8751907349 
33.1894493103 -106.3491287231 
33.2659530640 -106.8709335327 
33.3426399231 -107.3821105957 
33.4195060730 -107.8220138550 
33.4965438843 -108.1297302246 
33.5737648010 -108.2482604980 
33.6511535645 -108.1358032227 
33.7287292480 -107.8170547485 
33.8064880371 -107.3724517822 
33.8844146729 -106.8704147339 
33.9625282288 -106.3718719482 
34.0408134460 -105.9292984009 
34.1192893982 -105.5845184326 
34.1979484558 -105.3660736084 
34.2767753601 -105.2864227295 
34.3557968140 -105.3412094116 
34.4349899292 -105.5106735229 
34.5143737793 -105.7640457153 
34.5939407349 -106.0675201416 
34.6736831665 -106.3950653076 
34.7536163330 -106.7380905151 
34.8337364197 -107.1049575806 
34.9140319824 -107.5078201294 
34.9945182800 -107.9500579834 
35.0751838684 -108.4142913818 
35.1560440063 -108.8547821045 
35.2370910645 -109.2033615112 
35.3183135986 -109.3989105225 
35.3997344971 -109.4175567627 
35.4813346863 -109.2719345093 
35.5631332397 -108.9929275513 
35.6451187134 -108.6247253418 
35.7272834778 -108.2288589478 
35.8096466064 -107.8752975464 
35.8921890259 -107.6220932007 
35.9749336243 -107.4987335205 
36.0578689575 -107.5020675659 
36.1409835815 -107.6029052734 
36.2243003845 -107.7614212036 
36.3078002930 -107.9450912476 
36.3915023804 -108.1381378174 
36.4753990173 -108.3317565918 
36.5594749451 -108.5009078979 
36.6437568665 -108.5905990601 
36.7282333374 -108.5355834961 
36.8128967285 -108.3073272705 
36.8977622986 -108.0533523560 
36.9828147888 -107.6236343384 
37.0680732727 -107.1827468872 
37.1535263062 -106.7783203125 
37.2391700745 -106.4332122803 
37.3250198364 -106.1605300903 
37.4110565186 -105.9753265381 
37.4972991943 -105.8962783813 
37.5837440491 -105.9390640259 
37.6703796387 -106.1064834595 
37.7572212219 -106.3816986084 
37.8442535400 -106.7294464111 
37.9314994812 -107.1064682007 
38.0189437866 -107.6319961548 
38.1065788269 -108.0374069214 
38.1944274902 -108.1580734253 
38.2824707031 -108.1540985107 
38.3707237244 -108.0743637085 
38.4591827393 -107.9843139648 
38.5478324890 -107.9125137329 
38.6366996765 -107.8321685791 
38.7257690430 -107.6849746704 
38.8150367737 -107.4300918579 
38.9045181274 -107.0822906494 
38.9941940308 -106.7086868286 
39.0840911865 -106.3917388916 
39.1741943359 -106.1919708252 
39.2644920349 -106.1314086914 
39.3550109863 -106.1959915161 
39.4457244873 -106.3480148315 
39.5366630554 -106.5405349731 
39.6278076172 -106.7929229736 
39.7191543579 -106.9035415649 
39.8107185364 -106.8447570801 
39.9024848938 -106.7169113159 
39.9944763184 -106.5857620239 
40.0866775513 -106.5196609497 
40.1790771484 -106.5651855469 
40.2717056274 -106.7345962524 
40.3645324707 -106.9991149902 
40.4575881958 -107.2873382568 
40.5508575439 -107.4987716675 
40.6443290710 -107.4648590088 
40.7380294800 -107.0812606812 
40.8319320679 -106.7142028809 
40.9260635376 -106.3728637695 
41.0204124451 -106.1051559448 
41.1149673462 -105.9194030762 
41.2097511292 -105.8003997803 
41.3047561646 -105.7309341431 
41.3999671936 -105.7063293457 
41.4954071045 -105.7764053345 
41.5910568237 -105.9663162231 
41.6869392395 -106.1679916382 
41.7830429077 -106.4169082642 
41.8793563843 -106.6989059448 
41.9759025574 -106.9800796509 
42.0726585388 -107.1894531250 
42.1696510315 -107.1251831055 
42.2668647766 -106.6482162476 
42.3642959595 -106.2401885986 
42.4619598389 -105.9490127563 
42.5598373413 -105.8664016724 
42.6579513550 -106.0275573730 
42.7562942505 -106.4208068848 
42.8548507690 -107.3087692261 
42.9536437988 -108.2528076172 
43.0526542664 -108.6316299438 
43.1519050598 -108.6376953125 
43.2513885498 -108.2551651001 
43.3510856628 -107.6205978394 
43.4510231018 -106.5831375122 
43.5511932373 -105.8008041382 
43.6515808105 -105.5429077148 
43.7522125244 -105.5253143311 
43.8530654907 -105.7385406494 
43.9541625977 -106.3618621826 
44.0554924011 -107.0070648193 
44.1570434570 -107.2055969238 
44.2588386536 -107.1683654785 
44.3608589172 -106.9920883179 
44.4631271362 -106.7992477417 
44.5656280518 -106.8939514160 
44.6683578491 -107.1686782837 
44.7713317871 -107.5426177979 
44.8745346069 -107.9324493408 
44.9779853821 -108.3488159180 
45.0816764832 -108.4928970337 
45.1855926514 -108.4083480835 
45.2897605896 -108.2259750366 
45.3941574097 -107.8447570801 
45.4988059998 -107.4449462891 
45.6036949158 -107.2220077515 
45.7088165283 -107.0907058716 
45.8141899109 -107.1970520020 
45.9197959900 -107.6694107056 
46.0256576538 -108.1713256836 
46.1317596436 -108.6668548584 
46.2380981445 -108.9860076904 
46.3446922302 -108.7361450195 
46.4515342712 -108.3338546753 
46.5586090088 -107.9077529907 
46.6659393311 -107.3613586426 
46.7735099792 -106.9383239746 
46.8813400269 -106.7192153931 
46.9894180298 -106.5383605957 
47.0977287292 -106.3207702637 
47.2063064575 -106.1307296753 
47.3151206970 -106.0154953003 
47.4241981506 -105.9269104004 
47.5335273743 -106.0271530151 
47.6430969238 -106.2743072510 
47.7529296875 -106.6596450806 
47.8630027771 -107.4076538086 
47.9733428955 -108.1883850098 
48.0839385986 -108.5785980225 
48.1947746277 -108.7415466309 
48.3058815002 -108.4743270874 
48.4172286987 -108.1629486084 
48.5288505554 -107.8349914551 
48.6407241821 -107.7966384888 
48.7528457642 -107.9644699097 
48.8652381897 -108.3377380371 
48.9778900146 -108.6438064575 
49.0907859802 -108.7155761719 
49.2039566040 -108.6125869751 
49.3173751831 -108.3142013550 
49.4310684204 -107.9910049438 
49.5450248718 -107.4356613159 
49.6592292786 -107.0067138672 
49.7737121582 -106.8931503296 
49.8884429932 -106.9749755859 
50.0034523010 -107.1693725586 
50.1187286377 -107.2781677246 
50.2342567444 -107.3816757202 
50.3500633240 -107.4754409790 
50.4661254883 -107.5562973022 
50.5824661255 -107.5705184937 
50.6990776062 -107.5157241821 
50.8159408569 -107.3484497070 
50.9330902100 -107.1361465454 
51.0504951477 -107.0037384033 
51.1681823730 -106.8931198120 
51.2861442566 -106.9010086060 
51.4043617249 -107.0661926270 
51.5228652954 -107.3777999878 
51.6416435242 -107.6913528442 
51.7606811523 -108.2409362793 
51.8800086975 -108.7179641724 
51.9995956421 -108.8995132446 
52.1194725037 -108.8878479004 
52.2396240234 -108.8418731689 
52.3600425720 -108.7978668213 
52.4807510376 -108.7400588989 
52.6017227173 -108.5932922363 
52.7229881287 -108.4106445312 
52.8445320129 -108.3248596191 
52.9663429260 -108.4129486084 
53.0884475708 -108.5976104736 
53.2108192444 -108.9706268311 
53.3334884644 -109.2983932495 
53.4564399719 -109.3956604004 
53.5796623230 -109.3359832764 
53.7031822205 -109.2874755859 
53.8269729614 -109.4074172974 
53.9510612488 -109.7989425659 
54.0754356384 -110.2906951904 
54.2000846863 -110.5105438232 
54.3250350952 -110.3307723999 
54.4502563477 -109.7669067383 
54.5757827759 -109.0513916016 
54.7015991211 -108.3044738770 
54.8276901245 -107.7255477905 
54.9540901184 -107.5184783936 
55.0807762146 -107.6858367920 
55.2077407837 -108.2263641357 
55.3350143433 -108.8033905029 
55.4625663757 -108.7481460571 
55.5904273987 -107.9871444702 
55.7185821533 -107.0256042480 
55.8470153809 -106.3935623169 
55.9757652283 -106.2458267212 
56.1047897339 -106.4379501343 
56.2341308594 -106.9061355591 
56.3637733459 -107.4250640869 
56.4936943054 -107.7474288940 
56.6239318848 -107.8553390503 
56.7544555664 -107.8522720337 
56.8852920532 -107.8944549561 
57.0164337158 -108.0062484741 
57.1478614807 -108.0892639160 
57.2796058655 -108.0045242310 
57.4116401672 -107.6487503052 
57.5439910889 -107.3714828491 
57.6766510010 -107.3479080200 
57.8096008301 -107.6151733398 
57.9428710938 -108.1390762329 
58.0764503479 -108.6705017090 
58.2103195190 -108.9382247925 
58.3445129395 -108.9501190186 
58.4790039062 -108.8899307251 
58.6138191223 -108.8879623413 
58.7489433289 -108.9000015259 
58.8843612671 -108.8842010498 
59.0201110840 -108.8859329224 
59.1561584473 -108.9231338501 
59.2925338745 -108.5120391846 
59.4292221069 -105.6000823975 
59.5662117004 -100.6797637939 
59.7035331726 -96.3203277588 
59.8411521912 -94.4570846558 
59.9791069031 -93.8668899536 
60.1173782349 -94.3355407715 
60.2559547424 -96.0819778442 
60.3948669434 -100.2853775024 
60.5340805054 -105.1694183350 
60.6736335754 -108.4156188965 
60.8135070801 -108.9476470947 
60.9536857605 -108.8527755737 
61.0942039490 -108.8123168945 
61.2350311279 -109.0088348389 
61.3761978149 -109.3048629761 
61.5176925659 -109.5060043335 
61.6594963074 -109.4605255127 
61.8016395569 -109.3366775513 
61.9441146851 -109.3094177246 
62.0869026184 -109.2469406128 
62.2300338745 -109.0078277588 
62.3734779358 -108.6707229614 
62.5172691345 -108.4387435913 
62.6613922119 -108.5043106079 
62.8058319092 -108.5987701416 
62.9506225586 -108.6726531982 
63.0957260132 -108.7671203613 
63.2411842346 -108.7781372070 
63.3869781494 -108.6921997070 
63.5330886841 -108.6376571655 
63.6795539856 -108.8985595703 
63.8263397217 -109.3206405640 
63.9734840393 -109.8395843506 
64.1209640503 -110.4021911621 
64.2687683105 -110.4700317383 
64.4169311523 -110.2261581421 
64.5654144287 -109.9251556396 
64.7142562866 -109.5471191406 
64.8634490967 -109.1164016724 
65.0129623413 -108.7692413330 
65.1628417969 -108.4080581665 
65.3130645752 -107.8894653320 
65.4636154175 -107.5390167236 
65.6145324707 -107.6228027344 
65.7657775879 -108.1300811768 
65.9173889160 -108.9536437988 
66.0693511963 -109.1501693726 
66.2216491699 -108.8167343140 
66.3743133545 -108.6814041138 
66.5273056030 -108.8147583008 
66.6806793213 -109.1216278076 
66.8343963623 -109.2310638428 
66.9884567261 -109.1086273193 
67.1428909302 -109.0366668701 
67.2976608276 -109.1426391602 
67.4528045654 -109.5715408325 
67.6083068848 -110.2111053467 
67.7641448975 -110.8043670654 
67.9203643799 -111.1644439697 
68.0769271851 -111.2557144165 
68.2338714600 -111.1792144775 
68.3911743164 -110.9158935547 
68.5488204956 -110.5538024902 
68.7068481445 -110.1939849854 
68.8652420044 -109.9908218384 
69.0239791870 -110.0818405151 
69.1831054688 -110.4566421509 
69.3425750732 -110.8248062134 
69.5024337769 -111.0379562378 
69.6626586914 -110.7140274048 
69.8232345581 -109.7895812988 
69.9842071533 -108.9569854736 
70.1455230713 -108.6027908325 
70.3072357178 -108.6919555664 
70.4693145752 -108.9851913452 
70.6317520142 -109.2839431763 
70.7945785522 -109.5740890503 
70.9577713013 -109.8645858765 
71.1213531494 -110.0768051147 
71.2853088379 -110.2710800171 
71.4496307373 -110.4171905518 
71.6143417358 -110.3205642700 
71.7794189453 -110.1277847290 
71.9448928833 -110.1464614868 
72.1107559204 -110.3219070435 
72.2769775391 -110.2072753906 
72.4435958862 -109.7096633911 
72.6105880737 -109.1701812744 
72.7779769897 -108.8228988647 
72.9457550049 -108.7890243530 
73.1138992310 -109.0955963135 
73.2824554443 -109.5855941772 
73.4513931274 -109.9532318115 
73.6207046509 -110.0322341919 
73.7904281616 -110.0480880737 
73.9605178833 -110.1183547974 
74.1310272217 -109.8031005859 
74.3019256592 -109.0089797974 
74.4731903076 -108.4274826050 
74.6448822021 -108.4686965942 
74.8169403076 -108.9595870972 
74.9894180298 -109.5517578125 
75.1623001099 -110.0477294922 
75.3355484009 -110.1223602295 
75.5092239380 -109.5298461914 
75.6832809448 -108.7592239380 
75.8577575684 -108.2819595337 
76.0326385498 -108.0974197388 
76.2078933716 -108.2031402588 
76.3835830688 -108.8155975342 
76.5596542358 -109.5945739746 
76.7361450195 -109.9940414429 
76.9130477905 -109.6914443970 
77.0903396606 -109.1016921997 
77.2680587769 -108.6809768677 
77.4461898804 -108.6073150635 
77.6247100830 -108.8171463013 
77.8036575317 -109.0344696045 
77.9830017090 -108.9593505859 
78.1627807617 -108.6640243530 
78.3429718018 -108.8077697754 
78.5235595703 -109.4243011475 
78.7045822144 -110.1374816895 
78.8860015869 -110.3731842041 
79.0678634644 -110.0486221313 
79.2501449585 -109.7171325684 
79.4328155518 -109.5929412842 
79.6159362793 -109.4709701538 
79.7994613647 -109.5685119629 
79.9834213257 -110.0528793335 
80.1678161621 -110.6506118774 
80.3526077271 -110.9096908569 
80.5378494263 -110.6851806641 
80.7234954834 -110.2141036987 
80.9095916748 -109.6221847534 
81.0961151123 -109.1038665771 
81.2830429077 -109.0945434570 
81.4704284668 -110.0429840088 
81.6582260132 -111.5763244629 
81.8464736938 -112.1848297119 
82.0351638794 -111.5335845947 
82.2242584229 -109.9843826294 
82.4138107300 -108.8364944458 
82.6038055420 -108.4807662964 
82.7942123413 -108.7174682617 
82.9850845337 -109.7082519531 
83.1763687134 -110.6020507812 
83.3681182861 -110.6766510010 
83.5603103638 -110.6128616333 
83.7529220581 -110.8564834595 
83.9460067749 -110.8962783813 
84.1395034790 -110.3655624390 
84.3334732056 -109.8657379150 
84.5278930664 -109.7059249878 
84.7227325439 -109.8899383545 
84.9180526733 -110.4413070679 
85.1137924194 -111.1318206787 
85.3100128174 -111.0199661255 
85.5066757202 -110.9235687256 
85.7037811279 -111.4920196533 
85.9013519287 -112.0189743042 
86.0993652344 -111.9011001587 
86.2978515625 -111.4672622681 
86.4967956543 -110.8793106079 
86.6961822510 -110.5578613281 
86.8960418701 -111.0223312378 
87.0963668823 -112.1213760376 
87.2971343994 -112.3939743042 
87.4983825684 -111.7140121460 
87.7000732422 -111.0663909912 
87.9022521973 -110.7113189697 
88.1048965454 -110.4027175903 
88.3079833984 -110.1181182861 
88.5115661621 -109.7875900269 
88.7155914307 -109.5481262207 
88.9201126099 -109.5797500610 
89.1251068115 -109.6804046631 
89.3305435181 -109.6926879883 
89.5364837646 -110.1100006104 
89.7428665161 -110.5670013428 
89.9497604370 -110.7366485596 
90.1571197510 -111.3232727051 
90.3649444580 -112.5302810669 
90.5732650757 -112.7327346802 
90.7820434570 -111.5558319092 
90.9913253784 -110.4405746460 
91.2010955811 -110.0291748047 
91.4113159180 -110.4608917236 
91.6220550537 -111.5164642334 
91.8332748413 -112.4956817627 
92.0449523926 -113.1410751343 
92.2571487427 -113.3066253662 
92.4698104858 -112.4745178223 
92.6829833984 -111.3336715698 
92.8966522217 -110.6966934204 
93.1107864380 -110.5872802734 
93.3254394531 -110.6224212646 
93.5405578613 -110.5499191284 
93.7562026978 -110.3877334595 
93.9723434448 -110.3228836060 
94.1889572144 -110.4497680664 
94.4060897827 -110.5035247803 
94.6237030029 -110.4089279175 
94.8418426514 -110.8456954956 
95.0604858398 -111.7388534546 
95.2796096802 -112.0134963989 
95.4992599487 -111.6932449341 
95.7193984985 -111.5989074707 
95.9400634766 -111.8241882324 
96.1612396240 -111.9939880371 
96.3828964233 -111.8659133911 
96.6050872803 -111.4965896606 
96.8277740479 -110.8875732422 
97.0509948730 -110.2301940918 
97.2747268677 -109.9238815308 
97.4989547729 -109.8477020264 
97.7237243652 -110.2210083008 
97.9490127563 -110.7292251587 
98.1747894287 -111.0985870361 
98.4011154175 -111.6218185425 
98.6279373169 -112.0943527222 
98.8553085327 -112.1365661621 
99.0832061768 -111.8847122192 
99.3115997314 -111.6942138672 
99.5405502319 -111.4586639404 
99.7699966431 -111.3263092041 
100.0000000000 -111.6086120605 
100.2305068970 -111.6123275757 
100.4616012573 -111.6190032959 
100.6931686401 -111.6278305054 
100.9252777100 -111.6370162964 
101.1579742432 -111.6464614868 
101.3911514282 -111.6587448120 
101.6248626709 -111.6791458130 
101.8591156006 -111.7147216797 
102.0939636230 -111.7722702026 
102.3292999268 -111.8554077148 
102.5651702881 -111.9616851807 
102.8016510010 -112.0804061890 
103.0386123657 -112.1925888062 
103.2761230469 -112.2746505737 
103.5142440796 -112.3058090210 
103.7528457642 -112.2757186890 
103.9920043945 -112.1950531006 
104.2317123413 -112.0896987915 
104.4720382690 -111.9845809937 
104.7128524780 -111.8975906372 
104.9542236328 -111.8354797363 
105.1962051392 -111.7951583862 
105.4386901855 -111.7685470581 
105.6817321777 -111.7487487793 
105.9253921509 -111.7345504761 
106.1695632935 -111.7309722900 
106.4142913818 -111.7455978394 
106.6596374512 -111.7826766968 
106.9055023193 -111.8381271362 
107.1519241333 -111.8984451294 
107.3989181519 -111.9450073242 
107.6465377808 -111.9626464844 
107.8946685791 -111.9480133057 
108.1433715820 -111.9119720459 
108.3927154541 -111.8732833862 
108.6425628662 -111.8473968506 
108.8929977417 -111.8369445801 
109.1440582275 -111.8297500610 
109.3956451416 -111.8058929443 
109.6478118896 -111.7510070801 
109.9005584717 -111.6676406860 
110.1539459229 -111.5761642456 
110.4078598022 -111.5044631958 
110.6623535156 -111.4722824097 
110.9175033569 -111.4821548462 
111.1731719971 -111.5291137695 
111.4294357300 -111.5911102295 
111.6863479614 -111.6443939209 
111.9437942505 -111.6727218628 
112.2018356323 -111.6714172363 
112.4605255127 -111.6456451416 
112.7197570801 -111.6060791016 
112.9795837402 -111.5654144287 
113.2400131226 -111.5367050171 
113.5010986328 -111.5322341919 
113.7627258301 -111.5618133545 
114.0249557495 -111.6304626465 
114.2878570557 -111.7362747192 
114.5513000488 -111.8694381714 
114.8153457642 -112.0134277344 
115.0800704956 -112.2039260864 
115.3453369141 -112.3380279541 
115.6112136841 -112.3861846924 
115.8777084351 -112.4121856689 
116.1448745728 -112.4230880737 
116.4125976562 -112.4201202393 
116.6809387207 -112.3990631104 
116.9499588013 -112.3553314209 
117.2195358276 -112.2898406982 
117.4897384644 -112.2108688354 
117.7606277466 -112.1310501099 
118.0320739746 -112.0623626709 
118.3041458130 -112.0130081177 
118.5768432617 -111.9871520996 
118.8502349854 -111.9857177734 
119.1241912842 -112.0060043335 
119.3987808228 -112.0578155518 
119.6740722656 -112.0979766846 
119.9499282837 -112.0995864868 
120.2264251709 -112.0830841064 
120.5036163330 -112.0604019165 
120.7813873291 -112.0447921753 
121.0597991943 -112.0417175293 
121.3389129639 -112.0441436768 
121.6186141968 -112.0350112915 
121.8989486694 -111.9964294434 
122.1799392700 -111.9209289551 
122.4616394043 -111.7645111084 
122.7439193726 -111.6320114136 
123.0268554688 -111.6043701172 
123.3105087280 -111.6432113647 
123.5947418213 -111.7497482300 
123.8796386719 -111.9140014648 
124.1652603149 -112.1197433472 
124.4514694214 -112.3502883911 
124.7383422852 -112.7123794556 
125.0258712769 -113.0684738159 
125.3141326904 -113.2720184326 
125.6029891968 -113.4205551147 
125.8925170898 -113.4870147705 
126.1827774048 -113.4539260864 
126.4736328125 -113.3224868774 
126.7651672363 -112.9846954346 
127.0574340820 -112.5969314575 
127.3503112793 -112.3555221558 
127.6438674927 -112.1570281982 
127.9381637573 -112.0127182007 
128.2330627441 -111.9238357544 
128.5286560059 -111.8830261230 
128.8249206543 -111.8855819702 
129.1219482422 -111.9212722778 
129.4195861816 -111.9558105469 
129.7178955078 -111.9966049194 
130.0169830322 -112.0426940918 
130.3166809082 -112.1084136963 
130.6170654297 -112.1504592896 
130.9182281494 -112.1568145752 
131.2200012207 -112.1553649902 
131.5224761963 -112.1604385376 
131.8256378174 -112.1845016479 
132.1295776367 -112.2622222900 
132.4341430664 -112.3551330566 
132.7394104004 -112.3987350464 
133.0454711914 -112.4105529785 
133.3521423340 -112.3845825195 
133.6595306396 -112.2780990601 
133.9676971436 -112.1312713623 
134.2765045166 -112.0314254761 
134.5860137939 -111.9503402710 
134.8963165283 -111.8932418823 
135.2072753906 -111.9078521729 
135.5189361572 -111.9593200684 
135.8313140869 -112.0354309082 
136.1444854736 -112.1339492798 
136.4583129883 -112.3275527954 
136.7728576660 -112.5640869141 
137.0881958008 -112.7332077026 
137.4042053223 -112.8901062012 
137.7209320068 -113.0639266968 
138.0384674072 -113.1686248779 
138.3566436768 -113.2036361694 
138.6755676270 -113.2221069336 
138.9952239990 -113.2066268921 
139.3157043457 -113.1183624268 
139.6368255615 -112.9996414185 
139.9587097168 -112.8492050171 
140.2813873291 -112.6316452026 
140.6047515869 -112.4953079224 
140.9288635254 -112.4828491211 
141.2537841797 -112.5624923706 
141.5793914795 -112.6863861084 
141.9057312012 -112.7598724365 
142.2329101562 -112.8088073730 
142.5607757568 -112.8302612305 
142.8893890381 -112.8104705811 
143.2187500000 -112.7774124146 
143.5489654541 -112.7116165161 
143.8798522949 -112.6467819214 
144.2115020752 -112.6171646118 
144.5440063477 -112.6074142456 
144.8771972656 -112.6300048828 
145.2111358643 -112.6585235596 
145.5459442139 -112.6882553101 
145.8814392090 -112.7125396729 
146.2176971436 -112.6909942627 
146.5547485352 -112.6336898804 
146.8926391602 -112.4946746826 
147.2312469482 -112.3471603394 
147.5706176758 -112.2780380249 
147.9108581543 -112.2561950684 
148.2518157959 -112.3132781982 
148.5935363770 -112.3909606934 
148.9361419678 -112.5480270386 
149.2794494629 -112.7390975952 
149.6235504150 -112.9423980713 
149.9685211182 -113.1150283813 
150.3142089844 -113.1886901855 
150.6606903076 -113.2376174927 
151.0079803467 -113.2468032837 
151.3561553955 -113.2412033081 
151.7050323486 -113.2393417358 
152.0547180176 -113.2716369629 
152.4053039551 -113.3370132446 
152.7566070557 -113.5157623291 
153.1087188721 -113.7489471436 
153.4617309570 -113.9489288330 
153.8154754639 -114.0403594971 
154.1700286865 -114.0087127686 
154.5254058838 -113.8552551270 
154.8816833496 -113.6587219238 
155.2386932373 -113.4993057251 
155.5965270996 -113.4242858887 
155.9552764893 -113.4428558350 
156.3147735596 -113.5574035645 
156.6750793457 -113.7119293213 
157.0363159180 -113.8151321411 
157.3983001709 -113.8159179688 
157.7611083984 -113.7071838379 
158.1247558594 -113.5923538208 
158.4893341064 -113.5622253418 
158.8546600342 -113.6189422607 
159.2208404541 -113.7285079956 
159.5879364014 -113.7457733154 
159.9557952881 -113.5847091675 
160.3245086670 -113.2411499023 
160.6941528320 -112.8962554932 
161.0645751953 -112.7177810669 
161.4358367920 -112.7441101074 
161.8080444336 -112.8913497925 
162.1810302734 -113.2184524536 
162.5548553467 -113.5413284302 
162.9295654297 -113.6986160278 
163.3052215576 -113.6877136230 
163.6816406250 -113.5623550415 
164.0589447021 -113.4554595947 
164.4372100830 -113.4568176270 
164.8162384033 -113.5580215454 
165.1961517334 -113.7446823120 
165.5770416260 -113.9606246948 
165.9586944580 -114.1678009033 
166.3412475586 -114.3315505981 
166.7246704102 -114.3763427734 
167.1090850830 -114.2965774536 
167.4942779541 -114.1091003418 
167.8803710938 -113.9163818359 
168.2674407959 -113.7852554321 
168.6553039551 -113.7113647461 
169.0440673828 -113.6788711548 
169.4338226318 -113.6625900269 
169.8243713379 -113.6727828979 
170.2158355713 -113.6975555420 
170.6082763672 -113.7058258057 
171.0015411377 -113.6510238647 
171.3957214355 -113.5350723267 
171.7908020020 -113.3723220825 
172.1868743896 -113.2154006958 
172.5837860107 -113.1242141724 
172.9815979004 -113.1268386841 
173.3804321289 -113.2531814575 
173.7800903320 -113.4764404297 
174.1806640625 -113.5643539429 
174.5822601318 -113.5062103271 
174.9846801758 -113.3857345581 
175.3880310059 -113.2971420288 
175.7923126221 -113.2985000610 
176.1976318359 -113.3667297363 
176.6037750244 -113.4500579834 
177.0108642578 -113.5279312134 
177.4189758301 -113.6057815552 
177.8279418945 -113.7160873413 
178.2378540039 -113.7754974365 
178.6487884521 -113.7468414307 
179.0605926514 -113.6223831177 
179.4733428955 -113.4365310669 
179.8871459961 -113.3209991455 
180.3017883301 -113.4545745850 
180.7174072266 -113.8180923462 
181.1339721680 -114.3992462158 
181.5515899658 -114.7097244263 
181.9700775146 -114.7750091553 
182.3895416260 -114.6549606323 
182.8100585938 -114.5447540283 
183.2314453125 -114.5073547363 
183.6538085938 -114.5173721313 
184.0772399902 -114.4969787598 
184.5015563965 -114.3119506836 
184.9268493652 -114.0814208984 
185.3531188965 -113.8780593872 
185.7804718018 -113.7598342896 
186.2087097168 -113.8043823242 
186.6379241943 -113.8794174194 
187.0682525635 -113.9449157715 
187.4994506836 -114.0043182373 
187.9316558838 -114.0436859131 
188.3649444580 -114.1113357544 
188.7991485596 -114.2727203369 
189.2343444824 -114.4453659058 
189.6706390381 -114.6437530518 
190.1078491211 -114.9042892456 
190.5460662842 -115.0660858154 
190.9852752686 -115.0210800171 
191.4256286621 -114.7454910278 
191.8668670654 -114.2111740112 
192.3091430664 -113.7438964844 
192.7525329590 -113.5234756470 
193.1968383789 -113.4178085327 
193.6421661377 -113.3654708862 
194.0886383057 -113.3505401611 
194.5360260010 -113.3414154053 
194.9844360352 -113.3680496216 
195.4338989258 -113.5483398438 
195.8844909668 -113.9140777588 
196.3360137939 -114.1940307617 
196.7885894775 -114.3289794922 
197.2423095703 -114.3355102539 
197.6969604492 -114.3338928223 
198.1526641846 -114.4006423950 
198.6095428467 -114.4323043823 
199.0673522949 -114.4000015259 
199.5262145996 -114.3161163330 
199.9862365723 -114.2800674438 
200.4472198486 -114.3658294678 
200.9092712402 -114.5271606445 
201.3723754883 -114.7848815918 
201.8366699219 -115.1993865967 
202.3019104004 -115.5283889771 
202.7682342529 -115.5802459717 
203.2357482910 -115.3694763184 
203.7042083740 -115.1497650146 
204.1737670898 -114.9418182373 
204.6445159912 -114.6849212646 
205.1162414551 -114.4344558716 
205.5890350342 -114.2479248047 
206.0629425049 -114.2408370972 
206.5380401611 -114.4725265503 
207.0141296387 -114.7417068481 
207.4913024902 -114.9494323730 
207.9697113037 -114.9838562012 
208.4490966797 -114.8032760620 
208.9295806885 -114.6333847046 
209.4113006592 -114.5655364990 
209.8939971924 -114.5635604858 
210.3778228760 -114.5887908936 
210.8627624512 -114.6132659912 
211.3489227295 -114.5722503662 
211.8361053467 -114.4680480957 
212.3244018555 -114.3198699951 
212.8139343262 -114.1713256836 
213.3044891357 -114.1420135498 
213.7961730957 -114.1551742554 
214.2891082764 -114.0854415894 
214.7830505371 -113.9211883545 
215.2781524658 -113.7796020508 
215.7744903564 -113.7906112671 
216.2718658447 -113.9751663208 
216.7703857422 -114.2184143066 
217.2700653076 -114.4010162354 
217.7710113525 -114.5403976440 
218.2729797363 -114.6993331909 
218.7761230469 -114.8415451050 
219.2805328369 -114.9006576538 
219.7859954834 -114.8878860474 
220.2926177979 -114.8296737671 
220.8005218506 -114.7184982300 
221.3094787598 -114.5763320923 
221.8196258545 -114.4634780884 
222.3309326172 -114.4295959473 
222.8435363770 -114.5119476318 
223.3572082520 -114.7157745361 
223.8720703125 -114.9401092529 
224.3882293701 -115.0308303833 
224.9054565430 -114.9840011597 
225.4238891602 -114.9253082275 
225.9436187744 -114.9012832642 
226.4644470215 -114.8782348633 
226.9864501953 -114.8746566772 
227.5097961426 -114.9470977783 
228.0342254639 -115.0697174072 
228.5598602295 -115.1275329590 
229.0867156982 -115.0776062012 
229.6148986816 -115.0408554077 
230.1441802979 -115.1943359375 
230.6746673584 -115.4160614014 
231.2065277100 -115.4070129395 
231.7394714355 -115.2219848633 
232.2736511230 -115.0503082275 
232.8091735840 -115.0217971802 
233.3458251953 -115.1026382446 
233.8836975098 -115.1958541870 
234.4228210449 -115.2473983765 
234.9633026123 -115.2322921753 
235.5049133301 -115.1135864258 
236.0477752686 -115.0274124146 
236.5920104980 -115.1301498413 
237.1373748779 -115.3591384888 
237.6839904785 -115.5125885010 
238.2319946289 -115.4172973633 
238.7811431885 -115.0710983276 
239.3315429688 -114.8038711548 
239.8833618164 -114.7166442871 
240.4363098145 -114.6447067261 
240.9905242920 -114.5392227173 
241.5460205078 -114.4646759033 
242.1029357910 -114.5443115234 
242.6610107422 -114.7844238281 
243.2203521729 -114.9931945801 
243.7811279297 -115.1246566772 
244.3430633545 -115.2031555176 
244.9062957764 -115.3494186401 
245.4709472656 -115.4588241577 
246.0367736816 -115.3956451416 
246.6039123535 -115.3438186646 
247.1723480225 -115.4977722168 
247.7422332764 -115.6087265015 
248.3132934570 -115.4177627563 
248.8856811523 -115.1022872925 
249.4595184326 -114.8626327515 
250.0345306396 -114.8706970215 
250.6108856201 -114.9725265503 
251.1887054443 -115.1093215942 
251.7677001953 -115.4254379272 
252.3480529785 -115.8015899658 
252.9298706055 -115.9281768799 
253.5128936768 -115.7453384399 
254.0972595215 -115.2812805176 
254.6829681396 -114.8450546265 
255.2701721191 -114.5553054810 
255.8585815430 -114.4840850830 
256.4483642578 -114.5670318604 
257.0396423340 -114.6394348145 
257.6321105957 -114.7630538940 
258.2259826660 -115.0887298584 
258.8213500977 -115.5180664062 
259.4179687500 -115.9237213135 
260.0159301758 -115.9478530884 
260.6152954102 -115.6136779785 
261.2161560059 -114.9047164917 
261.8182983398 -114.3959503174 
262.4218139648 -114.4532394409 
263.0268554688 -114.7551651001 
263.6331481934 -114.8803482056 
264.2408447266 -114.7721633911 
264.8500671387 -114.6000671387 
265.4605712891 -114.7389297485 
266.0724792480 -115.2083587646 
266.6859436035 -115.5416412354 
267.3006591797 -115.4769134521 
267.9168090820 -115.0303268433 
268.5343933105 -114.6972579956 
269.1535339355 -114.8881912231 
269.7739257812 -115.5856018066 
270.3957824707 -116.1235122681 
271.0192260742 -116.0893096924 
271.6439514160 -115.8335342407 
272.2700805664 -115.7681655884 
272.8978576660 -115.8894424438 
273.5268859863 -115.9419860840 
274.1573791504 -115.8796768188 
274.7893371582 -115.8285369873 
275.4229125977 -115.8846969604 
276.0577697754 -116.0174102783 
276.6941223145 -116.1226806641 
277.3320617676 -116.0947494507 
277.9713439941 -115.8876800537 
278.6120605469 -115.7218170166 
279.2544555664 -115.8109054565 
279.8981628418 -116.0130920410 
280.5433349609 -116.1443634033 
281.1900024414 -116.2484359741 
281.8383178711 -116.3349533081 
282.4879760742 -116.3036804199 
283.1391296387 -116.1358642578 
283.7919616699 -115.8762283325 
284.4461059570 -115.6921691895 
285.1017761230 -115.6633834839 
285.7591247559 -115.6839599609 
286.4178161621 -115.7208862305 
287.0780334473 -115.9334640503 
287.7399291992 -116.2354049683 
288.4031677246 -116.3665847778 
289.0679626465 -116.3685607910 
289.7342834473 -116.4875793457 
290.4023132324 -116.6000289917 
291.0717163086 -116.4119338989 
291.7426452637 -116.1736984253 
292.4152832031 -116.2433319092 
293.0893249512 -116.4542465210 
293.7649230957 -116.3059387207 
294.4422302246 -115.7585830688 
295.1209411621 -115.5048370361 
295.8012084961 -115.6879119873 
296.4830627441 -116.1606903076 
297.1666259766 -116.4388351440 
297.8516235352 -116.5672454834 
298.5382080078 -116.7126235962 
299.2265014648 -116.7233123779 
299.9162597656 -116.6038818359 
300.6075744629 -116.1723480225 
301.3006591797 -116.0779342651 
301.9951782227 -115.9744644165 
302.6913146973 -115.8666610718 
303.3891906738 -115.7557525635 
304.0885314941 -115.6429138184 
304.7894897461 -115.5333786011 
305.4920349121 -115.4357604980 
306.1963806152 -115.3609619141 
306.9021911621 -115.3211669922 
307.6096191406 -115.3364334106 
308.3188476562 -115.4008178711 
309.0295410156 -115.5015792847 
309.7418823242 -115.6238174438 
310.4560241699 -115.7501678467 
311.1716613770 -115.8631286621 
311.8889160156 -115.9446334839 
312.6078491211 -115.9890289307 
313.3286132812 -116.0033187866 
314.0508422852 -115.9940795898 
314.7747497559 -115.9692916870 
315.5005187988 -115.9373474121 
316.2277526855 -115.9060516357 
316.9566955566 -115.8830490112 
317.6874694824 -115.8706436157 
318.4197692871 -115.8678207397 
319.1537475586 -115.8735198975 
319.8895874023 -115.8874206543 
320.6269531250 -115.9104614258 
321.3660278320 -115.9447708130 
322.1068115234 -115.9932556152 
322.8494567871 -116.0571060181 
323.5936584473 -116.1299209595 
324.3395690918 -116.2043304443 
325.0873718262 -116.2717437744 
325.8367004395 -116.3243942261 
326.5877990723 -116.3576354980 
327.3407592773 -116.3717269897 
328.0953063965 -116.3725814819 
328.8515930176 -116.3714141846 
329.6096191406 -116.3795700073 
330.3695678711 -116.3995361328 
331.1311035156 -116.4266586304 
331.8943786621 -116.4523468018 
332.6596069336 -116.4695510864 
333.4264221191 -116.4779434204 
334.1949768066 -116.4862823486 
334.9655151367 -116.5100936890 
335.7376403809 -116.5646362305 
336.5115356445 -116.6572570801 
337.2873840332 -116.7748718262 
338.0648803711 -116.8875274658 
338.8441467285 -116.9652938843 
339.6251831055 -116.9887008667 
340.4082336426 -116.9565277100 
341.1929016113 -116.8845367432 
341.9793701172 -116.7968215942 
342.7678527832 -116.7155990601 
343.5579528809 -116.6545715332 
344.3498840332 -116.6176834106 
345.1438293457 -116.6019210815 
345.9393920898 -116.6013259888 
346.7368164062 -116.6098556519 
347.5360717773 -116.6225967407 
348.3373718262 -116.6350402832 
349.1402893066 -116.6426467896 
349.9450988770 -116.6398544312 
350.7519226074 -116.6206207275 
351.5604553223 -116.5813751221 
352.3708190918 -116.5250625610 
353.1832580566 -116.4637374878 
353.9973754883 -116.4171371460 
354.8133544922 -116.4072036743 
355.6314086914 -116.4513015747 
356.4511718750 -116.5566787720 
357.2728271484 -116.7176361084 
358.0963439941 -116.9152679443 
358.9219970703 -117.1198272705 
359.7493286133 -117.2960739136 
360.5785827637 -117.4134979248 
361.4099426270 -117.4579010010 
362.2430114746 -117.4389343262 
363.0780029297 -117.3869323730 
363.9151306152 -117.3395614624 
364.7539672852 -117.3263473511 
365.5947570801 -117.3584442139 
366.4374694824 -117.4270935059 
367.2823486328 -117.5100631714 
368.1289672852 -117.5830764771 
368.9775390625 -117.6239242554 
369.8282470703 -117.6506958008 
370.6807250977 -117.6546554565 
371.5351867676 -117.6427536011 
372.3917846680 -117.6163406372 
373.2501831055 -117.5718536377 
374.1105346680 -117.5066757202 
374.9729003906 -117.4242324829 
375.8374328613 -117.3339157104 
376.7037658691 -117.2466583252 
377.5721130371 -117.1702651978 
378.4426574707 -117.1079406738 
379.3149719238 -117.0602874756 
380.1893310547 -117.0206680298 
381.0658874512 -117.0163879395 
381.9442749023 -117.0332565308 
382.8247070312 -117.0534210205 
383.7073364258 -117.0641632080 
384.5918273926 -117.0585403442 
385.4783325195 -117.0418243408 
386.3668823242 -117.0303268433 
387.2576904297 -117.0425567627 
388.1503601074 -117.0885391235 
389.0450744629 -117.1637344360 
389.9420471191 -117.2506027222 
390.8409118652 -117.3266601562 
391.7418212891 -117.3749618530 
392.6450195312 -117.3909301758 
393.5501098633 -117.3815155029 
394.4572753906 -117.3581848145 
395.3665161133 -117.3293075562 
396.2780761719 -117.2783508301 
397.1915283203 -117.2176666260 
398.1070861816 -117.1771392822 
399.0249633789 -117.1502990723 
399.9447631836 -117.1502227783 
400.8666381836 -117.1846542358 
401.7908935547 -117.2517395020 
402.7170410156 -117.3398895264 
403.6453552246 -117.4320602417 
404.5759887695 -117.5126800537 
405.5085754395 -117.5740737915 
406.4432983398 -117.6392898560 
407.3801879883 -117.7098693848 
408.3194580078 -117.7822647095 
409.2606506348 -117.8800735474 
410.2040100098 -117.9939498901 
411.1498107910 -118.1010513306 
412.0975341797 -118.1702194214 
413.0474548340 -118.1740875244 
413.9997863770 -118.1036529541 
414.9540710449 -117.9004669189 
415.9105834961 -117.6980285645 
416.8692626953 -117.6211090088 
417.8304138184 -117.6070327759 
418.7935485840 -117.6437911987 
419.7588806152 -117.6997985840 
420.7266845703 -117.7357101440 
421.6965026855 -117.6900100708 
422.6685485840 -117.5638427734 
423.6430664062 -117.4765243530 
424.6195983887 -117.4239654541 
425.5983581543 -117.4166183472 
426.5796203613 -117.4463958740 
427.5629272461 -117.4936904907 
428.5484924316 -117.5511703491 
429.5363159180 -117.5745697021 
430.5266723633 -117.5778503418 
431.5190734863 -117.5928344727 
432.5137634277 -117.6376419067 
433.5109558105 -117.7222595215 
434.5102233887 -117.9083480835 
435.5118103027 -118.0918960571 
436.5159301758 -118.1624984741 
437.5221252441 -118.1776733398 
438.5306701660 -118.1505966187 
439.5415039062 -118.0934448242 
440.5549316406 -118.0735168457 
441.5704345703 -118.0916900635 
442.5882873535 -118.1159515381 
443.6087341309 -118.1222457886 
444.6312561035 -118.0491485596 
445.6561889648 -117.8915176392 
446.6836853027 -117.7607803345 
447.7133178711 -117.6465454102 
448.7453308105 -117.5721588135 
449.7799682617 -117.5560226440 
450.8167419434 -117.6081695557 
451.8559265137 -117.6564712524 
452.8974609375 -117.6963882446 
453.9416809082 -117.7354202271 
454.9880371094 -117.7642440796 
456.0368347168 -117.7810211182 
457.0882873535 -117.7953567505 
458.1419067383 -117.8129043579 
459.1979370117 -117.8331451416 
460.2566833496 -117.8521652222 
461.3175964355 -117.8746109009 
462.3809814453 -117.9099502563 
463.4468078613 -117.9478073120 
464.5153198242 -117.9799880981 
465.5860900879 -118.0205917358 
466.6592712402 -118.0889282227 
467.7352294922 -118.1420822144 
468.8133850098 -118.1518402100 
469.8940429688 -118.1380844116 
470.9774169922 -118.0855331421 
472.0630798340 -118.0289993286 
473.1512145996 -118.0078277588 
474.2421264648 -118.0188293457 
475.3352661133 -118.0629806519 
476.4309692383 -118.0944213867 
477.5291748047 -118.1088256836 
478.6301574707 -118.0785827637 
479.7334289551 -118.0102462769 
480.8392639160 -117.9646301270 
481.9479064941 -117.9430313110 
483.0588073730 -117.9851913452 
484.1723022461 -118.0523376465 
485.2886352539 -118.1852416992 
486.4072570801 -118.3143234253 
487.5284423828 -118.3615036011 
488.6522521973 -118.3119354248 
489.7788696289 -118.1431503296 
490.9078674316 -117.9945602417 
492.0394287109 -117.8300247192 
493.1738891602 -117.7838287354 
494.3106994629 -117.8365173340 
495.4501037598 -117.9924392700 
496.5924377441 -118.1681289673 
497.7371215820 -118.2659072876 
498.8844299316 -118.3631057739 
500.0343933105 -118.4210586548 
501.1872863770 -118.4445419312 
502.3425598145 -118.4644927979 
503.5004882812 -118.4639129639 
504.6613769531 -118.4396362305 
505.8246459961 -118.4179611206 
506.9906311035 -118.4200439453 
508.1595458984 -118.4470443726 
509.3309020996 -118.4672164917 
510.5049438477 -118.4503479004 
511.6819763184 -118.3615798950 
512.8614501953 -118.2337112427 
514.0436401367 -118.1259078979 
515.2285156250 -118.0871353149 
516.4164428711 -118.1238937378 
517.6068115234 -118.2781066895 
518.7999267578 -118.5198211670 
519.9960937500 -118.8074722290 
521.1947021484 -119.0382919312 
522.3961181641 -119.0833206177 
523.6005859375 -118.9347229004 
524.8074951172 -118.6408386230 
526.0172119141 -118.3452148438 
527.2297363281 -118.1554031372 
528.4453125000 -118.1080627441 
529.6633911133 -118.1370620728 
530.8843383789 -118.1852874756 
532.1083374023 -118.2868423462 
533.3348999023 -118.4202804565 
534.5642700195 -118.5851821899 
535.7967529297 -118.7446289062 
537.0317993164 -118.8185272217 
538.2697143555 -118.7710189819 
539.5107421875 -118.5963363647 
540.7543945312 -118.4090423584 
542.0008544922 -118.3153762817 
543.2501831055 -118.3297271729 
544.5027465820 -118.4311676025 
545.7578735352 -118.5297012329 
547.0158691406 -118.5488052368 
548.2770385742 -118.4984970093 
549.5408935547 -118.4274444580 
550.8076171875 -118.3939590454 
552.0775756836 -118.4087295532 
553.3501586914 -118.4191360474 
554.6256713867 -118.3798599243 
555.9041137695 -118.3109970093 
557.1857910156 -118.2524948120 
558.4701538086 -118.2294921875 
559.7575073242 -118.2704391479 
561.0480957031 -118.3776245117 
562.3413085938 -118.5479888916 
563.6375732422 -118.7010192871 
564.9370727539 -118.7241897583 
566.2393188477 -118.6292800903 
567.5445556641 -118.4885864258 
568.8530883789 -118.4009399414 
570.1643066406 -118.4092178345 
571.4785766602 -118.4655456543 
572.7958984375 -118.5331268311 
574.1165161133 -118.5931854248 
575.4399414062 -118.5859680176 
576.7663574219 -118.5057983398 
578.0961303711 -118.3985214233 
579.4287109375 -118.3295059204 
580.7643432617 -118.3262786865 
582.1033325195 -118.4049072266 
583.4451293945 -118.6011123657 
584.7900390625 -118.7932968140 
586.1380004883 -118.9631195068 
587.4894409180 -119.0699996948 
588.8436279297 -119.0968704224 
590.2009277344 -119.0660171509 
591.5617065430 -118.9893264771 
592.9253540039 -118.8571853638 
594.2920532227 -118.7239303589 
595.6622924805 -118.6541061401 
597.0353393555 -118.6608581543 
598.4114990234 -118.7054824829 
599.7912597656 -118.7504196167 
601.1738281250 -118.7794799805 
602.5595703125 -118.7828216553 
603.9484863281 -118.7850646973 
605.3409423828 -118.8182296753 
606.7363281250 -118.8956375122 
608.1348876953 -119.0264205933 
609.5369873047 -119.1133270264 
610.9420166016 -119.1554565430 
612.3502807617 -119.1321792603 
613.7621459961 -119.0562591553 
615.1769409180 -118.9360351562 
616.5949707031 -118.7846069336 
618.0162353516 -118.7410354614 
619.4411621094 -118.7988281250 
620.8690185547 -118.9361953735 
622.3001708984 -119.0125885010 
623.7349243164 -119.0386734009 
625.1726684570 -119.0850219727 
626.6137695312 -119.2042694092 
628.0584716797 -119.2676162720 
629.5062255859 -119.1656723022 
630.9572753906 -118.8223114014 
632.4120483398 -118.5597381592 
633.8697509766 -118.4486618042 
635.3308715820 -118.5159835815 
636.7953491211 -118.6770858765 
638.2636108398 -118.7771682739 
639.7348022461 -118.8872604370 
641.2094726562 -119.1276550293 
642.6878662109 -119.4566040039 
644.1693115234 -119.6859054565 
645.6541137695 -119.8220596313 
647.1427612305 -119.8544235229 
648.6344604492 -119.7738342285 
650.1296386719 -119.7027740479 
651.6282348633 -119.6369552612 
653.1306152344 -119.5058670044 
654.6361694336 -119.3108749390 
656.1451416016 -119.1781692505 
657.6579589844 -119.1077194214 
659.1738891602 -119.0875701904 
660.6933593750 -119.1209335327 
662.2166748047 -119.1854782104 
663.7431030273 -119.2345123291 
665.2730712891 -119.2536163330 
666.8065795898 -119.2040634155 
668.3439941406 -119.0803527832 
669.8845825195 -118.9812698364 
671.4287109375 -118.9704132080 
672.9767456055 -119.0169906616 
674.5280151367 -119.1082687378 
676.0828857422 -119.2076263428 
677.6416625977 -119.3291931152 
679.2036743164 -119.4804229736 
680.7692871094 -119.5907669067 
682.3388671875 -119.6545486450 
683.9116821289 -119.6413269043 
685.4881591797 -119.5387725830 
687.0682983398 -119.4071273804 
688.6524047852 -119.2897796631 
690.2398071289 -119.2755737305 
691.8308105469 -119.4580764771 
693.4259643555 -119.6918716431 
695.0243530273 -119.8856887817 
696.6264038086 -119.9031982422 
698.2325439453 -119.6346435547 
699.8420410156 -119.3412857056 
701.4552001953 -119.2694778442 
703.0721435547 -119.4452209473 
704.6931762695 -119.7019042969 
706.3175048828 -119.8529052734 
707.9456176758 -119.8272552490 
709.5778808594 -119.6415328979 
711.2135009766 -119.4570007324 
712.8529052734 -119.3405227661 
714.4964599609 -119.4064788818 
716.1434326172 -119.7020111084 
717.7941894531 -119.9699707031 
719.4491577148 -120.0084381104 
721.1075439453 -119.9311981201 
722.7697753906 -119.9154434204 
724.4357910156 -119.9595413208 
726.1060791016 -119.9802474976 
727.7797851562 -119.9291000366 
729.4573974609 -119.8224639893 
731.1392211914 -119.7217483521 
732.8245239258 -119.6667861938 
734.5137329102 -119.6833419800 
736.2072753906 -119.7736206055 
737.9042968750 -119.8461380005 
739.6052246094 -119.8152160645 
741.3100585938 -119.7361068726 
743.0192260742 -119.7140121460 
744.7319335938 -119.7715759277 
746.4486083984 -119.8218841553 
748.1696166992 -119.7959136963 
749.8942260742 -119.7589721680 
751.6227416992 -119.7593383789 
753.3557128906 -119.7333221436 
755.0922851562 -119.6575088501 
756.8328247070 -119.5830917358 
758.5777587891 -119.5346908569 
760.3263549805 -119.5296325684 
762.0789794922 -119.6236267090 
763.8356323242 -119.8020019531 
765.5967407227 -119.9792480469 
767.3614501953 -120.0972900391 
769.1303100586 -120.0286178589 
770.9036254883 -119.8162078857 
772.6806030273 -119.6955413818 
774.4616699219 -119.8110809326 
776.2473144531 -120.0608749390 
778.0366210938 -120.2275085449 
779.8300170898 -120.2411804199 
781.6276245117 -120.1532211304 
783.4297485352 -119.9635696411 
785.2355957031 -119.7644042969 
787.0456542969 -119.6593246460 
788.8602294922 -119.6858215332 
790.6786499023 -119.7477035522 
792.5012207031 -119.7422866821 
794.3284301758 -119.6809844971 
796.1593627930 -119.6754760742 
797.9945678711 -119.6718978882 
799.8344726562 -119.5700607300 
801.6781616211 -119.3615951538 
803.5260620117 -119.1526107788 
805.3782348633 -119.1160888672 
807.2351684570 -119.3407135010 
809.0958862305 -119.5828018188 
810.9609375000 -119.7336654663 
812.8306884766 -119.7994079590 
814.7042846680 -119.9878845215 
816.5822753906 -120.3100891113 
818.4649658203 -120.4349594116 
820.3516235352 -120.3655776978 
822.2425537109 -120.2223739624 
824.1378784180 -120.1403579712 
826.0380249023 -120.0491409302 
827.9421386719 -119.8767776489 
829.8505859375 -119.6288375854 
831.7639160156 -119.4170303345 
833.6812133789 -119.3156814575 
835.6029052734 -119.3718948364 
837.5294799805 -119.7013320923 
839.4600219727 -120.0991134644 
841.3950195312 -120.2862625122 
843.3349609375 -120.3070831299 
845.2789306641 -120.1350860596 
847.2273559570 -119.8664932251 
849.1802978516 -119.7561645508 
851.1381835938 -119.8830718994 
853.1000976562 -120.0742874146 
855.0665893555 -120.1175155640 
857.0380249023 -120.0735397339 
859.0135498047 -120.0592041016 
860.9936523438 -120.1560821533 
862.9787597656 -120.3984985352 
864.9680175781 -120.5414505005 
866.9617919922 -120.4821701050 
868.9602050781 -120.4140396118 
870.9636840820 -120.4017944336 
872.9713134766 -120.3449020386 
874.9835815430 -120.2865905762 
877.0009765625 -120.3513565063 
879.0225219727 -120.3934555054 
881.0487670898 -120.3370285034 
883.0800781250 -120.4066772461 
885.1156616211 -120.6451950073 
887.1559448242 -120.6994934082 
889.2008666992 -120.5339889526 
891.2510375977 -120.4784622192 
893.3054199219 -120.5560150146 
895.3645629883 -120.5911636353 
897.4289550781 -120.4716491699 
899.4975585938 -120.4229278564 
901.5709838867 -120.5727462769 
903.6496582031 -120.6944351196 
905.7326660156 -120.6191101074 
907.8204345703 -120.4518203735 
909.9135131836 -120.3828277588 
912.0109252930 -120.3553695679 
914.1131591797 -120.2486190796 
916.2202758789 -120.2115707397 
918.3327026367 -120.3421173096 
920.4495239258 -120.5613555908 
922.5712280273 -120.7133789062 
924.6983642578 -120.6864852905 
926.8298339844 -120.5502700806 
928.9662475586 -120.5551986694 
931.1080932617 -120.6943359375 
933.2543334961 -120.6179580688 
935.4055786133 -120.4541778564 
937.5617675781 -120.4662704468 
939.7233886719 -120.3987503052 
941.8895263672 -120.2274780273 
944.0606689453 -120.2416458130 
946.2373046875 -120.4425506592 
948.4184570312 -120.6744689941 
950.6046142578 -120.7585525513 
952.7963867188 -120.7168121338 
954.9926147461 -120.6501083374 
957.1939697266 -120.6600189209 
959.4008789062 -120.6562423706 
961.6123657227 -120.6451263428 
963.8289794922 -120.7537384033 
966.0506591797 -120.8169784546 
968.2780151367 -120.7958602905 
970.5099487305 -120.8351440430 
972.7470092773 -120.8266754150 
974.9898071289 -120.7546691895 
977.2372436523 -120.7934341431 
979.4898681641 -120.7515563965 
981.7481689453 -120.4125442505 
984.0111694336 -120.0820541382 
986.2794189453 -120.1234741211 
988.5528564453 -120.4424438477 
990.8320922852 -120.8723373413 
993.1160278320 -120.9403610229 
995.4052124023 -120.7247085571 
997.7002563477 -120.5588760376 
1000.0000000000 -120.7292022705 
1002.3050537109 -120.7474212646 
1004.6160278320 -120.7580490112 
1006.9317016602 -120.7603988647 
1009.2527465820 -120.7546310425 
1011.5797119141 -120.7413177490 
1013.9114990234 -120.7216415405 
1016.2485961914 -120.6978378296 
1018.5911254883 -120.6731109619 
1020.9396362305 -120.6511611938 
1023.2929687500 -120.6354904175 
1025.6517333984 -120.6285858154 
1028.0164794922 -120.6311187744 
1030.3861083984 -120.6414184570 
1032.7612304688 -120.6555709839 
1035.1424560547 -120.6683120728 
1037.5284423828 -120.6745758057 
1039.9200439453 -120.6724090576 
1042.3171386719 -120.6647872925 
1044.7203369141 -120.6576919556 
1047.1285400391 -120.6581726074 
1049.5422363281 -120.6716537476 
1051.9620361328 -120.7000122070 
1054.3868408203 -120.7408065796 
1056.8173828125 -120.7878952026 
1059.2539062500 -120.8330307007 
1061.6955566406 -120.8677978516 
1064.1429443359 -120.8857421875 
1066.5964355469 -120.8839340210 
1069.0549316406 -120.8640213013 
1071.5192871094 -120.8322219849 
1073.9891357422 -120.7980880737 
1076.4653320312 -120.7720642090 
1078.9466552734 -120.7626495361 
1081.4337158203 -120.7738571167 
1083.9271240234 -120.8039703369 
1086.4256591797 -120.8458175659 
1088.9299316406 -120.8887634277 
1091.4405517578 -120.9216461182 
1093.9564208984 -120.9360198975 
1096.4781494141 -120.9285202026 
1099.0056152344 -120.9015884399 
1101.5394287109 -120.8625640869 
1104.0786132812 -120.8216552734 
1106.6235351562 -120.7920379639 
1109.1750488281 -120.7745285034 
1111.7316894531 -120.7804260254 
1114.2943115234 -120.8120803833 
1116.8635253906 -120.8673019409 
1119.4379882812 -120.9396362305 
1122.0183105469 -121.0196533203 
1124.6052246094 -121.0970535278 
1127.1976318359 -121.1629791260 
1129.7958984375 -121.2114334106 
1132.4001464844 -121.2393112183 
1135.0109863281 -121.2452850342 
1137.6273193359 -121.2289733887 
1140.2496337891 -121.1912918091 
1142.8785400391 -121.1358489990 
1145.5129394531 -121.0701828003 
1148.1534423828 -121.0053024292 
1150.8006591797 -120.9386138916 
1153.4533691406 -120.9216156006 
1156.1121826172 -120.9439849854 
1158.7770996094 -120.9828491211 
1161.4487304688 -121.0267639160 
1164.1259765625 -121.0649108887 
1166.8093261719 -121.0906295776 
1169.4996337891 -121.1033096313 
1172.1954345703 -121.1078567505 
1174.8973388672 -121.1121978760 
1177.6062011719 -121.1240386963 
1180.3206787109 -121.1481170654 
1183.0413818359 -121.1848602295 
1185.7684326172 -121.2306137085 
1188.5023193359 -121.2793045044 
1191.2419433594 -121.3245086670 
1193.9877929688 -121.3732604980 
1196.7407226562 -121.3955307007 
1199.4992675781 -121.3896179199 
1202.2642822266 -121.3671798706 
1205.0361328125 -121.3295822144 
1207.8138427734 -121.2810287476 
1210.5980224609 -121.2285156250 
1213.3891601562 -121.1808242798 
1216.1861572266 -121.1468963623 
1218.9895019531 -121.1342010498 
1221.7993164062 -121.1474533081 
1224.6163330078 -121.2200469971 
1227.4392089844 -121.3351974487 
1230.2685546875 -121.4270553589 
1233.1051025391 -121.5186920166 
1235.9475097656 -121.6020355225 
1238.7963867188 -121.6714324951 
1241.6525878906 -121.7235183716 
1244.5146484375 -121.7561569214 
1247.3834228516 -121.7613754272 
1250.2586669922 -121.7199172974 
1253.1413574219 -121.6639862061 
1256.0299072266 -121.5948410034 
1258.9251708984 -121.5232925415 
1261.8277587891 -121.4611740112 
1264.7363281250 -121.4183120728 
1267.6516113281 -121.4027709961 
1270.5743408203 -121.4299850464 
1273.5031738281 -121.4647750854 
1276.4385986328 -121.5015411377 
1279.3815917969 -121.5339584351 
1282.3306884766 -121.5589370728 
1285.2866210938 -121.5761566162 
1288.2492675781 -121.5891342163 
1291.2194824219 -121.5912170410 
1294.1958007812 -121.5855636597 
1297.1790771484 -121.5748672485 
1300.1697998047 -121.5600585938 
1303.1667480469 -121.5333328247 
1306.1706542969 -121.5060272217 
1309.1822509766 -121.4902114868 
1312.1999511719 -121.4792327881 
1315.2247314453 -121.4765090942 
1318.2563476562 -121.4853897095 
1321.2957763672 -121.5240783691 
1324.3414306641 -121.5788574219 
1327.3941650391 -121.6121139526 
1330.4545898438 -121.6306076050 
1333.5214843750 -121.6279830933 
1336.5953369141 -121.5845718384 
1339.6770019531 -121.5207366943 
1342.7650146484 -121.4809341431 
1345.8602294922 -121.4531402588 
1348.9632568359 -121.4427108765 
1352.0727539062 -121.4598007202 
1355.1893310547 -121.4817047119 
1358.3131103516 -121.5044250488 
1361.4448242188 -121.5243682861 
1364.5831298828 -121.5513687134 
1367.7285156250 -121.5877380371 
1370.8820800781 -121.6269531250 
1374.0419921875 -121.6790313721 
1377.2092285156 -121.7681198120 
1380.3846435547 -121.8436889648 
1383.5665283203 -121.8694763184 
1386.7557373047 -121.8721771240 
1389.9522705078 -121.8417282104 
1393.1569824219 -121.7987594604 
1396.3682861328 -121.7749328613 
1399.5870361328 -121.7587738037 
1402.8139648438 -121.7431335449 
1406.0474853516 -121.7255172729 
1409.2885742188 -121.7098312378 
1412.5378417969 -121.6909866333 
1415.7938232422 -121.6898651123 
1419.0573730469 -121.7038497925 
1422.3292236328 -121.7242279053 
1425.6077880859 -121.7500534058 
1428.8939208984 -121.7601623535 
1432.1876220703 -121.7583618164 
1435.4896240234 -121.7602920532 
1438.7985839844 -121.7797470093 
1442.1151123047 -121.8059387207 
1445.4400634766 -121.8526458740 
1448.7718505859 -121.8920898438 
1452.1114501953 -121.9075622559 
1455.4594726562 -121.9159851074 
1458.8143310547 -121.9266891479 
1462.1770019531 -121.9471817017 
1465.5474853516 -121.9695434570 
1468.9265136719 -122.0041885376 
1472.3125000000 -122.0227432251 
1475.7061767578 -122.0155639648 
1479.1086425781 -121.9772338867 
1482.5180664062 -121.9280624390 
1485.9354248047 -121.9020233154 
1489.3614501953 -121.8885192871 
1492.7945556641 -121.8984451294 
1496.2354736328 -121.9196853638 
1499.6853027344 -121.9373474121 
1503.1420898438 -121.9462280273 
1506.6069335938 -121.9637374878 
1510.0798339844 -121.9914932251 
1513.5615234375 -122.0159225464 
1517.0502929688 -122.0506515503 
1520.5472412109 -122.0749511719 
1524.0531005859 -122.0835800171 
1527.5661621094 -122.0943527222 
1531.0872802734 -122.1098403931 
1534.6173095703 -122.1257629395 
1538.1547851562 -122.1273040771 
1541.7003173828 -122.1121215820 
1545.2540283203 -122.0693359375 
1548.8167724609 -122.0228805542 
1552.3869628906 -121.9984130859 
1555.9653320312 -122.0023422241 
1559.5527343750 -122.0204544067 
1563.1477050781 -122.0498886108 
1566.7508544922 -122.0601348877 
1570.3631591797 -122.0282592773 
1573.9829101562 -121.9687576294 
1577.6110839844 -121.9028320312 
1581.2475585938 -121.8523635864 
1584.8933105469 -121.8332595825 
1588.5466308594 -121.8247070312 
1592.2083740234 -121.8350143433 
1595.8793945312 -121.8729476929 
1599.5579833984 -121.9350662231 
1603.2451171875 -122.0149383545 
1606.9415283203 -122.0886993408 
1610.6457519531 -122.1306991577 
1614.3583984375 -122.1430816650 
1618.0804443359 -122.1382980347 
1621.8101806641 -122.1292800903 
1625.5485839844 -122.1289978027 
1629.2956542969 -122.1448059082 
1633.0521240234 -122.1717224121 
1636.8165283203 -122.2065048218 
1640.5894775391 -122.2412490845 
1644.3720703125 -122.2666778564 
1648.1624755859 -122.2795944214 
1651.9615478516 -122.2794342041 
1655.7703857422 -122.2777023315 
1659.5870361328 -122.2888031006 
1663.4124755859 -122.3181686401 
1667.2468261719 -122.3655242920 
1671.0908203125 -122.4098052979 
1674.9427490234 -122.4188842773 
1678.8035888672 -122.3851852417 
1682.6743164062 -122.3101501465 
1686.5529785156 -122.2262420654 
1690.4406738281 -122.1576766968 
1694.3381347656 -122.1069259644 
1698.2437744141 -122.1010284424 
1702.1583251953 -122.1193847656 
1706.0828857422 -122.1465377808 
1710.0155029297 -122.1744842529 
1713.9571533203 -122.2025833130 
1717.9079589844 -122.2357330322 
1721.8687744141 -122.2713165283 
1725.8378906250 -122.2931747437 
1729.8160400391 -122.2862548828 
1733.8043212891 -122.2343215942 
1737.8009033203 -122.1354751587 
1741.8066406250 -122.0793304443 
1745.8225097656 -122.0798416138 
1749.8468017578 -122.1296310425 
1753.8803710938 -122.2162933350 
1757.9230957031 -122.3290405273 
1761.9761962891 -122.3872070312 
1766.0377197266 -122.4084014893 
1770.1085205078 -122.4014434814 
1774.1898193359 -122.3664016724 
1778.2794189453 -122.2973327637 
1782.3784179688 -122.2403411865 
1786.4879150391 -122.1934280396 
1790.6059570312 -122.1633682251 
1794.7333984375 -122.1573638916 
1798.8713378906 -122.1829147339 
1803.0179443359 -122.2364425659 
1807.1739501953 -122.3380508423 
1811.3397216797 -122.5174102783 
1815.5158691406 -122.6354064941 
1819.7008056641 -122.6688919067 
1823.8953857422 -122.5830535889 
1828.1005859375 -122.4650650024 
1832.3144531250 -122.3615188599 
1836.5380859375 -122.2965393066 
1840.7724609375 -122.2765350342 
1845.0155029297 -122.2784347534 
1849.2684326172 -122.2827377319 
1853.5311279297 -122.2816925049 
1857.8046875000 -122.2837066650 
1862.0870361328 -122.3170013428 
1866.3792724609 -122.3723602295 
1870.6824951172 -122.4497909546 
1874.9945068359 -122.5598144531 
1879.3165283203 -122.6378402710 
1883.6495361328 -122.7028274536 
1887.9914550781 -122.7539596558 
1892.3433837891 -122.7590637207 
1896.7064208984 -122.7475585938 
1901.0784912109 -122.7520294189 
1905.4605712891 -122.7940597534 
1909.8527832031 -122.8269729614 
1914.2562255859 -122.8295974731 
1918.6687011719 -122.7797393799 
1923.0914306641 -122.6920547485 
1927.5252685547 -122.6329956055 
1931.9683837891 -122.6136093140 
1936.4217529297 -122.6601181030 
1940.8863525391 -122.7607421875 
1945.3602294922 -122.8282470703 
1949.8444824219 -122.8538742065 
1954.3389892578 -122.8250885010 
1958.8449707031 -122.7484817505 
1963.3602294922 -122.6919784546 
1967.8858642578 -122.6686096191 
1972.4230957031 -122.6896438599 
1976.9696044922 -122.7253265381 
1981.5267333984 -122.7123870850 
1986.0953369141 -122.6680068970 
1990.6734619141 -122.6172485352 
1995.2620849609 -122.5843963623 
1999.8624267578 -122.6165466309 
2004.4722900391 -122.6988677979 
2009.0926513672 -122.7652969360 
2013.7237548828 -122.8052215576 
2018.3666992188 -122.8065948486 
2023.0191650391 -122.7752761841 
2027.6823730469 -122.7768478394 
2032.3574218750 -122.8495254517 
2037.0421142578 -122.9293060303 
2041.7376708984 -122.9813842773 
2046.4451904297 -122.9675445557 
2051.1623535156 -122.8868637085 
2055.8903808594 -122.8203582764 
2060.6293945312 -122.7992553711 
2065.3803710938 -122.8055572510 
2070.1413574219 -122.8226928711 
2074.9130859375 -122.8571090698 
2079.6970214844 -122.9164962769 
2084.4909667969 -122.9519119263 
2089.2958984375 -122.9200897217 
2094.1130371094 -122.8202743530 
2098.9399414062 -122.7049636841 
2103.7783203125 -122.6495513916 
2108.6276855469 -122.6906890869 
2113.4892578125 -122.7920455933 
2118.3610839844 -122.8680114746 
2123.2438964844 -122.9231719971 
2128.1394042969 -122.9776763916 
2133.0449218750 -123.0303421021 
2137.9616699219 -123.0899734497 
2142.8911132812 -123.1543579102 
2147.8305664062 -123.2216186523 
2152.7814941406 -123.2846298218 
2157.7448730469 -123.3232727051 
2162.7187500000 -123.3114624023 
2167.7038574219 -123.2431259155 
2172.7006835938 -123.1471176147 
2177.7099609375 -123.0652847290 
2182.7297363281 -123.0288619995 
2187.7612304688 -123.0479812622 
2192.8054199219 -123.0943679810 
2197.8598632812 -123.1028747559 
2202.9260253906 -123.0291137695 
2208.0051269531 -122.9128494263 
2213.0949707031 -122.8498764038 
2218.1962890625 -122.8937149048 
2223.3093261719 -123.0049591064 
2228.4353027344 -123.1001510620 
2233.5720214844 -123.1344070435 
2238.7207031250 -123.1138000488 
2243.8823242188 -123.0532531738 
2249.0546875000 -122.9666748047 
2254.2387695312 -122.8851623535 
2259.4362792969 -122.8573684692 
2264.6442871094 -122.9186401367 
2269.8645019531 -123.0435256958 
2275.0979003906 -123.1381225586 
2280.3422851562 -123.1227645874 
2285.5986328125 -123.0174636841 
2290.8671875000 -122.9001464844 
2296.1489257812 -122.8221282959 
2301.4416503906 -122.8106918335 
2306.7468261719 -122.8981399536 
2312.0651855469 -123.0265731812 
2317.3947753906 -123.1502227783 
2322.7365722656 -123.2133560181 
2328.0917968750 -123.1917495728 
2333.4582519531 -123.1217727661 
2338.8369140625 -123.0755615234 
2344.2282714844 -123.0806045532 
2349.6330566406 -123.0972671509 
2355.0490722656 -123.0797271729 
2360.4777832031 -123.0313644409 
2365.9201660156 -122.9826278687 
2371.3737792969 -122.9493865967 
2376.8398437500 -122.9610443115 
2382.3200683594 -123.0152664185 
2387.8112792969 -123.0912704468 
2393.3154296875 -123.1389007568 
2398.8334960938 -123.1411514282 
2404.3630371094 -123.1094665527 
2409.9052734375 -123.0639114380 
2415.4602050781 -123.0275192261 
2421.0292968750 -123.0034637451 
2426.6101074219 -123.0035171509 
2432.2036132812 -123.0222625732 
2437.8112792969 -123.0492553711 
2443.4306640625 -123.0775604248 
2449.0629882812 -123.0977706909 
2454.7094726562 -123.1082305908 
2460.3676757812 -123.1465530396 
2466.0390625000 -123.2175064087 
2471.7233886719 -123.2957153320 
2477.4223632812 -123.3222122192 
2483.1330566406 -123.2691726685 
2488.8566894531 -123.1335372925 
2494.5952148438 -122.9713363647 
2500.3454589844 -122.9987487793 
2506.1088867188 -123.1747207642 
2511.8869628906 -123.3441467285 
2517.6770019531 -123.4011383057 
2523.4804687500 -123.3532104492 
2529.2985839844 -123.3049850464 
2535.1289062500 -123.2803649902 
2540.9726562500 -123.3107833862 
2546.8295898438 -123.3553695679 
2552.7016601562 -123.3740463257 
2558.5859375000 -123.3552017212 
2564.4836425781 -123.3361434937 
2570.3962402344 -123.3152923584 
2576.3212890625 -123.2278823853 
2582.2597656250 -123.1175079346 
2588.2136230469 -123.0966644287 
2594.1796875000 -123.1968612671 
2600.1594238281 -123.3363800049 
2606.1528320312 -123.3836364746 
2612.1616210938 -123.3565597534 
2618.1828613281 -123.3254013062 
2624.2180175781 -123.3402099609 
2630.2685546875 -123.4106597900 
2636.3312988281 -123.4967193604 
2642.4084472656 -123.5657272339 
2648.5007324219 -123.5558853149 
2654.6057128906 -123.4345016479 
2660.7248535156 -123.2498016357 
2666.8593750000 -123.1651535034 
2673.0065917969 -123.2173995972 
2679.1682128906 -123.2821807861 
2685.3437500000 -123.1989822388 
2691.5351562500 -123.0769653320 
2697.7395019531 -123.0758361816 
2703.9577636719 -123.1838378906 
2710.1921386719 -123.2768173218 
2716.4394531250 -123.3050613403 
2722.7009277344 -123.2444992065 
2728.9785156250 -123.1981048584 
2735.2690429688 -123.2461013794 
2741.5739746094 -123.3694610596 
2747.8935546875 -123.4803237915 
2754.2290039062 -123.4910430908 
2760.5778808594 -123.4487075806 
2766.9411621094 -123.4567489624 
2773.3205566406 -123.4711685181 
2779.7133789062 -123.4119720459 
2786.1208496094 -123.3491744995 
2792.5444335938 -123.3416595459 
2798.9814453125 -123.3589477539 
2805.4333496094 -123.4043273926 
2811.9001464844 -123.4904937744 
2818.3833007812 -123.5651855469 
2824.8798828125 -123.5316543579 
2831.3913574219 -123.4091415405 
2837.9194335938 -123.2878189087 
2844.4611816406 -123.2523498535 
2851.0178222656 -123.3519821167 
2857.5910644531 -123.5027923584 
2864.1779785156 -123.5811920166 
2870.7802734375 -123.5561599731 
2877.3991699219 -123.5022506714 
2884.0317382812 -123.5111389160 
2890.6796875000 -123.5894241333 
2897.3427734375 -123.6304779053 
2904.0229492188 -123.5554580688 
2910.7170410156 -123.5014801025 
2917.4265136719 -123.5612945557 
2924.1528320312 -123.6511001587 
2930.8933105469 -123.6244201660 
2937.6491699219 -123.5789337158 
2944.4223632812 -123.6309661865 
2951.2094726562 -123.6943740845 
2958.0122070312 -123.7174835205 
2964.8305664062 -123.7511138916 
2971.6662597656 -123.7813796997 
2978.5163574219 -123.7702636719 
2985.3820800781 -123.7352905273 
2992.2651367188 -123.7526397705 
2999.1625976562 -123.8213500977 
3006.0756835938 -124.0154876709 
3013.0065917969 -124.0353546143 
3019.9519042969 -124.0390930176 
3026.9130859375 -124.0249176025 
3033.8920898438 -123.9895858765 
3040.8852539062 -123.9383316040 
3047.8947753906 -123.8784866333 
3054.9204101562 -123.8157806396 
3061.9638671875 -123.7557220459 
3069.0219726562 -123.7030715942 
3076.0961914062 -123.6632919312 
3083.1884765625 -123.6359634399 
3090.2954101562 -123.6205902100 
3097.4189453125 -123.6175155640 
3104.5603027344 -123.6273574829 
3111.7165527344 -123.6508636475 
3118.8894042969 -123.6899490356 
3126.0786132812 -123.7421951294 
3133.2861328125 -123.8019943237 
3140.5085449219 -123.8640213013 
3147.7475585938 -123.9226989746 
3155.0051269531 -123.9729461670 
3162.2775878906 -124.0110321045 
3169.5668945312 -124.0338058472 
3176.8747558594 -124.0445556641 
3184.1977539062 -124.0471267700 
3191.5375976562 -124.0447616577 
3198.8959960938 -124.0403137207 
3206.2695312500 -124.0359497070 
3213.6604003906 -124.0328979492 
3221.0681152344 -124.0313491821 
3228.4946289062 -124.0295104980 
3235.9365234375 -124.0240707397 
3243.3955078125 -124.0113830566 
3250.8735351562 -123.9884948730 
3258.3671875000 -123.9545211792 
3265.8779296875 -123.9115524292 
3273.4077148438 -123.8649291992 
3280.9531250000 -123.8224105835 
3288.5161132812 -123.7936630249 
3296.0961914062 -123.7833862305 
3303.6958007812 -123.7899093628 
3311.3110351562 -123.8082733154 
3318.9438476562 -123.8313980103 
3326.5961914062 -123.8523635864 
3334.2641601562 -123.8665237427 
3341.9499511719 -123.8728256226 
3349.6550292969 -123.8737945557 
3357.3762207031 -123.8742752075 
3365.1152343750 -123.8796539307 
3372.8740234375 -123.8935699463 
3380.6486816406 -123.9160385132 
3388.4414062500 -123.9456329346 
3396.2519531250 -123.9795303345 
3404.0825195312 -124.0134429932 
3411.9289550781 -124.0416946411 
3419.7937011719 -124.0581359863 
3427.6784667969 -124.0580215454 
3435.5795898438 -124.0402755737 
3443.4987792969 -124.0088424683 
3451.4382324219 -123.9718627930 
3459.3940429688 -123.9387817383 
3467.3681640625 -123.9165496826 
3475.3608398438 -123.9072875977 
3483.3735351562 -123.9068527222 
3491.4030761719 -123.9086074829 
3499.4509277344 -123.9079208374 
3507.5192871094 -123.9043121338 
3515.6044921875 -123.9016418457 
3523.7082519531 -123.9060211182 
3531.8325195312 -123.9223709106 
3539.9736328125 -123.9517211914 
3548.1335449219 -123.9903106689 
3556.3142089844 -124.0312728882 
3564.5117187500 -124.0676879883 
3572.7282714844 -124.0955734253 
3580.9636230469 -124.1147003174 
3589.2199707031 -124.1270599365 
3597.4934082031 -124.1344223022 
3605.7858886719 -124.1371154785 
3614.0993652344 -124.1348953247 
3622.4301757812 -124.1289901733 
3630.7800292969 -124.1227722168 
3639.1513671875 -124.1199874878 
3647.5397949219 -124.1213836670 
3655.9475097656 -124.1226119995 
3664.3747558594 -124.1156768799 
3672.8234863281 -124.0938949585 
3681.2895507812 -124.0573654175 
3689.7751464844 -124.0252304077 
3698.2824707031 -123.9866561890 
3706.8073730469 -123.9689941406 
3715.3518066406 -123.9829101562 
3723.9179687500 -124.0295562744 
3732.5017089844 -124.0996856689 
3741.1054687500 -124.1762924194 
3749.7290039062 -124.2403488159 
3758.3745117188 -124.2779083252 
3767.0378417969 -124.2853622437 
3775.7209472656 -124.2696151733 
3784.4265136719 -124.2433166504 
3793.1499023438 -124.2183074951 
3801.8933105469 -124.1979370117 
3810.6589355469 -124.1960144043 
3819.4428710938 -124.2045211792 
3828.2468261719 -124.2182006836 
3837.0734863281 -124.2343139648 
3845.9182128906 -124.2482833862 
3854.7832031250 -124.2544403076 
3863.6687011719 -124.2481155396 
3872.5769042969 -124.2277908325 
3881.5036621094 -124.1960220337 
3890.4506835938 -124.1589050293 
3899.4206542969 -124.1242370605 
3908.4089355469 -124.0991668701 
3917.4182128906 -124.0880737305 
3926.4501953125 -124.0917053223 
3935.5009765625 -124.1080398560 
3944.5725097656 -124.1344070435 
3953.6650390625 -124.1691055298 
3962.7807617188 -124.2339553833 
3971.9152832031 -124.3002624512 
3981.0708007812 -124.3299179077 
3990.2497558594 -124.3358306885 
3999.4475097656 -124.3138809204 
4008.6665039062 -124.2690811157 
4017.9089355469 -124.2137908936 
4027.1704101562 -124.1623764038 
4036.4533691406 -124.1259918213 
4045.7600097656 -124.1099548340 
4055.0856933594 -124.1139755249 
4064.4331054688 -124.1485290527 
4073.8017578125 -124.1946258545 
4083.1943359375 -124.2206802368 
4092.6064453125 -124.2360153198 
4102.0400390625 -124.2391738892 
4111.4980468750 -124.2335586548 
4120.9750976562 -124.2260284424 
4130.4746093750 -124.2235717773 
4139.9975585938 -124.2299652100 
4149.5405273438 -124.2529830933 
4159.1054687500 -124.2768020630 
4168.6928710938 -124.2856979370 
4178.3041992188 -124.2879180908 
4187.9355468750 -124.2856597900 
4197.5888671875 -124.2820739746 
4207.2670898438 -124.2795104980 
4216.9648437500 -124.2787628174 
4226.6855468750 -124.2779159546 
4236.4306640625 -124.2740325928 
4246.1958007812 -124.2661437988 
4255.9833984375 -124.2554779053 
4265.7963867188 -124.2459640503 
4275.6293945312 -124.2431335449 
4285.4848632812 -124.2613754272 
4295.3632812500 -124.2982788086 
4305.2666015625 -124.3245162964 
4315.1904296875 -124.3430938721 
4325.1376953125 -124.3513183594 
4335.1098632812 -124.3517837524 
4345.1025390625 -124.3520812988 
4355.1181640625 -124.3654251099 
4365.1591796875 -124.3863067627 
4375.2211914062 -124.4137496948 
4385.3066406250 -124.4435958862 
4395.4150390625 -124.4857254028 
4405.5493164062 -124.5245895386 
4415.7041015625 -124.5498733521 
4425.8828125000 -124.5734481812 
4436.0874023438 -124.5908584595 
4446.3125000000 -124.5918426514 
4456.5615234375 -124.5625534058 
4466.8369140625 -124.5269851685 
4477.1333007812 -124.4866256714 
4487.4536132812 -124.4480285645 
4497.7998046875 -124.4049987793 
4508.1674804688 -124.3797149658 
4518.5590820312 -124.3720855713 
4528.9746093750 -124.3698120117 
4539.4169921875 -124.3828506470 
4549.8803710938 -124.4209976196 
4560.3681640625 -124.4627838135 
4570.8828125000 -124.5083923340 
4581.4189453125 -124.5580673218 
4591.9794921875 -124.5725173950 
4602.5668945312 -124.5604095459 
4613.1762695312 -124.5412979126 
4623.8095703125 -124.5209350586 
4634.4677734375 -124.5226593018 
4645.1533203125 -124.5385513306 
4655.8608398438 -124.5589981079 
4666.5927734375 -124.5811538696 
4677.3520507812 -124.5857162476 
4688.1337890625 -124.5798110962 
4698.9404296875 -124.5731353760 
4709.7744140625 -124.5680160522 
4720.6308593750 -124.5642547607 
4731.5122070312 -124.5575485229 
4742.4213867188 -124.5401916504 
4753.3525390625 -124.5234222412 
4764.3095703125 -124.5171279907 
4775.2915039062 -124.5134277344 
4786.3017578125 -124.5022506714 
4797.3344726562 -124.4781188965 
4808.3925781250 -124.4563827515 
4819.4790039062 -124.4353790283 
4830.5883789062 -124.4435424805 
4841.7231445312 -124.4745254517 
4852.8862304688 -124.5542297363 
4864.0722656250 -124.6510467529 
4875.2846679688 -124.7110366821 
4886.5224609375 -124.7665634155 
4897.7890625000 -124.7761688232 
4909.0786132812 -124.7546997070 
4920.3945312500 -124.7040328979 
4931.7387695312 -124.6600265503 
4943.1069335938 -124.6477355957 
4954.5009765625 -124.6581497192 
4965.9243164062 -124.6830444336 
4977.3710937500 -124.6954116821 
4988.8442382812 -124.6924896240 
5000.3437500000 -124.6742477417 
5011.8730468750 -124.6650314331 
5023.4257812500 -124.6790008545 
5035.0048828125 -124.7245101929 
5046.6137695312 -124.7895965576 
5058.2465820312 -124.8508987427 
5069.9062500000 -124.8853378296 
5081.5957031250 -124.9328765869 
5093.3090820312 -124.9795074463 
5105.0493164062 -125.0064163208 
5116.8198242188 -125.0269165039 
5128.6142578125 -125.0204010010 
5140.4360351562 -124.9871139526 
5152.2851562500 -124.9490356445 
5164.1645507812 -124.9296493530 
5176.0683593750 -124.9146804810 
5187.9995117188 -124.9060668945 
5199.9609375000 -124.8839416504 
5211.9472656250 -124.8377456665 
5223.9609375000 -124.7920608521 
5236.0053710938 -124.7226562500 
5248.0747070312 -124.6780700684 
5260.1723632812 -124.6878585815 
5272.2973632812 -124.7346954346 
5284.4531250000 -124.7893066406 
5296.6342773438 -124.8182296753 
5308.8432617188 -124.8104324341 
5321.0834960938 -124.7569732666 
5333.3491210938 -124.6733474731 
5345.6425781250 -124.5882949829 
5357.9677734375 -124.5402374268 
5370.3183593750 -124.5667190552 
5382.6972656250 -124.6426620483 
5395.1074218750 -124.7251510620 
5407.5439453125 -124.7690963745 
5420.0083007812 -124.7576522827 
5432.5019531250 -124.7331542969 
5445.0273437500 -124.7380828857 
5457.5786132812 -124.7769088745 
5470.1586914062 -124.8266754150 
5482.7705078125 -124.8468170166 
5495.4086914062 -124.8036727905 
5508.0761718750 -124.7238998413 
5520.7758789062 -124.6512222290 
5533.5014648438 -124.6225128174 
5546.2568359375 -124.6559906006 
5559.0410156250 -124.7157440186 
5571.8579101562 -124.7694549561 
5584.7016601562 -124.8072814941 
5597.5747070312 -124.8390655518 
5610.4804687500 -124.8730392456 
5623.4130859375 -124.8944320679 
5636.3754882812 -124.8919296265 
5649.3710937500 -124.8705062866 
5662.3930664062 -124.8602294922 
5675.4453125000 -124.8851165771 
5688.5307617188 -124.9261627197 
5701.6430664062 -124.9409027100 
5714.7861328125 -124.9066848755 
5727.9589843750 -124.8257598877 
5741.1655273438 -124.7279357910 
5754.3994140625 -124.6945953369 
5767.6635742188 -124.6964035034 
5780.9614257812 -124.7067184448 
5794.2871093750 -124.7108840942 
5807.6435546875 -124.7082977295 
5821.0336914062 -124.7046585083 
5834.4516601562 -124.7081832886 
5847.9003906250 -124.7162704468 
5861.3798828125 -124.7246932983 
5874.8940429688 -124.7319869995 
5888.4365234375 -124.7352905273 
5902.0097656250 -124.7281265259 
5915.6171875000 -124.7202606201 
5929.2534179688 -124.7277145386 
5942.9204101562 -124.7501296997 
5956.6225585938 -124.7747879028 
5970.3530273438 -124.7905120850 
5984.1152343750 -124.7945938110 
5997.9125976562 -124.8056945801 
6011.7377929688 -124.8274841309 
6025.5957031250 -124.8639984131 
6039.4848632812 -124.9353942871 
6053.4096679688 -125.0007934570 
6067.3632812500 -125.0510711670 
6081.3491210938 -125.0540618896 
6095.3701171875 -125.0052337646 
6109.4204101562 -124.9452285767 
6123.5029296875 -124.9194335938 
6137.6215820312 -124.9510498047 
6151.7690429688 -124.9938735962 
6165.9497070312 -125.0088195801 
6180.1625976562 -124.9948196411 
6194.4116210938 -124.9974060059 
6208.6899414062 -125.0439147949 
6223.0014648438 -125.0891036987 
6237.3496093750 -125.1194000244 
6251.7270507812 -125.1506195068 
6266.1376953125 -125.1739578247 
6280.5849609375 -125.1556167603 
6295.0620117188 -125.0776519775 
6309.5727539062 -124.9395217896 
6324.1201171875 -124.8609771729 
6338.6977539062 -124.8432083130 
6353.3090820312 -124.8966979980 
6367.9536132812 -125.0044021606 
6382.6357421875 -125.0872421265 
6397.3481445312 -125.1367492676 
6412.0947265625 -125.1369247437 
6426.8784179688 -125.0803527832 
6441.6928710938 -125.0160140991 
6456.5415039062 -124.9223709106 
6471.4277343750 -124.7701797485 
6486.3447265625 -124.6634445190 
6501.2963867188 -124.6620712280 
6516.2822265625 -124.7425537109 
6531.3061523438 -124.8911743164 
6546.3613281250 -124.9856109619 
6561.4511718750 -124.9931182861 
6576.5795898438 -124.9694442749 
6591.7392578125 -124.9590606689 
6606.9335937500 -124.9765548706 
6622.1665039062 -124.9577789307 
6637.4311523438 -124.9052124023 
6652.7309570312 -124.8442840576 
6668.0659179688 -124.7938003540 
6683.4399414062 -124.7781753540 
6698.8457031250 -124.7692565918 
6714.2871093750 -124.7628479004 
6729.7675781250 -124.7734756470 
6745.2802734375 -124.8330764771 
6760.8286132812 -124.9247360229 
6776.4165039062 -124.9803161621 
6792.0366210938 -124.9725189209 
6807.6928710938 -124.9501190186 
6823.3886718750 -124.9425201416 
6839.1171875000 -124.9626312256 
6854.8818359375 -124.9927520752 
6870.6826171875 -124.9965972900 
6886.5239257812 -124.9598617554 
6902.3979492188 -124.8962783813 
6918.3081054688 -124.8486480713 
6934.2592773438 -124.8490219116 
6950.2431640625 -124.8872146606 
6966.2641601562 -124.9439239502 
6982.3256835938 -124.9541702271 
6998.4204101562 -124.9363861084 
7014.5522460938 -124.9470901489 
7030.7211914062 -124.9664306641 
7046.9316406250 -124.9484100342 
7063.1752929688 -124.9300689697 
7079.4560546875 -124.9638366699 
7095.7788085938 -125.0270462036 
7112.1352539062 -125.0699081421 
7128.5292968750 -125.1069946289 
7144.9648437500 -125.1485366821 
7161.4345703125 -125.1688232422 
7177.9418945312 -125.1905288696 
7194.4916992188 -125.2419738770 
7211.0756835938 -125.2739028931 
7227.6972656250 -125.2223892212 
7244.3579101562 -125.1102447510 
7261.0605468750 -124.9899444580 
7277.7978515625 -124.8629608154 
7294.5737304688 -124.7413940430 
7311.3920898438 -124.7083740234 
7328.2456054688 -124.8179016113 
7345.1376953125 -124.9985427856 
7362.0727539062 -125.1266937256 
7379.0429687500 -125.1430587769 
7396.0522460938 -125.0568847656 
7413.1005859375 -124.9180526733 
7430.1923828125 -124.8035888672 
7447.3193359375 -124.7653350830 
7464.4858398438 -124.8037185669 
7481.6962890625 -124.8955001831 
7498.9418945312 -124.9931488037 
7516.2275390625 -125.0403747559 
7533.5571289062 -125.0400085449 
7550.9228515625 -125.0350341797 
7568.3281250000 -125.0240249634 
7585.7778320312 -124.9828109741 
7603.2636718750 -124.9459457397 
7620.7895507812 -124.9816436768 
7638.3559570312 -125.0652542114 
7655.9672851562 -125.1297225952 
7673.6147460938 -125.1857147217 
7691.3027343750 -125.2173080444 
7709.0361328125 -125.2024383545 
7726.8061523438 -125.1441802979 
7744.6166992188 -125.0850906372 
7762.4731445312 -125.0651092529 
7780.3662109375 -125.0729827881 
7798.3002929688 -125.0714950562 
7816.2758789062 -125.0614013672 
7834.2973632812 -125.1184463501 
7852.3559570312 -125.2367095947 
7870.4560546875 -125.3397903442 
7888.6025390625 -125.3616943359 
7906.7861328125 -125.3285522461 
7925.0122070312 -125.2920608521 
7943.2841796875 -125.2576446533 
7961.5937500000 -125.2228012085 
7979.9458007812 -125.2085800171 
7998.3447265625 -125.2177886963 
8016.7812500000 -125.2131805420 
8035.2607421875 -125.1730041504 
8053.7827148438 -125.1559600830 
8072.3515625000 -125.2049713135 
8090.9589843750 -125.2140426636 
8109.6088867188 -125.1627426147 
8128.3066406250 -125.1089096069 
8147.0429687500 -125.1048812866 
8165.8227539062 -125.1525268555 
8184.6499023438 -125.1961059570 
8203.5156250000 -125.2078475952 
8222.4257812500 -125.1609878540 
8241.3789062500 -125.0979232788 
8260.3808593750 -125.1005706787 
8279.4208984375 -125.1686782837 
8298.5058593750 -125.2580490112 
8317.6396484375 -125.2671585083 
8336.8115234375 -125.2263565063 
8356.0292968750 -125.1883316040 
8375.2949218750 -125.2033843994 
8394.6005859375 -125.2906723022 
8413.9501953125 -125.3376159668 
8433.3496093750 -125.3303985596 
8452.7890625000 -125.3249588013 
8472.2734375000 -125.3206558228 
8491.8027343750 -125.3016738892 
8511.3818359375 -125.2751541138 
8531.0009765625 -125.1652908325 
8550.6660156250 -125.0204238892 
8570.3798828125 -124.9280242920 
8590.1357421875 -124.9486770630 
8609.9365234375 -125.0182189941 
8629.7880859375 -125.1100082397 
8649.6796875000 -125.0973892212 
8669.6181640625 -125.0117492676 
8689.6025390625 -124.9847183228 
8709.6367187500 -125.0512924194 
8729.7128906250 -125.0718231201 
8749.8359375000 -125.0299835205 
8770.0097656250 -125.0179214478 
8790.2255859375 -125.0496520996 
8810.4873046875 -125.0399093628 
8830.8007812500 -124.9956741333 
8851.1562500000 -124.9601669312 
8871.5595703125 -124.9660491943 
8892.0087890625 -125.0104904175 
8912.5107421875 -125.0943603516 
8933.0546875000 -125.1682815552 
8953.6455078125 -125.1919250488 
8974.2890625000 -125.1303405762 
8994.9755859375 -125.0284042358 
9015.7099609375 -124.9886016846 
9036.4970703125 -125.0546569824 
9057.3261718750 -125.1128997803 
9078.2041015625 -125.0862579346 
9099.1347656250 -125.0201492310 
9120.1093750000 -124.9711608887 
9141.1318359375 -124.9657669067 
9162.2031250000 -125.0112838745 
9183.3271484375 -125.0686645508 
9204.4951171875 -125.0970230103 
9225.7128906250 -125.1303253174 
9246.9833984375 -125.1876602173 
9268.2988281250 -125.1915740967 
9289.6621093750 -125.1177520752 
9311.0810546875 -125.0717010498 
9332.5439453125 -125.0999984741 
9354.0556640625 -125.1450958252 
9375.6171875000 -125.1662445068 
9397.2343750000 -125.1703643799 
9418.8955078125 -125.1658859253 
9440.6064453125 -125.1317138672 
9462.3730468750 -125.0619430542 
9484.1845703125 -124.9962387085 
9506.0458984375 -124.9867935181 
9527.9638671875 -125.0214080811 
9549.9267578125 -125.0839843750 
9571.9394531250 -125.1710281372 
9594.0087890625 -125.2486724854 
9616.1240234375 -125.2737350464 
9638.2890625000 -125.2412719727 
9660.5068359375 -125.1471786499 
9682.7802734375 -125.0617141724 
9705.0996093750 -125.0401153564 
9727.4707031250 -124.9969329834 
9749.8984375000 -124.9417800903 
9772.3720703125 -124.9843444824 
9794.8984375000 -125.0365371704 
9817.4814453125 -125.0676193237 
9840.1113281250 -125.1031112671 
9862.7939453125 -125.1242294312 
9885.5283203125 -125.1264648438 
9908.3203125000 -125.0996170044 
9931.1601562500 -125.0667800903 
9954.0517578125 -125.0622787476 
9977.0019531250 -125.0072326660 
10000.0000000000 -124.9459838867 
10023.0507812500 -124.9070510864 
10046.1542968750 -124.8815078735 
10069.3115234375 -124.8748168945 
10092.5332031250 -124.8860473633 
10115.7968750000 -124.9106369019 
10139.1152343750 -124.9431381226 
10162.4863281250 -124.9780502319 
10185.9111328125 -125.0109634399 
10209.3906250000 -125.0391082764 
10232.9355468750 -125.0612792969 
10256.5234375000 -125.0773010254 
10280.1650390625 -125.0874862671 
10303.8613281250 -125.0922927856 
10327.6123046875 -125.0923385620 
10351.4189453125 -125.0885848999 
10375.2792968750 -125.0823059082 
10399.2060546875 -125.0750503540 
10423.1777343750 -125.0680389404 
10447.2031250000 -125.0619125366 
10471.2851562500 -125.0569381714 
10495.4218750000 -125.0531311035 
10519.6152343750 -125.0502471924 
10543.8632812500 -125.0476226807 
10568.1787109375 -125.0439605713 
10592.5400390625 -125.0373992920 
10616.9560546875 -125.0260925293 
10641.4287109375 -125.0092773438 
10665.9580078125 -124.9883499146 
10690.5439453125 -124.9672851562 
10715.1982421875 -124.9518585205 
10739.8974609375 -124.9477310181 
10764.6533203125 -124.9581832886 
10789.4667968750 -124.9825210571 
10814.3378906250 -125.0158767700 
10839.2656250000 -125.0507125854 
10864.2509765625 -125.0793304443 
10889.3056640625 -125.0964965820 
10914.4062500000 -125.1010284424 
10939.5644531250 -125.0958786011 
10964.7812500000 -125.0867309570 
10990.0556640625 -125.0798797607 
11015.3886718750 -125.0800857544 
11040.7919921875 -125.0890197754 
11066.2412109375 -125.1021270752 
11091.7500000000 -125.1201400757 
11117.3173828125 -125.1350173950 
11142.9433593750 -125.1419525146 
11168.6289062500 -125.1388397217 
11194.3730468750 -125.1265182495 
11220.1894531250 -125.1077423096 
11246.0527343750 -125.0859298706 
11271.9755859375 -125.0644454956 
11297.9580078125 -125.0465545654 
11324.0009765625 -125.0353851318 
11350.1035156250 -125.0332336426 
11376.2792968750 -125.0403594971 
11402.5019531250 -125.0540084839 
11428.7861328125 -125.0685882568 
11455.1298828125 -125.0773696899 
11481.5351562500 -125.0752029419 
11508.0000000000 -125.0501251221 
11534.5273437500 -125.0177154541 
11561.1279296875 -125.0060119629 
11587.7773437500 -125.0109558105 
11614.4873046875 -125.0341644287 
11641.2597656250 -125.0710449219 
11668.0937500000 -125.1122360229 
11694.9892578125 -125.1469116211 
11721.9472656250 -125.1665344238 
11748.9804687500 -125.1670455933 
11776.0625000000 -125.1486129761 
11803.2070312500 -125.1135864258 
11830.4140625000 -125.0647735596 
11857.6845703125 -125.0054397583 
11885.0166015625 -124.9404067993 
11912.4257812500 -124.8767242432 
11939.8847656250 -124.8033981323 
11967.4072265625 -124.7649230957 
11994.9931640625 -124.7623291016 
12022.6425781250 -124.7719421387 
12050.3554687500 -124.7890701294 
12078.1318359375 -124.8110961914 
12105.9863281250 -124.8375473022 
12133.8916015625 -124.8684921265 
12161.8613281250 -124.9026565552 
12189.8955078125 -124.9366607666 
12217.9931640625 -124.9659576416 
12246.1572265625 -124.9919891357 
12274.3984375000 -124.9986572266 
12302.6923828125 -124.9934005737 
12331.0507812500 -124.9842605591 
12359.4746093750 -124.9731674194 
12387.9638671875 -124.9610366821 
12416.5195312500 -124.9482803345 
12445.1396484375 -124.9352111816 
12473.8408203125 -124.9154434204 
12502.5937500000 -124.8947753906 
12531.4130859375 -124.8790206909 
12560.2988281250 -124.8609848022 
12589.2509765625 -124.8410415649 
12618.2705078125 -124.8205261230 
12647.3701171875 -124.8013229370 
12676.5234375000 -124.7797622681 
12705.7441406250 -124.7693786621 
12735.0312500000 -124.7716522217 
12764.3867187500 -124.7805938721 
12793.8095703125 -124.7937469482 
12823.2998046875 -124.8065872192 
12852.8730468750 -124.8137435913 
12882.4990234375 -124.8044052124 
12912.1943359375 -124.7762832642 
12941.9580078125 -124.7514953613 
12971.7900390625 -124.7277755737 
13001.6914062500 -124.7073440552 
13031.6611328125 -124.6818084717 
13061.7138671875 -124.6577301025 
13091.8222656250 -124.6421279907 
13122.0000000000 -124.6284942627 
13152.2470703125 -124.6181411743 
13182.5634765625 -124.6105651855 
13212.9501953125 -124.5964889526 
13243.4218750000 -124.5691833496 
13273.9492187500 -124.5391311646 
13304.5468750000 -124.5040283203 
13335.2138671875 -124.4714736938 
13365.9531250000 -124.4483947754 
13396.7626953125 -124.4631423950 
13427.6425781250 -124.4965820312 
13458.6093750000 -124.5397262573 
13489.6328125000 -124.6014862061 
13520.7265625000 -124.6425704956 
13551.8935546875 -124.6503677368 
13583.1308593750 -124.6437606812 
13614.4414062500 -124.6256103516 
13645.8388671875 -124.5865097046 
13677.2929687500 -124.5488128662 
13708.8203125000 -124.5320892334 
13740.4199218750 -124.5239791870 
13772.0927734375 -124.5235519409 
13803.8388671875 -124.5256805420 
13835.6572265625 -124.5252456665 
13867.5644531250 -124.5249481201 
13899.5302734375 -124.5331344604 
13931.5693359375 -124.5536575317 
13963.6826171875 -124.5711441040 
13995.8701171875 -124.5838928223 
14028.1318359375 -124.5808715820 
14060.4677734375 -124.5563201904 
14092.8935546875 -124.5357742310 
14125.3789062500 -124.5233459473 
14157.9384765625 -124.5390548706 
14190.5732421875 -124.5639190674 
14223.2841796875 -124.5900421143 
14256.0693359375 -124.6125869751 
14288.9462890625 -124.6108169556 
14321.8837890625 -124.5975036621 
14354.8964843750 -124.5760269165 
14387.9853515625 -124.5628128052 
14421.1503906250 -124.5598068237 
14454.3925781250 -124.5549850464 
14487.7109375000 -124.5420989990 
14521.1220703125 -124.5263977051 
14554.5947265625 -124.5070495605 
14588.1435546875 -124.4775009155 
14621.7705078125 -124.4527969360 
14655.4746093750 -124.4402923584 
14689.2568359375 -124.4232711792 
14723.1328125000 -124.4041290283 
14757.0703125000 -124.3898696899 
14791.0869140625 -124.3713302612 
14825.1806640625 -124.3593978882 
14859.3544921875 -124.3550567627 
14893.6054687500 -124.3448028564 
14927.9365234375 -124.3204498291 
14962.3632812500 -124.2697296143 
14996.8525390625 -124.2036743164 
15031.4208984375 -124.1602554321 
15066.0693359375 -124.1211318970 
15100.7978515625 -124.1220626831 
15135.6064453125 -124.1494827271 
15170.5117187500 -124.2108078003 
15205.4804687500 -124.2686614990 
15240.5302734375 -124.2938537598 
15275.6611328125 -124.3139572144 
15310.8730468750 -124.3311614990 
15346.1650390625 -124.3590545654 
15381.5390625000 -124.3885498047 
15417.0117187500 -124.3979339600 
15452.5488281250 -124.3821487427 
15488.1679687500 -124.3398971558 
15523.8691406250 -124.2885818481 
15559.6533203125 -124.2513961792 
15595.5195312500 -124.2420425415 
15631.4677734375 -124.2469406128 
15667.5166015625 -124.2587356567 
15703.6318359375 -124.2623825073 
15739.8300781250 -124.2541275024 
15776.1113281250 -124.2342758179 
15812.4765625000 -124.2096633911 
15848.9248046875 -124.1930618286 
15885.4755859375 -124.1764907837 
15922.0927734375 -124.1764068604 
15958.7939453125 -124.2009735107 
15995.5800781250 -124.2386627197 
16032.4511718750 -124.2791290283 
16069.4072265625 -124.3160629272 
16106.4482421875 -124.3469543457 
16143.5927734375 -124.3667449951 
16180.8046875000 -124.3638076782 
16218.1025390625 -124.3196487427 
16255.4863281250 -124.2364578247 
16292.9560546875 -124.1342544556 
16330.5126953125 -124.0530624390 
16368.1738281250 -124.0283966064 
16405.9042968750 -124.0510177612 
16443.7207031250 -124.1089172363 
16481.6250000000 -124.1700973511 
16519.6152343750 -124.2081909180 
16557.6953125000 -124.2124099731 
16595.8613281250 -124.1684646606 
16634.1347656250 -124.0965576172 
16672.4765625000 -124.0222320557 
16710.9082031250 -123.9736099243 
16749.4277343750 -123.9710922241 
16788.0371093750 -123.9972457886 
16826.7343750000 -124.0340118408 
16865.5390625000 -124.0635147095 
16904.4160156250 -124.0792388916 
16943.3808593750 -124.0800781250 
16982.4375000000 -124.0560379028 
17021.5820312500 -123.9949417114 
17060.8183593750 -123.9098968506 
17100.1445312500 -123.8227920532 
17139.5820312500 -123.7593383789 
17179.0898437500 -123.7418823242 
17218.6875000000 -123.7610778809 
17258.3789062500 -123.8107147217 
17298.1601562500 -123.8657989502 
17338.0332031250 -123.9021759033 
17378.0000000000 -123.9022750854 
17418.0761718750 -123.8666534424 
17458.2265625000 -123.8090209961 
17498.4687500000 -123.7467651367 
17538.8027343750 -123.6936111450 
17579.2324218750 -123.6492156982 
17619.7519531250 -123.6345291138 
17660.3867187500 -123.6254959106 
17701.0957031250 -123.6103286743 
17741.8984375000 -123.5841522217 
17782.7949218750 -123.5511093140 
17823.7851562500 -123.5428848267 
17864.8691406250 -123.5566864014 
17906.0488281250 -123.5800781250 
17947.3437500000 -123.6011962891 
17988.7148437500 -123.6202163696 
18030.1796875000 -123.6357498169 
18071.7402343750 -123.6598892212 
18113.3964843750 -123.6849288940 
18155.1484375000 -123.6743621826 
18197.0175781250 -123.6212005615 
18238.9628906250 -123.5244522095 
18281.0058593750 -123.4658813477 
18323.1445312500 -123.4427566528 
18365.3808593750 -123.4417953491 
18407.7148437500 -123.4467086792 
18450.1445312500 -123.4401550293 
18492.6953125000 -123.4280166626 
18535.3222656250 -123.4181594849 
18578.0468750000 -123.4088363647 
18620.8710937500 -123.3960647583 
18663.7929687500 -123.3859786987 
18706.8144531250 -123.3852157593 
18749.9355468750 -123.4023895264 
18793.1757812500 -123.4226226807 
18836.4941406250 -123.4384841919 
18879.9140625000 -123.4476776123 
18923.4335937500 -123.4480514526 
18967.0546875000 -123.4447326660 
19010.7734375000 -123.4319763184 
19054.6171875000 -123.4005355835 
19098.5390625000 -123.3638000488 
19142.5625000000 -123.3226547241 
19186.6875000000 -123.2821731567 
19230.9140625000 -123.2776107788 
19275.2421875000 -123.3025588989 
19319.6738281250 -123.3527145386 
19364.2285156250 -123.4277954102 
19408.8632812500 -123.4706039429 
19453.6015625000 -123.4712448120 
19498.4433593750 -123.4505004883 
19543.3886718750 -123.4025268555 
19588.4375000000 -123.3235931396 
19633.6132812500 -123.2517318726 
19678.8691406250 -123.1951751709 
19724.2304687500 -123.1816864014 
19769.6972656250 -123.2610015869 
19815.2675781250 -123.3948211670 
19860.9433593750 -123.4760131836 
19906.7226562500 -123.4847412109 
19952.6328125000 -123.3949966431 
19998.6250000000 -123.2606658936 
20044.7226562500 -123.1752090454 
20090.9277343750 -123.1570205688 
20137.2382812500 -123.1594924927 
20183.6562500000 -123.1461029053 
20230.2031250000 -123.1054611206 
20276.8339843750 -123.0740432739 
20323.5742187500 -123.0714797974 
20370.4218750000 -123.0767364502 
20417.3769531250 -123.0763778687 
20464.4394531250 -123.0723037720 
20511.6113281250 -123.0771102905 
20558.9160156250 -123.0801620483 
20606.3046875000 -123.0493392944 
20653.8046875000 -122.9838027954 
20701.4121093750 -122.9381256104 
20749.1308593750 -122.9248886108 
20796.9589843750 -122.9582138062 
20844.8984375000 -123.0201416016 
20892.9687500000 -123.0685424805 
20941.1289062500 -123.1004943848 
20989.4003906250 -123.1343841553 
21037.7812500000 -123.1585769653 
21086.2753906250 -123.1388549805 
21134.8808593750 -123.0712356567 
21183.6210937500 -123.0080566406 
21232.4511718750 -122.9501571655 
21281.3945312500 -122.8931961060 
21330.4492187500 -122.8731765747 
21379.6171875000 -122.8955078125 
21428.8984375000 -122.9351959229 
21478.2929687500 -122.9454040527 
21527.8261718750 -122.8988189697 
21577.4492187500 -122.8199005127 
21627.1875000000 -122.7694702148 
21677.0390625000 -122.7856750488 
21727.0058593750 -122.8476562500 
21777.0878906250 -122.9094848633 
21827.3105468750 -122.9503173828 
21877.6230468750 -122.9733505249 
21928.0527343750 -122.9827346802 
21978.5996093750 -122.9782409668 
22029.2617187500 -122.9581680298 
22080.0410156250 -122.9279251099 
22130.9355468750 -122.9012222290 
22181.9746093750 -122.8783874512 
22233.1054687500 -122.8473815918 
22284.3535156250 -122.8193206787 
22335.7207031250 -122.8168334961 
22387.2070312500 -122.8249816895 
22438.8105468750 -122.8092956543 
22490.5585937500 -122.7650985718 
22542.4003906250 -122.7020111084 
22594.3632812500 -122.6259155273 
22646.4433593750 -122.5606307983 
22698.6464843750 -122.5296936035 
22750.9667968750 -122.5219650269 
22803.4101562500 -122.5188827515 
22855.9980468750 -122.5308914185 
22908.6835937500 -122.5784454346 
22961.4902343750 -122.6591415405 
23014.4179687500 -122.7563629150 
23067.4667968750 -122.7938766479 
23120.6386718750 -122.7725830078 
23173.9335937500 -122.7324066162 
23227.3769531250 -122.6852340698 
23280.9179687500 -122.6278762817 
23334.5820312500 -122.5514984131 
23388.3710937500 -122.4572601318 
23442.2812500000 -122.3757019043 
23496.3183593750 -122.3399810791 
23550.5039062500 -122.3361816406 
23604.7910156250 -122.3211441040 
23659.2011718750 -122.3123626709 
23713.7363281250 -122.3368911743 
23768.3984375000 -122.3937835693 
23823.1875000000 -122.4548721313 
23878.1015625000 -122.4751739502 
23933.1679687500 -122.4206848145 
23988.3359375000 -122.3611984253 
24043.6308593750 -122.3249664307 
24099.0527343750 -122.3165893555 
24154.6035156250 -122.3465194702 
24210.2812500000 -122.4374694824 
24266.1132812500 -122.4950332642 
24322.0488281250 -122.4490966797 
24378.1132812500 -122.3563995361 
24434.3066406250 -122.2835617065 
24490.6289062500 -122.2567367554 
24547.0820312500 -122.2690963745 
24603.6640625000 -122.2856140137 
24660.4042968750 -122.2744522095 
24717.2480468750 -122.1945648193 
24774.2226562500 -122.1191558838 
24831.3300781250 -122.1358413696 
24888.5683593750 -122.2227554321 
24945.9375000000 -122.3516464233 
25003.4394531250 -122.4098663330 
25061.1015625000 -122.3707122803 
25118.8691406250 -122.2940597534 
25176.7714843750 -122.2338104248 
25234.8046875000 -122.2327804565 
25292.9726562500 -122.2421875000 
25351.2753906250 -122.2175369263 
25409.7402343750 -122.1520004272 
25468.3105468750 -122.0892181396 
25527.0175781250 -122.0489349365 
25585.8593750000 -122.0639190674 
25644.8359375000 -122.1200714111 
25703.9492187500 -122.1376800537 
25763.1972656250 -122.0852279663 
25822.6132812500 -121.9901733398 
25882.1347656250 -121.9138183594 
25941.7949218750 -121.8672180176 
26001.5937500000 -121.8807220459 
26061.5292968750 -121.8961181641 
26121.6015625000 -121.8843536377 
26181.8437500000 -121.8825302124 
26242.1953125000 -121.9208374023 
26302.6835937500 -121.9831466675 
26363.3144531250 -122.0555801392 
26424.0839843750 -122.1438522339 
26484.9921875000 -122.1639785767 
26546.0429687500 -122.1276550293 
26607.2617187500 -122.1373062134 
26668.5937500000 -122.1888580322 
26730.0664062500 -122.2179718018 
26791.6816406250 -122.1860427856 
26853.4375000000 -122.1570053101 
26915.3378906250 -122.1439285278 
26977.4082031250 -122.0960006714 
27039.5937500000 -122.0431137085 
27101.9218750000 -122.0422973633 
27164.3945312500 -122.0413436890 
27227.0097656250 -121.9582290649 
27289.7695312500 -121.8499984741 
27352.6738281250 -121.8353652954 
27415.7539062500 -121.8764343262 
27478.9492187500 -121.8521270752 
27542.2910156250 -121.7746887207 
27605.7773437500 -121.7531967163 
27669.4101562500 -121.8389892578 
27733.1914062500 -121.9407424927 
27797.1171875000 -121.9406890869 
27861.2226562500 -121.8590469360 
27925.4453125000 -121.7961273193 
27989.8144531250 -121.8041152954 
28054.3339843750 -121.8463592529 
28119.0000000000 -121.8848419189 
28183.8164062500 -121.9297409058 
28248.8144531250 -121.9400405884 
28313.9296875000 -121.9080734253 
28379.1953125000 -121.8928451538 
28444.6113281250 -121.8857192993 
28510.1777343750 -121.8615646362 
28575.8964843750 -121.8472290039 
28641.7656250000 -121.9076690674 
28707.8183593750 -122.0606536865 
28773.9921875000 -122.1583480835 
28840.3183593750 -122.1570434570 
28906.7968750000 -122.0911178589 
28973.4296875000 -121.9976882935 
29040.2148437500 -121.9248809814 
29107.1855468750 -121.9341506958 
29174.2812500000 -121.9677505493 
29241.5292968750 -121.9680862427 
29308.9335937500 -121.9398040771 
29376.4921875000 -121.8919448853 
29444.2070312500 -121.8386306763 
29512.0781250000 -121.8319015503 
29580.1386718750 -121.8318862915 
29648.3222656250 -121.8078460693 
29716.6640625000 -121.7853012085 
29785.1621093750 -121.7693023682 
29853.8203125000 -121.7781524658 
29922.6347656250 -121.7812728882 
29991.6406250000 -121.7249069214 
30060.7734375000 -121.6855163574 
30130.0664062500 -121.6871261597 
30199.5175781250 -121.6878051758 
30269.1308593750 -121.6879119873 
30338.9023437500 -121.6899642944 
30408.8359375000 -121.6975173950 
30478.9648437500 -121.7115478516 
30549.2207031250 -121.7316284180 
30619.6386718750 -121.7558059692 
30690.2187500000 -121.7805938721 
30760.9628906250 -121.7991790771 
30831.8691406250 -121.8073120117 
30902.9375000000 -121.8049316406 
30974.2050781250 -121.7941131592 
31045.6035156250 -121.7787399292 
31117.1660156250 -121.7637710571 
31188.8925781250 -121.7548446655 
31260.7851562500 -121.7538528442 
31332.8437500000 -121.7578430176 
31405.1035156250 -121.7633285522 
31477.4941406250 -121.7668304443 
31550.0507812500 -121.7656555176 
31622.7773437500 -121.7586135864 
31695.6699218750 -121.7455596924 
31768.7304687500 -121.7284469604 
31841.9589843750 -121.7080841064 
31915.3925781250 -121.6845703125 
31988.9589843750 -121.6580047607 
32062.6972656250 -121.6289825439 
32136.6035156250 -121.5990447998 
32210.6796875000 -121.5712280273 
32284.9277343750 -121.5510559082 
32359.3828125000 -121.5420837402 
32433.9726562500 -121.5466461182 
32508.7363281250 -121.5647125244 
32583.6718750000 -121.5934143066 
32658.7792968750 -121.6271438599 
32734.0585937500 -121.6582946777 
32809.5156250000 -121.6787490845 
32885.1796875000 -121.6802444458 
32960.9804687500 -121.6619186401 
33036.9570312500 -121.6287918091 
33113.1093750000 -121.5881729126 
33189.4375000000 -121.5484390259 
33265.9414062500 -121.5169067383 
33342.6250000000 -121.4979705811 
33419.5156250000 -121.4920959473 
33496.5507812500 -121.4958038330 
33573.7617187500 -121.5030441284 
33651.1523437500 -121.5074615479 
33728.7226562500 -121.5059890747 
33806.4687500000 -121.5011291504 
33884.4335937500 -121.4975128174 
33962.5390625000 -121.4994659424 
34040.8242187500 -121.5088577271 
34119.2890625000 -121.5245742798 
34197.9375000000 -121.5435409546 
34276.7656250000 -121.5624618530 
34355.7773437500 -121.5793991089 
34435.0078125000 -121.5942077637 
34514.3828125000 -121.6078186035 
34593.9414062500 -121.6211166382 
34673.6835937500 -121.6342773438 
34753.6054687500 -121.6469497681 
34833.7187500000 -121.6589889526 
34914.0507812500 -121.6706771851 
34994.5273437500 -121.6822052002 
35075.1953125000 -121.6931304932 
35156.0429687500 -121.7019195557 
35237.0820312500 -121.7061538696 
35318.3046875000 -121.7030792236 
35399.7148437500 -121.6905593872 
35481.3554687500 -121.6679687500 
35563.1406250000 -121.6366043091 
35645.1171875000 -121.5992736816 
35727.2812500000 -121.5595855713 
35809.6367187500 -121.5211715698 
35892.1796875000 -121.4875106812 
35974.9531250000 -121.4620285034 
36057.8789062500 -121.4481201172 
36140.9921875000 -121.4483413696 
36224.3007812500 -121.4630508423 
36307.8007812500 -121.4889984131 
36391.4921875000 -121.5190811157 
36475.3789062500 -121.5439910889 
36559.4960937500 -121.5556259155 
36643.7695312500 -121.5507049561 
36728.2343750000 -121.5323104858 
36812.8945312500 -121.5143203735 
36897.7539062500 -121.4906845093 
36982.8046875000 -121.4741287231 
37068.0507812500 -121.4665756226 
37153.5390625000 -121.4670028687 
37239.1796875000 -121.4741287231 
37325.0195312500 -121.4880142212 
37411.0546875000 -121.5093231201 
37497.2890625000 -121.5373077393 
37583.7226562500 -121.5683593750 
37670.3984375000 -121.5964813232 
37757.2304687500 -121.6154098511 
37844.2656250000 -121.6212921143 
37931.5000000000 -121.6145553589 
38018.9335937500 -121.5928039551 
38106.5703125000 -121.5791015625 
38194.4062500000 -121.5865783691 
38282.4921875000 -121.6104049683 
38370.7343750000 -121.6493072510 
38459.1796875000 -121.6985778809 
38547.8320312500 -121.7501754761 
38636.6875000000 -121.7931365967 
38725.7500000000 -121.8155746460 
38815.0585937500 -121.8086395264 
38904.5273437500 -121.7708053589 
38994.2070312500 -121.7094268799 
39084.0898437500 -121.6381530762 
39174.1835937500 -121.5715637207 
39264.4804687500 -121.5202407837 
39354.9882812500 -121.4886779785 
39445.7460937500 -121.4763641357 
39536.6718750000 -121.4806213379 
39627.8085937500 -121.5150985718 
39719.1523437500 -121.5745086670 
39810.7070312500 -121.6255187988 
39902.4765625000 -121.6763687134 
39994.4960937500 -121.7171783447 
40086.6875000000 -121.7390518188 
40179.0898437500 -121.7374725342 
40271.7070312500 -121.7138442993 
40364.5351562500 -121.6745452881 
40457.5781250000 -121.6280517578 
40550.8359375000 -121.5818939209 
40644.3515625000 -121.5231323242 
40738.0390625000 -121.4762115479 
40831.9453125000 -121.4513015747 
40926.0664062500 -121.4314193726 
41020.4023437500 -121.4189071655 
41114.9570312500 -121.4166564941 
41209.7304687500 -121.4260559082 
41304.7656250000 -121.4456558228 
41399.9765625000 -121.4720687866 
41495.4062500000 -121.5210571289 
41591.0585937500 -121.5864715576 
41686.9257812500 -121.6497802734 
41783.0195312500 -121.7303848267 
41879.3789062500 -121.8221511841 
41975.9140625000 -121.9130325317 
42072.6679687500 -121.9900970459 
42169.6484375000 -122.0617675781 
42266.8554687500 -122.0939254761 
42364.2812500000 -122.0988235474 
42461.9335937500 -122.0978775024 
42559.8593750000 -122.0941543579 
42657.9648437500 -122.0898818970 
42756.2929687500 -122.0867309570 
42854.8476562500 -122.0837478638 
42953.6328125000 -122.0753936768 
43052.6445312500 -122.0600280762 
43151.9296875000 -122.0355834961 
43251.3984375000 -122.0049438477 
43351.0976562500 -121.9734191895 
43451.0234375000 -121.9364776611 
43551.1796875000 -121.9153518677 
43651.5703125000 -121.9104461670 
43752.1914062500 -121.9085922241 
43853.0898437500 -121.9053039551 
43954.1757812500 -121.8872146606 
44055.4921875000 -121.8532409668 
44157.0429687500 -121.8262023926 
44258.8281250000 -121.8049087524 
44360.8476562500 -121.7957153320 
44463.1015625000 -121.8088150024 
44565.6406250000 -121.8386993408 
44668.3671875000 -121.8608322144 
44771.3320312500 -121.8819046021 
44874.5351562500 -121.9045486450 
44977.9726562500 -121.9509735107 
45081.6484375000 -122.0094909668 
45185.6171875000 -122.0461196899 
45289.7734375000 -122.0693893433 
45394.1679687500 -122.0668792725 
45498.8046875000 -122.0385208130 
45603.6835937500 -122.0211105347 
45708.8046875000 -122.0188064575 
45814.1640625000 -122.0510711670 
45919.8203125000 -122.0996017456 
46025.6679687500 -122.1210784912 
46131.7617187500 -122.1229171753 
46238.0976562500 -122.0941390991 
46344.6796875000 -122.0603179932 
46451.5078125000 -122.0514831543 
46558.6328125000 -122.0593795776 
46665.9531250000 -122.1054687500 
46773.5234375000 -122.1829986572 
46881.3398437500 -122.2498779297 
46989.4023437500 -122.3182601929 
47097.7187500000 -122.3940658569 
47206.2812500000 -122.4216613770 
47315.1484375000 -122.4077377319 
47424.2109375000 -122.3628616333 
47533.5273437500 -122.3168792725 
47643.0976562500 -122.2948684692 
47752.9179687500 -122.2820510864 
47862.9921875000 -122.2796859741 
47973.3710937500 -122.2894821167 
48083.9531250000 -122.3010864258 
48194.7890625000 -122.3256530762 
48305.8828125000 -122.3597183228 
48417.2304687500 -122.3881454468 
48528.8359375000 -122.4291305542 
48640.6992187500 -122.4545516968 
48752.8710937500 -122.4524841309 
48865.2500000000 -122.4179382324 
48977.8867187500 -122.3671951294 
49090.7851562500 -122.3410797119 
49203.9453125000 -122.3464050293 
49317.3632812500 -122.4070281982 
49431.0429687500 -122.4779205322 
49545.0390625000 -122.5968704224 
49659.2421875000 -122.6975936890 
49773.7109375000 -122.7386322021 
49888.4453125000 -122.7619171143 
50003.4414062500 -122.7621765137 
50118.7031250000 -122.7567977905 
50234.2851562500 -122.7458114624 
50350.0781250000 -122.7291946411 
50466.1367187500 -122.7078094482 
50582.4648437500 -122.6953506470 
50699.0625000000 -122.7012405396 
50815.9257812500 -122.7294616699 
50933.0625000000 -122.7576980591 
51050.5234375000 -122.7618942261 
51168.1953125000 -122.7429733276 
51286.1445312500 -122.7191162109 
51404.3593750000 -122.7203216553 
51522.8515625000 -122.7455825806 
51641.6171875000 -122.7705001831 
51760.7109375000 -122.8079605103 
51880.0234375000 -122.8434600830 
51999.6093750000 -122.8719558716 
52119.4726562500 -122.8863906860 
52239.6093750000 -122.8859558105 
52360.0273437500 -122.8877029419 
52480.7187500000 -122.9117355347 
52601.7500000000 -122.9693908691 
52723.0000000000 -123.0320892334 
52844.5312500000 -123.0591506958 
52966.3398437500 -123.0406570435 
53088.4335937500 -123.0047912598 
53210.8046875000 -122.9478378296 
53333.5195312500 -122.9109878540 
53456.4570312500 -122.9012527466 
53579.6757812500 -122.8913040161 
53703.1835937500 -122.8542404175 
53826.9726562500 -122.7953567505 
53951.0468750000 -122.7306060791 
54075.4062500000 -122.6741333008 
54200.1132812500 -122.6290969849 
54325.0507812500 -122.5954284668 
54450.2734375000 -122.5889282227 
54575.7851562500 -122.6098632812 
54701.5859375000 -122.6477355957 
54827.6757812500 -122.6772079468 
54954.0585937500 -122.6893920898 
55080.7929687500 -122.7036743164 
55207.7578125000 -122.7444610596 
55335.0156250000 -122.8102264404 
55462.5664062500 -122.8933029175 
55590.4101562500 -122.9801330566 
55718.5507812500 -123.0644378662 
55847.0468750000 -123.1391677856 
55975.7773437500 -123.1874389648 
56104.8085937500 -123.2097549438 
56234.1328125000 -123.2096862793 
56363.7578125000 -123.2028732300 
56493.6796875000 -123.1906585693 
56623.9023437500 -123.1711883545 
56754.4843750000 -123.1524887085 
56885.3085937500 -123.1587677002 
57016.4335937500 -123.2268524170 
57147.8593750000 -123.3450317383 
57279.5898437500 -123.4839706421 
57411.6210937500 -123.6256942749 
57544.0234375000 -123.6852798462 
57676.6679687500 -123.7218475342 
57809.6171875000 -123.7622070312 
57942.8710937500 -123.8215103149 
58076.4335937500 -123.8985366821 
58210.3046875000 -123.9952163696 
58344.4843750000 -124.1407928467 
58479.0351562500 -124.2427902222 
58613.8320312500 -124.2973327637 
58748.9414062500 -124.2934722900 
58884.3632812500 -124.2278060913 
59020.0937500000 -124.1159515381 
59156.1406250000 -124.0472412109 
59292.5000000000 -124.0141983032 
59429.2382812500 -124.0179443359 
59566.2265625000 -124.0712585449 
59703.5312500000 -124.1851119995 
59841.1523437500 -124.2694244385 
59979.0898437500 -124.3224258423 
60117.3476562500 -124.3537368774 
60255.9882812500 -124.3775711060 
60394.8828125000 -124.3963012695 
60534.0976562500 -124.3738479614 
60673.6328125000 -124.3018493652 
60813.4882812500 -124.1925354004 
60953.6679687500 -124.1467742920 
61094.1718750000 -124.1554794312 
61235.0625000000 -124.1972808838 
61376.2148437500 -124.2152252197 
61517.6914062500 -124.2096633911 
61659.4960937500 -124.2047958374 
61801.6250000000 -124.2247924805 
61944.0820312500 -124.2763748169 
62086.9335937500 -124.3846511841 
62230.0507812500 -124.4913406372 
62373.4960937500 -124.6081619263 
62517.2695312500 -124.7462615967 
62661.3750000000 -124.8358917236 
62805.8164062500 -124.8677825928 
62950.5859375000 -124.8733596802 
63095.7617187500 -124.8764648438 
63241.2031250000 -124.8915328979 
63386.9765625000 -124.9113311768 
63533.0898437500 -124.9084777832 
63679.5390625000 -124.8656463623 
63826.3242187500 -124.8372116089 
63973.5195312500 -124.8418807983 
64120.9804687500 -124.8866653442 
64268.7851562500 -124.9364852905 
64416.9296875000 -124.9567565918 
64565.4140625000 -124.9579925537 
64714.2421875000 -124.9539871216 
64863.4140625000 -124.9821777344 
65013.0000000000 -125.0408401489 
65162.8593750000 -125.1195983887 
65313.0625000000 -125.1764907837 
65463.6132812500 -125.1079559326 
65614.5156250000 -124.9964065552 
65765.7578125000 -124.8903427124 
65917.3515625000 -124.8220977783 
66069.3671875000 -124.8490600586 
66221.6640625000 -124.9227905273 
66374.3125000000 -124.9742507935 
66527.3125000000 -125.0089492798 
66680.6562500000 -125.0397186279 
66834.3593750000 -125.0613250732 
66988.4921875000 -125.0893478394 
67142.9062500000 -125.1240997314 
67297.6796875000 -125.1710281372 
67452.8046875000 -125.2419967651 
67608.2890625000 -125.3031005859 
67764.1250000000 -125.0898208618 
67920.3281250000 -123.6482086182 
68076.9609375000 -121.6590270996 
68233.8906250000 -119.4952850342 
68391.1718750000 -117.6961212158 
68548.8203125000 -117.5117416382 
68706.8281250000 -118.9819641113 
68865.2031250000 -121.6884841919 
69024.0156250000 -124.2705917358 
69183.1250000000 -125.3791046143 
69342.5937500000 -125.6068725586 
69502.4296875000 -125.7023696899 
69662.6406250000 -125.7753677368 
69823.2187500000 -125.8032531738 
69984.1640625000 -125.8334732056 
70145.5625000000 -125.8738021851 
70307.2500000000 -125.8854675293 
70469.3125000000 -125.8525238037 
70631.7500000000 -125.8028106689 
70794.5625000000 -125.7848052979 
70957.7500000000 -125.8321151733 
71121.3906250000 -125.8983459473 
71285.3281250000 -125.9637756348 
71449.6484375000 -126.0295410156 
71614.3437500000 -126.0785522461 
71779.4218750000 -126.1092758179 
71944.8750000000 -126.0682449341 
72110.7187500000 -125.4711532593 
72277.0156250000 -122.9344024658 
72443.6171875000 -119.1809387207 
72610.6093750000 -116.3797760010 
72777.9765625000 -115.3139419556 
72945.7343750000 -116.1088256836 
73113.8828125000 -118.6835479736 
73282.4140625000 -122.4435424805 
73451.4140625000 -125.4114913940 
73620.7265625000 -126.3131103516 
73790.4296875000 -126.4557723999 
73960.5234375000 -126.4767761230 
74131.0078125000 -126.4578475952 
74301.8828125000 -126.4652557373 
74473.2343750000 -126.5202255249 
74644.8984375000 -126.5702896118 
74816.9609375000 -126.5824890137 
74989.4218750000 -126.5956039429 
75162.2734375000 -126.6436157227 
75335.5312500000 -126.7181243896 
75509.1875000000 -126.7914047241 
75683.3203125000 -126.8178100586 
75857.7812500000 -126.7742156982 
76032.6328125000 -126.6991729736 
76207.8984375000 -126.6508712769 
76383.5625000000 -126.6758117676 
76559.6328125000 -126.7177505493 
76736.1875000000 -126.7529220581 
76913.0703125000 -126.7851867676 
77090.3593750000 -126.8114700317 
77268.0625000000 -126.8233871460 
77446.1718750000 -126.8218765259 
77624.6875000000 -126.8031234741 
77803.6171875000 -126.7661285400 
77983.0468750000 -126.7419967651 
78162.8046875000 -126.7569122314 
78342.9765625000 -126.7453079224 
78523.5625000000 -126.7099914551 
78704.5625000000 -126.7373352051 
78885.9843750000 -126.8362960815 
79067.8203125000 -126.9324722290 
79250.1640625000 -126.9845581055 
79432.8437500000 -127.0318679810 
79615.9375000000 -127.1221160889 
79799.4609375000 -127.2049636841 
79983.4062500000 -127.2217025757 
80167.7734375000 -127.1680755615 
80352.6484375000 -127.1217651367 
80537.8671875000 -127.1259155273 
80723.5156250000 -127.1238479614 
80909.5859375000 -127.1067810059 
81096.0937500000 -127.1112060547 
81283.0234375000 -127.1416397095 
81470.3828125000 -127.2122879028 
81658.2734375000 -127.2820205688 
81846.5000000000 -127.2845535278 
82035.1640625000 -127.2448883057 
82224.2578125000 -127.1945724487 
82413.7890625000 -127.1829681396 
82603.7578125000 -127.2143630981 
82794.2578125000 -127.2676239014 
82985.1015625000 -127.3706893921 
83176.3906250000 -127.5228576660 
83368.1171875000 -127.6462326050 
83560.2890625000 -127.7230682373 
83752.8984375000 -127.7028808594 
83945.9609375000 -127.5713882446 
84139.5546875000 -127.4553375244 
84333.5000000000 -127.4143600464 
84527.8906250000 -127.4937973022 
84722.7343750000 -127.6689300537 
84918.0312500000 -127.8351058960 
85113.7734375000 -127.9386596680 
85310.0546875000 -127.9233932495 
85506.7031250000 -127.8938674927 
85703.8046875000 -127.8709716797 
85901.3515625000 -127.8354110718 
86099.3671875000 -127.7932815552 
86297.8281250000 -127.7938537598 
86496.7500000000 -127.8741455078 
86696.2265625000 -127.9370956421 
86896.0703125000 -127.9662170410 
87096.3671875000 -128.0089569092 
87297.1328125000 -128.0769042969 
87498.3593750000 -128.1168365479 
87700.0468750000 -128.0579071045 
87902.2031250000 -128.0086822510 
88104.9218750000 -128.0549163818 
88308.0078125000 -128.1388092041 
88511.5703125000 -128.2604370117 
88715.5937500000 -128.3551635742 
88920.0859375000 -128.3551177979 
89125.0546875000 -128.3025054932 
89330.5937500000 -128.2513885498 
89536.5078125000 -128.1846008301 
89742.8906250000 -128.1697082520 
89949.7578125000 -128.2762145996 
90157.1015625000 -128.4332733154 
90364.9140625000 -128.5234222412 
90573.2109375000 -128.5225372314 
90782.0937500000 -128.4951782227 
90991.3515625000 -128.4856719971 
91201.0937500000 -128.4747161865 
91411.3203125000 -128.5022583008 
91622.0234375000 -128.6224365234 
91833.2187500000 -128.7157745361 
92045.0078125000 -128.6040954590 
92257.1718750000 -128.4465332031 
92469.8359375000 -128.5029907227 
92682.9843750000 -128.6650848389 
92896.6250000000 -128.6794738770 
93110.7578125000 -128.6233215332 
93325.3828125000 -128.6822814941 
93540.6093750000 -128.7838287354 
93756.2265625000 -128.8533020020 
93972.3437500000 -128.9461212158 
94188.9531250000 -128.9393768311 
94406.0703125000 -128.8062133789 
94623.6796875000 -128.7570953369 
94841.8984375000 -128.8522949219 
95060.5156250000 -128.9580078125 
95279.6328125000 -129.0550537109 
95499.2656250000 -129.1027374268 
95719.3984375000 -129.0708923340 
95940.0390625000 -129.0032806396 
96161.1875000000 -128.9814300537 
96382.9453125000 -128.9911956787 
96605.1171875000 -128.9742431641 
96827.7968750000 -128.9372711182 
97050.9921875000 -128.9825744629 
97274.7031250000 -129.0987701416 
97498.9296875000 -129.1797637939 
97723.6718750000 -129.1905364990 
97949.0390625000 -129.1451263428 
98174.8203125000 -129.0971832275 
98401.1171875000 -129.1167602539 
98627.9375000000 -129.2048339844 
98855.2812500000 -129.3048095703 
99083.1484375000 -129.3101806641 
99311.6562500000 -129.2232055664 
99540.5781250000 -129.2127685547 
99770.0234375000 -129.3255920410 
100000.0000000000 -129.4679412842 
100230.5078125000 -129.4935913086 
100461.5468750000 -129.5133056641 
100693.1171875000 -129.5284576416 
100925.3359375000 -129.5423583984 
101157.9687500000 -129.5583648682 
101391.1484375000 -129.5790100098 
101624.8593750000 -129.6055297852 
101859.1171875000 -129.6377105713 
102093.9062500000 -129.6743774414 
102329.3515625000 -129.7142944336 
102565.2265625000 -129.7568511963 
102801.6484375000 -129.8026733398 
103038.6171875000 -129.8531799316 
103276.1250000000 -129.9098052979 
103514.1875000000 -129.9729156494 
103752.7890625000 -130.0409240723 
103992.0625000000 -130.1093750000 
104231.7734375000 -130.1721801758 
104472.0312500000 -130.2233734131 
104712.8515625000 -130.2582092285 
104954.2187500000 -130.2745971680 
105196.1484375000 -130.2736053467 
105438.6328125000 -130.2592773438 
105681.7890625000 -130.2375030518 
105925.3984375000 -130.2145996094 
106169.5625000000 -130.1959533691 
106414.2890625000 -130.1852722168 
106659.5859375000 -130.1843872070 
106905.4375000000 -130.1937255859 
107151.9843750000 -130.2130432129 
107398.9765625000 -130.2418823242 
107646.5390625000 -130.2798614502 
107894.6718750000 -130.3264312744 
108143.3750000000 -130.3802490234 
108392.6562500000 -130.4386596680 
108642.5078125000 -130.4974060059 
108893.0546875000 -130.5510406494 
109144.0625000000 -130.5937957764 
109395.6484375000 -130.6210784912 
109647.8125000000 -130.6305694580 
109900.5546875000 -130.6228790283 
110153.8828125000 -130.6012725830 
110407.9218750000 -130.5709533691 
110662.4140625000 -130.5423736572 
110917.5000000000 -130.5117492676 
111173.1718750000 -130.4889221191 
111429.4375000000 -130.4773712158 
111686.2890625000 -130.4784851074 
111943.7343750000 -130.4917297363 
112201.8984375000 -130.5155181885 
112460.5312500000 -130.5482330322 
112719.7578125000 -130.5888061523 
112979.5859375000 -130.6362609863 
113240.0078125000 -130.6886291504 
113501.0390625000 -130.7419433594 
113762.7890625000 -130.7905883789 
114025.0234375000 -130.8291778564 
114287.8593750000 -130.8550872803 
114551.2968750000 -130.8701782227 
114815.3437500000 -130.8805389404 
115080.0078125000 -130.9062347412 
115345.2734375000 -130.9560394287 
115611.2812500000 -131.0058441162 
115877.7734375000 -131.0616149902 
116144.8750000000 -131.1149139404 
116412.6015625000 -131.1579437256 
116680.9375000000 -131.1864166260 
116949.8984375000 -131.2006378174 
117219.4765625000 -131.2046661377 
117489.8046875000 -131.2041168213 
117760.6250000000 -131.2038421631 
118032.0703125000 -131.2065887451 
118304.1406250000 -131.2126312256 
118576.8437500000 -131.2203216553 
118850.1718750000 -131.2267150879 
119124.2578125000 -131.2288055420 
119398.8515625000 -131.2195587158 
119674.0703125000 -131.2006378174 
119949.9296875000 -131.1868133545 
120226.4218750000 -131.1755371094 
120503.5546875000 -131.1660308838 
120781.3203125000 -131.1528778076 
121059.8671875000 -131.1268157959 
121338.9140625000 -131.0778350830 
121618.6093750000 -130.9994506836 
121898.9531250000 -130.8925323486 
122179.9375000000 -130.7666168213 
122461.5703125000 -130.5823059082 
122743.9843750000 -130.4519195557 
123026.9218750000 -130.4268035889 
123310.5078125000 -130.4588623047 
123594.7421875000 -130.5469207764 
123879.6406250000 -130.6812896729 
124165.1953125000 -130.8451080322 
124451.3984375000 -131.0175933838 
124738.4062500000 -131.2467803955 
125025.9375000000 -131.4221496582 
125314.1328125000 -131.5009613037 
125602.9921875000 -131.5580444336 
125892.5156250000 -131.5994110107 
126182.7031250000 -131.6294860840 
126473.7031250000 -131.6520080566 
126765.2343750000 -131.6832885742 
127057.4375000000 -131.7274475098 
127350.3125000000 -131.7726287842 
127643.8671875000 -131.8284454346 
127938.0937500000 -131.8880615234 
128233.0000000000 -131.9421539307 
128528.7265625000 -131.9828948975 
128824.9921875000 -132.0116424561 
129121.9453125000 -132.0165100098 
129419.5781250000 -132.0135650635 
129717.8984375000 -132.0118103027 
130016.9140625000 -132.0128021240 
130316.6093750000 -132.0178985596 
130617.1406250000 -132.0237579346 
130918.2265625000 -132.0280609131 
131220.0000000000 -132.0343933105 
131522.4687500000 -132.0449829102 
131825.6406250000 -132.0621643066 
132129.5000000000 -132.1067352295 
132434.2187500000 -132.1747436523 
132739.4843750000 -132.2363739014 
133045.4687500000 -132.3073272705 
133352.1406250000 -132.3815917969 
133659.5312500000 -132.4781188965 
133967.6250000000 -132.5395812988 
134276.4218750000 -132.5489044189 
134586.0937500000 -132.5338134766 
134896.3281250000 -132.4661560059 
135207.2656250000 -132.3542785645 
135518.9375000000 -132.2483520508 
135831.3125000000 -132.1215972900 
136144.4062500000 -131.9848022461 
136458.3906250000 -131.8100128174 
136772.9375000000 -131.7237701416 
137088.2031250000 -131.7510528564 
137404.2031250000 -131.8432159424 
137720.9218750000 -132.0661163330 
138038.3906250000 -132.3104553223 
138356.5781250000 -132.4473419189 
138675.6406250000 -132.5515441895 
138995.2968750000 -132.6518707275 
139315.7031250000 -132.7164001465 
139636.8281250000 -132.7444763184 
139958.7031250000 -132.7629699707 
140281.3125000000 -132.7711486816 
140604.6718750000 -132.7644042969 
140928.9375000000 -132.7567749023 
141253.7812500000 -132.7528533936 
141579.3906250000 -132.7605133057 
141905.7343750000 -132.7724609375 
142232.8437500000 -132.7879180908 
142560.7031250000 -132.8158569336 
142889.4687500000 -132.8472747803 
143218.8281250000 -132.8700714111 
143548.9687500000 -132.9082946777 
143879.8593750000 -132.9540863037 
144211.5156250000 -132.9919281006 
144543.9218750000 -133.0590667725 
144877.1093750000 -133.1311035156 
145211.2187500000 -133.1767883301 
145545.9375000000 -133.2165527344 
145881.4375000000 -133.2570037842 
146217.7031250000 -133.2728118896 
146554.7500000000 -133.2658233643 
146892.5625000000 -133.2363891602 
147231.3281250000 -133.2016296387 
147570.7031250000 -133.1849212646 
147910.8593750000 -133.1810607910 
148251.8125000000 -133.1988677979 
148593.5468750000 -133.2211761475 
148936.0625000000 -133.2576293945 
149279.3750000000 -133.2835388184 
149623.6250000000 -133.2759552002 
149968.5312500000 -133.2344970703 
150314.2187500000 -133.1906738281 
150660.7031250000 -133.1291961670 
151007.9843750000 -133.0979614258 
151356.0625000000 -133.1077117920 
151705.1250000000 -133.1658020020 
152054.8125000000 -133.2510833740 
152405.3125000000 -133.3118591309 
152756.6093750000 -133.3885650635 
153108.7187500000 -133.4437408447 
153461.6562500000 -133.4749908447 
153815.3906250000 -133.4971313477 
154170.1093750000 -133.5128784180 
154525.4843750000 -133.5479736328 
154881.6875000000 -133.5965881348 
155238.7031250000 -133.6545715332 
155596.5312500000 -133.7117004395 
155955.1875000000 -133.7472534180 
156314.6875000000 -133.8007202148 
156675.1718750000 -133.8590240479 
157036.3125000000 -133.9231567383 
157398.2968750000 -133.9868621826 
157761.1093750000 -134.0423431396 
158124.7656250000 -134.0870208740 
158489.2500000000 -134.1070709229 
158854.7500000000 -134.1172637939 
159220.9218750000 -134.1053161621 
159587.9375000000 -134.0708160400 
159955.7968750000 -134.0296173096 
160324.5156250000 -133.9975433350 
160694.0625000000 -133.9824981689 
161064.4843750000 -133.9879608154 
161435.9218750000 -134.0019226074 
161808.0468750000 -134.0122375488 
162181.0312500000 -134.0290679932 
162554.8593750000 -134.0557250977 
162929.5625000000 -134.1103973389 
163305.1250000000 -134.1903228760 
163681.7343750000 -134.2776794434 
164059.0312500000 -134.3393859863 
164437.2031250000 -134.3418884277 
164816.2343750000 -134.3019104004 
165196.1562500000 -134.2420959473 
165576.9375000000 -134.1915740967 
165958.6093750000 -134.1643676758 
166341.3437500000 -134.1552581787 
166724.7656250000 -134.1681213379 
167109.0781250000 -134.2027893066 
167494.2812500000 -134.2714385986 
167880.3593750000 -134.3676147461 
168267.3437500000 -134.4851531982 
168655.3906250000 -134.6041717529 
169044.1562500000 -134.7066040039 
169433.8125000000 -134.8108825684 
169824.3750000000 -134.8621520996 
170215.8281250000 -134.8772735596 
170608.1875000000 -134.8576354980 
171001.4531250000 -134.8027648926 
171395.8125000000 -134.7368774414 
171790.8906250000 -134.6757354736 
172186.8750000000 -134.6233673096 
172583.7812500000 -134.5792541504 
172981.6093750000 -134.5428619385 
173380.3437500000 -134.5251464844 
173779.9843750000 -134.5374908447 
174180.7500000000 -134.5691986084 
174582.2500000000 -134.6052246094 
174984.6875000000 -134.6315917969 
175388.0312500000 -134.6406707764 
175792.3125000000 -134.6454315186 
176197.5312500000 -134.6631622314 
176603.8750000000 -134.7134857178 
177010.9531250000 -134.7906646729 
177418.9843750000 -134.8842773438 
177827.9375000000 -134.9923553467 
178237.8437500000 -135.0409545898 
178648.7031250000 -135.0565643311 
179060.5000000000 -135.0637359619 
179473.4375000000 -135.0909881592 
179887.1406250000 -135.1750335693 
180301.7968750000 -135.2571411133 
180717.4062500000 -135.3147125244 
181133.9687500000 -135.3178558350 
181551.5000000000 -135.2715759277 
181970.1875000000 -135.2154083252 
182389.6406250000 -135.1797027588 
182810.0625000000 -135.1956481934 
183231.4531250000 -135.2418060303 
183653.8125000000 -135.2901916504 
184077.1406250000 -135.3145599365 
184501.4531250000 -135.3053131104 
184926.9531250000 -135.2841796875 
185353.2187500000 -135.2758178711 
185780.4687500000 -135.2929687500 
186208.7031250000 -135.3220672607 
186637.9375000000 -135.3352508545 
187068.1406250000 -135.3393554688 
187499.3437500000 -135.3433837891 
187931.7500000000 -135.3453063965 
188364.9531250000 -135.3437805176 
188799.1406250000 -135.3560333252 
189234.3437500000 -135.3939056396 
189670.5312500000 -135.4584045410 
190107.7500000000 -135.5369262695 
190546.1562500000 -135.5598754883 
190985.3906250000 -135.5365905762 
191425.6250000000 -135.4875488281 
191866.8750000000 -135.4212493896 
192309.1406250000 -135.3975524902 
192752.4218750000 -135.4217529297 
193196.7343750000 -135.4781799316 
193642.2812500000 -135.5595550537 
194088.6406250000 -135.6052703857 
194536.0312500000 -135.6045074463 
194984.4375000000 -135.5798034668 
195433.8906250000 -135.5510101318 
195884.3906250000 -135.5577697754 
196336.1250000000 -135.5851135254 
196788.7031250000 -135.6210479736 
197242.3125000000 -135.6666717529 
197696.9687500000 -135.7035827637 
198152.6718750000 -135.7209472656 
198609.4218750000 -135.7135009766 
199067.2343750000 -135.6917572021 
199526.3125000000 -135.6827697754 
199986.2343750000 -135.7415466309 
200447.2187500000 -135.8575897217 
200909.2656250000 -135.9409484863 
201372.3750000000 -135.9793090820 
201836.5625000000 -135.9597015381 
202302.0312500000 -135.8989715576 
202768.3437500000 -135.8404846191 
203235.7343750000 -135.6407012939 
203704.2187500000 -135.1563873291 
204173.7656250000 -134.1366119385 
204644.4062500000 -132.5275878906 
205116.1250000000 -131.4196472168 
205589.1562500000 -131.3339538574 
206063.0468750000 -132.3283233643 
206538.0468750000 -134.0146789551 
207014.1250000000 -135.2458343506 
207491.3125000000 -135.9273223877 
207969.5937500000 -136.2144622803 
208448.9843750000 -136.2124176025 
208929.7031250000 -136.1860504150 
209411.2968750000 -136.1601562500 
209894.0000000000 -136.1272888184 
210377.8281250000 -136.1111297607 
210862.7500000000 -136.1392822266 
211348.8125000000 -136.2091979980 
211836.2187500000 -136.2704925537 
212324.5156250000 -136.3204956055 
212813.9375000000 -136.3620300293 
213304.4843750000 -136.3797149658 
213796.1718750000 -136.3798522949 
214288.9843750000 -136.3623809814 
214782.9375000000 -136.3407440186 
215278.2656250000 -136.3463745117 
215774.5000000000 -136.3953247070 
216271.8750000000 -136.4572601318 
216770.3906250000 -136.4795379639 
217270.0625000000 -136.4456939697 
217770.8906250000 -136.3911285400 
218273.1093750000 -136.3599090576 
218776.2343750000 -136.3670349121 
219280.5312500000 -136.4055786133 
219785.9843750000 -136.4695129395 
220292.6093750000 -136.5518951416 
220800.4062500000 -136.6327819824 
221309.3593750000 -136.6878356934 
221819.7343750000 -136.7064361572 
222331.0468750000 -136.6988067627 
222843.5468750000 -136.6976470947 
223357.2031250000 -136.7414245605 
223872.0625000000 -136.8330383301 
224388.1093750000 -136.9282989502 
224905.5781250000 -136.9851226807 
225424.0000000000 -137.0040283203 
225943.6250000000 -137.0028686523 
226464.4375000000 -136.9886474609 
226986.4531250000 -136.9744720459 
227509.6718750000 -136.9845428467 
228034.1093750000 -137.0232391357 
228559.9843750000 -137.0629119873 
229086.8281250000 -137.0726165771 
229614.8906250000 -137.0526885986 
230144.1718750000 -137.0332946777 
230674.6718750000 -137.0435943604 
231206.3906250000 -137.0581359863 
231739.3437500000 -137.0612640381 
232273.7812500000 -137.0493164062 
232809.1875000000 -137.0365142822 
233345.8281250000 -137.0518646240 
233883.7031250000 -137.1024322510 
234422.8125000000 -137.1601104736 
234963.1875000000 -137.1984100342 
235505.0468750000 -137.2060852051 
236047.9062500000 -137.1774444580 
236592.0156250000 -137.1676483154 
237137.3750000000 -137.2246704102 
237683.9843750000 -137.3420257568 
238231.8750000000 -137.4370117188 
238781.0156250000 -137.3957977295 
239331.6718750000 -137.2387390137 
239883.3593750000 -137.1522827148 
240436.2968750000 -137.1676788330 
240990.5312500000 -137.2602539062 
241546.0312500000 -137.3766174316 
242102.8125000000 -137.4958343506 
242661.1406250000 -137.5376281738 
243220.4843750000 -137.4877471924 
243781.1250000000 -137.4203491211 
244343.0625000000 -137.4210968018 
244906.2968750000 -137.5453491211 
245470.8125000000 -137.6752777100 
246036.6406250000 -137.6868286133 
246604.0468750000 -137.6145172119 
247172.4843750000 -137.4997100830 
247742.2343750000 -137.4657287598 
248313.2968750000 -137.5225830078 
248885.6718750000 -137.5975036621 
249459.3750000000 -137.6217346191 
250034.4062500000 -137.5586395264 
250611.0156250000 -137.4844970703 
251188.7031250000 -137.4449462891 
251767.7031250000 -137.4977874756 
252348.0468750000 -137.6341247559 
252929.7343750000 -137.7363128662 
253512.7500000000 -137.7834472656 
254097.3906250000 -137.7704925537 
254683.1093750000 -137.7501678467 
255270.1718750000 -137.7523193359 
255858.5781250000 -137.7863464355 
256448.3593750000 -137.7605743408 
257039.4843750000 -137.5896606445 
257631.9843750000 -137.1176605225 
258226.1250000000 -136.4222106934 
258821.3593750000 -135.7709197998 
259417.9531250000 -135.0974884033 
260015.9375000000 -134.8350524902 
260615.2812500000 -135.0667877197 
261216.0312500000 -135.8127746582 
261818.4375000000 -136.7189483643 
262421.9375000000 -137.3634948730 
263026.8437500000 -137.7073211670 
263633.1562500000 -137.8354492188 
264240.8437500000 -137.9129028320 
264849.9375000000 -137.9487457275 
265460.4375000000 -137.9769439697 
266072.6250000000 -138.0179138184 
266685.9375000000 -138.0573272705 
267300.6562500000 -138.0746612549 
267916.8125000000 -138.0167694092 
268534.3750000000 -137.9352416992 
269153.3750000000 -137.9408721924 
269774.0937500000 -138.0561981201 
270395.9375000000 -138.2022399902 
271019.2187500000 -138.2655639648 
271643.9375000000 -137.8366699219 
272270.0937500000 -135.7795257568 
272897.6875000000 -132.3210449219 
273526.7500000000 -130.0690002441 
274157.5312500000 -129.9532775879 
274789.5000000000 -131.8408508301 
275422.9062500000 -135.0489807129 
276057.7812500000 -137.5793609619 
276694.0937500000 -138.0999450684 
277331.9062500000 -138.1094360352 
277971.1875000000 -138.1156463623 
278612.2187500000 -138.2171020508 
279254.4375000000 -138.3699188232 
279898.1562500000 -138.4754180908 
280543.3437500000 -138.5007019043 
281190.0000000000 -138.5112152100 
281838.1562500000 -138.5645446777 
282488.1250000000 -138.6195831299 
283139.2812500000 -138.5787658691 
283791.9375000000 -138.5246429443 
284446.0937500000 -138.5702056885 
285101.7812500000 -138.6790161133 
285758.9687500000 -138.7175903320 
286417.6562500000 -138.6587982178 
287078.1875000000 -138.5787200928 
287739.9062500000 -138.5621185303 
288403.1875000000 -138.6239471436 
289067.9687500000 -138.7348175049 
289734.2812500000 -138.8537139893 
290402.1562500000 -138.9502258301 
291071.8750000000 -138.9188232422 
291742.8125000000 -138.7800445557 
292415.2812500000 -138.6618194580 
293089.3437500000 -138.6727447510 
293764.9062500000 -138.7123718262 
294442.0625000000 -138.7643737793 
295120.7812500000 -138.8701171875 
295801.3750000000 -138.9719085693 
296483.2187500000 -138.9519042969 
297166.6250000000 -138.8651580811 
297851.6250000000 -138.8230590820 
298538.1875000000 -138.8187561035 
299226.3437500000 -138.8120269775 
299916.4062500000 -138.8446197510 
300607.7500000000 -138.9053192139 
301300.6562500000 -138.9243469238 
301995.1875000000 -138.9435424805 
302691.3125000000 -138.9623870850 
303389.0312500000 -138.9803771973 
304088.3750000000 -138.9970855713 
304789.6562500000 -139.0122833252 
305492.2187500000 -139.0260314941 
306196.3750000000 -139.0387268066 
306902.1875000000 -139.0509796143 
307609.6250000000 -139.0634002686 
308318.6875000000 -139.0764465332 
309029.3750000000 -139.0902709961 
309742.0625000000 -139.1046447754 
310456.0312500000 -139.1191101074 
311171.6562500000 -139.1333770752 
311888.9375000000 -139.1475372314 
312607.8437500000 -139.1620178223 
313328.4375000000 -139.1774597168 
314051.0312500000 -139.1943511963 
314774.9375000000 -139.2127990723 
315500.5000000000 -139.2323608398 
316227.7812500000 -139.2519683838 
316956.6875000000 -139.2702178955 
317687.3125000000 -139.2855377197 
318419.5937500000 -139.2966003418 
319153.9375000000 -139.3026885986 
319889.5937500000 -139.3039398193 
320626.9687500000 -139.3014831543 
321366.0312500000 -139.2971649170 
322106.8125000000 -139.2931365967 
322849.2812500000 -139.2912292480 
323593.8125000000 -139.2924652100 
324339.7187500000 -139.2970123291 
325087.3750000000 -139.3044586182 
325836.7187500000 -139.3143920898 
326587.7812500000 -139.3268737793 
327340.5937500000 -139.3424987793 
328095.1250000000 -139.3621826172 
328851.7812500000 -139.3865051270 
329609.8125000000 -139.4152526855 
330369.5937500000 -139.4472045898 
331131.0937500000 -139.4803619385 
331894.3750000000 -139.5118408203 
332659.4375000000 -139.5409393311 
333426.2187500000 -139.5655670166 
334195.1562500000 -139.5841369629 
334965.5000000000 -139.5932159424 
335737.6250000000 -139.5849761963 
336511.5312500000 -139.5453491211 
337287.2187500000 -139.4555053711 
338064.6875000000 -139.2991790771 
338844.3125000000 -139.0744476318 
339625.3750000000 -138.8027038574 
340408.2500000000 -138.5267791748 
341192.9062500000 -138.2985382080 
341979.3750000000 -138.1634216309 
342767.6562500000 -138.1492614746 
343557.7812500000 -138.2609100342 
344350.0625000000 -138.4794158936 
345143.8125000000 -138.7655181885 
345939.4062500000 -139.0685577393 
346736.8125000000 -139.3407287598 
347536.0625000000 -139.6226501465 
348337.1562500000 -139.7823486328 
349140.5000000000 -139.8331756592 
349945.2812500000 -139.8636016846 
350751.9375000000 -139.8837280273 
351560.4375000000 -139.8983459473 
352370.8125000000 -139.9093017578 
353183.0625000000 -139.9174652100 
353997.1562500000 -139.9237365723 
354813.5312500000 -139.9291839600 
355631.4062500000 -139.9349060059 
356451.1562500000 -139.9417266846 
357272.8125000000 -139.9501647949 
358096.3437500000 -139.9605255127 
358921.7812500000 -139.9729919434 
359749.5312500000 -139.9963989258 
360578.7812500000 -140.0247497559 
361409.9375000000 -140.0464172363 
362243.0000000000 -140.0691833496 
363078.0000000000 -140.0919036865 
363914.9375000000 -140.1132965088 
364753.7812500000 -140.1321563721 
365594.9687500000 -140.1474456787 
366437.6875000000 -140.1584320068 
367282.3437500000 -140.1648712158 
368128.9687500000 -140.1669769287 
368977.5312500000 -140.1653137207 
369828.0312500000 -140.1652221680 
370680.5312500000 -140.1683654785 
371535.3750000000 -140.1758575439 
372391.7812500000 -140.1878204346 
373250.1875000000 -140.2034301758 
374110.5625000000 -140.2213745117 
374972.9062500000 -140.2493438721 
375837.2500000000 -140.2753753662 
376703.9687500000 -140.2900238037 
377572.3125000000 -140.3022613525 
378442.6562500000 -140.3124542236 
379314.9687500000 -140.3214721680 
380189.3437500000 -140.3304595947 
381065.6875000000 -140.3455505371 
381944.0625000000 -140.3615875244 
382824.9062500000 -140.3711547852 
383707.3437500000 -140.3785858154 
384591.8125000000 -140.3837585449 
385478.3125000000 -140.3875885010 
386366.8750000000 -140.3944702148 
387257.5000000000 -140.4054565430 
388150.5625000000 -140.4158020020 
389045.2812500000 -140.4275512695 
389942.0625000000 -140.4398040771 
390840.9062500000 -140.4519653320 
391741.8125000000 -140.4699249268 
392644.8125000000 -140.4881286621 
393549.8750000000 -140.5006103516 
394457.4687500000 -140.5133209229 
395366.7187500000 -140.5262298584 
396278.0937500000 -140.5462951660 
397191.5312500000 -140.5677032471 
398107.0937500000 -140.5832214355 
399024.7500000000 -140.5994873047 
399944.9687500000 -140.6158905029 
400866.8750000000 -140.6383972168 
401790.9062500000 -140.6566314697 
402717.0625000000 -140.6653594971 
403645.3437500000 -140.6719055176 
404575.7812500000 -140.6768646240 
405508.3437500000 -140.6819152832 
406443.5312500000 -140.6840515137 
407380.4062500000 -140.6828918457 
408319.4375000000 -140.6798706055 
409260.6562500000 -140.6742553711 
410204.0312500000 -140.6714019775 
411149.5625000000 -140.6736145020 
412097.3125000000 -140.6797485352 
413047.6562500000 -140.6965332031 
413999.7812500000 -140.7198486328 
414954.0625000000 -140.7388000488 
415910.5625000000 -140.7592163086 
416869.2812500000 -140.7887878418 
417830.1875000000 -140.8125610352 
418793.7812500000 -140.8220520020 
419759.1250000000 -140.8264465332 
420726.6875000000 -140.8262786865 
421696.5000000000 -140.8245086670 
422668.5312500000 -140.8254241943 
423642.8125000000 -140.8292083740 
424619.3437500000 -140.8397979736 
425598.5937500000 -140.8525695801 
426579.6250000000 -140.8606109619 
427562.9375000000 -140.8713073730 
428548.5000000000 -140.8830718994 
429536.3125000000 -140.8936309814 
430526.4375000000 -140.9067077637 
431519.3125000000 -140.9285888672 
432514.0000000000 -140.9487152100 
433510.9687500000 -140.9596557617 
434510.2500000000 -140.9752197266 
435511.8125000000 -140.9943542480 
436515.6875000000 -141.0110626221 
437521.9062500000 -141.0394134521 
438530.9062500000 -141.0662078857 
439541.7500000000 -141.0805053711 
440554.9062500000 -141.0967864990 
441570.4375000000 -141.1113281250 
442588.2812500000 -141.1221008301 
443608.4687500000 -141.1402587891 
444631.0312500000 -141.1574096680 
445656.4062500000 -141.1657257080 
446683.6875000000 -141.1720275879 
447713.3125000000 -141.1739044189 
448745.3437500000 -141.1739501953 
449779.7187500000 -141.1735992432 
450816.5000000000 -141.1725616455 
451856.1562500000 -141.1715240479 
452897.7187500000 -141.1720733643 
453941.6875000000 -141.1779937744 
454988.0625000000 -141.1928100586 
456036.8437500000 -141.2127532959 
457088.0312500000 -141.2269744873 
458141.6562500000 -141.2455596924 
459198.1875000000 -141.2597351074 
460256.6875000000 -141.2662506104 
461317.6250000000 -141.2727203369 
462380.9687500000 -141.2770538330 
463446.8125000000 -141.2799377441 
464515.0937500000 -141.2825622559 
465586.3437500000 -141.2848205566 
466659.5312500000 -141.2902069092 
467735.2187500000 -141.2980651855 
468813.3750000000 -141.3082427979 
469894.0312500000 -141.3188171387 
470977.1875000000 -141.3276977539 
472062.8125000000 -141.3320770264 
473151.4687500000 -141.3279418945 
474242.1250000000 -141.2970428467 
475335.2812500000 -141.2283172607 
476430.9687500000 -141.1120300293 
477529.1562500000 -140.9879608154 
478629.9062500000 -140.9195556641 
479733.7187500000 -140.9366149902 
480839.5312500000 -141.0059356689 
481947.9062500000 -141.1568450928 
483058.8125000000 -141.3085021973 
484172.3125000000 -141.4130096436 
485288.3437500000 -141.4752655029 
486406.9687500000 -141.5054168701 
487528.7187500000 -141.5257263184 
488652.5000000000 -141.5415344238 
489778.8750000000 -141.5545196533 
490907.8437500000 -141.5632171631 
492039.4375000000 -141.5683441162 
493173.6250000000 -141.5695648193 
494310.4375000000 -141.5687255859 
495450.3750000000 -141.5678405762 
496592.4375000000 -141.5695037842 
497737.1250000000 -141.5764312744 
498884.4375000000 -141.5870513916 
500034.4062500000 -141.5991516113 
501187.0000000000 -141.6104278564 
502342.8437500000 -141.6206054688 
503500.7812500000 -141.6307373047 
504661.3750000000 -141.6403808594 
505824.6562500000 -141.6479797363 
506990.6250000000 -141.6516876221 
508159.2812500000 -141.6536560059 
509330.6250000000 -141.6576995850 
510505.2187500000 -141.6660614014 
511681.9687500000 -141.6794738770 
512861.4375000000 -141.6946258545 
514043.6250000000 -141.7089385986 
515228.5312500000 -141.7247161865 
516416.1562500000 -141.7343597412 
517607.0937500000 -141.7438049316 
518800.2187500000 -141.7550048828 
519996.0937500000 -141.7694396973 
521194.7187500000 -141.7853851318 
522396.1250000000 -141.8003845215 
523600.2812500000 -141.8170166016 
524807.1875000000 -141.8282928467 
526017.5000000000 -141.8403930664 
527230.0000000000 -141.8527221680 
528445.3125000000 -141.8622894287 
529663.4375000000 -141.8682250977 
530884.3125000000 -141.8691864014 
532108.0625000000 -141.8721160889 
533335.1875000000 -141.8800811768 
534564.5625000000 -141.8949584961 
535796.7500000000 -141.9192199707 
537031.8125000000 -141.9361877441 
538269.6875000000 -141.9474182129 
539510.4375000000 -141.9513397217 
540754.0625000000 -141.9376068115 
542001.1250000000 -141.8526916504 
543250.5000000000 -141.6881866455 
544502.7500000000 -141.3844299316 
545757.8750000000 -140.9100189209 
547015.8750000000 -140.6556091309 
548276.7500000000 -140.6495666504 
549540.5625000000 -140.9826660156 
550807.9375000000 -141.3790283203 
552077.5625000000 -141.7281494141 
553350.1250000000 -141.9999237061 
554625.6875000000 -142.0742340088 
555904.1250000000 -142.0867309570 
557185.5000000000 -142.0803527832 
558470.5000000000 -142.0732269287 
559757.8125000000 -142.0692749023 
561048.0625000000 -142.0702362061 
562341.3125000000 -142.0758819580 
563637.5625000000 -142.0858154297 
564936.8125000000 -142.1026306152 
566239.0000000000 -142.1208496094 
567544.8750000000 -142.1341094971 
568853.0625000000 -142.1473693848 
570164.3125000000 -142.1676330566 
571478.6250000000 -142.1848754883 
572795.8750000000 -142.1981658936 
574116.2500000000 -142.1933593750 
575440.2500000000 -142.1488952637 
576766.6875000000 -142.1026306152 
578096.1875000000 -142.0769805908 
579428.6875000000 -142.1034698486 
580764.3125000000 -142.1838836670 
582103.0625000000 -142.2398223877 
583444.8125000000 -142.2558288574 
584790.3750000000 -142.2198486328 
586138.3125000000 -142.1646575928 
587489.4375000000 -142.1519927979 
588843.6250000000 -142.1865539551 
590200.9375000000 -142.2707214355 
591561.4375000000 -142.3486022949 
592925.0000000000 -142.3907470703 
594292.3750000000 -142.4045867920 
595662.2500000000 -142.4113311768 
597035.3125000000 -142.4190521240 
598411.5000000000 -142.4272766113 
599790.9375000000 -142.4352416992 
601173.4375000000 -142.4409790039 
602559.8750000000 -142.4470062256 
603948.8125000000 -142.4569549561 
605340.9375000000 -142.4729003906 
606736.3125000000 -142.4977111816 
608134.8750000000 -142.5256195068 
609536.6875000000 -142.5401306152 
610941.6875000000 -142.5351715088 
612350.6250000000 -142.4826202393 
613762.1250000000 -142.3744049072 
615176.9375000000 -142.2694244385 
616594.9375000000 -142.2530517578 
618016.2500000000 -142.3106842041 
619440.8125000000 -142.4039611816 
620869.3750000000 -142.5151672363 
622300.5000000000 -142.5820312500 
623734.9375000000 -142.6165161133 
625172.6875000000 -142.6351470947 
626613.7500000000 -142.6457824707 
628058.1250000000 -142.6541595459 
629505.8750000000 -142.6631469727 
630957.6250000000 -142.6702728271 
632412.0000000000 -142.6772766113 
633869.7500000000 -142.6855621338 
635330.8750000000 -142.6946411133 
636795.3750000000 -142.7133026123 
638263.2500000000 -142.7466430664 
639735.1875000000 -142.7828674316 
641209.8125000000 -142.8030242920 
642687.8750000000 -142.8016662598 
644169.3125000000 -142.7892456055 
645654.1250000000 -142.7793884277 
647142.4375000000 -142.7803497314 
648634.1250000000 -142.7927551270 
650130.0000000000 -142.8105316162 
651628.5625000000 -142.8263397217 
653130.6250000000 -142.8369445801 
654636.1250000000 -142.8419799805 
656145.1250000000 -142.8399810791 
657657.6250000000 -142.8327331543 
659173.5625000000 -142.8207702637 
660693.6875000000 -142.8066558838 
662216.6250000000 -142.8061828613 
663743.1250000000 -142.8194122314 
665273.0625000000 -142.8298645020 
666806.5625000000 -142.8201141357 
668343.6250000000 -142.8016357422 
669884.9375000000 -142.8046875000 
671429.0625000000 -142.8355102539 
672976.7500000000 -142.8857116699 
674528.0000000000 -142.9348602295 
676082.8750000000 -142.9670104980 
677641.2500000000 -142.9811706543 
679203.3125000000 -142.9870910645 
680769.6250000000 -142.9931488037 
682338.8750000000 -143.0003814697 
683911.6875000000 -143.0079498291 
685488.1875000000 -143.0173187256 
687068.2500000000 -143.0287017822 
688652.0000000000 -143.0407562256 
690240.1875000000 -143.0532989502 
691831.1875000000 -143.0646972656 
693425.9375000000 -143.0711822510 
695024.3125000000 -143.0738983154 
696626.4375000000 -143.0831604004 
698232.1875000000 -143.1016082764 
699841.6875000000 -143.1249542236 
701455.6250000000 -143.1465759277 
703072.5000000000 -143.1616973877 
704693.1250000000 -143.1668243408 
706317.5000000000 -143.1642608643 
707945.6250000000 -143.1649169922 
709577.5000000000 -143.1828918457 
711213.8750000000 -143.2075805664 
712853.3125000000 -143.2189483643 
714496.5000000000 -143.2230682373 
716143.4375000000 -143.2279052734 
717794.1875000000 -143.2367706299 
719448.7500000000 -143.2458953857 
721107.1250000000 -143.2473144531 
722770.1250000000 -143.2482757568 
724436.1875000000 -143.2575683594 
726106.0625000000 -143.2751464844 
727779.8125000000 -143.2940063477 
729457.3750000000 -143.2954406738 
731138.8125000000 -143.2807006836 
732824.1250000000 -143.2565765381 
734514.1875000000 -143.2307891846 
736207.2500000000 -143.2129364014 
737904.3125000000 -143.2203216553 
739605.1875000000 -143.2467651367 
741310.0625000000 -143.2850189209 
743018.8125000000 -143.3314208984 
744732.3750000000 -143.3612670898 
746449.0000000000 -143.3712921143 
748169.6250000000 -143.3690643311 
749894.1875000000 -143.3419647217 
751622.7500000000 -143.3061981201 
753355.3125000000 -143.3032531738 
755091.8750000000 -143.3348236084 
756833.2500000000 -143.3896179199 
758577.7500000000 -143.4243621826 
760326.3750000000 -143.4346008301 
762078.9375000000 -143.4419403076 
763835.6250000000 -143.4557037354 
765596.3125000000 -143.4746704102 
767361.8750000000 -143.4949493408 
769130.6875000000 -143.5106201172 
770903.6250000000 -143.5112609863 
772680.6250000000 -143.5007171631 
774461.6875000000 -143.4888305664 
776246.8750000000 -143.4960784912 
778036.1875000000 -143.5157928467 
779830.4375000000 -143.5298156738 
781628.0000000000 -143.5169067383 
783429.7500000000 -143.5007476807 
785235.6250000000 -143.5184020996 
787045.6250000000 -143.5561065674 
788859.8125000000 -143.5910797119 
790678.1875000000 -143.5939178467 
792501.6250000000 -143.5832519531 
794328.4375000000 -143.5788574219 
796159.3750000000 -143.5831451416 
797994.6250000000 -143.5834197998 
799834.0000000000 -143.5779571533 
801677.6875000000 -143.5740966797 
803526.5000000000 -143.5826110840 
805378.6875000000 -143.6091766357 
807235.1250000000 -143.6355895996 
809095.8750000000 -143.6509552002 
810960.9375000000 -143.6660003662 
812830.2500000000 -143.5679016113 
814703.8750000000 -141.1736297607 
816582.6875000000 -135.5907897949 
818465.0000000000 -130.3428955078 
820351.6250000000 -127.6298828125 
822242.5625000000 -127.2676620483 
824137.8750000000 -129.1188049316 
826037.6250000000 -133.4857788086 
827942.5625000000 -139.2673187256 
829851.0625000000 -143.2852935791 
831763.9375000000 -143.6792907715 
833681.1875000000 -143.6789093018 
835602.8750000000 -143.6805572510 
837529.0000000000 -143.6974334717 
839459.5625000000 -143.7137298584 
841395.5000000000 -143.7282257080 
843335.0000000000 -143.7443542480 
845278.9375000000 -143.7643280029 
847227.3750000000 -143.7869567871 
849180.2500000000 -143.8125152588 
851137.6875000000 -143.8325195312 
853100.5625000000 -143.8320312500 
855067.0000000000 -143.8125610352 
857038.0000000000 -143.8001251221 
859013.5625000000 -143.8089599609 
860993.6250000000 -143.8311462402 
862978.3125000000 -143.8488464355 
864967.5000000000 -143.8652648926 
866962.2500000000 -143.8813171387 
868960.6875000000 -143.8843688965 
870963.6875000000 -143.8703613281 
872971.3125000000 -143.8562164307 
874983.6250000000 -143.8585968018 
877000.5000000000 -143.8712615967 
879022.0625000000 -143.8790435791 
881049.2500000000 -143.8757171631 
883080.1250000000 -143.8692169189 
885115.6875000000 -143.8308258057 
887155.9375000000 -143.6618194580 
889200.8750000000 -143.4901123047 
891250.5625000000 -143.5006256104 
893305.9375000000 -143.7009582520 
895365.0625000000 -143.8283996582 
897428.9375000000 -143.8688049316 
899497.5625000000 -143.8958435059 
901571.0000000000 -143.9090423584 
903649.1875000000 -143.9059295654 
905732.1250000000 -143.9072418213 
907820.9375000000 -143.9313659668 
909913.5000000000 -143.9691925049 
912010.9375000000 -143.9921264648 
914113.1875000000 -144.0012664795 
916220.2500000000 -144.0039672852 
918332.1875000000 -143.9998168945 
920450.0625000000 -144.0059204102 
922571.7500000000 -144.0287780762 
924698.3750000000 -144.0432739258 
926829.8125000000 -144.0304107666 
928966.2500000000 -144.0212554932 
931107.5625000000 -144.0211791992 
933253.8750000000 -144.0135345459 
935406.0625000000 -143.9886627197 
937562.2500000000 -143.9659729004 
939723.4375000000 -143.9566040039 
941889.5625000000 -143.9542846680 
944060.6875000000 -143.9635620117 
946236.8125000000 -143.9945068359 
948419.0000000000 -144.0377044678 
950605.1250000000 -144.0681304932 
952796.3750000000 -144.0743865967 
954992.6250000000 -144.0647125244 
957193.9375000000 -144.0515899658 
959400.3750000000 -144.0607147217 
961611.8125000000 -144.0893249512 
963829.5000000000 -144.1091003418 
966051.1875000000 -144.1139068604 
968278.0000000000 -144.1318664551 
970509.9375000000 -144.1453552246 
972747.0625000000 -144.1523895264 
974989.3125000000 -144.1635284424 
977236.6875000000 -144.1643676758 
979490.3750000000 -144.1538238525 
981748.1875000000 -144.1441345215 
984011.1875000000 -144.1391448975 
986279.3750000000 -144.1355895996 
988552.8125000000 -144.1499176025 
990831.5000000000 -144.1707916260 
993116.5625000000 -144.1698913574 
995405.7500000000 -144.1681518555 
997700.2500000000 -144.1791839600 
1000000.0000000000 -144.1895751953 


==> data/fiber_f2.DAT <==
1.0000000000 -82.0233917236 
1.0023052692 -82.5935363770 
1.0046157837 -83.1636581421 
1.0069316626 -83.8574218750 
1.0092529058 -85.4678268433 
1.0115795135 -87.0782318115 
1.0139113665 -88.6885604858 
1.0162487030 -90.2989578247 
1.0185914040 -90.4842910767 
1.0209394693 -89.5998229980 
1.0232930183 -88.7153396606 
1.0256519318 -87.8308715820 
1.0280163288 -86.9883575439 
1.0303860903 -86.6979064941 
1.0327614546 -86.4074478149 
1.0351421833 -86.1170043945 
1.0375283957 -85.8265533447 
1.0399202108 -86.1744003296 
1.0423173904 -86.9195785522 
1.0447201729 -87.6647720337 
1.0471285582 -88.4099884033 
1.0495424271 -88.8052825928 
1.0519618988 -87.8618164062 
1.0543868542 -86.9183807373 
1.0568175316 -85.9748992920 
1.0592536926 -85.0314636230 
1.0616955757 -84.0419769287 
1.0641430616 -83.0438842773 
1.0665961504 -82.0458145142 
1.0690548420 -81.0477600098 
1.0715192556 -80.3119125366 
1.0739893913 -79.8171081543 
1.0764652491 -79.3223037720 
1.0789467096 -78.8275222778 
1.0814340115 -78.3952102661 
1.0839269161 -78.1583862305 
1.0864256620 -77.9215621948 
1.0889301300 -77.6847305298 
1.0914403200 -77.4487304688 
1.0939563513 -77.3698196411 
1.0964782238 -77.2909088135 
1.0990058184 -77.2119979858 
1.1015392542 -77.1330871582 
1.1040786505 -77.1016693115 
1.1066237688 -77.0814590454 
1.1091748476 -77.0612487793 
1.1117317677 -77.0410308838 
1.1142945290 -76.9796981812 
1.1168632507 -76.8965148926 
1.1194379330 -76.8133239746 
1.1220184565 -76.7301406860 
1.1246049404 -76.5856246948 
1.1271975040 -76.3881225586 
1.1297959089 -76.1906356812 
1.1324003935 -75.9931335449 
1.1350108385 -75.7841644287 
1.1376272440 -75.5616378784 
1.1402497292 -75.3391189575 
1.1428782940 -75.1165847778 
1.1455129385 -74.9284744263 
1.1481536627 -74.7881622314 
1.1508003473 -74.6478500366 
1.1534532309 -74.5075302124 
1.1561121941 -74.4281234741 
1.1587773561 -74.4342422485 
1.1614485979 -74.4403533936 
1.1641260386 -74.4464721680 
1.1668096781 -74.5432891846 
1.1694993973 -74.7510681152 
1.1721953154 -74.9588394165 
1.1748975515 -75.1666259766 
1.1776059866 -75.5330505371 
1.1803206205 -76.0462417603 
1.1830415726 -76.5594406128 
1.1857687235 -77.0726318359 
1.1885021925 -77.8616333008 
1.1912419796 -78.8165740967 
1.1939880848 -79.7715148926 
1.1967405081 -80.7264556885 
1.1994993687 -80.6522064209 
1.2022644281 -80.2599792480 
1.2050359249 -79.8677444458 
1.2078138590 -79.4755096436 
1.2105981112 -78.9603347778 
1.2133888006 -78.4369735718 
1.2161860466 -77.9135894775 
1.2189896107 -77.4465789795 
1.2217996120 -77.3130874634 
1.2246161699 -77.1795959473 
1.2274392843 -77.0460968018 
1.2302688360 -76.9773254395 
1.2331048250 -77.0121765137 
1.2359474897 -77.0470352173 
1.2387965918 -77.0818862915 
1.2416522503 -77.1005859375 
1.2445145845 -77.1108322144 
1.2473834753 -77.1210784912 
1.2502590418 -77.1313323975 
1.2531411648 -77.0738143921 
1.2560299635 -77.0135116577 
1.2589254379 -76.9532012939 
1.2618275881 -76.9028396606 
1.2647362947 -76.8761749268 
1.2676519156 -76.8495101929 
1.2705740929 -76.8228454590 
1.2735030651 -76.8607482910 
1.2764388323 -76.9317474365 
1.2793812752 -77.0027313232 
1.2823306322 -77.0792617798 
1.2852866650 -77.2471923828 
1.2882494926 -77.4151306152 
1.2912192345 -77.5830688477 
1.2941958904 -77.7821350098 
1.2971792221 -78.0145568848 
1.3001695871 -78.2469940186 
1.3031667471 -78.4794311523 
1.3061708212 -78.7434234619 
1.3091819286 -79.0095367432 
1.3121999502 -79.2756500244 
1.3152248859 -79.5455703735 
1.3182567358 -79.8207015991 
1.3212956190 -80.0958404541 
1.3243415356 -80.3709793091 
1.3273944855 -80.5397872925 
1.3304544687 -80.7008819580 
1.3335214853 -80.8619766235 
1.3365955353 -80.9099884033 
1.3396767378 -80.8314361572 
1.3427649736 -80.7528839111 
1.3458603621 -80.6719894409 
1.3489629030 -80.5328598022 
1.3520725965 -80.3937301636 
1.3551894426 -80.2545928955 
1.3583134413 -80.1824188232 
1.3614447117 -80.1491470337 
1.3645831347 -80.1158752441 
1.3677288294 -80.1098861694 
1.3708817959 -80.1845474243 
1.3740419149 -80.2592086792 
1.3772094250 -80.3338775635 
1.3803843260 -80.3907852173 
1.3835663795 -80.4456939697 
1.3867558241 -80.5006027222 
1.3899526596 -80.4400100708 
1.3931567669 -80.2926788330 
1.3963683844 -80.1453399658 
1.3995872736 -79.9421920776 
1.4028136730 -79.5869369507 
1.4060475826 -79.2316665649 
1.4092887640 -78.8764190674 
1.4125375748 -78.4770965576 
1.4157937765 -78.0773773193 
1.4190574884 -77.6776657104 
1.4223288298 -77.3536071777 
1.4256075621 -77.0564804077 
1.4288939238 -76.7593460083 
1.4321879148 -76.5555648804 
1.4354894161 -76.4419631958 
1.4387985468 -76.3283691406 
1.4421153069 -76.2821655273 
1.4454398155 -76.3906402588 
1.4487718344 -76.4991073608 
1.4521116018 -76.6361846924 
1.4554591179 -76.9794540405 
1.4588142633 -77.3227157593 
1.4621771574 -77.6659774780 
1.4655478001 -78.2188034058 
1.4689263105 -78.7796325684 
1.4723124504 -79.3404312134 
1.4757065773 -80.0865478516 
1.4791084528 -80.8712463379 
1.4825180769 -81.6559295654 
1.4859356880 -82.6827316284 
1.4893610477 -83.8062973022 
1.4927943945 -84.9298934937 
1.4962356091 -84.9126663208 
1.4996848106 -84.2059173584 
1.5031419992 -83.4991531372 
1.5066070557 -82.7367477417 
1.5100802183 -81.9295654297 
1.5135612488 -81.1224060059 
1.5170503855 -80.5838165283 
1.5205475092 -80.3070297241 
1.5240527391 -80.0302429199 
1.5275660753 -79.9369888306 
1.5310875177 -80.0426254272 
1.5346169472 -80.1482543945 
1.5381547213 -80.4174880981 
1.5417004824 -80.8679199219 
1.5452544689 -81.3183670044 
1.5488165617 -81.8394775391 
1.5523869991 -82.4343109131 
1.5559656620 -83.0291442871 
1.5595525503 -83.2536239624 
1.5631476641 -83.1431427002 
1.5667510033 -83.0326690674 
1.5703628063 -82.7551422119 
1.5739828348 -82.3570022583 
1.5776112080 -81.9588546753 
1.5812480450 -81.6980819702 
1.5848932266 -81.5093002319 
1.5885467529 -81.3205261230 
1.5922087431 -81.2567520142 
1.5958790779 -81.2343826294 
1.5995579958 -81.2120208740 
1.6032453775 -81.2909164429 
1.6069412231 -81.3855438232 
1.6106456518 -81.4801788330 
1.6143585443 -81.7293548584 
1.6180800200 -81.9787216187 
1.6218100786 -82.2694244385 
1.6255487204 -82.7926406860 
1.6292960644 -83.3158645630 
1.6330519915 -84.0152511597 
1.6368165016 -85.0860671997 
1.6405898333 -86.1569137573 
1.6443717480 -88.3480377197 
1.6481623650 -91.6123886108 
1.6519618034 -94.8768081665 
1.6557699442 -93.8063354492 
1.6595869064 -91.0317459106 
1.6634126902 -88.2571334839 
1.6672471762 -87.3870697021 
1.6710906029 -86.6325912476 
1.6749428511 -85.9910278320 
1.6788040400 -85.8457870483 
1.6826740503 -85.7005462646 
1.6865530014 -85.7263717651 
1.6904408932 -85.9653091431 
1.6943378448 -86.2042541504 
1.6982436180 -86.4704132080 
1.7021585703 -86.7470474243 
1.7060823441 -87.0153274536 
1.7100152969 -86.7878875732 
1.7139573097 -86.5604476929 
1.7179083824 -86.2826919556 
1.7218686342 -85.9015655518 
1.7258379459 -85.5204391479 
1.7298164368 -85.1689071655 
1.7338039875 -84.8329849243 
1.7378008366 -84.4970474243 
1.7418068647 -84.1474227905 
1.7458221912 -83.7977752686 
1.7498466969 -83.4362564087 
1.7538805008 -83.0534896851 
1.7579236031 -82.6707229614 
1.7619761229 -82.2793350220 
1.7660378218 -81.8848419189 
1.7701089382 -81.4995498657 
1.7741894722 -81.1781387329 
1.7782794237 -80.8567199707 
1.7823786736 -80.6257019043 
1.7864875793 -80.4738388062 
1.7906057835 -80.3219833374 
1.7947336435 -80.3775024414 
1.7988709211 -80.4426345825 
1.8030177355 -80.5913314819 
1.8071740866 -80.8688125610 
1.8113400936 -81.1463012695 
1.8155156374 -81.5652999878 
1.8197008371 -82.0100021362 
1.8238956928 -82.4850845337 
1.8281002045 -83.0265808105 
1.8323144913 -83.5680847168 
1.8365383148 -84.1338729858 
1.8407719135 -84.7058868408 
1.8450154066 -85.2916793823 
1.8492685556 -85.9106369019 
1.8535315990 -86.5296020508 
1.8578044176 -87.3411026001 
1.8620871305 -88.1994400024 
1.8663797379 -89.2038803101 
1.8706822395 -90.5052871704 
1.8749945164 -91.8066558838 
1.8793168068 -91.3660736084 
1.8836491108 -90.6632156372 
1.8879913092 -89.8670883179 
1.8923436403 -88.9433593750 
1.8967058659 -88.0196533203 
1.9010783434 -87.7814941406 
1.9054607153 -87.5507278442 
1.9098532200 -87.5615539551 
1.9142559767 -87.7546997070 
1.9186687469 -87.9339447021 
1.9230917692 -88.0422744751 
1.9275249243 -88.1505966187 
1.9319683313 -87.9654159546 
1.9364219904 -87.6930770874 
1.9408857822 -87.2797546387 
1.9453600645 -86.6470794678 
1.9498445988 -86.0117721558 
1.9543395042 -85.2715911865 
1.9588446617 -84.5314331055 
1.9633603096 -84.0286178589 
1.9678863287 -83.6423568726 
1.9724227190 -83.4368286133 
1.9769695997 -83.5991439819 
1.9815269709 -83.7620239258 
1.9860949516 -84.6502304077 
1.9906733036 -85.5384063721 
1.9952623844 -87.2019271851 
1.9998618364 -89.2225570679 
2.0044720173 -91.0701904297 
2.0090928078 -92.6362152100 
2.0137240887 -93.8623428345 
2.0183663368 -91.6012039185 
2.0230190754 -89.3401641846 
2.0276827812 -87.3090286255 
2.0323569775 -85.3322067261 
2.0370419025 -83.8807373047 
2.0417380333 -82.8745193481 
2.0464446545 -82.0373229980 
2.0511622429 -81.6238021851 
2.0558905602 -81.2288131714 
2.0606298447 -81.2706069946 
2.0653800964 -81.3124008179 
2.0701413155 -81.6773605347 
2.0749135017 -82.1192169189 
2.0796966553 -82.7393341064 
2.0844910145 -83.4852752686 
2.0892961025 -84.2291641235 
2.0941123962 -84.9697036743 
2.0989398956 -85.6675872803 
2.1037786007 -86.1673202515 
2.1086282730 -86.6670303345 
2.1134889126 -87.1481170654 
2.1183612347 -87.6290664673 
2.1232445240 -87.9819641113 
2.1281390190 -88.3052902222 
2.1330449581 -88.3203201294 
2.1379621029 -88.1666793823 
2.1428906918 -87.9270095825 
2.1478304863 -87.5982055664 
2.1527817249 -87.2763137817 
2.1577444077 -86.9674758911 
2.1627185345 -86.6570358276 
2.1677041054 -86.3405761719 
2.1727013588 -86.0221176147 
2.1777098179 -85.6833572388 
2.1827299595 -85.3445816040 
2.1877615452 -85.0681533813 
2.1928048134 -84.7932968140 
2.1978600025 -84.6772003174 
2.2029263973 -84.5844116211 
2.2080047131 -84.6910171509 
2.2130947113 -84.8541641235 
2.2181963921 -85.2266693115 
2.2233099937 -85.6905670166 
2.2284350395 -86.4147491455 
2.2335722446 -87.2964782715 
2.2387211323 -88.6937484741 
2.2438819408 -90.4961776733 
2.2490546703 -93.5104827881 
2.2542390823 -97.7049331665 
2.2594358921 -98.4610977173 
2.2646441460 -95.2264862061 
2.2698647976 -93.8679580688 
2.2750973701 -95.0106811523 
2.2803421021 -94.6088485718 
2.2855987549 -91.9279861450 
2.2908678055 -89.5478744507 
2.2961485386 -87.6413040161 
2.3014416695 -86.0556335449 
2.3067471981 -84.9876708984 
2.3120646477 -84.0870742798 
2.3173947334 -83.4527282715 
2.3227367401 -82.9462966919 
2.3280913830 -82.6330108643 
2.3334581852 -82.4478454590 
2.3388371468 -82.4398040771 
2.3442287445 -82.5780715942 
2.3496327400 -82.8950500488 
2.3550493717 -83.3844680786 
2.3604781628 -84.0537338257 
2.3659198284 -84.9249343872 
2.3713736534 -85.9697265625 
2.3768401146 -87.2727584839 
2.3823194504 -88.7521362305 
2.3878111839 -90.4637374878 
2.3933157921 -92.2950820923 
2.3988327980 -92.4258499146 
2.4043629169 -91.9402542114 
2.4099054337 -91.2651290894 
2.4154608250 -90.5474243164 
2.4210290909 -90.4974288940 
2.4266099930 -90.5159149170 
2.4322040081 -90.6025543213 
2.4378108978 -90.5847473145 
2.4434306622 -89.7600097656 
2.4490633011 -88.8310699463 
2.4547088146 -87.5539932251 
2.4603676796 -86.3540191650 
2.4660391808 -85.2947463989 
2.4717242718 -84.4333343506 
2.4774219990 -83.7808914185 
2.4831330776 -83.3982772827 
2.4888572693 -83.1765365601 
2.4945948124 -83.2820816040 
2.5003454685 -83.4828948975 
2.5061092377 -84.0791015625 
2.5118863583 -84.7506408691 
2.5176768303 -85.8633193970 
2.5234808922 -87.2058258057 
2.5292980671 -89.1839447021 
2.5351285934 -92.1470794678 
2.5409727097 -96.3410797119 
2.5468301773 -94.9156188965 
2.5527012348 -90.2063980103 
2.5585858822 -88.1430053711 
2.5644841194 -86.6639099121 
2.5703957081 -86.0612106323 
2.5763211250 -85.6801757812 
2.5822601318 -86.0162963867 
2.5882127285 -87.0311889648 
2.5941793919 -88.8673019409 
2.6001594067 -88.2106857300 
2.6061534882 -86.3610534668 
2.6121613979 -84.6543807983 
2.6181831360 -83.1278076172 
2.6242184639 -82.5737075806 
2.6302678585 -82.3565597534 
2.6363313198 -82.6648712158 
2.6424086094 -83.6911621094 
2.6485002041 -85.1160812378 
2.6546056271 -86.0103073120 
2.6607251167 -86.3729629517 
2.6668586731 -84.3991241455 
2.6730062962 -82.9471664429 
2.6791684628 -82.1543884277 
2.6853444576 -81.8450546265 
2.6915347576 -81.7246704102 
2.6977393627 -81.9180450439 
2.7039585114 -82.1389999390 
2.7101917267 -82.4236297607 
2.7164392471 -82.7622070312 
2.7227013111 -83.1363830566 
2.7289776802 -83.6888275146 
2.7352688313 -84.3050537109 
2.7415740490 -85.0817642212 
2.7478942871 -85.9045867920 
2.7542285919 -86.7661132812 
2.7605779171 -87.5428771973 
2.7669415474 -88.2584075928 
2.7733199596 -88.7824478149 
2.7797133923 -89.1192703247 
2.7861211300 -89.2972869873 
2.7925438881 -89.0953979492 
2.7989811897 -88.7510681152 
2.8054337502 -88.1068572998 
2.8119008541 -87.3446884155 
2.8183827400 -86.5027618408 
2.8248801231 -85.7128524780 
2.8313920498 -85.0036926270 
2.8379189968 -84.4531707764 
2.8444609642 -84.1357498169 
2.8510184288 -83.9466018677 
2.8575904369 -84.0801010132 
2.8641779423 -84.3692321777 
2.8707807064 -84.8278961182 
2.8773982525 -85.4967880249 
2.8840315342 -86.2286834717 
2.8906798363 -87.0465011597 
2.8973436356 -87.8743286133 
2.9040226936 -88.7044754028 
2.9107170105 -89.5108947754 
2.9174270630 -90.2401885986 
2.9241523743 -90.8952102661 
2.9308931828 -90.7854461670 
2.9376497269 -90.2932205200 
2.9444217682 -89.2248764038 
2.9512093067 -88.1595382690 
2.9580123425 -87.1712188721 
2.9648313522 -86.4268112183 
2.9716658592 -85.9101791382 
2.9785165787 -85.5353851318 
2.9853825569 -85.3944549561 
2.9922647476 -85.3544921875 
2.9991624355 -85.3873138428 
3.0060760975 -85.4804534912 
3.0130059719 -85.5815887451 
3.0199515820 -85.6899795532 
3.0269134045 -85.8613281250 
3.0338912010 -86.0242919922 
3.0408852100 -86.1779022217 
3.0478949547 -85.8641357422 
3.0549211502 -85.3656616211 
3.0619635582 -84.6648712158 
3.0690219402 -84.1899261475 
3.0760967731 -83.9254226685 
3.0831878185 -83.9074249268 
3.0902955532 -84.3226852417 
3.0974192619 -84.9730453491 
3.1045596600 -85.8727645874 
3.1117162704 -87.2830123901 
3.1188895702 -89.0456771851 
3.1260793209 -91.1731414795 
3.1332857609 -94.2183914185 
3.1405086517 -97.3388824463 
3.1477482319 -100.0782852173 
3.1550047398 -98.1121978760 
3.1622776985 -95.6441955566 
3.1695673466 -93.0457153320 
3.1768739223 -91.2652053833 
3.1841976643 -90.0145797729 
3.1915378571 -89.1508865356 
3.1988949776 -88.7645416260 
3.2062692642 -88.9291763306 
3.2136607170 -89.4660339355 
3.2210688591 -90.3986511230 
3.2284941673 -91.9412307739 
3.2359364033 -93.8300323486 
3.2433960438 -96.1021957397 
3.2508730888 -99.1588897705 
3.2583670616 -102.5647888184 
3.2658782005 -103.6712112427 
3.2734067440 -98.8372726440 
3.2809526920 -95.7885971069 
3.2885165215 -93.3699722290 
3.2960972786 -91.4348373413 
3.3036954403 -90.1252212524 
3.3113110065 -89.1502380371 
3.3189446926 -88.3302230835 
3.3265955448 -87.5175476074 
3.3342640400 -86.3850936890 
3.3419504166 -85.2167282104 
3.3496541977 -84.1016845703 
3.3573763371 -83.3016967773 
3.3651158810 -82.9060134888 
3.3728730679 -82.8434906006 
3.3806481361 -83.1145324707 
3.3884413242 -83.7892761230 
3.3962528706 -84.5294876099 
3.4040818214 -85.1626892090 
3.4119291306 -85.5288085938 
3.4197943211 -85.3915557861 
3.4276781082 -85.1865158081 
3.4355795383 -85.0263366699 
3.4434993267 -85.0530776978 
3.4514372349 -85.4666061401 
3.4593935013 -86.1745529175 
3.4673686028 -87.1982650757 
3.4753615856 -88.5779724121 
3.4833731651 -90.6511917114 
3.4914031029 -93.9288330078 
3.4994518757 -96.8061981201 
3.5075187683 -97.4929275513 
3.5156044960 -94.6765365601 
3.5237085819 -92.3540420532 
3.5318315029 -90.1613006592 
3.5399734974 -87.9190826416 
3.5481340885 -86.3153610229 
3.5563132763 -85.3544158936 
3.5645112991 -84.8930511475 
3.5727281570 -84.8318176270 
3.5809645653 -85.0216522217 
3.5892193317 -84.9810943604 
3.5974934101 -84.7808761597 
3.6057863235 -84.5886535645 
3.6140987873 -84.5813446045 
3.6224300861 -84.9215087891 
3.6307804585 -85.5162582397 
3.6391503811 -86.2787399292 
3.6475393772 -87.1693344116 
3.6559481621 -88.1567001343 
3.6643757820 -89.2610778809 
3.6728229523 -90.3733596802 
3.6812896729 -91.1577148438 
3.6897757053 -91.3868484497 
3.6982820034 -90.9390487671 
3.7068073750 -90.4543609619 
3.7153522968 -90.2395553589 
3.7239170074 -90.2825164795 
3.7325017452 -90.5680313110 
3.7411060333 -91.0821990967 
3.7497301102 -91.9460220337 
3.7583739758 -93.3758392334 
3.7670378685 -95.7654418945 
3.7757220268 -98.4355163574 
3.7844259739 -99.9784164429 
3.7931497097 -98.0477294922 
3.8018937111 -98.0220031738 
3.8106579781 -97.9282302856 
3.8194427490 -97.0480575562 
3.8282475471 -95.7573471069 
3.8370723724 -95.0024337769 
3.8459177017 -94.9317779541 
3.8547837734 -95.1640396118 
3.8636698723 -95.5154876709 
3.8725764751 -96.0565948486 
3.8815035820 -96.3470230103 
3.8904511929 -95.6821899414 
3.8994200230 -93.6753234863 
3.9084091187 -91.5748977661 
3.9174187183 -89.8741455078 
3.9264492989 -88.6880111694 
3.9355010986 -88.0898361206 
3.9445731640 -88.1576919556 
3.9536662102 -89.0243530273 
3.9627802372 -90.9899215698 
3.9719152451 -95.3774871826 
3.9810719490 -96.5117950439 
3.9902491570 -94.8560714722 
3.9994475842 -92.6984634399 
4.0086669922 -91.4710845947 
4.0179076195 -91.1482162476 
4.0271706581 -91.6820220947 
4.0364542007 -92.2563934326 
4.0457587242 -91.8212585449 
4.0550851822 -91.4183883667 
4.0644335747 -91.3512039185 
4.0738029480 -91.4358062744 
4.0831937790 -91.3646469116 
4.0926065445 -90.9985427856 
4.1020407677 -90.4508056641 
4.1114974022 -89.9694900513 
4.1209754944 -89.9352798462 
4.1304750443 -90.7192382812 
4.1399965286 -93.0977401733 
4.1495399475 -93.6292343140 
4.1591062546 -91.3619613647 
4.1686940193 -88.5373153687 
4.1783037186 -86.8938751221 
4.1879353523 -85.8185501099 
4.1975898743 -85.0943832397 
4.2072663307 -84.6554565430 
4.2169651985 -84.5147323608 
4.2266860008 -84.6952667236 
4.2364292145 -85.1754074097 
4.2461957932 -85.8539428711 
4.2559843063 -86.4257812500 
4.2657952309 -86.5913162231 
4.2756285667 -86.4457855225 
4.2854852676 -86.3317337036 
4.2953643799 -86.4881744385 
4.3052659035 -86.9219131470 
4.3151907921 -87.4807281494 
4.3251380920 -87.9648208618 
4.3351092339 -88.3175048828 
4.3451023102 -88.7257690430 
4.3551187515 -89.4675521851 
4.3651580811 -90.8975906372 
4.3752207756 -93.4834213257 
4.3853073120 -98.7471771240 
4.3954162598 -100.8416442871 
4.4055485725 -98.3173141479 
4.4157042503 -95.6116714478 
4.4258837700 -94.1298446655 
4.4360866547 -94.0282974243 
4.4463129044 -95.5261993408 
4.4565625191 -98.9150772095 
4.4668354988 -101.3666610718 
4.4771332741 -99.2325592041 
4.4874539375 -94.6044692993 
4.4977984428 -91.1470718384 
4.5081667900 -89.0868835449 
4.5185589790 -87.8930969238 
4.5289759636 -87.3089904785 
4.5394163132 -87.2195434570 
4.5498805046 -87.6003646851 
4.5603690147 -88.4789810181 
4.5708823204 -89.8788070679 
4.5814189911 -91.7333679199 
4.5919799805 -93.8001098633 
4.6025657654 -95.1239852905 
4.6131753922 -96.9155654907 
4.6238102913 -99.4294357300 
4.6344695091 -101.8473281860 
4.6451525688 -98.1195907593 
4.6558609009 -96.4148025513 
4.6665940285 -96.0727539062 
4.6773514748 -96.9518203735 
4.6881337166 -99.5673217773 
4.6989407539 -106.3382720947 
4.7097730637 -100.0022277832 
4.7206306458 -96.1107482910 
4.7315125465 -95.3551788330 
4.7424197197 -96.6755752563 
4.7533521652 -100.3709869385 
4.7643094063 -101.6797637939 
4.7752928734 -98.0674591064 
4.7863011360 -96.7990722656 
4.7973341942 -96.2889785767 
4.8083934784 -96.2876815796 
4.8194785118 -97.5124435425 
4.8305883408 -104.0148162842 
4.8417239189 -98.3865127563 
4.8528847694 -95.3388290405 
4.8640718460 -94.9450912476 
4.8752851486 -96.6245956421 
4.8865237236 -99.2136535645 
4.8977880478 -97.2373275757 
4.9090785980 -96.6644592285 
4.9203948975 -96.3556289673 
4.9317383766 -94.7726745605 
4.9431071281 -93.8346328735 
4.9545016289 -95.0903320312 
4.9659228325 -97.7153167725 
4.9773712158 -103.4530410767 
4.9888448715 -104.3173370361 
5.0003452301 -103.6411666870 
5.0118722916 -104.3398361206 
5.0234255791 -100.8361129761 
5.0350065231 -96.9336776733 
5.0466132164 -94.3362197876 
5.0582466125 -92.9490661621 
5.0699067116 -92.3480224609 
5.0815939903 -91.8600006104 
5.0933089256 -91.2711868286 
5.1050500870 -90.7645111084 
5.1168184280 -90.3107757568 
5.1286134720 -89.8019638062 
5.1404366493 -89.2635192871 
5.1522865295 -88.8190689087 
5.1641635895 -88.6053466797 
5.1760683060 -89.0506515503 
5.1880002022 -90.6335830688 
5.1999602318 -92.6803131104 
5.2119469643 -95.2174301147 
5.2239618301 -96.6658859253 
5.2360043526 -98.6623001099 
5.2480750084 -98.5499267578 
5.2601728439 -94.4092559814 
5.2722988129 -92.5303192139 
5.2844524384 -93.0282745361 
5.2966341972 -93.7111968994 
5.3088445663 -93.3275527954 
5.3210825920 -92.7999801636 
5.3333487511 -92.8354949951 
5.3456435204 -93.6967697144 
5.3579664230 -94.6652374268 
5.3703184128 -95.1317520142 
5.3826980591 -95.5237808228 
5.3951063156 -95.5500030518 
5.4075431824 -94.8437423706 
5.4200091362 -93.6325836182 
5.4325037003 -93.1292495728 
5.4450263977 -92.9989547729 
5.4575786591 -92.6755905151 
5.4701595306 -92.0637054443 
5.4827699661 -90.8706436157 
5.4954090118 -89.9236907959 
5.5080771446 -89.6395111084 
5.5207743645 -89.6837539673 
5.5335006714 -90.0525741577 
5.5462574959 -91.1056594849 
5.5590424538 -92.3332595825 
5.5718574524 -92.9901504517 
5.5847015381 -93.5772171021 
5.5975761414 -94.0981750488 
5.6104798317 -94.8562240601 
5.6234130859 -95.9617767334 
5.6363763809 -97.1600341797 
5.6493692398 -98.9681625366 
5.6623930931 -101.4979019165 
5.6754460335 -105.0223388672 
5.6885290146 -103.4355850220 
5.7016425133 -101.7983474731 
5.7147865295 -100.8610839844 
5.7279605865 -99.4544525146 
5.7411646843 -97.7067794800 
5.7543992996 -96.8091964722 
5.7676644325 -96.3432464600 
5.7809605598 -96.6044845581 
5.7942872047 -97.5185775757 
5.8076443672 -97.4806823730 
5.8210320473 -97.1540145874 
5.8344507217 -97.0396499634 
5.8479008675 -96.5012207031 
5.8613815308 -96.2774429321 
5.8748936653 -97.3618011475 
5.8884363174 -99.7513809204 
5.9020113945 -101.1021423340 
5.9156165123 -100.1216430664 
5.9292531013 -98.4101791382 
5.9429216385 -97.0130004883 
5.9566211700 -95.7392425537 
5.9703531265 -95.0758972168 
5.9841160774 -96.1712265015 
5.9979104996 -98.3042373657 
6.0117373466 -100.6153106689 
6.0255956650 -99.5679473877 
6.0394864082 -100.7257232666 
6.0534086227 -99.7363739014 
6.0673632622 -98.9821472168 
6.0813498497 -96.8361968994 
6.0953693390 -94.9922943115 
6.1094202995 -95.0978698730 
6.1235041618 -96.4531097412 
6.1376199722 -95.7714538574 
6.1517682076 -95.4007873535 
6.1659502983 -97.3303833008 
6.1801643372 -100.6846008301 
6.1944108009 -106.9064254761 
6.2086901665 -102.7034378052 
6.2230033875 -99.5135421753 
6.2373485565 -97.6504440308 
6.2517271042 -95.6379547119 
6.2661385536 -94.2402801514 
6.2805833817 -94.0628738403 
6.2950620651 -94.7192077637 
6.3095736504 -96.6013641357 
6.3241186142 -98.6027755737 
6.3386969566 -98.8255386353 
6.3533091545 -97.3587036133 
6.3679556847 -95.1904754639 
6.3826351166 -93.4971771240 
6.3973484039 -92.8937683105 
6.4120955467 -93.1844711304 
6.4268774986 -94.1561203003 
6.4416928291 -95.5491180420 
6.4565424919 -98.7855148315 
6.4714260101 -105.0750045776 
6.4863438606 -102.9652404785 
6.5012974739 -105.5311508179 
6.5162839890 -108.9369201660 
6.5313053131 -100.2987060547 
6.5463614464 -97.8489761353 
6.5614523888 -98.0576400757 
6.5765786171 -100.4317321777 
6.5917391777 -98.3745040894 
6.6069345474 -94.6022949219 
6.6221647263 -93.2893218994 
6.6374311447 -94.0057296753 
6.6527318954 -96.4841461182 
6.6680679321 -98.6333084106 
6.6834387779 -97.5690078735 
6.6988458633 -97.9832687378 
6.7142887115 -101.8287353516 
6.7297668457 -100.0215759277 
6.7452802658 -98.2062225342 
6.7608294487 -98.0012435913 
6.7764143944 -95.9286956787 
6.7920365334 -94.8737182617 
6.8076934814 -95.7041625977 
6.8233866692 -95.4535598755 
6.8391160965 -94.8741607666 
6.8548827171 -97.1984710693 
6.8706846237 -94.8730239868 
6.8865227699 -91.8705902100 
6.9023976326 -91.5415878296 
6.9183092117 -92.8043136597 
6.9342584610 -95.4947128296 
6.9502434731 -102.3802185059 
6.9662652016 -93.7238769531 
6.9823236465 -90.4370803833 
6.9984202385 -89.3232498169 
7.0145530701 -89.4977264404 
7.0307230949 -91.2548217773 
7.0469303131 -95.6378631592 
7.0631752014 -99.9176940918 
7.0794582367 -95.2383346558 
7.0957779884 -93.7512741089 
7.1121349335 -92.8550491333 
7.1285300255 -92.9190444946 
7.1449627876 -94.7212295532 
7.1614346504 -98.9895095825 
7.1779432297 -100.1357498169 
7.1944894791 -96.3781509399 
7.2110743523 -95.5398330688 
7.2276983261 -95.6753768921 
7.2443599701 -96.5606613159 
7.2610597610 -98.7120819092 
7.2777976990 -101.2485427856 
7.2945747375 -104.5615997314 
7.3113913536 -113.2566528320 
7.3282456398 -105.3699569702 
7.3451385498 -102.0765686035 
7.3620705605 -101.0987854004 
7.3790416718 -98.6415100098 
7.3960528374 -96.7280197144 
7.4131026268 -96.8672790527 
7.4301910400 -99.9755935669 
7.4473195076 -103.6910247803 
7.4644880295 -99.9948272705 
7.4816951752 -97.2189788818 
7.4989418983 -95.8843078613 
7.5162286758 -96.8012313843 
7.5335550308 -99.9520950317 
7.5509228706 -101.6952362061 
7.5683288574 -101.0273742676 
7.5857758522 -101.0553894043 
7.6032624245 -99.7448730469 
7.6207904816 -99.2817306519 
7.6383581161 -99.2227935791 
7.6559662819 -98.6045379639 
7.6736145020 -97.1442413330 
7.6913042068 -96.0956268311 
7.7090349197 -95.2283401489 
7.7268061638 -94.8448104858 
7.7446179390 -95.0806732178 
7.7624707222 -95.1105651855 
7.7803649902 -95.7358016968 
7.7983012199 -97.1666870117 
7.8162779808 -99.3923339844 
7.8342962265 -103.1071472168 
7.8523559570 -101.2066802979 
7.8704586029 -99.5748977661 
7.8886013031 -98.4091644287 
7.9067864418 -97.8881072998 
7.9250130653 -96.4522171021 
7.9432821274 -94.3911895752 
7.9615941048 -92.3304519653 
7.9799470901 -91.1797866821 
7.9983425140 -90.7067871094 
8.0167798996 -91.3736648560 
8.0352611542 -93.8510055542 
8.0537843704 -97.1114120483 
8.0723505020 -101.5998611450 
8.0909585953 -101.8936767578 
8.1096105576 -98.4258422852 
8.1283054352 -96.7531967163 
8.1470432281 -96.4087295532 
8.1658239365 -96.9911499023 
8.1846475601 -97.4607772827 
8.2035150528 -97.5769577026 
8.2224273682 -97.3620834351 
8.2413816452 -97.8999404907 
8.2603797913 -101.5018081665 
8.2794208527 -106.8440322876 
8.2985086441 -103.7701263428 
8.3176383972 -103.1880722046 
8.3368120193 -102.9330902100 
8.3560304642 -102.5961532593 
8.3752927780 -103.8304138184 
8.3945999146 -104.6790237427 
8.4139518738 -100.1395645142 
8.4333477020 -97.0441284180 
8.4527883530 -95.1668548584 
8.4722738266 -95.7104187012 
8.4918050766 -98.8052368164 
8.5113801956 -103.2125778198 
8.5310010910 -106.2581405640 
8.5506668091 -106.0580291748 
8.5703792572 -104.3214416504 
8.5901355743 -105.4930648804 
8.6099376678 -98.5337524414 
8.6297855377 -97.0510101318 
8.6496791840 -97.2580795288 
8.6696195602 -97.3720855713 
8.6896047592 -97.4354858398 
8.7096357346 -97.5222473145 
8.7297134399 -97.8742599487 
8.7498369217 -100.6774215698 
8.7700090408 -100.0389633179 
8.7902250290 -98.4034729004 
8.8104887009 -96.4241485596 
8.8307981491 -95.8476562500 
8.8511562347 -98.9200210571 
8.8715600967 -101.8262786865 
8.8920116425 -101.4512176514 
8.9125089645 -106.3119812012 
8.9330539703 -110.3568572998 
8.9536485672 -105.1287918091 
8.9742879868 -104.8952789307 
8.9949760437 -110.7063674927 
9.0157108307 -109.6707077026 
9.0364942551 -110.3443679810 
9.0573263168 -101.7317504883 
9.0782051086 -97.1483306885 
9.0991325378 -95.2327880859 
9.1201076508 -95.1413879395 
9.1411333084 -95.8294296265 
9.1622047424 -96.8582458496 
9.1833257675 -95.7622146606 
9.2044954300 -94.9176330566 
9.2257137299 -96.1886596680 
9.2469825745 -99.8383712769 
9.2682981491 -103.8469161987 
9.2896633148 -106.3504180908 
9.3110780716 -101.3708190918 
9.3325433731 -101.0544281006 
9.3540573120 -102.8469696045 
9.3756198883 -106.2107925415 
9.3972330093 -100.4139556885 
9.4188957214 -96.8851776123 
9.4406089783 -94.5468444824 
9.4623718262 -94.5724716187 
9.4841842651 -98.5320053101 
9.5060472488 -97.8973999023 
9.5279607773 -96.9494476318 
9.5499258041 -99.0165863037 
9.5719404221 -99.0395202637 
9.5940065384 -99.5927581787 
9.6161222458 -102.8665084839 
9.6382904053 -98.4217605591 
9.6605091095 -96.6018066406 
9.6827783585 -98.2819290161 
9.7050991058 -102.0347442627 
9.7274713516 -105.5877456665 
9.7498970032 -102.7207946777 
9.7723722458 -100.9543533325 
9.7948999405 -101.5682601929 
9.8174791336 -102.4681701660 
9.8401107788 -102.1173553467 
9.8627948761 -101.5425567627 
9.8855314255 -102.4208602905 
9.9083194733 -105.8513870239 
9.9311599731 -103.0459976196 
9.9540548325 -99.4171829224 
9.9770011902 -96.5889892578 
10.0000000000 -99.3261184692 
10.0230531693 -99.2928237915 
10.0461568832 -99.3750762939 
10.0693168640 -100.1963729858 
10.0925273895 -101.2404708862 
10.1157941818 -103.1470794678 
10.1391143799 -104.6561126709 
10.1624860764 -105.5286865234 
10.1859140396 -105.4654464722 
10.2093935013 -104.6996231079 
10.2329292297 -105.2498168945 
10.2565202713 -106.2035827637 
10.2801618576 -107.5811233521 
10.3038616180 -108.2642211914 
10.3276157379 -105.6310195923 
10.3514213562 -103.8774566650 
10.3752851486 -103.4840698242 
10.3992004395 -104.1488876343 
10.4231748581 -105.4725494385 
10.4472036362 -103.8315582275 
10.4712848663 -101.6992874146 
10.4954252243 -100.0209350586 
10.5196180344 -98.6835937500 
10.5438690186 -98.0358352661 
10.5681762695 -97.7582473755 
10.5925369263 -97.7453155518 
10.6169557571 -98.1279296875 
10.6414289474 -98.6292343140 
10.6659612656 -99.4976654053 
10.6905498505 -100.5689086914 
10.7151927948 -101.9682159424 
10.7398948669 -103.9979095459 
10.7646503448 -106.3491210938 
10.7894668579 -106.9227600098 
10.8143405914 -106.9540252686 
10.8392686844 -105.5901565552 
10.8642568588 -104.3172683716 
10.8892993927 -103.1213531494 
10.9144029617 -102.1071395874 
10.9395647049 -101.2230529785 
10.9647808075 -100.8422622681 
10.9900588989 -100.7681121826 
11.0153942108 -101.0227050781 
11.0407857895 -101.5870742798 
11.0662384033 -102.1846466064 
11.0917472839 -102.5405807495 
11.1173171997 -102.7314300537 
11.1429462433 -102.7442245483 
11.1686315536 -102.9508514404 
11.1943798065 -103.2804412842 
11.2201833725 -103.9885559082 
11.2460498810 -104.9455566406 
11.2719755173 -106.1174697876 
11.2979583740 -107.6770324707 
11.3240041733 -109.6664657593 
11.3501071930 -112.6959228516 
11.3762731552 -113.1153182983 
11.4024991989 -112.0490036011 
11.4287824631 -108.8840942383 
11.4551296234 -106.4286804199 
11.4815349579 -104.9592590332 
11.5080032349 -104.2353439331 
11.5345335007 -103.8729324341 
11.5611209869 -104.2106399536 
11.5877742767 -105.2902221680 
11.6144876480 -106.8575744629 
11.6412601471 -109.4189071655 
11.6680965424 -109.9093017578 
11.6949930191 -107.8657989502 
11.7219533920 -107.0549087524 
11.7489767075 -106.7745895386 
11.7760591507 -107.3046569824 
11.8032073975 -108.9086456299 
11.8304147720 -110.3397521973 
11.8576879501 -109.2129974365 
11.8850231171 -107.3327255249 
11.9124193192 -105.0861892700 
11.9398813248 -103.8923263550 
11.9674043655 -103.0194931030 
11.9949932098 -102.4274597168 
12.0226459503 -102.4465484619 
12.0503587723 -102.8851013184 
12.0781393051 -103.8052978516 
12.1059799194 -106.1537857056 
12.1338882446 -108.4346084595 
12.1618614197 -110.4868087769 
12.1898946762 -107.8773880005 
12.2179965973 -105.2404556274 
12.2461633682 -103.3665237427 
12.2743921280 -102.2160644531 
12.3026885986 -101.4034729004 
12.3310470581 -100.9809570312 
12.3594741821 -100.9831466675 
12.3879671097 -101.1902465820 
12.4165229797 -101.6258163452 
12.4451465607 -102.3317413330 
12.4738340378 -103.1078186035 
12.5025901794 -103.9424743652 
12.5314130783 -104.4524841309 
12.5602989197 -104.6824645996 
12.5892543793 -104.6355972290 
12.6182737350 -104.5815048218 
12.6473636627 -104.7814559937 
12.6765203476 -105.2614440918 
12.7057399750 -106.4229965210 
12.7350311279 -107.9365234375 
12.7643861771 -108.6190032959 
12.7938127518 -105.6286544800 
12.8233070374 -103.2952194214 
12.8528652191 -101.5262985229 
12.8824958801 -100.4838180542 
12.9121913910 -100.2183303833 
12.9419584274 -100.3986129761 
12.9717941284 -101.0148849487 
13.0016946793 -102.2697753906 
13.0316677094 -103.8705596924 
13.0617103577 -105.7884674072 
13.0918188095 -108.1240158081 
13.1219997406 -112.4555435181 
13.1522474289 -113.0504074097 
13.1825675964 -107.9679641724 
13.2129583359 -105.2935028076 
13.2434148788 -103.3856048584 
13.2739458084 -102.1404647827 
13.3045425415 -101.5639038086 
13.3352146149 -101.7090454102 
13.3659563065 -102.4141464233 
13.3967657089 -103.7139511108 
13.4276504517 -106.0355529785 
13.4586019516 -109.4230194092 
13.4896287918 -112.1713104248 
13.5207271576 -113.0181198120 
13.5518932343 -111.5263671875 
13.5831346512 -109.7312469482 
13.6144447327 -107.7924804688 
13.6458311081 -105.9082794189 
13.6772890091 -104.7399749756 
13.7088165283 -104.0977020264 
13.7404203415 -103.9654388428 
13.7720966339 -104.3798217773 
13.8038425446 -105.2835388184 
13.8356647491 -106.3231506348 
13.8675565720 -107.1910629272 
13.8995265961 -107.2959518433 
13.9315700531 -106.3368988037 
13.9636831284 -105.5644531250 
13.9958744049 -105.3395843506 
14.0281352997 -106.0429458618 
14.0604753494 -107.9531631470 
14.0928897858 -107.5850524902 
14.1253747940 -106.0881347656 
14.1579389572 -104.9535369873 
14.1905736923 -105.1260910034 
14.2232875824 -105.9885025024 
14.2560777664 -107.2888870239 
14.2889385223 -108.7780914307 
14.3218793869 -109.9742813110 
14.3548927307 -110.8091201782 
14.3879852295 -111.7677078247 
14.4211549759 -113.4429473877 
14.4543962479 -116.2552337646 
14.4877185822 -111.7321014404 
14.5211143494 -108.2691421509 
14.5545902252 -105.8270416260 
14.5881433487 -104.2783050537 
14.6217708588 -103.3566818237 
14.6554784775 -102.9853286743 
14.6892642975 -102.9171676636 
14.7231245041 -103.0695800781 
14.7570667267 -103.3608169556 
14.7910823822 -103.7074050903 
14.8251810074 -104.0345764160 
14.8593578339 -104.3436813354 
14.8936100006 -104.5914077759 
14.9279451370 -104.7216110229 
14.9623546600 -104.6707077026 
14.9968481064 -104.7314682007 
15.0314216614 -105.2102661133 
15.0660696030 -105.9589691162 
15.1008024216 -106.5498733521 
15.1356105804 -106.5485839844 
15.1705036163 -106.3132553101 
15.2054767609 -106.9688949585 
15.2405261993 -109.5355300903 
15.2756614685 -110.1661376953 
15.3108730316 -107.7832794189 
15.3461694717 -105.4961395264 
15.3815479279 -105.2382278442 
15.4170036316 -106.3993148804 
15.4525451660 -108.8957443237 
15.4881677628 -111.9039230347 
15.5238695145 -113.6797180176 
15.5596570969 -112.3234100342 
15.5955238342 -108.5201492310 
15.6314764023 -106.0556716919 
15.6675128937 -104.4707107544 
15.7036275864 -103.5014038086 
15.7398300171 -102.9035873413 
15.7761106491 -102.4684219360 
15.8124799728 -102.0493164062 
15.8489332199 -101.7181777954 
15.8854665756 -101.7468414307 
15.9220876694 -102.2896804810 
15.9587898254 -103.4385681152 
15.9955797195 -105.0318603516 
16.0324554443 -106.3020935059 
16.0694122314 -106.1807174683 
16.1064567566 -105.0282516479 
16.1435832977 -104.2196273804 
16.1807994843 -104.0117416382 
16.2181015015 -104.5295181274 
16.2554855347 -105.6996002197 
16.2929611206 -106.9055633545 
16.3305225372 -107.5761795044 
16.3681640625 -107.7050857544 
16.4058990479 -107.5116348267 
16.4437160492 -106.7486114502 
16.4816246033 -106.5112533569 
16.5196208954 -107.1013259888 
16.5576992035 -108.4610214233 
16.5958709717 -110.2582092285 
16.6341247559 -111.6187057495 
16.6724720001 -111.6442642212 
16.7109088898 -110.3727416992 
16.7494277954 -108.9764556885 
16.7880401611 -108.2437057495 
16.8267383575 -108.1550598145 
16.8655300140 -107.9188156128 
16.9044113159 -106.9613647461 
16.9433765411 -106.0900192261 
16.9824371338 -105.9043960571 
17.0215835571 -106.8151550293 
17.0608234406 -109.9974212646 
17.1001548767 -111.2528305054 
17.1395721436 -108.7149810791 
17.1790847778 -106.7396697998 
17.2186832428 -106.6580963135 
17.2583789825 -107.8788146973 
17.2981643677 -110.2533569336 
17.3380393982 -113.3815307617 
17.3780078888 -116.8527603149 
17.4180717468 -115.1956329346 
17.4582214355 -112.7666168213 
17.4984683990 -111.1791381836 
17.5388031006 -109.5692291260 
17.5792369843 -108.5868072510 
17.6197624207 -108.6657333374 
17.6603775024 -109.9542236328 
17.7010898590 -113.3052597046 
17.7418937683 -113.0142745972 
17.7827949524 -109.6830596924 
17.8237895966 -107.4521102905 
17.8648738861 -106.9749908447 
17.9060592651 -107.7854537964 
17.9473342896 -108.9850311279 
17.9887084961 -108.8642425537 
18.0301799774 -107.3576507568 
18.0717391968 -106.2669143677 
18.1134014130 -106.0682449341 
18.1551551819 -106.6455688477 
18.1970081329 -107.5578613281 
18.2389583588 -108.0616912842 
18.2810001373 -107.6549148560 
18.3231449127 -106.7923660278 
18.3653850555 -106.4301986694 
18.4077186584 -106.8950653076 
18.4501552582 -107.5804061890 
18.4926853180 -108.5250625610 
18.5353164673 -108.6913986206 
18.5780467987 -108.4116973877 
18.6208705902 -108.4337387085 
18.6637973785 -108.9735031128 
18.7068195343 -109.5077743530 
18.7499446869 -109.6920394897 
18.7931709290 -110.3183364868 
18.8364906311 -112.3167724609 
18.8799152374 -116.7600936890 
18.9234333038 -117.4622268677 
18.9670581818 -116.8247604370 
19.0107841492 -111.8647994995 
19.0546054840 -110.9885635376 
19.0985336304 -111.1367568970 
19.1425571442 -111.6637115479 
19.1866874695 -111.4969787598 
19.2309188843 -110.3889999390 
19.2752475739 -109.3920135498 
19.3196830750 -108.8116836548 
19.3642177582 -108.5407714844 
19.4088573456 -108.4874649048 
19.4536018372 -108.7505798340 
19.4984436035 -109.7099761963 
19.5433940887 -111.9851455688 
19.5884494781 -115.3916931152 
19.6336021423 -113.7403335571 
19.6788635254 -113.0404663086 
19.7242259979 -114.7685165405 
19.7696971893 -111.7180252075 
19.8152732849 -107.0557479858 
19.8609485626 -105.9007339478 
19.9067344666 -106.5807113647 
19.9526214600 -107.9903411865 
19.9986190796 -109.2294235229 
20.0447216034 -108.8240051270 
20.0909271240 -107.7884368896 
20.1372432709 -107.2005081177 
20.1836605072 -107.1968002319 
20.2301921844 -107.7450180054 
20.2768287659 -108.6182327271 
20.3235683441 -109.4019699097 
20.3704223633 -109.6636123657 
20.4173774719 -110.1695327759 
20.4644451141 -111.6523132324 
20.5116233826 -115.6349716187 
20.5589046478 -119.2495574951 
20.6063003540 -114.9741439819 
20.6538047791 -115.0184097290 
20.7014122009 -114.6881027222 
20.7491359711 -112.7145156860 
20.7969646454 -111.1645965576 
20.8449096680 -109.7568817139 
20.8929634094 -108.5306854248 
20.9411239624 -107.9305114746 
20.9894008636 -108.1451416016 
21.0377826691 -109.3060455322 
21.0862808228 -111.5634307861 
21.1348934174 -110.0342864990 
21.1836109161 -109.0499725342 
21.2324447632 -108.8748092651 
21.2813873291 -109.7122344971 
21.3304481506 -112.5361709595 
21.3796234131 -121.2421722412 
21.4289054871 -111.2047882080 
21.4783058167 -109.1182861328 
21.5278148651 -108.6352691650 
21.5774440765 -108.9470977783 
21.6271877289 -110.3030776978 
21.6770401001 -110.0915756226 
21.7270126343 -107.5458526611 
21.7771015167 -106.9965744019 
21.8272991180 -107.0858993530 
21.8776187897 -107.2486114502 
21.9280471802 -107.1784057617 
21.9785995483 -107.0762481689 
22.0292682648 -106.5474700928 
22.0800457001 -106.1903762817 
22.1309490204 -106.5999908447 
22.1819610596 -108.1806488037 
22.2330989838 -112.9223327637 
22.2843532562 -110.4171676636 
22.3357219696 -109.3375473022 
22.3872127533 -109.3063049316 
22.4388160706 -110.0276031494 
22.4905452728 -110.9352569580 
22.5423946381 -111.5906219482 
22.5943565369 -111.5799102783 
22.6464443207 -109.9150390625 
22.6986465454 -107.5938949585 
22.7509746552 -106.8033294678 
22.8034229279 -107.3201675415 
22.8559856415 -108.8626861572 
22.9086780548 -111.6829223633 
22.9614830017 -109.6613922119 
23.0144176483 -109.0838241577 
23.0674743652 -109.5086135864 
23.1206455231 -110.6004714966 
23.1739463806 -111.2059173584 
23.2273712158 -111.6194000244 
23.2809123993 -111.7226409912 
23.3345813751 -110.2557983398 
23.3883705139 -108.6456298828 
23.4422893524 -108.0403442383 
23.4963302612 -107.9952011108 
23.5504913330 -108.9421539307 
23.6047840118 -110.3699874878 
23.6591949463 -110.7805480957 
23.7137374878 -109.7866973877 
23.7684059143 -109.0202331543 
23.8231925964 -109.0274505615 
23.8781147003 -109.4872131348 
23.9331550598 -110.5866012573 
23.9883289337 -111.0076675415 
24.0436306000 -110.3479385376 
24.0990524292 -109.4823608398 
24.1546096802 -109.4426422119 
24.2102870941 -109.7674942017 
24.2660999298 -110.5695953369 
24.3220424652 -111.0696640015 
24.3781070709 -111.0535583496 
24.4343070984 -111.6611099243 
24.4906349182 -111.5982666016 
24.5470886230 -110.0594177246 
24.6036777496 -108.3774032593 
24.6603908539 -108.2657241821 
24.7172412872 -109.0292587280 
24.7742233276 -111.7493667603 
24.8313293457 -113.5234527588 
24.8885746002 -113.5989074707 
24.9459438324 -116.2354507446 
25.0034542084 -114.5954818726 
25.0610961914 -111.8068084717 
25.1188621521 -109.7825012207 
25.1767711639 -109.5257263184 
25.2348041534 -110.5463867188 
25.2929801941 -111.0371780396 
25.3512897491 -110.6394958496 
25.4097251892 -110.3840484619 
25.4683036804 -111.4873199463 
25.5270099640 -113.1018066406 
25.5858592987 -111.7846374512 
25.6448421478 -110.1987991333 
25.7039566040 -110.6098709106 
25.7632122040 -112.6969909668 
25.8225975037 -112.8976440430 
25.8821277618 -111.0371551514 
25.9417953491 -109.5425949097 
26.0015926361 -108.2764129639 
26.0615367889 -107.6788253784 
26.1216163635 -107.5376586914 
26.1818294525 -107.3109970093 
26.2421875000 -107.5931091309 
26.3026771545 -108.9353713989 
26.3633136749 -110.0253448486 
26.4240913391 -109.5957946777 
26.4850006104 -109.5841598511 
26.5460567474 -111.0377120972 
26.6072483063 -113.7378692627 
26.6685867310 -116.6553421021 
26.7300662994 -117.0587921143 
26.7916812897 -113.7538299561 
26.8534450531 -112.1975250244 
26.9153442383 -111.1273345947 
26.9773941040 -110.7465209961 
27.0395870209 -111.0409545898 
27.1019134521 -111.9423828125 
27.1643943787 -113.5786209106 
27.2270088196 -114.4928436279 
27.2897777557 -114.6329116821 
27.3526897430 -111.7499771118 
27.4157390594 -109.1903076172 
27.4789428711 -105.9951705933 
27.5422897339 -103.9097518921 
27.6057777405 -103.6403350830 
27.6694183350 -104.7158966064 
27.7331981659 -107.2854461670 
27.7971324921 -108.6611175537 
27.8612155914 -107.7726058960 
27.9254379272 -108.3894500732 
27.9898147583 -109.6209564209 
28.0543327332 -111.1947708130 
28.1190090179 -111.9744262695 
28.1838321686 -111.0685882568 
28.2487983704 -109.9980163574 
28.3139209747 -109.1065139771 
28.3791866302 -108.2957687378 
28.4446105957 -108.3042144775 
28.5101852417 -109.3486099243 
28.5759029388 -111.0833587646 
28.6417808533 -113.3442611694 
28.7078018188 -114.9591445923 
28.7739830017 -118.1713333130 
28.8403167725 -114.7972412109 
28.9067974091 -112.2154235840 
28.9734363556 -112.5883941650 
29.0402297974 -112.1371231079 
29.1071701050 -111.2309036255 
29.1742725372 -110.4843750000 
29.2415218353 -109.7844467163 
29.3089332581 -109.3300018311 
29.3765010834 -109.2624511719 
29.4442157745 -109.3336944580 
29.5120944977 -109.0475921631 
29.5801219940 -107.5607376099 
29.6483135223 -104.9471664429 
29.7166633606 -103.5747375488 
29.7851619720 -104.0311889648 
29.8538284302 -105.2648773193 
29.9226436615 -106.3036499023 
29.9916248322 -107.9823760986 
30.0607662201 -105.6375732422 
30.1300582886 -105.8073501587 
30.1995182037 -106.0758209229 
30.2691307068 -106.4676818848 
30.3389110565 -107.0486145020 
30.4088535309 -107.8621215820 
30.4789466858 -108.9338989258 
30.5492115021 -110.3257598877 
30.6196308136 -112.1429595947 
30.6902198792 -114.5802612305 
30.7609710693 -118.7023544312 
30.8318767548 -122.4385375977 
30.9029541016 -121.3177566528 
30.9741973877 -119.0749359131 
31.0455951691 -118.5867156982 
31.1171646118 -118.1701354980 
31.1888923645 -116.9213027954 
31.2607936859 -115.4474716187 
31.3328609467 -114.0895385742 
31.4050846100 -112.9092025757 
31.4774856567 -111.9283676147 
31.5500431061 -111.1743011475 
31.6227760315 -110.6854324341 
31.6956787109 -110.5485916138 
31.7687397003 -110.7819442749 
31.8419761658 -111.4251632690 
31.9153747559 -112.5849380493 
31.9889507294 -114.5244827271 
32.0626945496 -118.6006469727 
32.1366043091 -125.1617355347 
32.2106895447 -119.2648239136 
32.2849388123 -117.1990356445 
32.3593635559 -116.4942932129 
32.4339637756 -116.4961166382 
32.5087280273 -116.8337097168 
32.5836715698 -117.2050094604 
32.6587867737 -117.3560409546 
32.7340698242 -117.1708374023 
32.8095321655 -116.7383880615 
32.8851585388 -116.2234725952 
32.9609718323 -115.7585144043 
33.0369567871 -115.3789291382 
33.1131095886 -115.0636901855 
33.1894493103 -114.7830047607 
33.2659530640 -114.5503692627 
33.3426399231 -114.4446640015 
33.4195060730 -114.5994415283 
33.4965438843 -115.1838989258 
33.5737648010 -116.4310989380 
33.6511535645 -118.8878097534 
33.7287292480 -122.9148788452 
33.8064880371 -120.1940460205 
33.8844146729 -117.9048461914 
33.9625282288 -116.8245773315 
34.0408134460 -116.4525680542 
34.1192893982 -116.4725341797 
34.1979484558 -116.6734924316 
34.2767753601 -116.8508377075 
34.3557968140 -116.8309555054 
34.4349899292 -116.5692901611 
34.5143737793 -116.1960601807 
34.5939407349 -115.9024276733 
34.6736831665 -115.8190155029 
34.7536163330 -115.9859313965 
34.8337364197 -116.2696914673 
34.9140319824 -116.3359909058 
34.9945182800 -115.9612503052 
35.0751838684 -115.3333129883 
35.1560440063 -114.7397155762 
35.2370910645 -114.3281402588 
35.3183135986 -114.1081695557 
35.3997344971 -114.0036697388 
35.4813346863 -113.9082031250 
35.5631332397 -113.7662124634 
35.6451187134 -113.6283721924 
35.7272834778 -113.6175155640 
35.8096466064 -113.8485794067 
35.8921890259 -114.3773574829 
35.9749336243 -115.1782684326 
36.0578689575 -116.1291732788 
36.1409835815 -117.0473022461 
36.2243003845 -117.8108596802 
36.3078002930 -118.4176864624 
36.3915023804 -118.8525466919 
36.4753990173 -119.0010757446 
36.5594749451 -118.7952651978 
36.6437568665 -118.3363037109 
36.7282333374 -117.7858505249 
36.8128967285 -117.2488861084 
36.8977622986 -116.8839721680 
36.9828147888 -116.4789962769 
37.0680732727 -116.1971740723 
37.1535263062 -116.0843811035 
37.2391700745 -116.1827392578 
37.3250198364 -116.4661483765 
37.4110565186 -116.7206802368 
37.4972991943 -116.5826339722 
37.5837440491 -116.0449600220 
37.6703796387 -115.4933547974 
37.7572212219 -115.1864242554 
37.8442535400 -115.1661682129 
37.9314994812 -115.3242874146 
38.0189437866 -115.3738861084 
38.1065788269 -115.0233306885 
38.1944274902 -114.7423400879 
38.2824707031 -114.5462951660 
38.3707237244 -114.3876876831 
38.4591827393 -114.1875152588 
38.5478324890 -113.9482879639 
38.6366996765 -113.7768020630 
38.7257690430 -113.8046798706 
38.8150367737 -114.1254272461 
38.9045181274 -114.7789611816 
38.9941940308 -115.7323226929 
39.0840911865 -116.8146972656 
39.1741943359 -117.6782531738 
39.2644920349 -118.0610046387 
39.3550109863 -118.0454406738 
39.4457244873 -117.7764129639 
39.5366630554 -117.3323516846 
39.6278076172 -116.5923919678 
39.7191543579 -116.0870056152 
39.8107185364 -116.0032730103 
39.9024848938 -116.1137313843 
39.9944763184 -116.3728027344 
40.0866775513 -116.7436370850 
40.1790771484 -117.2447509766 
40.2717056274 -117.9414291382 
40.3645324707 -118.8834152222 
40.4575881958 -120.0393905640 
40.5508575439 -121.2742462158 
40.6443290710 -122.7729110718 
40.7380294800 -122.4083862305 
40.8319320679 -120.6070098877 
40.9260635376 -118.9957351685 
41.0204124451 -117.8632812500 
41.1149673462 -117.1611938477 
41.2097511292 -116.7725982666 
41.3047561646 -116.5554046631 
41.3999671936 -116.3835830688 
41.4954071045 -116.1378097534 
41.5910568237 -116.0168533325 
41.6869392395 -116.0648727417 
41.7830429077 -116.1579513550 
41.8793563843 -116.1908416748 
41.9759025574 -116.0522842407 
42.0726585388 -115.7087707520 
42.1696510315 -115.0199966431 
42.2668647766 -114.4866180420 
42.3642959595 -114.3456192017 
42.4619598389 -114.3943786621 
42.5598373413 -114.6243209839 
42.6579513550 -115.0180587769 
42.7562942505 -115.5579223633 
42.8548507690 -116.5987014771 
42.9536437988 -117.7883987427 
43.0526542664 -118.3376464844 
43.1519050598 -118.4010238647 
43.2513885498 -118.1477890015 
43.3510856628 -117.9879837036 
43.4510231018 -118.4339904785 
43.5511932373 -119.2714157104 
43.6515808105 -119.1420974731 
43.7522125244 -118.4254760742 
43.8530654907 -117.7906875610 
43.9541625977 -117.5229873657 
44.0554924011 -117.9131317139 
44.1570434570 -118.5727615356 
44.2588386536 -119.5662689209 
44.3608589172 -120.9289627075 
44.4631271362 -122.2476196289 
44.5656280518 -120.9807205200 
44.6683578491 -119.8460540771 
44.7713317871 -119.0248260498 
44.8745346069 -118.4700546265 
44.9779853821 -118.0168380737 
45.0816764832 -117.7094268799 
45.1855926514 -117.4420623779 
45.2897605896 -117.1616287231 
45.3941574097 -117.0111923218 
45.4988059998 -117.2441558838 
45.6036949158 -117.5947265625 
45.7088165283 -118.0232849121 
45.8141899109 -118.6309356689 
45.9197959900 -118.9271850586 
46.0256576538 -118.8870086670 
46.1317596436 -118.8153991699 
46.2380981445 -118.8030776978 
46.3446922302 -118.8494338989 
46.4515342712 -118.8453674316 
46.5586090088 -118.7950286865 
46.6659393311 -118.7866744995 
46.7735099792 -119.0358428955 
46.8813400269 -119.4084930420 
46.9894180298 -119.8658828735 
47.0977287292 -120.3519439697 
47.2063064575 -120.1800460815 
47.3151206970 -119.5356674194 
47.4241981506 -118.3756790161 
47.5335273743 -117.5830612183 
47.6430969238 -117.3987426758 
47.7529296875 -117.4607849121 
47.8630027771 -117.8967514038 
47.9733428955 -118.5403289795 
48.0839385986 -119.0369720459 
48.1947746277 -119.8823776245 
48.3058815002 -120.8919830322 
48.4172286987 -121.4744949341 
48.5288505554 -121.2049179077 
48.6407241821 -119.8670883179 
48.7528457642 -118.8076400757 
48.8652381897 -117.5617828369 
48.9778900146 -116.8901138306 
49.0907859802 -116.8418884277 
49.2039566040 -117.3192596436 
49.3173751831 -118.1857223511 
49.4310684204 -118.7464294434 
49.5450248718 -118.9857177734 
49.6592292786 -118.7326736450 
49.7737121582 -118.5840454102 
49.8884429932 -118.6040954590 
50.0034523010 -118.5118408203 
50.1187286377 -118.2056121826 
50.2342567444 -117.8771514893 
50.3500633240 -118.0898590088 
50.4661254883 -119.0246963501 
50.5824661255 -120.0268020630 
50.6990776062 -120.0739440918 
50.8159408569 -119.4515457153 
50.9330902100 -118.8675155640 
51.0504951477 -118.6363830566 
51.1681823730 -118.6053161621 
51.2861442566 -118.9928741455 
51.4043617249 -119.8593750000 
51.5228652954 -120.5810317993 
51.6416435242 -120.3706436157 
51.7606811523 -119.1630325317 
51.8800086975 -118.0924530029 
51.9995956421 -117.8345108032 
52.1194725037 -118.1852340698 
52.2396240234 -118.5446624756 
52.3600425720 -118.6947708130 
52.4807510376 -118.4213562012 
52.6017227173 -118.1594314575 
52.7229881287 -118.3039245605 
52.8445320129 -119.0691833496 
52.9663429260 -120.1712188721 
53.0884475708 -120.7609252930 
53.2108192444 -120.7253036499 
53.3334884644 -119.9839782715 
53.4564399719 -119.2718734741 
53.5796623230 -118.9776535034 
53.7031822205 -119.0545501709 
53.8269729614 -119.0033950806 
53.9510612488 -118.3705444336 
54.0754356384 -117.3817672729 
54.2000846863 -116.3997726440 
54.3250350952 -115.8290481567 
54.4502563477 -115.8942642212 
54.5757827759 -116.3801498413 
54.7015991211 -117.0157852173 
54.8276901245 -117.4850158691 
54.9540901184 -117.8331680298 
55.0807762146 -118.4794387817 
55.2077407837 -119.7736053467 
55.3350143433 -121.1150436401 
55.4625663757 -119.7489395142 
55.5904273987 -117.8678131104 
55.7185821533 -116.8736038208 
55.8470153809 -116.7088928223 
55.9757652283 -117.3551788330 
56.1047897339 -118.3831863403 
56.2341308594 -119.2577896118 
56.3637733459 -119.7260055542 
56.4936943054 -119.9621200562 
56.6239318848 -120.3640060425 
56.7544555664 -120.6825332642 
56.8852920532 -120.0285034180 
57.0164337158 -118.4578170776 
57.1478614807 -117.2977676392 
57.2796058655 -117.0225677490 
57.4116401672 -118.0055847168 
57.5439910889 -119.8295974731 
57.6766510010 -122.2485351562 
57.8096008301 -123.7180557251 
57.9428710938 -123.6926498413 
58.0764503479 -123.1908493042 
58.2103195190 -121.0217742920 
58.3445129395 -119.5481719971 
58.4790039062 -119.6613769531 
58.6138191223 -120.4663619995 
58.7489433289 -121.4111328125 
58.8843612671 -122.2244949341 
59.0201110840 -122.6205444336 
59.1561584473 -120.3460693359 
59.2925338745 -111.9717102051 
59.4292221069 -105.8350601196 
59.5662117004 -100.6285934448 
59.7035331726 -96.2999877930 
59.8411521912 -94.4666671753 
59.9791069031 -93.9047012329 
60.1173782349 -94.3981475830 
60.2559547424 -96.1595840454 
60.3948669434 -100.3643417358 
60.5340805054 -105.4290847778 
60.6736335754 -111.4966888428 
60.8135070801 -122.3158416748 
60.9536857605 -124.4762344360 
61.0942039490 -124.4749832153 
61.2350311279 -122.6192169189 
61.3761978149 -120.8173599243 
61.5176925659 -119.5220870972 
61.6594963074 -118.5843124390 
61.8016395569 -118.3684387207 
61.9441146851 -118.6186981201 
62.0869026184 -119.3289718628 
62.2300338745 -119.7823944092 
62.3734779358 -119.7415924072 
62.5172691345 -119.0931854248 
62.6613922119 -118.1198806763 
62.8058319092 -117.2567672729 
62.9506225586 -116.3380432129 
63.0957260132 -115.5133056641 
63.2411842346 -115.4114151001 
63.3869781494 -115.9630508423 
63.5330886841 -117.8352203369 
63.6795539856 -122.3738174438 
63.8263397217 -122.3306198120 
63.9734840393 -119.3898086548 
64.1209640503 -118.5090408325 
64.2687683105 -119.4534378052 
64.4169311523 -121.0203857422 
64.5654144287 -122.1471557617 
64.7142562866 -121.1347656250 
64.8634490967 -119.1893157959 
65.0129623413 -118.3367233276 
65.1628417969 -118.3378067017 
65.3130645752 -119.1389541626 
65.4636154175 -120.1051330566 
65.6145324707 -120.6282882690 
65.7657775879 -120.9626998901 
65.9173889160 -121.5805435181 
66.0693511963 -122.4613952637 
66.2216491699 -123.1076278687 
66.3743133545 -123.3697357178 
66.5273056030 -123.6286697388 
66.6806793213 -124.3300933838 
66.8343963623 -124.9148025513 
66.9884567261 -124.1690139771 
67.1428909302 -123.4834136963 
67.2976608276 -123.2526168823 
67.4528045654 -123.2110443115 
67.6083068848 -122.5835266113 
67.7641448975 -121.4195861816 
67.9203643799 -121.1967315674 
68.0769271851 -121.9069747925 
68.2338714600 -123.1522521973 
68.3911743164 -123.1090927124 
68.5488204956 -121.3555908203 
68.7068481445 -120.9794082642 
68.8652420044 -122.1068344116 
69.0239791870 -123.5439910889 
69.1831054688 -123.3460769653 
69.3425750732 -122.3864593506 
69.5024337769 -121.5223846436 
69.6626586914 -120.7884597778 
69.8232345581 -120.3828887939 
69.9842071533 -120.4414520264 
70.1455230713 -120.9048156738 
70.3072357178 -121.0776138306 
70.4693145752 -120.5552597046 
70.6317520142 -119.8334045410 
70.7945785522 -119.3540573120 
70.9577713013 -119.3949356079 
71.1213531494 -119.8897247314 
71.2853088379 -120.6191101074 
71.4496307373 -121.1671371460 
71.6143417358 -121.2770767212 
71.7794189453 -122.0285873413 
71.9448928833 -122.8918914795 
72.1107559204 -121.7692794800 
72.2769775391 -120.7440719604 
72.4435958862 -120.6452560425 
72.6105880737 -120.7933349609 
72.7779769897 -120.6166839600 
72.9457550049 -120.5197753906 
73.1138992310 -121.1628189087 
73.2824554443 -122.6536026001 
73.4513931274 -124.1354217529 
73.6207046509 -124.8037261963 
73.7904281616 -123.7291259766 
73.9605178833 -122.7672653198 
74.1310272217 -122.7765426636 
74.3019256592 -122.5187835693 
74.4731903076 -121.4208602905 
74.6448822021 -120.6001815796 
74.8169403076 -120.2313766479 
74.9894180298 -119.9088134766 
75.1623001099 -119.6529312134 
75.3355484009 -119.6541900635 
75.5092239380 -119.7845458984 
75.6832809448 -119.9649581909 
75.8577575684 -120.4993667603 
76.0326385498 -121.3817443848 
76.2078933716 -121.7387008667 
76.3835830688 -121.4878692627 
76.5596542358 -121.5612640381 
76.7361450195 -121.6906967163 
76.9130477905 -121.6382598877 
77.0903396606 -121.1588287354 
77.2680587769 -120.5686035156 
77.4461898804 -120.7578506470 
77.6247100830 -121.9030685425 
77.8036575317 -122.4615097046 
77.9830017090 -121.8189544678 
78.1627807617 -121.7588729858 
78.3429718018 -122.7985687256 
78.5235595703 -123.6702804565 
78.7045822144 -123.9170761108 
78.8860015869 -123.6553039551 
79.0678634644 -123.4736022949 
79.2501449585 -123.4908065796 
79.4328155518 -122.9615783691 
79.6159362793 -121.9137344360 
79.7994613647 -121.2924728394 
79.9834213257 -121.3540191650 
80.1678161621 -122.1147994995 
80.3526077271 -122.9390411377 
80.5378494263 -123.1317367554 
80.7234954834 -123.6260681152 
80.9095916748 -124.7277450562 
81.0961151123 -125.6626129150 
81.2830429077 -125.0097427368 
81.4704284668 -123.4527130127 
81.6582260132 -122.7737121582 
81.8464736938 -122.3093414307 
82.0351638794 -121.4339523315 
82.2242584229 -120.4225769043 
82.4138107300 -120.4830398560 
82.6038055420 -121.5547103882 
82.7942123413 -122.3084487915 
82.9850845337 -122.1009521484 
83.1763687134 -122.1248855591 
83.3681182861 -122.3095092773 
83.5603103638 -121.7779235840 
83.7529220581 -120.4593124390 
83.9460067749 -120.1823425293 
84.1395034790 -120.8981475830 
84.3334732056 -121.3654098511 
84.5278930664 -121.0267333984 
84.7227325439 -121.1365814209 
84.9180526733 -121.9077911377 
85.1137924194 -123.1979064941 
85.3100128174 -124.0952072144 
85.5066757202 -123.9065475464 
85.7037811279 -122.6969070435 
85.9013519287 -121.8204879761 
86.0993652344 -122.1768264771 
86.2978515625 -123.6897888184 
86.4967956543 -124.5229263306 
86.6961822510 -123.9829483032 
86.8960418701 -123.0745468140 
87.0963668823 -122.7911758423 
87.2971343994 -122.8540191650 
87.4983825684 -122.5501861572 
87.7000732422 -121.9584732056 
87.9022521973 -121.6625595093 
88.1048965454 -121.4224624634 
88.3079833984 -121.0047073364 
88.5115661621 -121.1324920654 
88.7155914307 -122.5161895752 
88.9201126099 -123.7801361084 
89.1251068115 -123.2495346069 
89.3305435181 -122.0677719116 
89.5364837646 -121.1174392700 
89.7428665161 -120.7784957886 
89.9497604370 -120.6359481812 
90.1571197510 -120.6407470703 
90.3649444580 -121.1290817261 
90.5732650757 -121.9809875488 
90.7820434570 -122.4897460938 
90.9913253784 -122.2747268677 
91.2010955811 -122.3009719849 
91.4113159180 -123.1754989624 
91.6220550537 -124.3057479858 
91.8332748413 -125.4215087891 
92.0449523926 -126.3500289917 
92.2571487427 -125.8066787720 
92.4698104858 -124.6526412964 
92.6829833984 -124.0707931519 
92.8966522217 -123.5049743652 
93.1107864380 -122.8193511963 
93.3254394531 -122.6833038330 
93.5405578613 -123.0828399658 
93.7562026978 -123.8792800903 
93.9723434448 -125.7562179565 
94.1889572144 -128.0487365723 
94.4060897827 -127.5711898804 
94.6237030029 -125.1964263916 
94.8418426514 -123.4839477539 
95.0604858398 -123.1844482422 
95.2796096802 -123.0478744507 
95.4992599487 -123.0898361206 
95.7193984985 -123.9360504150 
95.9400634766 -123.7290649414 
96.1612396240 -123.0629806519 
96.3828964233 -123.2178649902 
96.6050872803 -123.7832183838 
96.8277740479 -123.6230087280 
97.0509948730 -123.0636062622 
97.2747268677 -123.7327804565 
97.4989547729 -125.2469329834 
97.7237243652 -126.2013473511 
97.9490127563 -126.4812011719 
98.1747894287 -126.2347030640 
98.4011154175 -124.2053680420 
98.6279373169 -122.8100891113 
98.8553085327 -123.0143661499 
99.0832061768 -123.4501876831 
99.3115997314 -122.9471588135 
99.5405502319 -123.0604705811 
99.7699966431 -124.3091888428 
100.0000000000 -123.9285125732 
100.2305068970 -123.7996139526 
100.4616012573 -123.6139678955 
100.6931686401 -123.4174423218 
100.9252777100 -123.2615127563 
101.1579742432 -123.1739730835 
101.3911514282 -123.1651153564 
101.6248626709 -123.2304382324 
101.8591156006 -123.3545455933 
102.0939636230 -123.5151824951 
102.3292999268 -123.6864776611 
102.5651702881 -123.8421401978 
102.8016510010 -123.9591369629 
103.0386123657 -124.0230560303 
103.2761230469 -124.0337982178 
103.5142440796 -124.0060119629 
103.7528457642 -123.9615173340 
103.9920043945 -123.9190139771 
104.2317123413 -123.8856048584 
104.4720382690 -123.8609542847 
104.7128524780 -123.8422470093 
104.9542236328 -123.8263702393 
105.1962051392 -123.8095703125 
105.4386901855 -123.7864074707 
105.6817321777 -123.7496032715 
105.9253921509 -123.6916122437 
106.1695632935 -123.6071014404 
106.4142913818 -123.4952239990 
106.6596374512 -123.3609619141 
106.9055023193 -123.2154235840 
107.1519241333 -123.0746765137 
107.3989181519 -122.9577255249 
107.6465377808 -122.8835678101 
107.8946685791 -122.8678436279 
108.1433715820 -122.9194335938 
108.3927154541 -123.0377426147 
108.6425628662 -123.2110290527 
108.8929977417 -123.4175338745 
109.1440582275 -123.6300048828 
109.3956451416 -123.8246002197 
109.6478118896 -123.9923782349 
109.9005584717 -124.1458282471 
110.1539459229 -124.3136901855 
110.4078598022 -124.5237045288 
110.6623535156 -124.7423553467 
110.9175033569 -125.0256881714 
111.1731719971 -125.2777786255 
111.4294357300 -125.4195327759 
111.6863479614 -125.3917083740 
111.9437942505 -125.1928482056 
112.2018356323 -124.8807754517 
112.4605255127 -124.5368041992 
112.7197570801 -124.2284469604 
112.9795837402 -123.9933395386 
113.2400131226 -123.8407516479 
113.5010986328 -123.7599868774 
113.7627258301 -123.7296676636 
114.0249557495 -123.7254714966 
114.2878570557 -123.7255096436 
114.5513000488 -123.7132034302 
114.8153457642 -123.6783752441 
115.0800704956 -123.5751113892 
115.3453369141 -123.4345321655 
115.6112136841 -123.3349990845 
115.8777084351 -123.2516784668 
116.1448745728 -123.2035675049 
116.4125976562 -123.2096939087 
116.6809387207 -123.2861480713 
116.9499588013 -123.4422760010 
117.2195358276 -123.6772994995 
117.4897384644 -123.9796524048 
117.7606277466 -124.3298492432 
118.0320739746 -124.6959686279 
118.3041458130 -124.9784393311 
118.5768432617 -124.8829803467 
118.8502349854 -124.0916442871 
119.1241912842 -122.8505630493 
119.3987808228 -121.1924819946 
119.6740722656 -120.2726135254 
119.9499282837 -120.1765823364 
120.2264251709 -120.4736862183 
120.5036163330 -121.1233444214 
120.7813873291 -122.0209960938 
121.0597991943 -122.9545059204 
121.3389129639 -123.6696090698 
121.6186141968 -124.1057815552 
121.8989486694 -124.4145736694 
122.1799392700 -124.7213897705 
122.4616394043 -125.1892318726 
122.7439193726 -125.5701370239 
123.0268554688 -125.7153167725 
123.3105087280 -125.7839736938 
123.5947418213 -125.7949829102 
123.8796386719 -125.7635040283 
124.1652603149 -125.6965637207 
124.4514694214 -125.5981063843 
124.7383422852 -125.4134902954 
125.0258712769 -125.2424316406 
125.3141326904 -125.1706390381 
125.6029891968 -125.1422576904 
125.8925170898 -125.1481399536 
126.1827774048 -125.1676712036 
126.4736328125 -125.1805496216 
126.7651672363 -125.1753387451 
127.0574340820 -125.1755218506 
127.3503112793 -125.2068634033 
127.6438674927 -125.2746810913 
127.9381637573 -125.3817138672 
128.2330627441 -125.5293426514 
128.5286560059 -125.7220306396 
128.8249206543 -126.1101913452 
129.1219482422 -126.5750274658 
129.4195861816 -126.8481979370 
129.7178955078 -126.9855880737 
130.0169830322 -126.9136657715 
130.3166809082 -126.4322052002 
130.6170654297 -125.8295364380 
130.9182281494 -125.4990921021 
131.2200012207 -125.2896194458 
131.5224761963 -125.2053985596 
131.8256378174 -125.2219009399 
132.1295776367 -125.3393325806 
132.4341430664 -125.4369583130 
132.7394104004 -125.4379196167 
133.0454711914 -125.3826980591 
133.3521423340 -125.2842330933 
133.6595306396 -125.0963439941 
133.9676971436 -124.9099655151 
134.2765045166 -124.8051757812 
134.5860137939 -124.7263107300 
134.8963165283 -124.6753387451 
135.2072753906 -124.6965637207 
135.5189361572 -124.7536773682 
135.8313140869 -124.8355636597 
136.1444854736 -124.9365310669 
136.4583129883 -125.1122817993 
136.7728576660 -125.2929077148 
137.0881958008 -125.3950424194 
137.4042053223 -125.4679260254 
137.7209320068 -125.5058822632 
138.0384674072 -125.4787216187 
138.3566436768 -125.4276657104 
138.6755676270 -125.3606948853 
138.9952239990 -125.2515563965 
139.3157043457 -125.1660995483 
139.6368255615 -125.1466827393 
139.9587097168 -125.1657409668 
140.2813873291 -125.2699356079 
140.6047515869 -125.4413528442 
140.9288635254 -125.5963058472 
141.2537841797 -125.8824539185 
141.5793914795 -126.1995620728 
141.9057312012 -126.3903579712 
142.2329101562 -126.5257797241 
142.5607757568 -126.5532302856 
142.8893890381 -126.3972167969 
143.2187500000 -126.2111053467 
143.5489654541 -125.9322662354 
143.8798522949 -125.7450866699 
144.2115020752 -125.7067489624 
144.5440063477 -125.7537078857 
144.8771972656 -125.8520812988 
145.2111358643 -125.9223022461 
145.5459442139 -125.9833831787 
145.8814392090 -126.0344009399 
146.2176971436 -126.0151062012 
146.5547485352 -125.9377517700 
146.8926391602 -125.7307815552 
147.2312469482 -125.4911422729 
147.5706176758 -125.3668518066 
147.9108581543 -125.3310470581 
148.2518157959 -125.4745178223 
148.5935363770 -125.6633453369 
148.9361419678 -125.9505996704 
149.2794494629 -126.1124954224 
149.6235504150 -126.0299758911 
149.9685211182 -125.8107833862 
150.3142089844 -125.6421279907 
150.6606903076 -125.4706344604 
151.0079803467 -125.4463348389 
151.3561553955 -125.5490798950 
151.7050323486 -125.8480911255 
152.0547180176 -126.1850814819 
152.4053039551 -126.3154907227 
152.7566070557 -126.2198867798 
153.1087188721 -125.8965682983 
153.4617309570 -125.5685272217 
153.8154754639 -125.4247741699 
154.1700286865 -125.4767379761 
154.5254058838 -125.7126007080 
154.8816833496 -126.0257339478 
155.2386932373 -126.3456802368 
155.5965270996 -126.6329803467 
155.9552764893 -126.7588653564 
156.3147735596 -126.7477798462 
156.6750793457 -126.5251464844 
157.0363159180 -126.2066955566 
157.3983001709 -126.0035629272 
157.7611083984 -126.0741043091 
158.1247558594 -126.3517837524 
158.4893341064 -126.6028976440 
158.8546600342 -126.9030380249 
159.2208404541 -127.0382766724 
159.5879364014 -126.9970397949 
159.9557952881 -126.9036026001 
160.3245086670 -126.8169479370 
160.6941528320 -126.7635345459 
161.0645751953 -126.7627563477 
161.4358367920 -126.7790145874 
161.8080444336 -126.7680130005 
162.1810302734 -126.6857910156 
162.5548553467 -126.5769882202 
162.9295654297 -126.5471954346 
163.3052215576 -126.6358261108 
163.6816406250 -126.8244171143 
164.0589447021 -127.0025787354 
164.4372100830 -127.0849914551 
164.8162384033 -127.0910186768 
165.1961517334 -127.0375747681 
165.5770416260 -126.9466781616 
165.9586944580 -126.8013687134 
166.3412475586 -126.6222076416 
166.7246704102 -126.4427108765 
167.1090850830 -126.3075408936 
167.4942779541 -126.2605209351 
167.8803710938 -126.2821731567 
168.2674407959 -126.3575668335 
168.6553039551 -126.4536285400 
169.0440673828 -126.5621948242 
169.4338226318 -126.7014923096 
169.8243713379 -126.7820281982 
170.2158355713 -126.8294601440 
170.6082763672 -126.8547668457 
171.0015411377 -126.8432159424 
171.3957214355 -126.7830505371 
171.7908020020 -126.6771087646 
172.1868743896 -126.6035232544 
172.5837860107 -126.6750106812 
172.9815979004 -126.8817138672 
173.3804321289 -127.1211318970 
173.7800903320 -127.1863708496 
174.1806640625 -127.0085220337 
174.5822601318 -126.7990417480 
174.9846801758 -126.7091445923 
175.3880310059 -126.8210754395 
175.7923126221 -127.1590728760 
176.1976318359 -127.4498825073 
176.6037750244 -127.6404342651 
177.0108642578 -127.6842117310 
177.4189758301 -127.5492477417 
177.8279418945 -127.1884155273 
178.2378540039 -126.6216735840 
178.6487884521 -125.2838745117 
179.0605926514 -123.6407699585 
179.4733428955 -122.2837829590 
179.8871459961 -121.5619049072 
180.3017883301 -121.8739242554 
180.7174072266 -122.9141693115 
181.1339721680 -124.7414321899 
181.5515899658 -125.8769683838 
181.9700775146 -126.5402450562 
182.3895416260 -127.1424789429 
182.8100585938 -127.4319000244 
183.2314453125 -127.5591964722 
183.6538085938 -127.5938262939 
184.0772399902 -127.5484542847 
184.5015563965 -127.3784103394 
184.9268493652 -127.1938781738 
185.3531188965 -127.0678024292 
185.7804718018 -127.1561584473 
186.2087097168 -127.5825195312 
186.6379241943 -127.9839401245 
187.0682525635 -128.2323760986 
187.4994506836 -128.2469787598 
187.9316558838 -128.1095428467 
188.3649444580 -127.9538955688 
188.7991485596 -127.8089370728 
189.2343444824 -127.7674255371 
189.6706390381 -127.7752990723 
190.1078491211 -127.7763824463 
190.5460662842 -127.7173309326 
190.9852752686 -127.6451797485 
191.4256286621 -127.5534210205 
191.8668670654 -127.3987350464 
192.3091430664 -127.2542037964 
192.7525329590 -127.2216033936 
193.1968383789 -127.3222732544 
193.6421661377 -127.5977172852 
194.0886383057 -127.8247985840 
194.5360260010 -127.8259658813 
194.9844360352 -127.7020950317 
195.4338989258 -127.6123199463 
195.8844909668 -127.7540664673 
196.3360137939 -127.9641494751 
196.7885894775 -128.1821441650 
197.2423095703 -128.4097137451 
197.6969604492 -128.5345764160 
198.1526641846 -128.5746765137 
198.6095428467 -128.5578460693 
199.0673522949 -128.4709320068 
199.5262145996 -128.2787017822 
199.9862365723 -128.1340789795 
200.4472198486 -128.1478576660 
200.9092712402 -128.2105255127 
201.3723754883 -128.2245025635 
201.8366699219 -128.1480712891 
202.3019104004 -128.0407409668 
202.7682342529 -127.9495391846 
203.2357482910 -127.8617935181 
203.7042083740 -127.8132858276 
204.1737670898 -127.8112869263 
204.6445159912 -127.8897933960 
205.1162414551 -128.0792999268 
205.5890350342 -128.3666534424 
206.0629425049 -128.6420288086 
206.5380401611 -128.7627716064 
207.0141296387 -128.7581329346 
207.4913024902 -128.7496032715 
207.9697113037 -128.8247375488 
208.4490966797 -128.9547882080 
208.9295806885 -128.9628601074 
209.4113006592 -128.7877807617 
209.8939971924 -128.5646667480 
210.3778228760 -128.3868103027 
210.8627624512 -128.2413482666 
211.3489227295 -128.1702575684 
211.8361053467 -128.2164306641 
212.3244018555 -128.3695068359 
212.8139343262 -128.6285247803 
213.3044891357 -128.7772216797 
213.7961730957 -128.6626281738 
214.2891082764 -128.3556213379 
214.7830505371 -128.0960693359 
215.2781524658 -127.9996643066 
215.7744903564 -127.9306411743 
216.2718658447 -127.7462921143 
216.7703857422 -127.5669021606 
217.2700653076 -127.6008987427 
217.7710113525 -127.8522109985 
218.2729797363 -128.1073303223 
218.7761230469 -128.1621551514 
219.2805328369 -128.0315704346 
219.7859954834 -127.8568038940 
220.2926177979 -127.6917800903 
220.8005218506 -127.5339202881 
221.3094787598 -127.4709548950 
221.8196258545 -127.5664138794 
222.3309326172 -127.6669769287 
222.8435363770 -127.6314086914 
223.3572082520 -127.6406555176 
223.8720703125 -127.8724899292 
224.3882293701 -128.2418060303 
224.9054565430 -128.5426025391 
225.4238891602 -128.6446075439 
225.9436187744 -128.6063690186 
226.4644470215 -128.5783538818 
226.9864501953 -128.6344604492 
227.5097961426 -128.7252349854 
228.0342254639 -128.7546081543 
228.5598602295 -128.7252807617 
229.0867156982 -128.7411956787 
229.6148986816 -128.8507843018 
230.1441802979 -128.9941711426 
230.6746673584 -128.9892272949 
231.2065277100 -128.8269348145 
231.7394714355 -128.6179199219 
232.2736511230 -128.5566711426 
232.8091735840 -128.7287292480 
233.3458251953 -128.9220428467 
233.8836975098 -128.8494415283 
234.4228210449 -128.6044921875 
234.9633026123 -128.4677581787 
235.5049133301 -128.4661865234 
236.0477752686 -128.5025634766 
236.5920104980 -128.6788787842 
237.1373748779 -129.0536651611 
237.6839904785 -129.4691772461 
238.2319946289 -129.7284545898 
238.7811431885 -129.7487487793 
239.3315429688 -129.4497985840 
239.8833618164 -129.0732269287 
240.4363098145 -128.8707122803 
240.9905242920 -128.9773864746 
241.5460205078 -129.2401885986 
242.1029357910 -129.3850250244 
242.6610107422 -129.2654724121 
243.2203521729 -129.0961761475 
243.7811279297 -128.9744415283 
244.3430633545 -128.9627532959 
244.9062957764 -129.1351623535 
245.4709472656 -129.3609924316 
246.0367736816 -129.3675689697 
246.6039123535 -129.1581878662 
247.1723480225 -128.8517913818 
247.7422332764 -128.8508300781 
248.3132934570 -129.1718139648 
248.8856811523 -129.5056304932 
249.4595184326 -129.4249420166 
250.0345306396 -129.0355987549 
250.6108856201 -128.9257965088 
251.1887054443 -129.0551147461 
251.7677001953 -129.1628417969 
252.3480529785 -128.9553985596 
252.9298706055 -128.6348571777 
253.5128936768 -128.4517974854 
254.0972595215 -128.7822875977 
254.6829681396 -129.3514404297 
255.2701721191 -129.8612518311 
255.8585815430 -130.2183837891 
256.4483642578 -130.2204284668 
257.0396423340 -129.7749481201 
257.6321105957 -129.0103149414 
258.2259826660 -128.5240173340 
258.8213500977 -128.3976745605 
259.4179687500 -128.4408111572 
260.0159301758 -128.6833801270 
260.6152954102 -129.0036010742 
261.2161560059 -129.2284545898 
261.8182983398 -129.1058197021 
262.4218139648 -128.8047943115 
263.0268554688 -128.2578582764 
263.6331481934 -127.3804702759 
264.2408447266 -126.2550811768 
264.8500671387 -125.9764099121 
265.4605712891 -126.9576187134 
266.0724792480 -128.4784698486 
266.6859436035 -129.2778015137 
267.3006591797 -129.5183258057 
267.9168090820 -129.4029235840 
268.5343933105 -129.1943664551 
269.1535339355 -129.1106262207 
269.7739257812 -129.1807861328 
270.3957824707 -129.2919311523 
271.0192260742 -129.4746398926 
271.6439514160 -129.8066406250 
272.2700805664 -129.9114074707 
272.8978576660 -129.5296325684 
273.5268859863 -129.1024932861 
274.1573791504 -129.0090332031 
274.7893371582 -129.1865997314 
275.4229125977 -129.5011901855 
276.0577697754 -129.7432556152 
276.6941223145 -129.7555389404 
277.3320617676 -129.7120208740 
277.9713439941 -129.6641998291 
278.6120605469 -129.5213928223 
279.2544555664 -129.4589080811 
279.8981628418 -129.5974426270 
280.5433349609 -129.7724456787 
281.1900024414 -129.8977966309 
281.8383178711 -129.9542694092 
282.4879760742 -129.6754302979 
283.1391296387 -129.3228607178 
283.7919616699 -129.3598327637 
284.4461059570 -129.7715301514 
285.1017761230 -130.1204223633 
285.7591247559 -130.1190032959 
286.4178161621 -129.8708038330 
287.0780334473 -129.6693115234 
287.7399291992 -129.7920989990 
288.4031677246 -129.9513549805 
289.0679626465 -129.7597045898 
289.7342834473 -129.3679962158 
290.4023132324 -129.1187438965 
291.0717163086 -129.1028137207 
291.7426452637 -129.1754760742 
292.4152832031 -129.2049560547 
293.0893249512 -129.1493835449 
293.7649230957 -129.2497711182 
294.4422302246 -129.5106658936 
295.1209411621 -129.5138854980 
295.8012084961 -129.4428405762 
296.4830627441 -129.5832824707 
297.1666259766 -129.6676635742 
297.8516235352 -129.6212921143 
298.5382080078 -129.6491851807 
299.2265014648 -129.6738739014 
299.9162597656 -129.6290740967 
300.6075744629 -129.6908416748 
301.3006591797 -129.7274322510 
301.9951782227 -129.7776489258 
302.6913146973 -129.8423919678 
303.3891906738 -129.9201354980 
304.0885314941 -130.0008850098 
304.7894897461 -130.0764617920 
305.4920349121 -130.1417083740 
306.1963806152 -130.1938171387 
306.9021911621 -130.2328643799 
307.6096191406 -130.2624969482 
308.3188476562 -130.2926788330 
309.0295410156 -130.3294830322 
309.7418823242 -130.3766326904 
310.4560241699 -130.4354553223 
311.1716613770 -130.5045776367 
311.8889160156 -130.5787811279 
312.6078491211 -130.6452789307 
313.3286132812 -130.6908416748 
314.0508422852 -130.7026672363 
314.7747497559 -130.6707611084 
315.5005187988 -130.5909271240 
316.2277526855 -130.4676818848 
316.9566955566 -130.3169097900 
317.6874694824 -130.1707458496 
318.4197692871 -130.0501098633 
319.1537475586 -129.9663238525 
319.8895874023 -129.9215240479 
320.6269531250 -129.9093475342 
321.3660278320 -129.9171905518 
322.1068115234 -129.9301452637 
322.8494567871 -129.9368743896 
323.5936584473 -129.9395294189 
324.3395690918 -129.9474182129 
325.0873718262 -129.9724273682 
325.8367004395 -130.0251007080 
326.5877990723 -130.1113586426 
327.3407592773 -130.2302703857 
328.0953063965 -130.3728790283 
328.8515930176 -130.5208587646 
329.6096191406 -130.6481475830 
330.3695678711 -130.7363586426 
331.1311035156 -130.7771759033 
331.8943786621 -130.7750549316 
332.6596069336 -130.7453002930 
333.4264221191 -130.7083282471 
334.1949768066 -130.6821441650 
334.9655151367 -130.6757354736 
335.7376403809 -130.6860504150 
336.5115356445 -130.6989898682 
337.2873840332 -130.6954193115 
338.0648803711 -130.6664276123 
338.8441467285 -130.6140594482 
339.6251831055 -130.5489349365 
340.4082336426 -130.4847106934 
341.1929016113 -130.4323272705 
341.9793701172 -130.3956298828 
342.7678527832 -130.3707427979 
343.5579528809 -130.3488006592 
344.3498840332 -130.3213500977 
345.1438293457 -130.2854461670 
345.9393920898 -130.2459106445 
346.7368164062 -130.2130737305 
347.5360717773 -130.1988677979 
348.3373718262 -130.2107543945 
349.1402893066 -130.2491149902 
349.9450988770 -130.3100280762 
350.7519226074 -130.3853912354 
351.5604553223 -130.4633331299 
352.3708190918 -130.5290832520 
353.1832580566 -130.5671844482 
353.9973754883 -130.5653839111 
354.8133544922 -130.5186309814 
355.6314086914 -130.4307250977 
356.4511718750 -130.3122558594 
357.2728271484 -130.1761016846 
358.0963439941 -130.0342254639 
358.9219970703 -129.8976135254 
359.7493286133 -129.7786712646 
360.5785827637 -129.6923675537 
361.4099426270 -129.6545715332 
362.2430114746 -129.6772460938 
363.0780029297 -129.7633666992 
363.9151306152 -129.9045867920 
364.7539672852 -130.0831604004 
365.5947570801 -130.2779083252 
366.4374694824 -130.4709320068 
367.2823486328 -130.6515808105 
368.1289672852 -130.8156280518 
368.9775390625 -130.9271240234 
369.8282470703 -131.0611267090 
370.6807250977 -131.1785278320 
371.5351867676 -131.2791290283 
372.3917846680 -131.3598480225 
373.2501831055 -131.4132080078 
374.1105346680 -131.4292297363 
374.9729003906 -131.4001617432 
375.8374328613 -131.3248901367 
376.7037658691 -131.2102050781 
377.5721130371 -131.0689697266 
378.4426574707 -130.9174346924 
379.3149719238 -130.7727203369 
380.1893310547 -130.6077575684 
381.0658874512 -130.5237731934 
381.9442749023 -130.5281982422 
382.8247070312 -130.5707702637 
383.7073364258 -130.6358489990 
384.5918273926 -130.7037353516 
385.4783325195 -130.7575225830 
386.3668823242 -130.7888793945 
387.2576904297 -130.7986602783 
388.1503601074 -130.7908325195 
389.0450744629 -130.7648620605 
389.9420471191 -130.7137603760 
390.8409118652 -130.6307373047 
391.7418212891 -130.5192413330 
392.6450195312 -130.3966827393 
393.5501098633 -130.2877197266 
394.4572753906 -130.2128295898 
395.3665161133 -130.1809997559 
396.2780761719 -130.2119293213 
397.1915283203 -130.3065948486 
398.1070861816 -130.4066162109 
399.0249633789 -130.5294036865 
399.9447631836 -130.6605224609 
400.8666381836 -130.7730102539 
401.7908935547 -130.8364868164 
402.7170410156 -130.8346710205 
403.6453552246 -130.7779541016 
404.5759887695 -130.6979064941 
405.5085754395 -130.6277160645 
406.4432983398 -130.5745391846 
407.3801879883 -130.5521087646 
408.3194580078 -130.5340576172 
409.2606506348 -130.5116729736 
410.2040100098 -130.4999237061 
411.1498107910 -130.5168304443 
412.0975341797 -130.5708770752 
413.0474548340 -130.6541442871 
413.9997863770 -130.7442932129 
414.9540710449 -130.8307647705 
415.9105834961 -130.8422851562 
416.8692626953 -130.8166198730 
417.8304138184 -130.7913208008 
418.7935485840 -130.7795715332 
419.7588806152 -130.7792816162 
420.7266845703 -130.7750396729 
421.6965026855 -130.7184295654 
422.6685485840 -130.6056060791 
423.6430664062 -130.5187683105 
424.6195983887 -130.4513549805 
425.5983581543 -130.4179687500 
426.5796203613 -130.4220581055 
427.5629272461 -130.4597167969 
428.5484924316 -130.5689392090 
429.5363159180 -130.7180023193 
430.5266723633 -130.8299713135 
431.5190734863 -130.9357147217 
432.5137634277 -131.0218505859 
433.5109558105 -131.0806121826 
434.5102233887 -131.1211090088 
435.5118103027 -131.1414184570 
436.5159301758 -131.1634368896 
437.5221252441 -131.2035217285 
438.5306701660 -131.2629699707 
439.5415039062 -131.3696441650 
440.5549316406 -131.4550170898 
441.5704345703 -131.4696044922 
442.5882873535 -131.4411773682 
443.6087341309 -131.3754577637 
444.6312561035 -131.2498931885 
445.6561889648 -131.1542816162 
446.6836853027 -131.1359863281 
447.7133178711 -131.1570892334 
448.7453308105 -131.2129821777 
449.7799682617 -131.3444061279 
450.8167419434 -131.4945831299 
451.8559265137 -131.5799713135 
452.8974609375 -131.6328887939 
453.9416809082 -131.6291503906 
454.9880371094 -131.5622558594 
456.0368347168 -131.5038909912 
457.0882873535 -131.4519653320 
458.1419067383 -131.3877716064 
459.1979370117 -131.3229217529 
460.2566833496 -131.2726287842 
461.3175964355 -131.2169036865 
462.3809814453 -131.1178741455 
463.4468078613 -130.9924621582 
464.5153198242 -130.8908691406 
465.5860900879 -130.7908477783 
466.6592712402 -130.6982879639 
467.7352294922 -130.7035064697 
468.8133850098 -130.7722778320 
469.8940429688 -130.8679504395 
470.9774169922 -130.9978485107 
472.0630798340 -131.0673370361 
473.1512145996 -131.0704040527 
474.2421264648 -131.0507049561 
475.3352661133 -131.0398559570 
476.4309692383 -131.0449829102 
477.5291748047 -131.0527648926 
478.6301574707 -131.0428466797 
479.7334289551 -130.9829711914 
480.8392639160 -130.8971405029 
481.9479064941 -130.7131652832 
483.0588073730 -130.5203094482 
484.1723022461 -130.4167022705 
485.2886352539 -130.3191528320 
486.4072570801 -130.2633209229 
487.5284423828 -130.2430572510 
488.6522521973 -130.2552032471 
489.7788696289 -130.3468017578 
490.9078674316 -130.4786834717 
492.0394287109 -130.7690124512 
493.1738891602 -131.1053466797 
494.3106994629 -131.3096923828 
495.4501037598 -131.5145111084 
496.5924377441 -131.6067199707 
497.7371215820 -131.6144409180 
498.8844299316 -131.5886230469 
500.0343933105 -131.5238342285 
501.1872863770 -131.4390563965 
502.3425598145 -131.2441711426 
503.5004882812 -131.0156097412 
504.6613769531 -130.8085327148 
505.8246459961 -130.6607055664 
506.9906311035 -130.6115570068 
508.1595458984 -130.6124420166 
509.3309020996 -130.6764221191 
510.5049438477 -130.7501678467 
511.6819763184 -130.8838653564 
512.8614501953 -131.0173645020 
514.0436401367 -131.1111755371 
515.2285156250 -131.1568603516 
516.4164428711 -131.1628723145 
517.6068115234 -131.1734771729 
518.7999267578 -131.2123718262 
519.9960937500 -131.2859649658 
521.1947021484 -131.3645629883 
522.3961181641 -131.4100341797 
523.6005859375 -131.4596099854 
524.8074951172 -131.4723052979 
526.0172119141 -131.3970336914 
527.2297363281 -131.2510986328 
528.4453125000 -131.0894775391 
529.6633911133 -130.9820556641 
530.8843383789 -130.9626770020 
532.1083374023 -131.0092926025 
533.3348999023 -131.1240081787 
534.5642700195 -131.3081665039 
535.7967529297 -131.5116882324 
537.0317993164 -131.6422576904 
538.2697143555 -131.6551666260 
539.5107421875 -131.5598907471 
540.7543945312 -131.4732055664 
542.0008544922 -131.4776916504 
543.2501831055 -131.5314941406 
544.5027465820 -131.5221405029 
545.7578735352 -131.3927001953 
547.0158691406 -131.1801757812 
548.2770385742 -131.0242156982 
549.5408935547 -131.0389862061 
550.8076171875 -131.1925964355 
552.0775756836 -131.4345550537 
553.3501586914 -131.6546173096 
554.6256713867 -131.7287445068 
555.9041137695 -131.6484985352 
557.1857910156 -131.4622497559 
558.4701538086 -131.3085479736 
559.7575073242 -131.2725830078 
561.0480957031 -131.3125457764 
562.3413085938 -131.3694610596 
563.6375732422 -131.4068603516 
564.9370727539 -131.4432067871 
566.2393188477 -131.4930877686 
567.5445556641 -131.5170593262 
568.8530883789 -131.4813842773 
570.1643066406 -131.4043579102 
571.4785766602 -131.3661956787 
572.7958984375 -131.4276123047 
574.1165161133 -131.5923004150 
575.4399414062 -131.7122039795 
576.7663574219 -131.7868652344 
578.0961303711 -131.8190002441 
579.4287109375 -131.7796783447 
580.7643432617 -131.6676025391 
582.1033325195 -131.4827575684 
583.4451293945 -131.2403869629 
584.7900390625 -131.1277313232 
586.1380004883 -131.1031494141 
587.4894409180 -131.1119232178 
588.8436279297 -131.0990905762 
590.2009277344 -131.0438385010 
591.5617065430 -131.0345764160 
592.9253540039 -131.1283721924 
594.2920532227 -131.3028106689 
595.6622924805 -131.4941253662 
597.0353393555 -131.6258697510 
598.4114990234 -131.6108398438 
599.7912597656 -131.5476074219 
601.1738281250 -131.4842376709 
602.5595703125 -131.4097290039 
603.9484863281 -131.2631530762 
605.3409423828 -131.1331481934 
606.7363281250 -131.0265960693 
608.1348876953 -130.9447479248 
609.5369873047 -130.9114074707 
610.9420166016 -130.8554992676 
612.3502807617 -130.6993255615 
613.7621459961 -130.5372772217 
615.1769409180 -130.4045257568 
616.5949707031 -130.3974456787 
618.0162353516 -130.5787506104 
619.4411621094 -130.9124145508 
620.8690185547 -131.3128051758 
622.3001708984 -131.3940124512 
623.7349243164 -131.2540130615 
625.1726684570 -131.0542449951 
626.6137695312 -131.0679931641 
628.0584716797 -131.1994781494 
629.5062255859 -131.3363647461 
630.9572753906 -131.4356994629 
632.4120483398 -131.4631652832 
633.8697509766 -131.4757690430 
635.3308715820 -131.4772338867 
636.7953491211 -131.4926910400 
638.2636108398 -131.5500640869 
639.7348022461 -131.6427459717 
641.2094726562 -131.7190399170 
642.6878662109 -131.6572570801 
644.1693115234 -131.5358886719 
645.6541137695 -131.3938140869 
647.1427612305 -131.2502746582 
648.6344604492 -131.1923217773 
650.1296386719 -131.1821899414 
651.6282348633 -131.1668853760 
653.1306152344 -131.0978088379 
654.6361694336 -130.9456939697 
656.1451416016 -130.8052978516 
657.6579589844 -130.7175750732 
659.1738891602 -130.7536315918 
660.6933593750 -130.9231567383 
662.2166748047 -131.0674896240 
663.7431030273 -131.1153259277 
665.2730712891 -131.1219940186 
666.8065795898 -131.1098327637 
668.3439941406 -131.1413116455 
669.8845825195 -131.3141784668 
671.4287109375 -131.5103759766 
672.9767456055 -131.6412200928 
674.5280151367 -131.6103363037 
676.0828857422 -131.4425201416 
677.6416625977 -131.3469696045 
679.2036743164 -131.3484497070 
680.7692871094 -131.3444671631 
682.3388671875 -131.3057708740 
683.9116821289 -131.2568969727 
685.4881591797 -131.2441558838 
687.0682983398 -131.2362518311 
688.6524047852 -131.2505187988 
690.2398071289 -131.3459014893 
691.8308105469 -131.4622955322 
693.4259643555 -131.4980163574 
695.0243530273 -131.4975738525 
696.6264038086 -131.5520172119 
698.2325439453 -131.7123413086 
699.8420410156 -131.8617553711 
701.4552001953 -131.8351135254 
703.0721435547 -131.6288452148 
704.6931762695 -131.4121551514 
706.3175048828 -131.3302154541 
707.9456176758 -131.3636169434 
709.5778808594 -131.3963775635 
711.2135009766 -131.3984069824 
712.8529052734 -131.4147338867 
714.4964599609 -131.4788360596 
716.1434326172 -131.5467071533 
717.7941894531 -131.5797271729 
719.4491577148 -131.6030578613 
721.1075439453 -131.6083831787 
722.7697753906 -131.5393676758 
724.4357910156 -131.4705810547 
726.1060791016 -131.5881958008 
727.7797851562 -131.8903198242 
729.4573974609 -132.1171875000 
731.1392211914 -132.0698089600 
732.8245239258 -131.8298797607 
734.5137329102 -131.5867919922 
736.2072753906 -131.4781341553 
737.9042968750 -131.5564270020 
739.6052246094 -131.7579498291 
741.3100585938 -131.9340972900 
743.0192260742 -131.9906311035 
744.7319335938 -131.9835510254 
746.4486083984 -132.0025329590 
748.1696166992 -132.0045928955 
749.8942260742 -131.8869323730 
751.6227416992 -131.6795043945 
753.3557128906 -131.5060577393 
755.0922851562 -131.4109344482 
756.8328247070 -131.3484954834 
758.5777587891 -131.3045349121 
760.3263549805 -131.2996368408 
762.0789794922 -131.3295135498 
763.8356323242 -131.4641571045 
765.5967407227 -131.7417449951 
767.3614501953 -132.0374603271 
769.1303100586 -132.1261901855 
770.9036254883 -131.9790039062 
772.6806030273 -131.7429199219 
774.4616699219 -131.5243530273 
776.2473144531 -131.3931274414 
778.0366210938 -131.4359893799 
779.8300170898 -131.6419982910 
781.6276245117 -131.8958892822 
783.4297485352 -132.0061492920 
785.2355957031 -131.9535522461 
787.0456542969 -131.7905578613 
788.8602294922 -131.6542358398 
790.6786499023 -131.6448822021 
792.5012207031 -131.7298278809 
794.3284301758 -131.9216918945 
796.1593627930 -132.1417541504 
797.9945678711 -132.1604156494 
799.8344726562 -131.9556427002 
801.6781616211 -131.6610565186 
803.5260620117 -131.4549102783 
805.3782348633 -131.5017852783 
807.2351684570 -131.8385925293 
809.0958862305 -132.1022796631 
810.9609375000 -132.1965179443 
812.8306884766 -132.1835021973 
814.7042846680 -132.0966644287 
816.5822753906 -131.9748992920 
818.4649658203 -131.8713226318 
820.3516235352 -131.7182006836 
822.2425537109 -131.4731445312 
824.1378784180 -131.3526153564 
826.0380249023 -131.3773193359 
827.9421386719 -131.3440246582 
829.8505859375 -131.1472473145 
831.7639160156 -131.0639038086 
833.6812133789 -131.2546386719 
835.6029052734 -131.5682830811 
837.5294799805 -131.8146820068 
839.4600219727 -131.7663879395 
841.3950195312 -131.5072326660 
843.3349609375 -131.1873168945 
845.2789306641 -131.0239257812 
847.2273559570 -131.1667327881 
849.1802978516 -131.3330688477 
851.1381835938 -131.4104614258 
853.1000976562 -131.4213256836 
855.0665893555 -131.4743041992 
857.0380249023 -131.6563720703 
859.0135498047 -131.9303436279 
860.9936523438 -132.1339111328 
862.9787597656 -132.1343994141 
864.9680175781 -131.8522186279 
866.9617919922 -131.6037902832 
868.9602050781 -131.4586029053 
870.9636840820 -131.3863677979 
872.9713134766 -131.3269195557 
874.9835815430 -131.4002838135 
877.0009765625 -131.6475372314 
879.0225219727 -131.7584381104 
881.0487670898 -131.6604461670 
883.0800781250 -131.6238098145 
885.1156616211 -131.7556152344 
887.1559448242 -131.9130859375 
889.2008666992 -131.8797454834 
891.2510375977 -131.7057342529 
893.3054199219 -131.6380157471 
895.3645629883 -131.6761474609 
897.4289550781 -131.6302642822 
899.4975585938 -131.4717254639 
901.5709838867 -131.4022674561 
903.6496582031 -131.5141143799 
905.7326660156 -131.6314697266 
907.8204345703 -131.7000274658 
909.9135131836 -131.8180847168 
912.0109252930 -131.8907012939 
914.1131591797 -131.8278808594 
916.2202758789 -131.7194519043 
918.3327026367 -131.6643676758 
920.4495239258 -131.6808166504 
922.5712280273 -131.7654113770 
924.6983642578 -131.8408355713 
926.8298339844 -131.7851867676 
928.9662475586 -131.7399444580 
931.1080932617 -131.9014434814 
933.2543334961 -132.1711120605 
935.4055786133 -132.2971801758 
937.5617675781 -132.2583465576 
939.7233886719 -132.1747894287 
941.8895263672 -131.9424591064 
944.0606689453 -131.7210693359 
946.2373046875 -131.8102874756 
948.4184570312 -132.0031890869 
950.6046142578 -131.9536285400 
952.7963867188 -131.9796142578 
954.9926147461 -132.0388946533 
957.1939697266 -131.8512115479 
959.4008789062 -131.7455291748 
961.6123657227 -131.9618835449 
963.8289794922 -132.0553741455 
966.0506591797 -131.8544158936 
968.2780151367 -131.6146545410 
970.5099487305 -131.3925781250 
972.7470092773 -131.2511444092 
974.9898071289 -131.2715454102 
977.2372436523 -131.5067138672 
979.4898681641 -131.8796234131 
981.7481689453 -132.0896301270 
984.0111694336 -131.8361358643 
986.2794189453 -131.6762084961 
988.5528564453 -131.7834320068 
990.8320922852 -131.7872314453 
993.1160278320 -131.7242279053 
995.4052124023 -131.8224792480 
997.7002563477 -131.8720092773 
1000.0000000000 -131.6992034912 
1002.3050537109 -131.6888275146 
1004.6160278320 -131.6812896729 
1006.9317016602 -131.6808776855 
1009.2527465820 -131.6909179688 
1011.5797119141 -131.7119750977 
1013.9114990234 -131.7418212891 
1016.2485961914 -131.7756500244 
1018.5911254883 -131.8074645996 
1020.9396362305 -131.8320007324 
1023.2929687500 -131.8465728760 
1025.6517333984 -131.8520507812 
1028.0164794922 -131.8524169922 
1030.3861083984 -131.8534240723 
1032.7612304688 -131.8606872559 
1035.1424560547 -131.8781738281 
1037.5284423828 -131.9078063965 
1039.9200439453 -131.9484252930 
1042.3171386719 -131.9960784912 
1044.7203369141 -132.0455627441 
1047.1285400391 -132.0905761719 
1049.5422363281 -132.1249084473 
1051.9620361328 -132.1441802979 
1054.3868408203 -132.1472320557 
1056.8173828125 -132.1369171143 
1059.2539062500 -132.1190185547 
1061.6955566406 -132.1001129150 
1064.1429443359 -132.0847930908 
1066.5964355469 -132.0738067627 
1069.0549316406 -132.0638427734 
1071.5192871094 -132.0493316650 
1073.9891357422 -132.0254058838 
1076.4653320312 -131.9906311035 
1078.9466552734 -131.9479827881 
1081.4337158203 -131.9035797119 
1083.9271240234 -131.8638916016 
1086.4256591797 -131.8334503174 
1088.9299316406 -131.8137054443 
1091.4405517578 -131.8037414551 
1093.9564208984 -131.8016967773 
1096.4781494141 -131.8060760498 
1099.0056152344 -131.8162078857 
1101.5394287109 -131.8321990967 
1104.0786132812 -131.8545837402 
1106.6235351562 -131.8789367676 
1109.1750488281 -131.9144744873 
1111.7316894531 -131.9563446045 
1114.2943115234 -132.0017852783 
1116.8635253906 -132.0458984375 
1119.4379882812 -132.0823822021 
1122.0183105469 -132.1048126221 
1124.6052246094 -132.1083221436 
1127.1976318359 -132.0906066895 
1129.7958984375 -132.0523681641 
1132.4001464844 -131.9973144531 
1135.0109863281 -131.9317474365 
1137.6273193359 -131.8636322021 
1140.2496337891 -131.8009490967 
1142.8785400391 -131.7499542236 
1145.5129394531 -131.7140045166 
1148.1534423828 -131.6935119629 
1150.8006591797 -131.6906433105 
1153.4533691406 -131.7136230469 
1156.1121826172 -131.7460632324 
1158.7770996094 -131.7898559570 
1161.4487304688 -131.8400115967 
1164.1259765625 -131.8879852295 
1166.8093261719 -131.9242553711 
1169.4996337891 -131.9424896240 
1172.1954345703 -131.9428100586 
1174.8973388672 -131.9319458008 
1177.6062011719 -131.9198455811 
1180.3206787109 -131.9150848389 
1183.0413818359 -131.9215240479 
1185.7684326172 -131.9379119873 
1188.5023193359 -131.9596710205 
1191.2419433594 -131.9812927246 
1193.9877929688 -132.0025939941 
1196.7407226562 -132.0062255859 
1199.4992675781 -131.9962921143 
1202.2642822266 -131.9806823730 
1205.0361328125 -131.9655303955 
1207.8138427734 -131.9578552246 
1210.5980224609 -131.9627075195 
1213.3891601562 -131.9808502197 
1216.1861572266 -132.0084228516 
1218.9895019531 -132.0388031006 
1221.7993164062 -132.0657348633 
1224.6163330078 -132.0912170410 
1227.4392089844 -132.1005401611 
1230.2685546875 -132.0962219238 
1233.1051025391 -132.0838317871 
1235.9475097656 -132.0643920898 
1238.7963867188 -132.0417175293 
1241.6525878906 -132.0223541260 
1244.5146484375 -132.0133972168 
1247.3834228516 -132.0289459229 
1250.2586669922 -132.0656585693 
1253.1413574219 -132.0901031494 
1256.0299072266 -132.1026306152 
1258.9251708984 -132.0974884033 
1261.8277587891 -132.0743103027 
1264.7363281250 -132.0376434326 
1267.6516113281 -131.9751281738 
1270.5743408203 -131.9262390137 
1273.5031738281 -131.9139556885 
1276.4385986328 -131.9212646484 
1279.3815917969 -131.9470062256 
1282.3306884766 -131.9860839844 
1285.2866210938 -132.0303344727 
1288.2492675781 -132.0849151611 
1291.2194824219 -132.1120910645 
1294.1958007812 -132.1093902588 
1297.1790771484 -132.0951843262 
1300.1697998047 -132.0755157471 
1303.1667480469 -132.0494689941 
1306.1706542969 -132.0362548828 
1309.1822509766 -132.0383605957 
1312.1999511719 -132.0485534668 
1315.2247314453 -132.0663909912 
1318.2563476562 -132.0916748047 
1321.2957763672 -132.1445007324 
1324.3414306641 -132.2111358643 
1327.3941650391 -132.2620849609 
1330.4545898438 -132.3144989014 
1333.5214843750 -132.3642883301 
1336.5953369141 -132.4195098877 
1339.6770019531 -132.4380187988 
1342.7650146484 -132.4153289795 
1345.8602294922 -132.3636016846 
1348.9632568359 -132.2423248291 
1352.0727539062 -132.1064300537 
1355.1893310547 -132.0258636475 
1358.3131103516 -131.9632110596 
1361.4448242188 -131.9205932617 
1364.5831298828 -131.8897094727 
1367.7285156250 -131.8787841797 
1370.8820800781 -131.8759765625 
1374.0419921875 -131.8720245361 
1377.2092285156 -131.8643188477 
1380.3846435547 -131.8643798828 
1383.5665283203 -131.8793640137 
1386.7557373047 -131.9113159180 
1389.9522705078 -131.9897613525 
1393.1569824219 -132.0809020996 
1396.3682861328 -132.1324310303 
1399.5870361328 -132.1659240723 
1402.8139648438 -132.1759338379 
1406.0474853516 -132.1571502686 
1409.2885742188 -132.1366729736 
1412.5378417969 -132.1037139893 
1415.7938232422 -132.0647735596 
1419.0573730469 -132.0323486328 
1422.3292236328 -131.9990997314 
1425.6077880859 -131.9699554443 
1428.8939208984 -131.9815521240 
1432.1876220703 -132.0181427002 
1435.4896240234 -132.0895843506 
1438.7985839844 -132.1461791992 
1442.1151123047 -132.1611785889 
1445.4400634766 -132.1566925049 
1448.7718505859 -132.1462707520 
1452.1114501953 -132.1477508545 
1455.4594726562 -132.1595458984 
1458.8143310547 -132.1933288574 
1462.1770019531 -132.2329406738 
1465.5474853516 -132.2558288574 
1468.9265136719 -132.2778320312 
1472.3125000000 -132.2895965576 
1475.7061767578 -132.2947540283 
1479.1086425781 -132.3014373779 
1482.5180664062 -132.2995758057 
1485.9354248047 -132.2839965820 
1489.3614501953 -132.2312164307 
1492.7945556641 -132.1601715088 
1496.2354736328 -132.1032562256 
1499.6853027344 -132.0847930908 
1503.1420898438 -132.1007537842 
1506.6069335938 -132.1452636719 
1510.0798339844 -132.1834411621 
1513.5615234375 -132.1932983398 
1517.0502929688 -132.1914367676 
1520.5472412109 -132.1932220459 
1524.0531005859 -132.2077789307 
1527.5661621094 -132.2472686768 
1531.0872802734 -132.2851104736 
1534.6173095703 -132.2901916504 
1538.1547851562 -132.2622528076 
1541.7003173828 -132.2307891846 
1545.2540283203 -132.1906738281 
1548.8167724609 -132.1727294922 
1552.3869628906 -132.1810455322 
1555.9653320312 -132.1930694580 
1559.5527343750 -132.1916198730 
1563.1477050781 -132.1650238037 
1566.7508544922 -132.1198120117 
1570.3631591797 -132.0732574463 
1573.9829101562 -132.0421600342 
1577.6110839844 -132.0346679688 
1581.2475585938 -132.0367126465 
1584.8933105469 -132.0362854004 
1588.5466308594 -132.0273284912 
1592.2083740234 -132.0191650391 
1595.8793945312 -132.0366821289 
1599.5579833984 -132.0856933594 
1603.2451171875 -132.1551666260 
1606.9415283203 -132.2095031738 
1610.6457519531 -132.2153472900 
1614.3583984375 -132.1845397949 
1618.0804443359 -132.1528778076 
1621.8101806641 -132.1160583496 
1625.5485839844 -132.1050109863 
1629.2956542969 -132.1337738037 
1633.0521240234 -132.1904144287 
1636.8165283203 -132.2635345459 
1640.5894775391 -132.3273162842 
1644.3720703125 -132.3477020264 
1648.1624755859 -132.3178253174 
1651.9615478516 -132.2341003418 
1655.7703857422 -132.1346740723 
1659.5870361328 -132.0581665039 
1663.4124755859 -132.0254058838 
1667.2468261719 -132.0532531738 
1671.0908203125 -132.1164093018 
1674.9427490234 -132.1890869141 
1678.8035888672 -132.2400817871 
1682.6743164062 -132.2451171875 
1686.5529785156 -132.2206420898 
1690.4406738281 -132.1896209717 
1694.3381347656 -132.1751708984 
1698.2437744141 -132.1841430664 
1702.1583251953 -132.1965484619 
1706.0828857422 -132.2057800293 
1710.0155029297 -132.2164611816 
1713.9571533203 -132.2307281494 
1717.9079589844 -132.2370605469 
1721.8687744141 -132.2242279053 
1725.8378906250 -132.1928558350 
1729.8160400391 -132.1697540283 
1733.8043212891 -132.1841583252 
1737.8009033203 -132.2465209961 
1741.8066406250 -132.2943572998 
1745.8225097656 -132.3099670410 
1749.8468017578 -132.2929077148 
1753.8803710938 -132.2417144775 
1757.9230957031 -132.1552429199 
1761.9761962891 -132.1049652100 
1766.0377197266 -132.1012268066 
1770.1085205078 -132.1409149170 
1774.1898193359 -132.2122802734 
1778.2794189453 -132.2871093750 
1782.3784179688 -132.2942657471 
1786.4879150391 -132.2485809326 
1790.6059570312 -132.1846313477 
1794.7333984375 -132.1438903809 
1798.8713378906 -132.1794586182 
1803.0179443359 -132.2813415527 
1807.1739501953 -132.4146270752 
1811.3397216797 -132.5259399414 
1815.5158691406 -132.5068511963 
1819.7008056641 -132.3937072754 
1823.8953857422 -132.2134857178 
1828.1005859375 -132.1191406250 
1832.3144531250 -132.0992279053 
1836.5380859375 -132.1310424805 
1840.7724609375 -132.1945343018 
1845.0155029297 -132.2675018311 
1849.2684326172 -132.2877655029 
1853.5311279297 -132.2620544434 
1857.8046875000 -132.1881866455 
1862.0870361328 -132.1280364990 
1866.3792724609 -132.1289672852 
1870.6824951172 -132.1888427734 
1874.9945068359 -132.3179016113 
1879.3165283203 -132.4131774902 
1883.6495361328 -132.4640960693 
1887.9914550781 -132.4598693848 
1892.3433837891 -132.4216613770 
1896.7064208984 -132.3779754639 
1901.0784912109 -132.3314361572 
1905.4605712891 -132.3041076660 
1909.8527832031 -132.3034820557 
1914.2562255859 -132.3332824707 
1918.6687011719 -132.4033050537 
1923.0914306641 -132.4626159668 
1927.5252685547 -132.4729156494 
1931.9683837891 -132.4472503662 
1936.4217529297 -132.3956451416 
1940.8863525391 -132.3653869629 
1945.3602294922 -132.3671722412 
1949.8444824219 -132.3783721924 
1954.3389892578 -132.3690643311 
1958.8449707031 -132.3097229004 
1963.3602294922 -132.2414093018 
1967.8858642578 -132.1656036377 
1972.4230957031 -132.0679779053 
1976.9696044922 -131.9833984375 
1981.5267333984 -131.9336853027 
1986.0953369141 -131.9353637695 
1990.6734619141 -131.9835968018 
1995.2620849609 -132.0945434570 
1999.8624267578 -132.2286224365 
2004.4722900391 -132.3545379639 
2009.0926513672 -132.4268493652 
2013.7237548828 -132.4567871094 
2018.3666992188 -132.4348754883 
2023.0191650391 -132.3767395020 
2027.6823730469 -132.3282928467 
2032.3574218750 -132.2850036621 
2037.0421142578 -132.2438354492 
2041.7376708984 -132.2051239014 
2046.4451904297 -132.1855773926 
2051.1623535156 -132.1980743408 
2055.8903808594 -132.2031097412 
2060.6293945312 -132.2008361816 
2065.3803710938 -132.2388458252 
2070.1413574219 -132.3104095459 
2074.9130859375 -132.4132995605 
2079.6970214844 -132.5433807373 
2084.4909667969 -132.5978851318 
2089.2958984375 -132.5457611084 
2094.1130371094 -132.4322052002 
2098.9399414062 -132.3371734619 
2103.7783203125 -132.3113403320 
2108.6276855469 -132.3485870361 
2113.4892578125 -132.4035644531 
2118.3610839844 -132.4266510010 
2123.2438964844 -132.4144897461 
2128.1394042969 -132.3710937500 
2133.0449218750 -132.3612365723 
2137.9616699219 -132.4240417480 
2142.8911132812 -132.4975891113 
2147.8305664062 -132.4957122803 
2152.7814941406 -132.4337921143 
2157.7448730469 -132.4044647217 
2162.7187500000 -132.4530792236 
2167.7038574219 -132.5382995605 
2172.7006835938 -132.6040649414 
2177.7099609375 -132.6439971924 
2182.7297363281 -132.6681976318 
2187.7612304688 -132.6522216797 
2192.8054199219 -132.5752563477 
2197.8598632812 -132.4819946289 
2202.9260253906 -132.4469604492 
2208.0051269531 -132.4806976318 
2213.0949707031 -132.5060272217 
2218.1962890625 -132.4528045654 
2223.3093261719 -132.3543853760 
2228.4353027344 -132.2954559326 
2233.5720214844 -132.3047790527 
2238.7207031250 -132.3503112793 
2243.8823242188 -132.3990783691 
2249.0546875000 -132.4357299805 
2254.2387695312 -132.4509735107 
2259.4362792969 -132.4498901367 
2264.6442871094 -132.4455871582 
2269.8645019531 -132.4373321533 
2275.0979003906 -132.4225158691 
2280.3422851562 -132.4117889404 
2285.5986328125 -132.4115600586 
2290.8671875000 -132.4043731689 
2296.1489257812 -132.3566131592 
2301.4416503906 -132.2450561523 
2306.7468261719 -132.1858215332 
2312.0651855469 -132.2321014404 
2317.3947753906 -132.3141174316 
2322.7365722656 -132.3712158203 
2328.0917968750 -132.3773345947 
2333.4582519531 -132.3402099609 
2338.8369140625 -132.2936553955 
2344.2282714844 -132.2652893066 
2349.6330566406 -132.2416992188 
2355.0490722656 -132.1812133789 
2360.4777832031 -132.1133117676 
2365.9201660156 -132.0958404541 
2371.3737792969 -132.1304321289 
2376.8398437500 -132.2167968750 
2382.3200683594 -132.3432006836 
2387.8112792969 -132.5159606934 
2393.3154296875 -132.6353454590 
2398.8334960938 -132.6577911377 
2404.3630371094 -132.6414794922 
2409.9052734375 -132.5938262939 
2415.4602050781 -132.4899139404 
2421.0292968750 -132.3173828125 
2426.6101074219 -132.2026977539 
2432.2036132812 -132.1623077393 
2437.8112792969 -132.1272583008 
2443.4306640625 -132.1061553955 
2449.0629882812 -132.1692352295 
2454.7094726562 -132.3471527100 
2460.3676757812 -132.5132293701 
2466.0390625000 -132.5933074951 
2471.7233886719 -132.5559844971 
2477.4223632812 -132.5090942383 
2483.1330566406 -132.4991149902 
2488.8566894531 -132.4733581543 
2494.5952148438 -132.4139099121 
2500.3454589844 -132.3766937256 
2506.1088867188 -132.4028930664 
2511.8869628906 -132.4866027832 
2517.6770019531 -132.6064300537 
2523.4804687500 -132.6611785889 
2529.2985839844 -132.6632537842 
2535.1289062500 -132.6522827148 
2540.9726562500 -132.5968322754 
2546.8295898438 -132.5123138428 
2552.7016601562 -132.4316558838 
2558.5859375000 -132.3761444092 
2564.4836425781 -132.3645019531 
2570.3962402344 -132.3824005127 
2576.3212890625 -132.4207763672 
2582.2597656250 -132.4448699951 
2588.2136230469 -132.4382781982 
2594.1796875000 -132.4090118408 
2600.1594238281 -132.4021759033 
2606.1528320312 -132.4530181885 
2612.1616210938 -132.5213928223 
2618.1828613281 -132.4804534912 
2624.2180175781 -132.3787078857 
2630.2685546875 -132.3715667725 
2636.3312988281 -132.4368286133 
2642.4084472656 -132.4642181396 
2648.5007324219 -132.3997344971 
2654.6057128906 -132.3698272705 
2660.7248535156 -132.4364166260 
2666.8593750000 -132.5036468506 
2673.0065917969 -132.5332946777 
2679.1682128906 -132.5372161865 
2685.3437500000 -132.5232543945 
2691.5351562500 -132.4715576172 
2697.7395019531 -132.4254302979 
2703.9577636719 -132.4204559326 
2710.1921386719 -132.4096069336 
2716.4394531250 -132.3423156738 
2722.7009277344 -132.2684631348 
2728.9785156250 -132.2665710449 
2735.2690429688 -132.3670349121 
2741.5739746094 -132.5409088135 
2747.8935546875 -132.6507415771 
2754.2290039062 -132.6145172119 
2760.5778808594 -132.5141601562 
2766.9411621094 -132.4337005615 
2773.3205566406 -132.4098052979 
2779.7133789062 -132.4333496094 
2786.1208496094 -132.4761199951 
2792.5444335938 -132.5596160889 
2798.9814453125 -132.6850128174 
2805.4333496094 -132.7632446289 
2811.9001464844 -132.7406768799 
2818.3833007812 -132.7148437500 
2824.8798828125 -132.7309875488 
2831.3913574219 -132.6766662598 
2837.9194335938 -132.5995788574 
2844.4611816406 -132.5794067383 
2851.0178222656 -132.5386199951 
2857.5910644531 -132.4424438477 
2864.1779785156 -132.3938751221 
2870.7802734375 -132.4302215576 
2877.3991699219 -132.4642639160 
2884.0317382812 -132.4664764404 
2890.6796875000 -132.4142456055 
2897.3427734375 -132.3286285400 
2904.0229492188 -132.3247222900 
2910.7170410156 -132.3792572021 
2917.4265136719 -132.4201812744 
2924.1528320312 -132.5275878906 
2930.8933105469 -132.6748046875 
2937.6491699219 -132.7679290771 
2944.4223632812 -132.7067871094 
2951.2094726562 -132.5957641602 
2958.0122070312 -132.5503997803 
2964.8305664062 -132.5590820312 
2971.6662597656 -132.6085815430 
2978.5163574219 -132.6883392334 
2985.3820800781 -132.7252044678 
2992.2651367188 -132.7014007568 
2999.1625976562 -132.6828155518 
3006.0756835938 -132.6197357178 
3013.0065917969 -132.6238708496 
3019.9519042969 -132.6372680664 
3026.9130859375 -132.6557922363 
3033.8920898438 -132.6720886230 
3040.8852539062 -132.6784515381 
3047.8947753906 -132.6733703613 
3054.9204101562 -132.6577911377 
3061.9638671875 -132.6348419189 
3069.0219726562 -132.6094360352 
3076.0961914062 -132.5887145996 
3083.1884765625 -132.5755462646 
3090.2954101562 -132.5683898926 
3097.4189453125 -132.5645599365 
3104.5603027344 -132.5611877441 
3111.7165527344 -132.5563201904 
3118.8894042969 -132.5507354736 
3126.0786132812 -132.5497131348 
3133.2861328125 -132.5574798584 
3140.5085449219 -132.5758209229 
3147.7475585938 -132.6036834717 
3155.0051269531 -132.6371612549 
3162.2775878906 -132.6700439453 
3169.5668945312 -132.6935272217 
3176.8747558594 -132.7037811279 
3184.1977539062 -132.7024230957 
3191.5375976562 -132.6932373047 
3198.8959960938 -132.6813507080 
3206.2695312500 -132.6719207764 
3213.6604003906 -132.6688995361 
3221.0681152344 -132.6744842529 
3228.4946289062 -132.6883544922 
3235.9365234375 -132.7065887451 
3243.3955078125 -132.7262420654 
3250.8735351562 -132.7448577881 
3258.3671875000 -132.7609100342 
3265.8779296875 -132.7738037109 
3273.4077148438 -132.7835083008 
3280.9531250000 -132.7898406982 
3288.5161132812 -132.7912139893 
3296.0961914062 -132.7858886719 
3303.6958007812 -132.7732696533 
3311.3110351562 -132.7544708252 
3318.9438476562 -132.7324523926 
3326.5961914062 -132.7111053467 
3334.2641601562 -132.6937561035 
3341.9499511719 -132.6818542480 
3349.6550292969 -132.6743011475 
3357.3762207031 -132.6680755615 
3365.1152343750 -132.6594085693 
3372.8740234375 -132.6461944580 
3380.6486816406 -132.6297912598 
3388.4414062500 -132.6134490967 
3396.2519531250 -132.6012725830 
3404.0825195312 -132.5968933105 
3411.9289550781 -132.6021118164 
3419.7937011719 -132.6161804199 
3427.6784667969 -132.6359100342 
3435.5795898438 -132.6567840576 
3443.4987792969 -132.6750030518 
3451.4382324219 -132.6893768311 
3459.3940429688 -132.7022399902 
3467.3681640625 -132.7182617188 
3475.3608398438 -132.7419738770 
3483.3735351562 -132.7736206055 
3491.4030761719 -132.8074951172 
3499.4509277344 -132.8337554932 
3507.5192871094 -132.8409423828 
3515.6044921875 -132.8201904297 
3523.7082519531 -132.7692718506 
3531.8325195312 -132.6944427490 
3539.9736328125 -132.6091766357 
3548.1335449219 -132.5298461914 
3556.3142089844 -132.4706420898 
3564.5117187500 -132.4401550293 
3572.7282714844 -132.4402770996 
3580.9636230469 -132.4676818848 
3589.2199707031 -132.5160064697 
3597.4934082031 -132.5775451660 
3605.7858886719 -132.6441802979 
3614.0993652344 -132.7080841064 
3622.4301757812 -132.7630920410 
3630.7800292969 -132.8065032959 
3639.1513671875 -132.8396148682 
3647.5397949219 -132.8660888672 
3655.9475097656 -132.8888397217 
3664.3747558594 -132.9076995850 
3672.8234863281 -132.9194488525 
3681.2895507812 -132.9202117920 
3689.7751464844 -132.9137115479 
3698.2824707031 -132.8929290771 
3706.8073730469 -132.8645477295 
3715.3518066406 -132.8346710205 
3723.9179687500 -132.8093261719 
3732.5017089844 -132.7928466797 
3741.1054687500 -132.7868957520 
3749.7290039062 -132.7896881104 
3758.3745117188 -132.7965698242 
3767.0378417969 -132.8020019531 
3775.7209472656 -132.8021240234 
3784.4265136719 -132.7959594727 
3793.1499023438 -132.7844085693 
3801.8933105469 -132.7574157715 
3810.6589355469 -132.7202911377 
3819.4428710938 -132.6914062500 
3828.2468261719 -132.6656951904 
3837.0734863281 -132.6493072510 
3845.9182128906 -132.6454315186 
3854.7832031250 -132.6521911621 
3863.6687011719 -132.6637420654 
3872.5769042969 -132.6736907959 
3881.5036621094 -132.6786346436 
3890.4506835938 -132.6795196533 
3899.4206542969 -132.6801605225 
3908.4089355469 -132.6839752197 
3917.4182128906 -132.6915283203 
3926.4501953125 -132.7000885010 
3935.5009765625 -132.7054138184 
3944.5725097656 -132.7041931152 
3953.6650390625 -132.6955108643 
3962.7807617188 -132.6716613770 
3971.9152832031 -132.6445617676 
3981.0708007812 -132.6303558350 
3990.2497558594 -132.6232299805 
3999.4475097656 -132.6243286133 
4008.6665039062 -132.6313781738 
4017.9089355469 -132.6393432617 
4027.1704101562 -132.6435089111 
4036.4533691406 -132.6432952881 
4045.7600097656 -132.6439971924 
4055.0856933594 -132.6546325684 
4064.4331054688 -132.7072601318 
4073.8017578125 -132.7937927246 
4083.1943359375 -132.8574371338 
4092.6064453125 -132.9081878662 
4102.0400390625 -132.9358825684 
4111.4980468750 -132.9383087158 
4120.9750976562 -132.9210510254 
4130.4746093750 -132.8941192627 
4139.9975585938 -132.8675994873 
4149.5405273438 -132.8459167480 
4159.1054687500 -132.8505706787 
4168.6928710938 -132.8715972900 
4178.3041992188 -132.9022521973 
4187.9355468750 -132.9354248047 
4197.5888671875 -132.9611816406 
4207.2670898438 -132.9693908691 
4216.9648437500 -132.9351959229 
4226.6855468750 -132.8664398193 
4236.4306640625 -132.8181915283 
4246.1958007812 -132.7853240967 
4255.9833984375 -132.7761230469 
4265.7963867188 -132.7913208008 
4275.6293945312 -132.8248901367 
4285.4848632812 -132.8865509033 
4295.3632812500 -132.9361877441 
4305.2666015625 -132.9525604248 
4315.1904296875 -132.9563751221 
4325.1376953125 -132.9511718750 
4335.1098632812 -132.9412231445 
4345.1025390625 -132.9222564697 
4355.1181640625 -132.8963775635 
4365.1591796875 -132.8694458008 
4375.2211914062 -132.8341369629 
4385.3066406250 -132.7954864502 
4395.4150390625 -132.7555236816 
4405.5493164062 -132.7558593750 
4415.7041015625 -132.7864227295 
4425.8828125000 -132.8317565918 
4436.0874023438 -132.8809967041 
4446.3125000000 -132.9439697266 
4456.5615234375 -132.9955596924 
4466.8369140625 -133.0301818848 
4477.1333007812 -133.0694732666 
4487.4536132812 -133.1106872559 
4497.7998046875 -133.1548767090 
4508.1674804688 -133.1592712402 
4518.5590820312 -133.1312103271 
4528.9746093750 -133.0878601074 
4539.4169921875 -133.0235290527 
4549.8803710938 -132.9869689941 
4560.3681640625 -132.9890289307 
4570.8828125000 -133.0089263916 
4581.4189453125 -133.0599822998 
4591.9794921875 -133.1173706055 
4602.5668945312 -133.1519165039 
4613.1762695312 -133.1799316406 
4623.8095703125 -133.2060089111 
4634.4677734375 -133.2169952393 
4645.1533203125 -133.2171630859 
4655.8608398438 -133.2154235840 
4666.5927734375 -133.2161102295 
4677.3520507812 -133.2231903076 
4688.1337890625 -133.2288818359 
4698.9404296875 -133.2283477783 
4709.7744140625 -133.1985931396 
4720.6308593750 -133.1333465576 
4731.5122070312 -133.0729064941 
4742.4213867188 -132.9874725342 
4753.3525390625 -132.9341278076 
4764.3095703125 -132.9289550781 
4775.2915039062 -132.9433135986 
4786.3017578125 -132.9762268066 
4797.3344726562 -132.9900360107 
4808.3925781250 -132.9763488770 
4819.4790039062 -132.9364166260 
4830.5883789062 -132.9038543701 
4841.7231445312 -132.8993835449 
4852.8862304688 -132.9180450439 
4864.0722656250 -132.9518890381 
4875.2846679688 -132.9812622070 
4886.5224609375 -133.0390319824 
4897.7890625000 -133.1073913574 
4909.0786132812 -133.1471099854 
4920.3945312500 -133.1663513184 
4931.7387695312 -133.1378173828 
4943.1069335938 -133.0999755859 
4954.5009765625 -133.0540313721 
4965.9243164062 -133.0379333496 
4977.3710937500 -133.0452423096 
4988.8442382812 -133.0626220703 
5000.3437500000 -133.0731658936 
5011.8730468750 -133.0751342773 
5023.4257812500 -133.0784759521 
5035.0048828125 -133.0834960938 
5046.6137695312 -133.0836486816 
5058.2465820312 -133.0815277100 
5069.9062500000 -133.0868682861 
5081.5957031250 -133.1170043945 
5093.3090820312 -133.1646423340 
5105.0493164062 -133.1992187500 
5116.8198242188 -133.2445220947 
5128.6142578125 -133.2807464600 
5140.4360351562 -133.2960968018 
5152.2851562500 -133.2844390869 
5164.1645507812 -133.2606353760 
5176.0683593750 -133.2250976562 
5187.9995117188 -133.2122650146 
5199.9609375000 -133.2353210449 
5211.9472656250 -133.2691650391 
5223.9609375000 -133.2831878662 
5236.0053710938 -133.2745208740 
5248.0747070312 -133.2399902344 
5260.1723632812 -133.1994476318 
5272.2973632812 -133.1780700684 
5284.4531250000 -133.1952819824 
5296.6342773438 -133.2395629883 
5308.8432617188 -133.2780303955 
5321.0834960938 -133.3276062012 
5333.3491210938 -133.3516845703 
5345.6425781250 -133.3285522461 
5357.9677734375 -133.2717285156 
5370.3183593750 -133.1989288330 
5382.6972656250 -133.1360321045 
5395.1074218750 -133.0996398926 
5407.5439453125 -133.0865173340 
5420.0083007812 -133.0952606201 
5432.5019531250 -133.1092681885 
5445.0273437500 -133.1152038574 
5457.5786132812 -133.1143188477 
5470.1586914062 -133.1161346436 
5482.7705078125 -133.1225128174 
5495.4086914062 -133.1230468750 
5508.0761718750 -133.1121978760 
5520.7758789062 -133.0962371826 
5533.5014648438 -133.0885772705 
5546.2568359375 -133.0944976807 
5559.0410156250 -133.1020202637 
5571.8579101562 -133.0984191895 
5584.7016601562 -133.0866241455 
5597.5747070312 -133.0831146240 
5610.4804687500 -133.1029510498 
5623.4130859375 -133.1582641602 
5636.3754882812 -133.2345581055 
5649.3710937500 -133.3201446533 
5662.3930664062 -133.4017028809 
5675.4453125000 -133.4624481201 
5688.5307617188 -133.4908599854 
5701.6430664062 -133.4669189453 
5714.7861328125 -133.4121398926 
5727.9589843750 -133.3578491211 
5741.1655273438 -133.3358612061 
5754.3994140625 -133.3635864258 
5767.6635742188 -133.4233856201 
5780.9614257812 -133.4953613281 
5794.2871093750 -133.5588378906 
5807.6435546875 -133.5970153809 
5821.0336914062 -133.5974578857 
5834.4516601562 -133.5727233887 
5847.9003906250 -133.5560455322 
5861.3798828125 -133.5482482910 
5874.8940429688 -133.5413208008 
5888.4365234375 -133.5310668945 
5902.0097656250 -133.5196380615 
5915.6171875000 -133.5171508789 
5929.2534179688 -133.5205688477 
5942.9204101562 -133.5258483887 
5956.6225585938 -133.5251007080 
5970.3530273438 -133.5094909668 
5984.1152343750 -133.5017089844 
5997.9125976562 -133.5250244141 
6011.7377929688 -133.5702819824 
6025.5957031250 -133.5977630615 
6039.4848632812 -133.5491790771 
6053.4096679688 -133.4623107910 
6067.3632812500 -133.3885345459 
6081.3491210938 -133.3681335449 
6095.3701171875 -133.4049530029 
6109.4204101562 -133.4533538818 
6123.5029296875 -133.5005187988 
6137.6215820312 -133.5364379883 
6151.7690429688 -133.5976562500 
6165.9497070312 -133.6943511963 
6180.1625976562 -133.7426452637 
6194.4116210938 -133.7474822998 
6208.6899414062 -133.7302093506 
6223.0014648438 -133.7303161621 
6237.3496093750 -133.7559356689 
6251.7270507812 -133.7991027832 
6266.1376953125 -133.7978515625 
6280.5849609375 -133.7399902344 
6295.0620117188 -133.6306304932 
6309.5727539062 -133.4810943604 
6324.1201171875 -133.4114532471 
6338.6977539062 -133.4015502930 
6353.3090820312 -133.4352264404 
6367.9536132812 -133.4818115234 
6382.6357421875 -133.5166625977 
6397.3481445312 -133.5471038818 
6412.0947265625 -133.5561523438 
6426.8784179688 -133.5108642578 
6441.6928710938 -133.4644470215 
6456.5415039062 -133.4422760010 
6471.4277343750 -133.4541931152 
6486.3447265625 -133.4889221191 
6501.2963867188 -133.5267486572 
6516.2822265625 -133.5915527344 
6531.3061523438 -133.7019195557 
6546.3613281250 -133.7762451172 
6561.4511718750 -133.7785186768 
6576.5795898438 -133.7332458496 
6591.7392578125 -133.6399383545 
6606.9335937500 -133.5458526611 
6622.1665039062 -133.5058135986 
6637.4311523438 -133.5328063965 
6652.7309570312 -133.6087188721 
6668.0659179688 -133.7236785889 
6683.4399414062 -133.7921447754 
6698.8457031250 -133.8016357422 
6714.2871093750 -133.7994232178 
6729.7675781250 -133.8117980957 
6745.2802734375 -133.8345184326 
6760.8286132812 -133.8261108398 
6776.4165039062 -133.7730865479 
6792.0366210938 -133.6965026855 
6807.6928710938 -133.6403045654 
6823.3886718750 -133.6014709473 
6839.1171875000 -133.5922698975 
6854.8818359375 -133.6347351074 
6870.6826171875 -133.7065582275 
6886.5239257812 -133.7961425781 
6902.3979492188 -133.8699188232 
6918.3081054688 -133.8500823975 
6934.2592773438 -133.7726898193 
6950.2431640625 -133.6931915283 
6966.2641601562 -133.6542205811 
6982.3256835938 -133.6998443604 
6998.4204101562 -133.7910308838 
7014.5522460938 -133.8757324219 
7030.7211914062 -133.8971099854 
7046.9316406250 -133.8243408203 
7063.1752929688 -133.6856994629 
7079.4560546875 -133.5615539551 
7095.7788085938 -133.5229797363 
7112.1352539062 -133.5529327393 
7128.5292968750 -133.6138458252 
7144.9648437500 -133.6917419434 
7161.4345703125 -133.7421264648 
7177.9418945312 -133.7746429443 
7194.4916992188 -133.8137512207 
7211.0756835938 -133.8734436035 
7227.6972656250 -133.9472808838 
7244.3579101562 -134.0100097656 
7261.0605468750 -134.0228271484 
7277.7978515625 -133.9677886963 
7294.5737304688 -133.8798370361 
7311.3920898438 -133.8053131104 
7328.2456054688 -133.7585449219 
7345.1376953125 -133.7406921387 
7362.0727539062 -133.7482147217 
7379.0429687500 -133.7653045654 
7396.0522460938 -133.7930145264 
7413.1005859375 -133.8505859375 
7430.1923828125 -133.9079284668 
7447.3193359375 -133.8852081299 
7464.4858398438 -133.7814331055 
7481.6962890625 -133.7002868652 
7498.9418945312 -133.6930847168 
7516.2275390625 -133.7035980225 
7533.5571289062 -133.6963500977 
7550.9228515625 -133.7260894775 
7568.3281250000 -133.8310852051 
7585.7778320312 -133.9393920898 
7603.2636718750 -133.9506072998 
7620.7895507812 -133.8684997559 
7638.3559570312 -133.8661193848 
7655.9672851562 -133.9842834473 
7673.6147460938 -134.1175689697 
7691.3027343750 -134.1525421143 
7709.0361328125 -134.1008148193 
7726.8061523438 -134.0665740967 
7744.6166992188 -134.0863189697 
7762.4731445312 -134.1099243164 
7780.3662109375 -134.1007537842 
7798.3002929688 -134.0697631836 
7816.2758789062 -134.0386657715 
7834.2973632812 -134.0710754395 
7852.3559570312 -134.1599731445 
7870.4560546875 -134.2262573242 
7888.6025390625 -134.1964874268 
7906.7861328125 -134.1083526611 
7925.0122070312 -134.0628814697 
7943.2841796875 -134.0906677246 
7961.5937500000 -134.1066131592 
7979.9458007812 -134.1033935547 
7998.3447265625 -134.1230621338 
8016.7812500000 -134.1329956055 
8035.2607421875 -134.0880279541 
8053.7827148438 -134.0535430908 
8072.3515625000 -134.1716308594 
8090.9589843750 -134.3264160156 
8109.6088867188 -134.4205780029 
8128.3066406250 -134.4509887695 
8147.0429687500 -134.4552459717 
8165.8227539062 -134.4080963135 
8184.6499023438 -134.3499603271 
8203.5156250000 -134.3373260498 
8222.4257812500 -134.3105926514 
8241.3789062500 -134.1720733643 
8260.3808593750 -134.0710906982 
8279.4208984375 -134.0785217285 
8298.5058593750 -134.1637420654 
8317.6396484375 -134.2045745850 
8336.8115234375 -134.2095031738 
8356.0292968750 -134.2171630859 
8375.2949218750 -134.1835021973 
8394.6005859375 -134.0941009521 
8413.9501953125 -134.0429840088 
8433.3496093750 -134.0273437500 
8452.7890625000 -134.0220031738 
8472.2734375000 -134.0865936279 
8491.8027343750 -134.2022094727 
8511.3818359375 -134.3068695068 
8531.0009765625 -134.3842468262 
8550.6660156250 -134.4510192871 
8570.3798828125 -134.4601440430 
8590.1357421875 -134.4255218506 
8609.9365234375 -134.4183349609 
8629.7880859375 -134.4300384521 
8649.6796875000 -134.4593658447 
8669.6181640625 -134.4743499756 
8689.6025390625 -134.4646606445 
8709.6367187500 -134.4361419678 
8729.7128906250 -134.3969268799 
8749.8359375000 -134.3876953125 
8770.0097656250 -134.4284667969 
8790.2255859375 -134.4528198242 
8810.4873046875 -134.4611206055 
8830.8007812500 -134.4571380615 
8851.1562500000 -134.4318542480 
8871.5595703125 -134.4163055420 
8892.0087890625 -134.4299774170 
8912.5107421875 -134.4741668701 
8933.0546875000 -134.5275268555 
8953.6455078125 -134.5753784180 
8974.2890625000 -134.5670166016 
8994.9755859375 -134.5566101074 
9015.7099609375 -134.5930633545 
9036.4970703125 -134.5734100342 
9057.3261718750 -134.5021057129 
9078.2041015625 -134.4697418213 
9099.1347656250 -134.4522247314 
9120.1093750000 -134.3984375000 
9141.1318359375 -134.3432006836 
9162.2031250000 -134.3482818604 
9183.3271484375 -134.3924255371 
9204.4951171875 -134.4175720215 
9225.7128906250 -134.4183044434 
9246.9833984375 -134.4353942871 
9268.2988281250 -134.4595489502 
9289.6621093750 -134.4510955811 
9311.0810546875 -134.4353027344 
9332.5439453125 -134.4637451172 
9354.0556640625 -134.5302124023 
9375.6171875000 -134.6126556396 
9397.2343750000 -134.6649627686 
9418.8955078125 -134.6687622070 
9440.6064453125 -134.6974487305 
9462.3730468750 -134.8056182861 
9484.1845703125 -134.9119110107 
9506.0458984375 -134.9042053223 
9527.9638671875 -134.8109436035 
9549.9267578125 -134.7092285156 
9571.9394531250 -134.6861267090 
9594.0087890625 -134.7597808838 
9616.1240234375 -134.7977447510 
9638.2890625000 -134.7144470215 
9660.5068359375 -134.6343688965 
9682.7802734375 -134.6586303711 
9705.0996093750 -134.7178039551 
9727.4707031250 -134.7451782227 
9749.8984375000 -134.7654266357 
9772.3720703125 -134.7889099121 
9794.8984375000 -134.7785034180 
9817.4814453125 -134.7351379395 
9840.1113281250 -134.7162933350 
9862.7939453125 -134.7142486572 
9885.5283203125 -134.6723022461 
9908.3203125000 -134.5744628906 
9931.1601562500 -134.5191192627 
9954.0517578125 -134.5330505371 
9977.0019531250 -134.5936279297 
10000.0000000000 -134.6738739014 
10023.0507812500 -134.7086029053 
10046.1542968750 -134.7500610352 
10069.3115234375 -134.7952575684 
10092.5332031250 -134.8406219482 
10115.7968750000 -134.8829040527 
10139.1152343750 -134.9190521240 
10162.4863281250 -134.9463500977 
10185.9111328125 -134.9632110596 
10209.3906250000 -134.9697723389 
10232.9355468750 -134.9680633545 
10256.5234375000 -134.9616699219 
10280.1650390625 -134.9548492432 
10303.8613281250 -134.9516754150 
10327.6123046875 -134.9554443359 
10351.4189453125 -134.9684906006 
10375.2792968750 -134.9927062988 
10399.2060546875 -135.0286560059 
10423.1777343750 -135.0745544434 
10447.2031250000 -135.1269989014 
10471.2851562500 -135.1804656982 
10495.4218750000 -135.2283325195 
10519.6152343750 -135.2644653320 
10543.8632812500 -135.2848815918 
10568.1787109375 -135.2887420654 
10592.5400390625 -135.2782287598 
10616.9560546875 -135.2574462891 
10641.4287109375 -135.2310485840 
10665.9580078125 -135.2031097412 
10690.5439453125 -135.1766662598 
10715.1982421875 -135.1536712646 
10739.8974609375 -135.1352844238 
10764.6533203125 -135.1219329834 
10789.4667968750 -135.1133270264 
10814.3378906250 -135.1085510254 
10839.2656250000 -135.1064758301 
10864.2509765625 -135.1064453125 
10889.3056640625 -135.1089019775 
10914.4062500000 -135.1156463623 
10939.5644531250 -135.1295471191 
10964.7812500000 -135.1534881592 
10990.0556640625 -135.1893157959 
11015.3886718750 -135.2364654541 
11040.7919921875 -135.2911376953 
11066.2412109375 -135.3391876221 
11091.7500000000 -135.3870239258 
11117.3173828125 -135.4168090820 
11142.9433593750 -135.4218139648 
11168.6289062500 -135.4014282227 
11194.3730468750 -135.3623962402 
11220.1894531250 -135.3170013428 
11246.0527343750 -135.2794036865 
11271.9755859375 -135.2614593506 
11297.9580078125 -135.2696990967 
11324.0009765625 -135.3038330078 
11350.1035156250 -135.3570709229 
11376.2792968750 -135.4179077148 
11402.5019531250 -135.4730377197 
11428.7861328125 -135.5112304688 
11455.1298828125 -135.5265502930 
11481.5351562500 -135.5200042725 
11508.0000000000 -135.4860382080 
11534.5273437500 -135.4541168213 
11561.1279296875 -135.4482421875 
11587.7773437500 -135.4581298828 
11614.4873046875 -135.4814453125 
11641.2597656250 -135.5123748779 
11668.0937500000 -135.5440521240 
11694.9892578125 -135.5710144043 
11721.9472656250 -135.5909271240 
11748.9804687500 -135.6050109863 
11776.0625000000 -135.6166687012 
11803.2070312500 -135.6293640137 
11830.4140625000 -135.6445617676 
11857.6845703125 -135.6609649658 
11885.0166015625 -135.6755065918 
11912.4257812500 -135.6858673096 
11939.8847656250 -135.6975097656 
11967.4072265625 -135.7198944092 
11994.9931640625 -135.7519531250 
12022.6425781250 -135.7976074219 
12050.3554687500 -135.8487243652 
12078.1318359375 -135.8914031982 
12105.9863281250 -135.9110717773 
12133.8916015625 -135.8988494873 
12161.8613281250 -135.8557128906 
12189.8955078125 -135.7921905518 
12217.9931640625 -135.7240142822 
12246.1572265625 -135.6486511230 
12274.3984375000 -135.6218719482 
12302.6923828125 -135.6392059326 
12331.0507812500 -135.6782684326 
12359.4746093750 -135.7319183350 
12387.9638671875 -135.7919921875 
12416.5195312500 -135.8507537842 
12445.1396484375 -135.9023132324 
12473.8408203125 -135.9590759277 
12502.5937500000 -135.9969787598 
12531.4130859375 -136.0126190186 
12560.2988281250 -136.0221252441 
12589.2509765625 -136.0246887207 
12618.2705078125 -136.0191040039 
12647.3701171875 -136.0052642822 
12676.5234375000 -135.9736785889 
12705.7441406250 -135.9416503906 
12735.0312500000 -135.9274291992 
12764.3867187500 -135.9226074219 
12793.8095703125 -135.9280242920 
12823.2998046875 -135.9421386719 
12852.8730468750 -135.9609985352 
12882.4990234375 -135.9850158691 
12912.1943359375 -135.9925537109 
12941.9580078125 -135.9836730957 
12971.7900390625 -135.9674987793 
13001.6914062500 -135.9498443604 
13031.6611328125 -135.9351806641 
13061.7138671875 -135.9412078857 
13091.8222656250 -135.9597320557 
13122.0000000000 -135.9871520996 
13152.2470703125 -136.0215911865 
13182.5634765625 -136.0619659424 
13212.9501953125 -136.1316223145 
13243.4218750000 -136.2034454346 
13273.9492187500 -136.2433166504 
13304.5468750000 -136.2687377930 
13335.2138671875 -136.2753295898 
13365.9531250000 -136.2513732910 
13396.7626953125 -136.2107086182 
13427.6425781250 -136.1865844727 
13458.6093750000 -136.1728057861 
13489.6328125000 -136.1790161133 
13520.7265625000 -136.2124176025 
13551.8935546875 -136.2503204346 
13583.1308593750 -136.2955627441 
13614.4414062500 -136.3421325684 
13645.8388671875 -136.3972930908 
13677.2929687500 -136.4254302979 
13708.8203125000 -136.4244232178 
13740.4199218750 -136.4115447998 
13772.0927734375 -136.3774261475 
13803.8388671875 -136.3371276855 
13835.6572265625 -136.3125610352 
13867.5644531250 -136.2956085205 
13899.5302734375 -136.2962646484 
13931.5693359375 -136.3285064697 
13963.6826171875 -136.3695983887 
13995.8701171875 -136.4205017090 
14028.1318359375 -136.4997406006 
14060.4677734375 -136.5634307861 
14092.8935546875 -136.5856781006 
14125.3789062500 -136.5856781006 
14157.9384765625 -136.5617523193 
14190.5732421875 -136.5385131836 
14223.2841796875 -136.5148010254 
14256.0693359375 -136.4828491211 
14288.9462890625 -136.4571533203 
14321.8837890625 -136.4459838867 
14354.8964843750 -136.4406280518 
14387.9853515625 -136.4455718994 
14421.1503906250 -136.4528045654 
14454.3925781250 -136.4634399414 
14487.7109375000 -136.4725646973 
14521.1220703125 -136.4801940918 
14554.5947265625 -136.4925384521 
14588.1435546875 -136.5250701904 
14621.7705078125 -136.5693817139 
14655.4746093750 -136.6004486084 
14689.2568359375 -136.6356506348 
14723.1328125000 -136.6541900635 
14757.0703125000 -136.6575469971 
14791.0869140625 -136.6606445312 
14825.1806640625 -136.6720428467 
14859.3544921875 -136.6898651123 
14893.6054687500 -136.7337341309 
14927.9365234375 -136.7896118164 
14962.3632812500 -136.8426513672 
14996.8525390625 -136.8762359619 
15031.4208984375 -136.8794555664 
15066.0693359375 -136.8596343994 
15100.7978515625 -136.8301696777 
15135.6064453125 -136.8160858154 
15170.5117187500 -136.8178558350 
15205.4804687500 -136.8432312012 
15240.5302734375 -136.8692626953 
15275.6611328125 -136.8999938965 
15310.8730468750 -136.9046936035 
15346.1650390625 -136.8707580566 
15381.5390625000 -136.8236541748 
15417.0117187500 -136.8014221191 
15452.5488281250 -136.8100738525 
15488.1679687500 -136.8694305420 
15523.8691406250 -136.9765319824 
15559.6533203125 -137.0917358398 
15595.5195312500 -137.1527404785 
15631.4677734375 -137.1932067871 
15667.5166015625 -137.1768341064 
15703.6318359375 -137.1053009033 
15739.8300781250 -137.0147552490 
15776.1113281250 -136.9353332520 
15812.4765625000 -136.8869628906 
15848.9248046875 -136.8789672852 
15885.4755859375 -136.8900451660 
15922.0927734375 -136.9035339355 
15958.7939453125 -136.8993988037 
15995.5800781250 -136.8849182129 
16032.4511718750 -136.8831481934 
16069.4072265625 -136.9096527100 
16106.4482421875 -136.9732055664 
16143.5927734375 -137.0520019531 
16180.8046875000 -137.1013488770 
16218.1025390625 -137.1505584717 
16255.4863281250 -137.1702423096 
16292.9560546875 -137.1662902832 
16330.5126953125 -137.1627807617 
16368.1738281250 -137.1801910400 
16405.9042968750 -137.2203979492 
16443.7207031250 -137.2781372070 
16481.6250000000 -137.3314971924 
16519.6152343750 -137.3577423096 
16557.6953125000 -137.3580780029 
16595.8613281250 -137.3390197754 
16634.1347656250 -137.3160247803 
16672.4765625000 -137.2908630371 
16710.9082031250 -137.2610473633 
16749.4277343750 -137.2273559570 
16788.0371093750 -137.1983337402 
16826.7343750000 -137.1832275391 
16865.5390625000 -137.1799468994 
16904.4160156250 -137.1890869141 
16943.3808593750 -137.2164154053 
16982.4375000000 -137.2425689697 
17021.5820312500 -137.2575988770 
17060.8183593750 -137.2557525635 
17100.1445312500 -137.2440338135 
17139.5820312500 -137.2441711426 
17179.0898437500 -137.2768554688 
17218.6875000000 -137.3352813721 
17258.3789062500 -137.4102478027 
17298.1601562500 -137.4855346680 
17338.0332031250 -137.5508270264 
17378.0000000000 -137.6138610840 
17418.0761718750 -137.6340484619 
17458.2265625000 -137.6180877686 
17498.4687500000 -137.5751342773 
17538.8027343750 -137.5143127441 
17579.2324218750 -137.4418029785 
17619.7519531250 -137.4104156494 
17660.3867187500 -137.4127502441 
17701.0957031250 -137.4432067871 
17741.8984375000 -137.4994049072 
17782.7949218750 -137.5791931152 
17823.7851562500 -137.6235961914 
17864.8691406250 -137.6461181641 
17906.0488281250 -137.6588897705 
17947.3437500000 -137.6707763672 
17988.7148437500 -137.6861419678 
18030.1796875000 -137.6889801025 
18071.7402343750 -137.6783447266 
18113.3964843750 -137.6623687744 
18155.1484375000 -137.6661224365 
18197.0175781250 -137.6933898926 
18238.9628906250 -137.7392425537 
18281.0058593750 -137.7608032227 
18323.1445312500 -137.7640075684 
18365.3808593750 -137.7624969482 
18407.7148437500 -137.7670135498 
18450.1445312500 -137.7847900391 
18492.6953125000 -137.8089294434 
18535.3222656250 -137.8540649414 
18578.0468750000 -137.9460144043 
18620.8710937500 -138.0386047363 
18663.7929687500 -138.0719299316 
18706.8144531250 -138.0482482910 
18749.9355468750 -137.9585876465 
18793.1757812500 -137.8810729980 
18836.4941406250 -137.8395996094 
18879.9140625000 -137.8707733154 
18923.4335937500 -137.9539642334 
18967.0546875000 -138.0589294434 
19010.7734375000 -138.1710815430 
19054.6171875000 -138.2242126465 
19098.5390625000 -138.2379150391 
19142.5625000000 -138.2453308105 
19186.6875000000 -138.2572021484 
19230.9140625000 -138.2630004883 
19275.2421875000 -138.2578582764 
19319.6738281250 -138.2467651367 
19364.2285156250 -138.2327575684 
19408.8632812500 -138.2148284912 
19453.6015625000 -138.1912994385 
19498.4433593750 -138.1619415283 
19543.3886718750 -138.1368560791 
19588.4375000000 -138.1325836182 
19633.6132812500 -138.1245880127 
19678.8691406250 -138.0993804932 
19724.2304687500 -138.0731811523 
19769.6972656250 -138.1108245850 
19815.2675781250 -138.2102508545 
19860.9433593750 -138.2782287598 
19906.7226562500 -138.2935638428 
19952.6328125000 -138.2435607910 
19998.6250000000 -138.1592559814 
20044.7226562500 -138.0841064453 
20090.9277343750 -138.0442504883 
20137.2382812500 -138.0326995850 
20183.6562500000 -138.0625305176 
20230.2031250000 -138.1183471680 
20276.8339843750 -138.1492919922 
20323.5742187500 -138.1454010010 
20370.4218750000 -138.1401519775 
20417.3769531250 -138.1512603760 
20464.4394531250 -138.1880798340 
20511.6113281250 -138.2294616699 
20558.9160156250 -138.2545013428 
20606.3046875000 -138.2752380371 
20653.8046875000 -138.3258514404 
20701.4121093750 -138.3853607178 
20749.1308593750 -138.4387664795 
20796.9589843750 -138.4651184082 
20844.8984375000 -138.4505615234 
20892.9687500000 -138.4432983398 
20941.1289062500 -138.4517059326 
20989.4003906250 -138.4545135498 
21037.7812500000 -138.4610290527 
21086.2753906250 -138.4912719727 
21134.8808593750 -138.5251464844 
21183.6210937500 -138.5311737061 
21232.4511718750 -138.5118408203 
21281.3945312500 -138.4692230225 
21330.4492187500 -138.4313964844 
21379.6171875000 -138.4183807373 
21428.8984375000 -138.4382019043 
21478.2929687500 -138.4736480713 
21527.8261718750 -138.4888000488 
21577.4492187500 -138.4772033691 
21627.1875000000 -138.4790802002 
21677.0390625000 -138.5251770020 
21727.0058593750 -138.5984497070 
21777.0878906250 -138.6644592285 
21827.3105468750 -138.6984558105 
21877.6230468750 -138.6818389893 
21928.0527343750 -138.6248931885 
21978.5996093750 -138.5851745605 
22029.2617187500 -138.6168365479 
22080.0410156250 -138.7099151611 
22130.9355468750 -138.8069305420 
22181.9746093750 -138.8732757568 
22233.1054687500 -138.9180755615 
22284.3535156250 -138.9471435547 
22335.7207031250 -138.9410095215 
22387.2070312500 -138.8910827637 
22438.8105468750 -138.8279266357 
22490.5585937500 -138.7932128906 
22542.4003906250 -138.7896423340 
22594.3632812500 -138.7772979736 
22646.4433593750 -138.7304840088 
22698.6464843750 -138.6772308350 
22750.9667968750 -138.6635131836 
22803.4101562500 -138.7020721436 
22855.9980468750 -138.7714538574 
22908.6835937500 -138.8439331055 
22961.4902343750 -138.8960418701 
23014.4179687500 -138.9026031494 
23067.4667968750 -138.8586883545 
23120.6386718750 -138.8373260498 
23173.9335937500 -138.8862152100 
23227.3769531250 -139.0008392334 
23280.9179687500 -139.1065063477 
23334.5820312500 -139.1337432861 
23388.3710937500 -139.0933074951 
23442.2812500000 -139.0492553711 
23496.3183593750 -139.0429840088 
23550.5039062500 -139.0699005127 
23604.7910156250 -139.0836791992 
23659.2011718750 -139.0762481689 
23713.7363281250 -139.0760345459 
23768.3984375000 -139.1112060547 
23823.1875000000 -139.1951751709 
23878.1015625000 -139.3201446533 
23933.1679687500 -139.3661346436 
23988.3359375000 -139.3297271729 
24043.6308593750 -139.3024444580 
24099.0527343750 -139.3074493408 
24154.6035156250 -139.2912597656 
24210.2812500000 -139.2140502930 
24266.1132812500 -139.1732788086 
24322.0488281250 -139.1974792480 
24378.1132812500 -139.2122039795 
24434.3066406250 -139.1713867188 
24490.6289062500 -139.0678863525 
24547.0820312500 -138.9924163818 
24603.6640625000 -138.9954833984 
24660.4042968750 -139.0414886475 
24717.2480468750 -139.0887298584 
24774.2226562500 -139.0847625732 
24831.3300781250 -139.0700225830 
24888.5683593750 -139.0773620605 
24945.9375000000 -139.0994110107 
25003.4394531250 -139.1134033203 
25061.1015625000 -139.1452789307 
25118.8691406250 -139.2004547119 
25176.7714843750 -139.2311401367 
25234.8046875000 -139.2050781250 
25292.9726562500 -139.2051849365 
25351.2753906250 -139.2962188721 
25409.7402343750 -139.4221649170 
25468.3105468750 -139.4757690430 
25527.0175781250 -139.4784240723 
25585.8593750000 -139.4506530762 
25644.8359375000 -139.4059143066 
25703.9492187500 -139.3783874512 
25763.1972656250 -139.4173278809 
25822.6132812500 -139.5137634277 
25882.1347656250 -139.5626983643 
25941.7949218750 -139.5447540283 
26001.5937500000 -139.5086975098 
26061.5292968750 -139.5056457520 
26121.6015625000 -139.5118713379 
26181.8437500000 -139.5151367188 
26242.1953125000 -139.5313262939 
26302.6835937500 -139.5395965576 
26363.3144531250 -139.5513916016 
26424.0839843750 -139.6407775879 
26484.9921875000 -139.7696990967 
26546.0429687500 -139.7895660400 
26607.2617187500 -139.6735229492 
26668.5937500000 -139.5404205322 
26730.0664062500 -139.4310760498 
26791.6816406250 -139.4089965820 
26853.4375000000 -139.4476928711 
26915.3378906250 -139.4994964600 
26977.4082031250 -139.5667114258 
27039.5937500000 -139.6469421387 
27101.9218750000 -139.6953277588 
27164.3945312500 -139.7364807129 
27227.0097656250 -139.7965393066 
27289.7695312500 -139.8504943848 
27352.6738281250 -139.8372497559 
27415.7539062500 -139.7789764404 
27478.9492187500 -139.7257537842 
27542.2910156250 -139.6588592529 
27605.7773437500 -139.6157836914 
27669.4101562500 -139.6513214111 
27733.1914062500 -139.7143554688 
27797.1171875000 -139.7493896484 
27861.2226562500 -139.7266998291 
27925.4453125000 -139.6564636230 
27989.8144531250 -139.6250305176 
28054.3339843750 -139.7000274658 
28119.0000000000 -139.8401336670 
28183.8164062500 -139.9252166748 
28248.8144531250 -139.8962097168 
28313.9296875000 -139.8744049072 
28379.1953125000 -139.9077758789 
28444.6113281250 -139.9426727295 
28510.1777343750 -139.9489288330 
28575.8964843750 -139.9356384277 
28641.7656250000 -139.9340362549 
28707.8183593750 -139.9602508545 
28773.9921875000 -139.9645233154 
28840.3183593750 -139.9498443604 
28906.7968750000 -139.9633941650 
28973.4296875000 -139.9917602539 
29040.2148437500 -139.9943847656 
29107.1855468750 -139.9742584229 
29174.2812500000 -139.9345092773 
29241.5292968750 -139.8867187500 
29308.9335937500 -139.8833618164 
29376.4921875000 -139.9290618896 
29444.2070312500 -139.9940185547 
29512.0781250000 -140.0191802979 
29580.1386718750 -140.0213012695 
29648.3222656250 -140.0302886963 
29716.6640625000 -140.0426483154 
29785.1621093750 -140.0506134033 
29853.8203125000 -140.0670013428 
29922.6347656250 -140.0778961182 
29991.6406250000 -140.1008148193 
30060.7734375000 -140.1880950928 
30130.0664062500 -140.1886749268 
30199.5175781250 -140.1793212891 
30269.1308593750 -140.1596069336 
30338.9023437500 -140.1303405762 
30408.8359375000 -140.0984191895 
30478.9648437500 -140.0703887939 
30549.2207031250 -140.0515899658 
30619.6386718750 -140.0463714600 
30690.2187500000 -140.0574798584 
30760.9628906250 -140.0868377686 
30831.8691406250 -140.1249389648 
30902.9375000000 -140.1622314453 
30974.2050781250 -140.1897125244 
31045.6035156250 -140.1995544434 
31117.1660156250 -140.1863708496 
31188.8925781250 -140.1470336914 
31260.7851562500 -140.0899200439 
31332.8437500000 -140.0275268555 
31405.1035156250 -139.9698944092 
31477.4941406250 -139.9258270264 
31550.0507812500 -139.9018096924 
31622.7773437500 -139.9010620117 
31695.6699218750 -139.9254913330 
31768.7304687500 -139.9670410156 
31841.9589843750 -140.0186157227 
31915.3925781250 -140.0750732422 
31988.9589843750 -140.1325836182 
32062.6972656250 -140.1888122559 
32136.6035156250 -140.2424163818 
32210.6796875000 -140.2920989990 
32284.9277343750 -140.3355255127 
32359.3828125000 -140.3721313477 
32433.9726562500 -140.4023132324 
32508.7363281250 -140.4282379150 
32583.6718750000 -140.4529724121 
32658.7792968750 -140.4794006348 
32734.0585937500 -140.5090637207 
32809.5156250000 -140.5413360596 
32885.1796875000 -140.5733337402 
32960.9804687500 -140.6012878418 
33036.9570312500 -140.6228637695 
33113.1093750000 -140.6361846924 
33189.4375000000 -140.6393432617 
33265.9414062500 -140.6303405762 
33342.6250000000 -140.6076812744 
33419.5156250000 -140.5717926025 
33496.5507812500 -140.5261688232 
33573.7617187500 -140.4776458740 
33651.1523437500 -140.4354248047 
33728.7226562500 -140.4071044922 
33806.4687500000 -140.3924713135 
33884.4335937500 -140.3855895996 
33962.5390625000 -140.3767700195 
34040.8242187500 -140.3566589355 
34119.2890625000 -140.3205261230 
34197.9375000000 -140.2706451416 
34276.7656250000 -140.2153625488 
34355.7773437500 -140.1653289795 
34435.0078125000 -140.1287841797 
34514.3828125000 -140.1080474854 
34593.9414062500 -140.0990447998 
34673.6835937500 -140.0939178467 
34753.6054687500 -140.0848846436 
34833.7187500000 -140.0687408447 
34914.0507812500 -140.0482025146 
34994.5273437500 -140.0293884277 
35075.1953125000 -140.0193176270 
35156.0429687500 -140.0237121582 
35237.0820312500 -140.0455932617 
35318.3046875000 -140.0848083496 
35399.7148437500 -140.1381378174 
35481.3554687500 -140.1999206543 
35563.1406250000 -140.2625274658 
35645.1171875000 -140.3173217773 
35727.2812500000 -140.3556823730 
35809.6367187500 -140.3711395264 
35892.1796875000 -140.3617706299 
35974.9531250000 -140.3315887451 
36057.8789062500 -140.2897644043 
36140.9921875000 -140.2474212646 
36224.3007812500 -140.2141113281 
36307.8007812500 -140.1956024170 
36391.4921875000 -140.1932678223 
36475.3789062500 -140.2044830322 
36559.4960937500 -140.2230072021 
36643.7695312500 -140.2399139404 
36728.2343750000 -140.2461547852 
36812.8945312500 -140.2421722412 
36897.7539062500 -140.2206726074 
36982.8046875000 -140.1904144287 
37068.0507812500 -140.1629486084 
37153.5390625000 -140.1487731934 
37239.1796875000 -140.1534729004 
37325.0195312500 -140.1765289307 
37411.0546875000 -140.2124328613 
37497.2890625000 -140.2532043457 
37583.7226562500 -140.2911987305 
37670.3984375000 -140.3213958740 
37757.2304687500 -140.3425750732 
37844.2656250000 -140.3562164307 
37931.5000000000 -140.3643341064 
38018.9335937500 -140.3644104004 
38106.5703125000 -140.3440856934 
38194.4062500000 -140.3101501465 
38282.4921875000 -140.2591857910 
38370.7343750000 -140.1951599121 
38459.1796875000 -140.1265563965 
38547.8320312500 -140.0642089844 
38636.6875000000 -140.0179595947 
38725.7500000000 -139.9938812256 
38815.0585937500 -139.9929809570 
38904.5273437500 -140.0116729736 
38994.2070312500 -140.0432434082 
39084.0898437500 -140.0797882080 
39174.1835937500 -140.1141662598 
39264.4804687500 -140.1414031982 
39354.9882812500 -140.1596069336 
39445.7460937500 -140.1694946289 
39536.6718750000 -140.1728820801 
39627.8085937500 -140.1673278809 
39719.1523437500 -140.1496124268 
39810.7070312500 -140.1281127930 
39902.4765625000 -140.1004028320 
39994.4960937500 -140.0703277588 
40086.6875000000 -140.0434265137 
40179.0898437500 -140.0250854492 
40271.7070312500 -140.0184936523 
40364.5351562500 -140.0237731934 
40457.5781250000 -140.0383148193 
40550.8359375000 -140.0579376221 
40644.3515625000 -140.0866851807 
40738.0390625000 -140.1065673828 
40831.9453125000 -140.1113739014 
40926.0664062500 -140.1102294922 
41020.4023437500 -140.1047363281 
41114.9570312500 -140.0969696045 
41209.7304687500 -140.0890350342 
41304.7656250000 -140.0828704834 
41399.9765625000 -140.0795745850 
41495.4062500000 -140.0769958496 
41591.0585937500 -140.0657501221 
41686.9257812500 -140.0425109863 
41783.0195312500 -140.0020294189 
41879.3789062500 -139.9444427490 
41975.9140625000 -139.8740234375 
42072.6679687500 -139.7977752686 
42169.6484375000 -139.6897735596 
42266.8554687500 -139.6020660400 
42364.2812500000 -139.5623931885 
42461.9335937500 -139.5397796631 
42559.8593750000 -139.5360717773 
42657.9648437500 -139.5510101318 
42756.2929687500 -139.5796508789 
42854.8476562500 -139.6212463379 
42953.6328125000 -139.6269989014 
43052.6445312500 -139.5933685303 
43151.9296875000 -139.5356140137 
43251.3984375000 -139.4666137695 
43351.0976562500 -139.4009857178 
43451.0234375000 -139.3321533203 
43551.1796875000 -139.2959289551 
43651.5703125000 -139.2853698730 
43752.1914062500 -139.2765655518 
43853.0898437500 -139.2641601562 
43954.1757812500 -139.2310028076 
44055.4921875000 -139.1820983887 
44157.0429687500 -139.1424865723 
44258.8281250000 -139.1035919189 
44360.8476562500 -139.0713806152 
44463.1015625000 -139.0456237793 
44565.6406250000 -139.0392913818 
44668.3671875000 -139.0380859375 
44771.3320312500 -139.0302276611 
44874.5351562500 -139.0120391846 
44977.9726562500 -138.9680786133 
45081.6484375000 -138.9173583984 
45185.6171875000 -138.8827972412 
45289.7734375000 -138.8467102051 
45394.1679687500 -138.7844390869 
45498.8046875000 -138.7130737305 
45603.6835937500 -138.6626281738 
45708.8046875000 -138.6152648926 
45814.1640625000 -138.5615386963 
45919.8203125000 -138.5278930664 
46025.6679687500 -138.5107269287 
46131.7617187500 -138.4855804443 
46238.0976562500 -138.4138336182 
46344.6796875000 -138.3110198975 
46451.5078125000 -138.2362060547 
46558.6328125000 -138.1704864502 
46665.9531250000 -138.1051940918 
46773.5234375000 -138.0699768066 
46881.3398437500 -138.0524444580 
46989.4023437500 -138.0237274170 
47097.7187500000 -137.9350585938 
47206.2812500000 -137.8023071289 
47315.1484375000 -137.7008972168 
47424.2109375000 -137.5669860840 
47533.5273437500 -137.4666748047 
47643.0976562500 -137.4198150635 
47752.9179687500 -137.3822479248 
47862.9921875000 -137.3351135254 
47973.3710937500 -137.2921447754 
48083.9531250000 -137.2635650635 
48194.7890625000 -137.2152862549 
48305.8828125000 -137.1589813232 
48417.2304687500 -137.1170806885 
48528.8359375000 -137.0537109375 
48640.6992187500 -136.9939270020 
48752.8710937500 -136.9569091797 
48865.2500000000 -136.9065093994 
48977.8867187500 -136.8655700684 
49090.7851562500 -136.8484191895 
49203.9453125000 -136.8410797119 
49317.3632812500 -136.8493194580 
49431.0429687500 -136.8613433838 
49545.0390625000 -136.8805999756 
49659.2421875000 -136.8943481445 
49773.7109375000 -136.8980560303 
49888.4453125000 -136.9052581787 
50003.4414062500 -136.9334106445 
50118.7031250000 -136.9799041748 
50234.2851562500 -137.1000518799 
50350.0781250000 -137.2582550049 
50466.1367187500 -137.4230346680 
50582.4648437500 -137.5662994385 
50699.0625000000 -137.6429901123 
50815.9257812500 -137.7441558838 
50933.0625000000 -137.8477783203 
51050.5234375000 -137.9229583740 
51168.1953125000 -138.0367584229 
51286.1445312500 -138.1410369873 
51404.3593750000 -138.2297210693 
51522.8515625000 -138.3167877197 
51641.6171875000 -138.3820343018 
51760.7109375000 -138.5015106201 
51880.0234375000 -138.6448211670 
51999.6093750000 -138.8017272949 
52119.4726562500 -138.9467468262 
52239.6093750000 -139.0225067139 
52360.0273437500 -139.1017150879 
52480.7187500000 -139.1610412598 
52601.7500000000 -139.2239227295 
52723.0000000000 -139.3033752441 
52844.5312500000 -139.3983154297 
52966.3398437500 -139.4958648682 
53088.4335937500 -139.5621185303 
53210.8046875000 -139.6779785156 
53333.5195312500 -139.8233795166 
53456.4570312500 -139.9983520508 
53579.6757812500 -140.1730499268 
53703.1835937500 -140.3086090088 
53826.9726562500 -140.3974609375 
53951.0468750000 -140.4403839111 
54075.4062500000 -140.4792022705 
54200.1132812500 -140.5564270020 
54325.0507812500 -140.6729278564 
54450.2734375000 -140.7934417725 
54575.7851562500 -140.8680725098 
54701.5859375000 -140.8694915771 
54827.6757812500 -140.8470611572 
54954.0585937500 -140.8479919434 
55080.7929687500 -140.8781433105 
55207.7578125000 -140.9194030762 
55335.0156250000 -140.9515991211 
55462.5664062500 -140.9766235352 
55590.4101562500 -141.0115966797 
55718.5507812500 -141.0724487305 
55847.0468750000 -141.1493530273 
55975.7773437500 -141.2209320068 
56104.8085937500 -141.2712097168 
56234.1328125000 -141.2987213135 
56363.7578125000 -141.3261566162 
56493.6796875000 -141.3701019287 
56623.9023437500 -141.4214324951 
56754.4843750000 -141.4485778809 
56885.3085937500 -141.4299316406 
57016.4335937500 -141.3589019775 
57147.8593750000 -141.2848815918 
57279.5898437500 -141.2668304443 
57411.6210937500 -141.3500976562 
57544.0234375000 -141.4643554688 
57676.6679687500 -141.5706024170 
57809.6171875000 -141.6437835693 
57942.8710937500 -141.6761627197 
58076.4335937500 -141.6849060059 
58210.3046875000 -141.6611633301 
58344.4843750000 -141.5825195312 
58479.0351562500 -141.5101165771 
58613.8320312500 -141.4560852051 
58748.9414062500 -141.4167633057 
58884.3632812500 -141.3772888184 
59020.0937500000 -141.3294372559 
59156.1406250000 -141.3234100342 
59292.5000000000 -141.3640441895 
59429.2382812500 -141.4320373535 
59566.2265625000 -141.5113067627 
59703.5312500000 -141.6043548584 
59841.1523437500 -141.6492004395 
59979.0898437500 -141.6526489258 
60117.3476562500 -141.6150665283 
60255.9882812500 -141.5256652832 
60394.8828125000 -141.3732910156 
60534.0976562500 -141.2814636230 
60673.6328125000 -141.2610626221 
60813.4882812500 -141.3380584717 
60953.6679687500 -141.4496459961 
61094.1718750000 -141.5671234131 
61235.0625000000 -141.6608886719 
61376.2148437500 -141.6578216553 
61517.6914062500 -141.6022796631 
61659.4960937500 -141.5299682617 
61801.6250000000 -141.5090332031 
61944.0820312500 -141.5240325928 
62086.9335937500 -141.5569915771 
62230.0507812500 -141.5662689209 
62373.4960937500 -141.5559387207 
62517.2695312500 -141.5471954346 
62661.3750000000 -141.5508728027 
62805.8164062500 -141.5312500000 
62950.5859375000 -141.4726104736 
63095.7617187500 -141.4001770020 
63241.2031250000 -141.3972167969 
63386.9765625000 -141.4528198242 
63533.0898437500 -141.5486907959 
63679.5390625000 -141.6069793701 
63826.3242187500 -141.6130523682 
63973.5195312500 -141.5882263184 
64120.9804687500 -141.5333557129 
64268.7851562500 -141.4784545898 
64416.9296875000 -141.4495544434 
64565.4140625000 -141.4378814697 
64714.2421875000 -141.4446563721 
64863.4140625000 -141.4652404785 
65013.0000000000 -141.4770812988 
65162.8593750000 -141.4834442139 
65313.0625000000 -141.4996795654 
65463.6132812500 -141.5303344727 
65614.5156250000 -141.5484161377 
65765.7578125000 -141.5452880859 
65917.3515625000 -141.5244903564 
66069.3671875000 -141.5204772949 
66221.6640625000 -141.5220642090 
66374.3125000000 -141.4907379150 
66527.3125000000 -141.4229125977 
66680.6562500000 -141.3454132080 
66834.3593750000 -141.3248596191 
66988.4921875000 -141.3186340332 
67142.9062500000 -141.2936859131 
67297.6796875000 -141.2537841797 
67452.8046875000 -141.2173004150 
67608.2890625000 -141.2363739014 
67764.1250000000 -141.2919616699 
67920.3281250000 -141.1248168945 
68076.9609375000 -140.3653564453 
68233.8906250000 -138.3426818848 
68391.1718750000 -135.0855407715 
68548.8203125000 -132.7321166992 
68706.8281250000 -132.0054779053 
68865.2031250000 -133.0263671875 
69024.0156250000 -135.6094055176 
69183.1250000000 -138.8355102539 
69342.5937500000 -140.5729675293 
69502.4296875000 -141.1235198975 
69662.6406250000 -141.2536163330 
69823.2187500000 -141.2639923096 
69984.1640625000 -141.2748413086 
70145.5625000000 -141.2790985107 
70307.2500000000 -141.2849884033 
70469.3125000000 -141.2978668213 
70631.7500000000 -141.3002777100 
70794.5625000000 -141.2848510742 
70957.7500000000 -141.2857666016 
71121.3906250000 -141.3180541992 
71285.3281250000 -141.3718719482 
71449.6484375000 -141.4233398438 
71614.3437500000 -141.4223480225 
71779.4218750000 -141.3975067139 
71944.8750000000 -141.3812103271 
72110.7187500000 -141.3775634766 
72277.0156250000 -141.3769378662 
72443.6171875000 -141.3361968994 
72610.6093750000 -141.1870880127 
72777.9765625000 -140.9597778320 
72945.7343750000 -140.8247833252 
73113.8828125000 -140.9026641846 
73282.4140625000 -141.1172637939 
73451.4140625000 -141.2873382568 
73620.7265625000 -141.3278503418 
73790.4296875000 -141.3029327393 
73960.5234375000 -141.3055267334 
74131.0078125000 -141.3560485840 
74301.8828125000 -141.3999633789 
74473.2343750000 -141.3868255615 
74644.8984375000 -141.3300933838 
74816.9609375000 -141.2644195557 
74989.4218750000 -141.2051239014 
75162.2734375000 -141.1661834717 
75335.5312500000 -141.1730041504 
75509.1875000000 -141.2471313477 
75683.3203125000 -141.3670196533 
75857.7812500000 -141.4685516357 
76032.6328125000 -141.5191802979 
76207.8984375000 -141.5383605957 
76383.5625000000 -141.5541534424 
76559.6328125000 -141.5869750977 
76736.1875000000 -141.5924835205 
76913.0703125000 -141.5261077881 
77090.3593750000 -141.4507446289 
77268.0625000000 -141.4275665283 
77446.1718750000 -141.4031066895 
77624.6875000000 -141.3182983398 
77803.6171875000 -141.2284851074 
77983.0468750000 -141.2268524170 
78162.8046875000 -141.3484802246 
78342.9765625000 -141.4736022949 
78523.5625000000 -141.5094909668 
78704.5625000000 -141.4990844727 
78885.9843750000 -141.4733276367 
79067.8203125000 -141.4423370361 
79250.1640625000 -141.4102783203 
79432.8437500000 -141.3953704834 
79615.9375000000 -141.4161071777 
79799.4609375000 -141.4268493652 
79983.4062500000 -141.4065856934 
80167.7734375000 -141.3895568848 
80352.6484375000 -141.4127502441 
80537.8671875000 -141.4510955811 
80723.5156250000 -141.4310607910 
80909.5859375000 -141.4032897949 
81096.0937500000 -141.4112243652 
81283.0234375000 -141.4216308594 
81470.3828125000 -141.3914794922 
81658.2734375000 -141.3822784424 
81846.5000000000 -141.4248352051 
82035.1640625000 -141.4776611328 
82224.2578125000 -141.5074005127 
82413.7890625000 -141.5080566406 
82603.7578125000 -141.5063781738 
82794.2578125000 -141.5057983398 
82985.1015625000 -141.5301513672 
83176.3906250000 -141.6019592285 
83368.1171875000 -141.6617889404 
83560.2890625000 -141.6716613770 
83752.8984375000 -141.5894470215 
83945.9609375000 -141.4530029297 
84139.5546875000 -141.3682250977 
84333.5000000000 -141.3477020264 
84527.8906250000 -141.3712158203 
84722.7343750000 -141.3713989258 
84918.0312500000 -141.3484039307 
85113.7734375000 -141.3471984863 
85310.0546875000 -141.4108276367 
85506.7031250000 -141.4985198975 
85703.8046875000 -141.5652008057 
85901.3515625000 -141.5561828613 
86099.3671875000 -141.5494689941 
86297.8281250000 -141.5686035156 
86496.7500000000 -141.5450744629 
86696.2265625000 -141.5106353760 
86896.0703125000 -141.5452728271 
87096.3671875000 -141.6115417480 
87297.1328125000 -141.5990600586 
87498.3593750000 -141.5250701904 
87700.0468750000 -141.4957427979 
87902.2031250000 -141.4867401123 
88104.9218750000 -141.4355010986 
88308.0078125000 -141.4151611328 
88511.5703125000 -141.4489593506 
88715.5937500000 -141.4880371094 
88920.0859375000 -141.4892425537 
89125.0546875000 -141.4309997559 
89330.5937500000 -141.3762359619 
89536.5078125000 -141.4153747559 
89742.8906250000 -141.5066680908 
89949.7578125000 -141.4987030029 
90157.1015625000 -141.4701232910 
90364.9140625000 -141.5310516357 
90573.2109375000 -141.6269226074 
90782.0937500000 -141.6779632568 
90991.3515625000 -141.6800079346 
91201.0937500000 -141.6620635986 
91411.3203125000 -141.6456756592 
91622.0234375000 -141.6098937988 
91833.2187500000 -141.5606231689 
92045.0078125000 -141.5669555664 
92257.1718750000 -141.6211547852 
92469.8359375000 -141.5976562500 
92682.9843750000 -141.4505157471 
92896.6250000000 -141.3238525391 
93110.7578125000 -141.3681335449 
93325.3828125000 -141.4964447021 
93540.6093750000 -141.5511627197 
93756.2265625000 -141.5715637207 
93972.3437500000 -141.6370391846 
94188.9531250000 -141.7412261963 
94406.0703125000 -141.8302154541 
94623.6796875000 -141.8484802246 
94841.8984375000 -141.7844696045 
95060.5156250000 -141.7008056641 
95279.6328125000 -141.6409912109 
95499.2656250000 -141.6461486816 
95719.3984375000 -141.7201690674 
95940.0390625000 -141.8259887695 
96161.1875000000 -141.8607482910 
96382.9453125000 -141.8098602295 
96605.1171875000 -141.7110748291 
96827.7968750000 -141.5907440186 
97050.9921875000 -141.4799652100 
97274.7031250000 -141.4776153564 
97498.9296875000 -141.5601196289 
97723.6718750000 -141.6158142090 
97949.0390625000 -141.5835876465 
98174.8203125000 -141.5907135010 
98401.1171875000 -141.7216644287 
98627.9375000000 -141.8305511475 
98855.2812500000 -141.8929595947 
99083.1484375000 -141.8502197266 
99311.6562500000 -141.6806335449 
99540.5781250000 -141.5347747803 
99770.0234375000 -141.4627075195 
100000.0000000000 -141.5730438232 
100230.5078125000 -141.5611419678 
100461.5468750000 -141.5577850342 
100693.1171875000 -141.5625000000 
100925.3359375000 -141.5717773438 
101157.9687500000 -141.5816345215 
101391.1484375000 -141.5884552002 
101624.8593750000 -141.5893249512 
101859.1171875000 -141.5823059082 
102093.9062500000 -141.5667419434 
102329.3515625000 -141.5432281494 
102565.2265625000 -141.5137634277 
102801.6484375000 -141.4815979004 
103038.6171875000 -141.4512176514 
103276.1250000000 -141.4276428223 
103514.1875000000 -141.4156799316 
103752.7890625000 -141.4192047119 
103992.0625000000 -141.4390869141 
104231.7734375000 -141.4724731445 
104472.0312500000 -141.5152282715 
104712.8515625000 -141.5627593994 
104954.2187500000 -141.6114044189 
105196.1484375000 -141.6592712402 
105438.6328125000 -141.7058258057 
105681.7890625000 -141.7508087158 
105925.3984375000 -141.7927398682 
106169.5625000000 -141.8282470703 
106414.2890625000 -141.8524627686 
106659.5859375000 -141.8608398438 
106905.4375000000 -141.8513641357 
107151.9843750000 -141.8261260986 
107398.9765625000 -141.7914581299 
107646.5390625000 -141.7560729980 
107894.6718750000 -141.7284698486 
108143.3750000000 -141.7143554688 
108392.6562500000 -141.7151184082 
108642.5078125000 -141.7279052734 
108893.0546875000 -141.7471160889 
109144.0625000000 -141.7668457031 
109395.6484375000 -141.7828979492 
109647.8125000000 -141.7934722900 
109900.5546875000 -141.7981262207 
110153.8828125000 -141.7962188721 
110407.9218750000 -141.7861175537 
110662.4140625000 -141.7701568604 
110917.5000000000 -141.7413635254 
111173.1718750000 -141.7055664062 
111429.4375000000 -141.6694335938 
111686.2890625000 -141.6407318115 
111943.7343750000 -141.6249084473 
112201.8984375000 -141.6224822998 
112460.5312500000 -141.6287078857 
112719.7578125000 -141.6359710693 
112979.5859375000 -141.6378784180 
113240.0078125000 -141.6326904297 
113501.0390625000 -141.6241149902 
113762.7890625000 -141.6190795898 
114025.0234375000 -141.6238708496 
114287.8593750000 -141.6409454346 
114551.2968750000 -141.6680603027 
114815.3437500000 -141.6996917725 
115080.0078125000 -141.7421417236 
115345.2734375000 -141.7723236084 
115611.2812500000 -141.7841644287 
115877.7734375000 -141.7910614014 
116144.8750000000 -141.7932281494 
116412.6015625000 -141.7900238037 
116680.9375000000 -141.7810058594 
116949.8984375000 -141.7671203613 
117219.4765625000 -141.7511749268 
117489.8046875000 -141.7368469238 
117760.6250000000 -141.7271270752 
118032.0703125000 -141.7225341797 
118304.1406250000 -141.7207336426 
118576.8437500000 -141.7174224854 
118850.1718750000 -141.7083740234 
119124.2578125000 -141.6914978027 
119398.8515625000 -141.6543884277 
119674.0703125000 -141.6161804199 
119949.9296875000 -141.5984191895 
120226.4218750000 -141.5917053223 
120503.5546875000 -141.5978851318 
120781.3203125000 -141.6159667969 
121059.8671875000 -141.6415405273 
121338.9140625000 -141.6674041748 
121618.6093750000 -141.6855163574 
121898.9531250000 -141.6897888184 
122179.9375000000 -141.6788482666 
122461.5703125000 -141.6445922852 
122743.9843750000 -141.6155700684 
123026.9218750000 -141.6155700684 
123310.5078125000 -141.6381835938 
123594.7421875000 -141.6846008301 
123879.6406250000 -141.7510375977 
124165.1953125000 -141.8292694092 
124451.3984375000 -141.9082336426 
124738.4062500000 -142.0010528564 
125025.9375000000 -142.0512237549 
125314.1328125000 -142.0543212891 
125602.9921875000 -142.0396118164 
125892.5156250000 -142.0133666992 
126182.7031250000 -141.9815979004 
126473.7031250000 -141.9492950439 
126765.2343750000 -141.9093780518 
127057.4375000000 -141.8860931396 
127350.3125000000 -141.8857116699 
127643.8671875000 -141.8973693848 
127938.0937500000 -141.9183502197 
128233.0000000000 -141.9427185059 
128528.7265625000 -141.9624328613 
128824.9921875000 -141.9643859863 
129121.9453125000 -141.9299163818 
129419.5781250000 -141.8848266602 
129717.8984375000 -141.8291931152 
130016.9140625000 -141.7689514160 
130316.6093750000 -141.6824493408 
130617.1406250000 -141.6106109619 
130918.2265625000 -141.5777893066 
131220.0000000000 -141.5592956543 
131522.4687500000 -141.5564422607 
131825.6406250000 -141.5693054199 
132129.5000000000 -141.6149444580 
132434.2187500000 -141.6765747070 
132739.4843750000 -141.7191619873 
133045.4687500000 -141.7567901611 
133352.1406250000 -141.7870941162 
133659.5312500000 -141.8196411133 
133967.6250000000 -141.8454742432 
134276.4218750000 -141.8619689941 
134586.0937500000 -141.8787231445 
134896.3281250000 -141.9007720947 
135207.2656250000 -141.9130096436 
135518.9375000000 -141.9090270996 
135831.3125000000 -141.8918151855 
136144.4062500000 -141.8599853516 
136458.3906250000 -141.7914581299 
136772.9375000000 -141.7256011963 
137088.2031250000 -141.7044067383 
137404.2031250000 -141.7132415771 
137720.9218750000 -141.7875976562 
138038.3906250000 -141.8989257812 
138356.5781250000 -141.9701080322 
138675.6406250000 -142.0188751221 
138995.2968750000 -142.0299682617 
139315.7031250000 -141.9883880615 
139636.8281250000 -141.9444427490 
139958.7031250000 -141.9045562744 
140281.3125000000 -141.8719940186 
140604.6718750000 -141.8680572510 
140928.9375000000 -141.8767547607 
141253.7812500000 -141.8905639648 
141579.3906250000 -141.8993988037 
141905.7343750000 -141.9026031494 
142232.8437500000 -141.9055938721 
142560.7031250000 -141.9129028320 
142889.4687500000 -141.9257507324 
143218.8281250000 -141.9387359619 
143548.9687500000 -141.9613647461 
143879.8593750000 -141.9810791016 
144211.5156250000 -141.9890289307 
144543.9218750000 -141.9936065674 
144877.1093750000 -141.9933929443 
145211.2187500000 -141.9885711670 
145545.9375000000 -141.9750061035 
145881.4375000000 -141.9233093262 
146217.7031250000 -141.8369598389 
146554.7500000000 -141.7668914795 
146892.5625000000 -141.6835479736 
147231.3281250000 -141.6531524658 
147570.7031250000 -141.6752471924 
147910.8593750000 -141.7503814697 
148251.8125000000 -141.8340759277 
148593.5468750000 -141.8761138916 
148936.0625000000 -141.9065704346 
149279.3750000000 -141.9102783203 
149623.6250000000 -141.8938140869 
149968.5312500000 -141.8677215576 
150314.2187500000 -141.8462677002 
150660.7031250000 -141.8162078857 
151007.9843750000 -141.7992095947 
151356.0625000000 -141.8035430908 
151705.1250000000 -141.8377227783 
152054.8125000000 -141.8930664062 
152405.3125000000 -141.9356536865 
152756.6093750000 -141.9928741455 
153108.7187500000 -142.0361328125 
153461.6562500000 -142.0606536865 
153815.3906250000 -142.0763244629 
154170.1093750000 -142.0871124268 
154525.4843750000 -142.1143493652 
154881.6875000000 -142.1546936035 
155238.7031250000 -142.1990509033 
155596.5312500000 -142.2292785645 
155955.1875000000 -142.2308807373 
156314.6875000000 -142.1988525391 
156675.1718750000 -142.1386413574 
157036.3125000000 -142.0684204102 
157398.2968750000 -142.0152130127 
157761.1093750000 -142.0003051758 
158124.7656250000 -142.0132141113 
158489.2500000000 -142.0332794189 
158854.7500000000 -142.0711212158 
159220.9218750000 -142.1138000488 
159587.9375000000 -142.1534271240 
159955.7968750000 -142.1758728027 
160324.5156250000 -142.1645660400 
160694.0625000000 -142.1364288330 
161064.4843750000 -142.1218109131 
161435.9218750000 -142.1397094727 
161808.0468750000 -142.1732635498 
162181.0312500000 -142.2347106934 
162554.8593750000 -142.2845153809 
162929.5625000000 -142.2988433838 
163305.1250000000 -142.2834014893 
163681.7343750000 -142.2431030273 
164059.0312500000 -142.1970520020 
164437.2031250000 -142.1622314453 
164816.2343750000 -142.1470031738 
165196.1562500000 -142.1557312012 
165576.9375000000 -142.1731567383 
165958.6093750000 -142.1820220947 
166341.3437500000 -142.1720733643 
166724.7656250000 -142.1374053955 
167109.0781250000 -142.0930633545 
167494.2812500000 -142.0558166504 
167880.3593750000 -142.0346832275 
168267.3437500000 -142.0330352783 
168655.3906250000 -142.0418090820 
169044.1562500000 -142.0620880127 
169433.8125000000 -142.1110534668 
169824.3750000000 -142.1632843018 
170215.8281250000 -142.2139587402 
170608.1875000000 -142.2460937500 
171001.4531250000 -142.2424011230 
171395.8125000000 -142.2138671875 
171790.8906250000 -142.1777038574 
172186.8750000000 -142.1593170166 
172583.7812500000 -142.1824035645 
172981.6093750000 -142.2363586426 
173380.3437500000 -142.3023529053 
173779.9843750000 -142.3657226562 
174180.7500000000 -142.3881683350 
174582.2500000000 -142.3965606689 
174984.6875000000 -142.4021759033 
175388.0312500000 -142.4121398926 
175792.3125000000 -142.4417266846 
176197.5312500000 -142.4734497070 
176603.8750000000 -142.4938812256 
177010.9531250000 -142.4901580811 
177418.9843750000 -142.4572906494 
177827.9375000000 -142.4007720947 
178237.8437500000 -142.3615417480 
178648.7031250000 -142.3265991211 
179060.5000000000 -142.2954559326 
179473.4375000000 -142.2767944336 
179887.1406250000 -142.2722625732 
180301.7968750000 -142.2704162598 
180717.4062500000 -142.2507476807 
181133.9687500000 -142.2105560303 
181551.5000000000 -142.1923217773 
181970.1875000000 -142.1961212158 
182389.6406250000 -142.2023620605 
182810.0625000000 -142.1859130859 
183231.4531250000 -142.1436157227 
183653.8125000000 -142.0911712646 
184077.1406250000 -142.0422821045 
184501.4531250000 -141.9987335205 
184926.9531250000 -141.9856109619 
185353.2187500000 -141.9888763428 
185780.4687500000 -142.0079956055 
186208.7031250000 -142.0381164551 
186637.9375000000 -142.0610504150 
187068.1406250000 -142.0744781494 
187499.3437500000 -142.0771484375 
187931.7500000000 -142.0781097412 
188364.9531250000 -142.0967102051 
188799.1406250000 -142.1581115723 
189234.3437500000 -142.2238311768 
189670.5312500000 -142.2804565430 
190107.7500000000 -142.3027648926 
190546.1562500000 -142.2557067871 
190985.3906250000 -142.2030029297 
191425.6250000000 -142.1700744629 
191866.8750000000 -142.1814270020 
192309.1406250000 -142.2469482422 
192752.4218750000 -142.3030700684 
193196.7343750000 -142.3425140381 
193642.2812500000 -142.3690795898 
194088.6406250000 -142.3729553223 
194536.0312500000 -142.3639221191 
194984.4375000000 -142.3483123779 
195433.8906250000 -142.3373413086 
195884.3906250000 -142.3525543213 
196336.1250000000 -142.3755340576 
196788.7031250000 -142.3979949951 
197242.3125000000 -142.4221801758 
197696.9687500000 -142.4431610107 
198152.6718750000 -142.4535675049 
198609.4218750000 -142.4417572021 
199067.2343750000 -142.3979949951 
199526.3125000000 -142.3020172119 
199986.2343750000 -142.2050018311 
200447.2187500000 -142.1749572754 
200909.2656250000 -142.2126159668 
201372.3750000000 -142.2856140137 
201836.5625000000 -142.3561401367 
202302.0312500000 -142.3368530273 
202768.3437500000 -142.2638702393 
203235.7343750000 -142.2369995117 
203704.2187500000 -142.2795104980 
204173.7656250000 -142.3641967773 
204644.4062500000 -142.4462738037 
205116.1250000000 -142.4096069336 
205589.1562500000 -142.2966613770 
206063.0468750000 -142.2419281006 
206538.0468750000 -142.2978973389 
207014.1250000000 -142.3720397949 
207491.3125000000 -142.4249114990 
207969.5937500000 -142.4439697266 
208448.9843750000 -142.4228973389 
208929.7031250000 -142.3896942139 
209411.2968750000 -142.3641204834 
209894.0000000000 -142.3802337646 
210377.8281250000 -142.4684753418 
210862.7500000000 -142.6001586914 
211348.8125000000 -142.6953277588 
211836.2187500000 -142.7114868164 
212324.5156250000 -142.6704559326 
212813.9375000000 -142.5613403320 
213304.4843750000 -142.4371032715 
213796.1718750000 -142.3743438721 
214288.9843750000 -142.4072418213 
214782.9375000000 -142.4782562256 
215278.2656250000 -142.5067443848 
215774.5000000000 -142.4879302979 
216271.8750000000 -142.4603424072 
216770.3906250000 -142.3927154541 
217270.0625000000 -142.1632080078 
217770.8906250000 -141.7302398682 
218273.1093750000 -141.3044891357 
218776.2343750000 -141.1790008545 
219280.5312500000 -141.4330902100 
219785.9843750000 -141.8598480225 
220292.6093750000 -142.1773834229 
220800.4062500000 -142.3206634521 
221309.3593750000 -142.4031982422 
221819.7343750000 -142.5029144287 
222331.0468750000 -142.6185150146 
222843.5468750000 -142.7156524658 
223357.2031250000 -142.7540435791 
223872.0625000000 -142.7170715332 
224388.1093750000 -142.6423797607 
224905.5781250000 -142.5974884033 
225424.0000000000 -142.6158599854 
225943.6250000000 -142.6709747314 
226464.4375000000 -142.7048797607 
226986.4531250000 -142.6760253906 
227509.6718750000 -142.6016540527 
228034.1093750000 -142.5500335693 
228559.9843750000 -142.5675201416 
229086.8281250000 -142.6317901611 
229614.8906250000 -142.6872558594 
230144.1718750000 -142.6877746582 
230674.6718750000 -142.6298675537 
231206.3906250000 -142.5902252197 
231739.3437500000 -142.5791625977 
232273.7812500000 -142.5536499023 
232809.1875000000 -142.4768829346 
233345.8281250000 -142.3838653564 
233883.7031250000 -142.3302001953 
234422.8125000000 -142.3177947998 
234963.1875000000 -142.3193054199 
235505.0468750000 -142.3521423340 
236047.9062500000 -142.4303588867 
236592.0156250000 -142.4826202393 
237137.3750000000 -142.4942321777 
237683.9843750000 -142.4939575195 
238231.8750000000 -142.5132751465 
238781.0156250000 -142.5347595215 
239331.6718750000 -142.4985961914 
239883.3593750000 -142.4541625977 
240436.2968750000 -142.4642944336 
240990.5312500000 -142.5225830078 
241546.0312500000 -142.5591430664 
242102.8125000000 -142.5361785889 
242661.1406250000 -142.5079193115 
243220.4843750000 -142.5013427734 
243781.1250000000 -142.4939727783 
244343.0625000000 -142.4906158447 
244906.2968750000 -142.5056915283 
245470.8125000000 -142.5288238525 
246036.6406250000 -142.5390625000 
246604.0468750000 -142.5322875977 
247172.4843750000 -142.5016632080 
247742.2343750000 -142.4806213379 
248313.2968750000 -142.5035858154 
248885.6718750000 -142.5576324463 
249459.3750000000 -142.6009979248 
250034.4062500000 -142.5668029785 
250611.0156250000 -142.4959259033 
251188.7031250000 -142.4365539551 
251767.7031250000 -142.4227752686 
252348.0468750000 -142.4626312256 
252929.7343750000 -142.5263366699 
253512.7500000000 -142.6246490479 
254097.3906250000 -142.6831359863 
254683.1093750000 -142.6739501953 
255270.1718750000 -142.6410522461 
255858.5781250000 -142.6162719727 
256448.3593750000 -142.6455688477 
257039.4843750000 -142.6862945557 
257631.9843750000 -142.6430969238 
258226.1250000000 -142.4940948486 
258821.3593750000 -142.3740081787 
259417.9531250000 -142.3170013428 
260015.9375000000 -142.3509063721 
260615.2812500000 -142.4042205811 
261216.0312500000 -142.4361724854 
261818.4375000000 -142.4175415039 
262421.9375000000 -142.3673553467 
263026.8437500000 -142.3401336670 
263633.1562500000 -142.3825531006 
264240.8437500000 -142.5110931396 
264849.9375000000 -142.6375427246 
265460.4375000000 -142.6839599609 
266072.6250000000 -142.6519470215 
266685.9375000000 -142.5870666504 
267300.6562500000 -142.4344024658 
267916.8125000000 -142.0577545166 
268534.3750000000 -141.4622955322 
269153.3750000000 -141.1295776367 
269774.0937500000 -141.3750762939 
270395.9375000000 -141.8973541260 
271019.2187500000 -142.2545318604 
271643.9375000000 -142.4770507812 
272270.0937500000 -142.5442352295 
272897.6875000000 -142.5433654785 
273526.7500000000 -142.4790496826 
274157.5312500000 -142.3600769043 
274789.5000000000 -142.3210296631 
275422.9062500000 -142.4280090332 
276057.7812500000 -142.5250701904 
276694.0937500000 -142.4748382568 
277331.9062500000 -142.3626861572 
277971.1875000000 -142.3002471924 
278612.2187500000 -142.3014678955 
279254.4375000000 -142.3532257080 
279898.1562500000 -142.4040679932 
280543.3437500000 -142.4203948975 
281190.0000000000 -142.4537048340 
281838.1562500000 -142.5453033447 
282488.1250000000 -142.6590118408 
283139.2812500000 -142.7032775879 
283791.9375000000 -142.6693115234 
284446.0937500000 -142.5589447021 
285101.7812500000 -142.4590148926 
285758.9687500000 -142.4879455566 
286417.6562500000 -142.6412506104 
287078.1875000000 -142.7813568115 
287739.9062500000 -142.7890625000 
288403.1875000000 -142.7477874756 
289067.9687500000 -142.7015991211 
289734.2812500000 -142.6419525146 
290402.1562500000 -142.5750427246 
291071.8750000000 -142.5544738770 
291742.8125000000 -142.5792541504 
292415.2812500000 -142.5955352783 
293089.3437500000 -142.5476989746 
293764.9062500000 -142.4441680908 
294442.0625000000 -142.2945251465 
295120.7812500000 -142.2194976807 
295801.3750000000 -142.2806701660 
296483.2187500000 -142.4713439941 
297166.6250000000 -142.6057586670 
297851.6250000000 -142.6664733887 
298538.1875000000 -142.7057647705 
299226.3437500000 -142.7263031006 
299916.4062500000 -142.7252807617 
300607.7500000000 -142.5313720703 
301300.6562500000 -142.5433197021 
301995.1875000000 -142.5442047119 
302691.3125000000 -142.5322418213 
303389.0312500000 -142.5075073242 
304088.3750000000 -142.4731903076 
304789.6562500000 -142.4355926514 
305492.2187500000 -142.4031677246 
306196.3750000000 -142.3840789795 
306902.1875000000 -142.3840332031 
307609.6250000000 -142.4043121338 
308318.6875000000 -142.4412689209 
309029.3750000000 -142.4873046875 
309742.0625000000 -142.5331420898 
310456.0312500000 -142.5701751709 
311171.6562500000 -142.5948638916 
311888.9375000000 -142.6069488525 
312607.8437500000 -142.6079559326 
313328.4375000000 -142.5997924805 
314051.0312500000 -142.5841064453 
314774.9375000000 -142.5626831055 
315500.5000000000 -142.5383148193 
316227.7812500000 -142.5152282715 
316956.6875000000 -142.4986724854 
317687.3125000000 -142.4936065674 
318419.5937500000 -142.5030364990 
319153.9375000000 -142.5270690918 
319889.5937500000 -142.5627746582 
320626.9687500000 -142.6051788330 
321366.0312500000 -142.6483917236 
322106.8125000000 -142.6864776611 
322849.2812500000 -142.7136993408 
323593.8125000000 -142.7248382568 
324339.7187500000 -142.7160034180 
325087.3750000000 -142.6864624023 
325836.7187500000 -142.6402282715 
326587.7812500000 -142.5861663818 
327340.5937500000 -142.5359497070 
328095.1250000000 -142.5002899170 
328851.7812500000 -142.4854431152 
329609.8125000000 -142.4915466309 
330369.5937500000 -142.5134277344 
331131.0937500000 -142.5432434082 
331894.3750000000 -142.5730590820 
332659.4375000000 -142.5990142822 
333426.2187500000 -142.6180267334 
334195.1562500000 -142.6295166016 
334965.5000000000 -142.6341094971 
335737.6250000000 -142.6337280273 
336511.5312500000 -142.6316223145 
337287.2187500000 -142.6317901611 
338064.6875000000 -142.6373138428 
338844.3125000000 -142.6486663818 
339625.3750000000 -142.6627349854 
340408.2500000000 -142.6735229492 
341192.9062500000 -142.6743164062 
341979.3750000000 -142.6604614258 
342767.6562500000 -142.6314239502 
343557.7812500000 -142.5914001465 
344350.0625000000 -142.5477447510 
345143.8125000000 -142.5083312988 
345939.4062500000 -142.4788055420 
346736.8125000000 -142.4607391357 
347536.0625000000 -142.4491882324 
348337.1562500000 -142.4409179688 
349140.5000000000 -142.4318695068 
349945.2812500000 -142.4203186035 
350751.9375000000 -142.4093322754 
351560.4375000000 -142.4020996094 
352370.8125000000 -142.4002227783 
353183.0625000000 -142.4031372070 
353997.1562500000 -142.4090423584 
354813.5312500000 -142.4164276123 
355631.4062500000 -142.4250030518 
356451.1562500000 -142.4355926514 
357272.8125000000 -142.4490661621 
358096.3437500000 -142.4653472900 
358921.7812500000 -142.4833984375 
359749.5312500000 -142.5119171143 
360578.7812500000 -142.5444030762 
361409.9375000000 -142.5732727051 
362243.0000000000 -142.6105651855 
363078.0000000000 -142.6555938721 
363914.9375000000 -142.7038269043 
364753.7812500000 -142.7480316162 
365594.9687500000 -142.7809143066 
366437.6875000000 -142.7983245850 
367282.3437500000 -142.8012084961 
368128.9687500000 -142.7922210693 
368977.5312500000 -142.7891082764 
369828.0312500000 -142.7987213135 
370680.5312500000 -142.8163146973 
371535.3750000000 -142.8371887207 
372391.7812500000 -142.8563232422 
373250.1875000000 -142.8707733154 
374110.5625000000 -142.8802337646 
374972.9062500000 -142.8857879639 
375837.2500000000 -142.8803710938 
376703.9687500000 -142.8658752441 
377572.3125000000 -142.8424072266 
378442.6562500000 -142.8130645752 
379314.9687500000 -142.7832794189 
380189.3437500000 -142.7582244873 
381065.6875000000 -142.7343902588 
381944.0625000000 -142.7195129395 
382824.9062500000 -142.7103576660 
383707.3437500000 -142.6996459961 
384591.8125000000 -142.6876678467 
385478.3125000000 -142.6746978760 
386366.8750000000 -142.6473693848 
387257.5000000000 -142.5991210938 
388150.5625000000 -142.5442810059 
389045.2812500000 -142.4718627930 
389942.0625000000 -142.3893890381 
390840.9062500000 -142.3102416992 
391741.8125000000 -142.2356262207 
392644.8125000000 -142.2316589355 
393549.8750000000 -142.2794799805 
394457.4687500000 -142.3560943604 
395366.7187500000 -142.4476623535 
396278.0937500000 -142.5787506104 
397191.5312500000 -142.6795501709 
398107.0937500000 -142.7206268311 
399024.7500000000 -142.7440948486 
399944.9687500000 -142.7531585693 
400866.8750000000 -142.7453155518 
401790.9062500000 -142.7239532471 
402717.0625000000 -142.7069702148 
403645.3437500000 -142.6924285889 
404575.7812500000 -142.6818389893 
405508.3437500000 -142.6703033447 
406443.5312500000 -142.6560363770 
407380.4062500000 -142.6422424316 
408319.4375000000 -142.6272735596 
409260.6562500000 -142.6113281250 
410204.0312500000 -142.6054687500 
411149.5625000000 -142.6034851074 
412097.3125000000 -142.5954132080 
413047.6562500000 -142.5616455078 
413999.7812500000 -142.5135040283 
414954.0625000000 -142.4873046875 
415910.5625000000 -142.4793395996 
416869.2812500000 -142.5158233643 
417830.1875000000 -142.5902404785 
418793.7812500000 -142.6460418701 
419759.1250000000 -142.6902923584 
420726.6875000000 -142.7152099609 
421696.5000000000 -142.6970214844 
422668.5312500000 -142.6616668701 
423642.8125000000 -142.6144714355 
424619.3437500000 -142.5333099365 
425598.5937500000 -142.4598083496 
426579.6250000000 -142.4289398193 
427562.9375000000 -142.4248199463 
428548.5000000000 -142.4591827393 
429536.3125000000 -142.4959564209 
430526.4375000000 -142.5307006836 
431519.3125000000 -142.5580749512 
432514.0000000000 -142.5517730713 
433510.9687500000 -142.5278778076 
434510.2500000000 -142.4807586670 
435511.8125000000 -142.4412689209 
436515.6875000000 -142.4301300049 
437521.9062500000 -142.4421386719 
438530.9062500000 -142.4756469727 
439541.7500000000 -142.5026397705 
440554.9062500000 -142.5325469971 
441570.4375000000 -142.5435180664 
442588.2812500000 -142.5369720459 
443608.4687500000 -142.5106658936 
444631.0312500000 -142.4753112793 
445656.4062500000 -142.4526062012 
446683.6875000000 -142.4339294434 
447713.3125000000 -142.4399261475 
448745.3437500000 -142.4633026123 
449779.7187500000 -142.5247039795 
450816.5000000000 -142.6043701172 
451856.1562500000 -142.6611175537 
452897.7187500000 -142.7327270508 
453941.6875000000 -142.7762145996 
454988.0625000000 -142.7731781006 
456036.8437500000 -142.7366943359 
457088.0312500000 -142.6983184814 
458141.6562500000 -142.6390686035 
459198.1875000000 -142.5927581787 
460256.6875000000 -142.5766296387 
461317.6250000000 -142.5747528076 
462380.9687500000 -142.5858917236 
463446.8125000000 -142.5927276611 
464515.0937500000 -142.5845489502 
465586.3437500000 -142.5698089600 
466659.5312500000 -142.5473785400 
467735.2187500000 -142.5382995605 
468813.3750000000 -142.5529479980 
469894.0312500000 -142.5746002197 
470977.1875000000 -142.5738220215 
472062.8125000000 -142.5389404297 
473151.4687500000 -142.4979400635 
474242.1250000000 -142.4403533936 
475335.2812500000 -142.4133148193 
476430.9687500000 -142.4431304932 
477529.1562500000 -142.5142974854 
478629.9062500000 -142.6118774414 
479733.7187500000 -142.7032470703 
480839.5312500000 -142.7439422607 
481947.9062500000 -142.7575531006 
483058.8125000000 -142.7257385254 
484172.3125000000 -142.6616668701 
485288.3437500000 -142.5995330811 
486406.9687500000 -142.5703125000 
487528.7187500000 -142.5806732178 
488652.5000000000 -142.6288299561 
489778.8750000000 -142.6769256592 
490907.8437500000 -142.6812133789 
492039.4375000000 -142.6388092041 
493173.6250000000 -142.5670928955 
494310.4375000000 -142.5045928955 
495450.3750000000 -142.4709167480 
496592.4375000000 -142.4539947510 
497737.1250000000 -142.4422454834 
498884.4375000000 -142.4303131104 
500034.4062500000 -142.4255828857 
501187.0000000000 -142.4343414307 
502342.8437500000 -142.4617767334 
503500.7812500000 -142.4969482422 
504661.3750000000 -142.5242156982 
505824.6562500000 -142.5341339111 
506990.6250000000 -142.5245056152 
508159.2812500000 -142.5109100342 
509330.6250000000 -142.5050811768 
510505.2187500000 -142.5053710938 
511681.9687500000 -142.5035705566 
512861.4375000000 -142.4969940186 
514043.6250000000 -142.4938201904 
515228.5312500000 -142.5072479248 
516416.1562500000 -142.5239562988 
517607.0937500000 -142.5295410156 
518800.2187500000 -142.5222625732 
519996.0937500000 -142.5107879639 
521194.7187500000 -142.5078125000 
522396.1250000000 -142.5207824707 
523600.2812500000 -142.5565490723 
524807.1875000000 -142.5960998535 
526017.5000000000 -142.6461639404 
527230.0000000000 -142.6958312988 
528445.3125000000 -142.7238159180 
529663.4375000000 -142.7069549561 
530884.3125000000 -142.6533660889 
532108.0625000000 -142.5739898682 
533335.1875000000 -142.4890289307 
534564.5625000000 -142.4159393311 
535796.7500000000 -142.3638305664 
537031.8125000000 -142.3747406006 
538269.6875000000 -142.4446258545 
539510.4375000000 -142.5554046631 
540754.0625000000 -142.6882629395 
542001.1250000000 -142.8377685547 
543250.5000000000 -142.9033660889 
544502.7500000000 -142.9206542969 
545757.8750000000 -142.9024963379 
547015.8750000000 -142.8724670410 
548276.7500000000 -142.8380126953 
549540.5625000000 -142.7991485596 
550807.9375000000 -142.7792816162 
552077.5625000000 -142.7648620605 
553350.1250000000 -142.7509307861 
554625.6875000000 -142.7538757324 
555904.1250000000 -142.7789001465 
557185.5000000000 -142.8180847168 
558470.5000000000 -142.8247528076 
559757.8125000000 -142.7976989746 
561048.0625000000 -142.7448883057 
562341.3125000000 -142.7142791748 
563637.5625000000 -142.7022247314 
564936.8125000000 -142.7043762207 
566239.0000000000 -142.7162780762 
567544.8750000000 -142.7304840088 
568853.0625000000 -142.7597656250 
570164.3125000000 -142.8267669678 
571478.6250000000 -142.8853912354 
572795.8750000000 -142.9142608643 
574116.2500000000 -142.8561706543 
575440.2500000000 -142.6728668213 
576766.6875000000 -142.5085449219 
578096.1875000000 -142.4034423828 
579428.6875000000 -142.4053344727 
580764.3125000000 -142.5209503174 
582103.0625000000 -142.6043395996 
583444.8125000000 -142.6457366943 
584790.3750000000 -142.6807708740 
586138.3125000000 -142.7440338135 
587489.4375000000 -142.8085021973 
588843.6250000000 -142.8638916016 
590200.9375000000 -142.9013519287 
591561.4375000000 -142.8907470703 
592925.0000000000 -142.8423767090 
594292.3750000000 -142.7976379395 
595662.2500000000 -142.7692871094 
597035.3125000000 -142.7734985352 
598411.5000000000 -142.8101348877 
599790.9375000000 -142.8394012451 
601173.4375000000 -142.8476715088 
602559.8750000000 -142.8472442627 
603948.8125000000 -142.8411254883 
605340.9375000000 -142.8307037354 
606736.3125000000 -142.8209838867 
608134.8750000000 -142.8211364746 
609536.6875000000 -142.8352661133 
610941.6875000000 -142.8708190918 
612350.6250000000 -142.9396972656 
613762.1250000000 -142.9988861084 
615176.9375000000 -143.0127258301 
616594.9375000000 -142.9921417236 
618016.2500000000 -142.9763336182 
619440.8125000000 -142.9718475342 
620869.3750000000 -142.9780883789 
622300.5000000000 -142.9948577881 
623734.9375000000 -143.0241851807 
625172.6875000000 -143.0658721924 
626613.7500000000 -143.1188507080 
628058.1250000000 -143.1767730713 
629505.8750000000 -143.2100982666 
630957.6250000000 -143.1981201172 
632412.0000000000 -143.1442260742 
633869.7500000000 -143.0469970703 
635330.8750000000 -142.9788818359 
636795.3750000000 -142.9860687256 
638263.2500000000 -143.0583190918 
639735.1875000000 -143.1564483643 
641209.8125000000 -143.2579040527 
642687.8750000000 -143.3414459229 
644169.3125000000 -143.3661041260 
645654.1250000000 -143.3172454834 
647142.4375000000 -143.2423095703 
648634.1250000000 -143.2006988525 
650130.0000000000 -143.1896209717 
651628.5625000000 -143.1479034424 
653130.6250000000 -143.0548248291 
654636.1250000000 -142.9842529297 
656145.1250000000 -143.0137786865 
657657.6250000000 -143.0955200195 
659173.5625000000 -143.1920471191 
660693.6875000000 -143.2796783447 
662216.6250000000 -143.2870178223 
663743.1250000000 -143.2378387451 
665273.0625000000 -143.2046508789 
666806.5625000000 -143.2711639404 
668343.6250000000 -143.3741760254 
669884.9375000000 -143.3599548340 
671429.0625000000 -143.2579345703 
672976.7500000000 -143.1802825928 
674528.0000000000 -143.2076873779 
676082.8750000000 -143.3079681396 
677641.2500000000 -143.3876953125 
679203.3125000000 -143.3931274414 
680769.6250000000 -143.3415527344 
682338.8750000000 -143.2759399414 
683911.6875000000 -143.2246856689 
685488.1875000000 -143.1942749023 
687068.2500000000 -143.1794891357 
688652.0000000000 -143.1783752441 
690240.1875000000 -143.1985168457 
691831.1875000000 -143.2461395264 
693425.9375000000 -143.3083648682 
695024.3125000000 -143.3733367920 
696626.4375000000 -143.4364013672 
698232.1875000000 -143.5060272217 
699841.6875000000 -143.5651855469 
701455.6250000000 -143.5740203857 
703072.5000000000 -143.5433502197 
704693.1250000000 -143.5168914795 
706317.5000000000 -143.5030364990 
707945.6250000000 -143.4777526855 
709577.5000000000 -143.4331359863 
711213.8750000000 -143.4011688232 
712853.3125000000 -143.3740081787 
714496.5000000000 -143.3397674561 
716143.4375000000 -143.3147888184 
717794.1875000000 -143.2954864502 
719448.7500000000 -143.2516326904 
721107.1250000000 -143.2135314941 
722770.1250000000 -143.2203674316 
724436.1875000000 -143.2527465820 
726106.0625000000 -143.2873992920 
727779.8125000000 -143.3226165771 
729457.3750000000 -143.3647308350 
731138.8125000000 -143.4030151367 
732824.1250000000 -143.4224395752 
734514.1875000000 -143.4030609131 
736207.2500000000 -143.3369598389 
737904.3125000000 -143.2830657959 
739605.1875000000 -143.1468353271 
741310.0625000000 -141.1251983643 
743018.8125000000 -133.1958312988 
744732.3750000000 -126.8457794189 
746449.0000000000 -123.4193954468 
748169.6250000000 -121.7218246460 
749894.1875000000 -122.0132751465 
751622.7500000000 -124.7850112915 
753355.3125000000 -129.0276336670 
755091.8750000000 -134.9353790283 
756833.2500000000 -141.4642791748 
758577.7500000000 -143.2612457275 
760326.3750000000 -143.2910919189 
762078.9375000000 -143.2971496582 
763835.6250000000 -143.3681640625 
765596.3125000000 -143.4665985107 
767361.8750000000 -143.5337066650 
769130.6875000000 -143.5263519287 
770903.6250000000 -143.4965209961 
772680.6250000000 -143.5032806396 
774461.6875000000 -143.5308380127 
776246.8750000000 -143.5423431396 
778036.1875000000 -143.5166320801 
779830.4375000000 -143.4609832764 
781628.0000000000 -143.4458618164 
783429.7500000000 -143.4569396973 
785235.6250000000 -143.3920745850 
787045.6250000000 -143.2820892334 
788859.8125000000 -143.1889190674 
790678.1875000000 -143.2095031738 
792501.6250000000 -143.3019104004 
794328.4375000000 -143.4241485596 
796159.3750000000 -143.4864196777 
797994.6250000000 -143.4572906494 
799834.0000000000 -143.4055938721 
801677.6875000000 -143.4082946777 
803526.5000000000 -143.4569702148 
805378.6875000000 -143.4886627197 
807235.1250000000 -143.4826507568 
809095.8750000000 -143.4546813965 
810960.9375000000 -143.4004364014 
812830.2500000000 -143.3585815430 
814703.8750000000 -143.3928375244 
816582.6875000000 -143.4775543213 
818465.0000000000 -143.5441741943 
820351.6250000000 -143.5903320312 
822242.5625000000 -143.6283111572 
824137.8750000000 -143.6398010254 
826037.6250000000 -143.5960693359 
827942.5625000000 -143.5023040771 
829851.0625000000 -143.3771057129 
831763.9375000000 -143.3368225098 
833681.1875000000 -143.4558868408 
835602.8750000000 -143.6091461182 
837529.0000000000 -143.6233978271 
839459.5625000000 -143.5453796387 
841395.5000000000 -143.4496917725 
843335.0000000000 -143.3627319336 
845278.9375000000 -143.3618469238 
847227.3750000000 -143.4503173828 
849180.2500000000 -143.5786132812 
851137.6875000000 -143.6962738037 
853100.5625000000 -143.7447814941 
855067.0000000000 -143.7360382080 
857038.0000000000 -143.7683105469 
859013.5625000000 -143.8497467041 
860993.6250000000 -143.8509979248 
862978.3125000000 -143.7025299072 
864967.5000000000 -143.5565643311 
866962.2500000000 -143.5588989258 
868960.6875000000 -143.5895690918 
870963.6875000000 -143.5781707764 
872971.3125000000 -143.5451202393 
874983.6250000000 -143.5356903076 
877000.5000000000 -143.5240173340 
879022.0625000000 -143.4447937012 
881049.2500000000 -143.3170776367 
883080.1250000000 -143.2571716309 
885115.6875000000 -143.2890319824 
887155.9375000000 -143.4183349609 
889200.8750000000 -143.4995727539 
891250.5625000000 -143.4882812500 
893305.9375000000 -143.4922943115 
895365.0625000000 -143.5644531250 
897428.9375000000 -143.6247558594 
899497.5625000000 -143.6472778320 
901571.0000000000 -143.6664886475 
903649.1875000000 -143.6741485596 
905732.1250000000 -143.6397857666 
907820.9375000000 -143.6052856445 
909913.5000000000 -143.6562805176 
912010.9375000000 -143.7267303467 
914113.1875000000 -143.7551269531 
916220.2500000000 -143.6855926514 
918332.1875000000 -143.5847015381 
920450.0625000000 -143.5694732666 
922571.7500000000 -143.5843353271 
924698.3750000000 -143.6168823242 
926829.8125000000 -143.6986694336 
928966.2500000000 -143.6751403809 
931107.5625000000 -143.5635070801 
933253.8750000000 -143.5080261230 
935406.0625000000 -143.5263824463 
937562.2500000000 -143.5012359619 
939723.4375000000 -143.4571838379 
941889.5625000000 -143.4853515625 
944060.6875000000 -143.5060272217 
946236.8125000000 -143.5200347900 
948419.0000000000 -143.6166076660 
950605.1250000000 -143.6800079346 
952796.3750000000 -143.6366424561 
954992.6250000000 -143.5652313232 
957193.9375000000 -143.5426940918 
959400.3750000000 -143.5440521240 
961611.8125000000 -143.5455322266 
963829.5000000000 -143.5962219238 
966051.1875000000 -143.6819000244 
968278.0000000000 -143.7407226562 
970509.9375000000 -143.7572479248 
972747.0625000000 -143.6837921143 
974989.3125000000 -143.5835723877 
977236.6875000000 -143.5641479492 
979490.3750000000 -143.5988922119 
981748.1875000000 -143.6627502441 
984011.1875000000 -143.7357330322 
986279.3750000000 -143.6745758057 
988552.8125000000 -143.5224456787 
990831.5000000000 -143.4899291992 
993116.5625000000 -143.6123199463 
995405.7500000000 -143.7780914307 
997700.2500000000 -143.8578491211 
1000000.0000000000 -143.8252258301 


==> data/fiber_f2_XX.DAT <==
1.0000000000 -82.4615707397 
1.0023052692 -82.8251419067 
1.0046157837 -83.1886978149 
1.0069316626 -83.5596694946 
1.0092529058 -83.9855117798 
1.0115795135 -84.4113616943 
1.0139113665 -84.8371887207 
1.0162487030 -85.2630310059 
1.0185914040 -85.9176864624 
1.0209394693 -86.7441558838 
1.0232930183 -87.5706558228 
1.0256519318 -88.3971328735 
1.0280163288 -89.1674270630 
1.0303860903 -89.1986618042 
1.0327614546 -89.2298965454 
1.0351421833 -89.2611236572 
1.0375283957 -89.2923583984 
1.0399202108 -88.9467544556 
1.0423173904 -88.3665695190 
1.0447201729 -87.7863616943 
1.0471285582 -87.2061462402 
1.0495424271 -86.7732849121 
1.0519618988 -86.9042053223 
1.0543868542 -87.0351257324 
1.0568175316 -87.1660537720 
1.0592536926 -87.2969741821 
1.0616955757 -87.2776184082 
1.0641430616 -87.2301483154 
1.0665961504 -87.1826782227 
1.0690548420 -87.1352081299 
1.0715192556 -86.5078811646 
1.0739893913 -85.3474578857 
1.0764652491 -84.1870193481 
1.0789467096 -83.0266342163 
1.0814340115 -81.9287643433 
1.0839269161 -81.0266265869 
1.0864256620 -80.1244583130 
1.0889301300 -79.2222976685 
1.0914403200 -78.3223953247 
1.0939563513 -77.8518981934 
1.0964782238 -77.3813934326 
1.0990058184 -76.9109115601 
1.1015392542 -76.4404144287 
1.1040786505 -76.2343521118 
1.1066237688 -76.0906982422 
1.1091748476 -75.9470443726 
1.1117317677 -75.8033981323 
1.1142945290 -75.8480224609 
1.1168632507 -75.9926452637 
1.1194379330 -76.1372680664 
1.1220184565 -76.2818908691 
1.1246049404 -76.5899047852 
1.1271975040 -77.0390548706 
1.1297959089 -77.4881744385 
1.1324003935 -77.9373092651 
1.1350108385 -78.5495529175 
1.1376272440 -79.3542785645 
1.1402497292 -80.1590270996 
1.1428782940 -80.9637832642 
1.1455129385 -81.6837615967 
1.1481536627 -82.2860183716 
1.1508003473 -82.8882446289 
1.1534532309 -83.4904937744 
1.1561121941 -83.8179473877 
1.1587773561 -83.7594985962 
1.1614485979 -83.7010498047 
1.1641260386 -83.6425933838 
1.1668096781 -83.6954803467 
1.1694993973 -83.8845748901 
1.1721953154 -84.0736618042 
1.1748975515 -84.2627639771 
1.1776059866 -84.2786102295 
1.1803206205 -84.1341857910 
1.1830415726 -83.9897460938 
1.1857687235 -83.8453140259 
1.1885021925 -83.5671539307 
1.1912419796 -83.2085266113 
1.1939880848 -82.8499069214 
1.1967405081 -82.4912796021 
1.1994993687 -82.2901229858 
1.2022644281 -82.1376342773 
1.2050359249 -81.9851303101 
1.2078138590 -81.8326339722 
1.2105981112 -81.8084793091 
1.2133888006 -81.7928695679 
1.2161860466 -81.7772598267 
1.2189896107 -81.7596282959 
1.2217996120 -81.7300415039 
1.2246161699 -81.7004547119 
1.2274392843 -81.6708679199 
1.2302688360 -81.6072463989 
1.2331048250 -81.4891433716 
1.2359474897 -81.3710250854 
1.2387965918 -81.2529220581 
1.2416522503 -81.0987854004 
1.2445145845 -80.9258117676 
1.2473834753 -80.7528305054 
1.2502590418 -80.5798492432 
1.2531411648 -80.3947143555 
1.2560299635 -80.2090835571 
1.2589254379 -80.0234375000 
1.2618275881 -79.8525314331 
1.2647362947 -79.7167510986 
1.2676519156 -79.5809631348 
1.2705740929 -79.4451828003 
1.2735030651 -79.4063415527 
1.2764388323 -79.4171752930 
1.2793812752 -79.4280090332 
1.2823306322 -79.4530715942 
1.2852866650 -79.7132492065 
1.2882494926 -79.9734268188 
1.2912192345 -80.2336120605 
1.2941958904 -80.6667480469 
1.2971792221 -81.2852935791 
1.3001695871 -81.9038772583 
1.3031667471 -82.5224304199 
1.3061708212 -83.5734481812 
1.3091819286 -84.6534423828 
1.3121999502 -85.7334289551 
1.3152248859 -86.7338256836 
1.3182567358 -87.6245574951 
1.3212956190 -88.5153045654 
1.3243415356 -89.4060592651 
1.3273944855 -88.6622695923 
1.3304544687 -87.8000030518 
1.3335214853 -86.9377441406 
1.3365955353 -86.0765533447 
1.3396767378 -85.2165222168 
1.3427649736 -84.3565063477 
1.3458603621 -83.5145034790 
1.3489629030 -83.1200103760 
1.3520725965 -82.7255172729 
1.3551894426 -82.3310241699 
1.3583134413 -82.1986923218 
1.3614447117 -82.2187042236 
1.3645831347 -82.2387237549 
1.3677288294 -82.3683547974 
1.3708817959 -82.8221817017 
1.3740419149 -83.2759933472 
1.3772094250 -83.7298202515 
1.3803843260 -84.2878723145 
1.3835663795 -84.8575973511 
1.3867558241 -85.4273300171 
1.3899526596 -85.4616851807 
1.3931567669 -85.0939941406 
1.3963683844 -84.7262954712 
1.3995872736 -84.4017257690 
1.4028136730 -84.1946716309 
1.4060475826 -83.9876098633 
1.4092887640 -83.7805557251 
1.4125375748 -84.0325927734 
1.4157937765 -84.2888946533 
1.4190574884 -84.5452041626 
1.4223288298 -84.9379501343 
1.4256075621 -85.3792114258 
1.4288939238 -85.8204727173 
1.4321879148 -85.8312911987 
1.4354894161 -85.4263000488 
1.4387985468 -85.0213012695 
1.4421153069 -84.6470184326 
1.4454398155 -84.3431930542 
1.4487718344 -84.0393829346 
1.4521116018 -83.7507095337 
1.4554591179 -83.5711364746 
1.4588142633 -83.3915634155 
1.4621771574 -83.2119979858 
1.4655478001 -82.7212982178 
1.4689263105 -82.2187423706 
1.4723124504 -81.7162017822 
1.4757065773 -81.2749557495 
1.4791084528 -80.8464965820 
1.4825180769 -80.4180374146 
1.4859356880 -80.2128067017 
1.4893610477 -80.0968246460 
1.4927943945 -79.9808425903 
1.4962356091 -80.1426696777 
1.4996848106 -80.4724197388 
1.5031419992 -80.8021697998 
1.5066070557 -80.9186019897 
1.5100802183 -80.8633575439 
1.5135612488 -80.8081130981 
1.5170503855 -80.2730865479 
1.5205475092 -79.2703933716 
1.5240527391 -78.2676925659 
1.5275660753 -77.4695739746 
1.5310875177 -76.8931579590 
1.5346169472 -76.3167724609 
1.5381547213 -75.9034957886 
1.5417004824 -75.6709747314 
1.5452544689 -75.4384460449 
1.5488165617 -75.2820053101 
1.5523869991 -75.2048797607 
1.5559656620 -75.1277465820 
1.5595525503 -75.0590667725 
1.5631476641 -74.9980316162 
1.5667510033 -74.9369888306 
1.5703628063 -74.8854980469 
1.5739828348 -74.8408966064 
1.5776112080 -74.7962951660 
1.5812480450 -74.8138351440 
1.5848932266 -74.8639450073 
1.5885467529 -74.9140625000 
1.5922087431 -75.0726013184 
1.5958790779 -75.2670669556 
1.5995579958 -75.4615325928 
1.6032453775 -75.7963638306 
1.6069412231 -76.1529922485 
1.6106456518 -76.5096282959 
1.6143585443 -77.0426635742 
1.6180800200 -77.5758972168 
1.6218100786 -78.1422271729 
1.6255487204 -78.8946304321 
1.6292960644 -79.6470489502 
1.6330519915 -80.5099258423 
1.6368165016 -81.6056900024 
1.6405898333 -82.7014999390 
1.6443717480 -83.8573379517 
1.6481623650 -85.0707168579 
1.6519618034 -86.2841186523 
1.6557699442 -86.4728469849 
1.6595869064 -86.2587661743 
1.6634126902 -86.0446853638 
1.6672471762 -86.3903350830 
1.6710906029 -86.7699661255 
1.6749428511 -87.1659622192 
1.6788040400 -87.6339111328 
1.6826740503 -88.1018524170 
1.6865530014 -87.8557434082 
1.6904408932 -86.7200698853 
1.6943378448 -85.5843658447 
1.6982436180 -85.1551132202 
1.7021585703 -84.9972839355 
1.7060823441 -84.8516769409 
1.7100152969 -85.4325485229 
1.7139573097 -86.0134124756 
1.7179083824 -86.4489517212 
1.7218686342 -86.5859451294 
1.7258379459 -86.7229461670 
1.7298164368 -86.6378784180 
1.7338039875 -86.4357757568 
1.7378008366 -86.2336654663 
1.7418068647 -87.0325927734 
1.7458221912 -87.8329772949 
1.7498466969 -88.7196121216 
1.7538805008 -89.7606658936 
1.7579236031 -90.8017120361 
1.7619761229 -90.0150375366 
1.7660378218 -88.5671463013 
1.7701089382 -87.1996612549 
1.7741894722 -86.3903045654 
1.7782794237 -85.5809478760 
1.7823786736 -84.5812988281 
1.7864875793 -83.4149017334 
1.7906057835 -82.2485580444 
1.7947336435 -81.2471160889 
1.7988709211 -80.2533721924 
1.8030177355 -79.3676147461 
1.8071740866 -78.6483078003 
1.8113400936 -77.9289779663 
1.8155156374 -77.3784942627 
1.8197008371 -76.8586578369 
1.8238956928 -76.3845367432 
1.8281002045 -76.0103149414 
1.8323144913 -75.6360855103 
1.8365383148 -75.3682022095 
1.8407719135 -75.1275100708 
1.8450154066 -74.9355697632 
1.8492685556 -74.8611831665 
1.8535315990 -74.7867965698 
1.8578044176 -74.8944168091 
1.8620871305 -75.0463180542 
1.8663797379 -75.2933120728 
1.8706822395 -75.7336196899 
1.8749945164 -76.1739044189 
1.8793168068 -76.8880310059 
1.8836491108 -77.6433868408 
1.8879913092 -78.4669723511 
1.8923436403 -79.3839111328 
1.8967058659 -80.3008193970 
1.9010783434 -80.8147659302 
1.9054607153 -81.3243408203 
1.9098532200 -81.4172821045 
1.9142559767 -81.1957931519 
1.9186687469 -80.9595413208 
1.9230917692 -80.6478652954 
1.9275249243 -80.3361892700 
1.9319683313 -80.3960952759 
1.9364219904 -80.5663452148 
1.9408857822 -81.1103286743 
1.9453600645 -82.2357025146 
1.9498445988 -83.3775253296 
1.9543395042 -85.1729965210 
1.9588446617 -86.9684295654 
1.9633603096 -86.2729797363 
1.9678863287 -84.3544540405 
1.9724227190 -83.0623397827 
1.9769695997 -83.0450592041 
1.9815269709 -83.0288314819 
1.9860949516 -84.3666076660 
1.9906733036 -85.7043380737 
1.9952623844 -86.4670562744 
1.9998618364 -86.9647369385 
2.0044720173 -87.0619430542 
2.0090928078 -86.5074081421 
2.0137240887 -85.9135284424 
2.0183663368 -84.9158935547 
2.0230190754 -83.9183044434 
2.0276827812 -82.7828445435 
2.0323569775 -81.6148834229 
2.0370419025 -80.8736343384 
2.0417380333 -80.4941253662 
2.0464446545 -80.3352279663 
2.0511622429 -80.7294464111 
2.0558905602 -81.1682968140 
2.0606298447 -82.6590805054 
2.0653800964 -84.1498794556 
2.0701413155 -86.6756362915 
2.0749135017 -89.4477081299 
2.0796966553 -88.7964248657 
2.0844910145 -85.7296371460 
2.0892961025 -83.5279159546 
2.0941123962 -82.7605590820 
2.0989398956 -82.0963821411 
2.1037786007 -81.9114074707 
2.1086282730 -81.7264328003 
2.1134889126 -82.0244750977 
2.1183612347 -82.3277359009 
2.1232445240 -83.0809173584 
2.1281390190 -83.9379577637 
2.1330449581 -84.8086471558 
2.1379621029 -85.6868057251 
2.1428906918 -86.0422897339 
2.1478304863 -85.8559951782 
2.1527817249 -85.7621078491 
2.1577444077 -85.8425979614 
2.1627185345 -86.0448760986 
2.1677041054 -86.6992340088 
2.1727013588 -87.3160476685 
2.1777098179 -87.5462341309 
2.1827299595 -87.7764205933 
2.1877615452 -87.0054092407 
2.1928048134 -86.2089233398 
2.1978600025 -85.4239807129 
2.2029263973 -84.6408309937 
2.2080047131 -83.9816131592 
2.2130947113 -83.3575363159 
2.2181963921 -82.8760375977 
2.2233099937 -82.4567794800 
2.2284350395 -82.1991500854 
2.2335722446 -82.0392532349 
2.2387211323 -82.0243148804 
2.2438819408 -82.1233062744 
2.2490546703 -82.3172607422 
2.2542390823 -82.6036987305 
2.2594358921 -82.9056701660 
2.2646441460 -83.2256240845 
2.2698647976 -83.5184020996 
2.2750973701 -83.7749176025 
2.2803421021 -84.0772018433 
2.2855987549 -84.4470443726 
2.2908678055 -84.9251480103 
2.2961485386 -85.5734252930 
2.3014416695 -86.0162124634 
2.3067471981 -86.1274566650 
2.3120646477 -85.8710327148 
2.3173947334 -85.0294876099 
2.3227367401 -84.3606491089 
2.3280913830 -83.9525756836 
2.3334581852 -83.8856506348 
2.3388371468 -84.2902755737 
2.3442287445 -85.1506652832 
2.3496327400 -86.5677108765 
2.3550493717 -88.2032852173 
2.3604781628 -90.0667419434 
2.3659198284 -90.1702575684 
2.3713736534 -88.7597503662 
2.3768401146 -87.2350616455 
2.3823194504 -85.6323165894 
2.3878111839 -84.7256088257 
2.3933157921 -84.1776123047 
2.3988327980 -84.3517074585 
2.4043629169 -84.7875366211 
2.4099054337 -85.8851013184 
2.4154608250 -87.1313247681 
2.4210290909 -88.1200714111 
2.4266099930 -89.0770721436 
2.4322040081 -89.2390365601 
2.4378108978 -89.3805770874 
2.4434306622 -89.3642959595 
2.4490633011 -89.4152603149 
2.4547088146 -89.6907501221 
2.4603676796 -89.8695220947 
2.4660391808 -89.8721084595 
2.4717242718 -89.5840377808 
2.4774219990 -88.9891967773 
2.4831330776 -88.3159027100 
2.4888572693 -87.5958862305 
2.4945948124 -86.8657073975 
2.5003454685 -86.1325607300 
2.5061092377 -85.6872787476 
2.5118863583 -85.3349456787 
2.5176768303 -85.6704940796 
2.5234808922 -86.1942596436 
2.5292980671 -87.2386932373 
2.5351285934 -87.2656326294 
2.5409727097 -86.0211029053 
2.5468301773 -85.1148223877 
2.5527012348 -84.4061355591 
2.5585858822 -84.6802825928 
2.5644841194 -85.1870117188 
2.5703957081 -86.5799942017 
2.5763211250 -87.7224731445 
2.5822601318 -88.0543670654 
2.5882127285 -87.5456771851 
2.5941793919 -86.0200576782 
2.6001594067 -84.8103485107 
2.6061534882 -83.7517700195 
2.6121613979 -83.5073394775 
2.6181831360 -83.4569473267 
2.6242184639 -84.0576934814 
2.6302678585 -84.5515747070 
2.6363313198 -84.8787612915 
2.6424086094 -84.8344421387 
2.6485002041 -84.5839004517 
2.6546056271 -85.0116271973 
2.6607251167 -85.6669845581 
2.6668586731 -87.0827255249 
2.6730062962 -87.6382675171 
2.6791684628 -87.1072387695 
2.6853444576 -86.7099685669 
2.6915347576 -86.3649597168 
2.6977393627 -86.1061477661 
2.7039585114 -85.3187255859 
2.7101917267 -83.3109512329 
2.7164392471 -81.9303894043 
2.7227013111 -80.9637222290 
2.7289776802 -81.0628738403 
2.7352688313 -81.5181655884 
2.7415740490 -82.8452377319 
2.7478942871 -83.9140548706 
2.7542285919 -84.7650451660 
2.7605779171 -85.1133651733 
2.7669415474 -85.8808898926 
2.7733199596 -88.6049118042 
2.7797133923 -90.4137725830 
2.7861211300 -91.4464340210 
2.7925438881 -91.3457183838 
2.7989811897 -91.7115936279 
2.8054337502 -94.0303955078 
2.8119008541 -93.2334365845 
2.8183827400 -90.3293609619 
2.8248801231 -87.4426651001 
2.8313920498 -85.0715332031 
2.8379189968 -83.7395706177 
2.8444609642 -83.1661834717 
2.8510184288 -82.9827728271 
2.8575904369 -83.5716323853 
2.8641779423 -84.4754257202 
2.8707807064 -85.7222137451 
2.8773982525 -86.2332687378 
2.8840315342 -86.3735580444 
2.8906798363 -85.8128128052 
2.8973436356 -85.7675704956 
2.9040226936 -86.0216369629 
2.9107170105 -86.8338394165 
2.9174270630 -87.0082244873 
2.9241523743 -86.5691070557 
2.9308931828 -84.9647140503 
2.9376497269 -83.3677291870 
2.9444217682 -81.9302368164 
2.9512093067 -81.1037368774 
2.9580123425 -80.6319961548 
2.9648313522 -80.7991561890 
2.9716658592 -81.3894042969 
2.9785165787 -82.1420364380 
2.9853825569 -82.6862716675 
2.9922647476 -82.7621078491 
2.9991624355 -82.5271453857 
3.0060760975 -82.4656143188 
3.0130059719 -83.1665802002 
3.0199515820 -84.5599670410 
3.0269134045 -89.6095199585 
3.0338912010 -92.2802429199 
3.0408852100 -92.3268508911 
3.0478949547 -86.8395004272 
3.0549211502 -83.0719680786 
3.0619635582 -81.6854324341 
3.0690219402 -82.5140533447 
3.0760967731 -85.2908325195 
3.0831878185 -90.3410415649 
3.0902955532 -92.3506698608 
3.0974192619 -90.9231414795 
3.1045596600 -85.6442260742 
3.1117162704 -83.5497741699 
3.1188895702 -82.7309799194 
3.1260793209 -83.1854400635 
3.1332857609 -86.3458862305 
3.1405086517 -89.8603057861 
3.1477482319 -92.9301528931 
3.1550047398 -88.2013244629 
3.1622776985 -83.7990875244 
3.1695673466 -79.9437179565 
3.1768739223 -77.7905731201 
3.1841976643 -76.4759292603 
3.1915378571 -75.7723464966 
3.1988949776 -75.8211059570 
3.2062692642 -76.9411621094 
3.2136607170 -79.2648773193 
3.2210688591 -83.0784301758 
3.2284941673 -82.7454833984 
3.2359364033 -81.9627380371 
3.2433960438 -81.1191177368 
3.2508730888 -81.7727890015 
3.2583670616 -83.8253479004 
3.2658782005 -85.5660705566 
3.2734067440 -85.1220169067 
3.2809526920 -82.3329162598 
3.2885165215 -80.2272033691 
3.2960972786 -79.3249588013 
3.3036954403 -79.9009780884 
3.3113110065 -81.0208663940 
3.3189446926 -81.7707366943 
3.3265955448 -81.0680160522 
3.3342640400 -81.3817062378 
3.3419504166 -82.0867309570 
3.3496541977 -82.7387542725 
3.3573763371 -81.6947174072 
3.3651158810 -81.5563888550 
3.3728730679 -82.5788803101 
3.3806481361 -84.7808227539 
3.3884413242 -85.1125488281 
3.3962528706 -83.8634262085 
3.4040818214 -82.5584793091 
3.4119291306 -82.5226211548 
3.4197943211 -83.6296615601 
3.4276781082 -85.4907760620 
3.4355795383 -87.2420578003 
3.4434993267 -87.7526245117 
3.4514372349 -85.2725830078 
3.4593935013 -83.3905105591 
3.4673686028 -82.2413558960 
3.4753615856 -81.8042373657 
3.4833731651 -82.4173736572 
3.4914031029 -83.5929031372 
3.4994518757 -83.7843780518 
3.5075187683 -81.3810195923 
3.5156044960 -79.4451293945 
3.5237085819 -78.3988494873 
3.5318315029 -78.1403045654 
3.5399734974 -78.6020050049 
3.5481340885 -79.9490127563 
3.5563132763 -81.7020111084 
3.5645112991 -83.0559005737 
3.5727281570 -83.8472595215 
3.5809645653 -84.3920898438 
3.5892193317 -85.4576644897 
3.5974934101 -86.8620834351 
3.6057863235 -88.3019027710 
3.6140987873 -89.4025421143 
3.6224300861 -89.3386535645 
3.6307804585 -89.2195968628 
3.6391503811 -89.6568603516 
3.6475393772 -90.8103256226 
3.6559481621 -92.5350875854 
3.6643757820 -92.0150833130 
3.6728229523 -89.5451507568 
3.6812896729 -87.1605606079 
3.6897757053 -85.7705688477 
3.6982820034 -85.3689422607 
3.7068073750 -85.6401062012 
3.7153522968 -85.4493560791 
3.7239170074 -85.1680068970 
3.7325017452 -85.2071762085 
3.7411060333 -85.8892745972 
3.7497301102 -86.3445968628 
3.7583739758 -87.1544952393 
3.7670378685 -89.3417205811 
3.7757220268 -88.7544937134 
3.7844259739 -83.3264465332 
3.7931497097 -81.3521423340 
3.8018937111 -80.5653915405 
3.8106579781 -80.2757110596 
3.8194427490 -80.4214782715 
3.8282475471 -81.1177597046 
3.8370723724 -82.6218490601 
3.8459177017 -85.4056701660 
3.8547837734 -86.0536193848 
3.8636698723 -85.6367187500 
3.8725764751 -85.9615859985 
3.8815035820 -87.7597808838 
3.8904511929 -90.4957122803 
3.8994200230 -92.6369705200 
3.9084091187 -92.6302871704 
3.9174187183 -91.7160339355 
3.9264492989 -90.8764801025 
3.9355010986 -90.7707595825 
3.9445731640 -91.5685272217 
3.9536662102 -92.8728408813 
3.9627802372 -93.7145919800 
3.9719152451 -93.1026535034 
3.9810719490 -92.1846618652 
3.9902491570 -91.5457534790 
3.9994475842 -91.3850555420 
4.0086669922 -91.5925140381 
4.0179076195 -91.9208526611 
4.0271706581 -92.2701721191 
4.0364542007 -93.5892028809 
4.0457587242 -93.9069824219 
4.0550851822 -92.6513748169 
4.0644335747 -93.8223800659 
4.0738029480 -91.8467483521 
4.0831937790 -86.6941452026 
4.0926065445 -84.2309341431 
4.1020407677 -83.4891357422 
4.1114974022 -84.1017761230 
4.1209754944 -86.3890533447 
4.1304750443 -91.1940689087 
4.1399965286 -94.6701431274 
4.1495399475 -95.0421295166 
4.1591062546 -94.7896041870 
4.1686940193 -94.2095870972 
4.1783037186 -92.4733352661 
4.1879353523 -91.1835327148 
4.1975898743 -91.3189468384 
4.2072663307 -89.2619934082 
4.2169651985 -86.1607513428 
4.2266860008 -84.6945343018 
4.2364292145 -84.4307174683 
4.2461957932 -85.3102874756 
4.2559843063 -87.2222824097 
4.2657952309 -88.4489898682 
4.2756285667 -88.6756286621 
4.2854852676 -89.6709899902 
4.2953643799 -93.7104187012 
4.3052659035 -96.5024032593 
4.3151907921 -91.8404235840 
4.3251380920 -90.6788482666 
4.3351092339 -87.5143203735 
4.3451023102 -84.6454086304 
4.3551187515 -83.1106491089 
4.3651580811 -82.7503051758 
4.3752207756 -83.4838256836 
4.3853073120 -85.7029647827 
4.3954162598 -89.3031311035 
4.4055485725 -86.9268646240 
4.4157042503 -84.3585205078 
4.4258837700 -83.0844726562 
4.4360866547 -82.7228469849 
4.4463129044 -83.2931823730 
4.4565625191 -85.2750015259 
4.4668354988 -89.9646530151 
4.4771332741 -89.9880294800 
4.4874539375 -86.5454635620 
4.4977984428 -85.9127044678 
4.5081667900 -86.5779800415 
4.5185589790 -88.3424911499 
4.5289759636 -91.2698822021 
4.5394163132 -92.4732513428 
4.5498805046 -90.6770477295 
4.5603690147 -90.3644790649 
4.5708823204 -91.0488052368 
4.5814189911 -91.9370880127 
4.5919799805 -93.9840164185 
4.6025657654 -96.3423080444 
4.6131753922 -95.1200790405 
4.6238102913 -91.1206512451 
4.6344695091 -88.2947540283 
4.6451525688 -86.7443313599 
4.6558609009 -86.3527297974 
4.6665940285 -86.9566192627 
4.6773514748 -88.3827438354 
4.6881337166 -90.3076248169 
4.6989407539 -92.0289840698 
4.7097730637 -92.5620880127 
4.7206306458 -91.0286331177 
4.7315125465 -89.6201248169 
4.7424197197 -89.6138916016 
4.7533521652 -90.2296676636 
4.7643094063 -90.1227722168 
4.7752928734 -89.0342864990 
4.7863011360 -88.2922515869 
4.7973341942 -88.0472869873 
4.8083934784 -87.9731597900 
4.8194785118 -87.9589080811 
4.8305883408 -88.3661041260 
4.8417239189 -89.8213653564 
4.8528847694 -93.4591979980 
4.8640718460 -96.4295349121 
4.8752851486 -92.5099334717 
4.8865237236 -90.2979049683 
4.8977880478 -89.0155258179 
4.9090785980 -89.0580139160 
4.9203948975 -90.6555175781 
4.9317383766 -93.5372924805 
4.9431071281 -92.7322540283 
4.9545016289 -89.6804351807 
4.9659228325 -88.7519149780 
4.9773712158 -89.0797729492 
4.9888448715 -90.3557281494 
5.0003452301 -91.1758499146 
5.0118722916 -90.6910476685 
5.0234255791 -90.3969802856 
5.0350065231 -90.4408874512 
5.0466132164 -90.2249526978 
5.0582466125 -90.0008163452 
5.0699067116 -90.5692367554 
5.0815939903 -89.5925979614 
5.0933089256 -88.5260620117 
5.1050500870 -88.0964126587 
5.1168184280 -87.8271713257 
5.1286134720 -87.4529418945 
5.1404366493 -87.1419830322 
5.1522865295 -86.8384857178 
5.1641635895 -86.3554611206 
5.1760683060 -85.8433074951 
5.1880002022 -86.3235092163 
5.1999602318 -87.5406417847 
5.2119469643 -89.4236679077 
5.2239618301 -91.7243270874 
5.2360043526 -93.8252029419 
5.2480750084 -94.7880325317 
5.2601728439 -93.8012237549 
5.2722988129 -91.0187683105 
5.2844524384 -89.5143280029 
5.2966341972 -89.5833969116 
5.3088445663 -90.3525466919 
5.3210825920 -91.3266372681 
5.3333487511 -91.0519256592 
5.3456435204 -88.6530075073 
5.3579664230 -88.1298599243 
5.3703184128 -89.5478820801 
5.3826980591 -92.9017257690 
5.3951063156 -103.3156280518 
5.4075431824 -96.5980834961 
5.4200091362 -91.9384384155 
5.4325037003 -89.8425827026 
5.4450263977 -89.4706039429 
5.4575786591 -89.6117706299 
5.4701595306 -90.0999679565 
5.4827699661 -91.3556594849 
5.4954090118 -92.9219970703 
5.5080771446 -93.5671997070 
5.5207743645 -93.5656204224 
5.5335006714 -92.8972702026 
5.5462574959 -90.6556854248 
5.5590424538 -88.6246948242 
5.5718574524 -88.2068252563 
5.5847015381 -88.8004989624 
5.5975761414 -90.0711746216 
5.6104798317 -90.2295150757 
5.6234130859 -88.0467910767 
5.6363763809 -87.1892013550 
5.6493692398 -87.4859008789 
5.6623930931 -89.0112838745 
5.6754460335 -93.0707473755 
5.6885290146 -94.7627029419 
5.7016425133 -94.3203430176 
5.7147865295 -94.2210693359 
5.7279605865 -92.1924591064 
5.7411646843 -87.9559326172 
5.7543992996 -85.7336578369 
5.7676644325 -84.6626739502 
5.7809605598 -85.3491973877 
5.7942872047 -88.9950942993 
5.8076443672 -95.0131225586 
5.8210320473 -98.5989608765 
5.8344507217 -92.0785903931 
5.8479008675 -89.7390899658 
5.8613815308 -90.0499572754 
5.8748936653 -92.1425247192 
5.8884363174 -89.9131393433 
5.9020113945 -88.9305496216 
5.9156165123 -89.2570800781 
5.9292531013 -91.3968811035 
5.9429216385 -93.5318298340 
5.9566211700 -93.7996139526 
5.9703531265 -97.4237747192 
5.9841160774 -97.5856018066 
5.9979104996 -91.5011367798 
6.0117373466 -87.7994003296 
6.0255956650 -85.1394195557 
6.0394864082 -84.6332092285 
6.0534086227 -85.5129089355 
6.0673632622 -88.7345886230 
6.0813498497 -96.8716430664 
6.0953693390 -100.1930007935 
6.1094202995 -97.6024856567 
6.1235041618 -98.9498367310 
6.1376199722 -103.0413818359 
6.1517682076 -104.2574386597 
6.1659502983 -96.0479660034 
6.1801643372 -92.7601623535 
6.1944108009 -91.2124633789 
6.2086901665 -92.8832778931 
6.2230033875 -98.1147155762 
6.2373485565 -99.2217178345 
6.2517271042 -94.4618759155 
6.2661385536 -90.6889572144 
6.2805833817 -91.5826721191 
6.2950620651 -91.1491622925 
6.3095736504 -89.2136535645 
6.3241186142 -89.7455139160 
6.3386969566 -91.3097686768 
6.3533091545 -93.7074279785 
6.3679556847 -94.9429702759 
6.3826351166 -95.0296859741 
6.3973484039 -93.9206466675 
6.4120955467 -91.9122390747 
6.4268774986 -89.4116363525 
6.4416928291 -89.2418823242 
6.4565424919 -93.3931350708 
6.4714260101 -94.0795364380 
6.4863438606 -91.4179916382 
6.5012974739 -90.2049026489 
6.5162839890 -89.9914703369 
6.5313053131 -90.8736495972 
6.5463614464 -91.0528869629 
6.5614523888 -89.8207778931 
6.5765786171 -88.2861175537 
6.5917391777 -87.9061126709 
6.6069345474 -89.2315063477 
6.6221647263 -92.2319259644 
6.6374311447 -95.4474563599 
6.6527318954 -96.1771087646 
6.6680679321 -94.1732940674 
6.6834387779 -91.2407455444 
6.6988458633 -89.9311599731 
6.7142887115 -89.9497070312 
6.7297668457 -92.5271835327 
6.7452802658 -98.4716262817 
6.7608294487 -95.0057601929 
6.7764143944 -90.5122146606 
6.7920365334 -89.6594543457 
6.8076934814 -91.5822906494 
6.8233866692 -94.4413299561 
6.8391160965 -95.7949371338 
6.8548827171 -98.7836074829 
6.8706846237 -101.0201034546 
6.8865227699 -93.8945846558 
6.9023976326 -90.9840087891 
6.9183092117 -91.4964447021 
6.9342584610 -95.6423721313 
6.9502434731 -104.3675765991 
6.9662652016 -98.0841979980 
6.9823236465 -97.0015945435 
6.9984202385 -96.6900253296 
7.0145530701 -95.1756973267 
7.0307230949 -95.4281158447 
7.0469303131 -97.4706344604 
7.0631752014 -101.5011672974 
7.0794582367 -99.4375305176 
7.0957779884 -91.4838256836 
7.1121349335 -88.1038589478 
7.1285300255 -88.2700119019 
7.1449627876 -92.2172241211 
7.1614346504 -95.0231475830 
7.1779432297 -95.4592285156 
7.1944894791 -97.4072036743 
7.2110743523 -93.9691085815 
7.2276983261 -90.8781661987 
7.2443599701 -90.1158676147 
7.2610597610 -90.4172134399 
7.2777976990 -90.0824508667 
7.2945747375 -89.5900268555 
7.3113913536 -89.5554809570 
7.3282456398 -90.8580551147 
7.3451385498 -93.9011001587 
7.3620705605 -96.7800445557 
7.3790416718 -94.7406845093 
7.3960528374 -93.4965057373 
7.4131026268 -93.4928436279 
7.4301910400 -93.6380004883 
7.4473195076 -94.7570648193 
7.4644880295 -100.9003219604 
7.4816951752 -103.1452713013 
7.4989418983 -91.4793014526 
7.5162286758 -87.6457138062 
7.5335550308 -87.4083404541 
7.5509228706 -88.8808670044 
7.5683288574 -92.4566574097 
7.5857758522 -98.3804244995 
7.6032624245 -98.8164062500 
7.6207904816 -96.6968612671 
7.6383581161 -96.5346832275 
7.6559662819 -96.2379531860 
7.6736145020 -92.1112365723 
7.6913042068 -90.4144744873 
7.7090349197 -90.9683990479 
7.7268061638 -94.8649749756 
7.7446179390 -100.1218338013 
7.7624707222 -98.3802032471 
7.7803649902 -93.9694900513 
7.7983012199 -92.3702316284 
7.8162779808 -92.8023376465 
7.8342962265 -94.9418487549 
7.8523559570 -91.8077316284 
7.8704586029 -90.1604003906 
7.8886013031 -90.6491317749 
7.9067864418 -92.5415039062 
7.9250130653 -93.4335556030 
7.9432821274 -93.3619308472 
7.9615941048 -93.6066513062 
7.9799470901 -93.8909606934 
7.9983425140 -92.4982299805 
8.0167798996 -93.8991928101 
8.0352611542 -96.8597869873 
8.0537843704 -97.9222564697 
8.0723505020 -99.1003265381 
8.0909585953 -94.7717132568 
8.1096105576 -92.8280487061 
8.1283054352 -94.7280883789 
8.1470432281 -98.3399429321 
8.1658239365 -92.6872024536 
8.1846475601 -90.2561721802 
8.2035150528 -89.8845214844 
8.2224273682 -90.6179428101 
8.2413816452 -92.2631912231 
8.2603797913 -95.5162200928 
8.2794208527 -97.2485733032 
8.2985086441 -94.7254409790 
8.3176383972 -93.0774536133 
8.3368120193 -92.5708847046 
8.3560304642 -94.0972595215 
8.3752927780 -99.5775451660 
8.3945999146 -98.5564575195 
8.4139518738 -99.7073822021 
8.4333477020 -99.5063629150 
8.4527883530 -94.6293487549 
8.4722738266 -95.3987655640 
8.4918050766 -94.6163253784 
8.5113801956 -93.3358383179 
8.5310010910 -94.5959243774 
8.5506668091 -97.3323745728 
8.5703792572 -98.5663223267 
8.5901355743 -97.2027740479 
8.6099376678 -99.9734191895 
8.6297855377 -93.7886657715 
8.6496791840 -91.1558990479 
8.6696195602 -92.5051727295 
8.6896047592 -96.6312332153 
8.7096357346 -98.1698379517 
8.7297134399 -95.9354553223 
8.7498369217 -93.5421371460 
8.7700090408 -91.0923233032 
8.7902250290 -90.4877471924 
8.8104887009 -89.7568130493 
8.8307981491 -89.6615600586 
8.8511562347 -91.9218673706 
8.8715600967 -95.5261840820 
8.8920116425 -96.8177261353 
8.9125089645 -95.3062667847 
8.9330539703 -94.3640289307 
8.9536485672 -95.5347671509 
8.9742879868 -100.7897567749 
8.9949760437 -98.7367935181 
9.0157108307 -96.6641616821 
9.0364942551 -92.9234695435 
9.0573263168 -90.6646041870 
9.0782051086 -90.8884582520 
9.0991325378 -92.7463073730 
9.1201076508 -95.1508560181 
9.1411333084 -96.7829513550 
9.1622047424 -95.7455749512 
9.1833257675 -94.2676315308 
9.2044954300 -93.9161376953 
9.2257137299 -94.5916290283 
9.2469825745 -96.2760543823 
9.2682981491 -94.4916992188 
9.2896633148 -92.6703796387 
9.3110780716 -92.6364593506 
9.3325433731 -94.9385528564 
9.3540573120 -92.4697418213 
9.3756198883 -91.2388153076 
9.3972330093 -92.4999618530 
9.4188957214 -95.7442169189 
9.4406089783 -98.0380249023 
9.4623718262 -96.6378250122 
9.4841842651 -93.0076065063 
9.5060472488 -91.6591033936 
9.5279607773 -92.2852401733 
9.5499258041 -93.9476165771 
9.5719404221 -95.8193511963 
9.5940065384 -97.1672515869 
9.6161222458 -98.3376235962 
9.6382904053 -96.9598693848 
9.6605091095 -93.3513946533 
9.6827783585 -94.6482620239 
9.7050991058 -97.9580001831 
9.7274713516 -101.1737289429 
9.7498970032 -96.8213729858 
9.7723722458 -95.7850494385 
9.7948999405 -96.3732986450 
9.8174791336 -99.1268692017 
9.8401107788 -103.5270919800 
9.8627948761 -107.0832901001 
9.8855314255 -107.0218124390 
9.9083194733 -100.4281539917 
9.9311599731 -94.8723068237 
9.9540548325 -93.9305267334 
9.9770011902 -95.6269149780 
10.0000000000 -101.9209289551 
10.0230531693 -102.9091415405 
10.0461568832 -104.0515136719 
10.0693168640 -105.0565795898 
10.0925273895 -105.4273147583 
10.1157941818 -103.3446807861 
10.1391143799 -102.0428619385 
10.1624860764 -101.9907455444 
10.1859140396 -102.4712524414 
10.2093935013 -103.3515701294 
10.2329292297 -102.4001312256 
10.2565202713 -100.8869628906 
10.2801618576 -99.5718688965 
10.3038616180 -98.3949737549 
10.3276157379 -97.8341445923 
10.3514213562 -97.4669952393 
10.3752851486 -97.3993453979 
10.3992004395 -97.4946289062 
10.4231748581 -97.6913528442 
10.4472036362 -97.7928619385 
10.4712848663 -97.8412857056 
10.4954252243 -97.5051956177 
10.5196180344 -97.1100158691 
10.5438690186 -96.5951690674 
10.5681762695 -96.2093887329 
10.5925369263 -95.9159011841 
10.6169557571 -96.0091781616 
10.6414289474 -96.2227859497 
10.6659612656 -96.8302001953 
10.6905498505 -97.2369003296 
10.7151927948 -97.3187408447 
10.7398948669 -96.8809280396 
10.7646503448 -96.1777954102 
10.7894668579 -95.8723297119 
10.8143405914 -95.7298278809 
10.8392686844 -96.0296707153 
10.8642568588 -96.4819030762 
10.8892993927 -97.0625762939 
10.9144029617 -97.3966445923 
10.9395647049 -97.6039657593 
10.9647808075 -97.3845825195 
10.9900588989 -97.1283721924 
11.0153942108 -96.8327407837 
11.0407857895 -96.8032150269 
11.0662384033 -96.8775711060 
11.0917472839 -97.2004013062 
11.1173171997 -97.3837432861 
11.1429462433 -97.4166336060 
11.1686315536 -97.0883102417 
11.1943798065 -96.7239303589 
11.2201833725 -96.5423965454 
11.2460498810 -96.6369628906 
11.2719755173 -96.9700317383 
11.2979583740 -97.8295135498 
11.3240041733 -98.8463592529 
11.3501071930 -100.1300811768 
11.3762731552 -99.8470458984 
11.4024991989 -98.7041015625 
11.4287824631 -97.3257446289 
11.4551296234 -96.3166198730 
11.4815349579 -95.8205337524 
11.5080032349 -95.9191513062 
11.5345335007 -96.2718963623 
11.5611209869 -97.0569686890 
11.5877742767 -97.8398437500 
11.6144876480 -98.6011123657 
11.6412601471 -98.7528610229 
11.6680965424 -98.9371109009 
11.6949930191 -99.1610794067 
11.7219533920 -100.2095870972 
11.7489767075 -102.0193405151 
11.7760591507 -105.3066635132 
11.8032073975 -104.3934631348 
11.8304147720 -102.1359024048 
11.8576879501 -100.5682983398 
11.8850231171 -99.3957214355 
11.9124193192 -98.4546966553 
11.9398813248 -97.4390029907 
11.9674043655 -96.4375228882 
11.9949932098 -95.4483489990 
12.0226459503 -94.7994232178 
12.0503587723 -94.4141921997 
12.0781393051 -94.3317871094 
12.1059799194 -94.8499679565 
12.1338882446 -95.5740203857 
12.1618614197 -96.5305099487 
12.1898946762 -96.8548583984 
12.2179965973 -96.6235809326 
12.2461633682 -95.6320648193 
12.2743921280 -94.6168746948 
12.3026885986 -93.8197708130 
12.3310470581 -93.3769378662 
12.3594741821 -93.5342941284 
12.3879671097 -94.0054855347 
12.4165229797 -94.8359909058 
12.4451465607 -95.8626022339 
12.4738340378 -96.6693191528 
12.5025901794 -97.1670150757 
12.5314130783 -97.0824966431 
12.5602989197 -97.0311889648 
12.5892543793 -97.0520324707 
12.6182737350 -97.5520706177 
12.6473636627 -98.2910537720 
12.6765203476 -99.2090301514 
12.7057399750 -100.0948562622 
12.7350311279 -100.4678344727 
12.7643861771 -100.5213088989 
12.7938127518 -100.3692474365 
12.8233070374 -100.5812377930 
12.8528652191 -100.9930267334 
12.8824958801 -101.5884323120 
12.9121913910 -101.7224731445 
12.9419584274 -101.4603729248 
12.9717941284 -100.8210449219 
13.0016946793 -100.1503982544 
13.0316677094 -99.7305526733 
13.0617103577 -99.5154647827 
13.0918188095 -99.5194473267 
13.1219997406 -99.4716262817 
13.1522474289 -99.3311691284 
13.1825675964 -99.0781021118 
13.2129583359 -98.8135299683 
13.2434148788 -98.5910415649 
13.2739458084 -98.3837280273 
13.3045425415 -98.1453857422 
13.3352146149 -97.9262237549 
13.3659563065 -97.8512344360 
13.3967657089 -97.9779586792 
13.4276504517 -98.5231628418 
13.4586019516 -99.3759689331 
13.4896287918 -100.4373779297 
13.5207271576 -101.6633224487 
13.5518932343 -102.8488845825 
13.5831346512 -103.7725372314 
13.6144447327 -104.2501525879 
13.6458311081 -103.9621582031 
13.6772890091 -102.3897323608 
13.7088165283 -100.5615539551 
13.7404203415 -98.7262191772 
13.7720966339 -97.2274475098 
13.8038425446 -96.2765350342 
13.8356647491 -95.6968307495 
13.8675565720 -95.4388427734 
13.8995265961 -95.4515762329 
13.9315700531 -95.5687103271 
13.9636831284 -95.6933898926 
13.9958744049 -95.8320541382 
14.0281352997 -96.0144271851 
14.0604753494 -96.3249969482 
14.0928897858 -96.6424255371 
14.1253747940 -96.8768463135 
14.1579389572 -96.9389801025 
14.1905736923 -96.7566986084 
14.2232875824 -96.5377349854 
14.2560777664 -96.3906097412 
14.2889385223 -96.4103088379 
14.3218793869 -96.7642822266 
14.3548927307 -97.5075836182 
14.3879852295 -98.3369522095 
14.4211549759 -98.9113540649 
14.4543962479 -98.8331832886 
14.4877185822 -97.8759536743 
14.5211143494 -96.9341964722 
14.5545902252 -96.2557449341 
14.5881433487 -95.9603424072 
14.6217708588 -96.0536422729 
14.6554784775 -96.3005218506 
14.6892642975 -96.4500808716 
14.7231245041 -96.5745391846 
14.7570667267 -96.8138046265 
14.7910823822 -97.4188919067 
14.8251810074 -98.7662429810 
14.8593578339 -100.7962951660 
14.8936100006 -102.5448532104 
14.9279451370 -103.1844863892 
14.9623546600 -102.2061538696 
14.9968481064 -101.8810348511 
15.0314216614 -102.1346511841 
15.0660696030 -103.1197738647 
15.1008024216 -104.5237426758 
15.1356105804 -105.3338012695 
15.1705036163 -102.1307296753 
15.2054767609 -100.4517974854 
15.2405261993 -99.9234313965 
15.2756614685 -100.2843017578 
15.3108730316 -101.1199569702 
15.3461694717 -101.8790817261 
15.3815479279 -101.9145126343 
15.4170036316 -102.0045700073 
15.4525451660 -102.6545944214 
15.4881677628 -103.6709365845 
15.5238695145 -104.1974792480 
15.5596570969 -103.1490173340 
15.5955238342 -100.7398605347 
15.6314764023 -99.0700531006 
15.6675128937 -98.1965789795 
15.7036275864 -97.9584579468 
15.7398300171 -98.1453323364 
15.7761106491 -98.5912628174 
15.8124799728 -99.2428665161 
15.8489332199 -100.2157592773 
15.8854665756 -101.1999053955 
15.9220876694 -101.6295623779 
15.9587898254 -101.4683074951 
15.9955797195 -101.0299682617 
16.0324554443 -100.7891387939 
16.0694122314 -101.1584472656 
16.1064567566 -102.3007125854 
16.1435832977 -104.1624069214 
16.1807994843 -105.6319580078 
16.2181015015 -106.2691116333 
16.2554855347 -106.7280883789 
16.2929611206 -107.4518203735 
16.3305225372 -108.2375488281 
16.3681640625 -108.2922897339 
16.4058990479 -106.5822525024 
16.4437160492 -103.6579589844 
16.4816246033 -101.4742507935 
16.5196208954 -100.1898956299 
16.5576992035 -99.6819381714 
16.5958709717 -99.7231674194 
16.6341247559 -99.9834442139 
16.6724720001 -100.1496353149 
16.7109088898 -100.1023864746 
16.7494277954 -99.9691009521 
16.7880401611 -99.9121704102 
16.8267383575 -99.9300994873 
16.8655300140 -99.8476715088 
16.9044113159 -99.6893997192 
16.9433765411 -99.7703323364 
16.9824371338 -100.4132080078 
17.0215835571 -101.5366058350 
17.0608234406 -101.9725189209 
17.1001548767 -100.9416275024 
17.1395721436 -99.2641830444 
17.1790847778 -98.2452545166 
17.2186832428 -98.1114425659 
17.2583789825 -98.5502777100 
17.2981643677 -98.9223709106 
17.3380393982 -98.7450256348 
17.3780078888 -98.4836120605 
17.4180717468 -98.5762405396 
17.4582214355 -98.7634277344 
17.4984683990 -98.5316085815 
17.5388031006 -97.9269180298 
17.5792369843 -97.4953308105 
17.6197624207 -97.6371917725 
17.6603775024 -98.4419250488 
17.7010898590 -99.5714035034 
17.7418937683 -100.2713699341 
17.7827949524 -100.2949066162 
17.8237895966 -100.1517791748 
17.8648738861 -100.3633041382 
17.9060592651 -100.9711685181 
17.9473342896 -101.6304626465 
17.9887084961 -102.0186233521 
18.0301799774 -102.0655517578 
18.0717391968 -101.7523498535 
18.1134014130 -101.1083297729 
18.1551551819 -100.3344955444 
18.1970081329 -99.7512054443 
18.2389583588 -99.6884460449 
18.2810001373 -100.3617706299 
18.3231449127 -101.8062286377 
18.3653850555 -103.4950790405 
18.4077186584 -104.0727691650 
18.4501552582 -103.4695281982 
18.4926853180 -102.1955795288 
18.5353164673 -101.2534561157 
18.5780467987 -100.5268020630 
18.6208705902 -99.9183502197 
18.6637973785 -99.5377273560 
18.7068195343 -99.5871963501 
18.7499446869 -100.2799377441 
18.7931709290 -101.4273986816 
18.8364906311 -101.6786956787 
18.8799152374 -100.3325271606 
18.9234333038 -99.2148818970 
18.9670581818 -99.6965103149 
19.0107841492 -102.1820755005 
19.0546054840 -104.1860961914 
19.0985336304 -105.1410522461 
19.1425571442 -104.5234298706 
19.1866874695 -104.1021423340 
19.2309188843 -104.2419433594 
19.2752475739 -103.7754898071 
19.3196830750 -102.3890151978 
19.3642177582 -101.3360595703 
19.4088573456 -101.0748443604 
19.4536018372 -101.5860900879 
19.4984436035 -102.6899795532 
19.5433940887 -104.0109405518 
19.5884494781 -104.9703521729 
19.6336021423 -105.4176559448 
19.6788635254 -105.0959167480 
19.7242259979 -103.7025451660 
19.7696971893 -102.6118545532 
19.8152732849 -102.3242797852 
19.8609485626 -101.4629974365 
19.9067344666 -100.0796127319 
19.9526214600 -99.2532882690 
19.9986190796 -99.4108047485 
20.0447216034 -100.4785003662 
20.0909271240 -101.5847473145 
20.1372432709 -101.4537124634 
20.1836605072 -100.6976852417 
20.2301921844 -100.2816467285 
20.2768287659 -100.6182937622 
20.3235683441 -102.5136642456 
20.3704223633 -103.9547576904 
20.4173774719 -103.2784729004 
20.4644451141 -102.0942306519 
20.5116233826 -101.5754699707 
20.5589046478 -102.0591583252 
20.6063003540 -103.1232223511 
20.6538047791 -103.7840805054 
20.7014122009 -103.6970214844 
20.7491359711 -103.7347564697 
20.7969646454 -103.4895324707 
20.8449096680 -101.7713241577 
20.8929634094 -99.8359680176 
20.9411239624 -98.5840072632 
20.9894008636 -98.2452621460 
21.0377826691 -98.8863372803 
21.0862808228 -101.6922454834 
21.1348934174 -104.6424026489 
21.1836109161 -103.2272338867 
21.2324447632 -101.4263687134 
21.2813873291 -100.4119491577 
21.3304481506 -100.4371643066 
21.3796234131 -101.3884048462 
21.4289054871 -103.2915573120 
21.4783058167 -104.2610397339 
21.5278148651 -104.7132339478 
21.5774440765 -105.0629959106 
21.6271877289 -104.5234909058 
21.6770401001 -102.7014923096 
21.7270126343 -101.7165527344 
21.7771015167 -101.8663253784 
21.8272991180 -102.2074279785 
21.8776187897 -101.9732437134 
21.9280471802 -100.7893524170 
21.9785995483 -98.6806564331 
22.0292682648 -97.8668594360 
22.0800457001 -98.5546569824 
22.1309490204 -100.3853836060 
22.1819610596 -103.5704345703 
22.2330989838 -106.5519714355 
22.2843532562 -104.8199615479 
22.3357219696 -104.4208145142 
22.3872127533 -104.2145690918 
22.4388160706 -103.3089218140 
22.4905452728 -102.1833724976 
22.5423946381 -101.8108367920 
22.5943565369 -102.0289916992 
22.6464443207 -102.8106536865 
22.6986465454 -103.4336700439 
22.7509746552 -101.8640060425 
22.8034229279 -100.6498031616 
22.8559856415 -100.3402328491 
22.9086780548 -101.8028335571 
22.9614830017 -103.3180923462 
23.0144176483 -101.9144821167 
23.0674743652 -100.2948608398 
23.1206455231 -99.7971420288 
23.1739463806 -101.1075744629 
23.2273712158 -102.2523498535 
23.2809123993 -102.6294860840 
23.3345813751 -102.6869354248 
23.3883705139 -103.6860122681 
23.4422893524 -104.7330169678 
23.4963302612 -104.6483917236 
23.5504913330 -102.1356506348 
23.6047840118 -100.6167984009 
23.6591949463 -100.9215469360 
23.7137374878 -102.8531646729 
23.7684059143 -103.8656616211 
23.8231925964 -103.3416213989 
23.8781147003 -102.8921966553 
23.9331550598 -103.2683181763 
23.9883289337 -103.9139480591 
24.0436306000 -104.5014266968 
24.0990524292 -104.7421646118 
24.1546096802 -104.2437362671 
24.2102870941 -103.7354431152 
24.2660999298 -102.7805099487 
24.3220424652 -101.9496688843 
24.3781070709 -101.8888778687 
24.4343070984 -103.2626113892 
24.4906349182 -106.1873397827 
24.5470886230 -107.3248901367 
24.6036777496 -105.6807479858 
24.6603908539 -103.9623947144 
24.7172412872 -103.7320861816 
24.7742233276 -103.4919509888 
24.8313293457 -101.9103851318 
24.8885746002 -100.9736785889 
24.9459438324 -101.0599060059 
25.0034542084 -101.9758605957 
25.0610961914 -101.9871215820 
25.1188621521 -101.1594390869 
25.1767711639 -101.1600418091 
25.2348041534 -102.4604873657 
25.2929801941 -102.2352752686 
25.3512897491 -100.6401062012 
25.4097251892 -99.3959426880 
25.4683036804 -99.7636260986 
25.5270099640 -100.4828109741 
25.5858592987 -100.4222946167 
25.6448421478 -99.8118438721 
25.7039566040 -100.8011779785 
25.7632122040 -103.8190231323 
25.8225975037 -105.9497833252 
25.8821277618 -104.8030471802 
25.9417953491 -103.2635116577 
26.0015926361 -103.9398727417 
26.0615367889 -104.6892166138 
26.1216163635 -103.4786682129 
26.1818294525 -101.3684768677 
26.2421875000 -100.8348693848 
26.3026771545 -102.0233612061 
26.3633136749 -103.2658157349 
26.4240913391 -103.9454956055 
26.4850006104 -105.0316467285 
26.5460567474 -104.3744583130 
26.6072483063 -102.8337860107 
26.6685867310 -102.4593505859 
26.7300662994 -102.8405761719 
26.7916812897 -103.2361450195 
26.8534450531 -103.2606124878 
26.9153442383 -103.4601058960 
26.9773941040 -104.0674362183 
27.0395870209 -105.0712966919 
27.1019134521 -107.6256637573 
27.1643943787 -110.1400604248 
27.2270088196 -109.0155029297 
27.2897777557 -113.3037567139 
27.3526897430 -110.4951171875 
27.4157390594 -107.0465164185 
27.4789428711 -103.6474456787 
27.5422897339 -102.1711883545 
27.6057777405 -102.7242660522 
27.6694183350 -104.3885269165 
27.7331981659 -106.1527862549 
27.7971324921 -107.1825027466 
27.8612155914 -105.1595001221 
27.9254379272 -102.6290206909 
27.9898147583 -101.7756576538 
28.0543327332 -102.3945312500 
28.1190090179 -104.4911346436 
28.1838321686 -107.0240936279 
28.2487983704 -106.3934020996 
28.3139209747 -104.3092803955 
28.3791866302 -102.0416336060 
28.4446105957 -100.8076019287 
28.5101852417 -101.4016418457 
28.5759029388 -103.5396423340 
28.6417808533 -106.0219726562 
28.7078018188 -106.8441543579 
28.7739830017 -105.5556716919 
28.8403167725 -103.9978256226 
28.9067974091 -103.2153778076 
28.9734363556 -103.7631912231 
29.0402297974 -105.2629623413 
29.1071701050 -106.4622421265 
29.1742725372 -106.2628173828 
29.2415218353 -106.3909912109 
29.3089332581 -107.6557083130 
29.3765010834 -107.7426834106 
29.4442157745 -104.5675888062 
29.5120944977 -101.3244400024 
29.5801219940 -100.3681716919 
29.6483135223 -100.4342041016 
29.7166633606 -100.5432891846 
29.7851619720 -100.5702133179 
29.8538284302 -101.7508773804 
29.9226436615 -103.5747375488 
29.9916248322 -103.8675384521 
30.0607662201 -100.3020401001 
30.1300582886 -100.4058837891 
30.1995182037 -100.5826492310 
30.2691307068 -100.8516464233 
30.3389110565 -101.2531738281 
30.4088535309 -101.7876815796 
30.4789466858 -102.4235458374 
30.5492115021 -103.1190338135 
30.6196308136 -103.8066558838 
30.6902198792 -104.3919525146 
30.7609710693 -104.6824264526 
30.8318767548 -104.6273956299 
30.9029541016 -104.2988586426 
30.9741973877 -103.7959747314 
31.0455951691 -103.2290649414 
31.1171646118 -102.6950225830 
31.1888923645 -102.2768630981 
31.2607936859 -102.0145111084 
31.3328609467 -101.9043655396 
31.4050846100 -101.9442062378 
31.4774856567 -102.1204986572 
31.5500431061 -102.4062271118 
31.6227760315 -102.7587814331 
31.6956787109 -103.1041030884 
31.7687397003 -103.3575286865 
31.8419761658 -103.4864883423 
31.9153747559 -103.4975662231 
31.9889507294 -103.4244918823 
32.0626945496 -103.3112030029 
32.1366043091 -103.1935729980 
32.2106895447 -103.0868225098 
32.2849388123 -102.9795379639 
32.3593635559 -102.8492507935 
32.4339637756 -102.6797180176 
32.5087280273 -102.4638595581 
32.5836715698 -102.2044296265 
32.6587867737 -101.9125976562 
32.7340698242 -101.6048278809 
32.8095321655 -101.2997970581 
32.8851585388 -101.0187759399 
32.9609718323 -100.7748336792 
33.0369567871 -100.5700531006 
33.1131095886 -100.4024353027 
33.1894493103 -100.2695693970 
33.2659530640 -100.1731338501 
33.3426399231 -100.1209793091 
33.4195060730 -100.1262969971 
33.4965438843 -100.2040100098 
33.5737648010 -100.3661575317 
33.6511535645 -100.6215744019 
33.7287292480 -100.9657211304 
33.8064880371 -101.3751449585 
33.8844146729 -101.8181533813 
33.9625282288 -102.2440490723 
34.0408134460 -102.5815200806 
34.1192893982 -102.7536010742 
34.1979484558 -102.7109298706 
34.2767753601 -102.4643096924 
34.3557968140 -102.0873184204 
34.4349899292 -101.6831359863 
34.5143737793 -101.3408050537 
34.5939407349 -101.1113586426 
34.6736831665 -101.0053024292 
34.7536163330 -101.0028991699 
34.8337364197 -101.0600509644 
34.9140319824 -101.1367492676 
34.9945182800 -101.2145385742 
35.0751838684 -101.2971801758 
35.1560440063 -101.4038391113 
35.2370910645 -101.5586242676 
35.3183135986 -101.7829360962 
35.3997344971 -102.0914916992 
35.4813346863 -102.4883651733 
35.5631332397 -102.9605255127 
35.6451187134 -103.4696578979 
35.7272834778 -103.9512939453 
35.8096466064 -104.3313522339 
35.8921890259 -104.5541152954 
35.9749336243 -104.5976181030 
36.0578689575 -104.4607238770 
36.1409835815 -104.1462326050 
36.2243003845 -103.6678085327 
36.3078002930 -103.0709609985 
36.3915023804 -102.4334259033 
36.4753990173 -101.8406982422 
36.5594749451 -101.3591842651 
36.6437568665 -101.0254135132 
36.7282333374 -100.8502655029 
36.8128967285 -100.8293914795 
36.8977622986 -100.8944168091 
36.9828147888 -101.1258850098 
37.0680732727 -101.5021972656 
37.1535263062 -102.0204010010 
37.2391700745 -102.6510543823 
37.3250198364 -103.3140029907 
37.4110565186 -103.8750762939 
37.4972991943 -104.1989364624 
37.5837440491 -104.2439422607 
37.6703796387 -104.0911788940 
37.7572212219 -103.8686065674 
37.8442535400 -103.6734390259 
37.9314994812 -103.5528030396 
38.0189437866 -103.5408859253 
38.1065788269 -103.6803970337 
38.1944274902 -103.8589782715 
38.2824707031 -104.0869750977 
38.3707237244 -104.3394393921 
38.4591827393 -104.5771636963 
38.5478324890 -104.7632064819 
38.6366996765 -104.8895568848 
38.7257690430 -104.9827728271 
38.8150367737 -105.0762100220 
38.9045181274 -105.1764144897 
38.9941940308 -105.2553176880 
39.0840911865 -105.2755126953 
39.1741943359 -105.2244033813 
39.2644920349 -105.1209640503 
39.3550109863 -104.9965896606 
39.4457244873 -104.8813018799 
39.5366630554 -104.8042144775 
39.6278076172 -104.8357849121 
39.7191543579 -105.0617218018 
39.8107185364 -105.3378982544 
39.9024848938 -105.6722488403 
39.9944763184 -106.0106048584 
40.0866775513 -106.2857437134 
40.1790771484 -106.4310607910 
40.2717056274 -106.4009475708 
40.3645324707 -106.1911087036 
40.4575881958 -105.8439025879 
40.5508575439 -105.4321441650 
40.6443290710 -104.8666839600 
40.7380294800 -104.4860382080 
40.8319320679 -104.3780364990 
40.9260635376 -104.3697509766 
41.0204124451 -104.4383239746 
41.1149673462 -104.5563507080 
41.2097511292 -104.6913757324 
41.3047561646 -104.8064498901 
41.3999671936 -104.8736648560 
41.4954071045 -104.9059906006 
41.5910568237 -104.9879684448 
41.6869392395 -105.1530761719 
41.7830429077 -105.4085922241 
41.8793563843 -105.7003631592 
41.9759025574 -105.9362030029 
42.0726585388 -106.0326690674 
42.1696510315 -105.8897323608 
42.2668647766 -105.6373291016 
42.3642959595 -105.5268096924 
42.4619598389 -105.5132141113 
42.5598373413 -105.5971145630 
42.6579513550 -105.7554473877 
42.7562942505 -105.9524230957 
42.8548507690 -106.2278594971 
42.9536437988 -106.4094161987 
43.0526542664 -106.4419174194 
43.1519050598 -106.4033432007 
43.2513885498 -106.2813415527 
43.3510856628 -106.0466918945 
43.4510231018 -105.4032516479 
43.5511932373 -104.5539855957 
43.6515808105 -103.9703750610 
43.7522125244 -103.5019073486 
43.8530654907 -103.2262191772 
43.9541625977 -103.2978820801 
44.0554924011 -103.8703613281 
44.1570434570 -104.5319824219 
44.2588386536 -105.3175125122 
44.3608589172 -106.1155090332 
44.4631271362 -106.9760742188 
44.5656280518 -107.1785125732 
44.6683578491 -106.7755966187 
44.7713317871 -106.0666122437 
44.8745346069 -105.2121658325 
44.9779853821 -103.9501419067 
45.0816764832 -102.9342346191 
45.1855926514 -102.4364013672 
45.2897605896 -102.1009674072 
45.3941574097 -101.9491500854 
45.4988059998 -102.1516952515 
45.6036949158 -102.4928436279 
45.7088165283 -102.9338226318 
45.8141899109 -103.6310424805 
45.9197959900 -104.2597351074 
46.0256576538 -104.6033935547 
46.1317596436 -104.9117889404 
46.2380981445 -105.2753448486 
46.3446922302 -105.4049530029 
46.4515342712 -105.2377853394 
46.5586090088 -104.8938369751 
46.6659393311 -104.2576217651 
46.7735099792 -103.7624588013 
46.8813400269 -103.6151809692 
46.9894180298 -103.6240615845 
47.0977287292 -103.8975219727 
47.2063064575 -104.3688888550 
47.3151206970 -104.7740020752 
47.4241981506 -105.4448165894 
47.5335273743 -106.0882949829 
47.6430969238 -106.3865432739 
47.7529296875 -106.5368804932 
47.8630027771 -106.5154571533 
47.9733428955 -106.3756408691 
48.0839385986 -106.2806472778 
48.1947746277 -106.2279968262 
48.3058815002 -106.3236541748 
48.4172286987 -106.5047149658 
48.5288505554 -106.8780517578 
48.6407241821 -107.2020111084 
48.7528457642 -107.2658233643 
48.8652381897 -107.0228729248 
48.9778900146 -106.4607620239 
49.0907859802 -105.9304504395 
49.2039566040 -105.1133575439 
49.3173751831 -104.5079116821 
49.4310684204 -104.3385314941 
49.5450248718 -104.5196380615 
49.6592292786 -105.1194915771 
49.7737121582 -105.7369155884 
49.8884429932 -106.7827606201 
50.0034523010 -107.7512283325 
50.1187286377 -108.1370086670 
50.2342567444 -108.1386871338 
50.3500633240 -107.6568908691 
50.4661254883 -107.0197753906 
50.5824661255 -106.5969848633 
50.6990776062 -106.5198287964 
50.8159408569 -106.6654281616 
50.9330902100 -106.9323425293 
51.0504951477 -107.0674285889 
51.1681823730 -107.0407333374 
51.2861442566 -106.7820434570 
51.4043617249 -106.4071121216 
51.5228652954 -106.1081008911 
51.6416435242 -105.9971923828 
51.7606811523 -105.9169082642 
51.8800086975 -105.8310852051 
51.9995956421 -105.6656951904 
52.1194725037 -105.4793167114 
52.2396240234 -105.3890914917 
52.3600425720 -105.3430480957 
52.4807510376 -105.3475112915 
52.6017227173 -105.3108749390 
52.7229881287 -105.2090301514 
52.8445320129 -105.1290206909 
52.9663429260 -105.1858520508 
53.0884475708 -105.3280105591 
53.2108192444 -105.5258026123 
53.3334884644 -105.4984512329 
53.4564399719 -105.1612930298 
53.5796623230 -104.8081512451 
53.7031822205 -104.6436157227 
53.8269729614 -104.6149673462 
53.9510612488 -104.6247177124 
54.0754356384 -104.6535873413 
54.2000846863 -104.8701553345 
54.3250350952 -105.3891906738 
54.4502563477 -106.3127441406 
54.5757827759 -107.4784164429 
54.7015991211 -108.4478149414 
54.8276901245 -108.8132553101 
54.9540901184 -108.1041870117 
55.0807762146 -106.8640518188 
55.2077407837 -105.5385284424 
55.3350143433 -104.5747604370 
55.4625663757 -104.2021713257 
55.5904273987 -104.3512039185 
55.7185821533 -105.0154724121 
55.8470153809 -105.8767471313 
55.9757652283 -106.5119018555 
56.1047897339 -106.7044143677 
56.2341308594 -106.4120330811 
56.3637733459 -105.9763259888 
56.4936943054 -105.5463943481 
56.6239318848 -105.2342758179 
56.7544555664 -105.1911239624 
56.8852920532 -105.4159088135 
57.0164337158 -105.8903121948 
57.1478614807 -106.4186019897 
57.2796058655 -106.7842407227 
57.4116401672 -106.8819503784 
57.5439910889 -106.6849441528 
57.6766510010 -106.3672027588 
57.8096008301 -106.0619430542 
57.9428710938 -105.8144607544 
58.0764503479 -105.6206665039 
58.2103195190 -105.5281829834 
58.3445129395 -105.6389694214 
58.4790039062 -105.9381484985 
58.6138191223 -106.4396743774 
58.7489433289 -107.0499801636 
58.8843612671 -107.5688247681 
59.0201110840 -107.8738708496 
59.1561584473 -107.9483871460 
59.2925338745 -108.1282196045 
59.4292221069 -106.3119049072 
59.5662117004 -101.2201461792 
59.7035331726 -96.6177062988 
59.8411521912 -94.6144485474 
59.9791069031 -93.8853225708 
60.1173782349 -94.2186126709 
60.2559547424 -95.8373031616 
60.3948669434 -99.8785934448 
60.5340805054 -104.7892379761 
60.6736335754 -108.5424423218 
60.8135070801 -108.8959503174 
60.9536857605 -108.7597732544 
61.0942039490 -108.6893081665 
61.2350311279 -108.5136718750 
61.3761978149 -108.3136062622 
61.5176925659 -108.0843048096 
61.6594963074 -107.6844863892 
61.8016395569 -107.3098983765 
61.9441146851 -106.9870529175 
62.0869026184 -106.7643432617 
62.2300338745 -106.7257461548 
62.3734779358 -106.7809829712 
62.5172691345 -107.0272674561 
62.6613922119 -107.4547729492 
62.8058319092 -107.7654800415 
62.9506225586 -107.9146270752 
63.0957260132 -107.8288345337 
63.2411842346 -107.5695037842 
63.3869781494 -107.1754608154 
63.5330886841 -106.6849212646 
63.6795539856 -106.5505599976 
63.8263397217 -106.7479476929 
63.9734840393 -107.0663909912 
64.1209640503 -107.3136138916 
64.2687683105 -107.2920150757 
64.4169311523 -107.2001571655 
64.5654144287 -107.0139007568 
64.7142562866 -106.5596084595 
64.8634490967 -106.0738677979 
65.0129623413 -105.9642410278 
65.1628417969 -106.2860717773 
65.3130645752 -107.1452713013 
65.4636154175 -107.9369964600 
65.6145324707 -108.2117691040 
65.7657775879 -108.3232421875 
65.9173889160 -108.4857940674 
66.0693511963 -108.3965606689 
66.2216491699 -107.8946685791 
66.3743133545 -107.4828567505 
66.5273056030 -107.1214141846 
66.6806793213 -106.5277862549 
66.8343963623 -105.8687515259 
66.9884567261 -105.5919265747 
67.1428909302 -105.7840728760 
67.2976608276 -106.3210678101 
67.4528045654 -107.1786499023 
67.6083068848 -107.7400588989 
67.7641448975 -107.9804153442 
67.9203643799 -108.2505950928 
68.0769271851 -108.5191726685 
68.2338714600 -108.7559432983 
68.3911743164 -108.8941650391 
68.5488204956 -108.7107086182 
68.7068481445 -108.3473587036 
68.8652420044 -108.1183853149 
69.0239791870 -108.0871124268 
69.1831054688 -108.2096481323 
69.3425750732 -108.3989410400 
69.5024337769 -108.5530090332 
69.6626586914 -108.5135192871 
69.8232345581 -108.4021072388 
69.9842071533 -108.5452041626 
70.1455230713 -108.8780822754 
70.3072357178 -109.2467269897 
70.4693145752 -109.6382675171 
70.6317520142 -109.9525833130 
70.7945785522 -109.9242935181 
70.9577713013 -109.4809722900 
71.1213531494 -109.0511016846 
71.2853088379 -108.6863479614 
71.4496307373 -108.3362960815 
71.6143417358 -108.0812911987 
71.7794189453 -107.9068527222 
71.9448928833 -107.9505462646 
72.1107559204 -108.4042053223 
72.2769775391 -109.3049850464 
72.4435958862 -110.3634262085 
72.6105880737 -110.8070297241 
72.7779769897 -110.1390075684 
72.9457550049 -109.2285156250 
73.1138992310 -108.8616027832 
73.2824554443 -108.9408645630 
73.4513931274 -109.0963516235 
73.6207046509 -109.4840927124 
73.7904281616 -110.3921813965 
73.9605178833 -111.3733673096 
74.1310272217 -111.5366134644 
74.3019256592 -110.8647766113 
74.4731903076 -109.9899215698 
74.6448822021 -109.3468704224 
74.8169403076 -109.1550827026 
74.9894180298 -109.3651046753 
75.1623001099 -109.6345520020 
75.3355484009 -109.7217254639 
75.5092239380 -109.7912750244 
75.6832809448 -110.0002975464 
75.8577575684 -110.1138534546 
76.0326385498 -109.7514724731 
76.2078933716 -108.7158355713 
76.3835830688 -107.6739883423 
76.5596542358 -107.1614608765 
76.7361450195 -107.1111526489 
76.9130477905 -107.3978881836 
77.0903396606 -107.5302810669 
77.2680587769 -107.1734771729 
77.4461898804 -106.7694625854 
77.6247100830 -106.8693695068 
77.8036575317 -107.4350662231 
77.9830017090 -108.0220565796 
78.1627807617 -108.6990661621 
78.3429718018 -109.6066131592 
78.5235595703 -109.9378509521 
78.7045822144 -109.5296783447 
78.8860015869 -108.8641662598 
79.0678634644 -108.3061599731 
79.2501449585 -108.0041275024 
79.4328155518 -108.1035690308 
79.6159362793 -108.3787765503 
79.7994613647 -108.5306549072 
79.9834213257 -108.6466140747 
80.1678161621 -108.5708541870 
80.3526077271 -108.1542739868 
80.5378494263 -107.5706100464 
80.7234954834 -107.5763320923 
80.9095916748 -108.2506866455 
81.0961151123 -109.3095474243 
81.2830429077 -110.2997970581 
81.4704284668 -110.7831497192 
81.6582260132 -110.4408874512 
81.8464736938 -109.5521011353 
82.0351638794 -108.2943496704 
82.2242584229 -106.9267654419 
82.4138107300 -106.4016036987 
82.6038055420 -106.7771148682 
82.7942123413 -107.6431427002 
82.9850845337 -108.3697357178 
83.1763687134 -107.9708251953 
83.3681182861 -107.2684707642 
83.5603103638 -106.7155151367 
83.7529220581 -106.6620712280 
83.9460067749 -107.5316543579 
84.1395034790 -108.6905136108 
84.3334732056 -109.2790222168 
84.5278930664 -108.2313995361 
84.7227325439 -106.7759628296 
84.9180526733 -106.2069854736 
85.1137924194 -106.5342559814 
85.3100128174 -107.8000564575 
85.5066757202 -109.1391754150 
85.7037811279 -109.8267364502 
85.9013519287 -109.4415740967 
86.0993652344 -109.2797393799 
86.2978515625 -109.4381484985 
86.4967956543 -109.1720733643 
86.6961822510 -108.7551956177 
86.8960418701 -109.0431518555 
87.0963668823 -109.9814834595 
87.2971343994 -110.0872955322 
87.4983825684 -109.0164184570 
87.7000732422 -108.2188491821 
87.9022521973 -108.3954925537 
88.1048965454 -108.8386917114 
88.3079833984 -109.1185913086 
88.5115661621 -109.3639831543 
88.7155914307 -109.1913757324 
88.9201126099 -108.9424514771 
89.1251068115 -108.8330535889 
89.3305435181 -108.7402038574 
89.5364837646 -109.1783676147 
89.7428665161 -109.9413833618 
89.9497604370 -110.1554336548 
90.1571197510 -109.8464126587 
90.3649444580 -110.2718734741 
90.5732650757 -110.9721984863 
90.7820434570 -110.7734298706 
90.9913253784 -109.9713516235 
91.2010955811 -109.1959915161 
91.4113159180 -108.8057708740 
91.6220550537 -109.0253372192 
91.8332748413 -109.5776367188 
92.0449523926 -109.8964920044 
92.2571487427 -109.5460586548 
92.4698104858 -109.1217498779 
92.6829833984 -109.4593124390 
92.8966522217 -110.3479919434 
93.1107864380 -110.6192016602 
93.3254394531 -110.0211715698 
93.5405578613 -109.4951553345 
93.7562026978 -109.5550765991 
93.9723434448 -110.1019821167 
94.1889572144 -110.4612121582 
94.4060897827 -110.3644104004 
94.6237030029 -109.9870452881 
94.8418426514 -109.4156112671 
95.0604858398 -109.2929153442 
95.2796096802 -109.6919784546 
95.4992599487 -110.3990936279 
95.7193984985 -110.6510848999 
95.9400634766 -109.7254180908 
96.1612396240 -108.9147262573 
96.3828964233 -108.9820175171 
96.6050872803 -109.8793411255 
96.8277740479 -110.6721038818 
97.0509948730 -110.6563339233 
97.2747268677 -110.5335693359 
97.4989547729 -110.7594909668 
97.7237243652 -111.2060317993 
97.9490127563 -111.1075057983 
98.1747894287 -110.4212570190 
98.4011154175 -109.8295440674 
98.6279373169 -109.7242507935 
98.8553085327 -109.8468704224 
99.0832061768 -110.1540756226 
99.3115997314 -110.3632659912 
99.5405502319 -110.7288818359 
99.7699966431 -111.3291625977 
100.0000000000 -110.5582885742 
100.2305068970 -110.5213699341 
100.4616012573 -110.4458312988 
100.6931686401 -110.3392791748 
100.9252777100 -110.2168502808 
101.1579742432 -110.0924224854 
101.3911514282 -109.9787216187 
101.6248626709 -109.8879318237 
101.8591156006 -109.8308715820 
102.0939636230 -109.8152236938 
102.3292999268 -109.8435592651 
102.5651702881 -109.9117507935 
102.8016510010 -110.0090408325 
103.0386123657 -110.1203002930 
103.2761230469 -110.2311096191 
103.5142440796 -110.3336639404 
103.7528457642 -110.4309539795 
103.9920043945 -110.5366973877 
104.2317123413 -110.6647415161 
104.4720382690 -110.8214874268 
104.7128524780 -111.0017166138 
104.9542236328 -111.1893692017 
105.1962051392 -111.3627700806 
105.4386901855 -111.5021209717 
105.6817321777 -111.5955429077 
105.9253921509 -111.6400833130 
106.1695632935 -111.6387939453 
106.4142913818 -111.5971679688 
106.6596374512 -111.5219039917 
106.9055023193 -111.4218368530 
107.1519241333 -111.3075942993 
107.3989181519 -111.1879272461 
107.6465377808 -111.0636978149 
107.8946685791 -110.9243164062 
108.1433715820 -110.7505645752 
108.3927154541 -110.5255050659 
108.6425628662 -110.2482528687 
108.8929977417 -109.9401550293 
109.1440582275 -109.6392593384 
109.3956451416 -109.3867492676 
109.6478118896 -109.2136383057 
109.9005584717 -109.1342620850 
110.1539459229 -109.1456146240 
110.4078598022 -109.2309265137 
110.6623535156 -109.3435287476 
110.9175033569 -109.5035018921 
111.1731719971 -109.6743316650 
111.4294357300 -109.8468627930 
111.6863479614 -110.0177078247 
111.9437942505 -110.1833724976 
112.2018356323 -110.3356933594 
112.4605255127 -110.4615936279 
112.7197570801 -110.5475540161 
112.9795837402 -110.5860900879 
113.2400131226 -110.5804443359 
113.5010986328 -110.5446395874 
113.7627258301 -110.4992828369 
114.0249557495 -110.4654083252 
114.2878570557 -110.4592514038 
114.5513000488 -110.4894180298 
114.8153457642 -110.5567245483 
115.0800704956 -110.7180023193 
115.3453369141 -110.9227752686 
115.6112136841 -111.0777282715 
115.8777084351 -111.2421340942 
116.1448745728 -111.4125061035 
116.4125976562 -111.5835723877 
116.6809387207 -111.7478408813 
116.9499588013 -111.8968353271 
117.2195358276 -112.0230865479 
117.4897384644 -112.1212997437 
117.7606277466 -112.1875915527 
118.0320739746 -112.2171020508 
118.3041458130 -112.2013702393 
118.5768432617 -112.1277084351 
118.8502349854 -111.9825134277 
119.1241912842 -111.7590789795 
119.3987808228 -111.2961349487 
119.6740722656 -110.7978591919 
119.9499282837 -110.5060195923 
120.2264251709 -110.2919387817 
120.5036163330 -110.1771774292 
120.7813873291 -110.1674957275 
121.0597991943 -110.2530746460 
121.3389129639 -110.4111404419 
121.6186141968 -110.6115036011 
121.8989486694 -110.8244705200 
122.1799392700 -111.0281906128 
122.4616394043 -111.2908630371 
122.7439193726 -111.5080947876 
123.0268554688 -111.6198196411 
123.3105087280 -111.7045898438 
123.5947418213 -111.7610626221 
123.8796386719 -111.7902145386 
124.1652603149 -111.7956619263 
124.4514694214 -111.7837219238 
124.7383422852 -111.7577438354 
125.0258712769 -111.7606124878 
125.3141326904 -111.8049316406 
125.6029891968 -111.8854904175 
125.8925170898 -111.9857482910 
126.1827774048 -112.0702819824 
126.4736328125 -112.0942611694 
126.7651672363 -111.9399108887 
127.0574340820 -111.6303863525 
127.3503112793 -111.3988647461 
127.6438674927 -111.2163391113 
127.9381637573 -111.1157913208 
128.2330627441 -111.1029052734 
128.5286560059 -111.1573944092 
128.8249206543 -111.2764129639 
129.1219482422 -111.3420486450 
129.4195861816 -111.3268661499 
129.7178955078 -111.2843933105 
130.0169830322 -111.2422103882 
130.3166809082 -111.2355270386 
130.6170654297 -111.3104629517 
130.9182281494 -111.4117126465 
131.2200012207 -111.5390472412 
131.5224761963 -111.6788711548 
131.8256378174 -111.8179397583 
132.1295776367 -112.0005722046 
132.4341430664 -112.1482391357 
132.7394104004 -112.2264709473 
133.0454711914 -112.2988891602 
133.3521423340 -112.3739242554 
133.6595306396 -112.4970550537 
133.9676971436 -112.6112899780 
134.2765045166 -112.6561737061 
134.5860137939 -112.6642913818 
134.8963165283 -112.6226196289 
135.2072753906 -112.5808792114 
135.5189361572 -112.5890197754 
135.8313140869 -112.6345901489 
136.1444854736 -112.7055740356 
136.4583129883 -112.7888259888 
136.7728576660 -112.7630996704 
137.0881958008 -112.6401901245 
137.4042053223 -112.4494857788 
137.7209320068 -112.1214981079 
138.0384674072 -111.8620147705 
138.3566436768 -111.7849426270 
138.6755676270 -111.7966232300 
138.9952239990 -111.9624481201 
139.3157043457 -112.2006988525 
139.6368255615 -112.3314895630 
139.9587097168 -112.3854675293 
140.2813873291 -112.2687759399 
140.6047515869 -112.0010681152 
140.9288635254 -111.7907638550 
141.2537841797 -111.5559844971 
141.5793914795 -111.4649734497 
141.9057312012 -111.5049514771 
142.2329101562 -111.5978393555 
142.5607757568 -111.7539749146 
142.8893890381 -111.8444442749 
143.2187500000 -111.8398132324 
143.5489654541 -111.7903289795 
143.8798522949 -111.7758560181 
144.2115020752 -111.8264770508 
144.5440063477 -112.0002136230 
144.8771972656 -112.2363967896 
145.2111358643 -112.3957519531 
145.5459442139 -112.5282058716 
145.8814392090 -112.6444320679 
146.2176971436 -112.6802902222 
146.5547485352 -112.6604537964 
146.8926391602 -112.5697479248 
147.2312469482 -112.4123992920 
147.5706176758 -112.2670745850 
147.9108581543 -112.0326690674 
148.2518157959 -111.8391036987 
148.5935363770 -111.7678222656 
148.9361419678 -111.7731094360 
149.2794494629 -111.8827056885 
149.6235504150 -112.0900192261 
149.9685211182 -112.3583908081 
150.3142089844 -112.5719070435 
150.6606903076 -112.9169235229 
151.0079803467 -113.2306747437 
151.3561553955 -113.3610992432 
151.7050323486 -113.3860549927 
152.0547180176 -113.2778091431 
152.4053039551 -113.1712951660 
152.7566070557 -113.0318527222 
153.1087188721 -112.9157714844 
153.4617309570 -112.7872543335 
153.8154754639 -112.6393737793 
154.1700286865 -112.5471954346 
154.5254058838 -112.4636840820 
154.8816833496 -112.4425811768 
155.2386932373 -112.4542999268 
155.5965270996 -112.4423370361 
155.9552764893 -112.4061813354 
156.3147735596 -112.3332366943 
156.6750793457 -112.2820968628 
157.0363159180 -112.3022460938 
157.3983001709 -112.3816909790 
157.7611083984 -112.4903717041 
158.1247558594 -112.5715484619 
158.4893341064 -112.5819091797 
158.8546600342 -112.5108413696 
159.2208404541 -112.3622512817 
159.5879364014 -112.1658477783 
159.9557952881 -111.9919281006 
160.3245086670 -111.9143142700 
160.6941528320 -111.9449081421 
161.0645751953 -112.0964889526 
161.4358367920 -112.3010253906 
161.8080444336 -112.4377975464 
162.1810302734 -112.6054763794 
162.5548553467 -112.7482452393 
162.9295654297 -112.9213409424 
163.3052215576 -113.1543502808 
163.6816406250 -113.4186172485 
164.0589447021 -113.6391067505 
164.4372100830 -113.7549667358 
164.8162384033 -113.8139343262 
165.1961517334 -113.8632125854 
165.5770416260 -113.9229583740 
165.9586944580 -113.9635086060 
166.3412475586 -113.9499969482 
166.7246704102 -113.8474273682 
167.1090850830 -113.6931686401 
167.4942779541 -113.5285644531 
167.8803710938 -113.3918838501 
168.2674407959 -113.2877120972 
168.6553039551 -113.1810989380 
169.0440673828 -113.0349807739 
169.4338226318 -112.7966842651 
169.8243713379 -112.6252670288 
170.2158355713 -112.4979553223 
170.6082763672 -112.4100265503 
171.0015411377 -112.3654861450 
171.3957214355 -112.3635253906 
171.7908020020 -112.4385223389 
172.1868743896 -112.5863723755 
172.5837860107 -112.8065719604 
172.9815979004 -113.0524291992 
173.3804321289 -113.2713394165 
173.7800903320 -113.4647293091 
174.1806640625 -113.5327911377 
174.5822601318 -113.5702056885 
174.9846801758 -113.6191101074 
175.3880310059 -113.6857681274 
175.7923126221 -113.7439804077 
176.1976318359 -113.7329406738 
176.6037750244 -113.6723632812 
177.0108642578 -113.5932769775 
177.4189758301 -113.5086059570 
177.8279418945 -113.3952560425 
178.2378540039 -113.3074188232 
178.6487884521 -113.2121887207 
179.0605926514 -113.1147232056 
179.4733428955 -113.0368194580 
179.8871459961 -113.0117340088 
180.3017883301 -113.0752258301 
180.7174072266 -113.2215728760 
181.1339721680 -113.4953002930 
181.5515899658 -113.7134552002 
181.9700775146 -113.8583602905 
182.3895416260 -113.8800506592 
182.8100585938 -113.7777481079 
183.2314453125 -113.5918960571 
183.6538085938 -113.3564758301 
184.0772399902 -113.0930023193 
184.5015563965 -112.8198013306 
184.9268493652 -112.7442932129 
185.3531188965 -112.8320999146 
185.7804718018 -113.1203613281 
186.2087097168 -113.4696044922 
186.6379241943 -113.6542282104 
187.0682525635 -113.6758041382 
187.4994506836 -113.5134811401 
187.9316558838 -113.3503189087 
188.3649444580 -113.2973251343 
188.7991485596 -113.4990921021 
189.2343444824 -113.8273849487 
189.6706390381 -114.1367568970 
190.1078491211 -114.2310714722 
190.5460662842 -113.9546966553 
190.9852752686 -113.6923522949 
191.4256286621 -113.4961166382 
191.8668670654 -113.3561477661 
192.3091430664 -113.3639831543 
192.7525329590 -113.4473800659 
193.1968383789 -113.5318756104 
193.6421661377 -113.5038986206 
194.0886383057 -113.2568206787 
194.5360260010 -112.9979476929 
194.9844360352 -112.7551879883 
195.4338989258 -112.5349578857 
195.8844909668 -112.5076599121 
196.3360137939 -112.6622467041 
196.7885894775 -113.0246047974 
197.2423095703 -113.7109832764 
197.6969604492 -114.3460159302 
198.1526641846 -114.5564422607 
198.6095428467 -114.4003677368 
199.0673522949 -114.0701675415 
199.5262145996 -113.6395111084 
199.9862365723 -113.3839874268 
200.4472198486 -113.3346481323 
200.9092712402 -113.3768768311 
201.3723754883 -113.4105758667 
201.8366699219 -113.3611907959 
202.3019104004 -113.2659225464 
202.7682342529 -113.3347778320 
203.2357482910 -113.6632537842 
203.7042083740 -113.9844894409 
204.1737670898 -114.1977615356 
204.6445159912 -114.2048263550 
205.1162414551 -113.9608840942 
205.5890350342 -113.6826095581 
206.0629425049 -113.5553207397 
206.5380401611 -113.6543502808 
207.0141296387 -113.8328475952 
207.4913024902 -114.0117034912 
207.9697113037 -114.1406707764 
208.4490966797 -114.1402893066 
208.9295806885 -114.0867080688 
209.4113006592 -113.9983520508 
209.8939971924 -113.8769226074 
210.3778228760 -113.8051452637 
210.8627624512 -113.8646240234 
211.3489227295 -114.0087356567 
211.8361053467 -114.0963287354 
212.3244018555 -114.1227645874 
212.8139343262 -114.1155929565 
213.3044891357 -114.1019973755 
213.7961730957 -114.0232467651 
214.2891082764 -113.8268966675 
214.7830505371 -113.6216888428 
215.2781524658 -113.5438995361 
215.7744903564 -113.6068572998 
216.2718658447 -113.7536926270 
216.7703857422 -113.9264144897 
217.2700653076 -114.0463867188 
217.7710113525 -114.0527114868 
218.2729797363 -113.9919509888 
218.7761230469 -113.9684600830 
219.2805328369 -114.0257644653 
219.7859954834 -114.1315917969 
220.2926177979 -114.2263107300 
220.8005218506 -114.2190856934 
221.3094787598 -114.0054855347 
221.8196258545 -113.6375503540 
222.3309326172 -113.3634338379 
222.8435363770 -113.3633270264 
223.3572082520 -113.5552749634 
223.8720703125 -113.7194290161 
224.3882293701 -113.8203811646 
224.9054565430 -114.0204391479 
225.4238891602 -114.3801116943 
225.9436187744 -114.7877349854 
226.4644470215 -115.1204452515 
226.9864501953 -115.2947921753 
227.5097961426 -115.2417297363 
228.0342254639 -114.9987564087 
228.5598602295 -114.7030868530 
229.0867156982 -114.4532546997 
229.6148986816 -114.2615356445 
230.1441802979 -114.0513610840 
230.6746673584 -113.8571166992 
231.2065277100 -113.7928237915 
231.7394714355 -113.9180831909 
232.2736511230 -114.2550354004 
232.8091735840 -114.6646575928 
233.3458251953 -114.9315948486 
233.8836975098 -114.9777526855 
234.4228210449 -114.9095687866 
234.9633026123 -114.8433303833 
235.5049133301 -114.7679443359 
236.0477752686 -114.6941833496 
236.5920104980 -114.7415847778 
237.1373748779 -114.9096450806 
237.6839904785 -115.0442504883 
238.2319946289 -114.9690017700 
238.7811431885 -114.6055450439 
239.3315429688 -114.2421798706 
239.8833618164 -114.0933380127 
240.4363098145 -114.0017471313 
240.9905242920 -113.8364334106 
241.5460205078 -113.6324157715 
242.1029357910 -113.5901260376 
242.6610107422 -113.8467102051 
243.2203521729 -114.1329345703 
243.7811279297 -114.2946243286 
244.3430633545 -114.3159790039 
244.9062957764 -114.3879776001 
245.4709472656 -114.6082839966 
246.0367736816 -114.7830886841 
246.6039123535 -114.9280319214 
247.1723480225 -115.1570129395 
247.7422332764 -115.3440246582 
248.3132934570 -115.3417510986 
248.8856811523 -115.2123718262 
249.4595184326 -115.0027999878 
250.0345306396 -114.9220123291 
250.6108856201 -114.9695892334 
251.1887054443 -114.9483871460 
251.7677001953 -114.6679306030 
252.3480529785 -114.2809448242 
252.9298706055 -114.0783615112 
253.5128936768 -114.1260604858 
254.0972595215 -114.3822097778 
254.6829681396 -114.4813003540 
255.2701721191 -114.3215560913 
255.8585815430 -113.9999084473 
256.4483642578 -113.8990249634 
257.0396423340 -113.9816970825 
257.6321105957 -114.0692291260 
258.2259826660 -114.1840591431 
258.8213500977 -114.3944091797 
259.4179687500 -114.6634063721 
260.0159301758 -114.6917648315 
260.6152954102 -114.5331497192 
261.2161560059 -114.4583816528 
261.8182983398 -114.7275466919 
262.4218139648 -115.1828155518 
263.0268554688 -115.3023757935 
263.6331481934 -114.9963302612 
264.2408447266 -114.5689239502 
264.8500671387 -114.5129318237 
265.4605712891 -114.8928909302 
266.0724792480 -115.2225036621 
266.6859436035 -115.1499023438 
267.3006591797 -114.9024734497 
267.9168090820 -114.9562606812 
268.5343933105 -115.4615249634 
269.1535339355 -115.9716949463 
269.7739257812 -116.0803680420 
270.3957824707 -115.9656906128 
271.0192260742 -115.7943267822 
271.6439514160 -115.4724273682 
272.2700805664 -115.1116104126 
272.8978576660 -114.9131240845 
273.5268859863 -114.9818344116 
274.1573791504 -115.2371292114 
274.7893371582 -115.4388961792 
275.4229125977 -115.4360198975 
276.0577697754 -115.2998809814 
276.6941223145 -115.2074432373 
277.3320617676 -115.2979812622 
277.9713439941 -115.5546112061 
278.6120605469 -115.7646255493 
279.2544555664 -115.7305908203 
279.8981628418 -115.4640350342 
280.5433349609 -115.1285781860 
281.1900024414 -114.9498138428 
281.8383178711 -114.9516525269 
282.4879760742 -114.9283370972 
283.1391296387 -114.8734817505 
283.7919616699 -115.0875625610 
284.4461059570 -115.7060470581 
285.1017761230 -116.5431747437 
285.7591247559 -117.2011642456 
286.4178161621 -117.4474716187 
287.0780334473 -117.2212677002 
287.7399291992 -116.6649169922 
288.4031677246 -116.0829849243 
289.0679626465 -115.7637481689 
289.7342834473 -115.7680435181 
290.4023132324 -115.7705841064 
291.0717163086 -115.5468063354 
291.7426452637 -115.3788375854 
292.4152832031 -115.5793457031 
293.0893249512 -115.8975372314 
293.7649230957 -116.0137634277 
294.4422302246 -115.9477005005 
295.1209411621 -115.8802490234 
295.8012084961 -115.8507690430 
296.4830627441 -115.7071685791 
297.1666259766 -115.3615798950 
297.8516235352 -115.0644683838 
298.5382080078 -115.2223663330 
299.2265014648 -115.6828613281 
299.9162597656 -115.9707489014 
300.6075744629 -115.5637664795 
301.3006591797 -115.5612335205 
301.9951782227 -115.5709915161 
302.6913146973 -115.6001739502 
303.3891906738 -115.6604232788 
304.0885314941 -115.7509613037 
304.7894897461 -115.8626556396 
305.4920349121 -115.9870681763 
306.1963806152 -116.1146469116 
306.9021911621 -116.2356033325 
307.6096191406 -116.3369293213 
308.3188476562 -116.4132614136 
309.0295410156 -116.4614486694 
309.7418823242 -116.4784774780 
310.4560241699 -116.4630508423 
311.1716613770 -116.4163970947 
311.8889160156 -116.3418045044 
312.6078491211 -116.2531280518 
313.3286132812 -116.1637573242 
314.0508422852 -116.0827636719 
314.7747497559 -116.0168380737 
315.5005187988 -115.9702224731 
316.2277526855 -115.9448776245 
316.9566955566 -115.9439315796 
317.6874694824 -115.9639434814 
318.4197692871 -116.0011444092 
319.1537475586 -116.0509338379 
319.8895874023 -116.1067199707 
320.6269531250 -116.1603775024 
321.3660278320 -116.2035369873 
322.1068115234 -116.2289276123 
322.8494567871 -116.2340011597 
323.5936584473 -116.2273254395 
324.3395690918 -116.2174301147 
325.0873718262 -116.2124328613 
325.8367004395 -116.2183609009 
326.5877990723 -116.2381896973 
327.3407592773 -116.2717819214 
328.0953063965 -116.3161315918 
328.8515930176 -116.3650360107 
329.6096191406 -116.4072875977 
330.3695678711 -116.4316177368 
331.1311035156 -116.4286804199 
331.8943786621 -116.3945617676 
332.6596069336 -116.3331146240 
333.4264221191 -116.2561721802 
334.1949768066 -116.1811218262 
334.9655151367 -116.1266632080 
335.7376403809 -116.1081848145 
336.5115356445 -116.1352615356 
337.2873840332 -116.2039184570 
338.0648803711 -116.2953109741 
338.8441467285 -116.3876190186 
339.6251831055 -116.4603500366 
340.4082336426 -116.5019912720 
341.1929016113 -116.5140914917 
341.9793701172 -116.5099411011 
342.7678527832 -116.5084381104 
343.5579528809 -116.5267868042 
344.3498840332 -116.5752944946 
345.1438293457 -116.6555633545 
345.9393920898 -116.7611083984 
346.7368164062 -116.8789215088 
347.5360717773 -116.9897384644 
348.3373718262 -117.0704421997 
349.1402893066 -117.1030426025 
349.9450988770 -117.0789947510 
350.7519226074 -117.0030288696 
351.5604553223 -116.8910446167 
352.3708190918 -116.7629928589 
353.1832580566 -116.6352996826 
353.9973754883 -116.5173416138 
354.8133544922 -116.4124603271 
355.6314086914 -116.3224792480 
356.4511718750 -116.2518692017 
357.2728271484 -116.2085723877 
358.0963439941 -116.2014236450 
358.9219970703 -116.2356338501 
359.7493286133 -116.3086242676 
360.5785827637 -116.4081878662 
361.4099426270 -116.5139236450 
362.2430114746 -116.6021270752 
363.0780029297 -116.6532897949 
363.9151306152 -116.6585845947 
364.7539672852 -116.6221466064 
365.5947570801 -116.5577621460 
366.4374694824 -116.4828643799 
367.2823486328 -116.4137725830 
368.1289672852 -116.3638000488 
368.9775390625 -116.3417892456 
369.8282470703 -116.3472900391 
370.6807250977 -116.3924102783 
371.5351867676 -116.4754257202 
372.3917846680 -116.5863418579 
373.2501831055 -116.7067108154 
374.1105346680 -116.8138656616 
374.9729003906 -116.8897476196 
375.8374328613 -116.9302825928 
376.7037658691 -116.9486236572 
377.5721130371 -116.9689483643 
378.4426574707 -117.0147933960 
379.3149719238 -117.0989151001 
380.1893310547 -117.2898712158 
381.0658874512 -117.5067291260 
381.9442749023 -117.6377868652 
382.8247070312 -117.7449035645 
383.7073364258 -117.8236007690 
384.5918273926 -117.8699951172 
385.4783325195 -117.8770751953 
386.3668823242 -117.8362960815 
387.2576904297 -117.7444381714 
388.1503601074 -117.6107559204 
389.0450744629 -117.4577865601 
389.9420471191 -117.3142395020 
390.8409118652 -117.2044906616 
391.7418212891 -117.1407318115 
392.6450195312 -117.1204223633 
393.5501098633 -117.1286773682 
394.4572753906 -117.1438446045 
395.3665161133 -117.1447067261 
396.2780761719 -117.0885391235 
397.1915283203 -116.9806976318 
398.1070861816 -116.8953323364 
399.0249633789 -116.8198318481 
399.9447631836 -116.7676315308 
400.8666381836 -116.7487030029 
401.7908935547 -116.7694625854 
402.7170410156 -116.8314895630 
403.6453552246 -116.9287490845 
404.5759887695 -117.0453262329 
405.5085754395 -117.1568069458 
406.4432983398 -117.2528076172 
407.3801879883 -117.2504882812 
408.3194580078 -117.1980209351 
409.2606506348 -117.1350708008 
410.2040100098 -117.0846023560 
411.1498107910 -117.0626144409 
412.0975341797 -117.0761413574 
413.0474548340 -117.1235046387 
413.9997863770 -117.1952285767 
414.9540710449 -117.3105850220 
415.9105834961 -117.3902053833 
416.8692626953 -117.4009552002 
417.8304138184 -117.3815460205 
418.7935485840 -117.3437118530 
419.7588806152 -117.3012771606 
420.7266845703 -117.2643737793 
421.6965026855 -117.2275695801 
422.6685485840 -117.2060775757 
423.6430664062 -117.2004013062 
424.6195983887 -117.2039489746 
425.5983581543 -117.2207031250 
426.5796203613 -117.2528762817 
427.5629272461 -117.2984924316 
428.5484924316 -117.3767852783 
429.5363159180 -117.4453659058 
430.5266723633 -117.4769363403 
431.5190734863 -117.4991226196 
432.5137634277 -117.5161743164 
433.5109558105 -117.5311050415 
434.5102233887 -117.5470199585 
435.5118103027 -117.5519027710 
436.5159301758 -117.5531845093 
437.5221252441 -117.5662002563 
438.5306701660 -117.6025772095 
439.5415039062 -117.7030258179 
440.5549316406 -117.8068161011 
441.5704345703 -117.8346023560 
442.5882873535 -117.8104400635 
443.6087341309 -117.7400512695 
444.6312561035 -117.5970993042 
445.6561889648 -117.4774169922 
446.6836853027 -117.4419021606 
447.7133178711 -117.4529190063 
448.7453308105 -117.5135803223 
449.7799682617 -117.6802825928 
450.8167419434 -117.8644104004 
451.8559265137 -117.9467620850 
452.8974609375 -117.9737777710 
453.9416809082 -117.9221267700 
454.9880371094 -117.8372116089 
456.0368347168 -117.7956695557 
457.0882873535 -117.7780761719 
458.1419067383 -117.7896423340 
459.1979370117 -117.8207778931 
460.2566833496 -117.8484115601 
461.3175964355 -117.8817520142 
462.3809814453 -117.9375000000 
463.4468078613 -117.9776687622 
464.5153198242 -117.9770584106 
465.5860900879 -117.9519882202 
466.6592712402 -117.8882446289 
467.7352294922 -117.8326263428 
468.8133850098 -117.8190765381 
469.8940429688 -117.8294601440 
470.9774169922 -117.8893432617 
472.0630798340 -117.9777755737 
473.1512145996 -118.0356903076 
474.2421264648 -118.0752182007 
475.3352661133 -118.0469207764 
476.4309692383 -117.9938201904 
477.5291748047 -117.9383850098 
478.6301574707 -117.8917083740 
479.7334289551 -117.8910522461 
480.8392639160 -117.9087524414 
481.9479064941 -117.9310913086 
483.0588073730 -117.9343185425 
484.1723022461 -117.9212875366 
485.2886352539 -117.8887405396 
486.4072570801 -117.8663940430 
487.5284423828 -117.8797683716 
488.6522521973 -117.9666976929 
489.7788696289 -118.1058731079 
490.9078674316 -118.2021331787 
492.0394287109 -118.2955398560 
493.1738891602 -118.3301467896 
494.3106994629 -118.3306808472 
495.4501037598 -118.3248977661 
496.5924377441 -118.3051528931 
497.7371215820 -118.2681198120 
498.8844299316 -118.1741561890 
500.0343933105 -118.0760040283 
501.1872863770 -118.0385437012 
502.3425598145 -118.0550003052 
503.5004882812 -118.1295166016 
504.6613769531 -118.2080993652 
505.8246459961 -118.2316207886 
506.9906311035 -118.1974182129 
508.1595458984 -118.1038208008 
509.3309020996 -118.0249099731 
510.5049438477 -118.0145187378 
511.6819763184 -118.0743408203 
512.8614501953 -118.1767959595 
514.0436401367 -118.2541427612 
515.2285156250 -118.2640457153 
516.4164428711 -118.2224426270 
517.6068115234 -118.1242294312 
518.7999267578 -118.0352706909 
519.9960937500 -118.0012664795 
521.1947021484 -118.0118637085 
522.3961181641 -118.0345764160 
523.6005859375 -118.0716247559 
524.8074951172 -118.1145095825 
526.0172119141 -118.1795959473 
527.2297363281 -118.2548370361 
528.4453125000 -118.3047027588 
529.6633911133 -118.3240585327 
530.8843383789 -118.3358612061 
532.1083374023 -118.4024887085 
533.3348999023 -118.5335311890 
534.5642700195 -118.6954498291 
535.7967529297 -118.8056182861 
537.0317993164 -118.7762603760 
538.2697143555 -118.6419525146 
539.5107421875 -118.4647598267 
540.7543945312 -118.3290023804 
542.0008544922 -118.2733612061 
543.2501831055 -118.2511291504 
544.5027465820 -118.2098083496 
545.7578735352 -118.1441955566 
547.0158691406 -118.0959396362 
548.2770385742 -118.0866928101 
549.5408935547 -118.0901412964 
550.8076171875 -118.0626678467 
552.0775756836 -118.0079574585 
553.3501586914 -117.9782409668 
554.6256713867 -118.0074539185 
555.9041137695 -118.0588912964 
557.1857910156 -118.0908508301 
558.4701538086 -118.1036911011 
559.7575073242 -118.1350326538 
561.0480957031 -118.2097244263 
562.3413085938 -118.3227920532 
563.6375732422 -118.4229507446 
564.9370727539 -118.4557189941 
566.2393188477 -118.4289932251 
567.5445556641 -118.3651733398 
568.8530883789 -118.3071136475 
570.1643066406 -118.2871704102 
571.4785766602 -118.3146057129 
572.7958984375 -118.4011917114 
574.1165161133 -118.5293960571 
575.4399414062 -118.5704269409 
576.7663574219 -118.5365219116 
578.0961303711 -118.4810714722 
579.4287109375 -118.4518737793 
580.7643432617 -118.4628372192 
582.1033325195 -118.5240249634 
583.4451293945 -118.6504364014 
584.7900390625 -118.7389144897 
586.1380004883 -118.7521972656 
587.4894409180 -118.6845855713 
588.8436279297 -118.5689392090 
590.2009277344 -118.4786224365 
591.5617065430 -118.4897994995 
592.9253540039 -118.5357131958 
594.2920532227 -118.5659866333 
595.6622924805 -118.5626525879 
597.0353393555 -118.5411911011 
598.4114990234 -118.5411834717 
599.7912597656 -118.6032104492 
601.1738281250 -118.7354431152 
602.5595703125 -118.9074096680 
603.9484863281 -119.0396423340 
605.3409423828 -119.0238800049 
606.7363281250 -118.9563751221 
608.1348876953 -118.8842239380 
609.5369873047 -118.8529586792 
610.9420166016 -118.8565216064 
612.3502807617 -118.9538497925 
613.7621459961 -119.1085891724 
615.1769409180 -119.3122711182 
616.5949707031 -119.5467224121 
618.0162353516 -119.6014404297 
619.4411621094 -119.4679183960 
620.8690185547 -119.1364746094 
622.3001708984 -118.9018859863 
623.7349243164 -118.7854080200 
625.1726684570 -118.8014907837 
626.6137695312 -118.9103164673 
628.0584716797 -118.9485244751 
629.5062255859 -118.9005584717 
630.9572753906 -118.8055877686 
632.4120483398 -118.7598419189 
633.8697509766 -118.6912689209 
635.3308715820 -118.4659347534 
636.7953491211 -118.1806488037 
638.2636108398 -118.0731811523 
639.7348022461 -118.1391067505 
641.2094726562 -118.3792724609 
642.6878662109 -118.6479339600 
644.1693115234 -118.8111877441 
645.6541137695 -118.9363937378 
647.1427612305 -119.0739746094 
648.6344604492 -119.1561203003 
650.1296386719 -119.1543350220 
651.6282348633 -119.0908126831 
653.1306152344 -118.9949722290 
654.6361694336 -119.0047988892 
656.1451416016 -119.1337432861 
657.6579589844 -119.3675308228 
659.1738891602 -119.6813507080 
660.6933593750 -119.7983779907 
662.2166748047 -119.6449432373 
663.7431030273 -119.4343032837 
665.2730712891 -119.2502975464 
666.8065795898 -119.1357879639 
668.3439941406 -119.1414337158 
669.8845825195 -119.1874618530 
671.4287109375 -119.2466583252 
672.9767456055 -119.3490982056 
674.5280151367 -119.5207290649 
676.0828857422 -119.6504135132 
677.6416625977 -119.6554260254 
679.2036743164 -119.5375671387 
680.7692871094 -119.4100875854 
682.3388671875 -119.2906265259 
683.9116821289 -119.1951828003 
685.4881591797 -119.1836090088 
687.0682983398 -119.1982269287 
688.6524047852 -119.2009735107 
690.2398071289 -119.2088012695 
691.8308105469 -119.2056655884 
693.4259643555 -119.1708984375 
695.0243530273 -119.1121597290 
696.6264038086 -119.0603561401 
698.2325439453 -119.0630416870 
699.8420410156 -119.0471878052 
701.4552001953 -118.9629440308 
703.0721435547 -118.8772506714 
704.6931762695 -118.8658828735 
706.3175048828 -118.9773025513 
707.9456176758 -119.2367019653 
709.5778808594 -119.5486984253 
711.2135009766 -119.7196121216 
712.8529052734 -119.7864456177 
714.4964599609 -119.7787475586 
716.1434326172 -119.7031021118 
717.7941894531 -119.5808486938 
719.4491577148 -119.4322204590 
721.1075439453 -119.2750320435 
722.7697753906 -119.1352005005 
724.4357910156 -119.0745162964 
726.1060791016 -119.1312789917 
727.7797851562 -119.2480621338 
729.4573974609 -119.3647155762 
731.1392211914 -119.5216445923 
732.8245239258 -119.7142715454 
734.5137329102 -119.7870559692 
736.2072753906 -119.6601867676 
737.9042968750 -119.4919052124 
739.6052246094 -119.4710769653 
741.3100585938 -119.6287689209 
743.0192260742 -119.8697967529 
744.7319335938 -120.0816192627 
746.4486083984 -120.1859436035 
748.1696166992 -120.1633148193 
749.8942260742 -120.0927352905 
751.6227416992 -120.0812683105 
753.3557128906 -120.1526412964 
755.0922851562 -120.2582626343 
756.8328247070 -120.3062286377 
758.5777587891 -120.1837005615 
760.3263549805 -119.8809814453 
762.0789794922 -119.5012893677 
763.8356323242 -119.3653640747 
765.5967407227 -119.4403305054 
767.3614501953 -119.5790176392 
769.1303100586 -119.7703170776 
770.9036254883 -120.0146560669 
772.6806030273 -120.2226715088 
774.4616699219 -120.3233489990 
776.2473144531 -120.3730239868 
778.0366210938 -120.4221343994 
779.8300170898 -120.4015350342 
781.6276245117 -120.1858673096 
783.4297485352 -119.9647216797 
785.2355957031 -119.9634857178 
787.0456542969 -120.0638351440 
788.8602294922 -120.0789260864 
790.6786499023 -119.9608154297 
792.5012207031 -119.8565750122 
794.3284301758 -119.8882980347 
796.1593627930 -119.9522094727 
797.9945678711 -119.9041824341 
799.8344726562 -119.8312454224 
801.6781616211 -119.8634719849 
803.5260620117 -120.0057754517 
805.3782348633 -120.1130065918 
807.2351684570 -120.0785064697 
809.0958862305 -120.0947875977 
810.9609375000 -120.2015762329 
812.8306884766 -120.3113708496 
814.7042846680 -120.3147125244 
816.5822753906 -120.1363677979 
818.4649658203 -119.9589233398 
820.3516235352 -119.9203338623 
822.2425537109 -120.0506820679 
824.1378784180 -120.1314697266 
826.0380249023 -120.1146774292 
827.9421386719 -120.1633911133 
829.8505859375 -120.3891830444 
831.7639160156 -120.5842132568 
833.6812133789 -120.6446380615 
835.6029052734 -120.7034988403 
837.5294799805 -120.6944961548 
839.4600219727 -120.4807281494 
841.3950195312 -120.2274169922 
843.3349609375 -119.9947738647 
845.2789306641 -119.7526702881 
847.2273559570 -119.6558303833 
849.1802978516 -119.7415771484 
851.1381835938 -119.9416732788 
853.1000976562 -120.1958084106 
855.0665893555 -120.4070129395 
857.0380249023 -120.5530090332 
859.0135498047 -120.5128555298 
860.9936523438 -120.3730850220 
862.9787597656 -120.2784957886 
864.9680175781 -120.3283691406 
866.9617919922 -120.4090576172 
868.9602050781 -120.4994735718 
870.9636840820 -120.5044708252 
872.9713134766 -120.3905487061 
874.9835815430 -120.2632675171 
877.0009765625 -120.2026290894 
879.0225219727 -120.0965805054 
881.0487670898 -120.0285644531 
883.0800781250 -120.0938339233 
885.1156616211 -120.2974395752 
887.1559448242 -120.4999923706 
889.2008666992 -120.5770339966 
891.2510375977 -120.4945755005 
893.3054199219 -120.3548965454 
895.3645629883 -120.2080154419 
897.4289550781 -120.0688858032 
899.4975585938 -119.9839324951 
901.5709838867 -120.1055145264 
903.6496582031 -120.4146652222 
905.7326660156 -120.5958099365 
907.8204345703 -120.4529953003 
909.9135131836 -120.2094345093 
912.0109252930 -119.9981613159 
914.1131591797 -119.7912597656 
916.2202758789 -119.7690200806 
918.3327026367 -119.9858169556 
920.4495239258 -120.2393417358 
922.5712280273 -120.2834396362 
924.6983642578 -120.0549545288 
926.8298339844 -119.9400329590 
928.9662475586 -120.1114654541 
931.1080932617 -120.2432403564 
933.2543334961 -120.1496200562 
935.4055786133 -119.9553527832 
937.5617675781 -119.8007583618 
939.7233886719 -119.8472900391 
941.8895263672 -120.1836929321 
944.0606689453 -120.4753341675 
946.2373046875 -120.4228897095 
948.4184570312 -120.3150253296 
950.6046142578 -120.3799743652 
952.7963867188 -120.4240112305 
954.9926147461 -120.3943939209 
957.1939697266 -120.3771820068 
959.4008789062 -120.4245071411 
961.6123657227 -120.4559478760 
963.8289794922 -120.3039474487 
966.0506591797 -120.0709228516 
968.2780151367 -120.0443725586 
970.5099487305 -120.2119445801 
972.7470092773 -120.2958602905 
974.9898071289 -120.4249801636 
977.2372436523 -120.6874008179 
979.4898681641 -120.7517776489 
981.7481689453 -120.4996261597 
984.0111694336 -120.2090682983 
986.2794189453 -120.2016830444 
988.5528564453 -120.3718643188 
990.8320922852 -120.5968627930 
993.1160278320 -120.6128540039 
995.4052124023 -120.5167694092 
997.7002563477 -120.4058380127 
1000.0000000000 -120.5261993408 
1002.3050537109 -120.5745086670 
1004.6160278320 -120.6397781372 
1006.9317016602 -120.7212600708 
1009.2527465820 -120.8114242554 
1011.5797119141 -120.9001998901 
1013.9114990234 -120.9773864746 
1016.2485961914 -121.0348281860 
1018.5911254883 -121.0686035156 
1020.9396362305 -121.0801315308 
1023.2929687500 -121.0755920410 
1025.6517333984 -121.0639648438 
1028.0164794922 -121.0542297363 
1030.3861083984 -121.0527114868 
1032.7612304688 -121.0613861084 
1035.1424560547 -121.0774841309 
1037.5284423828 -121.0942153931 
1039.9200439453 -121.1028137207 
1042.3171386719 -121.0974502563 
1044.7203369141 -121.0765609741 
1047.1285400391 -121.0432815552 
1049.5422363281 -121.0042114258 
1051.9620361328 -120.9670639038 
1054.3868408203 -120.9385147095 
1056.8173828125 -120.9227905273 
1059.2539062500 -120.9215621948 
1061.6955566406 -120.9344558716 
1064.1429443359 -120.9598770142 
1066.5964355469 -120.9955215454 
1069.0549316406 -121.0386428833 
1071.5192871094 -121.0863723755 
1073.9891357422 -121.1361160278 
1076.4653320312 -121.1860351562 
1078.9466552734 -121.2351074219 
1081.4337158203 -121.2827301025 
1083.9271240234 -121.3279647827 
1086.4256591797 -121.3688278198 
1088.9299316406 -121.4022674561 
1091.4405517578 -121.4246368408 
1093.9564208984 -121.4325790405 
1096.4781494141 -121.4239501953 
1099.0056152344 -121.3985366821 
1101.5394287109 -121.3584671021 
1104.0786132812 -121.3081054688 
1106.6235351562 -121.2609939575 
1109.1750488281 -121.2073287964 
1111.7316894531 -121.1605453491 
1114.2943115234 -121.1246032715 
1116.8635253906 -121.1014862061 
1119.4379882812 -121.0913391113 
1122.0183105469 -121.0928726196 
1124.6052246094 -121.1038131714 
1127.1976318359 -121.1212844849 
1129.7958984375 -121.1421813965 
1132.4001464844 -121.1637573242 
1135.0109863281 -121.1843338013 
1137.6273193359 -121.2038192749 
1140.2496337891 -121.2237930298 
1142.8785400391 -121.2466964722 
1145.5129394531 -121.2744445801 
1148.1534423828 -121.3068695068 
1150.8006591797 -121.3562545776 
1153.4533691406 -121.3928909302 
1156.1121826172 -121.4013900757 
1158.7770996094 -121.3971481323 
1161.4487304688 -121.3838729858 
1164.1259765625 -121.3671493530 
1166.8093261719 -121.3521423340 
1169.4996337891 -121.3419952393 
1172.1954345703 -121.3375549316 
1174.8973388672 -121.3382034302 
1177.6062011719 -121.3432388306 
1180.3206787109 -121.3528823853 
1183.0413818359 -121.3685379028 
1185.7684326172 -121.3920822144 
1188.5023193359 -121.4243850708 
1191.2419433594 -121.4636154175 
1193.9877929688 -121.5208969116 
1196.7407226562 -121.5546646118 
1199.4992675781 -121.5498504639 
1202.2642822266 -121.5244293213 
1205.0361328125 -121.4867858887 
1207.8138427734 -121.4494857788 
1210.5980224609 -121.4244918823 
1213.3891601562 -121.4190444946 
1216.1861572266 -121.4337768555 
1218.9895019531 -121.4633712769 
1221.7993164062 -121.4990921021 
1224.6163330078 -121.5436782837 
1227.4392089844 -121.5670700073 
1230.2685546875 -121.5678176880 
1233.1051025391 -121.5606384277 
1235.9475097656 -121.5483856201 
1238.7963867188 -121.5323181152 
1241.6525878906 -121.5119247437 
1244.5146484375 -121.4858779907 
1247.3834228516 -121.4343414307 
1250.2586669922 -121.3741683960 
1253.1413574219 -121.3331604004 
1256.0299072266 -121.2956237793 
1258.9251708984 -121.2643585205 
1261.8277587891 -121.2418212891 
1264.7363281250 -121.2305679321 
1267.6516113281 -121.2435989380 
1270.5743408203 -121.2925720215 
1273.5031738281 -121.3491897583 
1276.4385986328 -121.4188079834 
1279.3815917969 -121.4934616089 
1282.3306884766 -121.5638275146 
1285.2866210938 -121.6217651367 
1288.2492675781 -121.6737060547 
1291.2194824219 -121.6916198730 
1294.1958007812 -121.6866836548 
1297.1790771484 -121.6754531860 
1300.1697998047 -121.6633682251 
1303.1667480469 -121.6544189453 
1306.1706542969 -121.6597976685 
1309.1822509766 -121.6722640991 
1312.1999511719 -121.6892700195 
1315.2247314453 -121.7093734741 
1318.2563476562 -121.7318038940 
1321.2957763672 -121.7672958374 
1324.3414306641 -121.7988128662 
1327.3941650391 -121.8123779297 
1330.4545898438 -121.8185195923 
1333.5214843750 -121.8181610107 
1336.5953369141 -121.8086471558 
1339.6770019531 -121.7902069092 
1342.7650146484 -121.7692642212 
1345.8602294922 -121.7410049438 
1348.9632568359 -121.6936264038 
1352.0727539062 -121.6580581665 
1355.1893310547 -121.6513977051 
1358.3131103516 -121.6588211060 
1361.4448242188 -121.6767730713 
1364.5831298828 -121.7140502930 
1367.7285156250 -121.7577819824 
1370.8820800781 -121.7940597534 
1374.0419921875 -121.8387985229 
1377.2092285156 -121.9193191528 
1380.3846435547 -121.9973983765 
1383.5665283203 -122.0313262939 
1386.7557373047 -122.0405426025 
1389.9522705078 -122.0007019043 
1393.1569824219 -121.9246749878 
1396.3682861328 -121.8715896606 
1399.5870361328 -121.8336334229 
1402.8139648438 -121.8220977783 
1406.0474853516 -121.8474197388 
1409.2885742188 -121.8714981079 
1412.5378417969 -121.8883514404 
1415.7938232422 -121.8814544678 
1419.0573730469 -121.8708496094 
1422.3292236328 -121.8659591675 
1425.6077880859 -121.8775863647 
1428.8939208984 -121.9001007080 
1432.1876220703 -121.9122314453 
1435.4896240234 -121.9157562256 
1438.7985839844 -121.9078598022 
1442.1151123047 -121.9003829956 
1445.4400634766 -121.8937988281 
1448.7718505859 -121.8957977295 
1452.1114501953 -121.9043197632 
1455.4594726562 -121.9169464111 
1458.8143310547 -121.9313278198 
1462.1770019531 -121.9237289429 
1465.5474853516 -121.8979187012 
1468.9265136719 -121.8456497192 
1472.3125000000 -121.8136062622 
1475.7061767578 -121.8265686035 
1479.1086425781 -121.9083328247 
1482.5180664062 -122.0354156494 
1485.9354248047 -122.1287689209 
1489.3614501953 -122.2418289185 
1492.7945556641 -122.3061676025 
1496.2354736328 -122.3029251099 
1499.6853027344 -122.2611007690 
1503.1420898438 -122.2227096558 
1506.6069335938 -122.1735992432 
1510.0798339844 -122.1410140991 
1513.5615234375 -122.1274566650 
1517.0502929688 -122.1057662964 
1520.5472412109 -122.0749511719 
1524.0531005859 -122.0493240356 
1527.5661621094 -122.0172195435 
1531.0872802734 -122.0061492920 
1534.6173095703 -122.0325851440 
1538.1547851562 -122.0824203491 
1541.7003173828 -122.1190109253 
1545.2540283203 -122.1524734497 
1548.8167724609 -122.1504516602 
1552.3869628906 -122.1068038940 
1555.9653320312 -122.0482482910 
1559.5527343750 -122.0122604370 
1563.1477050781 -121.9796447754 
1566.7508544922 -121.9731140137 
1570.3631591797 -121.9953918457 
1573.9829101562 -122.0337371826 
1577.6110839844 -122.0830917358 
1581.2475585938 -122.1361389160 
1584.8933105469 -122.1728363037 
1588.5466308594 -122.2305984497 
1592.2083740234 -122.2906875610 
1595.8793945312 -122.3454284668 
1599.5579833984 -122.3851089478 
1603.2451171875 -122.3969039917 
1606.9415283203 -122.3887252808 
1610.6457519531 -122.3684616089 
1614.3583984375 -122.3491821289 
1618.0804443359 -122.3414688110 
1621.8101806641 -122.3441696167 
1625.5485839844 -122.3641433716 
1629.2956542969 -122.3983764648 
1633.0521240234 -122.4270858765 
1636.8165283203 -122.4278869629 
1640.5894775391 -122.4054489136 
1644.3720703125 -122.3746871948 
1648.1624755859 -122.3534240723 
1651.9615478516 -122.3474578857 
1655.7703857422 -122.3486633301 
1659.5870361328 -122.3556900024 
1663.4124755859 -122.3693389893 
1667.2468261719 -122.3911590576 
1671.0908203125 -122.4136199951 
1674.9427490234 -122.4267120361 
1678.8035888672 -122.4279403687 
1682.6743164062 -122.4146652222 
1686.5529785156 -122.3915176392 
1690.4406738281 -122.3603515625 
1694.3381347656 -122.3226699829 
1698.2437744141 -122.3097152710 
1702.1583251953 -122.3217010498 
1706.0828857422 -122.3513717651 
1710.0155029297 -122.3853225708 
1713.9571533203 -122.4027023315 
1717.9079589844 -122.3863830566 
1721.8687744141 -122.3539886475 
1725.8378906250 -122.3364257812 
1729.8160400391 -122.3519744873 
1733.8043212891 -122.4031143188 
1737.8009033203 -122.4753112793 
1741.8066406250 -122.5117950439 
1745.8225097656 -122.5361480713 
1749.8468017578 -122.5634994507 
1753.8803710938 -122.5948486328 
1757.9230957031 -122.6169433594 
1761.9761962891 -122.6085052490 
1766.0377197266 -122.5901260376 
1770.1085205078 -122.5827713013 
1774.1898193359 -122.5970687866 
1778.2794189453 -122.6288070679 
1782.3784179688 -122.6532440186 
1786.4879150391 -122.6862182617 
1790.6059570312 -122.7358627319 
1794.7333984375 -122.8047332764 
1798.8713378906 -122.8943405151 
1803.0179443359 -122.9362869263 
1807.1739501953 -122.9379119873 
1811.3397216797 -122.8984756470 
1815.5158691406 -122.8565292358 
1819.7008056641 -122.8178634644 
1823.8953857422 -122.7713623047 
1828.1005859375 -122.7362976074 
1832.3144531250 -122.7006912231 
1836.5380859375 -122.6665191650 
1840.7724609375 -122.6347808838 
1845.0155029297 -122.5968475342 
1849.2684326172 -122.5752639771 
1853.5311279297 -122.5675735474 
1857.8046875000 -122.5836181641 
1862.0870361328 -122.6293334961 
1866.3792724609 -122.6725311279 
1870.6824951172 -122.7100067139 
1874.9945068359 -122.7371597290 
1879.3165283203 -122.7362518311 
1883.6495361328 -122.7191696167 
1887.9914550781 -122.6981506348 
1892.3433837891 -122.7012786865 
1896.7064208984 -122.7324829102 
1901.0784912109 -122.7955627441 
1905.4605712891 -122.8431930542 
1909.8527832031 -122.8477401733 
1914.2562255859 -122.8217620850 
1918.6687011719 -122.7746963501 
1923.0914306641 -122.7454910278 
1927.5252685547 -122.7446365356 
1931.9683837891 -122.7690048218 
1936.4217529297 -122.8361358643 
1940.8863525391 -122.9215698242 
1945.3602294922 -122.9724578857 
1949.8444824219 -123.0015411377 
1954.3389892578 -123.0306396484 
1958.8449707031 -123.0524978638 
1963.3602294922 -123.0472869873 
1967.8858642578 -123.0170440674 
1972.4230957031 -122.9840393066 
1976.9696044922 -123.0023880005 
1981.5267333984 -123.0608978271 
1986.0953369141 -123.1031951904 
1990.6734619141 -123.1213836670 
1995.2620849609 -123.1045532227 
1999.8624267578 -123.0545272827 
2004.4722900391 -123.0040359497 
2009.0926513672 -122.9803390503 
2013.7237548828 -122.9790267944 
2018.3666992188 -123.0128402710 
2023.0191650391 -123.0826492310 
2027.6823730469 -123.1625595093 
2032.3574218750 -123.2262954712 
2037.0421142578 -123.2546768188 
2041.7376708984 -123.2505798340 
2046.4451904297 -123.1821289062 
2051.1623535156 -123.0455780029 
2055.8903808594 -122.8935546875 
2060.6293945312 -122.7869262695 
2065.3803710938 -122.7617187500 
2070.1413574219 -122.7968750000 
2074.9130859375 -122.8689956665 
2079.6970214844 -122.9737243652 
2084.4909667969 -123.0461502075 
2089.2958984375 -123.0610198975 
2094.1130371094 -123.0225524902 
2098.9399414062 -122.9690551758 
2103.7783203125 -122.9448165894 
2108.6276855469 -122.9642944336 
2113.4892578125 -123.0186386108 
2118.3610839844 -123.0718231201 
2123.2438964844 -123.1239242554 
2128.1394042969 -123.1785125732 
2133.0449218750 -123.2123184204 
2137.9616699219 -123.2219772339 
2142.8911132812 -123.2036590576 
2147.8305664062 -123.1715621948 
2152.7814941406 -123.1368560791 
2157.7448730469 -123.0848083496 
2162.7187500000 -123.0099334717 
2167.7038574219 -122.9379501343 
2172.7006835938 -122.8880767822 
2177.7099609375 -122.8572311401 
2182.7297363281 -122.8568267822 
2187.7612304688 -122.9212722778 
2192.8054199219 -123.0568542480 
2197.8598632812 -123.2076416016 
2202.9260253906 -123.3078536987 
2208.0051269531 -123.3570709229 
2213.0949707031 -123.3910446167 
2218.1962890625 -123.4026870728 
2223.3093261719 -123.3528442383 
2228.4353027344 -123.2460861206 
2233.5720214844 -123.1421737671 
2238.7207031250 -123.0860595703 
2243.8823242188 -123.0721054077 
2249.0546875000 -123.0824813843 
2254.2387695312 -123.1165618896 
2259.4362792969 -123.1695861816 
2264.6442871094 -123.2162475586 
2269.8645019531 -123.2380065918 
2275.0979003906 -123.2503280640 
2280.3422851562 -123.2785415649 
2285.5986328125 -123.3242874146 
2290.8671875000 -123.3763198853 
2296.1489257812 -123.4238815308 
2301.4416503906 -123.4327239990 
2306.7468261719 -123.3641815186 
2312.0651855469 -123.2987899780 
2317.3947753906 -123.2776489258 
2322.7365722656 -123.2841567993 
2328.0917968750 -123.2674789429 
2333.4582519531 -123.2104721069 
2338.8369140625 -123.1399307251 
2344.2282714844 -123.0790939331 
2349.6330566406 -123.0328063965 
2355.0490722656 -123.0254516602 
2360.4777832031 -123.0971603394 
2365.9201660156 -123.1727905273 
2371.3737792969 -123.1882171631 
2376.8398437500 -123.1427230835 
2382.3200683594 -123.1067581177 
2387.8112792969 -123.1311874390 
2393.3154296875 -123.1836242676 
2398.8334960938 -123.2167892456 
2404.3630371094 -123.2248840332 
2409.9052734375 -123.2004089355 
2415.4602050781 -123.1841888428 
2421.0292968750 -123.2762222290 
2426.6101074219 -123.4667205811 
2432.2036132812 -123.5856475830 
2437.8112792969 -123.5978851318 
2443.4306640625 -123.5237350464 
2449.0629882812 -123.4402160645 
2454.7094726562 -123.4596710205 
2460.3676757812 -123.5045013428 
2466.0390625000 -123.4672622681 
2471.7233886719 -123.3178558350 
2477.4223632812 -123.2284088135 
2483.1330566406 -123.2635955811 
2488.8566894531 -123.3345642090 
2494.5952148438 -123.3667373657 
2500.3454589844 -123.3403244019 
2506.1088867188 -123.3294754028 
2511.8869628906 -123.3495712280 
2517.6770019531 -123.3822784424 
2523.4804687500 -123.3699569702 
2529.2985839844 -123.3303527832 
2535.1289062500 -123.3526535034 
2540.9726562500 -123.4711380005 
2546.8295898438 -123.5464477539 
2552.7016601562 -123.5428619385 
2558.5859375000 -123.4766540527 
2564.4836425781 -123.4198303223 
2570.3962402344 -123.4114151001 
2576.3212890625 -123.4465789795 
2582.2597656250 -123.4809265137 
2588.2136230469 -123.4682159424 
2594.1796875000 -123.3770675659 
2600.1594238281 -123.2351913452 
2606.1528320312 -123.1610641479 
2612.1616210938 -123.2222824097 
2618.1828613281 -123.3900833130 
2624.2180175781 -123.5091705322 
2630.2685546875 -123.5582733154 
2636.3312988281 -123.6019515991 
2642.4084472656 -123.6538009644 
2648.5007324219 -123.6400375366 
2654.6057128906 -123.5702819824 
2660.7248535156 -123.5383529663 
2666.8593750000 -123.5733032227 
2673.0065917969 -123.6373748779 
2679.1682128906 -123.6561965942 
2685.3437500000 -123.6316757202 
2691.5351562500 -123.6070327759 
2697.7395019531 -123.5825042725 
2703.9577636719 -123.5585479736 
2710.1921386719 -123.5438308716 
2716.4394531250 -123.5488204956 
2722.7009277344 -123.6007614136 
2728.9785156250 -123.6677856445 
2735.2690429688 -123.7007675171 
2741.5739746094 -123.7126541138 
2747.8935546875 -123.7157669067 
2754.2290039062 -123.6869506836 
2760.5778808594 -123.6444625854 
2766.9411621094 -123.6423339844 
2773.3205566406 -123.7037658691 
2779.7133789062 -123.8109512329 
2786.1208496094 -123.8813934326 
2792.5444335938 -123.8218917847 
2798.9814453125 -123.7051696777 
2805.4333496094 -123.6960449219 
2811.9001464844 -123.7916870117 
2818.3833007812 -123.8348236084 
2824.8798828125 -123.7879867554 
2831.3913574219 -123.8046493530 
2837.9194335938 -123.8854827881 
2844.4611816406 -123.8536911011 
2851.0178222656 -123.6333541870 
2857.5910644531 -123.5073928833 
2864.1779785156 -123.7138519287 
2870.7802734375 -124.0554962158 
2877.3991699219 -124.0828628540 
2884.0317382812 -123.9338150024 
2890.6796875000 -123.8612060547 
2897.3427734375 -123.9401016235 
2904.0229492188 -124.0454559326 
2910.7170410156 -124.0122756958 
2917.4265136719 -123.9046859741 
2924.1528320312 -123.8336563110 
2930.8933105469 -123.8095855713 
2937.6491699219 -123.7778472900 
2944.4223632812 -123.7873840332 
2951.2094726562 -123.8517761230 
2958.0122070312 -123.8888473511 
2964.8305664062 -123.7978973389 
2971.6662597656 -123.7121963501 
2978.5163574219 -123.7539978027 
2985.3820800781 -123.8177490234 
2992.2651367188 -123.8246231079 
2999.1625976562 -123.8951644897 
3006.0756835938 -124.0431594849 
3013.0065917969 -124.0317611694 
3019.9519042969 -124.0160446167 
3026.9130859375 -123.9977111816 
3033.8920898438 -123.9805755615 
3040.8852539062 -123.9689178467 
3047.8947753906 -123.9635772705 
3054.9204101562 -123.9641494751 
3061.9638671875 -123.9693908691 
3069.0219726562 -123.9774703979 
3076.0961914062 -123.9871826172 
3083.1884765625 -123.9990997314 
3090.2954101562 -124.0150756836 
3097.4189453125 -124.0367355347 
3104.5603027344 -124.0647659302 
3111.7165527344 -124.0983963013 
3118.8894042969 -124.1345062256 
3126.0786132812 -124.1667938232 
3133.2861328125 -124.1911697388 
3140.5085449219 -124.2055587769 
3147.7475585938 -124.2098159790 
3155.0051269531 -124.2055587769 
3162.2775878906 -124.1956787109 
3169.5668945312 -124.1835327148 
3176.8747558594 -124.1717529297 
3184.1977539062 -124.1607742310 
3191.5375976562 -124.1504364014 
3198.8959960938 -124.1408309937 
3206.2695312500 -124.1326980591 
3213.6604003906 -124.1275482178 
3221.0681152344 -124.1275100708 
3228.4946289062 -124.1339111328 
3235.9365234375 -124.1439437866 
3243.3955078125 -124.1538238525 
3250.8735351562 -124.1594619751 
3258.3671875000 -124.1577987671 
3265.8779296875 -124.1478042603 
3273.4077148438 -124.1308364868 
3280.9531250000 -124.1103744507 
3288.5161132812 -124.0916900635 
3296.0961914062 -124.0803146362 
3303.6958007812 -124.0798263550 
3311.3110351562 -124.0924224854 
3318.9438476562 -124.1182174683 
3326.5961914062 -124.1549072266 
3334.2641601562 -124.1979675293 
3341.9499511719 -124.2415008545 
3349.6550292969 -124.2794799805 
3357.3762207031 -124.3071212769 
3365.1152343750 -124.3212432861 
3372.8740234375 -124.3214340210 
3380.6486816406 -124.3103713989 
3388.4414062500 -124.2915878296 
3396.2519531250 -124.2704544067 
3404.0825195312 -124.2538146973 
3411.9289550781 -124.2487030029 
3419.7937011719 -124.2600631714 
3427.6784667969 -124.2886505127 
3435.5795898438 -124.3297500610 
3443.4987792969 -124.3738861084 
3451.4382324219 -124.4094009399 
3459.3940429688 -124.4262542725 
3467.3681640625 -124.4195175171 
3475.3608398438 -124.3903656006 
3483.3735351562 -124.3469619751 
3491.4030761719 -124.2996368408 
3499.4509277344 -124.2571029663 
3507.5192871094 -124.2256088257 
3515.6044921875 -124.2084808350 
3523.7082519531 -124.2062530518 
3531.8325195312 -124.2171554565 
3539.9736328125 -124.2373733521 
3548.1335449219 -124.2615203857 
3556.3142089844 -124.2835845947 
3564.5117187500 -124.2985916138 
3572.7282714844 -124.3045120239 
3580.9636230469 -124.3032913208 
3589.2199707031 -124.3001327515 
3597.4934082031 -124.3014984131 
3605.7858886719 -124.3127593994 
3614.0993652344 -124.3369827271 
3622.4301757812 -124.3748245239 
3630.7800292969 -124.4249114990 
3639.1513671875 -124.4835205078 
3647.5397949219 -124.5436019897 
3655.9475097656 -124.5948257446 
3664.3747558594 -124.6258621216 
3672.8234863281 -124.6291046143 
3681.2895507812 -124.6052551270 
3689.7751464844 -124.5762023926 
3698.2824707031 -124.5307922363 
3706.8073730469 -124.4944915771 
3715.3518066406 -124.4762344360 
3723.9179687500 -124.4762039185 
3732.5017089844 -124.4873733521 
3741.1054687500 -124.4998397827 
3749.7290039062 -124.5055160522 
3758.3745117188 -124.5009994507 
3767.0378417969 -124.4877853394 
3775.7209472656 -124.4705657959 
3784.4265136719 -124.4550399780 
3793.1499023438 -124.4461669922 
3801.8933105469 -124.4509582520 
3810.6589355469 -124.4673004150 
3819.4428710938 -124.4743957520 
3828.2468261719 -124.4687957764 
3837.0734863281 -124.4468688965 
3845.9182128906 -124.4117660522 
3854.7832031250 -124.3729705811 
3863.6687011719 -124.3432159424 
3872.5769042969 -124.3340911865 
3881.5036621094 -124.3521041870 
3890.4506835938 -124.3962020874 
3899.4206542969 -124.4576950073 
3908.4089355469 -124.5230865479 
3917.4182128906 -124.5791320801 
3926.4501953125 -124.6179122925 
3935.5009765625 -124.6390533447 
3944.5725097656 -124.6478881836 
3953.6650390625 -124.6512832642 
3962.7807617188 -124.6555328369 
3971.9152832031 -124.6583862305 
3981.0708007812 -124.6542968750 
3990.2497558594 -124.6420059204 
3999.4475097656 -124.6217727661 
4008.6665039062 -124.5979309082 
4017.9089355469 -124.5775680542 
4027.1704101562 -124.5669937134 
4036.4533691406 -124.5677413940 
4045.7600097656 -124.5748443604 
4055.0856933594 -124.5789413452 
4064.4331054688 -124.5616302490 
4073.8017578125 -124.5246276855 
4083.1943359375 -124.5021591187 
4092.6064453125 -124.4936904907 
4102.0400390625 -124.5020675659 
4111.4980468750 -124.5217514038 
4120.9750976562 -124.5414581299 
4130.4746093750 -124.5497512817 
4139.9975585938 -124.5411376953 
4149.5405273438 -124.5068893433 
4159.1054687500 -124.4802551270 
4168.6928710938 -124.4841537476 
4178.3041992188 -124.5064544678 
4187.9355468750 -124.5395965576 
4197.5888671875 -124.5723114014 
4207.2670898438 -124.5951995850 
4216.9648437500 -124.6036911011 
4226.6855468750 -124.5949935913 
4236.4306640625 -124.5855407715 
4246.1958007812 -124.5762786865 
4255.9833984375 -124.5675277710 
4265.7963867188 -124.5601882935 
4275.6293945312 -124.5569763184 
4285.4848632812 -124.5695419312 
4295.3632812500 -124.6040954590 
4305.2666015625 -124.6386413574 
4315.1904296875 -124.6748199463 
4325.1376953125 -124.7050399780 
4335.1098632812 -124.7222213745 
4345.1025390625 -124.7137527466 
4355.1181640625 -124.6785278320 
4365.1591796875 -124.6521911621 
4375.2211914062 -124.6374740601 
4385.3066406250 -124.6410903931 
4395.4150390625 -124.6778106689 
4405.5493164062 -124.7236328125 
4415.7041015625 -124.7447509766 
4425.8828125000 -124.7538757324 
4436.0874023438 -124.7528839111 
4446.3125000000 -124.7390823364 
4456.5615234375 -124.7178497314 
4466.8369140625 -124.7015151978 
4477.1333007812 -124.6873092651 
4487.4536132812 -124.6791534424 
4497.7998046875 -124.6848678589 
4508.1674804688 -124.7077560425 
4518.5590820312 -124.7305984497 
4528.9746093750 -124.7553176880 
4539.4169921875 -124.7895507812 
4549.8803710938 -124.8167037964 
4560.3681640625 -124.8279953003 
4570.8828125000 -124.8315429688 
4581.4189453125 -124.8121109009 
4591.9794921875 -124.7628555298 
4602.5668945312 -124.7160263062 
4613.1762695312 -124.6710357666 
4623.8095703125 -124.6341476440 
4634.4677734375 -124.6378479004 
4645.1533203125 -124.6585540771 
4655.8608398438 -124.6787109375 
4666.5927734375 -124.6842346191 
4677.3520507812 -124.6597595215 
4688.1337890625 -124.6319885254 
4698.9404296875 -124.6066741943 
4709.7744140625 -124.5924987793 
4720.6308593750 -124.6105880737 
4731.5122070312 -124.6424407959 
4742.4213867188 -124.7074966431 
4753.3525390625 -124.7771453857 
4764.3095703125 -124.8172988892 
4775.2915039062 -124.8460235596 
4786.3017578125 -124.8592529297 
4797.3344726562 -124.8460311890 
4808.3925781250 -124.8278121948 
4819.4790039062 -124.8053512573 
4830.5883789062 -124.8005905151 
4841.7231445312 -124.8133850098 
4852.8862304688 -124.8509445190 
4864.0722656250 -124.8925781250 
4875.2846679688 -124.9118347168 
4886.5224609375 -124.9136581421 
4897.7890625000 -124.8850936890 
4909.0786132812 -124.8493499756 
4920.3945312500 -124.7905731201 
4931.7387695312 -124.7512283325 
4943.1069335938 -124.7523651123 
4954.5009765625 -124.8008346558 
4965.9243164062 -124.8785934448 
4977.3710937500 -124.9295730591 
4988.8442382812 -124.9702224731 
5000.3437500000 -124.9613113403 
5011.8730468750 -124.9244155884 
5023.4257812500 -124.8455734253 
5035.0048828125 -124.7703933716 
5046.6137695312 -124.7323074341 
5058.2465820312 -124.7324676514 
5069.9062500000 -124.7512207031 
5081.5957031250 -124.7848663330 
5093.3090820312 -124.8096694946 
5105.0493164062 -124.8175582886 
5116.8198242188 -124.8222579956 
5128.6142578125 -124.8246002197 
5140.4360351562 -124.8211517334 
5152.2851562500 -124.8070983887 
5164.1645507812 -124.7913436890 
5176.0683593750 -124.7710189819 
5187.9995117188 -124.7663497925 
5199.9609375000 -124.7856597900 
5211.9472656250 -124.8162078857 
5223.9609375000 -124.8384246826 
5236.0053710938 -124.8713912964 
5248.0747070312 -124.9064636230 
5260.1723632812 -124.9468536377 
5272.2973632812 -124.9880828857 
5284.4531250000 -125.0139541626 
5296.6342773438 -125.0095062256 
5308.8432617188 -124.9806671143 
5321.0834960938 -124.9138031006 
5333.3491210938 -124.8575057983 
5345.6425781250 -124.8658981323 
5357.9677734375 -124.9387969971 
5370.3183593750 -125.0435867310 
5382.6972656250 -125.1093292236 
5395.1074218750 -125.0830230713 
5407.5439453125 -125.0086746216 
5420.0083007812 -124.9428329468 
5432.5019531250 -124.9121932983 
5445.0273437500 -124.9109954834 
5457.5786132812 -124.9170532227 
5470.1586914062 -124.9329528809 
5482.7705078125 -124.9593582153 
5495.4086914062 -124.9850463867 
5508.0761718750 -124.9980773926 
5520.7758789062 -124.9976043701 
5533.5014648438 -124.9935455322 
5546.2568359375 -124.9871139526 
5559.0410156250 -124.9783706665 
5571.8579101562 -124.9690628052 
5584.7016601562 -124.9605636597 
5597.5747070312 -124.9531707764 
5610.4804687500 -124.9489059448 
5623.4130859375 -124.9547119141 
5636.3754882812 -124.9738769531 
5649.3710937500 -125.0136413574 
5662.3930664062 -125.0657119751 
5675.4453125000 -125.1118240356 
5688.5307617188 -125.1358566284 
5701.6430664062 -125.1344604492 
5714.7861328125 -125.1271972656 
5727.9589843750 -125.1167373657 
5741.1655273438 -125.0806503296 
5754.3994140625 -125.0396881104 
5767.6635742188 -125.0104522705 
5780.9614257812 -125.0024719238 
5794.2871093750 -125.0177001953 
5807.6435546875 -125.0460891724 
5821.0336914062 -125.0842742920 
5834.4516601562 -125.1297531128 
5847.9003906250 -125.1510620117 
5861.3798828125 -125.1646041870 
5874.8940429688 -125.1750183105 
5888.4365234375 -125.1675262451 
5902.0097656250 -125.1086730957 
5915.6171875000 -125.0345382690 
5929.2534179688 -124.9606857300 
5942.9204101562 -124.9041824341 
5956.6225585938 -124.8746490479 
5970.3530273438 -124.8758010864 
5984.1152343750 -124.9136047363 
5997.9125976562 -124.9911346436 
6011.7377929688 -125.0921173096 
6025.5957031250 -125.1931762695 
6039.4848632812 -125.2707061768 
6053.4096679688 -125.2622375488 
6067.3632812500 -125.1943817139 
6081.3491210938 -125.0711288452 
6095.3701171875 -124.9890518188 
6109.4204101562 -124.9478530884 
6123.5029296875 -124.9491806030 
6137.6215820312 -124.9714355469 
6151.7690429688 -124.9921722412 
6165.9497070312 -125.0194091797 
6180.1625976562 -125.0488967896 
6194.4116210938 -125.0842666626 
6208.6899414062 -125.1149826050 
6223.0014648438 -125.1186141968 
6237.3496093750 -125.1179885864 
6251.7270507812 -125.1403732300 
6266.1376953125 -125.1936569214 
6280.5849609375 -125.2344512939 
6295.0620117188 -125.2490615845 
6309.5727539062 -125.2228927612 
6324.1201171875 -125.1864242554 
6338.6977539062 -125.1598739624 
6353.3090820312 -125.1471252441 
6367.9536132812 -125.1554260254 
6382.6357421875 -125.1728134155 
6397.3481445312 -125.1909561157 
6412.0947265625 -125.1919403076 
6426.8784179688 -125.1666183472 
6441.6928710938 -125.1556243896 
6456.5415039062 -125.1765441895 
6471.4277343750 -125.2317657471 
6486.3447265625 -125.2582321167 
6501.2963867188 -125.2420120239 
6516.2822265625 -125.2191314697 
6531.3061523438 -125.2262573242 
6546.3613281250 -125.2779922485 
6561.4511718750 -125.3192901611 
6576.5795898438 -125.3378753662 
6591.7392578125 -125.3341674805 
6606.9335937500 -125.3343200684 
6622.1665039062 -125.3563919067 
6637.4311523438 -125.3627319336 
6652.7309570312 -125.3350067139 
6668.0659179688 -125.2789001465 
6683.4399414062 -125.2447204590 
6698.8457031250 -125.2076797485 
6714.2871093750 -125.1489715576 
6729.7675781250 -125.0734786987 
6745.2802734375 -125.0217971802 
6760.8286132812 -125.0920181274 
6776.4165039062 -125.2630157471 
6792.0366210938 -125.4223251343 
6807.6928710938 -125.4732360840 
6823.3886718750 -125.4436492920 
6839.1171875000 -125.3540725708 
6854.8818359375 -125.2969207764 
6870.6826171875 -125.3159866333 
6886.5239257812 -125.3580780029 
6902.3979492188 -125.3536834717 
6918.3081054688 -125.3095092773 
6934.2592773438 -125.2815704346 
6950.2431640625 -125.2780685425 
6966.2641601562 -125.3035659790 
6982.3256835938 -125.3400726318 
6998.4204101562 -125.3517608643 
7014.5522460938 -125.3235168457 
7030.7211914062 -125.2721939087 
7046.9316406250 -125.2258377075 
7063.1752929688 -125.1931533813 
7079.4560546875 -125.1557540894 
7095.7788085938 -125.1031341553 
7112.1352539062 -125.0667648315 
7128.5292968750 -125.0559082031 
7144.9648437500 -125.0910949707 
7161.4345703125 -125.1708831787 
7177.9418945312 -125.2483367920 
7194.4916992188 -125.2660827637 
7211.0756835938 -125.2055969238 
7227.6972656250 -125.1151504517 
7244.3579101562 -125.0469512939 
7261.0605468750 -125.0180206299 
7277.7978515625 -125.0303878784 
7294.5737304688 -125.0685501099 
7311.3920898438 -125.1244354248 
7328.2456054688 -125.2138290405 
7345.1376953125 -125.3107528687 
7362.0727539062 -125.3471984863 
7379.0429687500 -125.3273773193 
7396.0522460938 -125.3258285522 
7413.1005859375 -125.3473129272 
7430.1923828125 -125.3244018555 
7447.3193359375 -125.2539215088 
7464.4858398438 -125.1947784424 
7481.6962890625 -125.1618881226 
7498.9418945312 -125.1297836304 
7516.2275390625 -125.0802001953 
7533.5571289062 -125.0191192627 
7550.9228515625 -124.9849166870 
7568.3281250000 -124.9991531372 
7585.7778320312 -125.0370330811 
7603.2636718750 -125.0799255371 
7620.7895507812 -125.1298675537 
7638.3559570312 -125.1409759521 
7655.9672851562 -125.1152648926 
7673.6147460938 -125.0894546509 
7691.3027343750 -125.0992431641 
7709.0361328125 -125.1684417725 
7726.8061523438 -125.2754364014 
7744.6166992188 -125.3633422852 
7762.4731445312 -125.3965225220 
7780.3662109375 -125.3812026978 
7798.3002929688 -125.3434982300 
7816.2758789062 -125.3172378540 
7834.2973632812 -125.3640136719 
7852.3559570312 -125.4675598145 
7870.4560546875 -125.5764541626 
7888.6025390625 -125.6229324341 
7906.7861328125 -125.5990753174 
7925.0122070312 -125.5568237305 
7943.2841796875 -125.4945755005 
7961.5937500000 -125.4034347534 
7979.9458007812 -125.3582000732 
7998.3447265625 -125.3684844971 
8016.7812500000 -125.3916168213 
8035.2607421875 -125.3700485229 
8053.7827148438 -125.2866210938 
8072.3515625000 -125.2320175171 
8090.9589843750 -125.2288131714 
8109.6088867188 -125.2213134766 
8128.3066406250 -125.2153778076 
8147.0429687500 -125.2761383057 
8165.8227539062 -125.3738861084 
8184.6499023438 -125.4090042114 
8203.5156250000 -125.3946151733 
8222.4257812500 -125.3358078003 
8241.3789062500 -125.2613754272 
8260.3808593750 -125.2311401367 
8279.4208984375 -125.2487640381 
8298.5058593750 -125.2977676392 
8317.6396484375 -125.3229293823 
8336.8115234375 -125.3181533813 
8356.0292968750 -125.3177642822 
8375.2949218750 -125.3464050293 
8394.6005859375 -125.3463745117 
8413.9501953125 -125.2835998535 
8433.3496093750 -125.2126922607 
8452.7890625000 -125.1766967773 
8472.2734375000 -125.1953735352 
8491.8027343750 -125.2567291260 
8511.3818359375 -125.3706054688 
8531.0009765625 -125.4489822388 
8550.6660156250 -125.4625396729 
8570.3798828125 -125.4973449707 
8590.1357421875 -125.5722579956 
8609.9365234375 -125.6179122925 
8629.7880859375 -125.6161117554 
8649.6796875000 -125.5720520020 
8669.6181640625 -125.5305938721 
8689.6025390625 -125.4783706665 
8709.6367187500 -125.4274444580 
8729.7128906250 -125.3963088989 
8749.8359375000 -125.3824157715 
8770.0097656250 -125.3851852417 
8790.2255859375 -125.3503189087 
8810.4873046875 -125.2861557007 
8830.8007812500 -125.2826614380 
8851.1562500000 -125.3497238159 
8871.5595703125 -125.3989944458 
8892.0087890625 -125.3880157471 
8912.5107421875 -125.3436431885 
8933.0546875000 -125.2697677612 
8953.6455078125 -125.1646118164 
8974.2890625000 -125.1537857056 
8994.9755859375 -125.2507629395 
9015.7099609375 -125.3171997070 
9036.4970703125 -125.2830734253 
9057.3261718750 -125.2578201294 
9078.2041015625 -125.3231811523 
9099.1347656250 -125.3413543701 
9120.1093750000 -125.2439880371 
9141.1318359375 -125.2333297729 
9162.2031250000 -125.3792800903 
9183.3271484375 -125.4574813843 
9204.4951171875 -125.3638305664 
9225.7128906250 -125.2684783936 
9246.9833984375 -125.2299346924 
9268.2988281250 -125.1748504639 
9289.6621093750 -125.1153335571 
9311.0810546875 -125.1198577881 
9332.5439453125 -125.1997833252 
9354.0556640625 -125.2762680054 
9375.6171875000 -125.2397460938 
9397.2343750000 -125.1024551392 
9418.8955078125 -125.0181121826 
9440.6064453125 -125.0675659180 
9462.3730468750 -125.1546096802 
9484.1845703125 -125.2158432007 
9506.0458984375 -125.2924346924 
9527.9638671875 -125.3369522095 
9549.9267578125 -125.2997970581 
9571.9394531250 -125.2150039673 
9594.0087890625 -125.1481628418 
9616.1240234375 -125.1750869751 
9638.2890625000 -125.2696609497 
9660.5068359375 -125.3350143433 
9682.7802734375 -125.3290405273 
9705.0996093750 -125.3522262573 
9727.4707031250 -125.4334716797 
9749.8984375000 -125.4456787109 
9772.3720703125 -125.2784957886 
9794.8984375000 -125.0892333984 
9817.4814453125 -124.9881439209 
9840.1113281250 -125.0538711548 
9862.7939453125 -125.1831130981 
9885.5283203125 -125.1954803467 
9908.3203125000 -125.0941314697 
9931.1601562500 -125.0789260864 
9954.0517578125 -125.2248077393 
9977.0019531250 -125.4216690063 
10000.0000000000 -125.1767349243 
10023.0507812500 -125.2119979858 
10046.1542968750 -125.2419891357 
10069.3115234375 -125.2663726807 
10092.5332031250 -125.2861404419 
10115.7968750000 -125.3019561768 
10139.1152343750 -125.3137817383 
10162.4863281250 -125.3210754395 
10185.9111328125 -125.3230895996 
10209.3906250000 -125.3190155029 
10232.9355468750 -125.3080673218 
10256.5234375000 -125.2895431519 
10280.1650390625 -125.2629699707 
10303.8613281250 -125.2287521362 
10327.6123046875 -125.1888885498 
10351.4189453125 -125.1475982666 
10375.2792968750 -125.1113128662 
10399.2060546875 -125.0870590210 
10423.1777343750 -125.0787353516 
10447.2031250000 -125.0868530273 
10471.2851562500 -125.1082839966 
10495.4218750000 -125.1374511719 
10519.6152343750 -125.1681900024 
10543.8632812500 -125.1956176758 
10568.1787109375 -125.2170791626 
10592.5400390625 -125.2320785522 
10616.9560546875 -125.2413940430 
10641.4287109375 -125.2460327148 
10665.9580078125 -125.2466506958 
10690.5439453125 -125.2436218262 
10715.1982421875 -125.2374801636 
10739.8974609375 -125.2293167114 
10764.6533203125 -125.2206268311 
10789.4667968750 -125.2125320435 
10814.3378906250 -125.2047958374 
10839.2656250000 -125.1951370239 
10864.2509765625 -125.1795578003 
10889.3056640625 -125.1538238525 
10914.4062500000 -125.1159057617 
10939.5644531250 -125.0679397583 
10964.7812500000 -125.0167694092 
10990.0556640625 -124.9722671509 
11015.3886718750 -124.9439315796 
11040.7919921875 -124.9373931885 
11066.2412109375 -124.9481277466 
11091.7500000000 -124.9768371582 
11117.3173828125 -125.0114822388 
11142.9433593750 -125.0410079956 
11168.6289062500 -125.0571746826 
11194.3730468750 -125.0569686890 
11220.1894531250 -125.0430831909 
11246.0527343750 -125.0223693848 
11271.9755859375 -125.0031280518 
11297.9580078125 -124.9920578003 
11324.0009765625 -124.9919281006 
11350.1035156250 -125.0008239746 
11376.2792968750 -125.0133361816 
11402.5019531250 -125.0234069824 
11428.7861328125 -125.0275192261 
11455.1298828125 -125.0264663696 
11481.5351562500 -125.0247116089 
11508.0000000000 -125.0330429077 
11534.5273437500 -125.0560607910 
11561.1279296875 -125.0756912231 
11587.7773437500 -125.0909576416 
11614.4873046875 -125.0970001221 
11641.2597656250 -125.0925445557 
11668.0937500000 -125.0801391602 
11694.9892578125 -125.0644378662 
11721.9472656250 -125.0499496460 
11748.9804687500 -125.0392608643 
11776.0625000000 -125.0325622559 
11803.2070312500 -125.0282669067 
11830.4140625000 -125.0242309570 
11857.6845703125 -125.0191116333 
11885.0166015625 -125.0133209229 
11912.4257812500 -125.0093154907 
11939.8847656250 -125.0166168213 
11967.4072265625 -125.0456008911 
11994.9931640625 -125.0806350708 
12022.6425781250 -125.1240692139 
12050.3554687500 -125.1706771851 
12078.1318359375 -125.2151489258 
12105.9863281250 -125.2537384033 
12133.8916015625 -125.2847137451 
12161.8613281250 -125.3073577881 
12189.8955078125 -125.3203811646 
12217.9931640625 -125.3209686279 
12246.1572265625 -125.2886657715 
12274.3984375000 -125.2208557129 
12302.6923828125 -125.1571502686 
12331.0507812500 -125.0874099731 
12359.4746093750 -125.0180358887 
12387.9638671875 -124.9535522461 
12416.5195312500 -124.8964614868 
12445.1396484375 -124.8482818604 
12473.8408203125 -124.7977828979 
12502.5937500000 -124.7728652954 
12531.4130859375 -124.7734832764 
12560.2988281250 -124.7842102051 
12589.2509765625 -124.8008270264 
12618.2705078125 -124.8188705444 
12647.3701171875 -124.8347854614 
12676.5234375000 -124.8491287231 
12705.7441406250 -124.8507919312 
12735.0312500000 -124.8420181274 
12764.3867187500 -124.8257446289 
12793.8095703125 -124.8035278320 
12823.2998046875 -124.7786712646 
12852.8730468750 -124.7556304932 
12882.4990234375 -124.7353363037 
12912.1943359375 -124.7347259521 
12941.9580078125 -124.7454452515 
12971.7900390625 -124.7588043213 
13001.6914062500 -124.7683715820 
13031.6611328125 -124.7619857788 
13061.7138671875 -124.7309799194 
13091.8222656250 -124.6992034912 
13122.0000000000 -124.6678085327 
13152.2470703125 -124.6450271606 
13182.5634765625 -124.6373901367 
13212.9501953125 -124.6612319946 
13243.4218750000 -124.7120513916 
13273.9492187500 -124.7515487671 
13304.5468750000 -124.7847366333 
13335.2138671875 -124.8056716919 
13365.9531250000 -124.8094558716 
13396.7626953125 -124.7922744751 
13427.6425781250 -124.7734985352 
13458.6093750000 -124.7525634766 
13489.6328125000 -124.7164840698 
13520.7265625000 -124.6727600098 
13551.8935546875 -124.6380767822 
13583.1308593750 -124.6016616821 
13614.4414062500 -124.5673065186 
13645.8388671875 -124.5301055908 
13677.2929687500 -124.5152206421 
13708.8203125000 -124.5228042603 
13740.4199218750 -124.5431289673 
13772.0927734375 -124.5928115845 
13803.8388671875 -124.6527862549 
13835.6572265625 -124.6935501099 
13867.5644531250 -124.7314453125 
13899.5302734375 -124.7768630981 
13931.5693359375 -124.8040466309 
13963.6826171875 -124.8047332764 
13995.8701171875 -124.7898788452 
14028.1318359375 -124.7413940430 
14060.4677734375 -124.6804504395 
14092.8935546875 -124.6426925659 
14125.3789062500 -124.6047439575 
14157.9384765625 -124.5885772705 
14190.5732421875 -124.5899887085 
14223.2841796875 -124.5967483521 
14256.0693359375 -124.6077499390 
14288.9462890625 -124.6101684570 
14321.8837890625 -124.6018829346 
14354.8964843750 -124.5754547119 
14387.9853515625 -124.5424652100 
14421.1503906250 -124.5224380493 
14454.3925781250 -124.5030975342 
14487.7109375000 -124.4950942993 
14521.1220703125 -124.4956436157 
14554.5947265625 -124.4998550415 
14588.1435546875 -124.5168380737 
14621.7705078125 -124.5494918823 
14655.4746093750 -124.5819168091 
14689.2568359375 -124.6326904297 
14723.1328125000 -124.6648712158 
14757.0703125000 -124.6618652344 
14791.0869140625 -124.6183547974 
14825.1806640625 -124.5516967773 
14859.3544921875 -124.5059661865 
14893.6054687500 -124.4535140991 
14927.9365234375 -124.4215164185 
14962.3632812500 -124.4115982056 
14996.8525390625 -124.4141082764 
15031.4208984375 -124.4198760986 
15066.0693359375 -124.4229049683 
15100.7978515625 -124.4097366333 
15135.6064453125 -124.3867187500 
15170.5117187500 -124.3377532959 
15205.4804687500 -124.2883834839 
15240.5302734375 -124.2641601562 
15275.6611328125 -124.2485427856 
15310.8730468750 -124.2517547607 
15346.1650390625 -124.2673873901 
15381.5390625000 -124.2797470093 
15417.0117187500 -124.2768478394 
15452.5488281250 -124.2420578003 
15488.1679687500 -124.1749725342 
15523.8691406250 -124.0872116089 
15559.6533203125 -124.0136184692 
15595.5195312500 -123.9916839600 
15631.4677734375 -124.0164947510 
15667.5166015625 -124.0928573608 
15703.6318359375 -124.1972198486 
15739.8300781250 -124.2889556885 
15776.1113281250 -124.3388977051 
15812.4765625000 -124.3557281494 
15848.9248046875 -124.3516082764 
15885.4755859375 -124.3325271606 
15922.0927734375 -124.3028182983 
15958.7939453125 -124.2579956055 
15995.5800781250 -124.2016906738 
16032.4511718750 -124.1405334473 
16069.4072265625 -124.0885696411 
16106.4482421875 -124.0631561279 
16143.5927734375 -124.0650100708 
16180.8046875000 -124.0833435059 
16218.1025390625 -124.1272583008 
16255.4863281250 -124.1748809814 
16292.9560546875 -124.2037506104 
16330.5126953125 -124.2009124756 
16368.1738281250 -124.1498489380 
16405.9042968750 -124.0663223267 
16443.7207031250 -123.9657592773 
16481.6250000000 -123.8762588501 
16519.6152343750 -123.8234786987 
16557.6953125000 -123.8056259155 
16595.8613281250 -123.8198547363 
16634.1347656250 -123.8465347290 
16672.4765625000 -123.8794555664 
16710.9082031250 -123.9162979126 
16749.4277343750 -123.9562377930 
16788.0371093750 -123.9915084839 
16826.7343750000 -124.0063323975 
16865.5390625000 -123.9971389771 
16904.4160156250 -123.9629287720 
16943.3808593750 -123.9088745117 
16982.4375000000 -123.8765792847 
17021.5820312500 -123.8566894531 
17060.8183593750 -123.8423385620 
17100.1445312500 -123.8284072876 
17139.5820312500 -123.8116912842 
17179.0898437500 -123.7899780273 
17218.6875000000 -123.7656250000 
17258.3789062500 -123.7470932007 
17298.1601562500 -123.7442932129 
17338.0332031250 -123.7672119141 
17378.0000000000 -123.8101043701 
17418.0761718750 -123.8235626221 
17458.2265625000 -123.7984313965 
17498.4687500000 -123.7502822876 
17538.8027343750 -123.6996383667 
17579.2324218750 -123.6566085815 
17619.7519531250 -123.6405792236 
17660.3867187500 -123.6243057251 
17701.0957031250 -123.5999374390 
17741.8984375000 -123.5709381104 
17782.7949218750 -123.5478897095 
17823.7851562500 -123.5487136841 
17864.8691406250 -123.5550994873 
17906.0488281250 -123.5519409180 
17947.3437500000 -123.5351257324 
17988.7148437500 -123.5218048096 
18030.1796875000 -123.5361480713 
18071.7402343750 -123.5728607178 
18113.3964843750 -123.6249542236 
18155.1484375000 -123.6528015137 
18197.0175781250 -123.6650772095 
18238.9628906250 -123.6583251953 
18281.0058593750 -123.6308975220 
18323.1445312500 -123.5774154663 
18365.3808593750 -123.5083389282 
18407.7148437500 -123.4372940063 
18450.1445312500 -123.3735504150 
18492.6953125000 -123.3625488281 
18535.3222656250 -123.3848190308 
18578.0468750000 -123.4304885864 
18620.8710937500 -123.4607162476 
18663.7929687500 -123.4633941650 
18706.8144531250 -123.4503402710 
18749.9355468750 -123.4279937744 
18793.1757812500 -123.4162139893 
18836.4941406250 -123.4117431641 
18879.9140625000 -123.4074783325 
18923.4335937500 -123.3972625732 
18967.0546875000 -123.3731384277 
19010.7734375000 -123.3304748535 
19054.6171875000 -123.3081436157 
19098.5390625000 -123.3228912354 
19142.5625000000 -123.3655090332 
19186.6875000000 -123.4265594482 
19230.9140625000 -123.4569778442 
19275.2421875000 -123.4519805908 
19319.6738281250 -123.4224777222 
19364.2285156250 -123.3682479858 
19408.8632812500 -123.3302764893 
19453.6015625000 -123.3284835815 
19498.4433593750 -123.3509521484 
19543.3886718750 -123.3883209229 
19588.4375000000 -123.4031829834 
19633.6132812500 -123.3907470703 
19678.8691406250 -123.3620986938 
19724.2304687500 -123.3292617798 
19769.6972656250 -123.3277053833 
19815.2675781250 -123.3400878906 
19860.9433593750 -123.3238296509 
19906.7226562500 -123.2589035034 
19952.6328125000 -123.1382141113 
19998.6250000000 -123.0478744507 
20044.7226562500 -123.0254592896 
20090.9277343750 -123.0445632935 
20137.2382812500 -123.0932769775 
20183.6562500000 -123.1986312866 
20230.2031250000 -123.3329315186 
20276.8339843750 -123.4396438599 
20323.5742187500 -123.4616165161 
20370.4218750000 -123.4160766602 
20417.3769531250 -123.3297958374 
20464.4394531250 -123.2136611938 
20511.6113281250 -123.1465225220 
20558.9160156250 -123.1320190430 
20606.3046875000 -123.1195144653 
20653.8046875000 -123.0674285889 
20701.4121093750 -123.0138168335 
20749.1308593750 -122.9815750122 
20796.9589843750 -123.0002593994 
20844.8984375000 -123.0713729858 
20892.9687500000 -123.1220855713 
20941.1289062500 -123.1032485962 
20989.4003906250 -123.0288238525 
21037.7812500000 -122.9397888184 
21086.2753906250 -122.8711929321 
21134.8808593750 -122.8446273804 
21183.6210937500 -122.8531646729 
21232.4511718750 -122.8805084229 
21281.3945312500 -122.9174423218 
21330.4492187500 -122.9281845093 
21379.6171875000 -122.9071731567 
21428.8984375000 -122.8786773682 
21478.2929687500 -122.8751449585 
21527.8261718750 -122.9120559692 
21577.4492187500 -122.9650268555 
21627.1875000000 -122.9749069214 
21677.0390625000 -122.9107284546 
21727.0058593750 -122.8160095215 
21777.0878906250 -122.7597503662 
21827.3105468750 -122.7634963989 
21877.6230468750 -122.7872695923 
21928.0527343750 -122.7724533081 
21978.5996093750 -122.6999893188 
22029.2617187500 -122.6075134277 
22080.0410156250 -122.5516586304 
22130.9355468750 -122.5633773804 
22181.9746093750 -122.6314468384 
22233.1054687500 -122.7113952637 
22284.3535156250 -122.7500457764 
22335.7207031250 -122.7159652710 
22387.2070312500 -122.6219863892 
22438.8105468750 -122.5239486694 
22490.5585937500 -122.4826736450 
22542.4003906250 -122.5127944946 
22594.3632812500 -122.5714874268 
22646.4433593750 -122.6031951904 
22698.6464843750 -122.5877685547 
22750.9667968750 -122.5385894775 
22803.4101562500 -122.4768066406 
22855.9980468750 -122.4212875366 
22908.6835937500 -122.3855514526 
22961.4902343750 -122.3775939941 
23014.4179687500 -122.4179306030 
23067.4667968750 -122.4880218506 
23120.6386718750 -122.5112075806 
23173.9335937500 -122.4745788574 
23227.3769531250 -122.4144134521 
23280.9179687500 -122.3919219971 
23334.5820312500 -122.4260864258 
23388.3710937500 -122.4714584351 
23442.2812500000 -122.4655761719 
23496.3183593750 -122.4006729126 
23550.5039062500 -122.3327713013 
23604.7910156250 -122.3679351807 
23659.2011718750 -122.4562835693 
23713.7363281250 -122.5209732056 
23768.3984375000 -122.5407104492 
23823.1875000000 -122.5492630005 
23878.1015625000 -122.5392913818 
23933.1679687500 -122.4465026855 
23988.3359375000 -122.3257980347 
24043.6308593750 -122.2371215820 
24099.0527343750 -122.2201690674 
24154.6035156250 -122.2688598633 
24210.2812500000 -122.3452911377 
24266.1132812500 -122.3370361328 
24322.0488281250 -122.2573394775 
24378.1132812500 -122.1989822388 
24434.3066406250 -122.2281570435 
24490.6289062500 -122.3497085571 
24547.0820312500 -122.4218978882 
24603.6640625000 -122.3976974487 
24660.4042968750 -122.3686370850 
24717.2480468750 -122.4085540771 
24774.2226562500 -122.4888687134 
24831.3300781250 -122.5178222656 
24888.5683593750 -122.4840621948 
24945.9375000000 -122.3554992676 
25003.4394531250 -122.1854629517 
25061.1015625000 -122.0791473389 
25118.8691406250 -122.0393447876 
25176.7714843750 -122.0444107056 
25234.8046875000 -122.0172042847 
25292.9726562500 -121.9630432129 
25351.2753906250 -121.9429626465 
25409.7402343750 -122.0083312988 
25468.3105468750 -122.0860595703 
25527.0175781250 -122.1324539185 
25585.8593750000 -122.1365890503 
25644.8359375000 -122.1317214966 
25703.9492187500 -122.1502304077 
25763.1972656250 -122.2008209229 
25822.6132812500 -122.2571105957 
25882.1347656250 -122.2835006714 
25941.7949218750 -122.2617568970 
26001.5937500000 -122.1935958862 
26061.5292968750 -122.1333084106 
26121.6015625000 -122.0626068115 
26181.8437500000 -122.0010223389 
26242.1953125000 -122.0075302124 
26302.6835937500 -122.0856323242 
26363.3144531250 -122.1527786255 
26424.0839843750 -122.1827011108 
26484.9921875000 -122.1526031494 
26546.0429687500 -122.0783233643 
26607.2617187500 -122.0214538574 
26668.5937500000 -122.0200805664 
26730.0664062500 -122.0377273560 
26791.6816406250 -122.0364379883 
26853.4375000000 -122.0311050415 
26915.3378906250 -122.0256881714 
26977.4082031250 -122.0042724609 
27039.5937500000 -121.9842224121 
27101.9218750000 -121.9536285400 
27164.3945312500 -121.8582916260 
27227.0097656250 -121.7701721191 
27289.7695312500 -121.7842559814 
27352.6738281250 -121.8494567871 
27415.7539062500 -121.8879699707 
27478.9492187500 -121.9066009521 
27542.2910156250 -121.9313430786 
27605.7773437500 -121.9369964600 
27669.4101562500 -121.9201202393 
27733.1914062500 -121.9316558838 
27797.1171875000 -121.9742355347 
27861.2226562500 -121.9783096313 
27925.4453125000 -121.9325942993 
27989.8144531250 -121.9278335571 
28054.3339843750 -121.9676971436 
28119.0000000000 -121.9662094116 
28183.8164062500 -121.9380111694 
28248.8144531250 -121.9346847534 
28313.9296875000 -121.9325103760 
28379.1953125000 -121.9250869751 
28444.6113281250 -121.9122619629 
28510.1777343750 -121.8823242188 
28575.8964843750 -121.8723678589 
28641.7656250000 -121.9175720215 
28707.8183593750 -121.9583435059 
28773.9921875000 -121.9231185913 
28840.3183593750 -121.8623962402 
28906.7968750000 -121.8041229248 
28973.4296875000 -121.7319793701 
29040.2148437500 -121.6840133667 
29107.1855468750 -121.7117691040 
29174.2812500000 -121.7196731567 
29241.5292968750 -121.6107482910 
29308.9335937500 -121.5071029663 
29376.4921875000 -121.5300292969 
29444.2070312500 -121.6704406738 
29512.0781250000 -121.7437973022 
29580.1386718750 -121.7266311646 
29648.3222656250 -121.7027816772 
29716.6640625000 -121.7280654907 
29785.1621093750 -121.7421188354 
29853.8203125000 -121.7130661011 
29922.6347656250 -121.7057800293 
29991.6406250000 -121.7182769775 
30060.7734375000 -121.5119018555 
30130.0664062500 -121.5195159912 
30199.5175781250 -121.5337524414 
30269.1308593750 -121.5568161011 
30338.9023437500 -121.5933456421 
30408.8359375000 -121.6436538696 
30478.9648437500 -121.7037429810 
30549.2207031250 -121.7684860229 
30619.6386718750 -121.8311157227 
30690.2187500000 -121.8835983276 
30760.9628906250 -121.9131927490 
30831.8691406250 -121.9182052612 
30902.9375000000 -121.9018554688 
30974.2050781250 -121.8685913086 
31045.6035156250 -121.8243103027 
31117.1660156250 -121.7753753662 
31188.8925781250 -121.7286911011 
31260.7851562500 -121.6908493042 
31332.8437500000 -121.6649780273 
31405.1035156250 -121.6531219482 
31477.4941406250 -121.6553649902 
31550.0507812500 -121.6693649292 
31622.7773437500 -121.6901626587 
31695.6699218750 -121.7089157104 
31768.7304687500 -121.7170715332 
31841.9589843750 -121.7119140625 
31915.3925781250 -121.6941680908 
31988.9589843750 -121.6670303345 
32062.6972656250 -121.6347503662 
32136.6035156250 -121.6011428833 
32210.6796875000 -121.5686798096 
32284.9277343750 -121.5392761230 
32359.3828125000 -121.5153732300 
32433.9726562500 -121.5013809204 
32508.7363281250 -121.5022354126 
32583.6718750000 -121.5214920044 
32658.7792968750 -121.5594253540 
32734.0585937500 -121.6115112305 
32809.5156250000 -121.6682357788 
32885.1796875000 -121.7145919800 
32960.9804687500 -121.7377243042 
33036.9570312500 -121.7345809937 
33113.1093750000 -121.7091369629 
33189.4375000000 -121.6709442139 
33265.9414062500 -121.6316223145 
33342.6250000000 -121.6011047363 
33419.5156250000 -121.5846710205 
33496.5507812500 -121.5817413330 
33573.7617187500 -121.5865097046 
33651.1523437500 -121.5899810791 
33728.7226562500 -121.5834808350 
33806.4687500000 -121.5643310547 
33884.4335937500 -121.5339965820 
33962.5390625000 -121.4967346191 
34040.8242187500 -121.4573440552 
34119.2890625000 -121.4195327759 
34197.9375000000 -121.3853073120 
34276.7656250000 -121.3557739258 
34355.7773437500 -121.3325958252 
34435.0078125000 -121.3190994263 
34514.3828125000 -121.3199310303 
34593.9414062500 -121.3388519287 
34673.6835937500 -121.3758773804 
34753.6054687500 -121.4256896973 
34833.7187500000 -121.4775695801 
34914.0507812500 -121.5218124390 
34994.5273437500 -121.5535354614 
35075.1953125000 -121.5734786987 
35156.0429687500 -121.5860137939 
35237.0820312500 -121.5958862305 
35318.3046875000 -121.6055679321 
35399.7148437500 -121.6144638062 
35481.3554687500 -121.6199111938 
35563.1406250000 -121.6190795898 
35645.1171875000 -121.6108551025 
35727.2812500000 -121.5965118408 
35809.6367187500 -121.5791625977 
35892.1796875000 -121.5619812012 
35974.9531250000 -121.5465316772 
36057.8789062500 -121.5320816040 
36140.9921875000 -121.5165710449 
36224.3007812500 -121.4987564087 
36307.8007812500 -121.4799423218 
36391.4921875000 -121.4639739990 
36475.3789062500 -121.4552154541 
36559.4960937500 -121.4558410645 
36643.7695312500 -121.4639739990 
36728.2343750000 -121.4741973877 
36812.8945312500 -121.4801406860 
36897.7539062500 -121.4802551270 
36982.8046875000 -121.4722290039 
37068.0507812500 -121.4608917236 
37153.5390625000 -121.4534683228 
37239.1796875000 -121.4559936523 
37325.0195312500 -121.4708709717 
37411.0546875000 -121.4967193604 
37497.2890625000 -121.5296936035 
37583.7226562500 -121.5647430420 
37670.3984375000 -121.5961456299 
37757.2304687500 -121.6178054810 
37844.2656250000 -121.6246032715 
37931.5000000000 -121.6148452759 
38018.9335937500 -121.5785980225 
38106.5703125000 -121.5435180664 
38194.4062500000 -121.5347595215 
38282.4921875000 -121.5403366089 
38370.7343750000 -121.5559997559 
38459.1796875000 -121.5741500854 
38547.8320312500 -121.5875167847 
38636.6875000000 -121.5921783447 
38725.7500000000 -121.5886688232 
38815.0585937500 -121.5810699463 
38904.5273437500 -121.5748748779 
38994.2070312500 -121.5747299194 
39084.0898437500 -121.5827713013 
39174.1835937500 -121.5979232788 
39264.4804687500 -121.6163482666 
39354.9882812500 -121.6331405640 
39445.7460937500 -121.6445388794 
39536.6718750000 -121.6496658325 
39627.8085937500 -121.6498260498 
39719.1523437500 -121.6472167969 
39810.7070312500 -121.6424636841 
39902.4765625000 -121.6321411133 
39994.4960937500 -121.6151733398 
40086.6875000000 -121.5943984985 
40179.0898437500 -121.5761337280 
40271.7070312500 -121.5673446655 
40364.5351562500 -121.5722274780 
40457.5781250000 -121.5901412964 
40550.8359375000 -121.6157302856 
40644.3515625000 -121.6503143311 
40738.0390625000 -121.6675491333 
40831.9453125000 -121.6676483154 
40926.0664062500 -121.6663513184 
41020.4023437500 -121.6713790894 
41114.9570312500 -121.6876373291 
41209.7304687500 -121.7145156860 
41304.7656250000 -121.7456207275 
41399.9765625000 -121.7712936401 
41495.4062500000 -121.7792053223 
41591.0585937500 -121.7531356812 
41686.9257812500 -121.7239761353 
41783.0195312500 -121.7005767822 
41879.3789062500 -121.6942977905 
41975.9140625000 -121.7113647461 
42072.6679687500 -121.7504043579 
42169.6484375000 -121.8299407959 
42266.8554687500 -121.9022369385 
42364.2812500000 -121.9331893921 
42461.9335937500 -121.9503784180 
42559.8593750000 -121.9575119019 
42657.9648437500 -121.9585647583 
42756.2929687500 -121.9562225342 
42854.8476562500 -121.9494018555 
42953.6328125000 -121.9413452148 
43052.6445312500 -121.9357376099 
43151.9296875000 -121.9296493530 
43251.3984375000 -121.9227294922 
43351.0976562500 -121.9152297974 
43451.0234375000 -121.9048919678 
43551.1796875000 -121.8966445923 
43651.5703125000 -121.8921585083 
43752.1914062500 -121.8887405396 
43853.0898437500 -121.8886642456 
43954.1757812500 -121.9041976929 
44055.4921875000 -121.9403686523 
44157.0429687500 -121.9746093750 
44258.8281250000 -122.0087738037 
44360.8476562500 -122.0359573364 
44463.1015625000 -122.0560073853 
44565.6406250000 -122.0634155273 
44668.3671875000 -122.0721282959 
44771.3320312500 -122.0926818848 
44874.5351562500 -122.1283798218 
44977.9726562500 -122.2069015503 
45081.6484375000 -122.2945480347 
45185.6171875000 -122.3448562622 
45289.7734375000 -122.3804244995 
45394.1679687500 -122.4011001587 
45498.8046875000 -122.3970031738 
45603.6835937500 -122.3832015991 
45708.8046875000 -122.3603744507 
45814.1640625000 -122.3004226685 
45919.8203125000 -122.2183532715 
46025.6679687500 -122.1634292603 
46131.7617187500 -122.1246032715 
46238.0976562500 -122.1199798584 
46344.6796875000 -122.1678390503 
46451.5078125000 -122.2204055786 
46558.6328125000 -122.2741165161 
46665.9531250000 -122.3402481079 
46773.5234375000 -122.3911743164 
46881.3398437500 -122.4183654785 
46989.4023437500 -122.4399642944 
47097.7187500000 -122.4510650635 
47206.2812500000 -122.4349288940 
47315.1484375000 -122.4108581543 
47424.2109375000 -122.3757858276 
47533.5273437500 -122.3535919189 
47643.0976562500 -122.3462448120 
47752.9179687500 -122.3389739990 
47862.9921875000 -122.3215103149 
47973.3710937500 -122.3035812378 
48083.9531250000 -122.3017272949 
48194.7890625000 -122.3286209106 
48305.8828125000 -122.3822860718 
48417.2304687500 -122.4256362915 
48528.8359375000 -122.4798355103 
48640.6992187500 -122.5118179321 
48752.8710937500 -122.5159149170 
48865.2500000000 -122.4989700317 
48977.8867187500 -122.4650955200 
49090.7851562500 -122.4382781982 
49203.9453125000 -122.4107818604 
49317.3632812500 -122.4123077393 
49431.0429687500 -122.4391326904 
49545.0390625000 -122.5134582520 
49659.2421875000 -122.6046295166 
49773.7109375000 -122.6602783203 
49888.4453125000 -122.7114639282 
50003.4414062500 -122.7250518799 
50118.7031250000 -122.7161712646 
50234.2851562500 -122.7006225586 
50350.0781250000 -122.7002487183 
50466.1367187500 -122.7274856567 
50582.4648437500 -122.7708358765 
50699.0625000000 -122.8031768799 
50815.9257812500 -122.8434600830 
50933.0625000000 -122.8678665161 
51050.5234375000 -122.8719482422 
51168.1953125000 -122.8644485474 
51286.1445312500 -122.8497695923 
51404.3593750000 -122.8332748413 
51522.8515625000 -122.8211364746 
51641.6171875000 -122.8217849731 
51760.7109375000 -122.8467788696 
51880.0234375000 -122.8941345215 
51999.6093750000 -122.9423675537 
52119.4726562500 -122.9645233154 
52239.6093750000 -122.9571304321 
52360.0273437500 -122.9296417236 
52480.7187500000 -122.9041748047 
52601.7500000000 -122.8866271973 
52723.0000000000 -122.8667221069 
52844.5312500000 -122.8491363525 
52966.3398437500 -122.8587875366 
53088.4335937500 -122.8984909058 
53210.8046875000 -123.0065307617 
53333.5195312500 -123.1333618164 
53456.4570312500 -123.2247314453 
53579.6757812500 -123.2635345459 
53703.1835937500 -123.2541503906 
53826.9726562500 -123.2344131470 
53951.0468750000 -123.2221221924 
54075.4062500000 -123.2164993286 
54200.1132812500 -123.2128753662 
54325.0507812500 -123.2107543945 
54450.2734375000 -123.2194747925 
54575.7851562500 -123.2448348999 
54701.5859375000 -123.2915573120 
54827.6757812500 -123.3485870361 
54954.0585937500 -123.4114685059 
55080.7929687500 -123.4805450439 
55207.7578125000 -123.5558547974 
55335.0156250000 -123.6231918335 
55462.5664062500 -123.6589431763 
55590.4101562500 -123.6677780151 
55718.5507812500 -123.6651687622 
55847.0468750000 -123.6706542969 
55975.7773437500 -123.6859817505 
56104.8085937500 -123.6976852417 
56234.1328125000 -123.6994400024 
56363.7578125000 -123.7037887573 
56493.6796875000 -123.7249832153 
56623.9023437500 -123.7516174316 
56754.4843750000 -123.7547531128 
56885.3085937500 -123.7269744873 
57016.4335937500 -123.6826477051 
57147.8593750000 -123.6509323120 
57279.5898437500 -123.6403732300 
57411.6210937500 -123.6280288696 
57544.0234375000 -123.6172485352 
57676.6679687500 -123.6298828125 
57809.6171875000 -123.6709518433 
57942.8710937500 -123.7277297974 
58076.4335937500 -123.7768707275 
58210.3046875000 -123.8162460327 
58344.4843750000 -123.8852844238 
58479.0351562500 -123.9600219727 
58613.8320312500 -124.0443191528 
58748.9414062500 -124.1191406250 
58884.3632812500 -124.1704559326 
59020.0937500000 -124.2178726196 
59156.1406250000 -124.2500839233 
59292.5000000000 -124.2796020508 
59429.2382812500 -124.2967529297 
59566.2265625000 -124.2863311768 
59703.5312500000 -124.2398300171 
59841.1523437500 -124.2041168213 
59979.0898437500 -124.2105789185 
60117.3476562500 -124.2694091797 
60255.9882812500 -124.3717117310 
60394.8828125000 -124.4851226807 
60534.0976562500 -124.5191116333 
60673.6328125000 -124.5142440796 
60813.4882812500 -124.4882278442 
60953.6679687500 -124.4575576782 
61094.1718750000 -124.4227600098 
61235.0625000000 -124.4065475464 
61376.2148437500 -124.4312362671 
61517.6914062500 -124.4720840454 
61659.4960937500 -124.4953765869 
61801.6250000000 -124.4801025391 
61944.0820312500 -124.4625854492 
62086.9335937500 -124.4814453125 
62230.0507812500 -124.5282135010 
62373.4960937500 -124.5831756592 
62517.2695312500 -124.6381225586 
62661.3750000000 -124.6599807739 
62805.8164062500 -124.6547164917 
62950.5859375000 -124.6271820068 
63095.7617187500 -124.5716247559 
63241.2031250000 -124.5325698853 
63386.9765625000 -124.5117111206 
63533.0898437500 -124.5084457397 
63679.5390625000 -124.5266876221 
63826.3242187500 -124.5505676270 
63973.5195312500 -124.5846023560 
64120.9804687500 -124.6543960571 
64268.7851562500 -124.7649307251 
64416.9296875000 -124.8652496338 
64565.4140625000 -124.9565582275 
64714.2421875000 -125.0334320068 
64863.4140625000 -125.0601196289 
65013.0000000000 -125.0803833008 
65162.8593750000 -125.1289672852 
65313.0625000000 -125.2100143433 
65463.6132812500 -125.2522201538 
65614.5156250000 -125.2499542236 
65765.7578125000 -125.2334442139 
65917.3515625000 -125.1994628906 
66069.3671875000 -125.1435928345 
66221.6640625000 -125.1105270386 
66374.3125000000 -125.1421279907 
66527.3125000000 -125.2343597412 
66680.6562500000 -125.3706970215 
66834.3593750000 -125.4302825928 
66988.4921875000 -125.3889541626 
67142.9062500000 -125.3265151978 
67297.6796875000 -125.2807922363 
67452.8046875000 -125.2934722900 
67608.2890625000 -125.3692779541 
67764.1250000000 -125.1863632202 
67920.3281250000 -123.7897949219 
68076.9609375000 -121.8371734619 
68233.8906250000 -119.6948013306 
68391.1718750000 -117.9068603516 
68548.8203125000 -117.7289657593 
68706.8281250000 -119.1964874268 
68865.2031250000 -121.8548507690 
69024.0156250000 -124.3182296753 
69183.1250000000 -125.3593673706 
69342.5937500000 -125.5773010254 
69502.4296875000 -125.6519241333 
69662.6406250000 -125.6976013184 
69823.2187500000 -125.7298889160 
69984.1640625000 -125.7764205933 
70145.5625000000 -125.8250808716 
70307.2500000000 -125.8710708618 
70469.3125000000 -125.9446868896 
70631.7500000000 -126.0546417236 
70794.5625000000 -126.1403579712 
70957.7500000000 -126.1370773315 
71121.3906250000 -126.0876541138 
71285.3281250000 -126.0297546387 
71449.6484375000 -125.9665222168 
71614.3437500000 -125.9203872681 
71779.4218750000 -125.9042892456 
71944.8750000000 -125.9227905273 
72110.7187500000 -125.9407501221 
72277.0156250000 -125.9110794067 
72443.6171875000 -125.7884292603 
72610.6093750000 -125.5842666626 
72777.9765625000 -125.4621963501 
72945.7343750000 -125.5898513794 
73113.8828125000 -125.8981246948 
73282.4140625000 -126.1614990234 
73451.4140625000 -126.2841796875 
73620.7265625000 -126.3160247803 
73790.4296875000 -126.2974319458 
73960.5234375000 -126.2589416504 
74131.0078125000 -126.2480316162 
74301.8828125000 -126.2785568237 
74473.2343750000 -126.3191452026 
74644.8984375000 -126.3556289673 
74816.9609375000 -126.4014816284 
74989.4218750000 -126.4439773560 
75162.2734375000 -126.4564208984 
75335.5312500000 -126.4489974976 
75509.1875000000 -126.4608306885 
75683.3203125000 -126.5159225464 
75857.7812500000 -126.5738525391 
76032.6328125000 -126.5703582764 
76207.8984375000 -126.5174255371 
76383.5625000000 -126.4770126343 
76559.6328125000 -126.4381866455 
76736.1875000000 -126.4319458008 
76913.0703125000 -126.5083541870 
77090.3593750000 -126.6423950195 
77268.0625000000 -126.7627944946 
77446.1718750000 -126.8002395630 
77624.6875000000 -126.7367401123 
77803.6171875000 -126.6435928345 
77983.0468750000 -126.6122283936 
78162.8046875000 -126.6787033081 
78342.9765625000 -126.7585296631 
78523.5625000000 -126.7812957764 
78704.5625000000 -126.7982864380 
78885.9843750000 -126.8570556641 
79067.8203125000 -126.9423980713 
79250.1640625000 -126.9994049072 
79432.8437500000 -127.0254211426 
79615.9375000000 -127.0206298828 
79799.4609375000 -126.9520111084 
79983.4062500000 -126.8411102295 
80167.7734375000 -126.7638168335 
80352.6484375000 -126.7585601807 
80537.8671875000 -126.8101196289 
80723.5156250000 -126.8850097656 
80909.5859375000 -126.9830703735 
81096.0937500000 -127.1103973389 
81283.0234375000 -127.2069015503 
81470.3828125000 -127.1987915039 
81658.2734375000 -127.1213073730 
81846.5000000000 -127.0581283569 
82035.1640625000 -126.9658966064 
82224.2578125000 -126.8412780762 
82413.7890625000 -126.8003997803 
82603.7578125000 -126.8373413086 
82794.2578125000 -126.9114151001 
82985.1015625000 -127.0593185425 
83176.3906250000 -127.2198181152 
83368.1171875000 -127.2761993408 
83560.2890625000 -127.2247238159 
83752.8984375000 -127.0398941040 
83945.9609375000 -126.8826217651 
84139.5546875000 -126.9092788696 
84333.5000000000 -127.0703811646 
84527.8906250000 -127.3269042969 
84722.7343750000 -127.5566558838 
84918.0312500000 -127.6951904297 
85113.7734375000 -127.7781753540 
85310.0546875000 -127.8262176514 
85506.7031250000 -127.8971099854 
85703.8046875000 -128.0020141602 
85901.3515625000 -128.0815582275 
86099.3671875000 -128.1151275635 
86297.8281250000 -128.1227264404 
86496.7500000000 -128.1208496094 
86696.2265625000 -128.1284332275 
86896.0703125000 -128.1454162598 
87096.3671875000 -128.1683349609 
87297.1328125000 -128.2012176514 
87498.3593750000 -128.2476501465 
87700.0468750000 -128.3133850098 
87902.2031250000 -128.3805236816 
88104.9218750000 -128.3585357666 
88308.0078125000 -128.3229064941 
88511.5703125000 -128.3439941406 
88715.5937500000 -128.3451232910 
88920.0859375000 -128.3270416260 
89125.0546875000 -128.3893585205 
89330.5937500000 -128.4831085205 
89536.5078125000 -128.5890350342 
89742.8906250000 -128.6540527344 
89949.7578125000 -128.6128540039 
90157.1015625000 -128.5010986328 
90364.9140625000 -128.4781188965 
90573.2109375000 -128.5669250488 
90782.0937500000 -128.6842041016 
90991.3515625000 -128.8119049072 
91201.0937500000 -128.8988494873 
91411.3203125000 -128.8928222656 
91622.0234375000 -128.8574523926 
91833.2187500000 -128.8361663818 
92045.0078125000 -128.7698516846 
92257.1718750000 -128.7154235840 
92469.8359375000 -128.7736511230 
92682.9843750000 -128.8926086426 
92896.6250000000 -128.9815063477 
93110.7578125000 -128.9682312012 
93325.3828125000 -128.8809967041 
93540.6093750000 -128.8868865967 
93756.2265625000 -129.0217742920 
93972.3437500000 -129.1381225586 
94188.9531250000 -129.1997222900 
94406.0703125000 -129.2425537109 
94623.6796875000 -129.2620086670 
94841.8984375000 -129.2983093262 
95060.5156250000 -129.3595428467 
95279.6328125000 -129.4022979736 
95499.2656250000 -129.3763275146 
95719.3984375000 -129.2723541260 
95940.0390625000 -129.1386718750 
96161.1875000000 -129.0921936035 
96382.9453125000 -129.1054992676 
96605.1171875000 -129.1907806396 
96827.7968750000 -129.3589172363 
97050.9921875000 -129.4782562256 
97274.7031250000 -129.4563598633 
97498.9296875000 -129.4684143066 
97723.6718750000 -129.5038299561 
97949.0390625000 -129.4753875732 
98174.8203125000 -129.4691772461 
98401.1171875000 -129.4799652100 
98627.9375000000 -129.4802246094 
98855.2812500000 -129.5696563721 
99083.1484375000 -129.7433013916 
99311.6562500000 -129.8368377686 
99540.5781250000 -129.8779907227 
99770.0234375000 -129.8883514404 
100000.0000000000 -129.8353881836 
100230.5078125000 -129.8300476074 
100461.5468750000 -129.8140869141 
100693.1171875000 -129.7952728271 
100925.3359375000 -129.7803039551 
101157.9687500000 -129.7719268799 
101391.1484375000 -129.7703247070 
101624.8593750000 -129.7741394043 
101859.1171875000 -129.7815399170 
102093.9062500000 -129.7911834717 
102329.3515625000 -129.8028411865 
102565.2265625000 -129.8175048828 
102801.6484375000 -129.8369445801 
103038.6171875000 -129.8628082275 
103276.1250000000 -129.8960113525 
103514.1875000000 -129.9362945557 
103752.7890625000 -129.9826049805 
103992.0625000000 -130.0330963135 
104231.7734375000 -130.0854492188 
104472.0312500000 -130.1373291016 
104712.8515625000 -130.1857757568 
104954.2187500000 -130.2274627686 
105196.1484375000 -130.2592315674 
105438.6328125000 -130.2789306641 
105681.7890625000 -130.2859954834 
105925.3984375000 -130.2816467285 
106169.5625000000 -130.2685852051 
106414.2890625000 -130.2505950928 
106659.5859375000 -130.2320556641 
106905.4375000000 -130.2175903320 
107151.9843750000 -130.2114868164 
107398.9765625000 -130.2167968750 
107646.5390625000 -130.2343292236 
107894.6718750000 -130.2618713379 
108143.3750000000 -130.2943115234 
108392.6562500000 -130.3247985840 
108642.5078125000 -130.3469848633 
108893.0546875000 -130.3574371338 
109144.0625000000 -130.3573760986 
109395.6484375000 -130.3526611328 
109647.8125000000 -130.3521881104 
109900.5546875000 -130.3650360107 
110153.8828125000 -130.3976898193 
110407.9218750000 -130.4518585205 
110662.4140625000 -130.5121002197 
110917.5000000000 -130.5921936035 
111173.1718750000 -130.6701660156 
111429.4375000000 -130.7338867188 
111686.2890625000 -130.7746429443 
111943.7343750000 -130.7898864746 
112201.8984375000 -130.7840118408 
112460.5312500000 -130.7670135498 
112719.7578125000 -130.7516632080 
112979.5859375000 -130.7504425049 
113240.0078125000 -130.7729034424 
113501.0390625000 -130.8236236572 
113762.7890625000 -130.9010314941 
114025.0234375000 -130.9971466064 
114287.8593750000 -131.0988616943 
114551.2968750000 -131.1906280518 
114815.3437500000 -131.2584838867 
115080.0078125000 -131.2945709229 
115345.2734375000 -131.2687530518 
115611.2812500000 -131.2241821289 
115877.7734375000 -131.1733551025 
116144.8750000000 -131.1270446777 
116412.6015625000 -131.0933532715 
116680.9375000000 -131.0767822266 
116949.8984375000 -131.0779113770 
117219.4765625000 -131.0936889648 
117489.8046875000 -131.1184692383 
117760.6250000000 -131.1453094482 
118032.0703125000 -131.1673278809 
118304.1406250000 -131.1784667969 
118576.8437500000 -131.1735687256 
118850.1718750000 -131.1479492188 
119124.2578125000 -131.0968017578 
119398.8515625000 -130.9562683105 
119674.0703125000 -130.7449493408 
119949.9296875000 -130.5585327148 
120226.4218750000 -130.3493804932 
120503.5546875000 -130.1340637207 
120781.3203125000 -129.9328613281 
121059.8671875000 -129.7658233643 
121338.9140625000 -129.6492309570 
121618.6093750000 -129.5933380127 
121898.9531250000 -129.6015472412 
122179.9375000000 -129.6710357666 
122461.5703125000 -129.8768920898 
122743.9843750000 -130.1594085693 
123026.9218750000 -130.3771667480 
123310.5078125000 -130.6020355225 
123594.7421875000 -130.8220520020 
123879.6406250000 -131.0268249512 
124165.1953125000 -131.2092742920 
124451.3984375000 -131.3672180176 
124738.4062500000 -131.5629577637 
125025.9375000000 -131.7324218750 
125314.1328125000 -131.8325500488 
125602.9921875000 -131.9217529297 
125892.5156250000 -131.9956054688 
126182.7031250000 -132.0503082275 
126473.7031250000 -132.0854187012 
126765.2343750000 -132.1087036133 
127057.4375000000 -132.1169433594 
127350.3125000000 -132.1197052002 
127643.8671875000 -132.1225280762 
127938.0937500000 -132.1254119873 
128233.0000000000 -132.1284790039 
128528.7265625000 -132.1328735352 
128824.9921875000 -132.1475219727 
129121.9453125000 -132.1753845215 
129419.5781250000 -132.2040557861 
129717.8984375000 -132.2388610840 
130016.9140625000 -132.2769775391 
130316.6093750000 -132.3331451416 
130617.1406250000 -132.3841247559 
130918.2265625000 -132.4156799316 
131220.0000000000 -132.4486236572 
131522.4687500000 -132.4855651855 
131825.6406250000 -132.5273132324 
132129.5000000000 -132.5944366455 
132434.2187500000 -132.6572265625 
132739.4843750000 -132.6912994385 
133045.4687500000 -132.7190093994 
133352.1406250000 -132.7424621582 
133659.5312500000 -132.7762145996 
133967.6250000000 -132.8129882812 
134276.4218750000 -132.8383331299 
134586.0937500000 -132.8589630127 
134896.3281250000 -132.8566284180 
135207.2656250000 -132.7887115479 
135518.9375000000 -132.6813964844 
135831.3125000000 -132.5276031494 
136144.4062500000 -132.3451690674 
136458.3906250000 -132.0920715332 
136772.9375000000 -131.9418487549 
137088.2031250000 -131.9435729980 
137404.2031250000 -132.0248870850 
137720.9218750000 -132.2590484619 
138038.3906250000 -132.5373229980 
138356.5781250000 -132.7045898438 
138675.6406250000 -132.8377990723 
138995.2968750000 -132.9689025879 
139315.7031250000 -133.0533905029 
139636.8281250000 -133.0956726074 
139958.7031250000 -133.1363220215 
140281.3125000000 -133.1972961426 
140604.6718750000 -133.2529907227 
140928.9375000000 -133.2812500000 
141253.7812500000 -133.3059387207 
141579.3906250000 -133.3154449463 
141905.7343750000 -133.3148345947 
142232.8437500000 -133.3104095459 
142560.7031250000 -133.2944183350 
142889.4687500000 -133.2665863037 
143218.8281250000 -133.2413177490 
143548.9687500000 -133.2047882080 
143879.8593750000 -133.1824951172 
144211.5156250000 -133.1827239990 
144543.9218750000 -133.2053070068 
144877.1093750000 -133.2438049316 
145211.2187500000 -133.2754211426 
145545.9375000000 -133.3087005615 
145881.4375000000 -133.3578338623 
146217.7031250000 -133.4044952393 
146554.7500000000 -133.4355621338 
146892.5625000000 -133.4911956787 
147231.3281250000 -133.5626525879 
147570.7031250000 -133.6197967529 
147910.8593750000 -133.7044219971 
148251.8125000000 -133.7720947266 
148593.5468750000 -133.7998962402 
148936.0625000000 -133.8204956055 
149279.3750000000 -133.8304595947 
149623.6250000000 -133.8366241455 
149968.5312500000 -133.8380889893 
150314.2187500000 -133.8316497803 
150660.7031250000 -133.8043975830 
151007.9843750000 -133.7596435547 
151356.0625000000 -133.7227325439 
151705.1250000000 -133.6742095947 
152054.8125000000 -133.6510620117 
152405.3125000000 -133.6628875732 
152756.6093750000 -133.7261199951 
153108.7187500000 -133.8225860596 
153461.6562500000 -133.9229583740 
153815.3906250000 -133.9970092773 
154170.1093750000 -134.0209960938 
154525.4843750000 -134.0279083252 
154881.6875000000 -134.0254669189 
155238.7031250000 -134.0408782959 
155596.5312500000 -134.0836181641 
155955.1875000000 -134.1289367676 
156314.6875000000 -134.2072296143 
156675.1718750000 -134.2812500000 
157036.3125000000 -134.3356323242 
157398.2968750000 -134.3711090088 
157761.1093750000 -134.3853302002 
158124.7656250000 -134.3890075684 
158489.2500000000 -134.3916015625 
158854.7500000000 -134.4101562500 
159220.9218750000 -134.4485321045 
159587.9375000000 -134.5018920898 
159955.7968750000 -134.5518951416 
160324.5156250000 -134.5839996338 
160694.0625000000 -134.6004638672 
161064.4843750000 -134.6037139893 
161435.9218750000 -134.6014862061 
161808.0468750000 -134.5977325439 
162181.0312500000 -134.5905456543 
162554.8593750000 -134.5865631104 
162929.5625000000 -134.6011199951 
163305.1250000000 -134.6421508789 
163681.7343750000 -134.7144470215 
164059.0312500000 -134.7953033447 
164437.2031250000 -134.8605346680 
164816.2343750000 -134.9045867920 
165196.1562500000 -134.9302520752 
165576.9375000000 -134.9500122070 
165958.6093750000 -134.9661102295 
166341.3437500000 -134.9801635742 
166724.7656250000 -134.9944458008 
167109.0781250000 -135.0092620850 
167494.2812500000 -135.0196990967 
167880.3593750000 -135.0238342285 
168267.3437500000 -135.0251312256 
168655.3906250000 -135.0295104980 
169044.1562500000 -135.0356445312 
169433.8125000000 -135.0393066406 
169824.3750000000 -135.0481567383 
170215.8281250000 -135.0867462158 
170608.1875000000 -135.1531677246 
171001.4531250000 -135.2243652344 
171395.8125000000 -135.2641448975 
171790.8906250000 -135.2436218262 
172186.8750000000 -135.1891479492 
172583.7812500000 -135.1350555420 
172981.6093750000 -135.1110382080 
173380.3437500000 -135.1356964111 
173779.9843750000 -135.2064819336 
174180.7500000000 -135.2544555664 
174582.2500000000 -135.2686309814 
174984.6875000000 -135.2561492920 
175388.0312500000 -135.2285614014 
175792.3125000000 -135.2004852295 
176197.5312500000 -135.2001037598 
176603.8750000000 -135.2322692871 
177010.9531250000 -135.2909088135 
177418.9843750000 -135.3681335449 
177827.9375000000 -135.4659729004 
178237.8437500000 -135.5231781006 
178648.7031250000 -135.5584869385 
179060.5000000000 -135.5750732422 
179473.4375000000 -135.5756225586 
179887.1406250000 -135.5850219727 
180301.7968750000 -135.6144256592 
180717.4062500000 -135.6566925049 
181133.9687500000 -135.6873779297 
181551.5000000000 -135.6754760742 
181970.1875000000 -135.6441497803 
182389.6406250000 -135.6192169189 
182810.0625000000 -135.6299743652 
183231.4531250000 -135.6737213135 
183653.8125000000 -135.7417907715 
184077.1406250000 -135.8323974609 
184501.4531250000 -135.9519042969 
184926.9531250000 -136.0093383789 
185353.2187500000 -136.0091857910 
185780.4687500000 -135.9479370117 
186208.7031250000 -135.8784027100 
186637.9375000000 -135.8592987061 
187068.1406250000 -135.8838348389 
187499.3437500000 -135.9473876953 
187931.7500000000 -135.9902038574 
188364.9531250000 -136.0088958740 
188799.1406250000 -136.0154418945 
189234.3437500000 -136.0252990723 
189670.5312500000 -136.0457458496 
190107.7500000000 -136.0659027100 
190546.1562500000 -136.0671081543 
190985.3906250000 -136.0720214844 
191425.6250000000 -136.0972900391 
191866.8750000000 -136.1419982910 
192309.1406250000 -136.1564178467 
192752.4218750000 -136.1362304688 
193196.7343750000 -136.1030120850 
193642.2812500000 -136.0837249756 
194088.6406250000 -136.1215667725 
194536.0312500000 -136.1757965088 
194984.4375000000 -136.2257995605 
195433.8906250000 -136.2618560791 
195884.3906250000 -136.2698516846 
196336.1250000000 -136.2708587646 
196788.7031250000 -136.2725524902 
197242.3125000000 -136.2828216553 
197696.9687500000 -136.3225097656 
198152.6718750000 -136.4070587158 
198609.4218750000 -136.4928131104 
199067.2343750000 -136.5839843750 
199526.3125000000 -136.6883239746 
199986.2343750000 -136.7457427979 
200447.2187500000 -136.7436218262 
200909.2656250000 -136.7115020752 
201372.3750000000 -136.6633758545 
201836.5625000000 -136.6021423340 
202302.0312500000 -136.5743865967 
202768.3437500000 -136.5694274902 
203235.7343750000 -136.3662261963 
203704.2187500000 -135.7940979004 
204173.7656250000 -134.5991210938 
204644.4062500000 -132.7775268555 
205116.1250000000 -131.5465850830 
205589.1562500000 -131.4144744873 
206063.0468750000 -132.4208068848 
206538.0468750000 -134.1782836914 
207014.1250000000 -135.5037994385 
207491.3125000000 -136.2926940918 
207969.5937500000 -136.7177886963 
208448.9843750000 -136.8345794678 
208929.7031250000 -136.9219512939 
209411.2968750000 -137.0267181396 
209894.0000000000 -137.1242218018 
210377.8281250000 -137.1714935303 
210862.7500000000 -137.1583099365 
211348.8125000000 -137.1269836426 
211836.2187500000 -137.1173858643 
212324.5156250000 -137.1225585938 
212813.9375000000 -137.1243133545 
213304.4843750000 -137.1005096436 
213796.1718750000 -137.0713348389 
214288.9843750000 -137.0832672119 
214782.9375000000 -137.1489715576 
215278.2656250000 -137.2209014893 
215774.5000000000 -137.2491455078 
216271.8750000000 -137.2466125488 
216770.3906250000 -137.2611083984 
217270.0625000000 -137.3115844727 
217770.8906250000 -137.3729705811 
218273.1093750000 -137.4023742676 
218776.2343750000 -137.3911285400 
219280.5312500000 -137.3847656250 
219785.9843750000 -137.4143676758 
220292.6093750000 -137.4458618164 
220800.4062500000 -137.4480438232 
221309.3593750000 -137.4513549805 
221819.7343750000 -137.4799652100 
222331.0468750000 -137.5014495850 
222843.5468750000 -137.4916687012 
223357.2031250000 -137.4743347168 
223872.0625000000 -137.4682464600 
224388.1093750000 -137.4713134766 
224905.5781250000 -137.5057373047 
225424.0000000000 -137.6045074463 
225943.6250000000 -137.7402954102 
226464.4375000000 -137.8304901123 
226986.4531250000 -137.8429260254 
227509.6718750000 -137.8383026123 
228034.1093750000 -137.8765411377 
228559.9843750000 -137.9449920654 
229086.8281250000 -137.9949340820 
229614.8906250000 -137.9967193604 
230144.1718750000 -137.9294433594 
230674.6718750000 -137.8487854004 
231206.3906250000 -137.8439025879 
231739.3437500000 -137.9122467041 
232273.7812500000 -138.0172119141 
232809.1875000000 -138.1092987061 
233345.8281250000 -138.1709899902 
233883.7031250000 -138.2205200195 
234422.8125000000 -138.2694091797 
234963.1875000000 -138.2970733643 
235505.0468750000 -138.2804107666 
236047.9062500000 -138.2522583008 
236592.0156250000 -138.2592773438 
237137.3750000000 -138.2940368652 
237683.9843750000 -138.3224792480 
238231.8750000000 -138.3098449707 
238781.0156250000 -138.2490386963 
239331.6718750000 -138.1848754883 
239883.3593750000 -138.1449890137 
240436.2968750000 -138.1351928711 
240990.5312500000 -138.1823730469 
241546.0312500000 -138.2851257324 
242102.8125000000 -138.4053344727 
242661.1406250000 -138.4141387939 
243220.4843750000 -138.3518676758 
243781.1250000000 -138.3289337158 
244343.0625000000 -138.3969116211 
244906.2968750000 -138.5492095947 
245470.8125000000 -138.6456756592 
246036.6406250000 -138.6412658691 
246604.0468750000 -138.6005096436 
247172.4843750000 -138.5624542236 
247742.2343750000 -138.5775756836 
248313.2968750000 -138.6168518066 
248885.6718750000 -138.6317138672 
249459.3750000000 -138.6035461426 
250034.4062500000 -138.5974884033 
250611.0156250000 -138.6334533691 
251188.7031250000 -138.6658477783 
251767.7031250000 -138.6797180176 
252348.0468750000 -138.7063446045 
252929.7343750000 -138.7479095459 
253512.7500000000 -138.8002319336 
254097.3906250000 -138.8351745605 
254683.1093750000 -138.8406677246 
255270.1718750000 -138.8385467529 
255858.5781250000 -138.8581848145 
256448.3593750000 -138.8969421387 
257039.4843750000 -138.9294128418 
257631.9843750000 -138.9887390137 
258226.1250000000 -139.0700836182 
258821.3593750000 -139.1135406494 
259417.9531250000 -139.0910644531 
260015.9375000000 -139.0434722900 
260615.2812500000 -139.0623321533 
261216.0312500000 -139.1450500488 
261818.4375000000 -139.2039337158 
262421.9375000000 -139.2252044678 
263026.8437500000 -139.2397155762 
263633.1562500000 -139.2450408936 
264240.8437500000 -139.2280426025 
264849.9375000000 -139.1796569824 
265460.4375000000 -139.1428680420 
266072.6250000000 -139.1470794678 
266685.9375000000 -139.1770935059 
267300.6562500000 -139.2456207275 
267916.8125000000 -139.3245544434 
268534.3750000000 -139.3827514648 
269153.3750000000 -139.4125213623 
269774.0937500000 -139.4014282227 
270395.9375000000 -139.3822174072 
271019.2187500000 -139.3716888428 
271643.9375000000 -138.8391723633 
272270.0937500000 -136.4300231934 
272897.6875000000 -132.6625366211 
273526.7500000000 -130.3170166016 
274157.5312500000 -130.2108154297 
274789.5000000000 -132.2125396729 
275422.9062500000 -135.7810821533 
276057.7812500000 -138.9286193848 
276694.0937500000 -139.6954803467 
277331.9062500000 -139.7702331543 
277971.1875000000 -139.6899871826 
278612.2187500000 -139.5826873779 
279254.4375000000 -139.5473480225 
279898.1562500000 -139.5776367188 
280543.3437500000 -139.6266632080 
281190.0000000000 -139.6777038574 
281838.1562500000 -139.7544555664 
282488.1250000000 -139.8478698730 
283139.2812500000 -139.8278808594 
283791.9375000000 -139.6865844727 
284446.0937500000 -139.5478973389 
285101.7812500000 -139.5233154297 
285758.9687500000 -139.6177825928 
286417.6562500000 -139.7859344482 
287078.1875000000 -139.8905792236 
287739.9062500000 -139.8076324463 
288403.1875000000 -139.6992340088 
289067.9687500000 -139.7055053711 
289734.2812500000 -139.8319549561 
290402.1562500000 -140.0060729980 
291071.8750000000 -140.0531158447 
291742.8125000000 -139.9793090820 
292415.2812500000 -139.8900909424 
293089.3437500000 -139.8760986328 
293764.9062500000 -139.9438476562 
294442.0625000000 -140.1497955322 
295120.7812500000 -140.3620758057 
295801.3750000000 -140.4764862061 
296483.2187500000 -140.4382934570 
297166.6250000000 -140.3296966553 
297851.6250000000 -140.2428436279 
298538.1875000000 -140.2144622803 
299226.3437500000 -140.2323150635 
299916.4062500000 -140.2654571533 
300607.7500000000 -140.3069915771 
301300.6562500000 -140.3255615234 
301995.1875000000 -140.3443603516 
302691.3125000000 -140.3631439209 
303389.0312500000 -140.3818511963 
304088.3750000000 -140.4005432129 
304789.6562500000 -140.4192352295 
305492.2187500000 -140.4378509521 
306196.3750000000 -140.4562988281 
306902.1875000000 -140.4743957520 
307609.6250000000 -140.4921112061 
308318.6875000000 -140.5094757080 
309029.3750000000 -140.5268249512 
309742.0625000000 -140.5446319580 
310456.0312500000 -140.5635223389 
311171.6562500000 -140.5838470459 
311888.9375000000 -140.6056213379 
312607.8437500000 -140.6284942627 
313328.4375000000 -140.6517639160 
314051.0312500000 -140.6747131348 
314774.9375000000 -140.6967468262 
315500.5000000000 -140.7177429199 
316227.7812500000 -140.7380065918 
316956.6875000000 -140.7580871582 
317687.3125000000 -140.7786102295 
318419.5937500000 -140.7999267578 
319153.9375000000 -140.8220520020 
319889.5937500000 -140.8446350098 
320626.9687500000 -140.8671722412 
321366.0312500000 -140.8891143799 
322106.8125000000 -140.9101562500 
322849.2812500000 -140.9302062988 
323593.8125000000 -140.9493560791 
324339.7187500000 -140.9677276611 
325087.3750000000 -140.9853515625 
325836.7187500000 -141.0021057129 
326587.7812500000 -141.0177001953 
327340.5937500000 -141.0319366455 
328095.1250000000 -141.0447845459 
328851.7812500000 -141.0566711426 
329609.8125000000 -141.0683135986 
330369.5937500000 -141.0807342529 
331131.0937500000 -141.0948944092 
331894.3750000000 -141.1111297607 
332659.4375000000 -141.1302642822 
333426.2187500000 -141.1512603760 
334195.1562500000 -141.1714782715 
334965.5000000000 -141.1841583252 
335737.6250000000 -141.1750640869 
336511.5312500000 -141.1200561523 
337287.2187500000 -140.9882354736 
338064.6875000000 -140.7550506592 
338844.3125000000 -140.4213714600 
339625.3750000000 -140.0244903564 
340408.2500000000 -139.6297760010 
341192.9062500000 -139.3090209961 
341979.3750000000 -139.1205291748 
342767.6562500000 -139.0984954834 
343557.7812500000 -139.2494812012 
344350.0625000000 -139.5519714355 
345143.8125000000 -139.9582366943 
345939.4062500000 -140.4010467529 
346736.8125000000 -140.8097381592 
347536.0625000000 -141.2413787842 
348337.1562500000 -141.4861145020 
349140.5000000000 -141.5619506836 
349945.2812500000 -141.6076202393 
350751.9375000000 -141.6403198242 
351560.4375000000 -141.6680603027 
352370.8125000000 -141.6932983398 
353183.0625000000 -141.7162475586 
353997.1562500000 -141.7365875244 
354813.5312500000 -141.7541809082 
355631.4062500000 -141.7693328857 
356451.1562500000 -141.7828216553 
357272.8125000000 -141.7957305908 
358096.3437500000 -141.8091278076 
358921.7812500000 -141.8237457275 
359749.5312500000 -141.8480377197 
360578.7812500000 -141.8729553223 
361409.9375000000 -141.8886871338 
362243.0000000000 -141.9035034180 
363078.0000000000 -141.9179992676 
363914.9375000000 -141.9332733154 
364753.7812500000 -141.9503326416 
365594.9687500000 -141.9697265625 
366437.6875000000 -141.9912414551 
367282.3437500000 -142.0140991211 
368128.9687500000 -142.0485382080 
368977.5312500000 -142.0810852051 
369828.0312500000 -142.1005859375 
370680.5312500000 -142.1181182861 
371535.3750000000 -142.1338195801 
372391.7812500000 -142.1481628418 
373250.1875000000 -142.1619720459 
374110.5625000000 -142.1762084961 
374972.9062500000 -142.1997070312 
375837.2500000000 -142.2250213623 
376703.9687500000 -142.2420043945 
377572.3125000000 -142.2584075928 
378442.6562500000 -142.2742309570 
379314.9687500000 -142.2899932861 
380189.3437500000 -142.3063659668 
381065.6875000000 -142.3329010010 
381944.0625000000 -142.3609161377 
382824.9062500000 -142.3795318604 
383707.3437500000 -142.3972778320 
384591.8125000000 -142.4136962891 
385478.3125000000 -142.4286804199 
386366.8750000000 -142.4490509033 
387257.5000000000 -142.4685058594 
388150.5625000000 -142.4813690186 
389045.2812500000 -142.4938812256 
389942.0625000000 -142.5052337646 
390840.9062500000 -142.5143890381 
391741.8125000000 -142.5220031738 
392644.8125000000 -142.5241394043 
393549.8750000000 -142.5240783691 
394457.4687500000 -142.5251617432 
395366.7187500000 -142.5287780762 
396278.0937500000 -142.5386962891 
397191.5312500000 -142.5475311279 
398107.0937500000 -142.5463256836 
399024.7500000000 -142.5348358154 
399944.9687500000 -142.5109558105 
400866.8750000000 -142.4550323486 
401790.9062500000 -142.3944396973 
402717.0625000000 -142.3650512695 
403645.3437500000 -142.3533630371 
404575.7812500000 -142.3624420166 
405508.3437500000 -142.4086761475 
406443.5312500000 -142.4651184082 
407380.4062500000 -142.4919433594 
408319.4375000000 -142.5023193359 
409260.6562500000 -142.4911346436 
410204.0312500000 -142.4762878418 
411149.5625000000 -142.4824981689 
412097.3125000000 -142.5104217529 
413047.6562500000 -142.5953979492 
413999.7812500000 -142.7087707520 
414954.0625000000 -142.7881774902 
415910.5625000000 -142.8603210449 
416869.2812500000 -142.9437713623 
417830.1875000000 -143.0019531250 
418793.7812500000 -143.0272827148 
419759.1250000000 -143.0460205078 
420726.6875000000 -143.0659332275 
421696.5000000000 -143.0803680420 
422668.5312500000 -143.0875244141 
423642.8125000000 -143.0940399170 
424619.3437500000 -143.1065979004 
425598.5937500000 -143.1262207031 
426579.6250000000 -143.1456604004 
427562.9375000000 -143.1829071045 
428548.5000000000 -143.2240753174 
429536.3125000000 -143.2511138916 
430526.4375000000 -143.2765502930 
431519.3125000000 -143.3117065430 
432514.0000000000 -143.3454589844 
433510.9687500000 -143.3678588867 
434510.2500000000 -143.4012145996 
435511.8125000000 -143.4331359863 
436515.6875000000 -143.4523315430 
437521.9062500000 -143.4765014648 
438530.9062500000 -143.4956970215 
439541.7500000000 -143.5054626465 
440554.9062500000 -143.5172424316 
441570.4375000000 -143.5281524658 
442588.2812500000 -143.5365905762 
443608.4687500000 -143.5543670654 
444631.0312500000 -143.5792846680 
445656.4062500000 -143.6007385254 
446683.6875000000 -143.6371307373 
447713.3125000000 -143.6736450195 
448745.3437500000 -143.6956787109 
449779.7187500000 -143.7238006592 
450816.5000000000 -143.7479705811 
451856.1562500000 -143.7625732422 
452897.7187500000 -143.7836456299 
453941.6875000000 -143.8042144775 
454988.0625000000 -143.8236999512 
456036.8437500000 -143.8416900635 
457088.0312500000 -143.8524169922 
458141.6562500000 -143.8671112061 
459198.1875000000 -143.8819427490 
460256.6875000000 -143.8931732178 
461317.6250000000 -143.9128417969 
462380.9687500000 -143.9338378906 
463446.8125000000 -143.9526367188 
464515.0937500000 -143.9678192139 
465586.3437500000 -143.9760284424 
466659.5312500000 -143.9884490967 
467735.2187500000 -144.0035095215 
468813.3750000000 -144.0238342285 
469894.0312500000 -144.0480346680 
470977.1875000000 -144.0731201172 
472062.8125000000 -144.0906829834 
473151.4687500000 -144.0869903564 
474242.1250000000 -144.0261993408 
475335.2812500000 -143.8838043213 
476430.9687500000 -143.6443481445 
477529.1562500000 -143.3932037354 
478629.9062500000 -143.2483673096 
479733.7187500000 -143.2617034912 
480839.5312500000 -143.3795318604 
481947.9062500000 -143.6549987793 
483058.8125000000 -143.9483032227 
484172.3125000000 -144.1605987549 
485288.3437500000 -144.2878417969 
486406.9687500000 -144.3416595459 
487528.7187500000 -144.3698425293 
488652.5000000000 -144.3878936768 
489778.8750000000 -144.4041595459 
490907.8437500000 -144.4202575684 
492039.4375000000 -144.4376525879 
493173.6250000000 -144.4585418701 
494310.4375000000 -144.4826202393 
495450.3750000000 -144.5079345703 
496592.4375000000 -144.5304260254 
497737.1250000000 -144.5461578369 
498884.4375000000 -144.5577545166 
500034.4062500000 -144.5708770752 
501187.0000000000 -144.5905456543 
502342.8437500000 -144.6195678711 
503500.7812500000 -144.6523590088 
504661.3750000000 -144.6824951172 
505824.6562500000 -144.7066497803 
506990.6250000000 -144.7237548828 
508159.2812500000 -144.7381896973 
509330.6250000000 -144.7527313232 
510505.2187500000 -144.7678680420 
511681.9687500000 -144.7815704346 
512861.4375000000 -144.7926177979 
514043.6250000000 -144.8014678955 
515228.5312500000 -144.8149719238 
516416.1562500000 -144.8285675049 
517607.0937500000 -144.8460083008 
518800.2187500000 -144.8659515381 
519996.0937500000 -144.8873901367 
521194.7187500000 -144.9080810547 
522396.1250000000 -144.9258880615 
523600.2812500000 -144.9460906982 
524807.1875000000 -144.9602813721 
526017.5000000000 -144.9749298096 
527230.0000000000 -144.9902954102 
528445.3125000000 -145.0066833496 
529663.4375000000 -145.0288696289 
530884.3125000000 -145.0440368652 
532108.0625000000 -145.0563507080 
533335.1875000000 -145.0671997070 
534564.5625000000 -145.0790252686 
535796.7500000000 -145.0991516113 
537031.8125000000 -145.1172180176 
538269.6875000000 -145.1352996826 
539510.4375000000 -145.1490631104 
540754.0625000000 -145.1379241943 
542001.1250000000 -144.9960784912 
543250.5000000000 -144.6952056885 
544502.7500000000 -144.1469573975 
545757.8750000000 -143.3394622803 
547015.8750000000 -142.9260864258 
548276.7500000000 -142.9057617188 
549540.5625000000 -143.4131469727 
550807.9375000000 -144.0495300293 
552077.5625000000 -144.6369628906 
553350.1250000000 -145.1183776855 
554625.6875000000 -145.2687225342 
555904.1250000000 -145.3290405273 
557185.5000000000 -145.3830718994 
558470.5000000000 -145.4154815674 
559757.8125000000 -145.4373779297 
561048.0625000000 -145.4557037354 
562341.3125000000 -145.4675903320 
563637.5625000000 -145.4839782715 
564936.8125000000 -145.5135040283 
566239.0000000000 -145.5467987061 
567544.8750000000 -145.5698089600 
568853.0625000000 -145.5888061523 
570164.3125000000 -145.6103820801 
571478.6250000000 -145.6262817383 
572795.8750000000 -145.6452178955 
574116.2500000000 -145.6761627197 
575440.2500000000 -145.7082366943 
576766.6875000000 -145.7269897461 
578096.1875000000 -145.7376708984 
579428.6875000000 -145.7466125488 
580764.3125000000 -145.7627716064 
582103.0625000000 -145.7895355225 
583444.8125000000 -145.8397979736 
584790.3750000000 -145.9353179932 
586138.3125000000 -146.0271759033 
587489.4375000000 -146.0599060059 
588843.6250000000 -146.0425262451 
590200.9375000000 -145.9831390381 
591561.4375000000 -145.9326171875 
592925.0000000000 -145.9145965576 
594292.3750000000 -145.9152221680 
595662.2500000000 -145.9212036133 
597035.3125000000 -145.9315795898 
598411.5000000000 -145.9434661865 
599790.9375000000 -145.9560546875 
601173.4375000000 -145.9659271240 
602559.8750000000 -145.9770507812 
603948.8125000000 -145.9948883057 
605340.9375000000 -146.0146942139 
606736.3125000000 -146.0302886963 
608134.8750000000 -146.0362854004 
609536.6875000000 -146.0306396484 
610941.6875000000 -145.9971313477 
612350.6250000000 -145.8737640381 
613762.1250000000 -145.6556854248 
615176.9375000000 -145.4682464600 
616594.9375000000 -145.4756164551 
618016.2500000000 -145.6251983643 
619440.8125000000 -145.8440093994 
620869.3750000000 -146.0946807861 
622300.5000000000 -146.2291717529 
623734.9375000000 -146.2875518799 
625172.6875000000 -146.3236999512 
626613.7500000000 -146.3495941162 
628058.1250000000 -146.3610076904 
629505.8750000000 -146.3630676270 
630957.6250000000 -146.3663635254 
632412.0000000000 -146.3783111572 
633869.7500000000 -146.4086456299 
635330.8750000000 -146.4506988525 
636795.3750000000 -146.4928283691 
638263.2500000000 -146.5253906250 
639735.1875000000 -146.5456848145 
641209.8125000000 -146.5578308105 
642687.8750000000 -146.5686798096 
644169.3125000000 -146.5836944580 
645654.1250000000 -146.6049194336 
647142.4375000000 -146.6285400391 
648634.1250000000 -146.6470031738 
650130.0000000000 -146.6591491699 
651628.5625000000 -146.6728363037 
653130.6250000000 -146.6924591064 
654636.1250000000 -146.7124481201 
656145.1250000000 -146.7266235352 
657657.6250000000 -146.7334289551 
659173.5625000000 -146.7383728027 
660693.6875000000 -146.7456054688 
662216.6250000000 -146.7558746338 
663743.1250000000 -146.7683410645 
665273.0625000000 -146.7818908691 
666806.5625000000 -146.8063049316 
668343.6250000000 -146.8412628174 
669884.9375000000 -146.8676757812 
671429.0625000000 -146.8808441162 
672976.7500000000 -146.8788299561 
674528.0000000000 -146.8680419922 
676082.8750000000 -146.8582611084 
677641.2500000000 -146.8584747314 
679203.3125000000 -146.8709564209 
680769.6250000000 -146.8872222900 
682338.8750000000 -146.8969116211 
683911.6875000000 -146.9045562744 
685488.1875000000 -146.9272155762 
687068.2500000000 -146.9703674316 
688652.0000000000 -147.0179290771 
690240.1875000000 -147.0518188477 
691831.1875000000 -147.0706176758 
693425.9375000000 -147.0848999023 
695024.3125000000 -147.1086578369 
696626.4375000000 -147.1370086670 
698232.1875000000 -147.1596527100 
699841.6875000000 -147.1833801270 
701455.6250000000 -147.2090911865 
703072.5000000000 -147.2333068848 
704693.1250000000 -147.2517547607 
706317.5000000000 -147.2648162842 
707945.6250000000 -147.2768402100 
709577.5000000000 -147.2946319580 
711213.8750000000 -147.3149871826 
712853.3125000000 -147.3329772949 
714496.5000000000 -147.3509368896 
716143.4375000000 -147.3663482666 
717794.1875000000 -147.3801116943 
719448.7500000000 -147.3988189697 
721107.1250000000 -147.4170684814 
722770.1250000000 -147.4290924072 
724436.1875000000 -147.4412841797 
726106.0625000000 -147.4561462402 
727779.8125000000 -147.4772491455 
729457.3750000000 -147.4982147217 
731138.8125000000 -147.5121154785 
732824.1250000000 -147.5165100098 
734514.1875000000 -147.5040740967 
736207.2500000000 -147.4715118408 
737904.3125000000 -147.4530029297 
739605.1875000000 -147.4698333740 
741310.0625000000 -147.5083618164 
743018.8125000000 -147.5601806641 
744732.3750000000 -147.5946960449 
746449.0000000000 -147.5891418457 
748169.6250000000 -147.5245361328 
749894.1875000000 -147.3372192383 
751622.7500000000 -147.1415710449 
753355.3125000000 -147.1110992432 
755091.8750000000 -147.2110443115 
756833.2500000000 -147.3544006348 
758577.7500000000 -147.4074554443 
760326.3750000000 -147.4424591064 
762078.9375000000 -147.5625915527 
763835.6250000000 -147.7037811279 
765596.3125000000 -147.7743835449 
767361.8750000000 -147.8108978271 
769130.6875000000 -147.8500061035 
770903.6250000000 -147.8991241455 
772680.6250000000 -147.9371185303 
774461.6875000000 -147.9688873291 
776246.8750000000 -147.9886322021 
778036.1875000000 -148.0056457520 
779830.4375000000 -148.0372161865 
781628.0000000000 -148.0726776123 
783429.7500000000 -148.0988159180 
785235.6250000000 -148.1120605469 
787045.6250000000 -148.1133117676 
788859.8125000000 -148.1108245850 
790678.1875000000 -148.1155090332 
792501.6250000000 -148.1297302246 
794328.4375000000 -148.1504974365 
796159.3750000000 -148.1534118652 
797994.6250000000 -148.1298828125 
799834.0000000000 -148.1192321777 
801677.6875000000 -148.1450653076 
803526.5000000000 -148.2005615234 
805378.6875000000 -148.2503967285 
807235.1250000000 -148.2862854004 
809095.8750000000 -148.3139648438 
810960.9375000000 -148.3366394043 
812830.2500000000 -148.0980072021 
814703.8750000000 -143.8686523438 
816582.6875000000 -137.0178375244 
818465.0000000000 -131.4836120605 
820351.6250000000 -128.7158355713 
822242.5625000000 -128.3484344482 
824137.8750000000 -130.2298431396 
826037.6250000000 -134.7517242432 
827942.5625000000 -141.2879333496 
829851.0625000000 -147.4916687012 
831763.9375000000 -148.4221954346 
833681.1875000000 -148.4953918457 
835602.8750000000 -148.5343017578 
837529.0000000000 -148.5596618652 
839459.5625000000 -148.5675354004 
841395.5000000000 -148.5801696777 
843335.0000000000 -148.6023712158 
845278.9375000000 -148.6279907227 
847227.3750000000 -148.6600494385 
849180.2500000000 -148.7053680420 
851137.6875000000 -148.7495422363 
853100.5625000000 -148.7740173340 
855067.0000000000 -148.7815704346 
857038.0000000000 -148.7836608887 
859013.5625000000 -148.7809143066 
860993.6250000000 -148.7693786621 
862978.3125000000 -148.7667083740 
864967.5000000000 -148.7920837402 
866962.2500000000 -148.8249969482 
868960.6875000000 -148.8494567871 
870963.6875000000 -148.8634796143 
872971.3125000000 -148.8789062500 
874983.6250000000 -148.9109191895 
877000.5000000000 -148.9438781738 
879022.0625000000 -148.9724731445 
881049.2500000000 -148.9869689941 
883080.1250000000 -148.9645690918 
885115.6875000000 -148.8023223877 
887155.9375000000 -148.2326507568 
889200.8750000000 -147.7189025879 
891250.5625000000 -147.7669830322 
893305.9375000000 -148.4405822754 
895365.0625000000 -148.9347229004 
897428.9375000000 -149.0813598633 
899497.5625000000 -149.0971069336 
901571.0000000000 -149.0981903076 
903649.1875000000 -149.1180877686 
905732.1250000000 -149.1518096924 
907820.9375000000 -149.1909332275 
909913.5000000000 -149.2268066406 
912010.9375000000 -149.2512664795 
914113.1875000000 -149.2621612549 
916220.2500000000 -149.2676086426 
918332.1875000000 -149.2790985107 
920450.0625000000 -149.2932281494 
922571.7500000000 -149.3008270264 
924698.3750000000 -149.3018188477 
926829.8125000000 -149.3205413818 
928966.2500000000 -149.3594970703 
931107.5625000000 -149.3811035156 
933253.8750000000 -149.3785400391 
935406.0625000000 -149.3710937500 
937562.2500000000 -149.3901977539 
939723.4375000000 -149.4242095947 
941889.5625000000 -149.4425964355 
944060.6875000000 -149.4554595947 
946236.8125000000 -149.4775085449 
948419.0000000000 -149.4989624023 
950605.1250000000 -149.5078582764 
952796.3750000000 -149.5042877197 
954992.6250000000 -149.4801940918 
957193.9375000000 -149.4426422119 
959400.3750000000 -149.4543151855 
961611.8125000000 -149.5155792236 
963829.5000000000 -149.5775909424 
966051.1875000000 -149.6205749512 
968278.0000000000 -149.6610717773 
970509.9375000000 -149.6903686523 
972747.0625000000 -149.7015380859 
974989.3125000000 -149.7070770264 
977236.6875000000 -149.7258148193 
979490.3750000000 -149.7386169434 
981748.1875000000 -149.7377777100 
984011.1875000000 -149.7538452148 
986279.3750000000 -149.7879943848 
988552.8125000000 -149.8197021484 
990831.5000000000 -149.8564147949 
993116.5625000000 -149.8943634033 
995405.7500000000 -149.9201354980 
997700.2500000000 -149.9437713623 
1000000.0000000000 -149.9608154297 


==> data/hs9001a_rbw_0.5.DAT <==
1.0000000000 -55.8417510986 
1.0005757809 -55.6468238831 
1.0011519194 -55.4518928528 
1.0017284155 -55.3109970093 
1.0023052692 -55.2001609802 
1.0028823614 -55.0893402100 
1.0034598112 -54.9785156250 
1.0040376186 -54.8676872253 
1.0046157837 -54.7724113464 
1.0051943064 -54.7757034302 
1.0057730675 -54.7789955139 
1.0063521862 -54.7822875977 
1.0069316626 -54.7855758667 
1.0075114965 -54.7888679504 
1.0080915689 -54.8624954224 
1.0086721182 -54.9744033813 
1.0092529058 -55.0862960815 
1.0098340511 -55.1981925964 
1.0104155540 -55.3100929260 
1.0109972954 -55.4292945862 
1.0115795135 -55.5827980042 
1.0121619701 -55.7362709045 
1.0127447844 -55.8897552490 
1.0133279562 -56.0432395935 
1.0139113665 -56.1967048645 
1.0144952536 -56.2823143005 
1.0150793791 -56.3417701721 
1.0156638622 -56.4012298584 
1.0162487030 -56.4606933594 
1.0168339014 -56.5201568604 
1.0174193382 -56.5424728394 
1.0180052519 -56.4714889526 
1.0185914040 -56.4005165100 
1.0191779137 -56.3295402527 
1.0197647810 -56.2585639954 
1.0203520060 -56.1875839233 
1.0209394693 -56.1194152832 
1.0215274096 -56.0516624451 
1.0221155882 -55.9839210510 
1.0227041245 -55.9161796570 
1.0232930183 -55.8484344482 
1.0238822699 -55.8244476318 
1.0244717598 -55.8515701294 
1.0250617266 -55.8786964417 
1.0256519318 -55.9058227539 
1.0262424946 -55.9329490662 
1.0268334150 -55.9640769958 
1.0274246931 -56.0448265076 
1.0280163288 -56.1255760193 
1.0286082029 -56.2063140869 
1.0292005539 -56.2870674133 
1.0297931433 -56.3678092957 
1.0303860903 -56.3925666809 
1.0309793949 -56.3938636780 
1.0315730572 -56.3951606750 
1.0321670771 -56.3964538574 
1.0327614546 -56.3977508545 
1.0333560705 -56.3550949097 
1.0339510441 -56.2312278748 
1.0345464945 -56.1073303223 
1.0351421833 -55.9834594727 
1.0357382298 -55.8595809937 
1.0363346338 -55.7354087830 
1.0369313955 -55.5923080444 
1.0375283957 -55.4492378235 
1.0381258726 -55.3061294556 
1.0387235880 -55.1630516052 
1.0393216610 -55.0199661255 
1.0399202108 -54.9178428650 
1.0405189991 -54.8338241577 
1.0411181450 -54.7498054504 
1.0417176485 -54.6657829285 
1.0423173904 -54.5817794800 
1.0429176092 -54.5197181702 
1.0435181856 -54.4921150208 
1.0441190004 -54.4645118713 
1.0447201729 -54.4369125366 
1.0453218222 -54.4093055725 
1.0459237099 -54.3852691650 
1.0465259552 -54.3929252625 
1.0471285582 -54.4005851746 
1.0477315187 -54.4082450867 
1.0483348370 -54.4159049988 
1.0489383936 -54.4235610962 
1.0495424271 -54.4730300903 
1.0501468182 -54.5311317444 
1.0507514477 -54.5892257690 
1.0513564348 -54.6473197937 
1.0519618988 -54.7054252625 
1.0525676012 -54.8160896301 
1.0531736612 -54.9659919739 
1.0537800789 -55.1159019470 
1.0543868542 -55.2658081055 
1.0549939871 -55.4157218933 
1.0556014776 -55.6047897339 
1.0562093258 -55.8724594116 
1.0568175316 -56.1401329041 
1.0574260950 -56.4078063965 
1.0580348969 -56.6754341125 
1.0586441755 -56.9545326233 
1.0592536926 -57.3282356262 
1.0598636866 -57.7020149231 
1.0604739189 -58.0757217407 
1.0610846281 -58.4495086670 
1.0616955757 -58.8232269287 
1.0623068810 -59.2334022522 
1.0629185438 -59.6477127075 
1.0635306835 -60.0621070862 
1.0641430616 -60.4764251709 
1.0647557974 -60.8907470703 
1.0653688908 -61.2315788269 
1.0659823418 -61.5416641235 
1.0665961504 -61.8517494202 
1.0672103167 -62.1618385315 
1.0678248405 -62.4719314575 
1.0684396029 -62.6524429321 
1.0690548420 -62.7170181274 
1.0696704388 -62.7815933228 
1.0702863932 -62.8461685181 
1.0709027052 -62.9107475281 
1.0715192556 -62.9001617432 
1.0721362829 -62.7588081360 
1.0727536678 -62.6174507141 
1.0733714104 -62.4760971069 
1.0739893913 -62.3347663879 
1.0746078491 -62.1735763550 
1.0752265453 -61.9413452148 
1.0758457184 -61.7090644836 
1.0764652491 -61.4767875671 
1.0770850182 -61.2445526123 
1.0777052641 -61.0119209290 
1.0783257484 -60.7754173279 
1.0789467096 -60.5388717651 
1.0795680285 -60.3023223877 
1.0801895857 -60.0658187866 
1.0808116198 -59.8292732239 
1.0814340115 -59.6602706909 
1.0820566416 -59.4934463501 
1.0826797485 -59.3265914917 
1.0833030939 -59.1597709656 
1.0839269161 -58.9929161072 
1.0845510960 -58.9226226807 
1.0851755142 -58.8671493530 
1.0858004093 -58.8116607666 
1.0864256620 -58.7561759949 
1.0870511532 -58.7007026672 
1.0876771212 -58.7327842712 
1.0883034468 -58.7895317078 
1.0889301300 -58.8462829590 
1.0895571709 -58.9030303955 
1.0901844501 -58.9597702026 
1.0908122063 -59.0810356140 
1.0914403200 -59.2289085388 
1.0920687914 -59.3767776489 
1.0926976204 -59.5246505737 
1.0933268070 -59.6725158691 
1.0939563513 -59.8624343872 
1.0945862532 -60.0748672485 
1.0952165127 -60.2873001099 
1.0958472490 -60.4997711182 
1.0964782238 -60.7122001648 
1.0971095562 -60.9174995422 
1.0977412462 -61.1182327271 
1.0983734131 -61.3190002441 
1.0990058184 -61.5197296143 
1.0996387005 -61.7204971313 
1.1002718210 -61.8029556274 
1.1009054184 -61.7998771667 
1.1015392542 -61.7968025208 
1.1021735668 -61.7937240601 
1.1028082371 -61.7906494141 
1.1034432650 -61.6502723694 
1.1040786505 -61.4049911499 
1.1047143936 -61.1597099304 
1.1053504944 -60.9144325256 
1.1059869528 -60.6691551208 
1.1066237688 -60.4218215942 
1.1072609425 -60.1728897095 
1.1078985929 -59.9239196777 
1.1085364819 -59.6749954224 
1.1091748476 -59.4260292053 
1.1098134518 -59.2560882568 
1.1104525328 -59.1426124573 
1.1110919714 -59.0291366577 
1.1117317677 -58.9156646729 
1.1123719215 -58.8021926880 
1.1130124331 -58.7652702332 
1.1136533022 -58.7767677307 
1.1142945290 -58.7882690430 
1.1149361134 -58.7997665405 
1.1155781746 -58.8112678528 
1.1162204742 -58.8633804321 
1.1168632507 -58.9367866516 
1.1175063848 -59.0101928711 
1.1181498766 -59.0835952759 
1.1187936068 -59.1569824219 
1.1194379330 -59.2616539001 
1.1200824976 -59.3788299561 
1.1207274199 -59.4960060120 
1.1213726997 -59.6131782532 
1.1220184565 -59.7303695679 
1.1226645708 -59.9328079224 
1.1233109236 -60.1584053040 
1.1239577532 -60.3840370178 
1.1246049404 -60.6096649170 
1.1252524853 -60.8352851868 
1.1259005070 -61.2270050049 
1.1265487671 -61.6431274414 
1.1271975040 -62.0593109131 
1.1278464794 -62.4754104614 
1.1284959316 -62.8915786743 
1.1291457415 -63.4489936829 
1.1297959089 -64.0106124878 
1.1304464340 -64.5722198486 
1.1310974360 -65.1339111328 
1.1317486763 -65.6604614258 
1.1324003935 -65.8078765869 
1.1330523491 -65.9552536011 
1.1337047815 -66.1026611328 
1.1343576908 -66.2500915527 
1.1350108385 -66.2653121948 
1.1356643438 -65.7888793945 
1.1363183260 -65.3123626709 
1.1369726658 -64.8358688354 
1.1376272440 -64.3594741821 
1.1382822990 -63.9023475647 
1.1389378309 -63.4806251526 
1.1395936012 -63.0589904785 
1.1402497292 -62.6373710632 
1.1409063339 -62.2156867981 
1.1415632963 -61.9147491455 
1.1422206163 -61.7313613892 
1.1428782940 -61.5479774475 
1.1435364485 -61.3645668030 
1.1441948414 -61.1811981201 
1.1448537111 -61.1341362000 
1.1455129385 -61.1528091431 
1.1461725235 -61.1714820862 
1.1468324661 -61.1901550293 
1.1474928856 -61.2088317871 
1.1481536627 -61.2908210754 
1.1488147974 -61.3834724426 
1.1494762897 -61.4761199951 
1.1501381397 -61.5687637329 
1.1508003473 -61.6556816101 
1.1514630318 -61.6345024109 
1.1521260738 -61.6133270264 
1.1527894735 -61.5921478271 
1.1534532309 -61.5709724426 
1.1541174650 -61.5180664062 
1.1547819376 -61.3740463257 
1.1554468870 -61.2300033569 
1.1561121941 -61.0859642029 
1.1567779779 -60.9419059753 
1.1574440002 -60.8132705688 
1.1581104994 -60.7013359070 
1.1587773561 -60.5894012451 
1.1594445705 -60.4774742126 
1.1601122618 -60.3655319214 
1.1607801914 -60.3190841675 
1.1614485979 -60.2989692688 
1.1621173620 -60.2788505554 
1.1627866030 -60.2587318420 
1.1634560823 -60.2386169434 
1.1641260386 -60.2521362305 
1.1647963524 -60.2670402527 
1.1654670238 -60.2819442749 
1.1661381721 -60.2968521118 
1.1668096781 -60.3016166687 
1.1674814224 -60.2705230713 
1.1681537628 -60.2394218445 
1.1688263416 -60.2083282471 
1.1694993973 -60.1772308350 
1.1701728106 -60.1095924377 
1.1708465815 -60.0044555664 
1.1715208292 -59.8993072510 
1.1721953154 -59.7941818237 
1.1728702784 -59.6890411377 
1.1735457182 -59.5441474915 
1.1742213964 -59.3880157471 
1.1748975515 -59.2318649292 
1.1755740643 -59.0757217407 
1.1762509346 -58.9199066162 
1.1769282818 -58.7677688599 
1.1776059866 -58.6156349182 
1.1782840490 -58.4635124207 
1.1789625883 -58.3113708496 
1.1796413660 -58.1896705627 
1.1803206205 -58.1157569885 
1.1810002327 -58.0418472290 
1.1816803217 -57.9679260254 
1.1823607683 -57.8940086365 
1.1830415726 -57.9233856201 
1.1837227345 -57.9943428040 
1.1844043732 -58.0653076172 
1.1850863695 -58.1362686157 
1.1857687235 -58.2166862488 
1.1864515543 -58.4797897339 
1.1871347427 -58.7428817749 
1.1878182888 -59.0059585571 
1.1885021925 -59.2690200806 
1.1891865730 -59.6196975708 
1.1898713112 -60.1025772095 
1.1905565262 -60.5855178833 
1.1912419796 -61.0683441162 
1.1919279099 -61.5512313843 
1.1926143169 -62.1627883911 
1.1933009624 -62.8149452209 
1.1939880848 -63.4671745300 
1.1946755648 -64.1193695068 
1.1953635216 -64.7314987183 
1.1960518360 -65.0826950073 
1.1967405081 -65.4338760376 
1.1974296570 -65.7850952148 
1.1981191635 -66.1362915039 
1.1988090277 -66.0627059937 
1.1994993687 -65.5959167480 
1.2001899481 -65.1292266846 
1.2008811235 -64.6624069214 
1.2015725374 -64.1956863403 
1.2022644281 -63.5581970215 
1.2029566765 -62.9053535461 
1.2036494017 -62.2524337769 
1.2043424845 -61.5995559692 
1.2050359249 -60.9988555908 
1.2057298422 -60.5049247742 
1.2064241171 -60.0110282898 
1.2071187496 -59.5171585083 
1.2078138590 -59.0232315063 
1.2085093260 -58.6757507324 
1.2092051506 -58.3770713806 
1.2099014521 -58.0783576965 
1.2105981112 -57.7796630859 
1.2112952471 -57.5142822266 
1.2119927406 -57.3959007263 
1.2126905918 -57.2775306702 
1.2133888006 -57.1591644287 
1.2140874863 -57.0407867432 
1.2147866488 -57.0121345520 
1.2154860497 -57.0359115601 
1.2161860466 -57.0597000122 
1.2168862820 -57.0834770203 
1.2175869942 -57.1140632629 
1.2182880640 -57.2136955261 
1.2189896107 -57.3133430481 
1.2196915150 -57.4129829407 
1.2203937769 -57.5126152039 
1.2210965157 -57.6099014282 
1.2217996120 -57.7053375244 
1.2225031853 -57.8007850647 
1.2232071161 -57.8962249756 
1.2239114046 -57.9897041321 
1.2246161699 -58.0383720398 
1.2253212929 -58.0870361328 
1.2260268927 -58.1357078552 
1.2267328501 -58.1843719482 
1.2274392843 -58.2195968628 
1.2281459570 -58.2431373596 
1.2288532257 -58.2666854858 
1.2295607328 -58.2902297974 
1.2302688360 -58.3145179749 
1.2309771776 -58.3561515808 
1.2316859961 -58.3977928162 
1.2323951721 -58.4394264221 
1.2331048250 -58.4810676575 
1.2338148355 -58.5470275879 
1.2345253229 -58.6322898865 
1.2352361679 -58.7175483704 
1.2359474897 -58.8028144836 
1.2366590500 -58.8924751282 
1.2373712063 -59.0288467407 
1.2380837202 -59.1652107239 
1.2387965918 -59.3015632629 
1.2395099401 -59.4379272461 
1.2402236462 -59.6083946228 
1.2409377098 -59.7992210388 
1.2416522503 -59.9900627136 
1.2423672676 -60.1809196472 
1.2430826426 -60.3830566406 
1.2437983751 -60.6375045776 
1.2445145845 -60.8919754028 
1.2452312708 -61.1464729309 
1.2459481955 -61.4009056091 
1.2466657162 -61.7093696594 
1.2473834753 -62.0366363525 
1.2481017113 -62.3639335632 
1.2488204241 -62.6912574768 
1.2495394945 -63.0323791504 
1.2502590418 -63.4037322998 
1.2509789467 -63.7750549316 
1.2516992092 -64.1463470459 
1.2524200678 -64.5177383423 
1.2531411648 -64.7914428711 
1.2538627386 -65.0543289185 
1.2545847893 -65.3172378540 
1.2553071976 -65.5801239014 
1.2560299635 -65.6788101196 
1.2567532063 -65.6108627319 
1.2574768066 -65.5429153442 
1.2582008839 -65.4749679565 
1.2589254379 -65.3820343018 
1.2596503496 -65.0738143921 
1.2603756189 -64.7656173706 
1.2611013651 -64.4573974609 
1.2618275881 -64.1491470337 
1.2625541687 -63.8552093506 
1.2632811069 -63.5667533875 
1.2640085220 -63.2782707214 
1.2647362947 -62.9898147583 
1.2654646635 -62.7368621826 
1.2661932707 -62.5493965149 
1.2669223547 -62.3619194031 
1.2676519156 -62.1744232178 
1.2683818340 -61.9869461060 
1.2691121101 -61.7847251892 
1.2698428631 -61.5823707581 
1.2705740929 -61.3800048828 
1.2713056803 -61.1776542664 
1.2720377445 -60.8593292236 
1.2727701664 -60.4770927429 
1.2735030651 -60.0948257446 
1.2742364407 -59.7125282288 
1.2749700546 -59.3002281189 
1.2757042646 -58.8200759888 
1.2764388323 -58.3399658203 
1.2771737576 -57.8598976135 
1.2779091597 -57.3797950745 
1.2786450386 -57.0035667419 
1.2793812752 -56.6294250488 
1.2801179886 -56.2552566528 
1.2808550596 -55.8811225891 
1.2815926075 -55.6463851929 
1.2823306322 -55.4820365906 
1.2830690145 -55.3176994324 
1.2838077545 -55.1533775330 
1.2845469713 -55.0748062134 
1.2852866650 -55.1492576599 
1.2860267162 -55.2237014771 
1.2867672443 -55.2981529236 
1.2875082493 -55.3880538940 
1.2882494926 -55.7014312744 
1.2889913321 -56.0148773193 
1.2897335291 -56.3282966614 
1.2904762030 -56.6417350769 
1.2912192345 -57.1221427917 
1.2919627428 -57.6495780945 
1.2927067280 -58.1770439148 
1.2934510708 -58.7044639587 
1.2941958904 -59.2987365723 
1.2949410677 -59.9577751160 
1.2956867218 -60.6168556213 
1.2964327335 -61.2758750916 
1.2971792221 -61.9273834229 
1.2979261875 -62.5556678772 
1.2986735106 -63.1838912964 
1.2994213104 -63.8121528625 
1.3001695871 -64.4404525757 
1.3009182215 -64.9306716919 
1.3016673326 -65.4197540283 
1.3024168015 -65.9087905884 
1.3031667471 -66.3978576660 
1.3039171696 -66.8294067383 
1.3046679497 -67.2415847778 
1.3054192066 -67.6537857056 
1.3061708212 -68.0659484863 
1.3069230318 -68.4282836914 
1.3076754808 -68.7440109253 
1.3084285259 -69.0598068237 
1.3091819286 -69.3755645752 
1.3099358082 -69.5656661987 
1.3106900454 -69.4566497803 
1.3114447594 -69.3476257324 
1.3121999502 -69.2385864258 
1.3129554987 -69.0891036987 
1.3137115240 -68.5016098022 
1.3144679070 -67.9141769409 
1.3152248859 -67.3266143799 
1.3159821033 -66.7392120361 
1.3167399168 -66.1339111328 
1.3174980879 -65.5262832642 
1.3182567358 -64.9186325073 
1.3190158606 -64.3109436035 
1.3197753429 -63.8483924866 
1.3205353022 -63.4502487183 
1.3212956190 -63.0521469116 
1.3220564127 -62.6540260315 
1.3228176832 -62.3795356750 
1.3235794306 -62.2232742310 
1.3243415356 -62.0670318604 
1.3251041174 -61.9107818604 
1.3258671761 -61.8288459778 
1.3266305923 -61.8908386230 
1.3273944855 -61.9528312683 
1.3281587362 -62.0148162842 
1.3289235830 -62.1076126099 
1.3296887875 -62.3411598206 
1.3304544687 -62.5747222900 
1.3312205076 -62.8082542419 
1.3319870234 -63.0443611145 
1.3327540159 -63.3666954041 
1.3335214853 -63.6890411377 
1.3342893124 -64.0113525391 
1.3350576162 -64.3336715698 
1.3358263969 -64.5471115112 
1.3365955353 -64.7467422485 
1.3373651505 -64.9463806152 
1.3381352425 -65.1460342407 
1.3389058113 -65.0067596436 
1.3396767378 -64.7583084106 
1.3404481411 -64.5098419189 
1.3412199020 -64.2614135742 
1.3419922590 -63.8136672974 
1.3427649736 -63.2514495850 
1.3435381651 -62.6892089844 
1.3443117142 -62.1270332336 
1.3450858593 -61.5974845886 
1.3458603621 -61.0977783203 
1.3466353416 -60.5980529785 
1.3474106789 -60.0983848572 
1.3481866121 -59.6840591431 
1.3489629030 -59.3871192932 
1.3497396708 -59.0901679993 
1.3505167961 -58.7932510376 
1.3512945175 -58.5658569336 
1.3520725965 -58.4804496765 
1.3528510332 -58.3950538635 
1.3536300659 -58.3096427917 
1.3544095755 -58.2696876526 
1.3551894426 -58.3688087463 
1.3559697866 -58.4679298401 
1.3567504883 -58.5670394897 
1.3575317860 -58.6930236816 
1.3583134413 -58.9472465515 
1.3590955734 -59.2014808655 
1.3598781824 -59.4557266235 
1.3606612682 -59.7257499695 
1.3614447117 -60.1234703064 
1.3622286320 -60.5211982727 
1.3630130291 -60.9189414978 
1.3637977839 -61.3248214722 
1.3645831347 -61.8705825806 
1.3653688431 -62.4162750244 
1.3661550283 -62.9619865417 
1.3669416904 -63.5086593628 
1.3677288294 -64.1446075439 
1.3685164452 -64.7805786133 
1.3693044186 -65.4164733887 
1.3700928688 -66.0523834229 
1.3708817959 -66.4892959595 
1.3716711998 -66.9211807251 
1.3724609613 -67.3530197144 
1.3732511997 -67.7848739624 
1.3740419149 -67.7779846191 
1.3748331070 -67.7478485107 
1.3756247759 -67.7177124023 
1.3764169216 -67.6875762939 
1.3772094250 -67.4120101929 
1.3780025244 -67.1187667847 
1.3787959814 -66.8255691528 
1.3795899153 -66.5323638916 
1.3803843260 -66.0539703369 
1.3811790943 -65.5608444214 
1.3819743395 -65.0677108765 
1.3827701807 -64.5744857788 
1.3835663795 -63.9584388733 
1.3843630552 -63.3327713013 
1.3851602077 -62.7070922852 
1.3859577179 -62.0814895630 
1.3867558241 -61.5340156555 
1.3875542879 -60.9916954041 
1.3883533478 -60.4492874146 
1.3891527653 -59.9069442749 
1.3899526596 -59.5616073608 
1.3907530308 -59.2247428894 
1.3915537596 -58.8879203796 
1.3923550844 -58.5510444641 
1.3931567669 -58.4383468628 
1.3939590454 -58.3282775879 
1.3947616816 -58.2182273865 
1.3955647945 -58.1138305664 
1.3963683844 -58.2166213989 
1.3971723318 -58.3194007874 
1.3979768753 -58.4221992493 
1.3987818956 -58.5396080017 
1.3995872736 -58.8396263123 
1.4003932476 -59.1396942139 
1.4011995792 -59.4397239685 
1.4020063877 -59.7662048340 
1.4028136730 -60.2693710327 
1.4036214352 -60.7725448608 
1.4044296741 -61.2757225037 
1.4052383900 -61.8301162720 
1.4060475826 -62.5952644348 
1.4068571329 -63.3603134155 
1.4076671600 -64.1253738403 
1.4084777832 -64.9966583252 
1.4092887640 -66.1546936035 
1.4101003408 -67.3129043579 
1.4109122753 -68.4709625244 
1.4117246866 -69.5165176392 
1.4125375748 -70.3558807373 
1.4133509398 -71.1952438354 
1.4141647816 -72.0346221924 
1.4149789810 -71.9724197388 
1.4157937765 -70.7839355469 
1.4166090488 -69.5954437256 
1.4174246788 -68.4071121216 
1.4182409048 -67.3018188477 
1.4190574884 -66.2662887573 
1.4198746681 -65.2306060791 
1.4206922054 -64.1950607300 
1.4215102196 -63.4258499146 
1.4223288298 -62.7970275879 
1.4231477976 -62.1682929993 
1.4239672422 -61.5395545959 
1.4247871637 -61.1244087219 
1.4256075621 -60.7721023560 
1.4264284372 -60.4197959900 
1.4272497892 -60.0674858093 
1.4280716181 -59.8878479004 
1.4288939238 -59.7275810242 
1.4297167063 -59.5673103333 
1.4305399656 -59.4113121033 
1.4313637018 -59.3742179871 
1.4321879148 -59.3371238708 
1.4330126047 -59.3000297546 
1.4338376522 -59.2732543945 
1.4346632957 -59.2939529419 
1.4354894161 -59.3146514893 
1.4363160133 -59.3353500366 
1.4371430874 -59.3588638306 
1.4379705191 -59.3880615234 
1.4387985468 -59.4172592163 
1.4396270514 -59.4464569092 
1.4404560328 -59.4713287354 
1.4412854910 -59.4917259216 
1.4421153069 -59.5121231079 
1.4429457188 -59.5325241089 
1.4437766075 -59.5484046936 
1.4446079731 -59.5619735718 
1.4454398155 -59.5755424500 
1.4462720156 -59.5891075134 
1.4471048117 -59.5838203430 
1.4479380846 -59.5749130249 
1.4487718344 -59.5660057068 
1.4496060610 -59.5555114746 
1.4504407644 -59.4836845398 
1.4512759447 -59.4118614197 
1.4521116018 -59.3400421143 
1.4529477358 -59.2540206909 
1.4537843466 -59.1175994873 
1.4546215534 -58.9811592102 
1.4554591179 -58.8447341919 
1.4562971592 -58.7146949768 
1.4571356773 -58.5933990479 
1.4579746723 -58.4720993042 
1.4588142633 -58.3507881165 
1.4596542120 -58.3011970520 
1.4604947567 -58.2930068970 
1.4613356590 -58.2848167419 
1.4621771574 -58.2766265869 
1.4630191326 -58.4084587097 
1.4638615847 -58.5643615723 
1.4647043943 -58.7202415466 
1.4655478001 -58.8876495361 
1.4663916826 -59.1855010986 
1.4672360420 -59.4833488464 
1.4680808783 -59.7811927795 
1.4689263105 -60.0824775696 
1.4697721004 -60.3911018372 
1.4706184864 -60.6997680664 
1.4714652300 -61.0083847046 
1.4723124504 -61.2102012634 
1.4731602669 -61.3283691406 
1.4740085602 -61.4465332031 
1.4748573303 -61.5646972656 
1.4757065773 -61.5192260742 
1.4765563011 -61.4360656738 
1.4774065018 -61.3529052734 
1.4782571793 -61.2685432434 
1.4791084528 -61.1688423157 
1.4799600840 -61.0691566467 
1.4808121920 -60.9694747925 
1.4816648960 -60.9002571106 
1.4825180769 -60.8899497986 
1.4833717346 -60.8796386719 
1.4842258692 -60.8693313599 
1.4850804806 -60.9109802246 
1.4859356880 -60.9848670959 
1.4867912531 -61.0587425232 
1.4876474142 -61.1326293945 
1.4885039330 -61.2652549744 
1.4893610477 -61.4043350220 
1.4902186394 -61.5434112549 
1.4910767078 -61.7007331848 
1.4919353724 -61.9343185425 
1.4927943945 -62.1678619385 
1.4936540127 -62.4014358521 
1.4945141077 -62.7071533203 
1.4953745604 -63.0868682861 
1.4962356091 -63.4666252136 
1.4970971346 -63.8463745117 
1.4979592562 -64.3601226807 
1.4988218546 -64.9071655273 
1.4996848106 -65.4541168213 
1.5005483627 -66.0164947510 
1.5014123917 -66.6954345703 
1.5022768974 -67.3743591309 
1.5031419992 -68.0533599854 
1.5040074587 -68.7375717163 
1.5048735142 -69.4285049438 
1.5057400465 -70.1194076538 
1.5066070557 -70.8103027344 
1.5074745417 -71.2993774414 
1.5083426237 -71.7286911011 
1.5092110634 -72.1579360962 
1.5100802183 -72.5363311768 
1.5109497309 -72.5036239624 
1.5118197203 -72.4709091187 
1.5126901865 -72.4382019043 
1.5135612488 -72.2730941772 
1.5144327879 -71.9506301880 
1.5153048038 -71.6281738281 
1.5161772966 -71.3057327271 
1.5170503855 -70.8930130005 
1.5179239511 -70.4592742920 
1.5187979937 -70.0255508423 
1.5196725130 -69.5820846558 
1.5205475092 -69.0919418335 
1.5214231014 -68.6017456055 
1.5222991705 -68.1115570068 
1.5231757164 -67.6098861694 
1.5240527391 -67.0986175537 
1.5249303579 -66.5872955322 
1.5258084536 -66.0759887695 
1.5266870260 -65.6385574341 
1.5275660753 -65.2075576782 
1.5284456015 -64.7765655518 
1.5293257236 -64.4015731812 
1.5302063227 -64.1546478271 
1.5310875177 -63.9076995850 
1.5319690704 -63.6607933044 
1.5328512192 -63.5702095032 
1.5337338448 -63.5477600098 
1.5346169472 -63.5253143311 
1.5355006456 -63.5198669434 
1.5363848209 -63.6741828918 
1.5372694731 -63.8284950256 
1.5381547213 -63.9828224182 
1.5390403271 -64.1431884766 
1.5399265289 -64.3095703125 
1.5408132076 -64.4759368896 
1.5417004824 -64.6423263550 
1.5425882339 -64.6457901001 
1.5434764624 -64.6346359253 
1.5443651676 -64.6234817505 
1.5452544689 -64.5642776489 
1.5461442471 -64.4116210938 
1.5470345020 -64.2589721680 
1.5479253531 -64.1063079834 
1.5488165617 -63.9865226746 
1.5497084856 -63.8765869141 
1.5506007671 -63.7666702271 
1.5514936447 -63.6906547546 
1.5523869991 -63.7458496094 
1.5532808304 -63.8010482788 
1.5541752577 -63.8562469482 
1.5550701618 -64.0595550537 
1.5559656620 -64.3429260254 
1.5568615198 -64.6262435913 
1.5577579737 -64.9355545044 
1.5586550236 -65.4781417847 
1.5595525503 -66.0206985474 
1.5604505539 -66.5632324219 
1.5613490343 -67.1539764404 
1.5622481108 -67.7827682495 
1.5631476641 -68.4115371704 
1.5640476942 -69.0231323242 
1.5649483204 -68.9457855225 
1.5658494234 -68.8684387207 
1.5667510033 -68.7910919189 
1.5676532984 -68.3720016479 
1.5685559511 -67.6071319580 
1.5694590807 -66.8422927856 
1.5703628063 -66.0773925781 
1.5712670088 -65.4179763794 
1.5721718073 -64.7610778809 
1.5730770826 -64.1042022705 
1.5739828348 -63.5798759460 
1.5748891830 -63.2086143494 
1.5757960081 -62.8373718262 
1.5767034292 -62.4660987854 
1.5776112080 -62.3355407715 
1.5785197020 -62.2154998779 
1.5794286728 -62.0954666138 
1.5803381205 -62.0365829468 
1.5812480450 -62.0497245789 
1.5821585655 -62.0628623962 
1.5830695629 -62.0760040283 
1.5839811563 -61.9963760376 
1.5848932266 -61.9136199951 
1.5858057737 -61.8308677673 
1.5867189169 -61.6360702515 
1.5876325369 -61.3210830688 
1.5885467529 -61.0060729980 
1.5894614458 -60.6907577515 
1.5903767347 -60.3126411438 
1.5912923813 -59.9345932007 
1.5922087431 -59.5564651489 
1.5931255817 -59.2499885559 
1.5940428972 -59.0060462952 
1.5949606895 -58.7621192932 
1.5958790779 -58.5322685242 
1.5967980623 -58.4904289246 
1.5977175236 -58.4485931396 
1.5986374617 -58.4067611694 
1.5995579958 -58.4850502014 
1.6004790068 -58.6392593384 
1.6014006138 -58.7934837341 
1.6023228168 -58.9745788574 
1.6032453775 -59.2940216064 
1.6041685343 -59.6134872437 
1.6050922871 -59.9329719543 
1.6060165167 -60.3438491821 
1.6069412231 -60.7904129028 
1.6078665257 -61.2370071411 
1.6087923050 -61.6996383667 
1.6097187996 -62.2030105591 
1.6106456518 -62.7062911987 
1.6115731001 -63.2096023560 
1.6125010252 -63.6175079346 
1.6134295464 -64.0090103149 
1.6143585443 -64.4004898071 
1.6152881384 -64.6694107056 
1.6162182093 -64.7757110596 
1.6171488762 -64.8820266724 
1.6180800200 -64.9858779907 
1.6190117598 -64.9103546143 
1.6199439764 -64.8348312378 
1.6208767891 -64.7593154907 
1.6218100786 -64.7056274414 
1.6227439642 -64.6662521362 
1.6236783266 -64.6268768311 
1.6246132851 -64.6066741943 
1.6255487204 -64.6626510620 
1.6264847517 -64.7186279297 
1.6274213791 -64.7746124268 
1.6283583641 -64.8201522827 
1.6292960644 -64.8631668091 
1.6302341223 -64.9061737061 
1.6311728954 -64.8873748779 
1.6321121454 -64.7815322876 
1.6330519915 -64.6756820679 
1.6339923143 -64.5666046143 
1.6349331141 -64.3602294922 
1.6358746290 -64.1538162231 
1.6368165016 -63.9474411011 
1.6377589703 -63.7859115601 
1.6387020350 -63.6479492188 
1.6396456957 -63.5099754333 
1.6405898333 -63.4239540100 
1.6415344477 -63.4676208496 
1.6424796581 -63.5112915039 
1.6434253454 -63.5549621582 
1.6443717480 -63.8057518005 
1.6453186274 -64.0739517212 
1.6462659836 -64.3421325684 
1.6472139359 -64.7369613647 
1.6481623650 -65.2289199829 
1.6491113901 -65.7209091187 
1.6500610113 -66.2388992310 
1.6510111094 -66.8516464233 
1.6519618034 -67.4644165039 
1.6529130936 -68.0772247314 
1.6538647413 -68.4282608032 
1.6548171043 -68.7407302856 
1.6557699442 -69.0531845093 
1.6567233801 -69.0203933716 
1.6576774120 -68.6860275269 
1.6586318016 -68.3517227173 
1.6595869064 -67.9838943481 
1.6605424881 -67.4843139648 
1.6614986658 -66.9847183228 
1.6624554396 -66.4850921631 
1.6634126902 -66.1773071289 
1.6643704176 -65.8961944580 
1.6653288603 -65.6150283813 
1.6662877798 -65.4929046631 
1.6672471762 -65.4959793091 
1.6682072878 -65.4990539551 
1.6691677570 -65.5564804077 
1.6701289415 -65.7792816162 
1.6710906029 -66.0020675659 
1.6720528603 -66.2248611450 
1.6730155945 -66.4950332642 
1.6739789248 -66.7681655884 
1.6749428511 -67.0413055420 
1.6759073734 -67.2220153809 
1.6768723726 -67.3511810303 
1.6778378487 -67.4803390503 
1.6788040400 -67.5600967407 
1.6797707081 -67.5476760864 
1.6807379723 -67.5352630615 
1.6817057133 -67.5232849121 
1.6826740503 -67.5179901123 
1.6836429834 -67.5126876831 
1.6846123934 -67.5073928833 
1.6855823994 -67.5675582886 
1.6865530014 -67.6460571289 
1.6875241995 -67.7245635986 
1.6884958744 -67.8345870972 
1.6894681454 -67.9753265381 
1.6904408932 -68.1160507202 
1.6914142370 -68.2574768066 
1.6923881769 -68.4011611938 
1.6933627129 -68.5448532104 
1.6943378448 -68.6885528564 
1.6953134537 -68.7864379883 
1.6962895393 -68.8831787109 
1.6972663403 -68.9799270630 
1.6982436180 -69.0129318237 
1.6992214918 -69.0211105347 
1.7001999617 -69.0292892456 
1.7011789083 -68.9736099243 
1.7021585703 -68.8457412720 
1.7031385899 -68.7179031372 
1.7041193247 -68.5560760498 
1.7051005363 -68.2777252197 
1.7060823441 -67.9993591309 
1.7070647478 -67.7209854126 
1.7080477476 -67.3489837646 
1.7090312243 -66.9758148193 
1.7100152969 -66.6026306152 
1.7109999657 -66.2282104492 
1.7119852304 -65.8533630371 
1.7129709721 -65.4785461426 
1.7139573097 -65.1472015381 
1.7149442434 -64.8545303345 
1.7159317732 -64.5618438721 
1.7169197798 -64.3116683960 
1.7179083824 -64.1561431885 
1.7188975811 -64.0006179810 
1.7198872566 -63.8605422974 
1.7208776474 -63.8666725159 
1.7218686342 -63.8728027344 
1.7228600979 -63.8789329529 
1.7238520384 -64.0282516479 
1.7248446941 -64.1957244873 
1.7258379459 -64.3631973267 
1.7268316746 -64.6275711060 
1.7278259993 -64.9364395142 
1.7288208008 -65.2452850342 
1.7298164368 -65.6017837524 
1.7308124304 -66.0079421997 
1.7318090200 -66.4141082764 
1.7328062057 -66.8257522583 
1.7338039875 -67.2501373291 
1.7348023653 -67.6745376587 
1.7358012199 -68.0903167725 
1.7368007898 -68.4396820068 
1.7378008366 -68.7890167236 
1.7388014793 -69.1383514404 
1.7398027182 -69.3398284912 
1.7408045530 -69.5310897827 
1.7418068647 -69.7223434448 
1.7428097725 -69.6833419800 
1.7438133955 -69.5725860596 
1.7448174953 -69.4618377686 
1.7458221912 -69.1430587769 
1.7468273640 -68.6829147339 
1.7478332520 -68.2227096558 
1.7488397360 -67.7301101685 
1.7498466969 -67.1952514648 
1.7508542538 -66.6603851318 
1.7518624067 -66.1761779785 
1.7528711557 -65.8235244751 
1.7538805008 -65.4708633423 
1.7548904419 -65.1509552002 
1.7559008598 -65.0533218384 
1.7569119930 -64.9556732178 
1.7579236031 -64.8580322266 
1.7589358091 -64.9558105469 
1.7599486113 -65.0567398071 
1.7609620094 -65.1576690674 
1.7619761229 -65.2918319702 
1.7629905939 -65.4320144653 
1.7640057802 -65.5722198486 
1.7650214434 -65.6329498291 
1.7660378218 -65.6616821289 
1.7670547962 -65.6904067993 
1.7680722475 -65.6780242920 
1.7690902948 -65.6365585327 
1.7701089382 -65.5950851440 
1.7711281776 -65.5735855103 
1.7721480131 -65.5751571655 
1.7731684446 -65.5767364502 
1.7741894722 -65.5768356323 
1.7752110958 -65.5741500854 
1.7762333155 -65.5714645386 
1.7772560120 -65.5329513550 
1.7782794237 -65.3792953491 
1.7793034315 -65.2256317139 
1.7803279161 -65.0578079224 
1.7813531160 -64.7972946167 
1.7823786736 -64.5368347168 
1.7834050655 -64.2787246704 
1.7844320536 -64.0905456543 
1.7854593992 -63.9024124146 
1.7864875793 -63.7142333984 
1.7875162363 -63.6379547119 
1.7885454893 -63.5688896179 
1.7895754576 -63.4998130798 
1.7906057835 -63.4408073425 
1.7916369438 -63.3835487366 
1.7926685810 -63.3262977600 
1.7937008142 -63.2201309204 
1.7947336435 -63.0992050171 
1.7957670689 -62.9782791138 
1.7968010902 -62.8890762329 
1.7978357077 -62.8140602112 
1.7988709211 -62.7390480042 
1.7999067307 -62.8007278442 
1.8009431362 -62.9465599060 
1.8019801378 -63.0923881531 
1.8030177355 -63.4208946228 
1.8040559292 -63.8974075317 
1.8050947189 -64.3739242554 
1.8061341047 -64.9881439209 
1.8071740866 -65.7449951172 
1.8082147837 -66.5019378662 
1.8092558384 -67.1088714600 
1.8102977276 -67.5216369629 
1.8113400936 -67.9343566895 
1.8123830557 -67.9760818481 
1.8134267330 -67.4257431030 
1.8144708872 -66.8754653931 
1.8155156374 -66.2687911987 
1.8165609837 -65.5526504517 
1.8176070452 -64.8364410400 
1.8186537027 -64.2043762207 
1.8197008371 -63.7683181763 
1.8207486868 -63.3322105408 
1.8217971325 -62.9828186035 
1.8228460550 -62.8723754883 
1.8238956928 -62.7619209290 
1.8249459267 -62.7293891907 
1.8259967566 -62.9476089478 
1.8270481825 -63.1658248901 
1.8281002045 -63.4545364380 
1.8291529417 -64.0032119751 
1.8302060366 -64.5517578125 
1.8312599659 -65.1523742676 
1.8323144913 -65.9679107666 
1.8333694935 -66.7833480835 
1.8344252110 -67.5913925171 
1.8354814053 -68.3657455444 
1.8365383148 -69.1401824951 
1.8375959396 -69.8309860229 
1.8386539221 -70.1224212646 
1.8397127390 -70.4139251709 
1.8407719135 -70.6559143066 
1.8418319225 -70.6571731567 
1.8428925276 -70.6584320068 
1.8439536095 -70.6673049927 
1.8450154066 -70.7126388550 
1.8460779190 -70.7579879761 
1.8471407890 -70.7886734009 
1.8482044935 -70.7527084351 
1.8492685556 -70.7167510986 
1.8503334522 -70.6113357544 
1.8513989449 -70.2149887085 
1.8524649143 -69.8186950684 
1.8535315990 -69.3688430786 
1.8545988798 -68.7180709839 
1.8556667566 -68.0673141479 
1.8567353487 -67.4238586426 
1.8578044176 -66.8048858643 
1.8588742018 -66.1858596802 
1.8599444628 -65.6140670776 
1.8610155582 -65.1755371094 
1.8620871305 -64.7370681763 
1.8631592989 -64.3637313843 
1.8642321825 -64.1466217041 
1.8653055429 -63.9295425415 
1.8663797379 -63.7681579590 
1.8674544096 -63.7188224792 
1.8685296774 -63.6694869995 
1.8696056604 -63.6129798889 
1.8706822395 -63.5445518494 
1.8717592955 -63.4761314392 
1.8728370667 -63.3222579956 
1.8739154339 -63.0520401001 
1.8749945164 -62.7817955017 
1.8760741949 -62.4689559937 
1.8771543503 -62.1094322205 
1.8782353401 -61.7498359680 
1.8793168068 -61.4747276306 
1.8803989887 -61.2730331421 
1.8814817667 -61.0713462830 
1.8825650215 -61.0434722900 
1.8836491108 -61.1325225830 
1.8847336769 -61.2215576172 
1.8858189583 -61.5167388916 
1.8869049549 -61.9153671265 
1.8879913092 -62.3138923645 
1.8890784979 -62.8699760437 
1.8901661634 -63.4816513062 
1.8912546635 -64.0934371948 
1.8923436403 -64.6401748657 
1.8934332132 -65.1723480225 
1.8945235014 -65.7045593262 
1.8956143856 -65.8745040894 
1.8967058659 -66.0040054321 
1.8977980614 -66.1335144043 
1.8988908529 -65.9773712158 
1.8999842405 -65.8175888062 
1.9010783434 -65.6559524536 
1.9021729231 -65.4731674194 
1.9032682180 -65.2903594971 
1.9043641090 -65.1183242798 
1.9054607153 -64.9962463379 
1.9065579176 -64.8741760254 
1.9076557159 -64.7644729614 
1.9087542295 -64.6866073608 
1.9098532200 -64.6087493896 
1.9109529257 -64.5401916504 
1.9120533466 -64.4863739014 
1.9131542444 -64.4325561523 
1.9142559767 -64.3973312378 
1.9153580666 -64.3807983398 
1.9164611101 -64.3642654419 
1.9175646305 -64.3919754028 
1.9186687469 -64.4473190308 
1.9197735786 -64.5026626587 
1.9208788872 -64.6223602295 
1.9219850302 -64.7650680542 
1.9230917692 -64.9077682495 
1.9241989851 -65.0993118286 
1.9253070354 -65.2986145020 
1.9264156818 -65.4979095459 
1.9275249243 -65.7006530762 
1.9286348820 -65.9034347534 
1.9297453165 -66.1059951782 
1.9308564663 -66.3073730469 
1.9319683313 -66.5087585449 
1.9330807924 -66.7279205322 
1.9341938496 -66.9950103760 
1.9353075027 -67.2620773315 
1.9364219904 -67.5767974854 
1.9375370741 -67.9584808350 
1.9386526346 -68.3401107788 
1.9397689104 -68.6839294434 
1.9408857822 -68.9986648560 
1.9420034885 -69.3134460449 
1.9431217909 -69.2093048096 
1.9442405701 -68.9421844482 
1.9453600645 -68.6750411987 
1.9464801550 -67.9443283081 
1.9476010799 -67.1496276855 
1.9487226009 -66.3570861816 
1.9498445988 -65.6113204956 
1.9509673119 -64.8655090332 
1.9520906210 -64.1814117432 
1.9532147646 -63.7279663086 
1.9543395042 -63.2745361328 
1.9554647207 -62.9497222900 
1.9565907717 -62.8308944702 
1.9577174187 -62.7120742798 
1.9588446617 -62.7850723267 
1.9599726200 -63.0076942444 
1.9611011744 -63.2303047180 
1.9622304440 -63.7177505493 
1.9633603096 -64.2962417603 
1.9644907713 -64.8747024536 
1.9656220675 -65.8042907715 
1.9667537212 -66.7597732544 
1.9678863287 -67.7543563843 
1.9690195322 -69.0285339355 
1.9701532125 -70.3025131226 
1.9712877274 -71.4850311279 
1.9724227190 -72.4705352783 
1.9735584259 -73.4560852051 
1.9746949673 -73.8208465576 
1.9758318663 -73.6085968018 
1.9769695997 -73.3963088989 
1.9781079292 -72.8951034546 
1.9792469740 -72.2831954956 
1.9803867340 -71.6712570190 
1.9815269709 -71.2507553101 
1.9826680422 -70.8440704346 
1.9838097095 -70.4705200195 
1.9849519730 -70.2899475098 
1.9860949516 -70.1093597412 
1.9872385263 -69.9747390747 
1.9883828163 -69.9201889038 
1.9895278215 -69.8656311035 
1.9906733036 -69.7843856812 
1.9918196201 -69.6843872070 
1.9929664135 -69.5844116211 
1.9941140413 -69.2702178955 
1.9952623844 -68.9072113037 
1.9964112043 -68.5324096680 
1.9975607395 -67.9117584229 
1.9987108707 -67.2911529541 
1.9998618364 -66.6726226807 
2.0010135174 -66.0597763062 
2.0021655560 -65.4470825195 
2.0033185482 -64.9352340698 
2.0044720173 -64.5157165527 
2.0056262016 -64.0961837769 
2.0067811012 -63.8378219604 
2.0079364777 -63.6284179688 
2.0090928078 -63.4211845398 
2.0102498531 -63.3475227356 
2.0114071369 -63.2738838196 
2.0125653744 -63.2196159363 
2.0137240887 -63.2177772522 
2.0148837566 -63.2159347534 
2.0160441399 -63.2637786865 
2.0172047615 -63.3560447693 
2.0183663368 -63.4483299255 
2.0195286274 -63.6725578308 
2.0206913948 -63.9318237305 
2.0218551159 -64.2017211914 
2.0230190754 -64.6490707397 
2.0241839886 -65.0965347290 
2.0253496170 -65.5594482422 
2.0265157223 -66.0539474487 
2.0276827812 -66.5485687256 
2.0288503170 -66.8697128296 
2.0300185680 -67.0762481689 
2.0311872959 -67.2827453613 
2.0323569775 -67.1480865479 
2.0335273743 -66.9674224854 
2.0346982479 -66.7809524536 
2.0358698368 -66.5650329590 
2.0370419025 -66.3491439819 
2.0382149220 -66.2437057495 
2.0393886566 -66.2719573975 
2.0405628681 -66.3002090454 
2.0417380333 -66.5345458984 
2.0429136753 -66.8395538330 
2.0440900326 -67.1467361450 
2.0452668667 -67.5039062500 
2.0464446545 -67.8611679077 
2.0476229191 -68.1236953735 
2.0488021374 -68.2034454346 
2.0499818325 -68.2831878662 
2.0511622429 -68.2569503784 
2.0523431301 -68.1726303101 
2.0535249710 -68.0882949829 
2.0547075272 -68.1804656982 
2.0558905602 -68.2810211182 
2.0570743084 -68.4545745850 
2.0582587719 -68.8278884888 
2.0594439507 -69.2012176514 
2.0606298447 -69.6112442017 
2.0618164539 -70.0474395752 
2.0630037785 -70.4836425781 
2.0641915798 -70.7202987671 
2.0653800964 -70.9362487793 
2.0665695667 -71.1149215698 
2.0677592754 -71.1695938110 
2.0689499378 -71.2242813110 
2.0701413155 -71.2839813232 
2.0713334084 -71.3476181030 
2.0725262165 -71.4112548828 
2.0737195015 -71.4117202759 
2.0749135017 -71.4047317505 
2.0761084557 -71.3510589600 
2.0773036480 -71.1430816650 
2.0784997940 -70.9350662231 
2.0796966553 -70.6536941528 
2.0808942318 -70.3177490234 
2.0820925236 -69.9817962646 
2.0832912922 -69.5974578857 
2.0844910145 -69.2088241577 
2.0856912136 -68.7969055176 
2.0868921280 -68.3217697144 
2.0880937576 -67.8466186523 
2.0892961025 -67.3509140015 
2.0904991627 -66.8426895142 
2.0917029381 -66.3344421387 
2.0929074287 -65.9547576904 
2.0941123962 -65.5776367188 
2.0953183174 -65.2853698730 
2.0965247154 -65.1557617188 
2.0977318287 -65.0261535645 
2.0989398956 -65.0891494751 
2.1001484394 -65.2312164307 
2.1013576984 -65.3924484253 
2.1025676727 -65.7774200439 
2.1037786007 -66.1624755859 
2.1049897671 -66.6445388794 
2.1062018871 -67.2440567017 
2.1074147224 -67.8435821533 
2.1086282730 -68.6349716187 
2.1098423004 -69.4652328491 
2.1110572815 -70.3547134399 
2.1122727394 -71.4633560181 
2.1134889126 -72.5720138550 
2.1147060394 -73.7851028442 
2.1159236431 -75.0678405762 
2.1171419621 -76.3505859375 
2.1183612347 -77.0505523682 
2.1195807457 -77.7430038452 
2.1208014488 -78.0307159424 
2.1220226288 -77.6617507935 
2.1232445240 -77.2927856445 
2.1244671345 -76.7891769409 
2.1256902218 -76.2475051880 
2.1269142628 -75.7457656860 
2.1281390190 -75.4262313843 
2.1293644905 -75.1066894531 
2.1305906773 -74.8868026733 
2.1318173409 -74.7373886108 
2.1330449581 -74.5879516602 
2.1342732906 -74.3392105103 
2.1355021000 -74.0900039673 
2.1367316246 -73.6804885864 
2.1379621029 -73.0380249023 
2.1391930580 -72.3956832886 
2.1404249668 -71.5116348267 
2.1416573524 -70.5762176514 
2.1428906918 -69.6476135254 
2.1441245079 -68.7409744263 
2.1453590393 -67.8343353271 
2.1465945244 -67.0799865723 
2.1478304863 -66.4010314941 
2.1490671635 -65.7517166138 
2.1503047943 -65.3744964600 
2.1515429020 -64.9973602295 
2.1527817249 -64.7778930664 
2.1540212631 -64.6982345581 
2.1552615166 -64.6185684204 
2.1565027237 -64.7343978882 
2.1577444077 -64.8570938110 
2.1589868069 -64.9823226929 
2.1602301598 -65.1113357544 
2.1614739895 -65.2403259277 
2.1627185345 -65.2602539062 
2.1639637947 -65.2608108521 
2.1652097702 -65.2560958862 
2.1664566994 -65.2388687134 
2.1677041054 -65.2216491699 
2.1689522266 -65.3036956787 
2.1702010632 -65.4193267822 
2.1714508533 -65.5473175049 
2.1727013588 -65.7240676880 
2.1739521027 -65.9007492065 
2.1752040386 -65.9393081665 
2.1764564514 -65.9067840576 
2.1777098179 -65.8421249390 
2.1789636612 -65.5471878052 
2.1802184582 -65.2521972656 
2.1814737320 -64.9542770386 
2.1827299595 -64.6542510986 
2.1839866638 -64.3634719849 
2.1852443218 -64.2227554321 
2.1865024567 -64.0820617676 
2.1877615452 -64.0176773071 
2.1890213490 -64.0207061768 
2.1902818680 -64.0241394043 
2.1915431023 -64.0784835815 
2.1928048134 -64.1328125000 
2.1940674782 -64.1828536987 
2.1953310966 -64.2283859253 
2.1965949535 -64.2739028931 
2.1978600025 -64.3299026489 
2.1991252899 -64.3861923218 
2.2003917694 -64.4670715332 
2.2016587257 -64.5767288208 
2.2029263973 -64.6863784790 
2.2041950226 -64.8504791260 
2.2054641247 -65.0172805786 
2.2067341805 -65.2003707886 
2.2080047131 -65.4035873413 
2.2092761993 -65.6068344116 
2.2105484009 -65.8493576050 
2.2118210793 -66.0940704346 
2.2130947113 -66.3727035522 
2.2143690586 -66.6930541992 
2.2156441212 -67.0133972168 
2.2169198990 -67.4174194336 
2.2181963921 -67.8255462646 
2.2194736004 -68.2428207397 
2.2207517624 -68.6707229614 
2.2220304012 -69.0985336304 
2.2233099937 -69.3777008057 
2.2245900631 -69.6531448364 
2.2258710861 -69.8048019409 
2.2271528244 -69.8289794922 
2.2284350395 -69.8526916504 
2.2297182083 -69.8409957886 
2.2310023308 -69.8292999268 
2.2322869301 -69.9790802002 
2.2335722446 -70.2683639526 
2.2348582745 -70.5899658203 
2.2361452579 -71.3898162842 
2.2374329567 -72.1896514893 
2.2387211323 -73.0725860596 
2.2400102615 -74.0124359131 
2.2412998676 -74.7563552856 
2.2425906658 -74.1693496704 
2.2438819408 -73.5824737549 
2.2451739311 -72.5461196899 
2.2464668751 -71.2839584351 
2.2477602959 -70.1263427734 
2.2490546703 -69.3681335449 
2.2503497601 -68.6099472046 
2.2516453266 -68.2746429443 
2.2529418468 -68.0788726807 
2.2542390823 -68.0313949585 
2.2555372715 -68.3303833008 
2.2568359375 -68.6293029785 
2.2581355572 -69.2821807861 
2.2594358921 -69.9968032837 
2.2607369423 -70.7979965210 
2.2620384693 -71.7252883911 
2.2633411884 -72.6528930664 
2.2646441460 -73.3238296509 
2.2659482956 -73.9857711792 
2.2672531605 -74.3571472168 
2.2685585022 -74.4673233032 
2.2698647976 -74.5562286377 
2.2711718082 -74.4348220825 
2.2724795341 -74.3134307861 
2.2737882137 -74.1103668213 
2.2750973701 -73.8653869629 
2.2764074802 -73.5607376099 
2.2777180672 -73.0596771240 
2.2790298462 -72.5584564209 
2.2803421021 -71.9940872192 
2.2816550732 -71.4147720337 
2.2829689980 -70.9238052368 
2.2842833996 -70.5728454590 
2.2855987549 -70.2218322754 
2.2869148254 -70.1799316406 
2.2882316113 -70.1478805542 
2.2895493507 -70.2060089111 
2.2908678055 -70.3364868164 
2.2921867371 -70.4518508911 
2.2935066223 -70.4773712158 
2.2948272228 -70.5028915405 
2.2961485386 -70.4643859863 
2.2974708080 -70.4029006958 
2.2987937927 -70.4119491577 
2.3001174927 -70.5631103516 
2.3014416695 -70.7142333984 
2.3027670383 -71.2025222778 
2.3040931225 -71.7160491943 
2.3054196835 -72.2413406372 
2.3067471981 -72.7770690918 
2.3080754280 -73.2148284912 
2.3094043732 -73.0423965454 
2.3107342720 -72.8699340820 
2.3120646477 -72.4218673706 
2.3133962154 -71.8802719116 
2.3147280216 -71.4562149048 
2.3160610199 -71.2414398193 
2.3173947334 -71.0266799927 
2.3187289238 -71.3207397461 
2.3200643063 -71.6280670166 
2.3214001656 -72.2630310059 
2.3227367401 -73.1226043701 
2.3240742683 -74.1124420166 
2.3254125118 -75.5763931274 
2.3267514706 -77.0402832031 
2.3280913830 -79.2032623291 
2.3294317722 -81.4982299805 
2.3307731152 -84.6187973022 
2.3321151733 -88.6748275757 
2.3334581852 -92.2780761719 
2.3348016739 -91.8275299072 
2.3361461163 -91.3769149780 
2.3374912739 -89.4404754639 
2.3388371468 -86.9698333740 
2.3401839733 -84.6876525879 
2.3415315151 -82.7215194702 
2.3428797722 -80.7585754395 
2.3442287445 -79.0093841553 
2.3455786705 -77.2599716187 
2.3469293118 -75.7756805420 
2.3482806683 -74.4284973145 
2.3496327400 -73.2316665649 
2.3509857655 -72.3735427856 
2.3523395061 -71.5154647827 
2.3536939621 -71.0962829590 
2.3550493717 -70.6963806152 
2.3564052582 -70.4918136597 
2.3577620983 -70.4110336304 
2.3591198921 -70.3372116089 
2.3604781628 -70.2822647095 
2.3618373871 -70.2273178101 
2.3631973267 -69.9748535156 
2.3645582199 -69.7073822021 
2.3659198284 -69.4091720581 
2.3672819138 -69.0899581909 
2.3686451912 -68.8318099976 
2.3700089455 -68.7479476929 
2.3713736534 -68.6640701294 
2.3727393150 -68.9036102295 
2.3741054535 -69.1676483154 
2.3754725456 -69.5698165894 
2.3768401146 -70.0629730225 
2.3782088757 -70.4689483643 
2.3795783520 -70.6486511230 
2.3809485435 -70.8283462524 
2.3823194504 -70.2276992798 
2.3836910725 -69.5924835205 
2.3850638866 -68.7911071777 
2.3864371777 -67.8965377808 
2.3878111839 -67.0933074951 
2.3891861439 -66.4793624878 
2.3905620575 -65.8705520630 
2.3919384480 -65.6449661255 
2.3933157921 -65.4193496704 
2.3946938515 -65.4145812988 
2.3960728645 -65.5022583008 
2.3974525928 -65.6494903564 
2.3988327980 -65.8862380981 
2.4002141953 -66.1229934692 
2.4015963078 -66.3590393066 
2.4029791355 -66.5950698853 
2.4043629169 -66.8416061401 
2.4057471752 -67.0907287598 
2.4071326256 -67.4182281494 
2.4085185528 -67.8236236572 
2.4099054337 -68.2862701416 
2.4112930298 -68.9666366577 
2.4126815796 -69.6470794678 
2.4140708447 -70.6096267700 
2.4154608250 -71.5973510742 
2.4168517590 -72.7189102173 
2.4182434082 -73.9189758301 
2.4196357727 -75.0675888062 
2.4210290909 -76.1190567017 
2.4224231243 -77.1284866333 
2.4238178730 -77.5328521729 
2.4252135754 -77.9372558594 
2.4266099930 -77.8919677734 
2.4280073643 -77.7246856689 
2.4294054508 -77.4351119995 
2.4308042526 -77.0287170410 
2.4322040081 -76.6041488647 
2.4336044788 -76.1220092773 
2.4350059032 -75.6398239136 
2.4364080429 -75.2193374634 
2.4378108978 -74.8007431030 
2.4392144680 -74.4116363525 
2.4406189919 -74.0349426270 
2.4420244694 -73.5675582886 
2.4434306622 -72.9848709106 
2.4448375702 -72.3579025269 
2.4462451935 -71.5279464722 
2.4476537704 -70.6979064941 
2.4490633011 -69.9327697754 
2.4504735470 -69.1732406616 
2.4518845081 -68.6266708374 
2.4532961845 -68.1862945557 
2.4547088146 -67.9115753174 
2.4561223984 -67.8698806763 
2.4575366974 -67.8951416016 
2.4589517117 -68.2547225952 
2.4603676796 -68.6143417358 
2.4617843628 -69.3077850342 
2.4632017612 -70.0297698975 
2.4646201134 -70.9044265747 
2.4660391808 -71.8516387939 
2.4674592018 -72.7441177368 
2.4688801765 -73.5661544800 
2.4703016281 -74.3051528931 
2.4717242718 -74.7142028809 
2.4731473923 -75.1231536865 
2.4745714664 -75.4355621338 
2.4759964943 -75.7446823120 
2.4774219990 -76.3135147095 
2.4788486958 -76.9761581421 
2.4802758694 -77.8723373413 
2.4817039967 -78.9963073730 
2.4831330776 -80.0195388794 
2.4845628738 -80.7845535278 
2.4859936237 -81.4665298462 
2.4874248505 -80.7932510376 
2.4888572693 -80.1198043823 
2.4902904034 -79.2741699219 
2.4917242527 -78.3952941895 
2.4931590557 -77.7751617432 
2.4945948124 -77.3131942749 
2.4960310459 -76.9450225830 
2.4974684715 -76.7138290405 
2.4989063740 -76.4509201050 
2.5003454685 -76.0564422607 
2.5017852783 -75.6620025635 
2.5032255650 -75.0009307861 
2.5046670437 -74.3358383179 
2.5061092377 -73.6838226318 
2.5075523853 -73.0354690552 
2.5089962482 -72.5149154663 
2.5104408264 -72.0881576538 
2.5118863583 -71.7349777222 
2.5133328438 -71.5036468506 
2.5147800446 -71.2822494507 
2.5162281990 -71.1064224243 
2.5176768303 -70.9306259155 
2.5191266537 -70.7668685913 
2.5205771923 -70.6033325195 
2.5220284462 -70.5705337524 
2.5234808922 -70.5720520020 
2.5249338150 -70.7953643799 
2.5263876915 -71.1648483276 
2.5278422832 -71.7123870850 
2.5292980671 -72.5098114014 
2.5307545662 -73.2678527832 
2.5322115421 -73.8963546753 
2.5336697102 -74.4544219971 
2.5351285934 -73.7115249634 
2.5365884304 -72.9685745239 
2.5380489826 -71.7921142578 
2.5395102501 -70.5528945923 
2.5409727097 -69.5811233521 
2.5424358845 -68.7253265381 
2.5438997746 -68.1061019897 
2.5453646183 -67.7010269165 
2.5468301773 -67.4262542725 
2.5482966900 -67.3884658813 
2.5497641563 -67.4033660889 
2.5512323380 -67.6469039917 
2.5527012348 -67.8951034546 
2.5541710854 -68.3458251953 
2.5556418896 -68.7965774536 
2.5571136475 -69.3274688721 
2.5585858822 -69.8711624146 
2.5600590706 -70.3028030396 
2.5615332127 -70.6867828369 
2.5630083084 -70.8371200562 
2.5644841194 -70.7920303345 
2.5659606457 -70.5991897583 
2.5674381256 -70.1758804321 
2.5689165592 -69.7204208374 
2.5703957081 -69.1626892090 
2.5718758106 -68.6119842529 
2.5733566284 -68.1324615479 
2.5748386383 -67.6528320312 
2.5763211250 -67.4047851562 
2.5778045654 -67.1702728271 
2.5792889595 -67.2129287720 
2.5807740688 -67.3242950439 
2.5822601318 -67.6740264893 
2.5837471485 -68.1462402344 
2.5852348804 -68.7563171387 
2.5867235661 -69.4923171997 
2.5882127285 -70.2281570435 
2.5897033215 -70.9645233154 
2.5911943913 -71.6103591919 
2.5926864147 -71.9911727905 
2.5941793919 -72.3196640015 
2.5956730843 -72.2788543701 
2.5971677303 -72.2380371094 
2.5986633301 -72.0557250977 
2.6001594067 -71.8729553223 
2.6016566753 -71.7703781128 
2.6031546593 -71.6796493530 
2.6046538353 -71.6656341553 
2.6061534882 -71.6773147583 
2.6076540947 -71.6150054932 
2.6091556549 -71.5091018677 
2.6106581688 -71.2405471802 
2.6121613979 -70.8171157837 
2.6136655807 -70.3315658569 
2.6151704788 -69.7520675659 
2.6166763306 -69.2080764771 
2.6181831360 -68.7528457642 
2.6196906567 -68.3409042358 
2.6211991310 -68.1315689087 
2.6227083206 -67.9388122559 
2.6242184639 -67.9696273804 
2.6257295609 -68.0004425049 
2.6272413731 -68.2118911743 
2.6287543774 -68.4300460815 
2.6302678585 -68.7643737793 
2.6317825317 -69.1172637939 
2.6332979202 -69.5409851074 
2.6348142624 -69.9866638184 
2.6363313198 -70.4571914673 
2.6378493309 -70.9402618408 
2.6393682957 -71.4048385620 
2.6408882141 -71.8555603027 
2.6424086094 -72.2894744873 
2.6439301968 -72.7054061890 
2.6454527378 -73.1505584717 
2.6469759941 -73.6411819458 
2.6485002041 -74.1674118042 
2.6500251293 -74.7746276855 
2.6515510082 -75.3122482300 
2.6530780792 -75.6037750244 
2.6546056271 -75.7627868652 
2.6561341286 -75.1007766724 
2.6576635838 -74.4132614136 
2.6591937542 -73.3249435425 
2.6607251167 -72.2364044189 
2.6622571945 -71.3942489624 
2.6637902260 -70.5563583374 
2.6653239727 -70.1050720215 
2.6668586731 -69.6924972534 
2.6683943272 -69.6340560913 
2.6699306965 -69.6446380615 
2.6714682579 -69.9445877075 
2.6730062962 -70.3320159912 
2.6745455265 -70.9309616089 
2.6760857105 -71.6203308105 
2.6776263714 -72.4326171875 
2.6791684628 -73.3154983521 
2.6807110310 -74.2044830322 
2.6822545528 -75.0981140137 
2.6837990284 -75.8035202026 
2.6853444576 -76.3317642212 
2.6868906021 -76.5615539551 
2.6884379387 -76.4380187988 
2.6899857521 -76.2072448730 
2.6915347576 -75.8177413940 
2.6930844784 -75.4936904907 
2.6946353912 -75.2904205322 
2.6961870193 -75.1625061035 
2.6977393627 -75.2092208862 
2.6992928982 -75.2517700195 
2.7008471489 -75.2820510864 
2.7024023533 -75.2265930176 
2.7039585114 -74.8467178345 
2.7055153847 -74.3994979858 
2.7070732117 -73.6151580811 
2.7086319923 -72.8254699707 
2.7101917267 -71.9993209839 
2.7117521763 -71.1911697388 
2.7133135796 -70.5662918091 
2.7148759365 -69.9558715820 
2.7164392471 -69.6035308838 
2.7180035114 -69.2565383911 
2.7195684910 -69.1679229736 
2.7211344242 -69.0793151855 
2.7227013111 -69.2023620605 
2.7242691517 -69.3276214600 
2.7258377075 -69.5757064819 
2.7274074554 -69.8287429810 
2.7289776802 -70.1113281250 
2.7305490971 -70.3959884644 
2.7321214676 -70.6941986084 
2.7336945534 -70.9937057495 
2.7352688313 -71.3995513916 
2.7368435860 -71.8182830811 
2.7384195328 -72.4120025635 
2.7399964333 -73.0313644409 
2.7415740490 -73.6591186523 
2.7431528568 -74.2884826660 
2.7447323799 -74.5284805298 
2.7463128567 -74.6951751709 
2.7478942871 -74.4237213135 
2.7494764328 -74.0624923706 
2.7510595322 -73.5713424683 
2.7526435852 -73.0516586304 
2.7542285919 -72.5716476440 
2.7558147907 -72.1007080078 
2.7574014664 -71.7531127930 
2.7589893341 -71.4346771240 
2.7605779171 -71.3138504028 
2.7621674538 -71.2405700684 
2.7637579441 -71.3839874268 
2.7653491497 -71.5796508789 
2.7669415474 -71.9052886963 
2.7685348988 -72.2618560791 
2.7701289654 -72.5501022339 
2.7717242241 -72.8226394653 
2.7733199596 -72.8619308472 
2.7749171257 -72.8496246338 
2.7765150070 -72.6618347168 
2.7781136036 -72.4376068115 
2.7797133923 -72.2091522217 
2.7813138962 -71.9799041748 
2.7829153538 -71.8220901489 
2.7845177650 -71.6766433716 
2.7861211300 -71.5127410889 
2.7877254486 -71.3460388184 
2.7893304825 -71.0203323364 
2.7909367085 -70.6741485596 
2.7925438881 -70.2389678955 
2.7941517830 -69.7947158813 
2.7957606316 -69.5069656372 
2.7973704338 -69.2311477661 
2.7989811897 -69.2962036133 
2.8005931377 -69.3776931763 
2.8022055626 -69.8630905151 
2.8038191795 -70.3595809937 
2.8054337502 -71.1632843018 
2.8070490360 -71.9587326050 
2.8086655140 -72.5700149536 
2.8102824688 -73.1091918945 
2.8119008541 -72.7686080933 
2.8135199547 -72.3670120239 
2.8151400089 -71.4801330566 
2.8167610168 -70.6293258667 
2.8183827400 -69.9827423096 
2.8200058937 -69.4302062988 
2.8216297626 -69.2788619995 
2.8232543468 -69.2467880249 
2.8248801231 -69.6073760986 
2.8265063763 -70.0859985352 
2.8281340599 -70.8723983765 
2.8297626972 -71.7188720703 
2.8313920498 -72.6899948120 
2.8330223560 -73.5835266113 
2.8346536160 -74.3470687866 
2.8362858295 -74.9651947021 
2.8379189968 -75.3869934082 
2.8395531178 -75.7784347534 
2.8411881924 -76.1368103027 
2.8428242207 -76.5358581543 
2.8444609642 -76.9701919556 
2.8460991383 -77.2887878418 
2.8477377892 -77.5277023315 
2.8493776321 -77.4279708862 
2.8510184288 -77.1480255127 
2.8526599407 -76.6195220947 
2.8543026447 -75.9919052124 
2.8559460640 -75.3439788818 
2.8575904369 -74.6902008057 
2.8592360020 -74.1544647217 
2.8608822823 -73.6403503418 
2.8625297546 -73.3527679443 
2.8641779423 -73.0863800049 
2.8658270836 -73.1623458862 
2.8674774170 -73.2680892944 
2.8691284657 -73.7712936401 
2.8707807064 -74.3354263306 
2.8724334240 -75.2927169800 
2.8740875721 -76.3360290527 
2.8757426739 -77.7004852295 
2.8773982525 -79.1080932617 
2.8790552616 -80.6222915649 
2.8807132244 -81.8223342896 
2.8823716640 -82.4918441772 
2.8840315342 -82.2139587402 
2.8856921196 -80.8038864136 
2.8873538971 -79.0205001831 
2.8890163898 -76.9214782715 
2.8906798363 -75.0634613037 
2.8923444748 -73.3473358154 
2.8940098286 -71.9882888794 
2.8956761360 -70.7683486938 
2.8973436356 -69.9016265869 
2.8990118504 -69.1173248291 
2.9006812572 -68.6632843018 
2.9023513794 -68.2443695068 
2.9040226936 -68.1308212280 
2.9056949615 -68.0443191528 
2.9073679447 -68.2011413574 
2.9090421200 -68.4112243652 
2.9107170105 -68.8335342407 
2.9123930931 -69.3361129761 
2.9140701294 -70.0235214233 
2.9157481194 -70.7827301025 
2.9174270630 -71.6463012695 
2.9191067219 -72.4421997070 
2.9207878113 -73.1743698120 
2.9224696159 -73.5928115845 
2.9241523743 -73.8213272095 
2.9258360863 -73.7055435181 
2.9275209904 -73.4645767212 
2.9292066097 -73.0241317749 
2.9308931828 -72.5474777222 
2.9325807095 -71.9922256470 
2.9342694283 -71.4406814575 
2.9359591007 -70.9726333618 
2.9376497269 -70.5549697876 
2.9393413067 -70.3428497314 
2.9410336018 -70.2371063232 
2.9427270889 -70.3596343994 
2.9444217682 -70.6156311035 
2.9461169243 -71.0407638550 
2.9478135109 -71.5524978638 
2.9495108128 -72.1304702759 
2.9512093067 -72.6651000977 
2.9529087543 -73.1805419922 
2.9546089172 -73.5694198608 
2.9563102722 -73.9309387207 
2.9580123425 -74.2751922607 
2.9597156048 -74.6334457397 
2.9614200592 -75.1496887207 
2.9631252289 -75.7125625610 
2.9648313522 -76.4398117065 
2.9665386677 -77.1408767700 
2.9682466984 -77.7946777344 
2.9699559212 -78.1626281738 
2.9716658592 -78.2415390015 
2.9733772278 -77.9265594482 
2.9750893116 -77.3884124756 
2.9768023491 -76.6226577759 
2.9785165787 -75.7931747437 
2.9802315235 -74.9565887451 
2.9819476604 -74.1382827759 
2.9836647511 -73.5604858398 
2.9853825569 -73.0830993652 
2.9871017933 -72.9564971924 
2.9888215065 -73.0262527466 
2.9905426502 -73.4256896973 
2.9922647476 -74.0706405640 
2.9939875603 -74.9364013672 
2.9957115650 -75.8610916138 
2.9974365234 -76.8132400513 
2.9991624355 -76.9913482666 
3.0008895397 -77.0198364258 
3.0026173592 -75.8397521973 
3.0043463707 -74.6338577271 
3.0060760975 -73.3118743896 
3.0078072548 -72.1364898682 
3.0095391273 -71.2728805542 
3.0112719536 -70.7045822144 
3.0130059719 -70.4501571655 
3.0147409439 -70.6163253784 
3.0164768696 -71.0075454712 
3.0182137489 -71.8713378906 
3.0199515820 -72.8389816284 
3.0216906071 -73.7904891968 
3.0234305859 -74.5368118286 
3.0251715183 -74.2284927368 
3.0269134045 -73.6599349976 
3.0286562443 -72.5791549683 
3.0304002762 -71.6318283081 
3.0321452618 -70.8113784790 
3.0338912010 -70.3243408203 
3.0356380939 -69.9862365723 
3.0373859406 -70.0845870972 
3.0391349792 -70.2770156860 
3.0408852100 -70.9962539673 
3.0426359177 -71.8798599243 
3.0443880558 -73.2933959961 
3.0461409092 -75.0842590332 
3.0478949547 -77.3913955688 
3.0496499538 -79.8484878540 
3.0514059067 -82.4011154175 
3.0531630516 -82.5743560791 
3.0549211502 -82.1518859863 
3.0566802025 -80.9553222656 
3.0584402084 -79.8259735107 
3.0602011681 -79.0245437622 
3.0619635582 -78.1569747925 
3.0637266636 -77.1819229126 
3.0654907227 -76.0797042847 
3.0672559738 -74.8838272095 
3.0690219402 -73.7561721802 
3.0707890987 -72.6481552124 
3.0725574493 -71.7990188599 
3.0743265152 -71.0236129761 
3.0760967731 -70.5565795898 
3.0778679848 -70.2774810791 
3.0796403885 -70.3007812500 
3.0814137459 -70.6754379272 
3.0831878185 -71.2944107056 
3.0849633217 -72.4298400879 
3.0867395401 -73.6989059448 
3.0885169506 -75.3275222778 
3.0902955532 -76.7370910645 
3.0920748711 -77.3680953979 
3.0938553810 -77.4057464600 
3.0956368446 -76.6677093506 
3.0974192619 -75.9164733887 
3.0992028713 -75.1580505371 
3.1009874344 -74.6189193726 
3.1027729511 -74.1114654541 
3.1045596600 -73.5798110962 
3.1063470840 -73.0027618408 
3.1081359386 -72.3226928711 
3.1099255085 -71.6837158203 
3.1117162704 -71.0811538696 
3.1135082245 -70.6976318359 
3.1153008938 -70.3856048584 
3.1170947552 -70.3221664429 
3.1188895702 -70.2582168579 
3.1206855774 -70.1734771729 
3.1224825382 -69.9623413086 
3.1242802143 -69.5896377563 
3.1260793209 -69.0696334839 
3.1278793812 -68.4773788452 
3.1296803951 -67.8824462891 
3.1314826012 -67.3080749512 
3.1332857609 -66.8618240356 
3.1350898743 -66.5197677612 
3.1368949413 -66.3498840332 
3.1387014389 -66.4322967529 
3.1405086517 -66.6718902588 
3.1423170567 -67.3625335693 
3.1441264153 -68.1884994507 
3.1459369659 -69.5568695068 
3.1477482319 -71.1167907715 
3.1495609283 -73.0426864624 
3.1513743401 -74.9641571045 
3.1531889439 -76.8832244873 
3.1550047398 -77.6173553467 
3.1568212509 -78.0106582642 
3.1586391926 -77.2433319092 
3.1604578495 -76.4623107910 
3.1622776985 -75.6540908813 
3.1640985012 -75.0740127563 
3.1659207344 -74.6508255005 
3.1677434444 -74.5401611328 
3.1695673466 -74.4925994873 
3.1713926792 -74.5045471191 
3.1732187271 -74.3943634033 
3.1750457287 -74.0695495605 
3.1768739223 -73.5598526001 
3.1787035465 -72.9380798340 
3.1805336475 -72.4196243286 
3.1823649406 -71.9741973877 
3.1841976643 -71.8715744019 
3.1860311031 -71.9707641602 
3.1878654957 -72.3555908203 
3.1897013187 -73.0087432861 
3.1915378571 -73.7874832153 
3.1933755875 -74.6039428711 
3.1952142715 -75.3348846436 
3.1970543861 -75.7567214966 
3.1988949776 -76.0347442627 
3.2007369995 -76.1649932861 
3.2025802135 -76.3788528442 
3.2044241428 -76.6248931885 
3.2062692642 -77.0237579346 
3.2081158161 -77.3451690674 
3.2099628448 -77.5020065308 
3.2118110657 -77.2916717529 
3.2136607170 -76.8356933594 
3.2155110836 -76.0341339111 
3.2173624039 -75.1598434448 
3.2192149162 -74.1522216797 
3.2210688591 -73.0838470459 
3.2229235172 -71.9408569336 
3.2247791290 -70.8143844604 
3.2266364098 -69.6994628906 
3.2284941673 -68.8574523926 
3.2303531170 -68.1530303955 
3.2322134972 -67.7551040649 
3.2340743542 -67.6641616821 
3.2359364033 -67.7769165039 
3.2377996445 -68.3583526611 
3.2396643162 -69.0857772827 
3.2415297031 -70.2014617920 
3.2433960438 -71.4249114990 
3.2452638149 -72.7634506226 
3.2471325397 -73.7482452393 
3.2490019798 -74.5708312988 
3.2508730888 -74.6736679077 
3.2527449131 -74.7340011597 
3.2546176910 -74.7256774902 
3.2564921379 -75.0170898438 
3.2583670616 -75.4462814331 
3.2602431774 -76.5055007935 
3.2621202469 -77.7944107056 
3.2639989853 -79.6159973145 
3.2658782005 -81.9423370361 
3.2677586079 -84.6018600464 
3.2696406841 -86.8631973267 
3.2715232372 -88.1139907837 
3.2734067440 -85.9871597290 
3.2752919197 -83.3581619263 
3.2771778107 -80.2949218750 
3.2790646553 -77.8016128540 
3.2809526920 -75.5307998657 
3.2828421593 -73.8737869263 
3.2847323418 -72.5594863892 
3.2866237164 -71.6107254028 
3.2885165215 -71.2070999146 
3.2904098034 -71.0195312500 
3.2923045158 -71.4132080078 
3.2942004204 -72.0963592529 
3.2960972786 -73.1394500732 
3.2979948521 -74.5925369263 
3.2998938560 -76.1309051514 
3.3017942905 -77.3113861084 
3.3036954403 -77.5360641479 
3.3055975437 -76.4552078247 
3.3075013161 -74.6302261353 
3.3094055653 -72.5912246704 
3.3113110065 -70.9052124023 
3.3132181168 -69.4664611816 
3.3151257038 -68.3786315918 
3.3170344830 -67.7480545044 
3.3189446926 -67.3225021362 
3.3208556175 -67.4570541382 
3.3227677345 -67.8426284790 
3.3246810436 -68.5755920410 
3.3265955448 -69.7143325806 
3.3285109997 -71.0139923096 
3.3304274082 -72.6028976440 
3.3323454857 -74.1175460815 
3.3342640400 -75.5367507935 
3.3361840248 -76.4135437012 
3.3381052017 -77.0624618530 
3.3400273323 -77.1834335327 
3.3419504166 -77.2370147705 
3.3438744545 -77.2158203125 
3.3458001614 -77.1596145630 
3.3477265835 -77.0193862915 
3.3496541977 -76.5092773438 
3.3515832424 -75.7357940674 
3.3535130024 -74.7215576172 
3.3554439545 -73.7409744263 
3.3573763371 -72.8364028931 
3.3593094349 -72.1719589233 
3.3612434864 -71.6120910645 
3.3631794453 -71.1261520386 
3.3651158810 -70.5858993530 
3.3670532703 -70.0230865479 
3.3689918518 -69.4155502319 
3.3709321022 -68.8939361572 
3.3728730679 -68.4228591919 
3.3748149872 -68.2215270996 
3.3767585754 -68.1459197998 
3.3787028790 -68.2697753906 
3.3806481361 -68.6611328125 
3.3825950623 -69.1923294067 
3.3845427036 -70.1056823730 
3.3864915371 -71.2951660156 
3.3884413242 -72.7760467529 
3.3903927803 -74.7878036499 
3.3923449516 -76.7944641113 
3.3942980766 -78.4800643921 
3.3962528706 -78.7352905273 
3.3982083797 -78.0356826782 
3.4001648426 -76.8401336670 
3.4021232128 -75.8469390869 
3.4040818214 -75.2561721802 
3.4060418606 -75.0273895264 
3.4080035686 -74.9522781372 
3.4099657536 -75.0261001587 
3.4119291306 -75.0483551025 
3.4138934612 -75.0160369873 
3.4158596992 -74.9011688232 
3.4178264141 -74.8033447266 
3.4197943211 -74.7938613892 
3.4217636585 -74.9608306885 
3.4237339497 -75.2331848145 
3.4257051945 -75.6950683594 
3.4276781082 -76.0398864746 
3.4296517372 -76.2159194946 
3.4316263199 -75.8872070312 
3.4336020947 -75.4088516235 
3.4355795383 -74.8335494995 
3.4375576973 -74.5261840820 
3.4395370483 -74.4111251831 
3.4415178299 -74.9304733276 
3.4434993267 -75.6180648804 
3.4454820156 -76.5642395020 
3.4474663734 -77.0409011841 
3.4494512081 -77.1883392334 
3.4514372349 -76.3952789307 
3.4534249306 -75.5868988037 
3.4554133415 -74.7671508789 
3.4574029446 -74.5442810059 
3.4593935013 -74.6100692749 
3.4613859653 -75.1343002319 
3.4633789062 -76.1858215332 
3.4653730392 -77.4750671387 
3.4673686028 -79.1471786499 
3.4693651199 -80.7671890259 
3.4713625908 -82.3501968384 
3.4733617306 -83.3769226074 
3.4753615856 -84.2888793945 
3.4773626328 -85.0370559692 
3.4793648720 -85.4246826172 
3.4813685417 -85.3678131104 
3.4833731651 -84.0843887329 
3.4853787422 -82.2665786743 
3.4873859882 -80.1735839844 
3.4893939495 -78.4533691406 
3.4914031029 -77.0214462280 
3.4934136868 -75.9076309204 
3.4954252243 -75.2088775635 
3.4974377155 -74.6214523315 
3.4994518757 -74.1697921753 
3.5014667511 -73.7042694092 
3.5034828186 -73.2393341064 
3.5055000782 -72.8038558960 
3.5075187683 -72.5238647461 
3.5095384121 -72.3591613770 
3.5115590096 -72.6420288086 
3.5135815144 -73.1593704224 
3.5156044960 -73.9801406860 
3.5176286697 -75.2543563843 
3.5196545124 -76.6872177124 
3.5216810703 -78.3283615112 
3.5237085819 -79.7974090576 
3.5257375240 -81.1256332397 
3.5277678967 -82.0489654541 
3.5297992229 -82.6941299438 
3.5318315029 -83.1152648926 
3.5338654518 -82.4087600708 
3.5359001160 -81.3778076172 
3.5379359722 -79.9743118286 
3.5399734974 -78.9312515259 
3.5420117378 -78.1660461426 
3.5440511703 -77.8570022583 
3.5460917950 -78.0468978882 
3.5481340885 -78.4534301758 
3.5501768589 -79.1306304932 
3.5522210598 -79.5292892456 
3.5542666912 -79.6750717163 
3.5563132763 -78.9429244995 
3.5583608150 -78.0452575684 
3.5604100227 -77.0240402222 
3.5624599457 -76.3416595459 
3.5645112991 -75.8365249634 
3.5665640831 -75.5376892090 
3.5686175823 -75.4018325806 
3.5706722736 -75.3070602417 
3.5727281570 -75.2567520142 
3.5747857094 -75.3975296021 
3.5768439770 -75.7162551880 
3.5789034367 -76.3936996460 
3.5809645653 -77.5656433105 
3.5830264091 -79.0597305298 
3.5850894451 -81.1562652588 
3.5871539116 -83.5853271484 
3.5892193317 -86.0755538940 
3.5912859440 -87.5975646973 
3.5933537483 -87.6282119751 
3.5954232216 -86.5076446533 
3.5974934101 -84.5498046875 
3.5995645523 -82.5465927124 
3.6016376019 -80.4965591431 
3.6037113667 -78.7075881958 
3.6057863235 -77.1729812622 
3.6078629494 -75.9595031738 
3.6099402905 -75.3340682983 
3.6120185852 -74.9813461304 
3.6140987873 -74.9815216064 
3.6161797047 -75.2697677612 
3.6182618141 -75.6493911743 
3.6203451157 -76.1108627319 
3.6224300861 -76.6337814331 
3.6245157719 -77.1945877075 
3.6266026497 -77.8154144287 
3.6286911964 -78.2628173828 
3.6307804585 -78.5154495239 
3.6328711510 -78.2922668457 
3.6349632740 -77.8415756226 
3.6370561123 -77.3235321045 
3.6391503811 -76.9415588379 
3.6412456036 -76.7883377075 
3.6433424950 -76.7860336304 
3.6454403400 -76.9852981567 
3.6475393772 -77.0968399048 
3.6496398449 -77.1048583984 
3.6517412663 -76.7194671631 
3.6538438797 -76.2407608032 
3.6559481621 -75.7338256836 
3.6580531597 -75.5455398560 
3.6601593494 -75.7340393066 
3.6622672081 -76.2518615723 
3.6643757820 -77.5122146606 
3.6664857864 -79.2937698364 
3.6685967445 -81.5013732910 
3.6707096100 -84.1518020630 
3.6728229523 -85.4207077026 
3.6749377251 -85.5007705688 
3.6770541668 -83.9789581299 
3.6791713238 -82.9409561157 
3.6812896729 -82.3628921509 
3.6834096909 -83.0349502563 
3.6855304241 -84.7244491577 
3.6876525879 -87.1972579956 
3.6897757053 -88.8395614624 
3.6919007301 -86.8379211426 
3.6940264702 -82.0292587280 
3.6961534023 -78.8367538452 
3.6982820034 -76.4212341309 
3.7004113197 -74.6710128784 
3.7025418282 -73.7885131836 
3.7046742439 -73.3553161621 
3.7068073750 -73.3114624023 
3.7089414597 -73.9217300415 
3.7110774517 -74.9534912109 
3.7132141590 -76.3359985352 
3.7153522968 -78.2811508179 
3.7174913883 -80.4242553711 
3.7196323872 -82.5926666260 
3.7217741013 -84.1931228638 
3.7239170074 -84.6842193604 
3.7260615826 -84.4009475708 
3.7282068729 -83.1912612915 
3.7303533554 -81.8026428223 
3.7325017452 -80.3895874023 
3.7346508503 -79.1815719604 
3.7368011475 -78.3143539429 
3.7389526367 -77.6782226562 
3.7411060333 -77.3542480469 
3.7432599068 -77.0243911743 
3.7454152107 -76.5103530884 
3.7475721836 -75.5774765015 
3.7497301102 -74.3499908447 
3.7518889904 -73.1816558838 
3.7540497780 -72.2282943726 
3.7562112808 -71.8456420898 
3.7583739758 -71.8030166626 
3.7605383396 -72.1357040405 
3.7627036572 -72.8553695679 
3.7648701668 -73.5480041504 
3.7670378685 -74.1787948608 
3.7692072392 -74.1072692871 
3.7713773251 -73.5865097046 
3.7735488415 -72.6668014526 
3.7757220268 -71.4637298584 
3.7778961658 -70.4305191040 
3.7800712585 -69.5977935791 
3.7822482586 -69.2783432007 
3.7844259739 -69.4984817505 
3.7866048813 -70.1656112671 
3.7887852192 -71.5140609741 
3.7909669876 -73.6326141357 
3.7931497097 -76.0935134888 
3.7953338623 -78.8162994385 
3.7975194454 -79.3456420898 
3.7997059822 -78.8993911743 
3.8018937111 -77.5436096191 
3.8040833473 -76.7706069946 
3.8062736988 -76.3424682617 
3.8084652424 -76.2390136719 
3.8106579781 -76.3772277832 
3.8128526211 -76.3161239624 
3.8150479794 -76.0120391846 
3.8172445297 -75.1062393188 
3.8194427490 -73.9888458252 
3.8216419220 -72.8643493652 
3.8238422871 -71.9545211792 
3.8260445595 -71.5156784058 
3.8282475471 -71.4333953857 
3.8304517269 -71.7683868408 
3.8326575756 -72.7184448242 
3.8348643780 -73.8411331177 
3.8370723724 -75.0464401245 
3.8392815590 -75.3919219971 
3.8414926529 -75.0190811157 
3.8437044621 -74.2039184570 
3.8459177017 -73.4052810669 
3.8481326103 -72.9958114624 
3.8503482342 -72.8560256958 
3.8525650501 -73.0196533203 
3.8547837734 -73.2364883423 
3.8570032120 -73.2929077148 
3.8592240810 -73.1331863403 
3.8614461422 -72.6078872681 
3.8636698723 -72.0933074951 
3.8658945560 -71.6307754517 
3.8681204319 -71.4169845581 
3.8703479767 -71.4838027954 
3.8725764751 -71.7770233154 
3.8748061657 -72.3526992798 
3.8770377636 -73.2174987793 
3.8792700768 -74.1522216797 
3.8815035820 -75.1101989746 
3.8837389946 -75.6212310791 
3.8859751225 -75.6958618164 
3.8882124424 -75.4038238525 
3.8904511929 -74.7634582520 
3.8926918507 -74.1192703247 
3.8949329853 -73.5806732178 
3.8971755505 -73.2482681274 
3.8994200230 -73.3834991455 
3.9016652107 -73.8142318726 
3.9039115906 -74.5121536255 
3.9061598778 -75.3854064941 
3.9084091187 -76.0383453369 
3.9106593132 -76.4782104492 
3.9129109383 -76.6173553467 
3.9151644707 -76.6100311279 
3.9174187183 -76.4564743042 
3.9196741581 -76.1408615112 
3.9219317436 -75.5431060791 
3.9241898060 -75.0509643555 
3.9264492989 -74.7625503540 
3.9287104607 -74.9809417725 
3.9309725761 -76.0111465454 
3.9332358837 -77.8669433594 
3.9355010986 -80.6614990234 
3.9377670288 -86.1384658813 
3.9400341511 -86.5687866211 
3.9423027039 -83.4291229248 
3.9445731640 -79.4795455933 
3.9468443394 -77.2379913330 
3.9491167068 -75.9061050415 
3.9513912201 -75.2940750122 
3.9536662102 -75.4653930664 
3.9559426308 -75.8257904053 
3.9582209587 -76.2363662720 
3.9605000019 -76.3629074097 
3.9627802372 -76.0555038452 
3.9650619030 -75.6406478882 
3.9673454762 -75.2250366211 
3.9696297646 -75.1599502563 
3.9719152451 -75.3742141724 
3.9742026329 -75.8325119019 
3.9764909744 -76.5478591919 
3.9787805080 -77.1630630493 
3.9810719490 -77.3147888184 
3.9833641052 -76.8885040283 
3.9856576920 -75.6715240479 
3.9879529476 -74.4842147827 
3.9902491570 -73.4541854858 
3.9925465584 -72.7444229126 
3.9948453903 -72.4762878418 
3.9971461296 -72.4241790771 
3.9994475842 -72.5537414551 
4.0017504692 -72.8377990723 
4.0040550232 -73.2538833618 
4.0063605309 -73.7961425781 
4.0086669922 -74.4722595215 
4.0109758377 -75.1988983154 
4.0132851601 -75.6424942017 
4.0155959129 -75.7740325928 
4.0179076195 -75.4814224243 
4.0202217102 -75.0656280518 
4.0225367546 -74.7456512451 
4.0248527527 -74.5780258179 
4.0271706581 -74.7038345337 
4.0294890404 -75.1793899536 
4.0318093300 -75.9764328003 
4.0341310501 -77.1139907837 
4.0364542007 -78.7211380005 
4.0387778282 -80.3223190308 
4.0411038399 -81.6267318726 
4.0434308052 -82.2501907349 
4.0457587242 -81.6093673706 
4.0480880737 -80.4414672852 
4.0504198074 -78.9384765625 
4.0527515411 -77.4267730713 
4.0550851822 -76.2896881104 
4.0574207306 -75.5171203613 
4.0597567558 -75.1393890381 
4.0620942116 -75.3216323853 
4.0644335747 -75.9239044189 
4.0667738914 -76.7538833618 
4.0691151619 -77.7093658447 
4.0714583397 -78.2971801758 
4.0738029480 -78.4071960449 
4.0761485100 -78.2111587524 
4.0784955025 -77.8351821899 
4.0808444023 -77.4880905151 
4.0831937790 -77.0938644409 
4.0855450630 -76.6248703003 
4.0878977776 -76.0332183838 
4.0902514458 -75.4654922485 
4.0926065445 -75.0654067993 
4.0949630737 -74.8793716431 
4.0973210335 -75.0085906982 
4.0996804237 -75.4309844971 
4.1020407677 -75.9409942627 
4.1044030190 -76.4399795532 
4.1067662239 -76.7022628784 
4.1091308594 -76.4805297852 
4.1114974022 -75.8900604248 
4.1138648987 -74.9850769043 
4.1162333488 -73.8984069824 
4.1186037064 -72.9676284790 
4.1209754944 -72.2917022705 
4.1233482361 -71.9407272339 
4.1257219315 -72.1159744263 
4.1280980110 -72.8054656982 
4.1304750443 -73.9270172119 
4.1328530312 -75.4700775146 
4.1352334023 -77.5097808838 
4.1376142502 -79.6858520508 
4.1399965286 -81.5322799683 
4.1423807144 -82.7424468994 
4.1447658539 -82.5464019775 
4.1471524239 -81.7823181152 
4.1495399475 -80.9250869751 
4.1519298553 -80.2092132568 
4.1543202400 -79.8969573975 
4.1567125320 -79.8483581543 
4.1591062546 -79.8121490479 
4.1615009308 -79.6398315430 
4.1638970375 -79.0330886841 
4.1662950516 -78.3147277832 
4.1686940193 -77.7453765869 
4.1710939407 -77.4525070190 
4.1734962463 -77.6180419922 
4.1758990288 -78.0763168335 
4.1783037186 -78.5110321045 
4.1807093620 -78.7577133179 
4.1831169128 -78.5365066528 
4.1855254173 -78.1258468628 
4.1879353523 -77.8612213135 
4.1903471947 -77.8651275635 
4.1927599907 -78.2840270996 
4.1951742172 -79.0961685181 
4.1975898743 -80.0218963623 
4.2000069618 -80.9556579590 
4.2024250031 -81.7758407593 
4.2048449516 -82.4512481689 
4.2072663307 -82.9819107056 
4.2096886635 -83.1674880981 
4.2121124268 -82.7947769165 
4.2145385742 -81.5552673340 
4.2169651985 -80.3502502441 
4.2193932533 -79.4106445312 
4.2218232155 -78.9060211182 
4.2242536545 -78.9827346802 
4.2266860008 -79.2460632324 
4.2291202545 -79.3716812134 
4.2315549850 -79.1816101074 
4.2339916229 -78.4663925171 
4.2364292145 -77.3610916138 
4.2388691902 -76.0487518311 
4.2413096428 -74.6291885376 
4.2437520027 -73.2271728516 
4.2461957932 -72.1552200317 
4.2486405373 -71.4629974365 
4.2510867119 -71.2027664185 
4.2535352707 -71.4227447510 
4.2559843063 -72.3687057495 
4.2584347725 -73.9878311157 
4.2608866692 -76.2517776489 
4.2633404732 -79.0235900879 
4.2657952309 -81.8374938965 
4.2682514191 -82.2823410034 
4.2707095146 -81.6245574951 
4.2731680870 -80.5863647461 
4.2756285667 -79.9690933228 
4.2780909538 -79.9946212769 
4.2805542946 -80.3053436279 
4.2830190659 -80.7923126221 
4.2854852676 -81.3454208374 
4.2879528999 -81.7885284424 
4.2904219627 -82.0192794800 
4.2928919792 -82.1795730591 
4.2953643799 -82.3856124878 
4.2978377342 -82.7859344482 
4.3003120422 -83.5654373169 
4.3027887344 -84.5496444702 
4.3052659035 -85.6527709961 
4.3077449799 -86.7395019531 
4.3102259636 -87.3887481689 
4.3127074242 -86.6509780884 
4.3151907921 -85.1884384155 
4.3176751137 -83.5175552368 
4.3201618195 -82.2388076782 
4.3226490021 -81.6264038086 
4.3251380920 -81.0472717285 
4.3276290894 -80.2465362549 
4.3301205635 -79.1414108276 
4.3326139450 -77.9341506958 
4.3351092339 -77.1224288940 
4.3376049995 -76.7394943237 
4.3401026726 -76.7992553711 
4.3426022530 -77.2960205078 
4.3451023102 -78.3182525635 
4.3476042747 -79.6882247925 
4.3501071930 -80.8955459595 
4.3526124954 -81.4385147095 
4.3551187515 -80.7473602295 
4.3576264381 -79.4037399292 
4.3601360321 -78.4984054565 
4.3626461029 -78.1836318970 
4.3651580811 -78.5644531250 
4.3676719666 -79.7517929077 
4.3701868057 -82.0112762451 
4.3727030754 -85.2566299438 
4.3752207756 -88.9544601440 
4.3777403831 -91.8907928467 
4.3802609444 -90.4013671875 
4.3827829361 -88.0680618286 
4.3853073120 -85.9044036865 
4.3878321648 -83.8002624512 
4.3903584480 -81.4935989380 
4.3928871155 -79.0238571167 
4.3954162598 -76.8872451782 
4.3979468346 -75.2227783203 
4.4004793167 -74.1008834839 
4.4030132294 -73.5525131226 
4.4055485725 -73.7042922974 
4.4080853462 -74.4602279663 
4.4106240273 -75.6676712036 
4.4131631851 -77.0923385620 
4.4157042503 -78.3756027222 
4.4182472229 -78.4834976196 
4.4207911491 -77.6146926880 
4.4233365059 -76.5030212402 
4.4258837700 -75.5001907349 
4.4284324646 -74.8143157959 
4.4309821129 -74.5758209229 
4.4335331917 -74.7148666382 
4.4360866547 -75.1317291260 
4.4386405945 -75.7296905518 
4.4411964417 -76.3859634399 
4.4437541962 -76.8835220337 
4.4463129044 -77.1625976562 
4.4488725662 -77.3927917480 
4.4514350891 -77.7051696777 
4.4539980888 -78.2071228027 
4.4565625191 -78.9640426636 
4.4591283798 -79.8053359985 
4.4616961479 -80.4922256470 
4.4642653465 -80.8907546997 
4.4668354988 -80.9246978760 
4.4694080353 -80.5794830322 
4.4719815254 -79.9491577148 
4.4745564461 -79.1634826660 
4.4771332741 -78.2639312744 
4.4797110558 -77.3236923218 
4.4822902679 -76.4569473267 
4.4848718643 -75.9644165039 
4.4874539375 -75.9041290283 
4.4900379181 -76.2511749268 
4.4926228523 -76.8758850098 
4.4952101707 -77.5511550903 
4.4977984428 -77.7913894653 
4.5003881454 -77.6052017212 
4.5029802322 -77.4046630859 
4.5055727959 -77.4242324829 
4.5081667900 -77.8098678589 
4.5107631683 -78.6105880737 
4.5133605003 -79.6410293579 
4.5159587860 -80.1406326294 
4.5185589790 -79.5948486328 
4.5211615562 -78.0732955933 
4.5237646103 -76.2001037598 
4.5263690948 -74.8624649048 
4.5289759636 -74.2629241943 
4.5315837860 -74.3630905151 
4.5341925621 -75.1263427734 
4.5368041992 -76.4301528931 
4.5394163132 -78.0095443726 
4.5420298576 -78.8390579224 
4.5446457863 -78.7704925537 
4.5472621918 -78.3387756348 
4.5498805046 -77.9948196411 
4.5525002480 -78.0300903320 
4.5551218987 -78.5206604004 
4.5577445030 -79.1640777588 
4.5603690147 -79.4417495728 
4.5629954338 -79.1442337036 
4.5656223297 -78.3764266968 
4.5682511330 -77.5560455322 
4.5708823204 -77.2332229614 
4.5735139847 -77.4889526367 
4.5761470795 -78.1503067017 
4.5787820816 -78.9750137329 
4.5814189911 -79.7278442383 
4.5840568542 -80.2662124634 
4.5866961479 -80.8995742798 
4.5893378258 -81.7697143555 
4.5919799805 -82.1404190063 
4.5946240425 -81.4573135376 
4.5972700119 -79.7473907471 
4.5999169350 -77.9768905640 
4.6025657654 -76.9872741699 
4.6052160263 -76.6308059692 
4.6078677177 -76.7185516357 
4.6105208397 -77.0240783691 
4.6131753922 -77.3460083008 
4.6158323288 -77.5767898560 
4.6184897423 -77.9318008423 
4.6211490631 -78.6812133789 
4.6238102913 -79.9214248657 
4.6264724731 -81.5912551880 
4.6291365623 -83.3349533081 
4.6318025589 -84.4300994873 
4.6344695091 -83.6043090820 
4.6371378899 -82.0902938843 
4.6398077011 -80.7727279663 
4.6424798965 -79.9469604492 
4.6451525688 -79.6729965210 
4.6478271484 -79.8990859985 
4.6505041122 -80.5505218506 
4.6531815529 -81.2965927124 
4.6558609009 -81.6653671265 
4.6585421562 -81.4280014038 
4.6612243652 -80.6735076904 
4.6639080048 -79.7306671143 
4.6665940285 -78.9633483887 
4.6692810059 -78.5654983521 
4.6719694138 -78.3851776123 
4.6746592522 -78.2842636108 
4.6773514748 -78.1939773560 
4.6800446510 -78.1492843628 
4.6827392578 -78.2944183350 
4.6854362488 -78.8682174683 
4.6881337166 -79.8949127197 
4.6908330917 -81.1467361450 
4.6935348511 -82.3328323364 
4.6962370872 -83.1763839722 
4.6989407539 -83.4703750610 
4.7016463280 -83.1079635620 
4.7043542862 -82.1853408813 
4.7070627213 -81.2768936157 
4.7097730637 -80.5654983521 
4.7124853134 -80.0381393433 
4.7151985168 -79.6260757446 
4.7179136276 -79.3172912598 
4.7206306458 -79.2749252319 
4.7233486176 -79.9087677002 
4.7260680199 -81.3937911987 
4.7287893295 -83.8466033936 
4.7315125465 -86.4421234131 
4.7342371941 -87.5079650879 
4.7369627953 -85.7202758789 
4.7396907806 -83.2289810181 
4.7424197197 -81.9449996948 
4.7451505661 -81.6027603149 
4.7478833199 -81.9881668091 
4.7506170273 -82.6078338623 
4.7533521652 -82.7189636230 
4.7560896873 -81.7086639404 
4.7588281631 -79.9135055542 
4.7615680695 -78.4391250610 
4.7643094063 -77.5661239624 
4.7670536041 -77.2788848877 
4.7697982788 -77.4805221558 
4.7725443840 -77.9966964722 
4.7752928734 -78.5939712524 
4.7780423164 -79.0141220093 
4.7807936668 -79.0649185181 
4.7835469246 -78.8843994141 
4.7863011360 -78.6296539307 
4.7890567780 -78.3483886719 
4.7918143272 -78.0184478760 
4.7945737839 -77.6080245972 
4.7973341942 -77.1458435059 
4.8000965118 -76.7822113037 
4.8028612137 -76.7640533447 
4.8056263924 -77.1032714844 
4.8083934784 -77.6682357788 
4.8111624718 -78.2266464233 
4.8139324188 -78.5899887085 
4.8167042732 -78.7207794189 
4.8194785118 -78.7611999512 
4.8222532272 -78.9011840820 
4.8250298500 -79.1674499512 
4.8278079033 -79.3135681152 
4.8305883408 -79.0727844238 
4.8333697319 -78.4696197510 
4.8361525536 -77.7780990601 
4.8389377594 -77.3158645630 
4.8417239189 -77.1917648315 
4.8445115089 -77.2437362671 
4.8473014832 -77.2018814087 
4.8500924110 -77.0678863525 
4.8528847694 -76.8803405762 
4.8556790352 -76.5921783447 
4.8584756851 -76.1707839966 
4.8612728119 -75.6863708496 
4.8640718460 -75.3153533936 
4.8668732643 -75.2009201050 
4.8696751595 -75.3743209839 
4.8724789619 -75.7908096313 
4.8752851486 -76.5495910645 
4.8780922890 -77.7902374268 
4.8809008598 -79.4800643921 
4.8837118149 -81.0310134888 
4.8865237236 -81.4196014404 
4.8893370628 -80.1902618408 
4.8921523094 -78.8596496582 
4.8949699402 -78.2235336304 
4.8977880478 -78.1727600098 
4.9006080627 -78.3791198730 
4.9034304619 -78.3711395264 
4.9062538147 -77.8398895264 
4.9090785980 -76.8353271484 
4.9119057655 -75.7144546509 
4.9147338867 -74.8235549927 
4.9175634384 -74.4243850708 
4.9203948975 -74.6360778809 
4.9232287407 -75.4194564819 
4.9260635376 -76.5180435181 
4.9288997650 -77.4408721924 
4.9317383766 -77.9302597046 
4.9345779419 -78.2551269531 
4.9374189377 -79.0366439819 
4.9402623177 -80.5770111084 
4.9431071281 -82.0291290283 
4.9459528923 -80.6439361572 
4.9488015175 -78.3872299194 
4.9516506195 -76.7429504395 
4.9545016289 -76.0570144653 
4.9573545456 -76.2129440308 
4.9602093697 -76.8515701294 
4.9630656242 -77.3982238770 
4.9659228325 -77.3144607544 
4.9687829018 -76.7373275757 
4.9716439247 -76.4742507935 
4.9745063782 -76.9915466309 
4.9773712158 -78.2511596680 
4.9802370071 -79.8673629761 
4.9831042290 -81.0851593018 
4.9859733582 -81.4409790039 
4.9888448715 -81.1301422119 
4.9917173386 -80.7448883057 
4.9945917130 -80.7546615601 
4.9974679947 -81.4636306763 
5.0003452301 -83.0778808594 
5.0032243729 -84.8303298950 
5.0061058998 -84.2707138062 
5.0089883804 -82.2671890259 
5.0118722916 -80.4924774170 
5.0147585869 -79.6326751709 
5.0176458359 -79.6389617920 
5.0205349922 -80.0771408081 
5.0234255791 -80.2407455444 
5.0263185501 -79.5794067383 
5.0292124748 -78.5024185181 
5.0321083069 -77.8370056152 
5.0350065231 -77.8980636597 
5.0379052162 -78.5391082764 
5.0408058167 -79.4415969849 
5.0437092781 -80.2237167358 
5.0466132164 -80.7376708984 
5.0495185852 -81.1224899292 
5.0524263382 -81.5762710571 
5.0553359985 -82.0992507935 
5.0582466125 -82.4180374146 
5.0611591339 -82.1405487061 
5.0640735626 -81.2036285400 
5.0669894218 -80.1183624268 
5.0699067116 -79.3894042969 
5.0728268623 -79.1904907227 
5.0757474899 -79.5474014282 
5.0786700249 -80.3657989502 
5.0815939903 -81.4152297974 
5.0845208168 -82.4069290161 
5.0874481201 -83.2285308838 
5.0903773308 -84.0958786011 
5.0933089256 -85.3915100098 
5.0962414742 -87.1606216431 
5.0991759300 -88.3531112671 
5.1021122932 -86.5351791382 
5.1050500870 -83.4636459351 
5.1079893112 -80.9462509155 
5.1109309196 -79.1361618042 
5.1138739586 -77.9484100342 
5.1168184280 -77.2544403076 
5.1197643280 -76.9299926758 
5.1227130890 -76.8862915039 
5.1256623268 -77.0958404541 
5.1286134720 -77.5779647827 
5.1315670013 -78.3327636719 
5.1345219612 -79.2696533203 
5.1374778748 -80.2061767578 
5.1404366493 -80.9623413086 
5.1433963776 -81.3602523804 
5.1463580132 -81.1363296509 
5.1493210793 -80.4179840088 
5.1522865295 -79.6840591431 
5.1552529335 -79.2627868652 
5.1582212448 -79.1666336060 
5.1611919403 -79.2175750732 
5.1641635895 -79.3095169067 
5.1671371460 -79.5762710571 
5.1701130867 -80.3337402344 
5.1730895042 -81.8947448730 
5.1760683060 -84.1566772461 
5.1790490150 -85.7253036499 
5.1820311546 -84.2193069458 
5.1850147247 -81.5174179077 
5.1880002022 -79.8486938477 
5.1909880638 -79.4747619629 
5.1939768791 -80.3100662231 
5.1969671249 -82.5455551147 
5.1999602318 -86.8206253052 
5.2029542923 -91.0383377075 
5.2059497833 -88.5962829590 
5.2089481354 -84.0200271606 
5.2119469643 -81.0361480713 
5.2149481773 -79.5354843140 
5.2179508209 -79.0623779297 
5.2209558487 -79.3781356812 
5.2239618301 -80.2148818970 
5.2269697189 -81.0828475952 
5.2299799919 -81.3547134399 
5.2329912186 -80.8663787842 
5.2360043526 -80.2123641968 
5.2390193939 -79.9262313843 
5.2420358658 -80.1130599976 
5.2450542450 -80.4403610229 
5.2480750084 -80.1579589844 
5.2510967255 -79.0122070312 
5.2541198730 -77.5719146729 
5.2571454048 -76.3973693848 
5.2601728439 -75.7647323608 
5.2632017136 -75.7896118164 
5.2662320137 -76.5144882202 
5.2692646980 -77.8660964966 
5.2722988129 -79.4973754883 
5.2753343582 -80.8189926147 
5.2783722878 -81.5645446777 
5.2814116478 -82.0727005005 
5.2844524384 -82.7307052612 
5.2874951363 -83.5052108765 
5.2905402184 -84.2682647705 
5.2935862541 -85.2933959961 
5.2966341972 -87.3020172119 
5.2996845245 -90.9137115479 
5.3027358055 -94.0558776855 
5.3057889938 -88.3826293945 
5.3088445663 -83.8988647461 
5.3119015694 -81.2954406738 
5.3149600029 -79.7635116577 
5.3180208206 -78.8724975586 
5.3210825920 -78.4742355347 
5.3241462708 -78.5829315186 
5.3272118568 -79.1755371094 
5.3302798271 -79.9940032959 
5.3333487511 -80.6266403198 
5.3364195824 -80.9489669800 
5.3394927979 -81.1788406372 
5.3425674438 -81.5072708130 
5.3456435204 -81.9096298218 
5.3487219810 -82.0604553223 
5.3518018723 -81.4228591919 
5.3548831940 -79.9899368286 
5.3579664230 -78.4944152832 
5.3610520363 -77.6796035767 
5.3641386032 -77.9073257446 
5.3672270775 -79.3961257935 
5.3703184128 -82.4146041870 
5.3734102249 -85.9618606567 
5.3765039444 -86.2309570312 
5.3796005249 -82.0409698486 
5.3826980591 -78.7277832031 
5.3857970238 -76.5230026245 
5.3888988495 -74.9870300293 
5.3920016289 -73.9220199585 
5.3951063156 -73.2712860107 
5.3982124329 -72.9952011108 
5.4013214111 -73.0068130493 
5.4044313431 -73.2095565796 
5.4075431824 -73.5809249878 
5.4106574059 -74.1876602173 
5.4137725830 -75.1231384277 
5.4168896675 -76.4875259399 
5.4200091362 -78.4539184570 
5.4231300354 -81.1862030029 
5.4262523651 -83.7354812622 
5.4293766022 -82.8996734619 
5.4325037003 -80.4166488647 
5.4356312752 -78.7150115967 
5.4387612343 -78.1110763550 
5.4418931007 -78.2668304443 
5.4450263977 -78.4670333862 
5.4481616020 -78.0626373291 
5.4512991905 -77.2947769165 
5.4544377327 -76.8599319458 
5.4575786591 -77.2307205200 
5.4607210159 -78.6238250732 
5.4638657570 -81.0588531494 
5.4670114517 -84.0935211182 
5.4701595306 -86.4635391235 
5.4733095169 -86.6061935425 
5.4764609337 -84.0990219116 
5.4796142578 -80.7661514282 
5.4827699661 -78.2026443481 
5.4859266281 -76.8814697266 
5.4890851974 -76.8066635132 
5.4922466278 -77.8844223022 
5.4954090118 -79.8289794922 
5.4985728264 -81.7468872070 
5.5017390251 -82.5069198608 
5.5049071312 -82.3268585205 
5.5080771446 -82.0904312134 
5.5112481117 -82.0282211304 
5.5144224167 -81.8163452148 
5.5175971985 -81.2748947144 
5.5207743645 -80.6063690186 
5.5239534378 -79.9313354492 
5.5271339417 -79.7139434814 
5.5303163528 -79.7161178589 
5.5335006714 -79.9760818481 
5.5366873741 -80.5135803223 
5.5398755074 -81.1076812744 
5.5430650711 -81.2425384521 
5.5462574959 -80.5853195190 
5.5494508743 -79.3404464722 
5.5526461601 -77.8982315063 
5.5558438301 -76.6383285522 
5.5590424538 -75.8904647827 
5.5622434616 -75.8436584473 
5.5654468536 -76.4629745483 
5.5686511993 -77.3837738037 
5.5718574524 -78.0315246582 
5.5750656128 -78.3450241089 
5.5782761574 -78.9346084595 
5.5814881325 -80.3340606689 
5.5847015381 -82.5730895996 
5.5879178047 -84.3803329468 
5.5911355019 -83.6741027832 
5.5943546295 -81.8035430908 
5.5975761414 -80.2448654175 
5.6007990837 -79.0087432861 
5.6040239334 -77.8914413452 
5.6072506905 -76.9516983032 
5.6104798317 -76.4256057739 
5.6137104034 -76.5370407104 
5.6169424057 -77.4592132568 
5.6201772690 -79.3368530273 
5.6234130859 -82.1491394043 
5.6266508102 -84.7839508057 
5.6298913956 -84.7630233765 
5.6331329346 -83.3477096558 
5.6363763809 -82.5293197632 
5.6396222115 -82.6003036499 
5.6428694725 -83.4896850586 
5.6461186409 -85.0630950928 
5.6493692398 -86.7874603271 
5.6526226997 -87.2419586182 
5.6558775902 -85.8130798340 
5.6591339111 -83.7381439209 
5.6623930931 -81.8386764526 
5.6656532288 -80.3274993896 
5.6689157486 -79.2719802856 
5.6721801758 -78.7037658691 
5.6754460335 -78.6387100220 
5.6787137985 -79.1167984009 
5.6819834709 -80.2053070068 
5.6852560043 -81.7744522095 
5.6885290146 -82.7329483032 
5.6918044090 -80.5666503906 
5.6950826645 -78.5279006958 
5.6983613968 -78.3744125366 
5.7016425133 -79.2923889160 
5.7049260139 -81.2648544312 
5.7082109451 -84.2021408081 
5.7114973068 -87.7375564575 
5.7147865295 -91.0447692871 
5.7180771828 -92.7864303589 
5.7213692665 -90.7548065186 
5.7246637344 -86.8910980225 
5.7279605865 -83.7996215820 
5.7312583923 -81.8062133789 
5.7345585823 -80.7024154663 
5.7378611565 -80.1777954102 
5.7411646843 -79.9373397827 
5.7444701195 -79.8971710205 
5.7477784157 -80.1812515259 
5.7510881424 -80.6526565552 
5.7543992996 -80.3678283691 
5.7577123642 -78.7497558594 
5.7610282898 -76.8890609741 
5.7643451691 -75.7075576782 
5.7676644325 -75.4340362549 
5.7709860802 -75.9771499634 
5.7743086815 -76.9555206299 
5.7776331902 -77.7394104004 
5.7809605598 -77.8409194946 
5.7842893600 -78.3550643921 
5.7876195908 -79.5226364136 
5.7909526825 -81.2419357300 
5.7942872047 -83.1366195679 
5.7976231575 -84.4239578247 
5.8009614944 -84.3131103516 
5.8043022156 -82.9539794922 
5.8076443672 -81.2014312744 
5.8109879494 -79.7781677246 
5.8143343925 -79.0437698364 
5.8176822662 -79.0780868530 
5.8210320473 -79.7266693115 
5.8243842125 -80.5714569092 
5.8277378082 -81.0996093750 
5.8310933113 -81.2860565186 
5.8344507217 -81.6347351074 
5.8378109932 -82.3749618530 
5.8411722183 -82.1356887817 
5.8445353508 -79.8815383911 
5.8479008675 -78.7362670898 
5.8512682915 -78.4839401245 
5.8546371460 -79.0701828003 
5.8580088615 -80.2611846924 
5.8613815308 -81.5321807861 
5.8647565842 -82.0966339111 
5.8681330681 -81.6285324097 
5.8715128899 -80.5851516724 
5.8748936653 -79.5090408325 
5.8782758713 -78.7055587769 
5.8816614151 -78.2698211670 
5.8850479126 -78.1471252441 
5.8884363174 -78.2419433594 
5.8918275833 -78.5507278442 
5.8952198029 -79.7471923828 
5.8986139297 -82.2686767578 
5.9020113945 -85.1013107300 
5.9054093361 -88.9172058105 
5.9088096619 -91.6648712158 
5.9122114182 -90.2371139526 
5.9156165123 -88.2479324341 
5.9190225601 -87.1443023682 
5.9224305153 -86.4633941650 
5.9258413315 -85.7802581787 
5.9292531013 -85.3085250854 
5.9326672554 -85.5548171997 
5.9360837936 -86.8285369873 
5.9395017624 -88.8870391846 
5.9429216385 -88.1251754761 
5.9463434219 -83.9959716797 
5.9497675896 -81.6917648315 
5.9531936646 -80.1667022705 
5.9566211700 -79.3259506226 
5.9600515366 -79.0969467163 
5.9634833336 -79.4089889526 
5.9669165611 -80.1166076660 
5.9703531265 -80.9035797119 
5.9737906456 -81.2565689087 
5.9772300720 -80.7368087769 
5.9806723595 -79.5772476196 
5.9841160774 -78.4804763794 
5.9875617027 -78.0655136108 
5.9910092354 -79.0366439819 
5.9944591522 -79.9023132324 
5.9979104996 -80.0621643066 
6.0013642311 -79.7938308716 
6.0048203468 -79.8478088379 
6.0082778931 -80.4515991211 
6.0117373466 -81.2703247070 
6.0151991844 -81.6920776367 
6.0186629295 -81.4377212524 
6.0221281052 -80.7951126099 
6.0255956650 -79.7845306396 
6.0290656090 -78.7129898071 
6.0325369835 -77.8359375000 
6.0360102654 -77.1538009644 
6.0394864082 -76.9880523682 
6.0429639816 -77.4245834351 
6.0464434624 -78.1720581055 
6.0499253273 -78.4617080688 
6.0534086227 -77.8029556274 
6.0568943024 -76.8310089111 
6.0603823662 -76.3191146851 
6.0638718605 -76.9660491943 
6.0673632622 -78.3914947510 
6.0708565712 -78.8107757568 
6.0743527412 -78.7300186157 
6.0778503418 -78.6929321289 
6.0813498497 -78.9176635742 
6.0848522186 -79.2581634521 
6.0883555412 -79.5187377930 
6.0918607712 -79.6990203857 
6.0953693390 -79.9184112549 
6.0988788605 -80.4778289795 
6.1023902893 -81.5301284790 
6.1059041023 -82.8404998779 
6.1094202995 -84.7812423706 
6.1129379272 -87.3899993896 
6.1164579391 -90.3465423584 
6.1199803352 -91.4616317749 
6.1235041618 -89.6039962769 
6.1270294189 -87.6739501953 
6.1305584908 -86.8547134399 
6.1340880394 -87.6533126831 
6.1376199722 -87.6535491943 
6.1411547661 -85.5598983765 
6.1446905136 -82.6444931030 
6.1482281685 -80.2669296265 
6.1517682076 -78.7549209595 
6.1553111076 -78.1058273315 
6.1588554382 -78.2591171265 
6.1624011993 -79.8741073608 
6.1659502983 -82.8806457520 
6.1695003510 -84.9161758423 
6.1730527878 -85.4728012085 
6.1766076088 -84.7775955200 
6.1801643372 -84.2791061401 
6.1837224960 -84.5533065796 
6.1872830391 -85.6464843750 
6.1908459663 -87.9418487549 
6.1944108009 -87.8105545044 
6.1979770660 -85.5874557495 
6.2015466690 -83.4918975830 
6.2051172256 -82.0652999878 
6.2086901665 -81.2811660767 
6.2122654915 -80.9968948364 
6.2158427238 -81.1471862793 
6.2194213867 -82.3659515381 
6.2230033875 -84.5598907471 
6.2265863419 -85.7093658447 
6.2301712036 -85.9422683716 
6.2337584496 -85.2575759888 
6.2373485565 -83.5646972656 
6.2409400940 -81.5163726807 
6.2445330620 -79.9287185669 
6.2481293678 -78.8888702393 
6.2517271042 -78.6301879883 
6.2553267479 -78.4289474487 
6.2589292526 -78.2198410034 
6.2625327110 -78.3446121216 
6.2661385536 -79.0063934326 
6.2697463036 -80.0927124023 
6.2733573914 -81.1554794312 
6.2769689560 -81.9846725464 
6.2805833817 -82.8997344971 
6.2842001915 -84.0624771118 
6.2878184319 -85.2100524902 
6.2914390564 -85.4279098511 
6.2950620651 -84.7040100098 
6.2986865044 -83.9396286011 
6.3023133278 -83.6055145264 
6.3059420586 -83.6480636597 
6.3095736504 -83.3392562866 
6.3132066727 -82.6135253906 
6.3168416023 -81.6894531250 
6.3204793930 -80.6723480225 
6.3241186142 -79.4310302734 
6.3277597427 -77.2149429321 
6.3314037323 -75.6034011841 
6.3350491524 -75.2127532959 
6.3386969566 -75.4549331665 
6.3423476219 -76.3191833496 
6.3459992409 -77.7141342163 
6.3496527672 -79.8265991211 
6.3533091545 -80.4347381592 
6.3569679260 -79.8051834106 
6.3606281281 -79.1245880127 
6.3642902374 -78.6411666870 
6.3679556847 -78.4094696045 
6.3716220856 -78.3734054565 
6.3752903938 -78.2854995728 
6.3789620399 -78.1923370361 
6.3826351166 -78.6941909790 
6.3863101006 -80.0949096680 
6.3899869919 -82.4712219238 
6.3936672211 -84.6451568604 
6.3973484039 -83.0991973877 
6.4010314941 -81.2994461060 
6.4047179222 -81.3340072632 
6.4084057808 -82.2317886353 
6.4120955467 -83.6104583740 
6.4157881737 -84.7294082642 
6.4194822311 -85.0226058960 
6.4231781960 -85.1888656616 
6.4268774986 -86.2329177856 
6.4305782318 -87.0391082764 
6.4342803955 -87.3343658447 
6.4379854202 -87.0635452271 
6.4416928291 -86.0565643311 
6.4454016685 -83.3918609619 
6.4491128922 -81.4959793091 
6.4528269768 -81.3168640137 
6.4565424919 -82.1705551147 
6.4602599144 -83.7511825562 
6.4639801979 -84.5816116333 
6.4677019119 -82.7144470215 
6.4714260101 -81.6032943726 
6.4751520157 -82.0740661621 
6.4788813591 -82.3579788208 
6.4826116562 -80.8448791504 
6.4863438606 -77.7150955200 
6.4900794029 -76.4768753052 
6.4938163757 -76.9611740112 
6.4975552559 -78.3158493042 
6.5012974739 -80.2610855103 
6.5050406456 -82.1846466064 
6.5087857246 -83.4121627808 
6.5125341415 -83.9597854614 
6.5162839890 -85.1787338257 
6.5200357437 -87.4453353882 
6.5237898827 -89.3467788696 
6.5275473595 -87.5538024902 
6.5313053131 -83.3956298828 
6.5350661278 -81.3422851562 
6.5388298035 -81.0376815796 
6.5425944328 -81.5322647095 
6.5463614464 -82.8226165771 
6.5501317978 -85.6567077637 
6.5539031029 -87.7967529297 
6.5576763153 -86.6776123047 
6.5614523888 -84.0722503662 
6.5652308464 -81.5675048828 
6.5690112114 -79.6092681885 
6.5727934837 -79.7773437500 
6.5765786171 -81.2890014648 
6.5803651810 -83.7749938965 
6.5841541290 -86.9267807007 
6.5879459381 -90.0940170288 
6.5917391777 -93.4045410156 
6.5955343246 -91.9358978271 
6.5993328094 -89.3450164795 
6.6031322479 -87.7565612793 
6.6069345474 -87.1543502808 
6.6107382774 -86.7522583008 
6.6145458221 -86.1065368652 
6.6183538437 -86.3128433228 
6.6221647263 -87.8294525146 
6.6259784698 -91.0289916992 
6.6297936440 -89.4396591187 
6.6336107254 -83.9935455322 
6.6374311447 -81.7512664795 
6.6412525177 -80.7264556885 
6.6450767517 -80.7844696045 
6.6489024162 -83.0643157959 
6.6527318954 -88.6403961182 
6.6565623283 -90.1983032227 
6.6603946686 -86.0315856934 
6.6642308235 -82.6909332275 
6.6680679321 -80.0203170776 
6.6719069481 -78.9034805298 
6.6757493019 -78.7480773926 
6.6795930862 -78.9162979126 
6.6834387779 -79.8236389160 
6.6872878075 -81.6285552979 
6.6911382675 -83.4458312988 
6.6949911118 -85.4252243042 
6.6988458633 -86.5299987793 
6.7027034760 -85.6334686279 
6.7065629959 -84.9038467407 
6.7104244232 -85.3084411621 
6.7142887115 -86.1193466187 
6.7181549072 -86.9477767944 
6.7220230103 -88.8242797852 
6.7258939743 -92.2293243408 
6.7297668457 -89.9832305908 
6.7336416245 -85.1975173950 
6.7375183105 -80.7375259399 
6.7413988113 -78.8715133667 
6.7452802658 -78.7726516724 
6.7491641045 -79.4909820557 
6.7530508041 -81.0375061035 
6.7569389343 -84.7226181030 
6.7608294487 -89.4286041260 
6.7647233009 -90.4669952393 
6.7686181068 -90.0563583374 
6.7725152969 -88.9891586304 
6.7764143944 -88.4026947021 
6.7803173065 -88.8564224243 
6.7842211723 -89.9357223511 
6.7881274223 -90.5879669189 
6.7920365334 -89.3422851562 
6.7959470749 -88.4082107544 
6.7998600006 -88.4779434204 
6.8037762642 -88.6901473999 
6.8076934814 -88.3194427490 
6.8116135597 -87.2470169067 
6.8155360222 -86.3968887329 
6.8194603920 -85.7960281372 
6.8233866692 -86.0220489502 
6.8273153305 -87.6291503906 
6.8312473297 -89.2902526855 
6.8351807594 -90.6862564087 
6.8391160965 -90.5590744019 
6.8430547714 -88.6108779907 
6.8469948769 -87.1901626587 
6.8509373665 -86.5020751953 
6.8548827171 -86.6211166382 
6.8588294983 -87.1279220581 
6.8627786636 -86.6415863037 
6.8667302132 -86.0922927856 
6.8706846237 -85.8442687988 
6.8746404648 -85.8889541626 
6.8785986900 -85.3233032227 
6.8825602531 -84.1108398438 
6.8865227699 -82.9606552124 
6.8904881477 -82.2975311279 
6.8944563866 -82.5755920410 
6.8984260559 -83.0149536133 
6.9023976326 -83.3932037354 
6.9063730240 -83.6433258057 
6.9103493690 -83.4317474365 
6.9143280983 -82.9066696167 
6.9183092117 -82.2744827271 
6.9222936630 -81.6733474731 
6.9262790680 -81.3573989868 
6.9302673340 -81.0833511353 
6.9342584610 -80.9150466919 
6.9382510185 -81.6686782837 
6.9422459602 -83.6958694458 
6.9462437630 -85.1783447266 
6.9502434731 -86.0790481567 
6.9542450905 -87.4050521851 
6.9582490921 -90.8782882690 
6.9622564316 -95.5568389893 
6.9662652016 -92.4604492188 
6.9702758789 -87.5143661499 
6.9742903709 -86.1354598999 
6.9783058167 -86.1942520142 
6.9823236465 -88.4073181152 
6.9863448143 -89.9298171997 
6.9903674126 -88.0760803223 
6.9943923950 -86.3980484009 
6.9984202385 -84.9518051147 
7.0024499893 -83.4199066162 
7.0064816475 -82.2015686035 
7.0105156898 -81.3719558716 
7.0145530701 -81.3807678223 
7.0185918808 -82.3524246216 
7.0226330757 -82.9746780396 
7.0266776085 -83.3910827637 
7.0307230949 -84.5024032593 
7.0347714424 -86.4896469116 
7.0388226509 -89.5812149048 
7.0428752899 -92.6975860596 
7.0469303131 -91.5982894897 
7.0509877205 -90.9011688232 
7.0550484657 -90.1945724487 
7.0591106415 -87.6323852539 
7.0631752014 -85.2764282227 
7.0672430992 -84.4181747437 
7.0713119507 -83.8681182861 
7.0753836632 -82.6239852905 
7.0794582367 -81.3773803711 
7.0835342407 -80.7280502319 
7.0876126289 -81.7148590088 
7.0916948318 -84.4341354370 
7.0957779884 -85.6995391846 
7.0998635292 -85.5622253418 
7.1039514542 -85.9745407104 
7.1080427170 -87.1379776001 
7.1121349335 -88.4312286377 
7.1162300110 -88.8827896118 
7.1203284264 -87.4425888062 
7.1244277954 -85.3433837891 
7.1285300255 -82.3719177246 
7.1326355934 -81.1892318726 
7.1367421150 -81.7120132446 
7.1408514977 -83.0111236572 
7.1449627876 -84.5320892334 
7.1490774155 -85.0577316284 
7.1531939507 -86.0778350830 
7.1573123932 -88.8041992188 
7.1614346504 -89.7698135376 
7.1655578613 -89.0096969604 
7.1696834564 -88.8364257812 
7.1738123894 -89.3757019043 
7.1779432297 -89.2113037109 
7.1820759773 -87.9967880249 
7.1862120628 -85.5404586792 
7.1903495789 -84.0246582031 
7.1944894791 -83.7406768799 
7.1986322403 -84.4023361206 
7.2027778625 -86.0631713867 
7.2069249153 -87.2593078613 
7.2110743523 -87.6428146362 
7.2152276039 -87.6174850464 
7.2193818092 -88.1725921631 
7.2235383987 -88.4581375122 
7.2276983261 -86.5085220337 
7.2318601608 -84.6753463745 
7.2360239029 -84.4204788208 
7.2401900291 -84.5672607422 
7.2443599701 -83.6633987427 
7.2485308647 -82.8403930664 
7.2527046204 -83.0897598267 
7.2568812370 -84.9783935547 
7.2610597610 -86.4540557861 
7.2652401924 -86.8914108276 
7.2694244385 -85.5893249512 
7.2736101151 -84.1750259399 
7.2777976990 -83.1017990112 
7.2819881439 -84.0107040405 
7.2861819267 -86.1729354858 
7.2903771400 -90.4151306152 
7.2945747375 -91.8403167725 
7.2987756729 -90.5182571411 
7.3029780388 -88.7755966187 
7.3071827888 -85.3949279785 
7.3113913536 -83.0080261230 
7.3156008720 -82.3633346558 
7.3198127747 -82.8280334473 
7.3240284920 -83.9915847778 
7.3282456398 -84.5524139404 
7.3324646950 -85.1789016724 
7.3366866112 -85.4815216064 
7.3409118652 -84.9068603516 
7.3451385498 -84.0352020264 
7.3493676186 -84.1999130249 
7.3536005020 -85.0001525879 
7.3578343391 -86.4745788574 
7.3620705605 -86.5556488037 
7.3663105965 -84.9893341064 
7.3705520630 -82.7601547241 
7.3747954369 -81.9870986938 
7.3790416718 -82.4996871948 
7.3832912445 -84.0771179199 
7.3875427246 -84.3909378052 
7.3917961121 -83.2039794922 
7.3960528374 -81.7460784912 
7.4003114700 -80.8450698853 
7.4045724869 -80.1370086670 
7.4088368416 -79.2054748535 
7.4131026268 -79.2034149170 
7.4173707962 -80.0449218750 
7.4216423035 -82.1167526245 
7.4259157181 -83.7424621582 
7.4301910400 -83.6033096313 
7.4344692230 -84.0587921143 
7.4387507439 -85.4013671875 
7.4430336952 -87.4623641968 
7.4473195076 -86.4417800903 
7.4516081810 -84.1838607788 
7.4558987617 -81.2762451172 
7.4601917267 -79.7058563232 
7.4644880295 -79.4690475464 
7.4687857628 -80.1717529297 
7.4730863571 -81.7949600220 
7.4773888588 -83.4770812988 
7.4816951752 -86.7770919800 
7.4860029221 -89.4105300903 
7.4903130531 -88.6738281250 
7.4946269989 -87.0673370361 
7.4989418983 -86.3983078003 
7.5032596588 -86.1230545044 
7.5075807571 -86.1984558105 
7.5119037628 -86.9535903931 
7.5162286758 -88.8333587646 
7.5205574036 -89.0026626587 
7.5248875618 -87.6380386353 
7.5292201042 -86.8807983398 
7.5335550308 -87.8725280762 
7.5378937721 -88.0574874878 
7.5422339439 -85.1446228027 
7.5465764999 -83.0014648438 
7.5509228706 -82.6972579956 
7.5552701950 -82.8765640259 
7.5596203804 -82.4006652832 
7.5639739037 -82.2394866943 
7.5683288574 -83.8479766846 
7.5726866722 -86.6405258179 
7.5770468712 -94.4312362671 
7.5814104080 -97.0145874023 
7.5857758522 -91.6564254761 
7.5901432037 -89.3638610840 
7.5945143700 -90.1610260010 
7.5988874435 -91.3660049438 
7.6032624245 -88.5290756226 
7.6076412201 -85.7139282227 
7.6120214462 -83.1382675171 
7.6164040565 -82.7637405396 
7.6207904816 -84.0887298584 
7.6251783371 -87.9509811401 
7.6295685768 -89.2623825073 
7.6339616776 -84.6554183960 
7.6383581161 -82.3577194214 
7.6427559853 -82.2196273804 
7.6471567154 -83.3668518066 
7.6515607834 -84.0700912476 
7.6559662819 -83.6434326172 
7.6603741646 -84.2430267334 
7.6647858620 -85.6227645874 
7.6691989899 -87.7632751465 
7.6736145020 -88.2337722778 
7.6780328751 -87.6240997314 
7.6824545860 -86.4432754517 
7.6868782043 -85.1027297974 
7.6913042068 -84.1029129028 
7.6957335472 -83.4370193481 
7.7001643181 -82.9191055298 
7.7045979500 -82.3467102051 
7.7090349197 -82.4083404541 
7.7134737968 -83.3786849976 
7.7179150581 -85.4917144775 
7.7223596573 -87.6980209351 
7.7268061638 -89.0706787109 
7.7312550545 -87.5837326050 
7.7357063293 -87.2566528320 
7.7401614189 -87.3371124268 
7.7446179390 -85.7889175415 
7.7490768433 -82.8682556152 
7.7535400391 -81.4622573853 
7.7580041885 -81.4323501587 
7.7624707222 -81.5454330444 
7.7669415474 -81.3793411255 
7.7714133263 -81.3066177368 
7.7758879662 -81.9652481079 
7.7803649902 -83.7595214844 
7.7848458290 -86.3814926147 
7.7893280983 -87.6928176880 
7.7938127518 -87.5089187622 
7.7983012199 -87.7675628662 
7.8027915955 -89.7050170898 
7.8072838783 -91.9404830933 
7.8117804527 -91.5319137573 
7.8162779808 -90.6268234253 
7.8207783699 -90.0564422607 
7.8252816200 -89.4830627441 
7.8297882080 -89.8516845703 
7.8342962265 -92.1282348633 
7.8388071060 -96.1277999878 
7.8433213234 -94.3884963989 
7.8478374481 -90.6300277710 
7.8523559570 -89.4644699097 
7.8568782806 -90.0185394287 
7.8614020348 -89.3576507568 
7.8659281731 -85.0439376831 
7.8704586029 -82.2222290039 
7.8749899864 -81.1891632080 
7.8795242310 -80.8700332642 
7.8840608597 -81.7841949463 
7.8886013031 -83.7839965820 
7.8931436539 -85.7783660889 
7.8976879120 -87.0688323975 
7.9022364616 -88.5114364624 
7.9067864418 -88.9732055664 
7.9113388062 -88.4950790405 
7.9158949852 -88.8625488281 
7.9204525948 -92.2115478516 
7.9250130653 -96.7638320923 
7.9295759201 -91.0229873657 
7.9341425896 -88.6593475342 
7.9387111664 -88.6379547119 
7.9432821274 -88.0641860962 
7.9478564262 -86.9560928345 
7.9524326324 -85.6553726196 
7.9570112228 -85.2117843628 
7.9615941048 -85.9528961182 
7.9661779404 -86.8542861938 
7.9707646370 -86.5615692139 
7.9753551483 -86.6138381958 
7.9799470901 -87.2854309082 
7.9845418930 -87.8595352173 
7.9891390800 -87.3362960815 
7.9937400818 -87.5482177734 
7.9983425140 -89.8236694336 
8.0029478073 -93.8324050903 
8.0075569153 -94.7621994019 
8.0121669769 -91.9113922119 
8.0167798996 -89.2431335449 
8.0213975906 -87.0155715942 
8.0260152817 -86.0781402588 
8.0306367874 -86.3575134277 
8.0352611542 -87.7990570068 
8.0398883820 -89.7101287842 
8.0445175171 -89.1553573608 
8.0491495132 -86.2686004639 
8.0537843704 -84.2049484253 
8.0584220886 -84.0371932983 
8.0630617142 -85.3704833984 
8.0677051544 -85.1901397705 
8.0723505020 -82.6540451050 
8.0769977570 -81.3370895386 
8.0816497803 -81.6273727417 
8.0863027573 -83.5716476440 
8.0909585953 -86.2825088501 
8.0956172943 -86.9547195435 
8.1002798080 -86.3217697144 
8.1049432755 -86.5735015869 
8.1096105576 -87.3591842651 
8.1142807007 -85.8155517578 
8.1189527512 -84.2488784790 
8.1236276627 -84.5227127075 
8.1283054352 -85.2762298584 
8.1329860687 -84.4215545654 
8.1376686096 -83.5217208862 
8.1423540115 -83.7257843018 
8.1470432281 -84.7458724976 
8.1517343521 -86.0475234985 
8.1564273834 -87.0566253662 
8.1611251831 -87.4764022827 
8.1658239365 -86.9845428467 
8.1705255508 -86.5050277710 
8.1752309799 -87.1905822754 
8.1799383163 -89.1620025635 
8.1846475601 -88.9529266357 
8.1893615723 -87.3192901611 
8.1940765381 -86.3045425415 
8.1987943649 -85.4267196655 
8.2035150528 -84.1732864380 
8.2082395554 -83.4867401123 
8.2129659653 -84.3791656494 
8.2176942825 -86.7919311523 
8.2224273682 -88.1898193359 
8.2271614075 -86.2351531982 
8.2318983078 -84.2589797974 
8.2366390228 -83.9550857544 
8.2413816452 -85.4752883911 
8.2461261749 -87.3153305054 
8.2508745193 -87.7146759033 
8.2556257248 -88.1134643555 
8.2603797913 -88.6897277832 
8.2651357651 -88.0434951782 
8.2698955536 -85.5599822998 
8.2746572495 -83.9231719971 
8.2794208527 -84.4326477051 
8.2841892242 -86.6736831665 
8.2889595032 -88.9721221924 
8.2937316895 -89.7714614868 
8.2985086441 -89.8993453979 
8.3032865524 -90.7767333984 
8.3080673218 -93.1476364136 
8.3128509521 -96.9195022583 
8.3176383972 -93.5678863525 
8.3224267960 -88.1100158691 
8.3272190094 -84.5233840942 
8.3320150375 -83.1254501343 
8.3368120193 -83.6494598389 
8.3416118622 -84.6595840454 
8.3464164734 -85.0973510742 
8.3512220383 -86.1620407104 
8.3560304642 -88.3797836304 
8.3608407974 -90.0553512573 
8.3656558990 -90.6524353027 
8.3704729080 -91.0306625366 
8.3752927780 -90.2159118652 
8.3801155090 -88.2965316772 
8.3849411011 -86.4959182739 
8.3897686005 -86.0042419434 
8.3945999146 -87.3141555786 
8.3994340897 -89.9933929443 
8.4042701721 -90.9750747681 
8.4091091156 -88.3031463623 
8.4139518738 -87.2373428345 
8.4187965393 -87.1657028198 
8.4236431122 -86.1811141968 
8.4284944534 -83.5010452271 
8.4333477020 -81.3066940308 
8.4382028580 -80.0759887695 
8.4430627823 -79.5254974365 
8.4479236603 -79.6529998779 
8.4527883530 -80.6576385498 
8.4576559067 -83.2465820312 
8.4625263214 -87.7596511841 
8.4673986435 -92.1660461426 
8.4722738266 -94.2989425659 
8.4771528244 -94.3086395264 
8.4820337296 -93.2436752319 
8.4869174957 -91.1376037598 
8.4918050766 -89.9151840210 
8.4966945648 -89.7471618652 
8.5015869141 -88.2353973389 
8.5064830780 -86.9337921143 
8.5113801956 -86.9443893433 
8.5162811279 -87.4724349976 
8.5211849213 -86.8002777100 
8.5260915756 -85.6711883545 
8.5310010910 -86.0079727173 
8.5359125137 -88.1356582642 
8.5408287048 -90.9134521484 
8.5457468033 -89.5501556396 
8.5506668091 -87.1656265259 
8.5555915833 -86.6361541748 
8.5605173111 -87.1922988892 
8.5654459000 -88.0067596436 
8.5703792572 -89.3395614624 
8.5753135681 -90.3886032104 
8.5802507401 -88.9182510376 
8.5851907730 -86.7376556396 
8.5901355743 -85.8495712280 
8.5950813293 -85.9003677368 
8.6000299454 -85.8092651367 
8.6049833298 -85.6883316040 
8.6099376678 -84.6430206299 
8.6148948669 -82.4813079834 
8.6198558807 -80.7030487061 
8.6248197556 -80.5040512085 
8.6297855377 -82.2609558105 
8.6347541809 -84.7601013184 
8.6397266388 -84.8326721191 
8.6447010040 -85.1534118652 
8.6496791840 -86.1571502686 
8.6546602249 -86.5664138794 
8.6596431732 -86.2428283691 
8.6646289825 -86.8446121216 
8.6696195602 -89.0474548340 
8.6746110916 -88.2556457520 
8.6796054840 -86.1194076538 
8.6846036911 -85.4454574585 
8.6896047592 -85.2066650391 
8.6946077347 -84.2152862549 
8.6996135712 -84.2586746216 
8.7046241760 -87.5936737061 
8.7096357346 -92.4855346680 
8.7146501541 -95.4819793701 
8.7196693420 -95.7416152954 
8.7246894836 -93.3018875122 
8.7297134399 -91.7276840210 
8.7347412109 -91.1217880249 
8.7397699356 -89.4474792480 
8.7448024750 -88.5151672363 
8.7498369217 -87.4629287720 
8.7548761368 -85.4572753906 
8.7599172592 -83.7510528564 
8.7649612427 -83.1580505371 
8.7700090408 -83.5035247803 
8.7750577927 -84.2646331787 
8.7801103592 -85.7024688721 
8.7851667404 -88.2298660278 
8.7902250290 -91.1756896973 
8.7952861786 -90.6930541992 
8.8003520966 -87.6124572754 
8.8054189682 -86.4189300537 
8.8104887009 -87.2919769287 
8.8155612946 -89.6508789062 
8.8206386566 -90.8579559326 
8.8257169724 -90.1581344604 
8.8307981491 -90.5094299316 
8.8358840942 -91.4636611938 
8.8409719467 -91.1295471191 
8.8460617065 -90.0167922974 
8.8511562347 -89.5335693359 
8.8562526703 -90.7588653564 
8.8613519669 -91.7969970703 
8.8664541245 -90.9829101562 
8.8715600967 -90.9641571045 
8.8766679764 -92.3780212402 
8.8817796707 -91.9032363892 
8.8868942261 -90.1071472168 
8.8920116425 -88.5233383179 
8.8971309662 -87.2171554565 
8.9022550583 -86.3715820312 
8.9073801041 -85.8242721558 
8.9125089645 -84.5136871338 
8.9176416397 -83.7678756714 
8.9227762222 -85.0773315430 
8.9279136658 -87.3785171509 
8.9330539703 -88.4168853760 
8.9381990433 -89.0431365967 
8.9433450699 -91.1789703369 
8.9484949112 -90.8117294312 
8.9536485672 -88.9029693604 
8.9588031769 -87.8007049561 
8.9639616013 -87.7099304199 
8.9691238403 -87.9465942383 
8.9742879868 -88.7428359985 
8.9794549942 -88.8212738037 
8.9846258163 -86.8399734497 
8.9897994995 -86.6146774292 
8.9949760437 -88.8076324463 
9.0001544952 -95.7667541504 
9.0053377151 -107.6421585083 
9.0105228424 -105.6625823975 
9.0157108307 -101.0576171875 
9.0209035873 -100.4808502197 
9.0260972977 -93.1035079956 
9.0312938690 -87.6540679932 
9.0364942551 -84.8132858276 
9.0416984558 -85.0646591187 
9.0469045639 -87.3964080811 
9.0521135330 -87.2781372070 
9.0573263168 -85.2802963257 
9.0625410080 -85.4455337524 
9.0677595139 -86.6600646973 
9.0729818344 -86.7987594604 
9.0782051086 -86.5347671509 
9.0834321976 -88.4284667969 
9.0886631012 -91.5492553711 
9.0938968658 -94.4289627075 
9.0991325378 -95.4294509888 
9.1043720245 -93.3135375977 
9.1096143723 -90.1391296387 
9.1148595810 -87.7757339478 
9.1201076508 -87.5828094482 
9.1253604889 -88.7773132324 
9.1306142807 -89.6969757080 
9.1358718872 -88.2929306030 
9.1411333084 -87.2975921631 
9.1463956833 -88.3002243042 
9.1516628265 -90.0112762451 
9.1569318771 -90.3792648315 
9.1622047424 -90.0072708130 
9.1674804688 -88.8432006836 
9.1727590561 -86.6557922363 
9.1780414581 -85.2036209106 
9.1833257675 -85.2106781006 
9.1886138916 -87.3542022705 
9.1939048767 -91.1440353394 
9.1991987228 -94.9714431763 
9.2044954300 -90.4988250732 
9.2097959518 -87.8885040283 
9.2150993347 -87.4937057495 
9.2204046249 -87.9576721191 
9.2257137299 -87.3494949341 
9.2310266495 -86.9281234741 
9.2363414764 -88.0548706055 
9.2416601181 -89.6536407471 
9.2469825745 -90.6396942139 
9.2523059845 -90.2365646362 
9.2576332092 -88.9591293335 
9.2629652023 -89.5431289673 
9.2682981491 -91.4749755859 
9.2736349106 -92.5253829956 
9.2789745331 -90.7895965576 
9.2843179703 -89.7814331055 
9.2896633148 -89.3535079956 
9.2950124741 -88.8682708740 
9.3003654480 -90.6199798584 
9.3057203293 -97.0546188354 
9.3110780716 -90.1301727295 
9.3164405823 -85.7336273193 
9.3218050003 -84.5838012695 
9.3271722794 -85.6457977295 
9.3325433731 -87.3229598999 
9.3379173279 -88.7290039062 
9.3432931900 -89.0865631104 
9.3486728668 -89.6439056396 
9.3540573120 -88.0478057861 
9.3594427109 -85.7784271240 
9.3648319244 -85.8338241577 
9.3702249527 -87.9154129028 
9.3756198883 -92.9423599243 
9.3810186386 -95.0177307129 
9.3864212036 -93.9899902344 
9.3918256760 -90.4936294556 
9.3972330093 -88.9842987061 
9.4026432037 -88.3332519531 
9.4080581665 -87.7293701172 
9.4134750366 -88.9355468750 
9.4188957214 -91.3595428467 
9.4243202209 -91.6581878662 
9.4297456741 -91.0330123901 
9.4351758957 -91.0840835571 
9.4406089783 -90.2780838013 
9.4460449219 -88.7464675903 
9.4514837265 -88.4486694336 
9.4569272995 -90.4359054565 
9.4623718262 -93.2019042969 
9.4678201675 -92.2786102295 
9.4732713699 -91.2050857544 
9.4787273407 -89.6354370117 
9.4841842651 -86.7022399902 
9.4896450043 -85.9837799072 
9.4951105118 -87.2707977295 
9.5005779266 -89.0463943481 
9.5060472488 -90.5456771851 
9.5115222931 -90.5809402466 
9.5169982910 -90.1432113647 
9.5224781036 -90.9463882446 
9.5279607773 -92.2512664795 
9.5334482193 -91.5350418091 
9.5389375687 -89.9791336060 
9.5444297791 -88.8582229614 
9.5499258041 -86.9307174683 
9.5554246902 -84.9406356812 
9.5609264374 -83.8475112915 
9.5664329529 -84.3030548096 
9.5719404221 -85.8927230835 
9.5774517059 -88.5964660645 
9.5829677582 -92.9914398193 
9.5884857178 -91.9943923950 
9.5940065384 -90.9303207397 
9.5995302200 -91.8905410767 
9.6050586700 -93.0769119263 
9.6105890274 -91.6960678101 
9.6161222458 -91.4574050903 
9.6216602325 -93.0981063843 
9.6272001266 -95.7949829102 
9.6327428818 -93.2675094604 
9.6382904053 -90.9526138306 
9.6438398361 -89.2698745728 
9.6493930817 -87.6158752441 
9.6549491882 -85.8435897827 
9.6605091095 -85.0630416870 
9.6660709381 -85.4173431396 
9.6716365814 -86.7935867310 
9.6772069931 -89.5137557983 
9.6827783585 -93.7752914429 
9.6883535385 -98.7798461914 
9.6939334869 -97.9704513550 
9.6995143890 -91.5243377686 
9.7050991058 -88.3952713013 
9.7106876373 -86.8230209351 
9.7162799835 -86.5650482178 
9.7218742371 -87.1729660034 
9.7274713516 -87.6949005127 
9.7330741882 -89.0157241821 
9.7386779785 -91.0962829590 
9.7442846298 -87.9099349976 
9.7498970032 -85.5970687866 
9.7555103302 -85.5999832153 
9.7611274719 -88.8949890137 
9.7667493820 -93.6547546387 
9.7723722458 -92.5549087524 
9.7779989243 -90.8865966797 
9.7836294174 -89.8871688843 
9.7892637253 -89.3890762329 
9.7948999405 -89.4077377319 
9.8005390167 -89.8483276367 
9.8061838150 -90.3319778442 
9.8118295670 -91.3847045898 
9.8174791336 -93.0780792236 
9.8231334686 -93.2594146729 
9.8287887573 -93.6848983765 
9.8344478607 -94.7184295654 
9.8401107788 -93.5603790283 
9.8457775116 -93.6977615356 
9.8514461517 -95.1354293823 
9.8571186066 -94.1811523438 
9.8627948761 -90.0372848511 
9.8684740067 -89.4720382690 
9.8741559982 -91.0466384888 
9.8798427582 -88.0729064941 
9.8855314255 -84.3174362183 
9.8912229538 -82.6469955444 
9.8969192505 -84.1023864746 
9.9026174545 -86.8219528198 
9.9083194733 -89.8785247803 
9.9140243530 -91.9148941040 
9.9197340012 -92.6126251221 
9.9254455566 -92.7569198608 
9.9311599731 -90.3217544556 
9.9368791580 -88.2685928345 
9.9426012039 -87.4345245361 
9.9483251572 -86.6191329956 
9.9540548325 -86.3975982666 
9.9597864151 -88.3524246216 
9.9655208588 -93.7978363037 
9.9712581635 -96.8699798584 
9.9770011902 -90.8097229004 
9.9827451706 -90.7922744751 
9.9884929657 -93.4470748901 
9.9942455292 -93.2404251099 
10.0000000000 -93.1806945801 
10.0057573318 -93.4526977539 
10.0115184784 -93.5315933228 
10.0172834396 -93.4330978394 
10.0230531693 -93.2279739380 
10.0288248062 -93.0094146729 
10.0345983505 -92.8602066040 
10.0403766632 -92.8342514038 
10.0461568832 -92.9538803101 
10.0519418716 -93.2128906250 
10.0577316284 -93.5804901123 
10.0635232925 -93.9753570557 
10.0693168640 -94.2954483032 
10.0751152039 -94.4397811890 
10.0809154510 -94.3466186523 
10.0867204666 -94.0245819092 
10.0925273895 -93.5452423096 
10.0983409882 -93.0055465698 
10.1041555405 -92.4903869629 
10.1099729538 -92.0499572754 
10.1157941818 -91.6975479126 
10.1216192245 -91.4163055420 
10.1274461746 -91.1653518677 
10.1332778931 -90.8961868286 
10.1391143799 -90.5842819214 
10.1449527740 -90.2315597534 
10.1507940292 -89.8633804321 
10.1566381454 -89.5179901123 
10.1624860764 -89.2354125977 
10.1683378220 -89.0497283936 
10.1741952896 -88.9848480225 
10.1800527573 -89.0532760620 
10.1859140396 -89.2555160522 
10.1917791367 -89.5795745850 
10.1976470947 -90.0028839111 
10.2035188675 -90.4768524170 
10.2093935013 -90.9448013306 
10.2152748108 -91.3470001221 
10.2211561203 -91.6228790283 
10.2270412445 -91.7245788574 
10.2329292297 -91.6327972412 
10.2388219833 -91.3690185547 
10.2447166443 -90.9939346313 
10.2506179810 -90.5890350342 
10.2565202713 -90.2342376709 
10.2624254227 -89.9896011353 
10.2683343887 -89.8893814087 
10.2742462158 -89.9431457520 
10.2801618576 -90.1464385986 
10.2860813141 -90.4523162842 
10.2920064926 -90.8168106079 
10.2979326248 -91.1964187622 
10.3038616180 -91.5599517822 
10.3097944260 -91.8943939209 
10.3157300949 -92.2009658813 
10.3216695786 -92.4842605591 
10.3276157379 -92.7400817871 
10.3335618973 -92.9467697144 
10.3395118713 -93.0661544800 
10.3454647064 -93.0533752441 
10.3514213562 -92.8764495850 
10.3573818207 -92.5386428833 
10.3633451462 -92.0885086060 
10.3693141937 -91.6084747314 
10.3752851486 -91.1841506958 
10.3812589645 -90.8657608032 
10.3872356415 -90.6704483032 
10.3932161331 -90.5852279663 
10.3992004395 -90.5748138428 
10.4051885605 -90.5954208374 
10.4111824036 -90.6130065918 
10.4171762466 -90.6179122925 
10.4231748581 -90.6280517578 
10.4291753769 -90.6790313721 
10.4351806641 -90.8085403442 
10.4411888123 -91.0432662964 
10.4472036362 -91.3925857544 
10.4532184601 -91.8457336426 
10.4592370987 -92.3746109009 
10.4652595520 -92.9355163574 
10.4712848663 -93.4725341797 
10.4773139954 -93.9175796509 
10.4833469391 -94.2091674805 
10.4893856049 -94.2869415283 
10.4954252243 -94.1085357666 
10.5014677048 -93.6762924194 
10.5075139999 -93.0473709106 
10.5135641098 -92.3157501221 
10.5196180344 -91.5791168213 
10.5256776810 -90.9138107300 
10.5317373276 -90.3654022217 
10.5378017426 -89.9466705322 
10.5438690186 -89.6464157104 
10.5499401093 -89.4388656616 
10.5560140610 -89.2961273193 
10.5620918274 -89.2000122070 
10.5681762695 -89.1485671997 
10.5742607117 -89.1535339355 
10.5803499222 -89.2305068970 
10.5864410400 -89.3870697021 
10.5925369263 -89.6144485474 
10.5986356735 -89.8836669922 
10.6047410965 -90.1470947266 
10.6108465195 -90.3484039307 
10.6169557571 -90.4513473511 
10.6230688095 -90.4529724121 
10.6291856766 -90.3849334717 
10.6353054047 -90.2986221313 
10.6414289474 -90.2471542358 
10.6475591660 -90.2740859985 
10.6536893845 -90.4086990356 
10.6598234177 -90.6648330688 
10.6659612656 -91.0389862061 
10.6721019745 -91.5060424805 
10.6782464981 -92.0129776001 
10.6843948364 -92.4766998291 
10.6905498505 -92.8003005981 
10.6967048645 -92.9093093872 
10.7028636932 -92.7892990112 
10.7090263367 -92.4887542725 
10.7151927948 -92.0891647339 
10.7213621140 -91.6712799072 
10.7275381088 -91.2968292236 
10.7337141037 -91.0065307617 
10.7398948669 -90.8202667236 
10.7460784912 -90.7376632690 
10.7522659302 -90.7359771729 
10.7584562302 -90.7702789307 
10.7646503448 -90.7818222046 
10.7708520889 -90.7186813354 
10.7770528793 -90.5623626709 
10.7832584381 -90.3389358521 
10.7894668579 -90.1043930054 
10.7956790924 -89.9155349731 
10.8018951416 -89.8096466064 
10.8081178665 -89.7978210449 
10.8143405914 -89.8707275391 
10.8205671310 -90.0155944824 
10.8267974854 -90.2278060913 
10.8330307007 -90.5167541504 
10.8392686844 -90.9016113281 
10.8455095291 -91.3982086182 
10.8517570496 -92.0015029907 
10.8580045700 -92.6644668579 
10.8642568588 -93.2888717651 
10.8705120087 -93.7423095703 
10.8767709732 -93.9267425537 
10.8830337524 -93.8490676880 
10.8892993927 -93.6132431030 
10.8955717087 -93.3463134766 
10.9018459320 -93.1358108521 
10.9081220627 -93.0078201294 
10.9144029617 -92.9318923950 
10.9206876755 -92.8385467529 
10.9269752502 -92.6500473022 
10.9332695007 -92.3194808960 
10.9395647049 -91.8562316895 
10.9458627701 -91.3171691895 
10.9521656036 -90.7775726318 
10.9584712982 -90.3057250977 
10.9647808075 -89.9520034790 
10.9710941315 -89.7480697632 
10.9774141312 -89.7061386108 
10.9837341309 -89.8154983521 
10.9900588989 -90.0345916748 
10.9963865280 -90.2842636108 
11.0027179718 -90.4552764893 
11.0090532303 -90.4451065063 
11.0153942108 -90.2135162354 
11.0217370987 -89.8101959229 
11.0280828476 -89.3460540771 
11.0344324112 -88.9376525879 
11.0407857895 -88.6703109741 
11.0471429825 -88.5912704468 
11.0535030365 -88.7907714844 
11.0598707199 -89.1578750610 
11.0662384033 -89.6495971680 
11.0726099014 -90.2141036987 
11.0789852142 -90.7967758179 
11.0853643417 -91.3421249390 
11.0917472839 -91.7923583984 
11.0981359482 -92.0919952393 
11.1045265198 -92.2063140869 
11.1109199524 -92.1433944702 
11.1173171997 -91.9561996460 
11.1237182617 -91.7194366455 
11.1301231384 -91.5008392334 
11.1365318298 -91.3454284668 
11.1429462433 -91.2740173340 
11.1493625641 -91.2887802124 
11.1557817459 -91.3801498413 
11.1622047424 -91.5333023071 
11.1686315536 -91.7343597412 
11.1750621796 -91.9754867554 
11.1814966202 -92.2561798096 
11.1879377365 -92.5769424438 
11.1943798065 -92.9240036011 
11.2008247375 -93.2493133545 
11.2072744370 -93.4613265991 
11.2137269974 -93.4539794922 
11.2201833725 -93.1797485352 
11.2266464233 -92.7007751465 
11.2331104279 -92.1520919800 
11.2395782471 -91.6651687622 
11.2460498810 -91.3263015747 
11.2525253296 -91.1735153198 
11.2590036392 -91.2054748535 
11.2654867172 -91.3877944946 
11.2719755173 -91.6555480957 
11.2784662247 -91.9193649292 
11.2849597931 -92.0859222412 
11.2914571762 -92.0947723389 
11.2979583740 -91.9484710693 
11.3044633865 -91.7063293457 
11.3109750748 -91.4461288452 
11.3174877167 -91.2264480591 
11.3240041733 -91.0682830811 
11.3305244446 -90.9549865723 
11.3370475769 -90.8460235596 
11.3435754776 -90.7022399902 
11.3501071930 -90.5128479004 
11.3566446304 -90.3057250977 
11.3631839752 -90.1322021484 
11.3697261810 -90.0387115479 
11.3762731552 -90.0432052612 
11.3828229904 -90.1237335205 
11.3893766403 -90.2209091187 
11.3959379196 -90.2588577271 
11.4024991989 -90.1837844849 
11.4090642929 -89.8726882935 
11.4156332016 -89.5192260742 
11.4222059250 -89.3515167236 
11.4287824631 -89.2660217285 
11.4353628159 -89.2428665161 
11.4419498444 -89.2319183350 
11.4485378265 -89.1682205200 
11.4551296234 -88.9971694946 
11.4617252350 -88.7011795044 
11.4683246613 -88.3104095459 
11.4749279022 -87.8898696899 
11.4815349579 -87.5150222778 
11.4881486893 -87.2522583008 
11.4947633743 -87.1495971680 
11.5013818741 -87.2345657349 
11.5080032349 -87.5149307251 
11.5146293640 -87.9801101685 
11.5212593079 -88.6038589478 
11.5278959274 -89.3503646851 
11.5345335007 -90.1851043701 
11.5411748886 -91.0866165161 
11.5478200912 -92.0492706299 
11.5544691086 -93.0689239502 
11.5611209869 -94.1126861572 
11.5677776337 -95.0834197998 
11.5744419098 -95.9600219727 
11.5811061859 -95.9661254883 
11.5877742767 -95.5004730225 
11.5944461823 -94.9145431519 
11.6011219025 -94.3490219116 
11.6078014374 -93.8738327026 
11.6144876480 -93.5128173828 
11.6211748123 -93.2656707764 
11.6278657913 -93.1181945801 
11.6345605850 -93.0438613892 
11.6412601471 -93.0024719238 
11.6479625702 -92.9419021606 
11.6546688080 -92.8087692261 
11.6613826752 -92.5693817139 
11.6680965424 -92.2307739258 
11.6748151779 -91.8435211182 
11.6815376282 -91.4814910889 
11.6882629395 -91.2156219482 
11.6949930191 -91.0982971191 
11.7017259598 -91.2827529907 
11.7084674835 -91.8389434814 
11.7152090073 -92.4208908081 
11.7219533920 -93.1064071655 
11.7287025452 -93.8212127686 
11.7354564667 -94.4678421021 
11.7422132492 -94.9449844360 
11.7489767075 -95.1860122681 
11.7557420731 -95.1914978027 
11.7625102997 -95.0228195190 
11.7692823410 -94.7623214722 
11.7760591507 -94.4775466919 
11.7828397751 -94.2102737427 
11.7896232605 -93.9826889038 
11.7964153290 -93.8064498901 
11.8032073975 -93.6541976929 
11.8100032806 -93.5987625122 
11.8168029785 -93.5956497192 
11.8236064911 -93.5872116089 
11.8304147720 -93.5565261841 
11.8372287750 -93.5034179688 
11.8440446854 -93.4424362183 
11.8508644104 -93.3903579712 
11.8576879501 -93.3513870239 
11.8645143509 -93.3091888428 
11.8713464737 -93.2318038940 
11.8781814575 -93.0902099609 
11.8850231171 -92.8814468384 
11.8918666840 -92.6390609741 
11.8987140656 -92.3596878052 
11.9055643082 -92.3153839111 
11.9124193192 -92.5058822632 
11.9192781448 -92.8692626953 
11.9261445999 -93.3696517944 
11.9330110550 -93.9274139404 
11.9398813248 -94.4201354980 
11.9467563629 -94.7107467651 
11.9536352158 -94.7079162598 
11.9605178833 -94.4154815674 
11.9674043655 -93.9198989868 
11.9742975235 -93.3376083374 
11.9811925888 -92.5453872681 
11.9880905151 -92.0504302979 
11.9949932098 -91.9947738647 
12.0018997192 -92.1749649048 
12.0088100433 -92.5703353882 
12.0157241821 -93.1074142456 
12.0226459503 -93.6478729248 
12.0295677185 -94.0137786865 
12.0364942551 -94.0788345337 
12.0434246063 -93.8555450439 
12.0503587723 -93.4657592773 
12.0572967529 -93.0420074463 
12.0642423630 -92.5417480469 
12.0711889267 -92.2851028442 
12.0781393051 -92.3024444580 
12.0850934982 -92.4573440552 
12.0920515060 -92.7108383179 
12.0990133286 -92.9838256836 
12.1059799194 -93.1689758301 
12.1129531860 -93.1790542603 
12.1199274063 -93.0054855347 
12.1269063950 -92.7233200073 
12.1338882446 -92.3171234131 
12.1408748627 -92.0456466675 
12.1478652954 -91.9250640869 
12.1548624039 -91.7928543091 
12.1618614197 -91.6242752075 
12.1688632965 -91.4419555664 
12.1758699417 -91.3049697876 
12.1828804016 -91.2774200439 
12.1898946762 -91.4020385742 
12.1969137192 -91.6890563965 
12.2039394379 -92.3704299927 
12.2109661102 -93.2029571533 
12.2179965973 -93.7568740845 
12.2250318527 -94.2666397095 
12.2320709229 -94.7073211670 
12.2391138077 -95.0545654297 
12.2461633682 -95.2866210938 
12.2532148361 -95.4019699097 
12.2602701187 -95.4342803955 
12.2673292160 -95.4664154053 
12.2743921280 -95.5993652344 
12.2814588547 -95.7593917847 
12.2885303497 -95.9089279175 
12.2956094742 -95.9587478638 
12.3026885986 -95.8265686035 
12.3097724915 -95.4776382446 
12.3168601990 -94.9394836426 
12.3239517212 -94.2818984985 
12.3310470581 -93.2401733398 
12.3381471634 -92.3382415771 
12.3452539444 -91.8731536865 
12.3523626328 -91.5444335938 
12.3594741821 -91.3609161377 
12.3665904999 -91.3240280151 
12.3737106323 -91.4292297363 
12.3808355331 -91.6650314331 
12.3879671097 -92.2121200562 
12.3950996399 -92.8543472290 
12.4022369385 -93.2278671265 
12.4093780518 -93.4804992676 
12.4165229797 -93.5807037354 
12.4236717224 -93.5449447632 
12.4308252335 -93.4247589111 
12.4379854202 -93.2786788940 
12.4451465607 -93.1075668335 
12.4523124695 -93.0197067261 
12.4594821930 -92.9986572266 
12.4666557312 -92.9680404663 
12.4738340378 -92.8875198364 
12.4810190201 -92.7263565063 
12.4882059097 -92.4845657349 
12.4953956604 -92.2003173828 
12.5025901794 -91.8333511353 
12.5097894669 -91.6446990967 
12.5169916153 -91.6699905396 
12.5241985321 -91.8050308228 
12.5314130783 -92.0299682617 
12.5386285782 -92.3185806274 
12.5458478928 -92.6446456909 
12.5530710220 -92.9869461060 
12.5602989197 -93.4990844727 
12.5675306320 -94.0126266479 
12.5747671127 -94.3586120605 
12.5820102692 -94.7237091064 
12.5892543793 -95.1181411743 
12.5965032578 -95.5387496948 
12.6037559509 -95.9561691284 
12.6110124588 -96.4100646973 
12.6182737350 -96.5150527954 
12.6255426407 -96.3158111572 
12.6328125000 -95.9847488403 
12.6400852203 -95.6120376587 
12.6473636627 -95.2704544067 
12.6546449661 -95.0010986328 
12.6619319916 -94.7652282715 
12.6692218781 -94.6708297729 
12.6765203476 -94.6574325562 
12.6838188171 -94.6312637329 
12.6911220551 -94.5475921631 
12.6984291077 -94.3766632080 
12.7057399750 -93.9609985352 
12.7130556107 -93.4835128784 
12.7203788757 -93.1812820435 
12.7277030945 -92.9214477539 
12.7350311279 -92.7155761719 
12.7423639297 -92.5760345459 
12.7497005463 -92.5210952759 
12.7570409775 -92.6600265503 
12.7643861771 -93.0567398071 
12.7717390060 -93.4827194214 
12.7790927887 -93.9906082153 
12.7864503860 -94.5200195312 
12.7938127518 -94.9951629639 
12.8011789322 -95.4341430664 
12.8085498810 -95.5337371826 
12.8159275055 -95.4000701904 
12.8233070374 -95.1767349243 
12.8306903839 -94.9255447388 
12.8380775452 -94.7055664062 
12.8454694748 -94.5629501343 
12.8528652191 -94.5591888428 
12.8602657318 -94.7468414307 
12.8676738739 -94.9256820679 
12.8750829697 -95.0447158813 
12.8824958801 -95.0155792236 
12.8899135590 -94.7934341431 
12.8973350525 -94.1672973633 
12.9047603607 -93.4739761353 
12.9121913910 -93.0551834106 
12.9196290970 -92.6856994629 
12.9270677567 -92.3433837891 
12.9345111847 -91.8509063721 
12.9419584274 -91.4429321289 
12.9494094849 -91.3037948608 
12.9568653107 -91.3279418945 
12.9643297195 -91.5410232544 
12.9717941284 -91.9366378784 
12.9792623520 -92.7555923462 
12.9867353439 -93.5988922119 
12.9942131042 -93.9868545532 
13.0016946793 -94.1708755493 
13.0091810226 -94.1497497559 
13.0166749954 -93.9524383545 
13.0241689682 -93.4116134644 
13.0316677094 -92.7951278687 
13.0391712189 -92.4410095215 
13.0466785431 -92.1982650757 
13.0541906357 -92.0787200928 
13.0617103577 -92.0515060425 
13.0692310333 -92.0034561157 
13.0767555237 -91.8644256592 
13.0842847824 -91.6486663818 
13.0918188095 -91.4185256958 
13.0993566513 -91.2506027222 
13.1068992615 -91.2708511353 
13.1144485474 -91.6459960938 
13.1219997406 -92.1455154419 
13.1295547485 -92.8157501221 
13.1371145248 -93.6228561401 
13.1446790695 -94.9527435303 
13.1522474289 -96.3103256226 
13.1598234177 -97.0569458008 
13.1674003601 -97.5907287598 
13.1749820709 -97.8490753174 
13.1825675964 -97.7520751953 
13.1901578903 -97.4465332031 
13.1977519989 -97.2927932739 
13.2053508759 -97.2520675659 
13.2129583359 -97.3171081543 
13.2205657959 -97.4698486328 
13.2281770706 -97.4378204346 
13.2357940674 -97.1439056396 
13.2434148788 -96.6124649048 
13.2510395050 -95.9099044800 
13.2586698532 -94.7854309082 
13.2663068771 -93.8867568970 
13.2739458084 -93.5058593750 
13.2815885544 -93.3048477173 
13.2892351151 -93.2434082031 
13.2968864441 -93.2453079224 
13.3045425415 -93.1561508179 
13.3122072220 -92.9858398438 
13.3198719025 -92.7705612183 
13.3275403976 -92.5740203857 
13.3352146149 -92.4494781494 
13.3428926468 -92.5612792969 
13.3505744934 -92.7932052612 
13.3582620621 -93.1173782349 
13.3659563065 -93.5005950928 
13.3736524582 -94.1031570435 
13.3813524246 -94.6804809570 
13.3890571594 -95.0128784180 
13.3967657089 -95.3006515503 
13.4044799805 -95.5464401245 
13.4122009277 -95.8511428833 
13.4199237823 -96.1044235229 
13.4276504517 -96.2104415894 
13.4353818893 -96.2190780640 
13.4431171417 -95.9464492798 
13.4508571625 -95.4263305664 
13.4586019516 -95.0085601807 
13.4663543701 -94.6192092896 
13.4741086960 -94.2934036255 
13.4818658829 -93.9351730347 
13.4896287918 -93.6630325317 
13.4973955154 -93.4901657104 
13.5051670074 -93.2904739380 
13.5129432678 -92.9072570801 
13.5207271576 -92.4866943359 
13.5285120010 -92.2477035522 
13.5363006592 -92.1075439453 
13.5440950394 -92.1107254028 
13.5518932343 -92.4556961060 
13.5596961975 -93.1475219727 
13.5675067902 -93.7877807617 
13.5753183365 -94.4932937622 
13.5831346512 -95.4254608154 
13.5909557343 -95.9501647949 
13.5987806320 -95.8777084351 
13.6066112518 -95.5367813110 
13.6144447327 -95.0639419556 
13.6222877502 -94.4205932617 
13.6301307678 -94.0588912964 
13.6379785538 -94.0441055298 
13.6458311081 -94.1742477417 
13.6536874771 -94.4822387695 
13.6615495682 -94.6967010498 
13.6694192886 -94.7023849487 
13.6772890091 -94.6458206177 
13.6851644516 -94.6256484985 
13.6930437088 -94.7863464355 
13.7009277344 -94.9962921143 
13.7088165283 -95.2070693970 
13.7167100906 -95.3711395264 
13.7246112823 -95.3783874512 
13.7325134277 -95.3707427979 
13.7404203415 -95.4296569824 
13.7483310699 -95.6772079468 
13.7562475204 -95.9939193726 
13.7641677856 -96.1482162476 
13.7720966339 -96.2030029297 
13.7800264359 -96.0686340332 
13.7879600525 -95.7502593994 
13.7958993912 -95.4446182251 
13.8038425446 -95.1033248901 
13.8117904663 -94.6128921509 
13.8197422028 -94.2334365845 
13.8277034760 -94.0669555664 
13.8356647491 -93.9418334961 
13.8436307907 -93.7315902710 
13.8516016006 -93.4357223511 
13.8595771790 -93.2098388672 
13.8675565720 -93.0374145508 
13.8755416870 -93.0540084839 
13.8835344315 -93.4557952881 
13.8915281296 -93.9887847900 
13.8995265961 -94.6676254272 
13.9075298309 -95.7028884888 
13.9155368805 -96.4825363159 
13.9235486984 -96.7055892944 
13.9315700531 -96.7614669800 
13.9395914078 -96.6889114380 
13.9476175308 -96.5373992920 
13.9556474686 -96.3867187500 
13.9636831284 -96.2098617554 
13.9717226028 -95.9779586792 
13.9797677994 -95.8796081543 
13.9878206253 -95.9411773682 
13.9958744049 -96.0905303955 
14.0039329529 -96.3855285645 
14.0119953156 -96.6270904541 
14.0200634003 -96.6968002319 
14.0281352997 -96.6480941772 
14.0362167358 -96.4300994873 
14.0442981720 -96.1566009521 
14.0523843765 -95.8058547974 
14.0604753494 -95.2581558228 
14.0685710907 -94.8543853760 
14.0766716003 -94.7480697632 
14.0847759247 -94.7826232910 
14.0928897858 -95.0614624023 
14.1010036469 -95.4710464478 
14.1091232300 -95.7561035156 
14.1172466278 -96.1205444336 
14.1253747940 -96.3909759521 
14.1335077286 -96.4841232300 
14.1416492462 -96.5060043335 
14.1497917175 -96.4568862915 
14.1579389572 -96.4326324463 
14.1660900116 -96.4865798950 
14.1742467880 -96.6295547485 
14.1824073792 -96.6622695923 
14.1905736923 -96.4668426514 
14.1987476349 -96.0580596924 
14.2069234848 -95.1736907959 
14.2151031494 -94.3283462524 
14.2232875824 -93.9160079956 
14.2314767838 -93.6457443237 
14.2396707535 -93.7235717773 
14.2478694916 -93.9735641479 
14.2560777664 -94.3246154785 
14.2642860413 -94.9042892456 
14.2724981308 -95.4009780884 
14.2807159424 -95.6249008179 
14.2889385223 -95.9169082642 
14.2971658707 -96.3302993774 
14.3054018021 -96.7285232544 
14.3136386871 -97.1457443237 
14.3218793869 -97.3781127930 
14.3301258087 -96.8862609863 
14.3383769989 -96.1918716431 
14.3466320038 -95.1505126953 
14.3548927307 -94.4415969849 
14.3631620407 -94.2513656616 
14.3714313507 -94.4201660156 
14.3797063828 -95.0148620605 
14.3879852295 -95.6376190186 
14.3962697983 -96.3508911133 
14.4045581818 -97.2965621948 
14.4128561020 -97.8026809692 
14.4211549759 -97.7276382446 
14.4294576645 -97.2205886841 
14.4377660751 -96.5965728760 
14.4460792542 -96.1709213257 
14.4543962479 -95.4680862427 
14.4627189636 -94.6722564697 
14.4710502625 -94.1033859253 
14.4793825150 -93.3901138306 
14.4877185822 -92.9879913330 
14.4960603714 -92.9803543091 
14.5044069290 -93.3750839233 
14.5127582550 -94.1447830200 
14.5211143494 -94.8522949219 
14.5294790268 -95.6708221436 
14.5378446579 -97.0206222534 
14.5462150574 -98.4571838379 
14.5545902252 -99.2761917114 
14.5629701614 -99.9082489014 
14.5713558197 -99.7072448730 
14.5797491074 -99.0737686157 
14.5881433487 -97.7260513306 
14.5965433121 -96.3452835083 
14.6049470901 -95.4906539917 
14.6133565903 -94.4837646484 
14.6217708588 -93.8463058472 
14.6301889420 -93.6618881226 
14.6386165619 -93.7162322998 
14.6470451355 -94.0354309082 
14.6554784775 -94.3702392578 
14.6639165878 -94.9574966431 
14.6723594666 -95.5572967529 
14.6808080673 -95.8719329834 
14.6892642975 -96.0334396362 
14.6977224350 -95.8185043335 
14.7061843872 -95.4907913208 
14.7146520615 -94.9654769897 
14.7231245041 -94.5873413086 
14.7316017151 -94.4956512451 
14.7400836945 -94.6420593262 
14.7485742569 -95.0482406616 
14.7570667267 -95.4299316406 
14.7655630112 -95.9865341187 
14.7740650177 -96.4139022827 
14.7825708389 -96.6021347046 
14.7910823822 -96.8519439697 
14.7996025085 -97.0915451050 
14.8081235886 -97.1444854736 
14.8166503906 -96.7932281494 
14.8251810074 -96.0232772827 
14.8337173462 -95.3892135620 
14.8422574997 -94.5906448364 
14.8508033752 -94.1131668091 
14.8593578339 -94.0379562378 
14.8679141998 -94.2911682129 
14.8764743805 -94.8668975830 
14.8850393295 -95.3977508545 
14.8936100006 -96.2610931396 
14.9021854401 -97.1302795410 
14.9107656479 -97.6595001221 
14.9193544388 -98.2816696167 
14.9279451370 -98.6042327881 
14.9365396500 -98.5862350464 
14.9451398849 -98.3923110962 
14.9537448883 -98.1818542480 
14.9623546600 -97.8911209106 
14.9709739685 -97.3546600342 
14.9795932770 -96.8026351929 
14.9882183075 -95.9030685425 
14.9968481064 -95.2049331665 
15.0054826736 -94.9609298706 
15.0141229630 -94.9694595337 
15.0227670670 -95.2646331787 
15.0314216614 -95.5368957520 
15.0400762558 -95.8237457275 
15.0487356186 -95.9062957764 
15.0573997498 -95.8722534180 
15.0660696030 -95.9364395142 
15.0747442245 -96.0976257324 
15.0834283829 -96.4291000366 
15.0921125412 -96.6709136963 
15.1008024216 -96.6698760986 
15.1094970703 -96.4647293091 
15.1181964874 -96.2209091187 
15.1269006729 -96.1241226196 
15.1356105804 -96.1478576660 
15.1443290710 -96.3470993042 
15.1530494690 -96.7445526123 
15.1617736816 -97.2477264404 
15.1705036163 -97.5541534424 
15.1792383194 -97.7155380249 
15.1879777908 -97.4625473022 
15.1967267990 -97.0919723511 
15.2054767609 -96.5315322876 
15.2142314911 -96.1540527344 
15.2229919434 -96.0638046265 
15.2317562103 -96.1469955444 
15.2405261993 -96.2484436035 
15.2493019104 -96.3496704102 
15.2580862045 -96.3716201782 
15.2668704987 -96.3659210205 
15.2756614685 -96.4128952026 
15.2844562531 -96.5375442505 
15.2932567596 -96.6905288696 
15.3020620346 -96.7643508911 
15.3108730316 -96.7055892944 
15.3196926117 -96.4186859131 
15.3285131454 -95.9748687744 
15.3373384476 -95.4432449341 
15.3461694717 -94.9669113159 
15.3550052643 -94.7368469238 
15.3638458252 -94.5889129639 
15.3726968765 -94.6481628418 
15.3815479279 -94.9361953735 
15.3904037476 -95.3768768311 
15.3992652893 -95.7428817749 
15.4081315994 -96.2979965210 
15.4170036316 -96.7164688110 
15.4258794785 -96.7865753174 
15.4347658157 -96.5285949707 
15.4436531067 -96.0626678467 
15.4525451660 -95.6618118286 
15.4614419937 -95.5147552490 
15.4703445435 -95.6287841797 
15.4792518616 -96.0894165039 
15.4881677628 -96.7203445435 
15.4970855713 -97.1096649170 
15.5060081482 -96.8868484497 
15.5149364471 -96.2812805176 
15.5238695145 -95.0630798340 
15.5328073502 -93.9813537598 
15.5417509079 -93.3513793945 
15.5507040024 -93.2294540405 
15.5596570969 -93.7529144287 
15.5686159134 -94.7444534302 
15.5775804520 -95.5858383179 
15.5865497589 -96.7454452515 
15.5955238342 -97.5474166870 
15.6045026779 -97.7779006958 
15.6134920120 -97.7056427002 
15.6224813461 -97.5206985474 
15.6314764023 -97.1226654053 
15.6404771805 -96.7217025757 
15.6494817734 -96.4520034790 
15.6584930420 -96.2966079712 
15.6675128937 -96.2110671997 
15.6765336990 -96.0250091553 
15.6855592728 -95.8250122070 
15.6945905685 -95.7916488647 
15.7036275864 -96.0220565796 
15.7126693726 -96.6126937866 
15.7217159271 -97.4396972656 
15.7307720184 -98.0343246460 
15.7398300171 -98.7268753052 
15.7488918304 -99.0462570190 
15.7579603195 -98.9036712646 
15.7670326233 -98.6140747070 
15.7761106491 -98.4143295288 
15.7851991653 -98.3925323486 
15.7942876816 -98.4826278687 
15.8033809662 -98.6562805176 
15.8124799728 -98.7491455078 
15.8215847015 -98.6061401367 
15.8306941986 -98.2273788452 
15.8398094177 -97.6115570068 
15.8489332199 -96.9640579224 
15.8580589294 -96.5826950073 
15.8671894073 -96.1624450684 
15.8763256073 -95.8871765137 
15.8854665756 -95.7048721313 
15.8946132660 -95.5271606445 
15.9037685394 -95.3362350464 
15.9129257202 -95.2027893066 
15.9220876694 -95.2850646973 
15.9312553406 -95.6213531494 
15.9404287338 -95.9984970093 
15.9496059418 -96.6215744019 
15.9587898254 -97.1183471680 
15.9679822922 -97.3226623535 
15.9771766663 -97.4241943359 
15.9863758087 -97.6130065918 
15.9955797195 -97.9031372070 
16.0047893524 -98.1498107910 
16.0140056610 -98.2199478149 
16.0232257843 -98.1297683716 
16.0324554443 -97.8394088745 
16.0416870117 -97.4273376465 
16.0509223938 -96.8594970703 
16.0601654053 -96.2180252075 
16.0694122314 -95.5785140991 
16.0786628723 -95.0565643311 
16.0879249573 -94.7437286377 
16.0971889496 -94.6213836670 
16.1064567566 -94.6931686401 
16.1157302856 -94.8675308228 
16.1250095367 -95.0410842896 
16.1342945099 -95.4446716309 
16.1435832977 -96.0914230347 
16.1528835297 -97.0966415405 
16.1621837616 -98.3739318848 
16.1714897156 -99.5033645630 
16.1807994843 -100.0803833008 
16.1901168823 -99.7716674805 
16.1994380951 -99.1245727539 
16.2087707520 -98.5245513916 
16.2181015015 -98.1497650146 
16.2274398804 -98.0452804565 
16.2367839813 -98.0889511108 
16.2461318970 -98.2341918945 
16.2554855347 -98.4679031372 
16.2648448944 -98.7167434692 
16.2742156982 -99.2298431396 
16.2835845947 -99.7838439941 
16.2929611206 -100.1065521240 
16.3023414612 -100.1188507080 
16.3117275238 -99.7995529175 
16.3211193085 -99.2998123169 
16.3305225372 -98.5877609253 
16.3399238586 -97.7615661621 
16.3493328094 -96.8886489868 
16.3587455750 -96.1581497192 
16.3681640625 -95.7431335449 
16.3775882721 -95.6648483276 
16.3870182037 -95.9468460083 
16.3964576721 -96.3348464966 
16.4058990479 -96.5103607178 
16.4153442383 -96.4127502441 
16.4247970581 -96.2317733765 
16.4342536926 -96.2561569214 
16.4437160492 -96.7012405396 
16.4531841278 -97.5045623779 
16.4626617432 -98.6016998291 
16.4721393585 -99.7995910645 
16.4816246033 -100.6581726074 
16.4911136627 -100.9899063110 
16.5006084442 -100.6734390259 
16.5101089478 -100.1460266113 
16.5196208954 -99.7479858398 
16.5291309357 -99.6053466797 
16.5386486053 -99.7224349976 
16.5481700897 -99.9156188965 
16.5576992035 -100.0392532349 
16.5672321320 -100.0682144165 
16.5767707825 -100.0548706055 
16.5863208771 -100.0695571899 
16.5958709717 -100.1344680786 
16.6054248810 -100.2290191650 
16.6149864197 -100.3218765259 
16.6245536804 -100.3383941650 
16.6341247559 -100.1437530518 
16.6437072754 -99.7902603149 
16.6532897949 -99.4331970215 
16.6628780365 -99.2628021240 
16.6724720001 -99.4380340576 
16.6820716858 -99.8750000000 
16.6916770935 -100.4401016235 
16.7012882233 -100.8561706543 
16.7109088898 -100.7312698364 
16.7205295563 -100.1209030151 
16.7301559448 -99.2051849365 
16.7397899628 -98.4101562500 
16.7494277954 -97.9752731323 
16.7590713501 -97.8654861450 
16.7687206268 -97.9630508423 
16.7783813477 -97.9584579468 
16.7880401611 -97.5893783569 
16.7977066040 -97.0077590942 
16.8073787689 -96.4694671631 
16.8170566559 -96.1981277466 
16.8267383575 -96.3403244019 
16.8364315033 -96.7263107300 
16.8461246490 -97.0593414307 
16.8558254242 -97.0397033691 
16.8655300140 -96.5604705811 
16.8752403259 -95.8538894653 
16.8849563599 -95.5650939941 
16.8946781158 -95.6109085083 
16.9044113159 -95.8700027466 
16.9141445160 -96.2760848999 
16.9238834381 -96.7514343262 
16.9336261749 -97.3019638062 
16.9433765411 -97.9165573120 
16.9531326294 -98.4404907227 
16.9628982544 -98.6790084839 
16.9726657867 -98.4160308838 
16.9824371338 -97.9430694580 
16.9922161102 -97.5812301636 
17.0019989014 -97.4673690796 
17.0117874146 -97.5513916016 
17.0215835571 -97.5212860107 
17.0313873291 -97.2879333496 
17.0411949158 -97.0320510864 
17.0510063171 -96.9036865234 
17.0608234406 -96.9640197754 
17.0706462860 -97.1475524902 
17.0804748535 -97.4694824219 
17.0903148651 -97.9097824097 
17.1001548767 -98.4096832275 
17.1100006104 -98.8130722046 
17.1198520660 -98.8831024170 
17.1297092438 -98.4849853516 
17.1395721436 -97.9700622559 
17.1494407654 -97.4954833984 
17.1593189240 -97.2399139404 
17.1691989899 -97.3555908203 
17.1790847778 -97.7063446045 
17.1889762878 -98.0153274536 
17.1988716125 -97.9967651367 
17.2087745667 -97.6016311646 
17.2186832428 -97.1962127686 
17.2286014557 -97.3009338379 
17.2385215759 -97.9008331299 
17.2484474182 -98.8072662354 
17.2583789825 -99.7280731201 
17.2683162689 -100.3660583496 
17.2782573700 -100.4223480225 
17.2882118225 -100.1439208984 
17.2981643677 -99.7775497437 
17.3081245422 -99.4737319946 
17.3180904388 -99.3353652954 
17.3280620575 -99.0160446167 
17.3380393982 -98.3916778564 
17.3480205536 -97.4596099854 
17.3580150604 -96.5791854858 
17.3680095673 -96.0408172607 
17.3780078888 -96.0554428101 
17.3880138397 -96.6386413574 
17.3980255127 -97.6620635986 
17.4080429077 -98.9147109985 
17.4180717468 -100.0343399048 
17.4281005859 -100.8233871460 
17.4381351471 -101.0687561035 
17.4481754303 -100.9022598267 
17.4582214355 -100.5896377563 
17.4682731628 -100.1344146729 
17.4783306122 -99.5096588135 
17.4883995056 -98.6997299194 
17.4984683990 -97.7898330688 
17.5085430145 -97.4727096558 
17.5186233521 -97.6358718872 
17.5287113190 -98.1506195068 
17.5388031006 -98.9217376709 
17.5489063263 -99.7156372070 
17.5590114594 -100.1571197510 
17.5691204071 -99.8179473877 
17.5792369843 -98.9116897583 
17.5893573761 -97.7974624634 
17.5994853973 -96.9180526733 
17.6096191406 -96.5172348022 
17.6197624207 -96.7194824219 
17.6299076080 -97.3628540039 
17.6400585175 -98.3162612915 
17.6502151489 -99.4291992188 
17.6603775024 -100.4857482910 
17.6705455780 -101.3236999512 
17.6807193756 -101.0838394165 
17.6909046173 -100.2036285400 
17.7010898590 -99.3992080688 
17.7112827301 -99.0864486694 
17.7214794159 -99.3956604004 
17.7316837311 -99.8922576904 
17.7418937683 -100.1319122314 
17.7521133423 -100.0225067139 
17.7623348236 -99.6979064941 
17.7725620270 -99.3116073608 
17.7827949524 -99.1225433350 
17.7930335999 -99.0745620728 
17.8032779694 -99.2458343506 
17.8135280609 -99.5101776123 
17.8237895966 -99.7227630615 
17.8340511322 -99.7124176025 
17.8443202972 -99.2827606201 
17.8545951843 -98.2907104492 
17.8648738861 -97.5013351440 
17.8751602173 -96.9653396606 
17.8854579926 -96.7969055176 
17.8957557678 -97.1454696655 
17.9060592651 -98.1425628662 
17.9163684845 -98.9225616455 
17.9266853333 -99.0594253540 
17.9370059967 -98.3829650879 
17.9473342896 -97.8035888672 
17.9576721191 -97.6209182739 
17.9680118561 -97.8534622192 
17.9783573151 -98.5233459473 
17.9887084961 -99.6821975708 
17.9990653992 -100.4297027588 
18.0094299316 -100.7332305908 
18.0197982788 -100.5509948730 
18.0301799774 -100.1296463013 
18.0405597687 -99.5929565430 
18.0509471893 -99.0564575195 
18.0613403320 -98.5701599121 
18.0717391968 -98.1027832031 
18.0821456909 -97.9628067017 
18.0925617218 -98.1457290649 
18.1029777527 -98.9589233398 
18.1134014130 -100.0424957275 
18.1238307953 -101.3294372559 
18.1342658997 -102.4606781006 
18.1447067261 -102.3280715942 
18.1551551819 -101.6170730591 
18.1656131744 -100.7820663452 
18.1760711670 -100.4291687012 
18.1865367889 -100.3134994507 
18.1970081329 -100.2726287842 
18.2074851990 -100.0827560425 
18.2179679871 -99.3622055054 
18.2284641266 -98.5792007446 
18.2389583588 -97.8128738403 
18.2494602203 -97.0987854004 
18.2599678040 -96.8539276123 
18.2704811096 -96.9381942749 
18.2810001373 -97.4679565430 
18.2915267944 -98.0703811646 
18.3020629883 -98.5794525146 
18.3126010895 -98.8399200439 
18.3231449127 -98.8106231689 
18.3336944580 -98.8609466553 
18.3442497253 -99.2642898560 
18.3548126221 -99.8103332520 
18.3653850555 -100.3707809448 
18.3759593964 -100.6403121948 
18.3865413666 -100.3185806274 
18.3971271515 -99.6711044312 
18.4077186584 -98.7406311035 
18.4183177948 -98.1254882812 
18.4289226532 -97.7202072144 
18.4395389557 -97.5873489380 
18.4501552582 -97.7310333252 
18.4607791901 -97.8948059082 
18.4714069366 -97.9415359497 
18.4820423126 -97.9357833862 
18.4926853180 -98.0844573975 
18.5033321381 -98.5923004150 
18.5139904022 -99.1998825073 
18.5246505737 -100.0035324097 
18.5353164673 -101.3322753906 
18.5459880829 -102.3729934692 
18.5566673279 -102.9349746704 
18.5673503876 -102.5427551270 
18.5780467987 -101.6586227417 
18.5887432098 -100.7021942139 
18.5994472504 -99.8025665283 
18.6101551056 -99.4710922241 
18.6208705902 -99.4343719482 
18.6315917969 -99.6115646362 
18.6423187256 -99.8206939697 
18.6530590057 -99.9137191772 
18.6637973785 -100.0189895630 
18.6745433807 -100.3447265625 
18.6852970123 -100.7290649414 
18.6960544586 -101.0376968384 
18.7068195343 -100.9228057861 
18.7175960541 -100.3627014160 
18.7283725739 -99.6082534790 
18.7391548157 -98.8829574585 
18.7499446869 -98.6851348877 
18.7607402802 -98.7222976685 
18.7715435028 -98.6549911499 
18.7823505402 -98.2412261963 
18.7931709290 -97.9599456787 
18.8039913177 -98.0399475098 
18.8148174286 -98.7177734375 
18.8256511688 -99.4328079224 
18.8364906311 -99.7913818359 
18.8473358154 -99.3962402344 
18.8581924438 -98.7035827637 
18.8690509796 -98.0566711426 
18.8799152374 -97.6186904907 
18.8907852173 -97.7458190918 
18.9016609192 -98.0997619629 
18.9125442505 -98.5343780518 
18.9234333038 -99.1117324829 
18.9343357086 -99.5510940552 
18.9452362061 -99.9479064941 
18.9561443329 -100.2134552002 
18.9670581818 -99.9920272827 
18.9779796600 -99.5524978638 
18.9889068604 -98.9420471191 
18.9998397827 -98.1151885986 
19.0107841492 -97.5861282349 
19.0217304230 -97.2261886597 
19.0326824188 -97.1190643311 
19.0436420441 -97.5837554932 
19.0546054840 -98.2522048950 
19.0655765533 -98.9405212402 
19.0765590668 -99.4306564331 
19.0875434875 -99.3174896240 
19.0985336304 -99.0960006714 
19.1095294952 -99.0287017822 
19.1205329895 -99.4198837280 
19.1315422058 -100.1215896606 
19.1425571442 -100.9447326660 
19.1535835266 -101.4993209839 
19.1646118164 -101.1755676270 
19.1756458282 -100.7838058472 
19.1866874695 -100.5094223022 
19.1977348328 -100.2604522705 
19.2087879181 -100.0541992188 
19.2198524475 -99.9892578125 
19.2309188843 -100.1487579346 
19.2419910431 -100.7141113281 
19.2530708313 -101.4905090332 
19.2641563416 -101.9457321167 
19.2752475739 -102.0705566406 
19.2863464355 -101.9903106689 
19.2974548340 -102.1695556641 
19.3085670471 -102.7111358643 
19.3196830750 -103.5277175903 
19.3308067322 -104.0879821777 
19.3419380188 -103.0744323730 
19.3530750275 -101.8769912720 
19.3642177582 -100.9267196655 
19.3753719330 -100.2950820923 
19.3865280151 -100.1452026367 
19.3976898193 -100.0590438843 
19.4088573456 -99.8219757080 
19.4200325012 -99.3205108643 
19.4312152863 -98.7185821533 
19.4424076080 -98.3285522461 
19.4536018372 -98.1561889648 
19.4648036957 -98.2872695923 
19.4760112762 -98.6585006714 
19.4872245789 -98.9377746582 
19.4984436035 -99.2161483765 
19.5096702576 -99.7154769897 
19.5209102631 -100.3173370361 
19.5321483612 -100.7806320190 
19.5433940887 -101.0195007324 
19.5546474457 -101.2444610596 
19.5659065247 -101.5250625610 
19.5771713257 -101.6374206543 
19.5884494781 -101.5240783691 
19.5997276306 -101.1305084229 
19.6110134125 -100.3863296509 
19.6223049164 -99.8852767944 
19.6336021423 -99.9010009766 
19.6449069977 -100.2737426758 
19.6562175751 -100.7604827881 
19.6675395966 -100.5025939941 
19.6788635254 -99.4550399780 
19.6901950836 -98.5508193970 
19.7015323639 -97.8654708862 
19.7128753662 -97.6209869385 
19.7242259979 -98.4107513428 
19.7355880737 -100.3063964844 
19.7469501495 -102.2216110229 
19.7583198547 -103.3913269043 
19.7696971893 -102.8140716553 
19.7810802460 -101.4362182617 
19.7924690247 -100.8098983765 
19.8038654327 -100.6937026978 
19.8152732849 -101.0463714600 
19.8266811371 -101.6545410156 
19.8380966187 -101.9603424072 
19.8495197296 -101.7314224243 
19.8609485626 -101.0995712280 
19.8723831177 -100.1773223877 
19.8838253021 -99.6428298950 
19.8952789307 -99.7631530762 
19.9067344666 -100.2450485229 
19.9181957245 -100.9449691772 
19.9296646118 -101.8605728149 
19.9411392212 -102.4368820190 
19.9526214600 -102.8032531738 
19.9641151428 -103.2191925049 
19.9756088257 -103.8049240112 
19.9871101379 -104.0978927612 
19.9986190796 -103.0810623169 
20.0101337433 -101.6895141602 
20.0216541290 -100.8464508057 
20.0331821442 -100.5431976318 
20.0447216034 -100.3163757324 
20.0562629700 -100.0025329590 
20.0678119659 -99.9073028564 
20.0793666840 -100.1161193848 
20.0909271240 -100.3131408691 
20.1024951935 -100.4388809204 
20.1140747070 -100.5830535889 
20.1256561279 -100.6759033203 
20.1372432709 -100.4606170654 
20.1488380432 -99.9181060791 
20.1604385376 -99.4796600342 
20.1720466614 -99.1276168823 
20.1836605072 -98.8416366577 
20.1952877045 -98.8888473511 
20.2069149017 -99.2903137207 
20.2185497284 -99.6442413330 
20.2301921844 -99.6381912231 
20.2418403625 -99.5668945312 
20.2534942627 -99.8736190796 
20.2651615143 -100.6311721802 
20.2768287659 -101.0426864624 
20.2885036469 -100.6420974731 
20.3001861572 -100.1573944092 
20.3118743896 -99.7651214600 
20.3235683441 -99.3395614624 
20.3352699280 -98.8481674194 
20.3469848633 -98.3339233398 
20.3586997986 -98.0889968872 
20.3704223633 -98.1983947754 
20.3821506500 -98.5989913940 
20.3938846588 -99.3517150879 
20.4056282043 -99.8619461060 
20.4173774719 -99.4700775146 
20.4291381836 -98.5434112549 
20.4409008026 -98.0385665894 
20.4526691437 -98.1884765625 
20.4644451141 -98.8505783081 
20.4762287140 -100.1219558716 
20.4880180359 -101.0986480713 
20.4998207092 -101.0097045898 
20.5116233826 -100.2604446411 
20.5234336853 -99.6971969604 
20.5352497101 -99.3120117188 
20.5470733643 -99.1435317993 
20.5589046478 -99.4004287720 
20.5707416534 -99.9074935913 
20.5825920105 -100.2590713501 
20.5944423676 -100.2839965820 
20.6063003540 -100.3268966675 
20.6181640625 -100.5185775757 
20.6300354004 -100.7359085083 
20.6419143677 -100.7040023804 
20.6538047791 -100.2595901489 
20.6656951904 -99.7662048340 
20.6775951385 -99.5333709717 
20.6895008087 -99.7167892456 
20.7014122009 -100.1043853760 
20.7133312225 -100.5991210938 
20.7252578735 -101.1663360596 
20.7371959686 -101.5405197144 
20.7491359711 -101.9605941772 
20.7610836029 -102.5533828735 
20.7730369568 -102.9812469482 
20.7849979401 -102.9232406616 
20.7969646454 -102.4760665894 
20.8089389801 -101.9236526489 
20.8209266663 -101.1612625122 
20.8329143524 -100.1791152954 
20.8449096680 -99.5890121460 
20.8569107056 -99.5124130249 
20.8689193726 -99.8335571289 
20.8809356689 -100.3724136353 
20.8929634094 -100.9368743896 
20.9049930573 -101.3422317505 
20.9170303345 -101.4884567261 
20.9290733337 -101.4903411865 
20.9411239624 -101.4255523682 
20.9531803131 -101.5083084106 
20.9652442932 -101.8799896240 
20.9773216248 -102.2099304199 
20.9894008636 -101.7277832031 
21.0014858246 -100.5193405151 
21.0135765076 -99.5304794312 
21.0256767273 -99.2957077026 
21.0377826691 -99.6308288574 
21.0499000549 -100.3113784790 
21.0620212555 -101.1272506714 
21.0741481781 -101.0263671875 
21.0862808228 -100.2873764038 
21.0984230042 -99.9441146851 
21.1105709076 -100.4383392334 
21.1227245331 -101.4929504395 
21.1348934174 -102.0752105713 
21.1470623016 -101.5445327759 
21.1592369080 -100.8587951660 
21.1714210510 -100.7411499023 
21.1836109161 -101.0466842651 
21.1958065033 -101.6321868896 
21.2080173492 -101.8722457886 
21.2202281952 -101.5653686523 
21.2324447632 -101.0659637451 
21.2446708679 -100.8984527588 
21.2569026947 -101.3180465698 
21.2691421509 -102.0466918945 
21.2813873291 -102.3133850098 
21.2936477661 -101.8809204102 
21.3059082031 -101.4070434570 
21.3181743622 -101.2839202881 
21.3304481506 -101.3325042725 
21.3427295685 -101.2952499390 
21.3550186157 -100.9880752563 
21.3673152924 -100.6207427979 
21.3796234131 -100.5594787598 
21.3919334412 -100.9064102173 
21.4042491913 -101.5528259277 
21.4165744781 -102.1860198975 
21.4289054871 -102.2380828857 
21.4412422180 -101.6181488037 
21.4535942078 -101.0071105957 
21.4659461975 -100.8922805786 
21.4783058167 -101.2283935547 
21.4906730652 -101.6625671387 
21.5030460358 -101.8747558594 
21.5154266357 -101.8431930542 
21.5278148651 -101.6836547852 
21.5402164459 -101.4584197998 
21.5526180267 -101.0328674316 
21.5650272369 -100.2618560791 
21.5774440765 -99.5763931274 
21.5898666382 -99.3297119141 
21.6022987366 -99.5854034424 
21.6147422791 -100.0385437012 
21.6271877289 -100.2423553467 
21.6396389008 -100.1392364502 
21.6520996094 -100.1050033569 
21.6645660400 -100.5549545288 
21.6770401001 -101.7110595703 
21.6895198822 -103.3678283691 
21.7020149231 -104.5354919434 
21.7145099640 -104.3761215210 
21.7270126343 -103.7163085938 
21.7395229340 -103.3398056030 
21.7520389557 -103.0921859741 
21.7645626068 -102.6138153076 
21.7771015167 -102.0250320435 
21.7896385193 -101.5969238281 
21.8021850586 -101.4154129028 
21.8147373199 -101.5528411865 
21.8272991180 -102.1162338257 
21.8398666382 -103.1073989868 
21.8524398804 -104.2093276978 
21.8650283813 -104.7117309570 
21.8776187897 -104.4459075928 
21.8902149200 -103.9668884277 
21.9028186798 -103.3070602417 
21.9154300690 -102.5975723267 
21.9280471802 -101.8403549194 
21.9406738281 -101.1162414551 
21.9533119202 -100.7223892212 
21.9659519196 -100.5006027222 
21.9785995483 -100.5082550049 
21.9912528992 -100.8769302368 
22.0039157867 -101.5031051636 
22.0165843964 -102.0989379883 
22.0292682648 -102.4452133179 
22.0419521332 -102.5835494995 
22.0546417236 -102.6960601807 
22.0673408508 -102.7888946533 
22.0800457001 -102.6923141479 
22.0927600861 -102.3797607422 
22.1054801941 -102.0310745239 
22.1182136536 -101.7531127930 
22.1309490204 -101.5298767090 
22.1436901093 -101.4672622681 
22.1564407349 -101.7888183594 
22.1691970825 -102.4680709839 
22.1819610596 -103.0263900757 
22.1947402954 -103.0768966675 
22.2075195312 -102.9333648682 
22.2203044891 -102.9555053711 
22.2330989838 -103.0033721924 
22.2459011078 -102.7425231934 
22.2587089539 -101.9552001953 
22.2715244293 -101.1504440308 
22.2843532562 -100.8540344238 
22.2971839905 -101.0727920532 
22.3100223541 -101.6270065308 
22.3228683472 -101.8549880981 
22.3357219696 -101.4283599854 
22.3485813141 -100.8649902344 
22.3614482880 -100.6220016479 
22.3743305206 -100.7691574097 
22.3872127533 -101.0506134033 
22.4001026154 -101.0378341675 
22.4130001068 -100.6667861938 
22.4259052277 -100.4434356689 
22.4388160706 -100.8737182617 
22.4517421722 -102.0579910278 
22.4646701813 -103.4425125122 
22.4776039124 -103.9166641235 
22.4905452728 -103.4042892456 
22.5034961700 -102.9151535034 
22.5164527893 -102.8284606934 
22.5294170380 -102.9072418213 
22.5423946381 -102.9920349121 
22.5553741455 -103.1517715454 
22.5683612823 -103.3544311523 
22.5813541412 -103.5390319824 
22.5943565369 -103.7871932983 
22.6073646545 -103.9666519165 
22.6203880310 -103.6110916138 
22.6334133148 -102.8926773071 
22.6464443207 -102.7856674194 
22.6594829559 -103.7465744019 
22.6725292206 -104.1975555420 
22.6855831146 -103.4785232544 
22.6986465454 -102.4744567871 
22.7117214203 -102.1412506104 
22.7247982025 -102.5583343506 
22.7378826141 -103.2124176025 
22.7509746552 -103.2939376831 
22.7640724182 -102.6864852905 
22.7771797180 -102.0954208374 
22.7903003693 -101.8559646606 
22.8034229279 -101.7226409912 
22.8165531158 -101.3408660889 
22.8296890259 -100.8002929688 
22.8428344727 -100.5780105591 
22.8559856415 -101.0712966919 
22.8691463470 -102.6639099121 
22.8823204041 -104.0880737305 
22.8954944611 -103.6880035400 
22.9086780548 -102.5543518066 
22.9218673706 -101.7806243896 
22.9350643158 -101.8821563721 
22.9482707977 -103.0031127930 
22.9614830017 -104.7474441528 
22.9747104645 -105.5519943237 
22.9879379272 -104.6236419678 
23.0011749268 -103.4251937866 
23.0144176483 -102.6385116577 
23.0276679993 -102.2138748169 
23.0409278870 -102.0463485718 
23.0541992188 -102.0644989014 
23.0674743652 -102.1623992920 
23.0807552338 -102.5314102173 
23.0940437317 -103.2499542236 
23.1073417664 -103.9562683105 
23.1206455231 -104.2012863159 
23.1339588165 -104.1473541260 
23.1472835541 -104.2484359741 
23.1606121063 -104.6020431519 
23.1739463806 -105.0114517212 
23.1872901917 -105.4884185791 
23.2006397247 -106.2237625122 
23.2139987946 -106.9497070312 
23.2273712158 -107.8645172119 
23.2407455444 -109.4352340698 
23.2541255951 -110.3636779785 
23.2675151825 -108.1790542603 
23.2809123993 -105.7838363647 
23.2943153381 -104.2225646973 
23.3077278137 -102.8049087524 
23.3211555481 -101.7815170288 
23.3345813751 -101.5270996094 
23.3480167389 -101.6736526489 
23.3614616394 -101.6814498901 
23.3749122620 -101.2161712646 
23.3883705139 -100.6388168335 
23.4018421173 -100.3918762207 
23.4153175354 -100.4923858643 
23.4287986755 -100.5502471924 
23.4422893524 -100.2480697632 
23.4557857513 -100.0669631958 
23.4692916870 -100.2372207642 
23.4828033447 -100.7963104248 
23.4963302612 -101.7192840576 
23.5098590851 -102.9530868530 
23.5233955383 -104.2176666260 
23.5369396210 -104.9909744263 
23.5504913330 -104.6503601074 
23.5640506744 -104.1658554077 
23.5776195526 -104.0114822388 
23.5911998749 -104.2125091553 
23.6047840118 -104.2502746582 
23.6183738708 -103.5033416748 
23.6319732666 -102.3210067749 
23.6455802917 -102.0048065186 
23.6591949463 -102.3362503052 
23.6728229523 -102.4703750610 
23.6864528656 -102.0676193237 
23.7000904083 -101.5442886353 
23.7137374878 -101.4028930664 
23.7273902893 -102.1181793213 
23.7410526276 -103.5788879395 
23.7547206879 -104.6623611450 
23.7684059143 -105.1040191650 
23.7820911407 -104.5931777954 
23.7957839966 -103.5261917114 
23.8094844818 -102.6845169067 
23.8231925964 -102.4551773071 
23.8369102478 -102.8839035034 
23.8506412506 -103.0434265137 
23.8643741608 -102.5273056030 
23.8781147003 -101.7960281372 
23.8918628693 -101.0700531006 
23.9056186676 -99.9322814941 
23.9193820953 -99.2027282715 
23.9331550598 -99.4665985107 
23.9469413757 -100.3086700439 
23.9607295990 -101.1830978394 
23.9745254517 -101.8840789795 
23.9883289337 -102.8258514404 
24.0021400452 -103.5897827148 
24.0159606934 -103.6964950562 
24.0297889709 -103.5339202881 
24.0436306000 -103.3324890137 
24.0574741364 -103.3506240845 
24.0713253021 -103.6743316650 
24.0851860046 -103.5907821655 
24.0990524292 -102.8452911377 
24.1129283905 -101.9700393677 
24.1268177032 -101.5423355103 
24.1407089233 -101.7846450806 
24.1546096802 -102.3261871338 
24.1685161591 -102.6797714233 
24.1824321747 -103.0545959473 
24.1963558197 -103.3959732056 
24.2102870941 -102.9611053467 
24.2242336273 -101.6737136841 
24.2381820679 -100.8659667969 
24.2521362305 -100.7393188477 
24.2660999298 -101.1305694580 
24.2800712585 -101.4672164917 
24.2940521240 -101.4333343506 
24.3080463409 -101.6915359497 
24.3220424652 -102.4467620850 
24.3360462189 -103.3910446167 
24.3500576019 -103.9496917725 
24.3640785217 -103.6724700928 
24.3781070709 -103.3302383423 
24.3921432495 -103.2355651855 
24.4061927795 -103.3553771973 
24.4202461243 -103.5031738281 
24.4343070984 -103.4928741455 
24.4483737946 -103.5074539185 
24.4624519348 -103.5928192139 
24.4765357971 -103.5368957520 
24.4906349182 -103.1501846313 
24.5047359467 -102.8284835815 
24.5188465118 -102.7301025391 
24.5329627991 -102.6398086548 
24.5470886230 -102.5921783447 
24.5612220764 -102.7890319824 
24.5753631592 -103.1250076294 
24.5895195007 -103.4237823486 
24.6036777496 -103.2992095947 
24.6178436279 -102.6042022705 
24.6320190430 -102.4075775146 
24.6462001801 -102.9978637695 
24.6603908539 -103.8055191040 
24.6745891571 -103.9181365967 
24.6888027191 -102.8945770264 
24.7030181885 -101.7869796753 
24.7172412872 -101.0207519531 
24.7314739227 -100.8951110840 
24.7457122803 -101.1178588867 
24.7599601746 -100.8278732300 
24.7742233276 -100.3488159180 
24.7884883881 -100.3952865601 
24.8027610779 -100.9331130981 
24.8170413971 -101.3405456543 
24.8313293457 -101.8988037109 
24.8456268311 -102.8980636597 
24.8599319458 -103.7730255127 
24.8742523193 -104.3107757568 
24.8885746002 -104.3766632080 
24.9029045105 -103.2412109375 
24.9172439575 -101.8852920532 
24.9315891266 -101.0740661621 
24.9459438324 -100.6435012817 
24.9603137970 -101.0175781250 
24.9746856689 -102.2350769043 
24.9890651703 -103.0819396973 
25.0034542084 -103.3066635132 
25.0178508759 -103.4839401245 
25.0322551727 -103.9298324585 
25.0466670990 -104.1258468628 
25.0610961914 -104.0394058228 
25.0755252838 -104.0375366211 
25.0899620056 -103.9596557617 
25.1044082642 -103.4428787231 
25.1188621521 -102.8724136353 
25.1333255768 -102.6068649292 
25.1478042603 -102.3807907104 
25.1622829437 -101.7528610229 
25.1767711639 -100.8181381226 
25.1912670135 -100.4245681763 
25.2057704926 -100.7287826538 
25.2202835083 -101.3893661499 
25.2348041534 -102.2254714966 
25.2493419647 -103.1677474976 
25.2638797760 -104.3357620239 
25.2784252167 -105.7633132935 
25.2929801941 -105.4575271606 
25.3075428009 -104.0196762085 
25.3221149445 -102.7128372192 
25.3366947174 -101.7946624756 
25.3512897491 -101.7177886963 
25.3658847809 -102.3850402832 
25.3804912567 -103.6456909180 
25.3951034546 -104.2747268677 
25.4097251892 -104.0530090332 
25.4243564606 -103.7485198975 
25.4390010834 -103.9013824463 
25.4536476135 -104.3391036987 
25.4683036804 -104.5714263916 
25.4829673767 -104.2571868896 
25.4976406097 -104.0653762817 
25.5123214722 -104.4961776733 
25.5270099640 -105.5940856934 
25.5417137146 -106.2685394287 
25.5564212799 -105.7815551758 
25.5711345673 -104.7535018921 
25.5858592987 -103.9641647339 
25.6005897522 -103.2418670654 
25.6153297424 -101.9824295044 
25.6300849915 -100.8255844116 
25.6448421478 -100.2852096558 
25.6596088409 -100.3496246338 
25.6743831635 -101.0721817017 
25.6891651154 -101.8441009521 
25.7039566040 -102.8587493896 
25.7187557220 -104.0995635986 
25.7335700989 -104.5589447021 
25.7483863831 -103.6364059448 
25.7632122040 -102.5737609863 
25.7780456543 -102.5482635498 
25.7928886414 -103.8389511108 
25.8077392578 -105.4037933350 
25.8225975037 -105.0824813843 
25.8374729156 -103.9280166626 
25.8523502350 -103.7060928345 
25.8672351837 -104.1580200195 
25.8821277618 -104.0250473022 
25.8970298767 -102.8842468262 
25.9119415283 -102.2052764893 
25.9268684387 -102.2848739624 
25.9417953491 -103.0879364014 
25.9567317963 -104.0383987427 
25.9716777802 -104.9928054810 
25.9866313934 -105.2142105103 
26.0015926361 -105.1805114746 
26.0165634155 -105.8360214233 
26.0315513611 -107.3075561523 
26.0465393066 -108.1439437866 
26.0615367889 -107.4982299805 
26.0765419006 -106.0267181396 
26.0915546417 -104.4703674316 
26.1065788269 -103.1244430542 
26.1216163635 -102.3138809204 
26.1366577148 -101.8919906616 
26.1517047882 -102.2162399292 
26.1667633057 -103.1149139404 
26.1818294525 -104.7363281250 
26.1969032288 -105.9739379883 
26.2119865417 -105.7787628174 
26.2270870209 -104.7326583862 
26.2421875000 -103.9501495361 
26.2572975159 -103.8667526245 
26.2724151611 -104.2413024902 
26.2875423431 -104.5637283325 
26.3026771545 -104.7401885986 
26.3178291321 -104.9307785034 
26.3329811096 -105.2593002319 
26.3481445312 -105.4149093628 
26.3633136749 -105.2848358154 
26.3784923553 -104.9681777954 
26.3936805725 -104.5517501831 
26.4088783264 -104.1315841675 
26.4240913391 -103.7310638428 
26.4393043518 -103.4843139648 
26.4545269012 -103.1835556030 
26.4697589874 -103.0009231567 
26.4850006104 -103.0159301758 
26.5002498627 -103.1715927124 
26.5155067444 -103.6702041626 
26.5307807922 -104.3788375854 
26.5460567474 -104.3256835938 
26.5613422394 -103.6904373169 
26.5766353607 -103.3238983154 
26.5919361115 -103.3992691040 
26.6072483063 -103.6562042236 
26.6225738525 -104.0701141357 
26.6379032135 -104.2956542969 
26.6532402039 -104.2046661377 
26.6685867310 -103.9763641357 
26.6839408875 -103.8362350464 
26.6993045807 -103.8874969482 
26.7146778107 -104.3109054565 
26.7300662994 -104.9627609253 
26.7454566956 -105.4630813599 
26.7608566284 -106.1177215576 
26.7762641907 -106.7779388428 
26.7916812897 -106.5044097900 
26.8071079254 -105.0771255493 
26.8225498199 -103.1659317017 
26.8379936218 -101.4677810669 
26.8534450531 -100.5950698853 
26.8689079285 -100.5406188965 
26.8843765259 -101.4724960327 
26.8998565674 -102.8734970093 
26.9153442383 -104.0330810547 
26.9308490753 -104.6209793091 
26.9463558197 -105.0532226562 
26.9618701935 -105.3522949219 
26.9773941040 -105.2939987183 
26.9929275513 -105.0668487549 
27.0084686279 -105.4280624390 
27.0240268707 -106.2532272339 
27.0395870209 -106.7566680908 
27.0551548004 -106.6823043823 
27.0707321167 -106.5483932495 
27.0863189697 -106.2676315308 
27.1019134521 -105.3323974609 
27.1175193787 -103.6822814941 
27.1331405640 -102.7208557129 
27.1487617493 -103.0773620605 
27.1643943787 -104.2415542603 
27.1800346375 -104.6201705933 
27.1956844330 -103.5030364990 
27.2113418579 -102.4032897949 
27.2270088196 -102.1955490112 
27.2426929474 -102.5863876343 
27.2583789825 -103.1765289307 
27.2740726471 -104.0257492065 
27.2897777557 -104.3491973877 
27.3054904938 -103.0664901733 
27.3212108612 -101.9328689575 
27.3369503021 -102.0743713379 
27.3526897430 -103.4900436401 
27.3684387207 -105.0824432373 
27.3841972351 -105.5269088745 
27.3999633789 -105.5940551758 
27.4157390594 -105.8494186401 
27.4315242767 -106.2082672119 
27.4473266602 -106.2011947632 
27.4631290436 -105.1708908081 
27.4789428711 -103.4339904785 
27.4947643280 -102.3283309937 
27.5105953217 -102.4976043701 
27.5264339447 -103.6317443848 
27.5422897339 -104.7212066650 
27.5581493378 -105.0235595703 
27.5740165710 -105.2810287476 
27.5898914337 -105.7477111816 
27.6057777405 -105.3930740356 
27.6216716766 -104.5088195801 
27.6375751495 -104.1307296753 
27.6534957886 -104.4560470581 
27.6694183350 -105.3768692017 
27.6853504181 -106.1379623413 
27.7012901306 -105.4783325195 
27.7172393799 -104.1660995483 
27.7331981659 -103.3199615479 
27.7491664886 -102.9586791992 
27.7651519775 -102.6134796143 
27.7811374664 -102.3342514038 
27.7971324921 -102.1394805908 
27.8131370544 -101.3552017212 
27.8291511536 -100.3150177002 
27.8451747894 -100.2485122681 
27.8612155914 -102.3788070679 
27.8772563934 -100.5901870728 
27.8933067322 -97.3794326782 
27.9093685150 -97.7778778076 
27.9254379272 -101.5682983398 
27.9415149689 -106.6805114746 
27.9576034546 -105.4977340698 
27.9737091064 -104.4106597900 
27.9898147583 -103.4561462402 
28.0059299469 -103.1438980103 
28.0220546722 -103.4862823486 
28.0381889343 -104.4984664917 
28.0543327332 -105.3467941284 
28.0704936981 -105.0849456787 
28.0866565704 -104.9906921387 
28.1028270721 -105.2308120728 
28.1190090179 -105.7374496460 
28.1351985931 -106.6894989014 
28.1513977051 -106.8495330811 
28.1676063538 -105.5972824097 
28.1838321686 -104.4384231567 
28.2000598907 -104.0538101196 
28.2162971497 -104.0518951416 
28.2325420380 -104.2045059204 
28.2487983704 -104.7221984863 
28.2650623322 -105.5925521851 
28.2813453674 -106.5562973022 
28.2976284027 -107.3574066162 
28.3139209747 -107.3022842407 
28.3302230835 -106.6522293091 
28.3465347290 -106.1476211548 
28.3628559113 -105.8635025024 
28.3791866302 -105.8828353882 
28.3955345154 -106.4153747559 
28.4118843079 -106.8404159546 
28.4282436371 -106.0869750977 
28.4446105957 -104.5298995972 
28.4609889984 -103.1648788452 
28.4773750305 -102.6646881104 
28.4937725067 -103.1525726318 
28.5101852417 -104.1512451172 
28.5265998840 -104.9007263184 
28.5430259705 -105.6210632324 
28.5594596863 -107.0706329346 
28.5759029388 -108.4720153809 
28.5923557281 -108.5716934204 
28.6088275909 -107.8822250366 
28.6252994537 -107.2379760742 
28.6417808533 -106.9198150635 
28.6582717896 -107.2995300293 
28.6747722626 -108.3050460815 
28.6912822723 -108.4255676270 
28.7078018188 -106.9162292480 
28.7243385315 -105.2069854736 
28.7408771515 -104.0963668823 
28.7574253082 -103.6788940430 
28.7739830017 -103.5337524414 
28.7905502319 -103.6002960205 
28.8071269989 -104.2845230103 
28.8237209320 -105.3006820679 
28.8403167725 -105.8578567505 
28.8569221497 -105.8582382202 
28.8735370636 -105.6083679199 
28.8901615143 -105.8217163086 
28.9067974091 -106.5929794312 
28.9234409332 -107.0125274658 
28.9401016235 -105.8316345215 
28.9567642212 -104.5434341431 
28.9734363556 -104.0409698486 
28.9901180267 -104.2930450439 
29.0068111420 -104.8036956787 
29.0235118866 -105.4712600708 
29.0402297974 -106.3643493652 
29.0569515228 -107.0737457275 
29.0736808777 -107.5230636597 
29.0904216766 -107.8943252563 
29.1071701050 -107.6038589478 
29.1239299774 -105.7579574585 
29.1406974792 -104.1071624756 
29.1574840546 -103.4476776123 
29.1742725372 -104.0943450928 
29.1910705566 -105.3189697266 
29.2078781128 -106.4482879639 
29.2246952057 -107.4659729004 
29.2415218353 -107.5976333618 
29.2583580017 -106.0972518921 
29.2752113342 -104.9200973511 
29.2920665741 -104.4444503784 
29.3089332581 -104.3555297852 
29.3258075714 -104.5274581909 
29.3426933289 -104.8117218018 
29.3595886230 -104.6601943970 
29.3765010834 -104.4898376465 
29.3934135437 -104.7525253296 
29.4103374481 -104.6140441895 
29.4272708893 -103.5948791504 
29.4442157745 -102.5117263794 
29.4611682892 -102.1976165771 
29.4781303406 -102.8437881470 
29.4951114655 -103.8972930908 
29.5120944977 -104.6527404785 
29.5290870667 -104.7000122070 
29.5460891724 -104.5329589844 
29.5631008148 -104.1100997925 
29.5801219940 -103.7094039917 
29.5971603394 -103.9912261963 
29.6142024994 -105.5651855469 
29.6312541962 -107.2797241211 
29.6483135223 -108.1957550049 
29.6653842926 -108.0197296143 
29.6824645996 -107.4167556763 
29.6995563507 -107.0941925049 
29.7166633606 -106.9824752808 
29.7337741852 -106.7775955200 
29.7508926392 -106.5156097412 
29.7680225372 -106.5570144653 
29.7851619720 -106.9837646484 
29.8023128510 -106.9874267578 
29.8194713593 -105.9450759888 
29.8366489410 -104.5482559204 
29.8538284302 -104.3464965820 
29.8710174561 -105.4111709595 
29.8882160187 -107.5460433960 
29.9054241180 -108.7258834839 
29.9226436615 -108.8928909302 
29.9398803711 -108.4721679688 
29.9571189880 -106.9969406128 
29.9743671417 -105.7059020996 
29.9916248322 -104.9738845825 
30.0088939667 -104.9429626465 
30.0261707306 -104.9119415283 
30.0434589386 -104.9736099243 
30.0607662201 -105.1152496338 
30.0780735016 -105.3134460449 
30.0953922272 -105.5353012085 
30.1127204895 -105.7221984863 
30.1300582886 -105.8106079102 
30.1474056244 -105.7913513184 
30.1647720337 -105.6726608276 
30.1821403503 -105.4781951904 
30.1995182037 -105.2443923950 
30.2169055939 -105.0269317627 
30.2343044281 -104.8600845337 
30.2517127991 -104.7605361938 
30.2691307068 -104.7390365601 
30.2865676880 -104.8005371094 
30.3040046692 -104.9516830444 
30.3214530945 -105.1754379272 
30.3389110565 -105.4351959229 
30.3563804626 -105.7028961182 
30.3738574982 -105.9489288330 
30.3913555145 -106.1442642212 
30.4088535309 -106.2450714111 
30.4263610840 -106.2496566772 
30.4438800812 -106.1679458618 
30.4614086151 -106.0086975098 
30.4789466858 -105.7847137451 
30.4964962006 -105.5123443604 
30.5140647888 -105.2153549194 
30.5316333771 -104.9300003052 
30.5492115021 -104.6744537354 
30.5668010712 -104.4618225098 
30.5844001770 -104.3005447388 
30.6020107269 -104.1957702637 
30.6196308136 -104.1590270996 
30.6372680664 -104.1768264771 
30.6549091339 -104.2487792969 
30.6725578308 -104.3732681274 
30.6902198792 -104.5463409424 
30.7078895569 -104.7607879639 
30.7255706787 -104.9974594116 
30.7432689667 -105.2228851318 
30.7609710693 -105.4149475098 
30.7786827087 -105.5574417114 
30.7964038849 -105.6405334473 
30.8141345978 -105.6609725952 
30.8318767548 -105.6113052368 
30.8496284485 -105.5147857666 
30.8673992157 -105.3841171265 
30.8851718903 -105.2373123169 
30.9029541016 -105.0968322754 
30.9207477570 -104.9891281128 
30.9385509491 -104.9597396851 
30.9563655853 -105.0184783936 
30.9741973877 -105.1595611572 
30.9920310974 -105.3656768799 
31.0098762512 -105.6090850830 
31.0277290344 -105.8550262451 
31.0455951691 -106.0597686768 
31.0634689331 -106.1929473877 
31.0813560486 -106.2525711060 
31.0992603302 -106.2399139404 
31.1171646118 -106.1622314453 
31.1350822449 -106.0320739746 
31.1530094147 -105.8668823242 
31.1709461212 -105.6997833252 
31.1888923645 -105.5691070557 
31.2068595886 -105.5008621216 
31.2248268127 -105.5099945068 
31.2428054810 -105.5963745117 
31.2607936859 -105.7426223755 
31.2787933350 -105.9079742432 
31.2968025208 -106.0302200317 
31.3148231506 -106.0845031738 
31.3328609467 -106.0733795166 
31.3509006500 -106.0169754028 
31.3689517975 -105.9441757202 
31.3870143890 -105.8825073242 
31.4050846100 -105.8547973633 
31.4231681824 -105.8613281250 
31.4412593842 -105.9011688232 
31.4593715668 -105.9760437012 
31.4774856567 -106.0880584717 
31.4956092834 -106.2379379272 
31.5137424469 -106.4221801758 
31.5318870544 -106.6281127930 
31.5500431061 -106.8257751465 
31.5682163239 -106.9932022095 
31.5863933563 -107.1141281128 
31.6045799255 -107.1802520752 
31.6227760315 -107.1910400391 
31.6409835815 -107.1521835327 
31.6592025757 -107.0672912598 
31.6774311066 -106.9572372437 
31.6956787109 -106.8390045166 
31.7139282227 -106.7322158813 
31.7321872711 -106.6549301147 
31.7504577637 -106.6187744141 
31.7687397003 -106.6236114502 
31.7870311737 -106.6498794556 
31.8053417206 -106.6532974243 
31.8236541748 -106.6030502319 
31.8419761658 -106.4859695435 
31.8603096008 -106.3064270020 
31.8786544800 -106.0827484131 
31.8970088959 -105.8407974243 
31.9153747559 -105.6084823608 
31.9337596893 -105.4161300659 
31.9521465302 -105.2820434570 
31.9705429077 -105.2214965820 
31.9889507294 -105.2407608032 
32.0073699951 -105.3323593140 
32.0257987976 -105.4727325439 
32.0442390442 -105.6236038208 
32.0626945496 -105.7322235107 
32.0811576843 -105.7773666382 
32.0996284485 -105.7803955078 
32.1181106567 -105.7779083252 
32.1366043091 -105.8081970215 
32.1551055908 -105.8996887207 
32.1736297607 -106.0638275146 
32.1921539307 -106.2917480469 
32.2106895447 -106.5543441772 
32.2292366028 -106.8008956909 
32.2477912903 -106.9990081787 
32.2663574219 -107.1325378418 
32.2849388123 -107.2007141113 
32.3035354614 -107.2127380371 
32.3221359253 -107.1807708740 
32.3407440186 -107.1130065918 
32.3593635559 -107.0058746338 
32.3779983521 -106.8597869873 
32.3966369629 -106.6788253784 
32.4153022766 -106.4723968506 
32.4339637756 -106.2562637329 
32.4526405334 -106.0495758057 
32.4713249207 -105.8729095459 
32.4900207520 -105.7458572388 
32.5087280273 -105.6891174316 
32.5274429321 -105.7140655518 
32.5461807251 -105.8078231812 
32.5649223328 -105.9517517090 
32.5836715698 -106.1177673340 
32.6024322510 -106.2748031616 
32.6212043762 -106.3973007202 
32.6399841309 -106.4741973877 
32.6587867737 -106.5156326294 
32.6775932312 -106.5574798584 
32.6964073181 -106.6489791870 
32.7152328491 -106.8201675415 
32.7340698242 -107.0813446045 
32.7529144287 -107.4187316895 
32.7717742920 -107.7922439575 
32.7906532288 -108.1375808716 
32.8095321655 -108.3742599487 
32.8284225464 -108.4246292114 
32.8473243713 -108.2265014648 
32.8662376404 -107.8260269165 
32.8851585388 -107.3195953369 
32.9040946960 -106.7976913452 
32.9230499268 -106.3384323120 
32.9420051575 -105.9987945557 
32.9609718323 -105.8120803833 
32.9799499512 -105.7902221680 
32.9989395142 -105.9265975952 
33.0179367065 -106.1999130249 
33.0369567871 -106.5692062378 
33.0559806824 -106.9608840942 
33.0750122070 -107.3087921143 
33.0940551758 -107.5542068481 
33.1131095886 -107.6637573242 
33.1321754456 -107.6418609619 
33.1512527466 -107.5282287598 
33.1703491211 -107.3817214966 
33.1894493103 -107.2581329346 
33.2085571289 -107.1955108643 
33.2276763916 -107.2074432373 
33.2468109131 -107.2736358643 
33.2659530640 -107.3709564209 
33.2851142883 -107.4736862183 
33.3042793274 -107.5563735962 
33.3234558105 -107.5976028442 
33.3426399231 -107.5855636597 
33.3618392944 -107.5250015259 
33.3810462952 -107.4405059814 
33.4002685547 -107.3706665039 
33.4195060730 -107.3615493774 
33.4387512207 -107.4367294312 
33.4580039978 -107.5964202881 
33.4772682190 -107.8202667236 
33.4965438843 -108.0629882812 
33.5158271790 -108.2591781616 
33.5351333618 -108.3407135010 
33.5544433594 -108.2629241943 
33.5737648010 -108.0246887207 
33.5930938721 -107.6668243408 
33.6124343872 -107.2469177246 
33.6317901611 -106.8155822754 
33.6511535645 -106.4051284790 
33.6705360413 -106.0263137817 
33.6899223328 -105.6834564209 
33.7093200684 -105.3781204224 
33.7287292480 -105.1128692627 
33.7481498718 -104.8909301758 
33.7675819397 -104.7153472900 
33.7870254517 -104.5882339478 
33.8064880371 -104.5112228394 
33.8259506226 -104.4878311157 
33.8454284668 -104.5246047974 
33.8649139404 -104.6330108643 
33.8844146729 -104.8081283569 
33.9039230347 -105.0260772705 
33.9234542847 -105.2502899170 
33.9429855347 -105.4448776245 
33.9625282288 -105.5963134766 
33.9820823669 -105.7228240967 
34.0016479492 -105.8661651611 
34.0212249756 -106.0693817139 
34.0408134460 -106.3528060913 
34.0604248047 -106.6964950562 
34.0800361633 -107.0339355469 
34.0996551514 -107.2656402588 
34.1192893982 -107.2898864746 
34.1389350891 -107.1082687378 
34.1585922241 -106.8122024536 
34.1782684326 -106.5130462646 
34.1979484558 -106.3040313721 
34.2176361084 -106.2425613403 
34.2373390198 -106.3477783203 
34.2570533752 -106.6021270752 
34.2767753601 -106.9544525146 
34.2965126038 -107.3299484253 
34.3162689209 -107.6518325806 
34.3360252380 -107.8690948486 
34.3557968140 -107.9741134644 
34.3755760193 -107.9940185547 
34.3953704834 -107.9688415527 
34.4151725769 -107.9346618652 
34.4349899292 -107.9073028564 
34.4548263550 -107.8852233887 
34.4746627808 -107.8607864380 
34.4945106506 -107.8285293579 
34.5143737793 -107.7876358032 
34.5342445374 -107.7404403687 
34.5541305542 -107.6909713745 
34.5740356445 -107.6444854736 
34.5939407349 -107.6069107056 
34.6138572693 -107.5835037231 
34.6337890625 -107.5780715942 
34.6537284851 -107.5918579102 
34.6736831665 -107.6203536987 
34.6936454773 -107.6476974487 
34.7136306763 -107.6425628662 
34.7336196899 -107.5575637817 
34.7536163330 -107.3631744385 
34.7736282349 -107.0555572510 
34.7936477661 -106.6665115356 
34.8136825562 -106.2551727295 
34.8337364197 -105.8911514282 
34.8537902832 -105.6371459961 
34.8738594055 -105.5374069214 
34.8939399719 -105.6122436523 
34.9140319824 -105.8531951904 
34.9341316223 -106.2181549072 
34.9542465210 -106.6327896118 
34.9743804932 -107.0062026978 
34.9945182800 -107.2676620483 
35.0146675110 -107.4030990601 
35.0348281860 -107.4556961060 
35.0550003052 -107.4866790771 
35.0751838684 -107.5344085693 
35.0953903198 -107.5988769531 
35.1155967712 -107.6479110718 
35.1358146667 -107.6431579590 
35.1560440063 -107.5637283325 
35.1762847900 -107.4099884033 
35.1965408325 -107.1987304688 
35.2168045044 -106.9578018188 
35.2370910645 -106.7236862183 
35.2573814392 -106.5391769409 
35.2776794434 -106.4449081421 
35.2979927063 -106.4694290161 
35.3183135986 -106.6192321777 
35.3386497498 -106.8729171753 
35.3589973450 -107.1815567017 
35.3793640137 -107.4769515991 
35.3997344971 -107.6881256104 
35.4201164246 -107.7624359131 
35.4405136108 -107.6818313599 
35.4609184265 -107.4673004150 
35.4813346863 -107.1681594849 
35.5017738342 -106.8435821533 
35.5222129822 -106.5483627319 
35.5426673889 -106.3227539062 
35.5631332397 -106.1901092529 
35.5836067200 -106.1569824219 
35.6040954590 -106.2167205811 
35.6245956421 -106.3571166992 
35.6451187134 -106.5634231567 
35.6656417847 -106.8248519897 
35.6861763000 -107.1318511963 
35.7067222595 -107.4657974243 
35.7272834778 -107.7879791260 
35.7478523254 -108.0338897705 
35.7684440613 -108.1239089966 
35.7890396118 -108.0025939941 
35.8096466064 -107.6857223511 
35.8302650452 -107.2565307617 
35.8508949280 -106.8147735596 
35.8715362549 -106.4348449707 
35.8921890259 -106.1553192139 
35.9128646851 -105.9888153076 
35.9335403442 -105.9339523315 
35.9542312622 -105.9822006226 
35.9749336243 -106.1195907593 
35.9956474304 -106.3258895874 
36.0163726807 -106.5760803223 
36.0371170044 -106.8457489014 
36.0578689575 -107.1141738892 
36.0786285400 -107.3638305664 
36.0994033813 -107.5759353638 
36.1201858521 -107.7292022705 
36.1409835815 -107.8028945923 
36.1617927551 -107.7825622559 
36.1826248169 -107.6690979004 
36.2034568787 -107.4885864258 
36.2243003845 -107.2927780151 
36.2451591492 -107.1457061768 
36.2660255432 -107.0997238159 
36.2869071960 -107.1723709106 
36.3078002930 -107.3321151733 
36.3287162781 -107.5015029907 
36.3496322632 -107.5881500244 
36.3705635071 -107.5401763916 
36.3915023804 -107.3821792603 
36.4124565125 -107.1929931641 
36.4334220886 -107.0493316650 
36.4544067383 -106.9882278442 
36.4753990173 -107.0057525635 
36.4963989258 -107.0761108398 
36.5174140930 -107.1746673584 
36.5384368896 -107.2917556763 
36.5594749451 -107.4318923950 
36.5805244446 -107.5996322632 
36.6015968323 -107.7814254761 
36.6226730347 -107.9310073853 
36.6437568665 -107.9736862183 
36.6648559570 -107.8405990601 
36.6859664917 -107.5219421387 
36.7070884705 -107.0858688354 
36.7282333374 -106.6385345459 
36.7493820190 -106.2702941895 
36.7705421448 -106.0287857056 
36.7917137146 -105.9203643799 
36.8128967285 -105.9247436523 
36.8340911865 -106.0067672729 
36.8553009033 -106.1625900269 
36.8765296936 -106.3911132812 
36.8977622986 -106.7090835571 
36.9190063477 -107.1285476685 
36.9402656555 -107.6367187500 
36.9615325928 -108.1819305420 
36.9828147888 -108.6754989624 
37.0041084290 -109.0243072510 
37.0254249573 -109.1873931885 
37.0467414856 -109.2028808594 
37.0680732727 -109.1525115967 
37.0894165039 -109.1078338623 
37.1107711792 -109.1039199829 
37.1321372986 -109.1426467896 
37.1535263062 -109.2106399536 
37.1749191284 -109.2958984375 
37.1963233948 -109.3912429810 
37.2177391052 -109.4856338501 
37.2391700745 -109.5568695068 
37.2606086731 -109.5764999390 
37.2820625305 -109.5230178833 
37.3035392761 -109.3898010254 
37.3250198364 -109.1812210083 
37.3465080261 -108.9049224854 
37.3680114746 -108.5693283081 
37.3895263672 -108.1864166260 
37.4110565186 -107.7752532959 
37.4326057434 -107.3632431030 
37.4541587830 -106.9832153320 
37.4757232666 -106.6679763794 
37.4972991943 -106.4462966919 
37.5188903809 -106.3427581787 
37.5404930115 -106.3786087036 
37.5621070862 -106.5688858032 
37.5837440491 -106.9129714966 
37.6053848267 -107.3792266846 
37.6270370483 -107.8891830444 
37.6487007141 -108.4309692383 
37.6703796387 -108.5142211914 
37.6920661926 -108.2573318481 
37.7137794495 -107.8468170166 
37.7354927063 -107.3590011597 
37.7572212219 -106.8713912964 
37.7789611816 -106.4611816406 
37.8007125854 -106.1940994263 
37.8224754333 -106.1129913330 
37.8442535400 -106.2328033447 
37.8660545349 -106.5404739380 
37.8878555298 -106.9966354370 
37.9096717834 -107.5384063721 
37.9314994812 -108.0851669312 
37.9533386230 -108.5525665283 
37.9751892090 -108.8782577515 
37.9970550537 -109.0489807129 
38.0189437866 -109.1062240601 
38.0408325195 -109.1225509644 
38.0627365112 -109.1682815552 
38.0846519470 -109.2876052856 
38.1065788269 -109.4845275879 
38.1285209656 -109.7129364014 
38.1504859924 -109.8767623901 
38.1724510193 -109.8625030518 
38.1944274902 -109.6112899780 
38.2164192200 -109.1726379395 
38.2384223938 -108.6735458374 
38.2604408264 -108.2411193848 
38.2824707031 -107.9530258179 
38.3045234680 -107.8262100220 
38.3265762329 -107.8226318359 
38.3486442566 -107.8705596924 
38.3707237244 -107.8157119751 
38.3928146362 -107.7164688110 
38.4149208069 -107.6456146240 
38.4370498657 -107.6602706909 
38.4591827393 -107.7752227783 
38.4813270569 -107.9583816528 
38.5034828186 -108.1500396729 
38.5256500244 -108.2981491089 
38.5478324890 -108.3875427246 
38.5700263977 -108.4408035278 
38.5922470093 -108.4967880249 
38.6144676208 -108.5882110596 
38.6366996765 -108.7274932861 
38.6589431763 -108.8986816406 
38.6812019348 -109.0576171875 
38.7034759521 -109.1484451294 
38.7257690430 -109.1321182251 
38.7480659485 -109.0020523071 
38.7703781128 -108.7817153931 
38.7926979065 -108.5207290649 
38.8150367737 -108.2005996704 
38.8373832703 -108.0440292358 
38.8597450256 -108.0272140503 
38.8821296692 -108.0126876831 
38.9045181274 -107.9462432861 
38.9269180298 -107.8052291870 
38.9493293762 -107.6083450317 
38.9717559814 -107.4045486450 
38.9941940308 -107.2538528442 
39.0166473389 -107.2084350586 
39.0391235352 -107.2961883545 
39.0615997314 -107.5065689087 
39.0840911865 -107.7796401978 
39.1065940857 -108.0067214966 
39.1291084290 -108.0625000000 
39.1516380310 -107.8738555908 
39.1741943359 -107.2229766846 
39.1967468262 -106.5397949219 
39.2193145752 -106.2395324707 
39.2418975830 -106.1389541626 
39.2644920349 -106.2524490356 
39.2870979309 -106.5588912964 
39.3097190857 -107.0008010864 
39.3323631287 -107.4814071655 
39.3550109863 -107.8721923828 
39.3776702881 -108.0530853271 
39.4003410339 -107.9852142334 
39.4230270386 -107.7458724976 
39.4457244873 -107.4698181152 
39.4684486389 -107.2683715820 
39.4911727905 -107.1973114014 
39.5139122009 -107.3459548950 
39.5366630554 -107.6628952026 
39.5594253540 -107.9183044434 
39.5822029114 -108.1866607666 
39.6049919128 -108.4788970947 
39.6278076172 -108.8035202026 
39.6506233215 -109.1345291138 
39.6734542847 -109.3957977295 
39.6962966919 -109.4889755249 
39.7191543579 -109.3676147461 
39.7420234680 -109.0889282227 
39.7649040222 -108.7750549316 
39.7878112793 -108.5345001221 
39.8107185364 -108.4251174927 
39.8336410522 -108.5231781006 
39.8565750122 -108.6466674805 
39.8795242310 -108.7575073242 
39.9024848938 -108.8383331299 
39.9254722595 -108.8951492310 
39.9484596252 -108.9412689209 
39.9714622498 -108.9822311401 
39.9944763184 -109.0141296387 
40.0175018311 -109.0351028442 
40.0405426025 -109.0593109131 
40.0635986328 -109.1199111938 
40.0866775513 -109.3666381836 
40.1097564697 -109.7659759521 
40.1328506470 -110.0071029663 
40.1559562683 -110.0537796021 
40.1790771484 -109.8011779785 
40.2022132874 -109.3014297485 
40.2253723145 -108.7309799194 
40.2485313416 -108.2547149658 
40.2717056274 -107.9550857544 
40.2948913574 -107.8359222412 
40.3180923462 -107.8466415405 
40.3413085938 -107.9365768433 
40.3645324707 -107.9737319946 
40.3877868652 -107.9620895386 
40.4110412598 -107.9603576660 
40.4343070984 -107.9848480225 
40.4575881958 -108.0220031738 
40.4808845520 -108.0408859253 
40.5041923523 -108.0205764771 
40.5275230408 -107.9714660645 
40.5508575439 -107.9324111938 
40.5742034912 -107.9938964844 
40.5975685120 -108.2093200684 
40.6209411621 -108.4263534546 
40.6443290710 -108.6629257202 
40.6677322388 -108.9035720825 
40.6911582947 -109.1496734619 
40.7145881653 -109.4094619751 
40.7380294800 -109.6863479614 
40.7614860535 -109.9735031128 
40.7849540710 -110.3752136230 
40.8084373474 -110.6699447632 
40.8319320679 -110.7181167603 
40.8554534912 -110.6206207275 
40.8789787292 -110.3991317749 
40.9025154114 -110.1155166626 
40.9260635376 -109.8446426392 
40.9496307373 -109.6464004517 
40.9732055664 -109.5497055054 
40.9968070984 -109.5867919922 
41.0204124451 -109.7280044556 
41.0440330505 -109.8301773071 
41.0676651001 -109.8999710083 
41.0913085938 -109.9135284424 
41.1149673462 -109.8547134399 
41.1386413574 -109.7255020142 
41.1623382568 -109.5538940430 
41.1860389709 -109.3856811523 
41.2097511292 -109.2313842773 
41.2334785461 -109.1830215454 
41.2572212219 -109.1678619385 
41.2809753418 -109.1113281250 
41.3047561646 -108.9949340820 
41.3285369873 -108.8376922607 
41.3523330688 -108.6853866577 
41.3761444092 -108.5887756348 
41.3999671936 -108.6414337158 
41.4238014221 -108.9122772217 
41.4476547241 -109.1947631836 
41.4715309143 -109.4760208130 
41.4954071045 -109.6714706421 
41.5192985535 -109.7158432007 
41.5432052612 -109.6020431519 
41.5671234131 -109.3869552612 
41.5910568237 -109.0595397949 
41.6150169373 -108.8494949341 
41.6389770508 -108.7899169922 
41.6629524231 -108.7616271973 
41.6869392395 -108.7416687012 
41.7109413147 -108.7208328247 
41.7349586487 -108.7020645142 
41.7589874268 -108.6865463257 
41.7830429077 -108.6665954590 
41.8070983887 -108.6281585693 
41.8311691284 -108.5578231812 
41.8552551270 -108.4477844238 
41.8793563843 -108.2881240845 
41.9034690857 -108.0729064941 
41.9275932312 -107.8158264160 
41.9517478943 -107.4671783447 
41.9759025574 -107.3295440674 
42.0000686646 -107.4735717773 
42.0242500305 -107.8205795288 
42.0484466553 -108.3303604126 
42.0726585388 -108.8975830078 
42.0968933105 -109.3661651611 
42.1211318970 -109.5982971191 
42.1453857422 -109.4502258301 
42.1696510315 -109.3129882812 
42.1939315796 -109.2754058838 
42.2182235718 -109.3671417236 
42.2425308228 -109.5697250366 
42.2668647766 -109.8389053345 
42.2912025452 -110.2614517212 
42.3155517578 -110.6365737915 
42.3399162292 -110.8133010864 
42.3642959595 -110.8900375366 
42.3886871338 -110.8203582764 
42.4131050110 -110.5876998901 
42.4375228882 -110.0296249390 
42.4619598389 -109.4816284180 
42.4864082336 -109.2259902954 
42.5108680725 -109.0921936035 
42.5353469849 -109.0709228516 
42.5598373413 -109.1206436157 
42.5843544006 -109.1699218750 
42.6088714600 -109.0477905273 
42.6334037781 -108.6608657837 
42.6579513550 -108.3060989380 
42.6825141907 -107.9926910400 
42.7070884705 -107.7960586548 
42.7316780090 -107.7543487549 
42.7562942505 -107.9905166626 
42.7809104919 -108.4554824829 
42.8055419922 -108.8533401489 
42.8301887512 -109.2812347412 
42.8548507690 -109.7146530151 
42.8795242310 -110.1223983765 
42.9042243958 -110.5979080200 
42.9289283752 -110.9238662720 
42.9536437988 -111.0794601440 
42.9783744812 -111.2211227417 
43.0031204224 -111.3385467529 
43.0278816223 -111.3922882080 
43.0526542664 -111.2454223633 
43.0774574280 -110.8692016602 
43.1022567749 -110.5270690918 
43.1270751953 -110.1705169678 
43.1519050598 -109.8282470703 
43.1767539978 -109.5282592773 
43.2016105652 -109.2425460815 
43.2264976501 -109.1649780273 
43.2513885498 -109.2148590088 
43.2762908936 -109.2600250244 
43.3012084961 -109.2265548706 
43.3261375427 -109.0844421387 
43.3510856628 -108.7571640015 
43.3760452271 -108.5038070679 
43.4010314941 -108.4792098999 
43.4260215759 -108.5923385620 
43.4510231018 -108.8294525146 
43.4760398865 -109.3264083862 
43.5010719299 -109.8429412842 
43.5261192322 -110.1162948608 
43.5511932373 -110.3064880371 
43.5762672424 -110.4141006470 
43.6013603210 -110.4614181519 
43.6264648438 -110.5055618286 
43.6515808105 -110.5917205811 
43.6767158508 -110.6597976685 
43.7018623352 -110.6623992920 
43.7270355225 -110.5219039917 
43.7522125244 -109.9793090820 
43.7774047852 -109.2996902466 
43.8026123047 -108.9172210693 
43.8278312683 -108.6826934814 
43.8530654907 -108.6179962158 
43.8783149719 -108.8049163818 
43.9035911560 -109.1538467407 
43.9288711548 -109.3984298706 
43.9541625977 -109.6086730957 
43.9794692993 -109.7882080078 
44.0047912598 -110.0693359375 
44.0301284790 -110.4297485352 
44.0554924011 -110.7098999023 
44.0808563232 -110.9589004517 
44.1062393188 -111.1008834839 
44.1316337585 -111.0759582520 
44.1570434570 -110.7107238770 
44.1824684143 -110.2014465332 
44.2079048157 -109.9028015137 
44.2333717346 -109.6926193237 
44.2588386536 -109.5646209717 
44.2843246460 -109.4778137207 
44.3098220825 -109.4600448608 
44.3353309631 -109.4827880859 
44.3608589172 -109.5098114014 
44.3864135742 -109.4729309082 
44.4119682312 -109.3024673462 
44.4375419617 -109.1264038086 
44.4631271362 -108.9704284668 
44.4887275696 -108.8949966431 
44.5143432617 -109.0190353394 
44.5399742126 -109.3364562988 
44.5656280518 -109.5525360107 
44.5912895203 -109.6452102661 
44.6169624329 -109.5594787598 
44.6426544189 -109.1792297363 
44.6683578491 -108.7767715454 
44.6940765381 -108.6022109985 
44.7198219299 -108.5264053345 
44.7455711365 -108.5312042236 
44.7713317871 -108.6082763672 
44.7971115112 -108.6759719849 
44.8229026794 -108.7023925781 
44.8487129211 -108.7402648926 
44.8745346069 -108.8912582397 
44.9003829956 -109.1653594971 
44.9262351990 -109.3978729248 
44.9521026611 -109.6123504639 
44.9779853821 -109.7622146606 
45.0038833618 -109.8215866089 
45.0297927856 -109.7611541748 
45.0557212830 -109.6840438843 
45.0816764832 -109.5909347534 
45.1076316833 -109.3815612793 
45.1336021423 -109.0686798096 
45.1595916748 -108.8049087524 
45.1855926514 -108.5502090454 
45.2116088867 -108.3582229614 
45.2376518250 -108.2890472412 
45.2636985779 -108.4564361572 
45.2897605896 -108.6843795776 
45.3158378601 -108.9357376099 
45.3419265747 -109.2180862427 
45.3680343628 -109.3526229858 
45.3941574097 -109.3819580078 
45.4203033447 -109.4143142700 
45.4464569092 -109.5088272095 
45.4726219177 -109.6431350708 
45.4988059998 -109.7518310547 
45.5250015259 -109.8804473877 
45.5512123108 -110.0328063965 
45.5774536133 -110.2589645386 
45.6036949158 -110.3774566650 
45.6299514771 -110.3344879150 
45.6562271118 -110.2321548462 
45.6825141907 -110.1459045410 
45.7088165283 -110.2713012695 
45.7351341248 -110.5032196045 
45.7614784241 -110.7767791748 
45.7878265381 -111.0636825562 
45.8141899109 -111.1187362671 
45.8405685425 -111.0164108276 
45.8669624329 -110.8609008789 
45.8933715820 -110.6572799683 
45.9197959900 -110.6169509888 
45.9462471008 -110.7636260986 
45.9727020264 -111.0623855591 
45.9991722107 -111.7686004639 
46.0256576538 -112.6211624146 
46.0521545410 -113.0872192383 
46.0786705017 -113.2954483032 
46.1052169800 -112.9282302856 
46.1317596436 -112.1209716797 
46.1583213806 -111.5382003784 
46.1848983765 -111.0719604492 
46.2114906311 -110.7114639282 
46.2380981445 -110.6804656982 
46.2647209167 -110.8119506836 
46.2913703918 -110.9666671753 
46.3180236816 -111.0099334717 
46.3446922302 -110.7190780640 
46.3713760376 -110.3399200439 
46.3980751038 -109.9169464111 
46.4247894287 -109.3610534668 
46.4515342712 -109.0131149292 
46.4782791138 -108.9716491699 
46.5050392151 -109.2335891724 
46.5318145752 -109.7820434570 
46.5586090088 -110.2625579834 
46.5854148865 -110.7542572021 
46.6122360229 -111.3323364258 
46.6390876770 -111.5925140381 
46.6659393311 -111.4958267212 
46.6928100586 -111.2343826294 
46.7196960449 -110.7026901245 
46.7465934753 -110.2129898071 
46.7735099792 -109.9677429199 
46.8004531860 -109.7995452881 
46.8274002075 -109.7193756104 
46.8543624878 -109.8478622437 
46.8813400269 -110.0933380127 
46.9083328247 -110.6285476685 
46.9353408813 -111.1230545044 
46.9623641968 -111.2186660767 
46.9894180298 -111.0768280029 
47.0164718628 -110.6103668213 
47.0435409546 -110.1834106445 
47.0706291199 -110.0216445923 
47.0977287292 -109.9580535889 
47.1248474121 -109.9825286865 
47.1519813538 -110.0560226440 
47.1791419983 -110.1234359741 
47.2063064575 -110.2930374146 
47.2334861755 -110.5612182617 
47.2606811523 -110.7685012817 
47.2878952026 -110.9122924805 
47.3151206970 -110.8219604492 
47.3423767090 -110.4346160889 
47.3696365356 -110.0928421021 
47.3969078064 -109.6609802246 
47.4241981506 -109.3910598755 
47.4515037537 -109.3204803467 
47.4788246155 -109.3189926147 
47.5061607361 -109.4181137085 
47.5335273743 -109.5792312622 
47.5608978271 -109.6948547363 
47.5882797241 -109.8062438965 
47.6156806946 -109.7915725708 
47.6430969238 -109.6763153076 
47.6705284119 -109.4054870605 
47.6979866028 -109.1711349487 
47.7254524231 -109.1343994141 
47.7529296875 -109.2367630005 
47.7804260254 -109.6600875854 
47.8079338074 -110.2696228027 
47.8354606628 -110.6776809692 
47.8630027771 -111.0345687866 
47.8905754089 -111.0105743408 
47.9181480408 -110.7848892212 
47.9457397461 -110.3638458252 
47.9733428955 -110.0326538086 
48.0009651184 -109.9334411621 
48.0286026001 -109.9485092163 
48.0562705994 -110.1988372803 
48.0839385986 -110.6434783936 
48.1116256714 -111.0033874512 
48.1393241882 -111.4448699951 
48.1670417786 -111.6224822998 
48.1947746277 -111.5104370117 
48.2225265503 -111.0793685913 
48.2503051758 -110.5240097046 
48.2780838013 -110.1443862915 
48.3058815002 -109.6985015869 
48.3336944580 -109.4655532837 
48.3615226746 -109.4675445557 
48.3893699646 -109.5663909912 
48.4172286987 -109.7954635620 
48.4451217651 -109.9853973389 
48.4730148315 -110.0348968506 
48.5009231567 -110.0067062378 
48.5288505554 -109.9487152100 
48.5567893982 -109.9547653198 
48.5847473145 -110.1351242065 
48.6127357483 -110.5231781006 
48.6407241821 -110.8907241821 
48.6687316895 -111.4405441284 
48.6967506409 -111.7936019897 
48.7247924805 -111.7677688599 
48.7528457642 -111.3171691895 
48.7809143066 -110.6511383057 
48.8090171814 -110.2001190186 
48.8371200562 -109.6670608521 
48.8652381897 -109.3115234375 
48.8933715820 -109.1822814941 
48.9215240479 -109.1478195190 
48.9496917725 -109.2694625854 
48.9778900146 -109.4363784790 
49.0060882568 -109.7540664673 
49.0343055725 -110.1249237061 
49.0625381470 -110.4361190796 
49.0907859802 -111.0809478760 
49.1190490723 -111.9019699097 
49.1473312378 -112.4197235107 
49.1756439209 -112.7714157104 
49.2039566040 -112.5726318359 
49.2322883606 -112.1957778931 
49.2606353760 -111.5656280518 
49.2889976501 -111.0101013184 
49.3173751831 -110.7082366943 
49.3457717896 -110.3679580688 
49.3741950989 -110.1176376343 
49.4026260376 -109.9772033691 
49.4310684204 -109.7763366699 
49.4595298767 -109.6241149902 
49.4880065918 -109.6105651855 
49.5165023804 -109.8289108276 
49.5450248718 -110.3287811279 
49.5735511780 -110.8109207153 
49.6020927429 -111.5321197510 
49.6306533813 -112.0383300781 
49.6592292786 -112.1662979126 
49.6878204346 -112.1829986572 
49.7164306641 -112.1164169312 
49.7450714111 -112.0179367065 
49.7737121582 -111.7817993164 
49.8023681641 -111.4824142456 
49.8310432434 -111.1370849609 
49.8597373962 -110.8202133179 
49.8884429932 -110.6777420044 
49.9171829224 -110.6399459839 
49.9459228516 -110.7823028564 
49.9746780396 -110.9645767212 
50.0034523010 -111.2708740234 
50.0322456360 -111.5511703491 
50.0610504150 -111.6971817017 
50.0898742676 -111.8108444214 
50.1187286377 -111.7662658691 
50.1475868225 -111.6284179688 
50.1764602661 -111.3644332886 
50.2053489685 -111.1439666748 
50.2342567444 -111.0079193115 
50.2631797791 -110.9102554321 
50.2921333313 -110.8625564575 
50.3210906982 -110.8159637451 
50.3500633240 -110.7654724121 
50.3790550232 -110.6950607300 
50.4080619812 -110.5173492432 
50.4370841980 -110.3524932861 
50.4661254883 -110.3408355713 
50.4951934814 -110.5763015747 
50.5242691040 -111.0468139648 
50.5533599854 -111.5789566040 
50.5824661255 -111.9022064209 
50.6115913391 -111.8834533691 
50.6407318115 -111.6357269287 
50.6698875427 -111.4100494385 
50.6990776062 -111.3910751343 
50.7282676697 -111.5859146118 
50.7574729919 -111.8789215088 
50.7867012024 -112.0287017822 
50.8159408569 -111.9889144897 
50.8451995850 -111.9033355713 
50.8744888306 -111.8161697388 
50.9037818909 -111.7766876221 
50.9330902100 -111.7096481323 
50.9624137878 -111.5943603516 
50.9917564392 -111.5344772339 
51.0211181641 -111.5921325684 
51.0504951477 -111.8190917969 
51.0799026489 -112.0292282104 
51.1093101501 -112.2835769653 
51.1387367249 -112.4158859253 
51.1681823730 -112.4070053101 
51.1976432800 -112.3250274658 
51.2271232605 -112.2507019043 
51.2566299438 -112.1596832275 
51.2861442566 -112.0914764404 
51.3156738281 -111.9650726318 
51.3452186584 -111.7285461426 
51.3747825623 -111.5324096680 
51.4043617249 -111.3690795898 
51.4339599609 -111.4758529663 
51.4635848999 -111.9337310791 
51.4932174683 -112.5069427490 
51.5228652954 -112.7858200073 
51.5525321960 -112.8367691040 
51.5822143555 -112.5584564209 
51.6119117737 -112.1086654663 
51.6416435242 -111.6998214722 
51.6713790894 -111.5108261108 
51.7011299133 -111.4447097778 
51.7308959961 -111.6516952515 
51.7606811523 -112.1913528442 
51.7904853821 -112.8748855591 
51.8203048706 -113.2317276001 
51.8501548767 -113.2315826416 
51.8800086975 -112.6443481445 
51.9098777771 -111.7309188843 
51.9397659302 -110.9615631104 
51.9696731567 -110.6474304199 
51.9995956421 -110.5712280273 
52.0295333862 -110.8595275879 
52.0595054626 -111.3786468506 
52.0894813538 -111.8432540894 
52.1194725037 -112.1063003540 
52.1494827271 -112.3112640381 
52.1795082092 -112.4597625732 
52.2095489502 -112.6445465088 
52.2396240234 -112.7159118652 
52.2697029114 -112.7079467773 
52.2997970581 -112.7898864746 
52.3299102783 -112.9438781738 
52.3600425720 -113.1517868042 
52.3901901245 -113.0854721069 
52.4203529358 -112.6620254517 
52.4505500793 -112.2983627319 
52.4807510376 -112.3424301147 
52.5109672546 -112.6911621094 
52.5411987305 -112.9474487305 
52.5714530945 -112.9828109741 
52.6017227173 -112.6056518555 
52.6320228577 -112.0273132324 
52.6623268127 -111.5704193115 
52.6926460266 -111.3769683838 
52.7229881287 -111.3652801514 
52.7533416748 -111.4032058716 
52.7837181091 -111.3463592529 
52.8141098022 -111.0909652710 
52.8445320129 -110.6923065186 
52.8749580383 -110.3800811768 
52.9054031372 -110.3547439575 
52.9358634949 -110.6055374146 
52.9663429260 -110.9163436890 
52.9968376160 -111.4308853149 
53.0273513794 -111.8841705322 
53.0578994751 -112.2348327637 
53.0884475708 -112.5425720215 
53.1190147400 -112.7182388306 
53.1495971680 -112.7333755493 
53.1801986694 -112.6381912231 
53.2108192444 -112.5458679199 
53.2414703369 -112.4824295044 
53.2721252441 -112.3160400391 
53.3027992249 -112.0675582886 
53.3334884644 -111.8256530762 
53.3641967773 -111.7150878906 
53.3949241638 -111.8173141479 
53.4256668091 -111.9902191162 
53.4564399719 -111.9825134277 
53.4872207642 -111.7213821411 
53.5180168152 -111.3301696777 
53.5488319397 -111.0525741577 
53.5796623230 -110.9965820312 
53.6105117798 -111.0871582031 
53.6413955688 -111.2790985107 
53.6722793579 -111.4616851807 
53.7031822205 -111.5777053833 
53.7341041565 -111.7027587891 
53.7650413513 -111.9664306641 
53.7959976196 -112.4000549316 
53.8269729614 -112.7954711914 
53.8579788208 -112.9141540527 
53.8889884949 -112.8609390259 
53.9200172424 -112.8114166260 
53.9510612488 -112.8070983887 
53.9821243286 -112.8231964111 
54.0132064819 -112.7218780518 
54.0443191528 -112.5248489380 
54.0754356384 -112.4170303345 
54.1065711975 -112.5400619507 
54.1377258301 -112.9432220459 
54.1688957214 -113.3845443726 
54.2000846863 -113.5424346924 
54.2312927246 -113.4538040161 
54.2625312805 -113.2706909180 
54.2937736511 -113.0523757935 
54.3250350952 -112.6898345947 
54.3563117981 -112.2568969727 
54.3876113892 -111.9436874390 
54.4189262390 -111.8476028442 
54.4502563477 -111.9749908447 
54.4816246033 -112.1587753296 
54.5129928589 -112.2556228638 
54.5443801880 -112.3364715576 
54.5757827759 -112.3848648071 
54.6072082520 -112.4578552246 
54.6386489868 -112.5918426514 
54.6701240540 -112.7817687988 
54.7015991211 -112.9312057495 
54.7330970764 -112.8885192871 
54.7646102905 -112.6311569214 
54.7961425781 -112.1259994507 
54.8276901245 -111.5475082397 
54.8592605591 -111.1258392334 
54.8908615112 -111.0312271118 
54.9224662781 -111.4229965210 
54.9540901184 -112.1442260742 
54.9857292175 -112.9755020142 
55.0173873901 -113.6419601440 
55.0490646362 -113.8371505737 
55.0807762146 -113.6041259766 
55.1124916077 -112.9408645630 
55.1442222595 -112.1721572876 
55.1759719849 -111.5899963379 
55.2077407837 -111.3857879639 
55.2395286560 -111.7445068359 
55.2713356018 -112.4955520630 
55.3031730652 -113.2976913452 
55.3350143433 -113.6682739258 
55.3668746948 -113.2905349731 
55.3987541199 -112.5792388916 
55.4306488037 -111.7816085815 
55.4625663757 -111.1069183350 
55.4945144653 -110.6271209717 
55.5264663696 -110.3248214722 
55.5584373474 -110.2659606934 
55.5904273987 -110.4342880249 
55.6224327087 -110.7513275146 
55.6544609070 -110.7264633179 
55.6865043640 -109.4189376831 
55.7185821533 -107.4214401245 
55.7506637573 -105.5499114990 
55.7827606201 -104.4589157104 
55.8148803711 -104.4390106201 
55.8470153809 -105.3164672852 
55.8791732788 -107.0578918457 
55.9113464355 -109.2000045776 
55.9435539246 -110.7248764038 
55.9757652283 -111.6937789917 
56.0079917908 -112.0811996460 
56.0402412415 -112.3525238037 
56.0725059509 -112.4571914673 
56.1047897339 -112.4267730713 
56.1371116638 -112.4250488281 
56.1694335938 -112.4949722290 
56.2017745972 -112.5479202271 
56.2341308594 -112.5043334961 
56.2665100098 -112.3853149414 
56.2989082336 -112.1390991211 
56.3313217163 -111.7539825439 
56.3637733459 -111.3158111572 
56.3962249756 -111.0559616089 
56.4286956787 -111.1985778809 
56.4611854553 -111.6556091309 
56.4936943054 -112.2392959595 
56.5262222290 -112.6110153198 
56.5587844849 -112.3867721558 
56.5913467407 -111.8901824951 
56.6239318848 -111.3982162476 
56.6565322876 -111.0093917847 
56.6891555786 -110.7443466187 
56.7217941284 -110.6472549438 
56.7544555664 -110.6847457886 
56.7871475220 -110.8747253418 
56.8198432922 -111.1814727783 
56.8525581360 -111.6111373901 
56.8852920532 -112.0890274048 
56.9180450439 -112.5118942261 
56.9508171082 -112.9163818359 
56.9836082458 -112.9712295532 
57.0164337158 -112.5727691650 
57.0492630005 -111.8851318359 
57.0821075439 -111.1930847168 
57.1149749756 -110.7625579834 
57.1478614807 -110.6855926514 
57.1807632446 -110.8012008667 
57.2137031555 -111.0266342163 
57.2466430664 -111.3936538696 
57.2796058655 -111.6863250732 
57.3125839233 -111.9006576538 
57.3455848694 -112.0095748901 
57.3786010742 -112.0518417358 
57.4116401672 -112.1222076416 
57.4447097778 -112.2336349487 
57.4777870178 -112.3323745728 
57.5108795166 -112.4572906494 
57.5439910889 -112.8991012573 
57.5771255493 -113.4620056152 
57.6102752686 -113.8268966675 
57.6434631348 -113.6464920044 
57.6766510010 -112.9336166382 
57.7098579407 -112.2699737549 
57.7430877686 -111.9870147705 
57.7763328552 -112.1303329468 
57.8096008301 -112.4003829956 
57.8428840637 -112.5245285034 
57.8762054443 -112.5100936890 
57.9095268250 -112.4799575806 
57.9428710938 -112.4524536133 
57.9762344360 -112.2445068359 
58.0096130371 -111.6721954346 
58.0430145264 -111.2838211060 
58.0764503479 -111.2446365356 
58.1098899841 -111.5227966309 
58.1433448792 -111.9654693604 
58.1768226624 -112.2711257935 
58.2103195190 -112.2523117065 
58.2438354492 -112.0422134399 
58.2773704529 -111.9293899536 
58.3109397888 -111.9392623901 
58.3445129395 -112.0459899902 
58.3781089783 -112.1749725342 
58.4117202759 -112.0980072021 
58.4453506470 -111.7931365967 
58.4790039062 -111.4413833618 
58.5126724243 -111.2385864258 
58.5463790894 -111.3066482544 
58.5800895691 -111.5654067993 
58.6138191223 -111.9686660767 
58.6475639343 -112.6066818237 
58.6813316345 -113.1238327026 
58.7151184082 -113.6135482788 
58.7489433289 -114.0449600220 
58.7827682495 -114.3028640747 
58.8166122437 -114.2205734253 
58.8504791260 -113.7991790771 
58.8843612671 -113.2189636230 
58.9182662964 -112.7537460327 
58.9521903992 -112.5838394165 
58.9861488342 -112.7289199829 
59.0201110840 -112.9692382812 
59.0540924072 -113.1445159912 
59.0880966187 -113.1633911133 
59.1221160889 -112.8746185303 
59.1561584473 -112.1483230591 
59.1902351379 -111.5710220337 
59.2243156433 -111.1642456055 
59.2584152222 -110.9382705688 
59.2925338745 -110.8960723877 
59.3266716003 -111.0649185181 
59.3608283997 -111.4129104614 
59.3950080872 -112.0385818481 
59.4292221069 -113.1904602051 
59.4634399414 -114.1231536865 
59.4976768494 -114.7619018555 
59.5319328308 -114.9138641357 
59.5662117004 -114.3148651123 
59.6005058289 -113.0774612427 
59.6348419189 -112.2961349487 
59.6691741943 -111.9209976196 
59.7035331726 -111.8839340210 
59.7379074097 -112.1026077271 
59.7723045349 -112.4740753174 
59.8067169189 -112.7583618164 
59.8411521912 -112.7472457886 
59.8756256104 -111.0378570557 
59.9100990295 -108.6551437378 
59.9445915222 -106.2977371216 
59.9791069031 -104.7434844971 
60.0136413574 -104.2153701782 
60.0481948853 -104.9459381104 
60.0827713013 -106.4831008911 
60.1173782349 -108.3989868164 
60.1519927979 -110.2993392944 
60.1866264343 -110.7388839722 
60.2212791443 -110.8507003784 
60.2559547424 -111.3014678955 
60.2906494141 -111.9144592285 
60.3253784180 -112.5293884277 
60.3601112366 -112.9448699951 
60.3948669434 -113.1070327759 
60.4296379089 -113.3404312134 
60.4644317627 -113.6588592529 
60.4992446899 -113.9350891113 
60.5340805054 -113.8596954346 
60.5689506531 -113.5426940918 
60.6038246155 -113.2611618042 
60.6387176514 -113.0680236816 
60.6736335754 -112.9623031616 
60.7085647583 -112.7266845703 
60.7435188293 -112.1531219482 
60.7785110474 -111.6317901611 
60.8135070801 -111.2484283447 
60.8485183716 -111.1855850220 
60.8835563660 -111.5150146484 
60.9186096191 -112.1035232544 
60.9536857605 -112.7449035645 
60.9887809753 -113.2171630859 
61.0239143372 -113.5119934082 
61.0590476990 -113.5120086670 
61.0942039490 -113.3186187744 
61.1293792725 -112.7727203369 
61.1645774841 -112.2037887573 
61.1997947693 -111.6617736816 
61.2350311279 -111.3061676025 
61.2703056335 -111.4577713013 
61.3055839539 -112.0741653442 
61.3408813477 -113.2420654297 
61.3761978149 -113.9188537598 
61.4115371704 -113.9898071289 
61.4468955994 -113.7256088257 
61.4822921753 -113.6254119873 
61.5176925659 -113.6746826172 
61.5531120300 -113.7376785278 
61.5885543823 -113.7302780151 
61.6240119934 -113.6678390503 
61.6594963074 -113.4815826416 
61.6949958801 -113.3148574829 
61.7305374146 -113.2417144775 
61.7660789490 -113.2449111938 
61.8016395569 -113.1839828491 
61.8372230530 -113.1597518921 
61.8728294373 -113.3647766113 
61.9084548950 -113.8615341187 
61.9441146851 -114.0914764404 
61.9797821045 -113.9394836426 
62.0154685974 -113.4231643677 
62.0511741638 -112.9747924805 
62.0869026184 -112.5687332153 
62.1226501465 -112.2606658936 
62.1584167480 -112.3042755127 
62.1942214966 -112.6240005493 
62.2300338745 -113.2441253662 
62.2658615112 -113.7158508301 
62.3017120361 -114.0357208252 
62.3375854492 -114.0268325806 
62.3734779358 -113.6176910400 
62.4094085693 -113.0168609619 
62.4453392029 -112.4711761475 
62.4812965393 -112.4415512085 
62.5172691345 -112.6269607544 
62.5532646179 -112.7981796265 
62.5892829895 -112.8316345215 
62.6253204346 -112.6983795166 
62.6613922119 -112.5379028320 
62.6974716187 -112.5702819824 
62.7335700989 -112.8389205933 
62.7696914673 -113.0876693726 
62.8058319092 -112.7198257446 
62.8419952393 -111.7047805786 
62.8781776428 -111.1383438110 
62.9143981934 -111.0702285767 
62.9506225586 -111.6176223755 
62.9868659973 -112.3257522583 
63.0231323242 -112.9458847046 
63.0594215393 -113.2721710205 
63.0957260132 -113.0199890137 
63.1320724487 -112.7237625122 
63.1684226990 -112.5857391357 
63.2047920227 -112.7750244141 
63.2411842346 -113.1374664307 
63.2775955200 -113.4027557373 
63.3140296936 -113.1554565430 
63.3504867554 -112.3764724731 
63.3869781494 -111.8708114624 
63.4234733582 -111.6609039307 
63.4599914551 -111.7330245972 
63.4965286255 -112.0577697754 
63.5330886841 -112.3933410645 
63.5696716309 -112.7763671875 
63.6062889099 -113.2861404419 
63.6429100037 -113.5757293701 
63.6795539856 -113.5779495239 
63.7162208557 -113.1097869873 
63.7529067993 -112.5172042847 
63.7896118164 -112.3234252930 
63.8263397217 -112.4183883667 
63.8631095886 -112.5804138184 
63.8998794556 -112.4691772461 
63.9366683960 -112.3079528809 
63.9734840393 -112.2411499023 
64.0103149414 -112.4196166992 
64.0471725464 -112.8311080933 
64.0840682983 -113.4054946899 
64.1209640503 -113.8972167969 
64.1578826904 -113.6820526123 
64.1948242188 -113.2572250366 
64.2317810059 -112.8675994873 
64.2687683105 -112.5634765625 
64.3057708740 -112.4973907471 
64.3428115845 -112.5770721436 
64.3798599243 -112.7958145142 
64.4169311523 -113.2899932861 
64.4540176392 -113.8581314087 
64.4911270142 -114.1052932739 
64.5282592773 -114.0856323242 
64.5654144287 -113.8992156982 
64.6026077271 -113.7236862183 
64.6398010254 -113.6334228516 
64.6770172119 -113.5842590332 
64.7142562866 -113.5426406860 
64.7515182495 -113.4294433594 
64.7888031006 -113.3270645142 
64.8261260986 -113.3301086426 
64.8634490967 -113.4207000732 
64.9007949829 -113.2587738037 
64.9381637573 -112.7054672241 
64.9755554199 -112.2526626587 
65.0129623413 -112.0038299561 
65.0503997803 -112.1280136108 
65.0878677368 -112.7495193481 
65.1253433228 -113.3026962280 
65.1628417969 -113.5864028931 
65.2003631592 -113.4518051147 
65.2378997803 -112.9359817505 
65.2754592896 -112.5455856323 
65.3130645752 -112.3789520264 
65.3506698608 -112.5985031128 
65.3882980347 -113.1654357910 
65.4259414673 -113.6789474487 
65.4636154175 -114.0156784058 
65.5013046265 -114.5080566406 
65.5390243530 -115.1964569092 
65.5767745972 -114.8301162720 
65.6145324707 -113.7613830566 
65.6523132324 -112.6976699829 
65.6901092529 -112.1333312988 
65.7279357910 -112.6755142212 
65.7657775879 -113.8439025879 
65.8036422729 -114.6028594971 
65.8415527344 -114.8663635254 
65.8794555664 -114.6415786743 
65.9173889160 -113.8676223755 
65.9553451538 -112.8542022705 
65.9933166504 -112.2506408691 
66.0313186646 -112.0250625610 
66.0693511963 -112.2578201294 
66.1073913574 -112.7985916138 
66.1454544067 -113.1805953979 
66.1835403442 -113.3048248291 
66.2216491699 -113.3776245117 
66.2597732544 -113.5183639526 
66.2979278564 -113.7318801880 
66.3361129761 -113.9167022705 
66.3743133545 -113.9750747681 
66.4125289917 -113.9935607910 
66.4507675171 -114.1160125732 
66.4890289307 -114.4543533325 
66.5273056030 -114.7470779419 
66.5656280518 -114.6248855591 
66.6039581299 -114.0594100952 
66.6423034668 -113.1236877441 
66.6806793213 -112.4657211304 
66.7190704346 -112.2166213989 
66.7574844360 -112.1879959106 
66.7959213257 -112.2717666626 
66.8343963623 -112.6070022583 
66.8728790283 -113.1810531616 
66.9113845825 -113.6862411499 
66.9499130249 -113.7170715332 
66.9884567261 -113.4854888916 
67.0270233154 -113.2939071655 
67.0656356812 -113.2285537720 
67.1042556763 -113.1302185059 
67.1428909302 -112.8026733398 
67.1815490723 -112.5467681885 
67.2202301025 -112.4626693726 
67.2589340210 -112.5992736816 
67.2976608276 -112.8480758667 
67.3364257812 -113.0944671631 
67.3751983643 -113.4258499146 
67.4139862061 -113.7642440796 
67.4528045654 -114.0884399414 
67.4916381836 -114.2403488159 
67.5305023193 -114.0335388184 
67.5693817139 -113.8763732910 
67.6083068848 -113.9835891724 
67.6472320557 -114.0764999390 
67.6861801147 -113.9433059692 
67.7251510620 -113.5151596069 
67.7641448975 -113.2201385498 
67.8031616211 -113.3485565186 
67.8422241211 -113.6941909790 
67.8812789917 -113.8645401001 
67.9203643799 -113.8518829346 
67.9594726562 -113.6325454712 
67.9986038208 -113.3496780396 
68.0377502441 -113.3454437256 
68.0769271851 -113.6120452881 
68.1161422729 -113.5180206299 
68.1553649902 -113.0792922974 
68.1946029663 -112.6812591553 
68.2338714600 -112.6308135986 
68.2731552124 -112.9803085327 
68.3124618530 -113.2415618896 
68.3518142700 -113.3070907593 
68.3911743164 -113.3345489502 
68.4305496216 -113.3385543823 
68.4699478149 -113.3541870117 
68.5093688965 -113.4785232544 
68.5488204956 -113.6549606323 
68.5882873535 -113.7568511963 
68.6277923584 -113.8603820801 
68.6673126221 -113.9648895264 
68.7068481445 -113.9822692871 
68.7464065552 -114.0047454834 
68.7859878540 -114.2100753784 
68.8255920410 -114.5466079712 
68.8652420044 -114.6211090088 
68.9048919678 -114.3015289307 
68.9445648193 -113.9912490845 
68.9842605591 -114.0189437866 
69.0239791870 -114.2542419434 
69.0637207031 -114.6198959351 
69.1034851074 -115.1269607544 
69.1432952881 -115.3657608032 
69.1831054688 -115.0823211670 
69.2229385376 -114.4298019409 
69.2627944946 -113.8370971680 
69.3026733398 -113.5912170410 
69.3425750732 -113.5989532471 
69.3824996948 -113.6500778198 
69.4224700928 -113.6841201782 
69.4624404907 -113.7794799805 
69.5024337769 -114.0142593384 
69.5424499512 -114.3487243652 
69.5824890137 -114.7387237549 
69.6225509644 -114.9521560669 
69.6626586914 -114.5457839966 
69.7027664185 -113.9265441895 
69.7429046631 -113.4484329224 
69.7830581665 -113.4769668579 
69.8232345581 -114.2568664551 
69.8634414673 -114.9428863525 
69.9036636353 -114.3454818726 
69.9439315796 -113.0192184448 
69.9842071533 -112.0781784058 
70.0244979858 -111.7331542969 
70.0648193359 -111.8131637573 
70.1051559448 -112.0118942261 
70.1455230713 -112.2008743286 
70.1859283447 -112.3125915527 
70.2263412476 -112.4201583862 
70.2667770386 -112.8041915894 
70.3072357178 -113.2992782593 
70.3477096558 -113.5741958618 
70.3882141113 -113.7050628662 
70.4287414551 -113.8101654053 
70.4693145752 -113.7222061157 
70.5098876953 -113.2929077148 
70.5504837036 -112.9182281494 
70.5911102295 -112.7193298340 
70.6317520142 -112.6980972290 
70.6724166870 -112.7563476562 
70.7131118774 -112.8861999512 
70.7538452148 -113.3098678589 
70.7945785522 -114.0287246704 
70.8353424072 -114.7226867676 
70.8761291504 -115.1612319946 
70.9169387817 -115.4387435913 
70.9577713013 -115.5482177734 
70.9986419678 -115.3100128174 
71.0395202637 -114.8180465698 
71.0804214478 -114.4688415527 
71.1213531494 -114.2382507324 
71.1623001099 -114.0720367432 
71.2032699585 -113.9877014160 
71.2442703247 -113.9075469971 
71.2853088379 -113.7891845703 
71.3263549805 -113.7203445435 
71.3674240112 -113.9534835815 
71.4085159302 -114.6034011841 
71.4496307373 -115.3568115234 
71.4907684326 -115.6955642700 
71.5319519043 -115.5463333130 
71.5731353760 -115.2879486084 
71.6143417358 -115.1653213501 
71.6555786133 -115.1906967163 
71.6968383789 -115.2909851074 
71.7381134033 -115.4823150635 
71.7794189453 -115.6364746094 
71.8207702637 -115.5548324585 
71.8621215820 -115.0493774414 
71.9034957886 -114.5650634766 
71.9448928833 -114.4125289917 
71.9863204956 -114.4639053345 
72.0277709961 -114.5944747925 
72.0692596436 -114.7017593384 
72.1107559204 -114.6851730347 
72.1522750854 -114.7522201538 
72.1938171387 -115.0607376099 
72.2353820801 -115.0682754517 
72.2769775391 -114.4140777588 
72.3185882568 -113.7586898804 
72.3602523804 -113.5591354370 
72.4019088745 -113.7540740967 
72.4435958862 -114.1029968262 
72.4853057861 -114.2512359619 
72.5270462036 -114.0614089966 
72.5688018799 -113.8849182129 
72.6105880737 -113.9714889526 
72.6524124146 -114.0901107788 
72.6942443848 -113.9119110107 
72.7360992432 -113.5255508423 
72.7779769897 -113.2750778198 
72.8198852539 -113.3827896118 
72.8618087769 -113.8633728027 
72.9037780762 -114.4745712280 
72.9457550049 -114.7619400024 
72.9877548218 -114.7139739990 
73.0297775269 -114.6621780396 
73.0718307495 -114.7767791748 
73.1138992310 -114.8639373779 
73.1559982300 -114.6567459106 
73.1981430054 -114.4187774658 
73.2402877808 -114.5487442017 
73.2824554443 -115.1342315674 
73.3246459961 -115.8909225464 
73.3668670654 -116.3237609863 
73.4091110229 -116.0462112427 
73.4513931274 -115.1137237549 
73.4936904907 -113.9774703979 
73.5360031128 -113.1101074219 
73.5783462524 -112.7426834106 
73.6207046509 -112.8263244629 
73.6630935669 -113.1745681763 
73.7055053711 -113.6095733643 
73.7479629517 -114.0829315186 
73.7904281616 -114.6233596802 
73.8329162598 -115.0284729004 
73.8754272461 -114.9582214355 
73.9179611206 -114.5083465576 
73.9605178833 -114.1646423340 
74.0031280518 -114.2637710571 
74.0457305908 -114.6760635376 
74.0883636475 -114.8483123779 
74.1310272217 -114.4788818359 
74.1737060547 -114.0185012817 
74.2164154053 -113.9940643311 
74.2591476440 -114.3772506714 
74.3019256592 -114.7361297607 
74.3447036743 -114.6387176514 
74.3875122070 -114.4808731079 
74.4303359985 -114.5935134888 
74.4731903076 -114.9172058105 
74.5160751343 -115.2555770874 
74.5589752197 -115.6223602295 
74.6019287109 -115.6886291504 
74.6448822021 -114.8805770874 
74.6878585815 -113.6589813232 
74.7308578491 -112.8551025391 
74.7738876343 -112.8178634644 
74.8169403076 -113.5332870483 
74.8600387573 -114.7073822021 
74.9031448364 -115.7496261597 
74.9462661743 -116.0302505493 
74.9894180298 -115.5357971191 
75.0326004028 -114.8528976440 
75.0757980347 -114.4665527344 
75.1190261841 -114.5128173828 
75.1623001099 -114.8776092529 
75.2055740356 -115.3584823608 
75.2488784790 -115.7060165405 
75.2921981812 -115.7451705933 
75.3355484009 -115.6538848877 
75.3789291382 -115.8073806763 
75.4223480225 -116.2749328613 
75.4657745361 -116.5996017456 
75.5092239380 -116.3133468628 
75.5527038574 -115.3886032104 
75.5962066650 -114.4879837036 
75.6397323608 -114.0476760864 
75.6832809448 -113.9511184692 
75.7268753052 -114.1093597412 
75.7704772949 -114.2496948242 
75.8141021729 -114.0915222168 
75.8577575684 -113.6903076172 
75.9014358521 -113.3068389893 
75.9451370239 -113.0573425293 
75.9888610840 -112.9617919922 
76.0326385498 -113.0603561401 
76.0764160156 -113.2829132080 
76.1202163696 -113.3935470581 
76.1640396118 -113.3245010376 
76.2078933716 -113.2761917114 
76.2517776489 -113.4065322876 
76.2957000732 -113.8512954712 
76.3396301270 -114.4356842041 
76.3835830688 -114.7531509399 
76.4275588989 -114.6299133301 
76.4715652466 -114.5288009644 
76.5155944824 -114.7709808350 
76.5596542358 -115.0738983154 
76.6037521362 -115.0168304443 
76.6478576660 -114.9063491821 
76.6919937134 -115.1443939209 
76.7361450195 -115.4028930664 
76.7803268433 -115.1890258789 
76.8245391846 -114.6801071167 
76.8687896729 -114.5418624878 
76.9130477905 -114.6029586792 
76.9573364258 -114.5149078369 
77.0016479492 -114.3101654053 
77.0459823608 -114.1475296021 
77.0903396606 -114.0960693359 
77.1347274780 -114.2809829712 
77.1791610718 -114.7857971191 
77.2235946655 -115.4020385742 
77.2680587769 -115.6870651245 
77.3125457764 -115.3689575195 
77.3570632935 -115.1598281860 
77.4016036987 -115.3246536255 
77.4461898804 -115.5846405029 
77.4907836914 -115.5391387939 
77.5354003906 -115.2447738647 
77.5800399780 -114.8966827393 
77.6247100830 -114.5550079346 
77.6694030762 -114.2717971802 
77.7141265869 -114.1831207275 
77.7588882446 -114.6998367310 
77.8036575317 -115.6736755371 
77.8484573364 -116.6340179443 
77.8932800293 -117.0017547607 
77.9381256104 -116.8014831543 
77.9830017090 -116.2751007080 
78.0279006958 -115.5528411865 
78.0728530884 -114.8849258423 
78.1178054810 -114.5030822754 
78.1627807617 -114.5594177246 
78.2077865601 -114.7016220093 
78.2528152466 -114.6767807007 
78.2978744507 -114.5312118530 
78.3429718018 -114.5423736572 
78.3880844116 -114.9113769531 
78.4332122803 -115.8148880005 
78.4783782959 -116.5023727417 
78.5235595703 -116.1970901489 
78.5687713623 -115.4554672241 
78.6140060425 -114.9589614868 
78.6592941284 -114.8566284180 
78.7045822144 -114.7342224121 
78.7499008179 -114.3354110718 
78.7952423096 -114.0358963013 
78.8406066895 -114.4555206299 
78.8860015869 -115.2048416138 
78.9314422607 -115.6191864014 
78.9768905640 -115.3627777100 
79.0223617554 -114.9180221558 
79.0678634644 -114.6785507202 
79.1133880615 -114.6964187622 
79.1589355469 -114.9805145264 
79.2045135498 -115.4720458984 
79.2501449585 -116.0354232788 
79.2957687378 -116.3984222412 
79.3414306641 -116.5651168823 
79.3871078491 -116.5226898193 
79.4328155518 -115.8373489380 
79.4785537720 -115.0655288696 
79.5243377686 -114.7307739258 
79.5701217651 -114.8933029175 
79.6159362793 -115.1678619385 
79.6617813110 -115.0539093018 
79.7076492310 -114.2220230103 
79.7535400391 -113.5690002441 
79.7994613647 -113.7055130005 
79.8454284668 -114.2761001587 
79.8914031982 -114.7360687256 
79.9374008179 -114.6288375854 
79.9834213257 -114.2772369385 
80.0294799805 -114.0649261475 
80.0755538940 -113.8450393677 
80.1216583252 -113.7887725830 
80.1678161621 -114.1430587769 
80.2139739990 -114.8225479126 
80.2601547241 -114.9075927734 
80.3063659668 -114.5693283081 
80.3526077271 -114.4426803589 
80.3988723755 -114.8045196533 
80.4451828003 -115.6279220581 
80.4915008545 -116.7247543335 
80.5378494263 -116.8811416626 
80.5842208862 -116.1760177612 
80.6306152344 -115.5694274902 
80.6770401001 -115.4553451538 
80.7234954834 -115.4978942871 
80.7699966431 -114.9703750610 
80.8164978027 -114.3613586426 
80.8630294800 -114.0558013916 
80.9095916748 -114.1891937256 
80.9561767578 -114.9707946777 
81.0027847290 -115.7214202881 
81.0494461060 -115.4554595947 
81.0961151123 -114.7823410034 
81.1428070068 -114.3929290771 
81.1895217896 -114.4917984009 
81.2362747192 -115.0098800659 
81.2830429077 -115.6632843018 
81.3298492432 -116.1455154419 
81.3766937256 -116.0361175537 
81.4235458374 -115.3245315552 
81.4704284668 -114.6792678833 
81.5173416138 -114.5099639893 
81.5642776489 -114.7893981934 
81.6112365723 -115.5103302002 
81.6582260132 -115.9859161377 
81.7052612305 -116.0898056030 
81.7523117065 -116.1406555176 
81.7993774414 -116.0218505859 
81.8464736938 -115.6700439453 
81.8936004639 -115.6823654175 
81.9407501221 -115.9665832520 
81.9879531860 -115.8640060425 
82.0351638794 -115.1665115356 
82.0823974609 -114.7031936646 
82.1296539307 -114.4770965576 
82.1769409180 -114.1597595215 
82.2242584229 -114.0904235840 
82.2715988159 -114.6729049683 
82.3189926147 -115.2930755615 
82.3663864136 -115.4131317139 
82.4138107300 -115.4383926392 
82.4612655640 -115.3508148193 
82.5087432861 -114.9993667603 
82.5562515259 -114.6906738281 
82.6038055420 -114.6241149902 
82.6513671875 -114.9199142456 
82.6989517212 -115.0476684570 
82.7465667725 -114.7752304077 
82.7942123413 -114.4854812622 
82.8418807983 -114.2168350220 
82.8895797729 -113.8091125488 
82.9373321533 -113.5965042114 
82.9850845337 -113.9024581909 
83.0328598022 -114.8198471069 
83.0806732178 -115.3426742554 
83.1285095215 -115.3196945190 
83.1763687134 -115.3809814453 
83.2242813110 -115.6184768677 
83.2722015381 -115.6402587891 
83.3201446533 -115.4109649658 
83.3681182861 -115.1479797363 
83.4161224365 -114.9815750122 
83.4641494751 -114.8456726074 
83.5122070312 -114.6079406738 
83.5603103638 -114.5933685303 
83.6084213257 -115.0477676392 
83.6565628052 -115.3594436646 
83.7047271729 -115.4774856567 
83.7529220581 -115.6328430176 
83.8011474609 -115.6342620850 
83.8493957520 -115.3611450195 
83.8976974487 -114.9449615479 
83.9460067749 -114.5149917603 
83.9943389893 -114.5211715698 
84.0427017212 -115.0385284424 
84.0910873413 -116.1845474243 
84.1395034790 -117.3242950439 
84.1879730225 -117.3502120972 
84.2364425659 -116.6775436401 
84.2849502563 -116.0516204834 
84.3334732056 -116.0249862671 
84.3820343018 -115.9263534546 
84.4306182861 -115.2310638428 
84.4792327881 -114.6592559814 
84.5278930664 -114.5090866089 
84.5765609741 -114.6369934082 
84.6252593994 -115.1874694824 
84.6739807129 -115.5399703979 
84.7227325439 -115.2851333618 
84.7715148926 -115.0202560425 
84.8203506470 -115.2244796753 
84.8691864014 -115.4833679199 
84.9180526733 -115.8205184937 
84.9669418335 -116.6227798462 
85.0158691406 -117.3606338501 
85.0648193359 -117.5204544067 
85.1137924194 -117.2494125366 
85.1628265381 -116.8855590820 
85.2118606567 -116.3545455933 
85.2609176636 -115.9086685181 
85.3100128174 -115.9925918579 
85.3591308594 -116.2027435303 
85.4082794189 -115.9545364380 
85.4574737549 -115.4680633545 
85.5066757202 -115.2694396973 
85.5559082031 -115.2672500610 
85.6051712036 -115.6346359253 
85.6544647217 -116.2773895264 
85.7037811279 -116.8984527588 
85.7531204224 -117.0556030273 
85.8025207520 -117.3746566772 
85.8519210815 -118.1098251343 
85.9013519287 -118.4384231567 
85.9508132935 -118.2824630737 
86.0003051758 -117.9069290161 
86.0498199463 -117.3860321045 
86.0993652344 -116.8905487061 
86.1489639282 -116.5350341797 
86.1985626221 -116.5178909302 
86.2481918335 -116.6024627686 
86.2978515625 -116.2362976074 
86.3475418091 -115.2032089233 
86.3972549438 -114.5807876587 
86.4470291138 -114.6974411011 
86.4967956543 -115.3544082642 
86.5466003418 -115.8787918091 
86.5964355469 -116.2495269775 
86.6462936401 -116.2488327026 
86.6961822510 -115.9560852051 
86.7460937500 -115.3494491577 
86.7960662842 -114.7964859009 
86.8460388184 -114.8110580444 
86.8960418701 -115.6713256836 
86.9460754395 -116.5029220581 
86.9961395264 -117.0415344238 
87.0462265015 -117.1121597290 
87.0963668823 -116.7954406738 
87.1465148926 -116.3079681396 
87.1966934204 -116.1324005127 
87.2469024658 -116.1278305054 
87.2971343994 -115.6342010498 
87.3473968506 -114.8847351074 
87.3976898193 -114.5925445557 
87.4480361938 -114.9288330078 
87.4983825684 -115.0867004395 
87.5487594604 -114.9480209351 
87.5991744995 -114.6784973145 
87.6496047974 -114.5253601074 
87.7000732422 -114.6721343994 
87.7505722046 -114.8992004395 
87.8011169434 -114.8626708984 
87.8516693115 -114.4766540527 
87.9022521973 -114.3294067383 
87.9528656006 -114.7858123779 
88.0035018921 -115.5584182739 
88.0541763306 -115.5811920166 
88.1048965454 -115.0821228027 
88.1556243896 -115.1195831299 
88.2063827515 -116.0650405884 
88.2571716309 -117.3677749634 
88.3079833984 -117.9104385376 
88.3588333130 -117.6852340698 
88.4097061157 -117.2437896729 
88.4606323242 -116.4637222290 
88.5115661621 -115.6314468384 
88.5625305176 -115.5512695312 
88.6135177612 -116.4389648438 
88.6645431519 -117.0835266113 
88.7155914307 -116.3787689209 
88.7666931152 -115.0436325073 
88.8178024292 -114.3168334961 
88.8689422607 -114.5276260376 
88.9201126099 -115.1451492310 
88.9713058472 -115.6083831787 
89.0225372314 -115.8135375977 
89.0737915039 -116.5255508423 
89.1251068115 -117.4673080444 
89.1764221191 -117.3281555176 
89.2277679443 -116.5484695435 
89.2791366577 -116.1385040283 
89.3305435181 -115.8850555420 
89.3819808960 -115.4374237061 
89.4334640503 -114.8587951660 
89.4849548340 -114.5133666992 
89.5364837646 -114.3632354736 
89.5880355835 -114.4566040039 
89.6396179199 -114.9089965820 
89.6912307739 -115.7778930664 
89.7428665161 -116.4842376709 
89.7945632935 -116.6584625244 
89.8462677002 -116.4725723267 
89.8979949951 -116.4612731934 
89.9497604370 -116.7508773804 
90.0015487671 -116.8075714111 
90.0533676147 -116.3820648193 
90.1052169800 -115.7579116821 
90.1571197510 -115.1955795288 
90.2090301514 -115.2012481689 
90.2609710693 -115.5908279419 
90.3129425049 -116.0505142212 
90.3649444580 -116.2015686035 
90.4169692993 -116.0976257324 
90.4690551758 -116.2744598389 
90.5211410522 -116.5645599365 
90.5732650757 -116.3170776367 
90.6254119873 -115.5634231567 
90.6775894165 -115.0715103149 
90.7298049927 -114.9633178711 
90.7820434570 -115.0061111450 
90.8343353271 -114.9689483643 
90.8866348267 -115.0008468628 
90.9389648438 -115.2430267334 
90.9913253784 -115.8533782959 
91.0437164307 -116.1548995972 
91.0961380005 -115.5201110840 
91.1486129761 -115.0232849121 
91.2010955811 -115.2928237915 
91.2536010742 -115.6693344116 
91.3061447144 -115.3212814331 
91.3587188721 -114.8765792847 
91.4113159180 -115.1215438843 
91.4639511108 -116.1123123169 
91.5166397095 -117.1829605103 
91.5693283081 -116.6926116943 
91.6220550537 -115.1985092163 
91.6748046875 -114.4160766602 
91.7275848389 -114.5483703613 
91.7804031372 -115.0984878540 
91.8332748413 -115.9413833618 
91.8861465454 -116.4114608765 
91.9390487671 -116.4059448242 
91.9919891357 -116.3765029907 
92.0449523926 -116.5575714111 
92.0979537964 -116.7088241577 
92.1509780884 -115.9853210449 
92.2040634155 -115.1013183594 
92.2571487427 -114.9514999390 
92.3102722168 -115.1668701172 
92.3634185791 -115.2047195435 
92.4165954590 -115.7756347656 
92.4698104858 -116.9375991821 
92.5230484009 -117.3638534546 
92.5763473511 -117.2386169434 
92.6296539307 -117.6971969604 
92.6829833984 -118.5927734375 
92.7363510132 -119.0667800903 
92.7897415161 -118.6376724243 
92.8431701660 -117.7452392578 
92.8966522217 -117.0901641846 
92.9501342773 -116.8375167847 
93.0036544800 -116.8686828613 
93.0572052002 -117.1541290283 
93.1107864380 -117.6184921265 
93.1643905640 -117.9530105591 
93.2180328369 -117.7361831665 
93.2717361450 -117.3754043579 
93.3254394531 -117.4908370972 
93.3791732788 -117.6655960083 
93.4329376221 -117.1560668945 
93.4867324829 -116.5514450073 
93.5405578613 -116.3321380615 
93.5944442749 -115.9963150024 
93.6483306885 -115.4200363159 
93.7022476196 -115.1985778809 
93.7562026978 -115.3323440552 
93.8101806641 -115.3945312500 
93.8641967773 -115.4442749023 
93.9182434082 -115.5512390137 
93.9723434448 -115.4581451416 
94.0264511108 -115.4496612549 
94.0805892944 -115.7412338257 
94.1347579956 -116.2453994751 
94.1889572144 -116.9652633667 
94.2431869507 -117.2609786987 
94.2974472046 -116.7844238281 
94.3517684937 -116.2090072632 
94.4060897827 -115.8732452393 
94.4604492188 -115.6592636108 
94.5148391724 -115.4530715942 
94.5692520142 -115.6489791870 
94.6237030029 -116.1756286621 
94.6782150269 -116.0871582031 
94.7327270508 -115.3529281616 
94.7872695923 -114.9476699829 
94.8418426514 -115.4744567871 
94.8964538574 -117.1821212769 
94.9510879517 -118.0929946899 
95.0057601929 -117.6655426025 
95.0604858398 -117.1693420410 
95.1152191162 -116.7594451904 
95.1699829102 -116.4476318359 
95.2247848511 -116.4767074585 
95.2796096802 -116.8202972412 
95.3344726562 -117.1070632935 
95.3893890381 -117.1691131592 
95.4443054199 -117.4809951782 
95.4992599487 -117.8829727173 
95.5542449951 -117.3064727783 
95.6092681885 -116.8647079468 
95.6643142700 -117.0647430420 
95.7193984985 -117.3397598267 
95.7745361328 -117.1411972046 
95.8296813965 -116.5677566528 
95.8848571777 -116.1178741455 
95.9400634766 -115.9217758179 
95.9953002930 -116.3385162354 
96.0505752563 -117.2807083130 
96.1059036255 -117.6717910767 
96.1612396240 -117.5559234619 
96.2166061401 -117.9090881348 
96.2720031738 -118.5006484985 
96.3274307251 -118.4434204102 
96.3828964233 -117.3276824951 
96.4383926392 -116.7166595459 
96.4939422607 -116.8152465820 
96.5494995117 -116.9598846436 
96.6050872803 -117.1329879761 
96.6607131958 -117.5417327881 
96.7163696289 -117.8470916748 
96.7720565796 -117.7588806152 
96.8277740479 -117.1580963135 
96.8835525513 -116.6833801270 
96.9393310547 -116.7266006470 
96.9951477051 -117.4436187744 
97.0509948730 -117.9354858398 
97.1068725586 -117.2463302612 
97.1627807617 -116.2997512817 
97.2187576294 -116.1209182739 
97.2747268677 -116.0714874268 
97.3307418823 -116.0974578857 
97.3867797852 -116.5364303589 
97.4428482056 -117.4686737061 
97.4989547729 -118.0706176758 
97.5550918579 -117.9018096924 
97.6112899780 -117.1995697021 
97.6674880981 -116.8549423218 
97.7237243652 -117.0832901001 
97.7799911499 -117.7573852539 
97.8362884521 -118.0203857422 
97.8926239014 -117.6000518799 
97.9490127563 -116.5878753662 
98.0054092407 -115.7823181152 
98.0618362427 -115.4379348755 
98.1182937622 -115.9421310425 
98.1747894287 -116.8376998901 
98.2313156128 -117.0639419556 
98.2878723145 -116.4131240845 
98.3444900513 -115.8897781372 
98.4011154175 -115.7533035278 
98.4577713013 -115.7535552979 
98.5144653320 -115.9968032837 
98.5711822510 -116.8009109497 
98.6279373169 -117.7424316406 
98.6847534180 -117.6346588135 
98.7415695190 -117.3581085205 
98.7984237671 -117.5371170044 
98.8553085327 -117.6794738770 
98.9122314453 -117.4044189453 
98.9691772461 -116.9279251099 
99.0261611938 -116.8917236328 
99.0832061768 -116.7907562256 
99.1402587891 -116.1904678345 
99.1973342896 -116.3339385986 
99.2544555664 -117.4586791992 
99.3115997314 -118.1480407715 
99.3687820435 -116.9072647095 
99.4259948730 -115.9797210693 
99.4832687378 -116.0542678833 
99.5405502319 -116.8177032471 
99.5978622437 -117.5644302368 
99.6552047729 -118.0360183716 
99.7125854492 -117.8892593384 
99.7699966431 -116.8360366821 
99.8274688721 -115.9748535156 
99.8849487305 -115.8306808472 
99.9424591064 -116.2104797363 
100.0000000000 -115.9419784546 
100.0576019287 -115.8966827393 
100.1151885986 -115.8823699951 
100.1728591919 -115.8943786621 
100.2305068970 -115.9291458130 
100.2882461548 -115.9852752686 
100.3459625244 -116.0636672974 
100.4037628174 -116.1675033569 
100.4616012573 -116.3006744385 
100.5194168091 -116.4660186768 
100.5773162842 -116.6652755737 
100.6352005005 -116.8882980347 
100.6931686401 -117.1181488037 
100.7511215210 -117.3334503174 
100.8091583252 -117.5130615234 
100.8672256470 -117.6395263672 
100.9252777100 -117.7035827637 
100.9834136963 -117.7052993774 
101.0415267944 -117.6527862549 
101.0997314453 -117.5599594116 
101.1579742432 -117.4445037842 
101.2161865234 -117.3258972168 
101.2744903564 -117.2251815796 
101.3327789307 -117.1548690796 
101.3911514282 -117.1187286377 
101.4495010376 -117.1117553711 
101.5079345703 -117.1212615967 
101.5664138794 -117.1311492920 
101.6248626709 -117.1277923584 
101.6834030151 -117.1054840088 
101.7419204712 -117.0690917969 
101.8005294800 -117.0320968628 
101.8591156006 -117.0110778809 
101.9177932739 -117.0181732178 
101.9765014648 -117.0558776855 
102.0351867676 -117.1082382202 
102.0939636230 -117.1503372192 
102.1527175903 -117.1583251953 
102.2115631104 -117.1189193726 
102.2703857422 -117.0358276367 
102.3292999268 -116.9285049438 
102.3882446289 -116.8255996704 
102.4471664429 -116.7553710938 
102.5061798096 -116.7379684448 
102.5651702881 -116.7819366455 
102.6242523193 -116.8835678101 
102.6833114624 -117.0281372070 
102.7424621582 -117.1935501099 
102.8016510010 -117.3504638672 
102.8608093262 -117.4730834961 
102.9200668335 -117.5462417603 
102.9792938232 -117.5665969849 
103.0386123657 -117.5436706543 
103.0979690552 -117.4952163696 
103.1573028564 -117.4411468506 
103.2167282104 -117.3977508545 
103.2761230469 -117.3750762939 
103.3356170654 -117.3767089844 
103.3950881958 -117.4014282227 
103.4546508789 -117.4450912476 
103.5142440796 -117.5014724731 
103.5738143921 -117.5626144409 
103.6334762573 -117.6194915771 
103.6931152344 -117.6618957520 
103.7528457642 -117.6841125488 
103.8125610352 -117.6856231689 
103.8723602295 -117.6699676514 
103.9321975708 -117.6421432495 
103.9920043945 -117.6053009033 
104.0519104004 -117.5584030151 
104.1117935181 -117.4969406128 
104.1717681885 -117.4156417847 
104.2317123413 -117.3132934570 
104.2917556763 -117.1955108643 
104.3518371582 -117.0757598877 
104.4118881226 -116.9717712402 
104.4720382690 -116.9000167847 
104.5321578979 -116.8712310791 
104.5923767090 -116.8868179321 
104.6526260376 -116.9382019043 
104.7128524780 -117.0081558228 
104.7731704712 -117.0735397339 
104.8334655762 -117.1143875122 
104.8938522339 -117.1210479736 
104.9542236328 -117.0965347290 
105.0146789551 -117.0558776855 
105.0751724243 -117.0217056274 
105.1356430054 -117.0177764893 
105.1962051392 -117.0624084473 
105.2567443848 -117.1634140015 
105.3173751831 -117.3154830933 
105.3779907227 -117.4996261597 
105.4386901855 -117.6872024536 
105.4994277954 -117.8453216553 
105.5601425171 -117.9456939697 
105.6209487915 -117.9723281860 
105.6817321777 -117.9252548218 
105.7426147461 -117.8196258545 
105.8034667969 -117.6811447144 
105.8644104004 -117.5386505127 
105.9253921509 -117.4191741943 
105.9863586426 -117.3431777954 
106.0474090576 -117.3227691650 
106.1084365845 -117.3584594727 
106.1695632935 -117.4399337769 
106.2306594849 -117.5524597168 
106.2918548584 -117.6798095703 
106.3530807495 -117.8068695068 
106.4142913818 -117.9216918945 
106.4755859375 -118.0164871216 
106.5368652344 -118.0873260498 
106.5982360840 -118.1352920532 
106.6596374512 -118.1663436890 
106.7210235596 -118.1904449463 
106.7825012207 -118.2182617188 
106.8439483643 -118.2563095093 
106.9055023193 -118.3030548096 
106.9670257568 -118.3474884033 
107.0286407471 -118.3728256226 
107.0902938843 -118.3631820679 
107.1519241333 -118.3110046387 
107.2136459351 -118.2198104858 
107.2753524780 -118.1015167236 
107.3371429443 -117.9692611694 
107.3989181519 -117.8323364258 
107.4607849121 -117.6936645508 
107.5226821899 -117.5531921387 
107.5845642090 -117.4118728638 
107.6465377808 -117.2746200562 
107.7084884644 -117.1516952515 
107.7705307007 -117.0554580688 
107.8325576782 -116.9977874756 
107.8946685791 -116.9866561890 
107.9568252563 -117.0245208740 
108.0189514160 -117.1068649292 
108.0811767578 -117.2205734253 
108.1433715820 -117.3436660767 
108.2056732178 -117.4504928589 
108.2679443359 -117.5165710449 
108.3303070068 -117.5273132324 
108.3927154541 -117.4828643799 
108.4550933838 -117.3981704712 
108.5175704956 -117.2967987061 
108.5800170898 -117.2038116455 
108.6425628662 -117.1386795044 
108.7051467896 -117.1123428345 
108.7677078247 -117.1257400513 
108.8303604126 -117.1713104248 
108.8929977417 -117.2364196777 
108.9557189941 -117.3080291748 
109.0184249878 -117.3762359619 
109.0812225342 -117.4360580444 
109.1440582275 -117.4856338501 
109.2068710327 -117.5242843628 
109.2697830200 -117.5517883301 
109.3326644897 -117.5698547363 
109.3956451416 -117.5844726562 
109.4586029053 -117.6056518555 
109.5216522217 -117.6442794800 
109.5847473145 -117.7071075439 
109.6478118896 -117.7928009033 
109.7109756470 -117.8913726807 
109.7741088867 -117.9861068726 
109.8373413086 -118.0589675903 
109.9005584717 -118.0948944092 
109.9638671875 -118.0852661133 
110.0272064209 -118.0283355713 
110.0905303955 -117.9291000366 
110.1539459229 -117.7985839844 
110.2173385620 -117.6544799805 
110.2808303833 -117.5187377930 
110.3442916870 -117.4145736694 
110.4078598022 -117.3595809937 
110.4714584351 -117.3720397949 
110.5350341797 -117.4410400391 
110.5987091064 -117.5291671753 
110.6623535156 -117.6117553711 
110.7261047363 -117.6749343872 
110.7898864746 -117.7211685181 
110.8536453247 -117.7636642456 
110.9175033569 -117.8126296997 
110.9813308716 -117.8615875244 
111.0452651978 -117.8815307617 
111.1091690063 -117.8276367188 
111.1731719971 -117.6594619751 
111.2372131348 -117.3660125732 
111.3012313843 -116.9782562256 
111.3653488159 -116.5588531494 
111.4294357300 -116.1787033081 
111.4936218262 -115.8970718384 
111.5577850342 -115.7519607544 
111.6220474243 -115.7577972412 
111.6863479614 -115.9058532715 
111.7506256104 -116.1658096313 
111.8149948120 -116.4900360107 
111.8793487549 -116.8237304688 
111.9437942505 -117.1211090088 
112.0082168579 -117.3603515625 
112.0727386475 -117.5460815430 
112.1372985840 -117.6970672607 
112.2018356323 -117.8294830322 
112.2664642334 -117.9478683472 
112.3310775757 -118.0475311279 
112.3957824707 -118.1235198975 
112.4605255127 -118.1782379150 
112.5252456665 -118.2222518921 
112.5900650024 -118.2691345215 
112.6548614502 -118.3288879395 
112.7197570801 -118.4037857056 
112.7846298218 -118.4875030518 
112.8495941162 -118.5667419434 
112.9146041870 -118.6246948242 
112.9795837402 -118.6456375122 
113.0446624756 -118.6194992065 
113.1097259521 -118.5447158813 
113.1748809814 -118.4286727905 
113.2400131226 -118.2862854004 
113.3052444458 -118.1377563477 
113.3705139160 -118.0056838989 
113.4357528687 -117.9116287231 
113.5010986328 -117.8724060059 
113.5664215088 -117.8964843750 
113.6318359375 -117.9811630249 
113.6972351074 -118.1109695435 
113.7627258301 -118.2589492798 
113.8282623291 -118.3923645020 
113.8937683105 -118.4827041626 
113.9593734741 -118.5160522461 
114.0249557495 -118.4968261719 
114.0906448364 -118.4043807983 
114.1563034058 -118.2829132080 
114.2220611572 -118.1869735718 
114.2878570557 -118.0753097534 
114.3536300659 -117.9486846924 
114.4195022583 -117.8172073364 
114.4853515625 -117.6974716187 
114.5513000488 -117.6050109863 
114.6172866821 -117.5467453003 
114.6832427979 -117.5171585083 
114.7493057251 -117.5000457764 
114.8153457642 -117.4755249023 
114.8814849854 -117.4295883179 
114.9476013184 -117.3607940674 
115.0138168335 -117.2800827026 
115.0800704956 -117.2047500610 
115.1462936401 -117.1512603760 
115.2126235962 -117.1309967041 
115.2789306641 -117.1497192383 
115.3453369141 -117.2093124390 
115.4117126465 -117.3094558716 
115.4781951904 -117.4475936890 
115.5447158813 -117.6171112061 
115.6112136841 -117.8053054810 
115.6778106689 -117.9933700562 
115.7443847656 -118.2243347168 
115.8110580444 -118.3754348755 
115.8777084351 -118.4250946045 
115.9444580078 -118.4518432617 
116.0112457275 -118.4671020508 
116.0780105591 -118.4738693237 
116.1448745728 -118.4670181274 
116.2117156982 -118.4400711060 
116.2786636353 -118.3939895630 
116.3455810547 -118.3412017822 
116.4125976562 -118.3011474609 
116.4796600342 -118.2898864746 
116.5466918945 -118.3101196289 
116.6138305664 -118.3469085693 
116.6809387207 -118.3717575073 
116.7481536865 -118.3543701172 
116.8154067993 -118.2768249512 
116.8826293945 -118.1417694092 
116.9499588013 -117.9700775146 
117.0172653198 -117.7109756470 
117.0846710205 -117.5123672485 
117.1520538330 -117.4384307861 
117.2195358276 -117.4068450928 
117.2870635986 -117.4068298340 
117.3545608521 -117.4263763428 
117.4221649170 -117.4582519531 
117.4897384644 -117.5032882690 
117.5574188232 -117.5690460205 
117.6250686646 -117.6647720337 
117.6928253174 -117.7955322266 
117.7606277466 -117.9583892822 
117.8283920288 -118.1417770386 
117.8962707520 -118.3276672363 
117.9641189575 -118.4957275391 
118.0320739746 -118.6702270508 
118.0999984741 -118.7478103638 
118.1680297852 -118.7380905151 
118.2360992432 -118.6943130493 
118.3041458130 -118.6287765503 
118.3722915649 -118.5537872314 
118.4404144287 -118.4818191528 
118.5086441040 -118.4257125854 
118.5768432617 -118.3971710205 
118.6451492310 -118.4031448364 
118.7134933472 -118.4415206909 
118.7818145752 -118.4981002808 
118.8502349854 -118.5476226807 
118.9186325073 -118.5609207153 
118.9871368408 -118.4657058716 
119.0556793213 -118.2742080688 
119.1241912842 -118.1281051636 
119.1928176880 -118.0097122192 
119.2614135742 -117.9426803589 
119.3301086426 -117.9369506836 
119.3987808228 -117.9888229370 
119.4675598145 -118.0835342407 
119.5363845825 -118.1997375488 
119.6051712036 -118.3154602051 
119.6740722656 -118.4146575928 
119.7429428101 -118.4918518066 
119.8119201660 -118.5765914917 
119.8808746338 -118.6439437866 
119.9499282837 -118.6672821045 
120.0190277100 -118.6508560181 
120.0880966187 -118.5758361816 
120.1572723389 -118.4405822754 
120.2264251709 -118.2665328979 
120.2956771851 -118.0898590088 
120.3649063110 -117.9465866089 
120.4342422485 -117.8614959717 
120.5036163330 -117.8440780640 
120.5729675293 -117.8895874023 
120.6424255371 -118.0429077148 
120.7118530273 -118.2321548462 
120.7813873291 -118.3521423340 
120.8509674072 -118.4527053833 
120.9205093384 -118.5273895264 
120.9901657104 -118.5747604370 
121.0597991943 -118.5998840332 
121.1295318604 -118.6139678955 
121.1992416382 -118.6299972534 
121.2690582275 -118.6564254761 
121.3389129639 -118.7120971680 
121.4087448120 -118.7610397339 
121.4786834717 -118.7756118774 
121.5485916138 -118.7760620117 
121.6186141968 -118.7687606812 
121.6885986328 -118.7601318359 
121.7586975098 -118.7515563965 
121.8288345337 -118.7371749878 
121.8989486694 -118.7052383423 
121.9691696167 -118.6425857544 
122.0393600464 -118.4696884155 
122.1096649170 -118.2326202393 
122.1799392700 -118.0596466064 
122.2503204346 -117.9070587158 
122.3207397461 -117.8004684448 
122.3911361694 -117.7599258423 
122.4616394043 -117.7959823608 
122.5321121216 -117.9072113037 
122.6026992798 -118.0792922974 
122.6732559204 -118.3876800537 
122.7439193726 -118.6630020142 
122.8146286011 -118.7743759155 
122.8853073120 -118.8208770752 
122.9560928345 -118.8168334961 
123.0268554688 -118.7877044678 
123.0977249146 -118.7580108643 
123.1686325073 -118.7416534424 
123.2395172119 -118.7375564575 
123.3105087280 -118.7180175781 
123.3814697266 -118.6429367065 
123.4525451660 -118.5484466553 
123.5235900879 -118.4381408691 
123.5947418213 -118.3373870850 
123.6659393311 -118.2695312500 
123.7371139526 -118.2486038208 
123.8083877563 -118.2770538330 
123.8796386719 -118.3975296021 
123.9510040283 -118.5634460449 
124.0223312378 -118.6818771362 
124.0937728882 -118.7940902710 
124.1652603149 -118.8947753906 
124.2367172241 -118.9819412231 
124.3082809448 -119.0550155640 
124.3798217773 -119.1115798950 
124.4514694214 -119.1407318115 
124.5230941772 -119.0752487183 
124.5948181152 -118.9443283081 
124.6665954590 -118.7459793091 
124.7383422852 -118.4984512329 
124.8101959229 -118.2328414917 
124.8820190430 -117.9846115112 
124.9539566040 -117.7860412598 
125.0258712769 -117.6450042725 
125.0978927612 -117.6897354126 
125.1699523926 -117.8411483765 
125.2419891357 -118.0647354126 
125.3141326904 -118.3322906494 
125.3862457275 -118.6094818115 
125.4584808350 -118.8630981445 
125.5307464600 -119.0681762695 
125.6029891968 -119.2484283447 
125.6753463745 -119.2963180542 
125.7476654053 -119.2488937378 
125.8201065063 -119.1608810425 
125.8925170898 -119.0578231812 
125.9650344849 -118.9693374634 
126.0375976562 -118.9208679199 
126.1101303101 -118.9511566162 
126.1827774048 -119.0531082153 
126.2553939819 -119.1185455322 
126.3281173706 -119.1425170898 
126.4008178711 -119.1118545532 
126.4736328125 -119.0354919434 
126.5464859009 -118.9355697632 
126.6193161011 -118.7882995605 
126.6922531128 -118.6669769287 
126.7651672363 -118.6040039062 
126.8381881714 -118.5535736084 
126.9111785889 -118.5172424316 
126.9842910767 -118.4968490601 
127.0574340820 -118.4927825928 
127.1305618286 -118.4968338013 
127.2037887573 -118.4893646240 
127.2769927979 -118.4663085938 
127.3503112793 -118.4266891479 
127.4236068726 -118.3723144531 
127.4970016479 -118.3051986694 
127.5704498291 -118.1841888428 
127.6438674927 -118.0588150024 
127.7173919678 -117.9936370850 
127.7908935547 -117.9632949829 
127.8645095825 -117.9793701172 
127.9381637573 -118.0417098999 
128.0117950439 -118.1890182495 
128.0855255127 -118.3348846436 
128.1592407227 -118.4036407471 
128.2330627441 -118.4508666992 
128.3068695068 -118.4905624390 
128.3807830811 -118.5395965576 
128.4547271729 -118.6100845337 
128.5286560059 -118.7654571533 
128.6026916504 -118.9628067017 
128.6767120361 -119.1125946045 
128.7508239746 -119.2702636719 
128.8249206543 -119.4307174683 
128.8991394043 -119.5866394043 
128.9733886719 -119.7833099365 
129.0476074219 -119.9088821411 
129.1219482422 -119.9213180542 
129.1962585449 -119.8695373535 
129.2706756592 -119.7557601929 
129.3450775146 -119.4989929199 
129.4195861816 -119.2182235718 
129.4941253662 -119.0510559082 
129.5686492920 -118.9185333252 
129.6432952881 -118.8271636963 
129.7178955078 -118.7786102295 
129.7926177979 -118.7882995605 
129.8673858643 -118.8697509766 
129.9421234131 -118.9552307129 
130.0169830322 -119.0430068970 
130.0918121338 -119.1127090454 
130.1667480469 -119.1478729248 
130.2416534424 -119.1209716797 
130.3166809082 -119.0364456177 
130.3917541504 -118.9674377441 
130.4667816162 -118.9069290161 
130.5419464111 -118.8634033203 
130.6170654297 -118.8380432129 
130.6923065186 -118.8481979370 
130.7675170898 -118.8720016479 
130.8428497314 -118.9025115967 
130.9182281494 -118.9353408813 
130.9935607910 -118.9679641724 
131.0690307617 -119.0190963745 
131.1444549561 -119.0818328857 
131.2200012207 -119.1347885132 
131.2955169678 -119.1894454956 
131.3711547852 -119.2306518555 
131.4468231201 -119.2228546143 
131.5224761963 -119.1316680908 
131.5982360840 -119.0384368896 
131.6739654541 -118.9556121826 
131.7498168945 -118.9100036621 
131.8256378174 -118.9478912354 
131.9015808105 -119.0861663818 
131.9775543213 -119.2232055664 
132.0535125732 -119.3703231812 
132.1295776367 -119.5045852661 
132.2056121826 -119.6193389893 
132.2817687988 -119.6074676514 
132.3579711914 -119.5225448608 
132.4341430664 -119.4126892090 
132.5104370117 -119.3112716675 
132.5867004395 -119.2266464233 
132.6630706787 -119.2122802734 
132.7394104004 -119.2294082642 
132.8158874512 -119.2501296997 
132.8923950195 -119.2698516846 
132.9688720703 -119.3073806763 
133.0454711914 -119.3655395508 
133.1220245361 -119.4158020020 
133.1987152100 -119.4619216919 
133.2753753662 -119.4886093140 
133.3521423340 -119.4634780884 
133.4289550781 -119.3774185181 
133.5057525635 -119.3031311035 
133.5826568604 -119.2418136597 
133.6595306396 -119.2115936279 
133.7365264893 -119.2524566650 
133.8134918213 -119.3795928955 
133.8905639648 -119.5066452026 
133.9676971436 -119.6445083618 
134.0447998047 -119.7700119019 
134.1220092773 -119.8714065552 
134.1992034912 -119.8437194824 
134.2765045166 -119.7425384521 
134.3537750244 -119.6090393066 
134.4311676025 -119.4276504517 
134.5086059570 -119.3211975098 
134.5860137939 -119.2991409302 
134.6635437012 -119.2857894897 
134.7410430908 -119.2494888306 
134.8186645508 -119.1113128662 
134.8963165283 -118.9290924072 
134.9739532471 -118.8403472900 
135.0517120361 -118.8241271973 
135.1294250488 -118.9825592041 
135.2072753906 -119.2981109619 
135.2850799561 -119.5541381836 
135.3630065918 -119.7858810425 
135.4409790039 -119.9506607056 
135.5189361572 -120.0133514404 
135.5970001221 -119.9043807983 
135.6750335693 -119.7534179688 
135.7531890869 -119.5780258179 
135.8313140869 -119.3293991089 
135.9095611572 -119.1476745605 
135.9878540039 -119.0894775391 
136.0661010742 -119.0796356201 
136.1444854736 -119.1071014404 
136.2228393555 -119.1759033203 
136.3013153076 -119.2241821289 
136.3797454834 -119.2220382690 
136.4583129883 -119.1928863525 
136.5369110107 -119.1211929321 
136.6154937744 -119.0564575195 
136.6941833496 -119.0353164673 
136.7728576660 -119.0338821411 
136.8516387939 -119.0562362671 
136.9304046631 -119.0847091675 
137.0092773438 -119.1013793945 
137.0881958008 -119.1158905029 
137.1670989990 -119.1262054443 
137.2461090088 -119.1045837402 
137.3250885010 -119.0545043945 
137.4042053223 -118.9773712158 
137.4833526611 -118.8407440186 
137.5624694824 -118.7265930176 
137.6417083740 -118.6848449707 
137.7209320068 -118.6742248535 
137.8002624512 -118.7242813110 
137.8795623779 -118.8524780273 
137.9589843750 -118.9997787476 
138.0384674072 -119.1920928955 
138.1179046631 -119.5175399780 
138.1974639893 -119.7922744751 
138.2769927979 -119.8784332275 
138.3566436768 -119.8764038086 
138.4362792969 -119.7556610107 
138.5160217285 -119.6039505005 
138.5958099365 -119.5198135376 
138.6755676270 -119.4535522461 
138.7554473877 -119.3728637695 
138.8353118896 -119.3070297241 
138.9152832031 -119.2854309082 
138.9952239990 -119.2926712036 
139.0753021240 -119.3565216064 
139.1554107666 -119.4346389771 
139.2354888916 -119.4609832764 
139.3157043457 -119.4537506104 
139.3958740234 -119.4064559937 
139.4761657715 -119.3861312866 
139.5565185547 -119.4257736206 
139.6368255615 -119.5088500977 
139.7172698975 -119.6671371460 
139.7976684570 -119.7889633179 
139.8782043457 -119.8170166016 
139.9587097168 -119.8124771118 
140.0393218994 -119.7966690063 
140.1199951172 -119.8138580322 
140.2006378174 -119.8452072144 
140.2813873291 -119.8582611084 
140.3621215820 -119.7773437500 
140.4429779053 -119.6490478516 
140.5238037109 -119.4865341187 
140.6047515869 -119.2601318359 
140.6857452393 -119.1354827881 
140.7667083740 -119.1560745239 
140.8477935791 -119.2623901367 
140.9288635254 -119.5564651489 
141.0100402832 -119.9166030884 
141.0911865234 -120.1362609863 
141.1724700928 -120.3500518799 
141.2537841797 -120.4337081909 
141.3350830078 -120.4249496460 
141.4164886475 -120.3961563110 
141.4978790283 -120.3518905640 
141.5793914795 -120.3065948486 
141.6608581543 -120.2495880127 
141.7424621582 -120.0645828247 
141.8241119385 -119.7788619995 
141.9057312012 -119.5577697754 
141.9874725342 -119.3598556519 
142.0691986084 -119.1830520630 
142.1510314941 -119.1550827026 
142.2329101562 -119.2233047485 
142.3147735596 -119.3971710205 
142.3967437744 -119.6002273560 
142.4786987305 -119.7424240112 
142.5607757568 -119.8921966553 
142.6428222656 -120.1268539429 
142.7249908447 -120.3340988159 
142.8072052002 -120.4054794312 
142.8893890381 -120.3471450806 
142.9716949463 -120.1417083740 
143.0539703369 -119.9583206177 
143.1363830566 -119.7872085571 
143.2187500000 -119.6151962280 
143.3012542725 -119.5494766235 
143.3838043213 -119.5721664429 
143.4663238525 -119.6817016602 
143.5489654541 -119.8374710083 
143.6315765381 -119.9423294067 
143.7143096924 -120.0364685059 
143.7970275879 -120.0382919312 
143.8798522949 -119.9953994751 
143.9627380371 -119.9581832886 
144.0455932617 -119.9922714233 
144.1285705566 -120.1415023804 
144.2115020752 -120.2832717896 
144.2945861816 -120.4216613770 
144.3776245117 -120.3924789429 
144.4607849121 -120.2621154785 
144.5440063477 -120.0193786621 
144.6271972656 -119.8431243896 
144.7104949951 -119.8113327026 
144.7937774658 -119.8920669556 
144.8771972656 -120.0551605225 
144.9606475830 -120.1751174927 
145.0440673828 -120.2994461060 
145.1276245117 -120.3360977173 
145.2111358643 -120.3050079346 
145.2947845459 -120.2501983643 
145.3784027100 -120.1591033936 
145.4621582031 -120.0703201294 
145.5459442139 -119.9969711304 
145.6296997070 -119.8241195679 
145.7135925293 -119.5887145996 
145.7974548340 -119.4174346924 
145.8814392090 -119.2169265747 
145.9653930664 -119.1174697876 
146.0494689941 -119.1201629639 
146.1336059570 -119.1782989502 
146.2176971436 -119.2298431396 
146.3019256592 -119.2309112549 
146.3861236572 -119.1878814697 
146.4704589844 -119.1422576904 
146.5547485352 -119.1379470825 
146.6391754150 -119.1847763062 
146.7236328125 -119.2619857788 
146.8080749512 -119.3082580566 
146.8926391602 -119.3374404907 
146.9771881104 -119.3307952881 
147.0618438721 -119.3214645386 
147.1464843750 -119.3330459595 
147.2312469482 -119.3692398071 
147.3160552979 -119.3914947510 
147.4008331299 -119.3866653442 
147.4857482910 -119.3442077637 
147.5706176758 -119.3120269775 
147.6556243896 -119.3097686768 
147.7406921387 -119.3797225952 
147.8257141113 -119.4746093750 
147.9108581543 -119.6588745117 
147.9959869385 -119.8534088135 
148.0812377930 -119.9748535156 
148.1664581299 -120.1512603760 
148.2518157959 -120.3469161987 
148.3372039795 -120.5011596680 
148.4225769043 -120.7530288696 
148.5080718994 -120.9802551270 
148.5935363770 -121.0709533691 
148.6791381836 -121.0567932129 
148.7646942139 -120.8925476074 
148.8504028320 -120.7172546387 
148.9361419678 -120.4454803467 
149.0218505859 -120.2104415894 
149.1076965332 -120.0688705444 
149.1935119629 -119.8222732544 
149.2794494629 -119.5250320435 
149.3653564453 -119.3172912598 
149.4514007568 -119.0822143555 
149.5374908447 -118.9793472290 
149.6235504150 -119.0478363037 
149.7097320557 -119.2155380249 
149.7958984375 -119.3625946045 
149.8821868896 -119.5854568481 
149.9685211182 -119.7760391235 
150.0548248291 -119.8607711792 
150.1412658691 -119.9147186279 
150.2276763916 -119.9169921875 
150.3142089844 -119.9085540771 
150.4007110596 -119.9129333496 
150.4873504639 -119.9331893921 
150.5740356445 -119.9396514893 
150.6606903076 -119.9082107544 
150.7474822998 -119.8604507446 
150.8342437744 -119.7751312256 
150.9211273193 -119.7078704834 
151.0079803467 -119.6894760132 
151.0949707031 -119.7026443481 
151.1820068359 -119.7399368286 
151.2690124512 -119.7650604248 
151.3561553955 -119.7738723755 
151.4432525635 -119.7349090576 
151.5304870605 -119.6292877197 
151.6176910400 -119.4908905029 
151.7050323486 -119.4000244141 
151.7924194336 -119.3098602295 
151.8797760010 -119.2836608887 
151.9672698975 -119.3046798706 
152.0547180176 -119.3659210205 
152.1423187256 -119.4368972778 
152.2298736572 -119.5192489624 
152.3175659180 -119.6335678101 
152.4053039551 -119.7475280762 
152.4930114746 -119.9869384766 
152.5808563232 -120.2789306641 
152.6686706543 -120.4776077271 
152.7566070557 -120.7256393433 
152.8446044922 -120.9077529907 
152.9325714111 -121.0261535645 
153.0206604004 -121.1105346680 
153.1087188721 -121.1337051392 
153.1969299316 -121.0727157593 
153.2850952148 -120.8860702515 
153.3733825684 -120.5517959595 
153.4617309570 -120.1629104614 
153.5500488281 -119.9099807739 
153.6385040283 -119.6134414673 
153.7269287109 -119.4367370605 
153.8154754639 -119.4202041626 
153.9039916992 -119.5223388672 
153.9926452637 -119.6577911377 
154.0813598633 -119.9297180176 
154.1700286865 -120.2357788086 
154.2588348389 -120.4293060303 
154.3476104736 -120.6522369385 
154.4365234375 -120.7829208374 
154.5254058838 -120.7925033569 
154.6144256592 -120.7253875732 
154.7034912109 -120.6494140625 
154.7925109863 -120.5304794312 
154.8816833496 -120.4373245239 
154.9708099365 -120.3966522217 
155.0600891113 -120.3863906860 
155.1493225098 -120.3781433105 
155.2386932373 -120.3212661743 
155.3281250000 -120.2122116089 
155.4175109863 -120.0888061523 
155.5070343018 -120.0197601318 
155.5965270996 -120.0643463135 
155.6861572266 -120.1825942993 
155.7758483887 -120.2728118896 
155.8654937744 -120.3471984863 
155.9552764893 -120.3270721436 
156.0450286865 -120.2160873413 
156.1349182129 -120.0925140381 
156.2247772217 -120.0303192139 
156.3147735596 -119.9806213379 
156.4048156738 -119.9557342529 
156.4948272705 -119.9259414673 
156.5849761963 -119.8852996826 
156.6750793457 -119.8629837036 
156.7653350830 -119.8623504639 
156.8555450439 -119.8949966431 
156.9459075928 -119.9291992188 
157.0363159180 -119.9242782593 
157.1266937256 -119.8598861694 
157.2172088623 -119.7770690918 
157.3076782227 -119.7348022461 
157.3983001709 -119.7284393311 
157.4888763428 -119.7929916382 
157.5796051025 -119.9246063232 
157.6703643799 -120.0538482666 
157.7611083984 -120.0862731934 
157.8519897461 -120.0118789673 
157.9428253174 -119.9220428467 
158.0338134766 -119.8368682861 
158.1247558594 -119.8783111572 
158.2158508301 -120.0987625122 
158.3069915771 -120.3982086182 
158.3980865479 -120.6410903931 
158.4893341064 -120.7456893921 
158.5805511475 -120.7127761841 
158.6718902588 -120.5561065674 
158.7633056641 -120.3481445312 
158.8546600342 -120.1474685669 
158.9461669922 -120.0009765625 
159.0376434326 -119.9467163086 
159.1292572021 -119.9562072754 
159.2208404541 -120.0059127808 
159.3125610352 -120.0638351440 
159.4043273926 -120.1063919067 
159.4960632324 -120.1859436035 
159.5879364014 -120.2861862183 
159.6797790527 -120.4051513672 
159.7717590332 -120.5286331177 
159.8637084961 -120.6436309814 
159.9557952881 -120.7448806763 
160.0479431152 -120.8252182007 
160.1400451660 -120.8903121948 
160.2322998047 -120.9227752686 
160.3245086670 -120.9394760132 
160.4168701172 -120.8953475952 
160.5091857910 -120.7293624878 
160.6016387939 -120.4598846436 
160.6941528320 -120.1167221069 
160.7866363525 -119.8003082275 
160.8792572021 -119.6067047119 
160.9718475342 -119.5554962158 
161.0645751953 -119.6731567383 
161.1573486328 -119.8800430298 
161.2500915527 -120.0345916748 
161.3429870605 -120.2245559692 
161.4358367920 -120.3621597290 
161.5288238525 -120.4905776978 
161.6217956543 -120.6718444824 
161.7148895264 -120.9252319336 
161.8080444336 -121.1794586182 
161.9011688232 -121.3132858276 
161.9944305420 -121.2893142700 
162.0876617432 -121.0809936523 
162.1810302734 -120.7820129395 
162.2743530273 -120.4438400269 
162.3678283691 -120.1320648193 
162.4613647461 -119.8927001953 
162.5548553467 -119.7358932495 
162.6484985352 -119.6944732666 
162.7421112061 -119.7460098267 
162.8358459473 -119.9231948853 
162.9295654297 -120.2372207642 
163.0234222412 -120.6033096313 
163.1173248291 -120.8932647705 
163.2111968994 -121.0323638916 
163.3052215576 -120.9863739014 
163.3992004395 -120.8854293823 
163.4933166504 -120.8415832520 
163.5874176025 -120.8796310425 
163.6816406250 -120.9581298828 
163.7759399414 -120.9894866943 
163.8701934814 -120.9202117920 
163.9645843506 -120.8097610474 
164.0589447021 -120.7357101440 
164.1534576416 -120.7281036377 
164.2480163574 -120.7722854614 
164.3425292969 -120.8010025024 
164.4372100830 -120.7551269531 
164.5318298340 -120.6461715698 
164.6266174316 -120.5025177002 
164.7213592529 -120.3766784668 
164.8162384033 -120.3098068237 
164.9111785889 -120.3025131226 
165.0060882568 -120.3727569580 
165.1011352539 -120.5064163208 
165.1961517334 -120.7018737793 
165.2913208008 -120.9063491821 
165.3864440918 -121.0394897461 
165.4817047119 -121.0770111084 
165.5770416260 -121.0292434692 
165.6723175049 -120.9736633301 
165.7677612305 -120.9468688965 
165.8631591797 -120.9255676270 
165.9586944580 -120.8672637939 
166.0542144775 -120.7762069702 
166.1498718262 -120.6952209473 
166.2455749512 -120.6694335938 
166.3412475586 -120.7234344482 
166.4370727539 -120.7986145020 
166.5328521729 -120.8098907471 
166.6287841797 -120.7372970581 
166.7246704102 -120.6205673218 
166.8207244873 -120.5343093872 
166.9168090820 -120.4721984863 
167.0128784180 -120.3366394043 
167.1090850830 -120.0082397461 
167.2052459717 -119.5802993774 
167.3015747070 -119.2306594849 
167.3979492188 -119.0992126465 
167.4942779541 -119.2846679688 
167.5907592773 -119.6509170532 
167.6872100830 -120.0328750610 
167.7838134766 -120.2835235596 
167.8803710938 -120.3252258301 
167.9770660400 -120.2684097290 
168.0738372803 -120.2037963867 
168.1705627441 -120.1847610474 
168.2674407959 -120.2109146118 
168.3642730713 -120.2347564697 
168.4612579346 -120.2309799194 
168.5582122803 -120.2289276123 
168.6553039551 -120.2863845825 
168.7524566650 -120.4653701782 
168.8495635986 -120.6301498413 
168.9468383789 -120.7564926147 
169.0440673828 -120.8395004272 
169.1414337158 -120.8870239258 
169.2387847900 -120.9164428711 
169.3362731934 -120.9106140137 
169.4338226318 -120.8602447510 
169.5313262939 -120.7510375977 
169.6289825439 -120.6151962280 
169.7266082764 -120.4924621582 
169.8243713379 -120.4158782959 
169.9221038818 -120.4108352661 
170.0199890137 -120.4495391846 
170.1179351807 -120.5098266602 
170.2158355713 -120.5894470215 
170.3138885498 -120.6480712891 
170.4118957520 -120.6967926025 
170.5100555420 -120.7159957886 
170.6082763672 -120.6835708618 
170.7064666748 -120.6302413940 
170.8048095703 -120.6007919312 
170.9031066895 -120.6150360107 
171.0015411377 -120.6773986816 
171.0999603271 -120.7606277466 
171.1985168457 -120.8453750610 
171.2971343994 -120.9191589355 
171.3957214355 -120.9230346680 
171.4944458008 -120.8812103271 
171.5931396484 -120.8281860352 
171.6919860840 -120.7874526978 
171.7908020020 -120.7563476562 
171.8897552490 -120.7094345093 
171.9887695312 -120.6290359497 
172.0877532959 -120.5201187134 
172.1868743896 -120.4323730469 
172.2859802246 -120.4755096436 
172.3852233887 -120.6362533569 
172.4844207764 -120.8332748413 
172.5837860107 -120.9707031250 
172.6831970215 -121.0258636475 
172.7825775146 -121.0331954956 
172.8821105957 -121.0623703003 
172.9815979004 -121.1221542358 
173.0812530518 -121.1371612549 
173.1809539795 -121.0526199341 
173.2806091309 -120.9326629639 
173.3804321289 -120.8728256226 
173.4802093506 -120.9563217163 
173.5801391602 -121.1523895264 
173.6800384521 -121.4160842896 
173.7800903320 -121.7229080200 
173.8801879883 -121.8622894287 
173.9802551270 -121.9084930420 
174.0804748535 -121.8960113525 
174.1806640625 -121.8032760620 
174.2809906006 -121.6319732666 
174.3813018799 -121.3817977905 
174.4817504883 -121.0457000732 
174.5822601318 -120.8440170288 
174.6827239990 -120.7110977173 
174.7833557129 -120.6493453979 
174.8839416504 -120.7266464233 
174.9846801758 -121.0709533691 
175.0853881836 -121.4732589722 
175.1862335205 -121.8616867065 
175.2871551514 -122.1209335327 
175.3880310059 -122.1398849487 
175.4890594482 -121.9880447388 
175.5900573730 -121.7207641602 
175.6912078857 -121.3957061768 
175.7923126221 -121.2527694702 
175.8935852051 -121.1950836182 
175.9949035645 -121.1287460327 
176.0961914062 -120.9784011841 
176.1976318359 -120.7432479858 
176.2990264893 -120.6558074951 
176.4005889893 -120.7110137939 
176.5021972656 -120.8235397339 
176.6037750244 -120.8829193115 
176.7055053711 -120.8068923950 
176.8072052002 -120.6864166260 
176.9090423584 -120.5906982422 
177.0108642578 -120.5293807983 
177.1128234863 -120.4762115479 
177.2148437500 -120.4097518921 
177.3168334961 -120.4281387329 
177.4189758301 -120.6035537720 
177.5210876465 -120.9098815918 
177.6233367920 -121.2642745972 
177.7255706787 -121.5458831787 
177.8279418945 -121.5123596191 
177.9303741455 -121.2997131348 
178.0327758789 -121.0016326904 
178.1353302002 -120.8713836670 
178.2378540039 -120.8663558960 
178.3405151367 -120.9362564087 
178.4431610107 -121.0521469116 
178.5459442139 -121.2258224487 
178.6487884521 -121.3585510254 
178.7516021729 -121.4613189697 
178.8545837402 -121.5003890991 
178.9575042725 -121.4242248535 
179.0605926514 -121.2045288086 
179.1636352539 -121.0270919800 
179.2668457031 -120.9251708984 
179.3701171875 -120.9081802368 
179.4733428955 -120.8962631226 
179.5767211914 -120.6805496216 
179.6800689697 -120.1931991577 
179.7835693359 -119.4371948242 
179.8871459961 -118.5237426758 
179.9906616211 -118.1630554199 
180.0943450928 -118.2676773071 
180.1979827881 -118.9572830200 
180.3017883301 -119.7171096802 
180.4055480957 -120.4019317627 
180.5094757080 -120.8801879883 
180.6134643555 -121.0219268799 
180.7174072266 -120.8660964966 
180.8215026855 -120.6359252930 
180.9255676270 -120.4823760986 
181.0297851562 -120.5523376465 
181.1339721680 -120.8336181641 
181.2383117676 -121.2535247803 
181.3427124023 -121.7688598633 
181.4470672607 -121.9726486206 
181.5515899658 -121.9509963989 
181.6560821533 -121.7699050903 
181.7607116699 -121.6282043457 
181.8653259277 -121.5201568604 
181.9700775146 -121.4118957520 
182.0749053955 -121.2687530518 
182.1796875000 -121.0624008179 
182.2846374512 -120.9452362061 
182.3895416260 -120.8921966553 
182.4945983887 -120.8763504028 
182.5996246338 -120.8747329712 
182.7048034668 -120.8619766235 
182.8100585938 -120.8377075195 
182.9152679443 -120.8486251831 
183.0206298828 -120.9517288208 
183.1259613037 -121.2408294678 
183.2314453125 -121.5061569214 
183.3369903564 -121.6665954590 
183.4425048828 -121.6353988647 
183.5481719971 -121.4872360229 
183.6538085938 -121.3335037231 
183.7595977783 -121.1850814819 
183.8653564453 -121.0970382690 
183.9712677002 -121.0152893066 
184.0772399902 -120.9692764282 
184.1831817627 -121.0335769653 
184.2892761230 -121.2074890137 
184.3953399658 -121.4955749512 
184.5015563965 -121.6700057983 
184.6077423096 -121.7378463745 
184.7140808105 -121.6829910278 
184.8204803467 -121.5639190674 
184.9268493652 -121.4221343994 
185.0333709717 -121.2888488770 
185.1398620605 -121.2766113281 
185.2465057373 -121.3666534424 
185.3531188965 -121.5469436646 
185.4598846436 -121.6447601318 
185.5667266846 -121.6530761719 
185.6735076904 -121.5843811035 
185.7804718018 -121.5036392212 
185.8873901367 -121.3940887451 
185.9944610596 -121.2314147949 
186.1016082764 -121.1576538086 
186.2087097168 -121.2224502563 
186.3159637451 -121.5415115356 
186.4231872559 -122.0154418945 
186.5305786133 -122.2839965820 
186.6379241943 -122.2725296021 
186.7454376221 -121.8876419067 
186.8530120850 -121.4732818604 
186.9605560303 -121.0965499878 
187.0682525635 -120.7395782471 
187.1759033203 -120.5701522827 
187.2837219238 -120.4619369507 
187.3915100098 -120.3554382324 
187.4994506836 -120.2924804688 
187.6074523926 -120.2790985107 
187.7154235840 -120.4480895996 
187.8235626221 -120.9660186768 
187.9316558838 -121.5528411865 
188.0399017334 -122.1316375732 
188.1481170654 -122.6170425415 
188.2565002441 -122.7251892090 
188.3649444580 -122.6846694946 
188.4733581543 -122.5187301636 
188.5819244385 -122.3253631592 
188.6904449463 -122.1268997192 
188.7991485596 -121.9839859009 
188.9077911377 -122.0181274414 
189.0166168213 -122.0884552002 
189.1255035400 -122.1032943726 
189.2343444824 -121.9773788452 
189.3433532715 -121.7852706909 
189.4523162842 -121.5651855469 
189.5614471436 -121.3652114868 
189.6706390381 -121.3573684692 
189.7798004150 -121.4527511597 
189.8891143799 -121.5791397095 
189.9983978271 -121.6949691772 
190.1078491211 -121.6956710815 
190.2172546387 -121.6005935669 
190.3268280029 -121.4440689087 
190.4364624023 -121.3999710083 
190.5460662842 -121.4599914551 
190.6558227539 -121.5522079468 
190.7655487061 -121.6441116333 
190.8754272461 -121.6886215210 
190.9852752686 -121.7084655762 
191.0952911377 -121.7561721802 
191.2053833008 -121.9371490479 
191.3154144287 -122.1621780396 
191.4256286621 -122.3436050415 
191.5357818604 -122.2838973999 
191.6461181641 -121.8447570801 
191.7564086914 -121.4315795898 
191.8668670654 -121.0773696899 
191.9774017334 -120.7711486816 
192.0878753662 -120.6610565186 
192.1985321045 -120.6762084961 
192.3091430664 -120.7534179688 
192.4199218750 -120.9061126709 
192.5306549072 -121.1063461304 
192.6415557861 -121.2656784058 
192.7525329590 -121.3732910156 
192.8634643555 -121.4054794312 
192.9745483398 -121.4265823364 
193.0856170654 -121.5515899658 
193.1968383789 -121.7987060547 
193.3081207275 -122.0920410156 
193.4193725586 -122.0522537231 
193.5307922363 -121.7993240356 
193.6421661377 -121.4979782104 
193.7537231445 -121.2787094116 
193.8652191162 -121.4047241211 
193.9768981934 -121.7007446289 
194.0886383057 -122.0755386353 
194.2003326416 -122.4633636475 
194.3121948242 -122.5866317749 
194.4240264893 -122.5767135620 
194.5360260010 -122.5703048706 
194.6479797363 -122.5581054688 
194.7601013184 -122.3967514038 
194.8722991943 -122.1456375122 
194.9844360352 -121.8454437256 
195.0967559814 -121.5312728882 
195.2090454102 -121.3840942383 
195.3214874268 -121.3683013916 
195.4338989258 -121.4045715332 
195.5464782715 -121.4743576050 
195.6591186523 -121.6222915649 
195.7717132568 -121.8534088135 
195.8844909668 -122.0610809326 
195.9972229004 -122.2181777954 
196.1101226807 -122.2441558838 
196.2229919434 -122.1098937988 
196.3360137939 -122.0348358154 
196.4491119385 -122.0399169922 
196.5621795654 -122.0249404907 
196.6753997803 -121.7998046875 
196.7885894775 -121.4179840088 
196.9019470215 -121.1694412231 
197.0153656006 -121.0527343750 
197.1287536621 -121.0868377686 
197.2423095703 -121.2705612183 
197.3558197021 -121.4778442383 
197.4695129395 -121.6034317017 
197.5831451416 -121.7129974365 
197.6969604492 -121.8677520752 
197.8108520508 -121.9662475586 
197.9246826172 -121.9469146729 
198.0386962891 -121.8720626831 
198.1526641846 -121.8589248657 
198.2668151855 -122.0486602783 
198.3809204102 -122.3331451416 
198.4951934814 -122.4655761719 
198.6095428467 -122.4008712769 
198.7238311768 -122.0666885376 
198.8383026123 -121.6360244751 
198.9527435303 -121.3378524780 
199.0673522949 -121.2610321045 
199.1819000244 -121.3452301025 
199.2966461182 -121.6397705078 
199.4114532471 -122.0240859985 
199.5262145996 -122.3014984131 
199.6411437988 -122.3976364136 
199.7560424805 -122.4304199219 
199.8711090088 -122.4418334961 
199.9862365723 -122.3700485229 
200.1013336182 -122.1594009399 
200.2165985107 -121.8710937500 
200.3318176270 -121.6822967529 
200.4472198486 -121.5900421143 
200.5625762939 -121.6384506226 
200.6781158447 -121.8416366577 
200.7937164307 -122.0303955078 
200.9092712402 -122.0630035400 
201.0250091553 -121.9635620117 
201.1406860352 -121.7322998047 
201.2565612793 -121.4945297241 
201.3723754883 -121.3308792114 
201.4883728027 -121.2812652588 
201.6044464111 -121.3220901489 
201.7204742432 -121.4125366211 
201.8366699219 -121.5105743408 
201.9528198242 -121.5238265991 
202.0691528320 -121.5451583862 
202.1854400635 -121.7013397217 
202.3019104004 -121.8873367310 
202.4184570312 -122.0366134644 
202.5349426270 -122.0814208984 
202.6516113281 -121.9936141968 
202.7682342529 -121.9187622070 
202.8850402832 -121.8985366821 
203.0018005371 -121.8928451538 
203.1187438965 -121.8862609863 
203.2357482910 -121.8789138794 
203.3527069092 -121.8240051270 
203.4698486328 -121.6415481567 
203.5869445801 -121.3707046509 
203.7042083740 -121.2089538574 
203.8215637207 -121.1876296997 
203.9388580322 -121.3854522705 
204.0563354492 -121.7537231445 
204.1737670898 -122.0750122070 
204.2913818359 -122.2004013062 
204.4089508057 -122.1810455322 
204.5267028809 -122.1468887329 
204.6445159912 -122.1047363281 
204.7622833252 -121.9594497681 
204.8802337646 -121.6808547974 
204.9981536865 -121.4551162720 
205.1162414551 -121.5189285278 
205.2342834473 -121.7773132324 
205.3525085449 -122.1305541992 
205.4707946777 -122.4867782593 
205.5890350342 -122.5242309570 
205.7074737549 -122.3126983643 
205.8258514404 -122.0458984375 
205.9444122314 -121.8544616699 
206.0629425049 -121.8062362671 
206.1816406250 -121.8690567017 
206.3004150391 -122.0015869141 
206.4191436768 -122.2088165283 
206.5380401611 -122.4137420654 
206.6569061279 -122.6213989258 
206.7759552002 -122.8071517944 
206.8949432373 -122.8524932861 
207.0141296387 -122.7290725708 
207.1333770752 -122.4728088379 
207.2525787354 -122.1299591064 
207.3719635010 -121.9679107666 
207.4913024902 -122.0282897949 
207.6108398438 -122.2179260254 
207.7304229736 -122.4533996582 
207.8499755859 -122.7181472778 
207.9697113037 -122.9770507812 
208.0893859863 -123.1055374146 
208.2092590332 -123.1047821045 
208.3290863037 -122.9423828125 
208.4490966797 -122.6794204712 
208.5691680908 -122.3849105835 
208.6891937256 -122.1083755493 
208.8094177246 -121.9700088501 
208.9295806885 -122.0820388794 
209.0499267578 -122.4043807983 
209.1702423096 -122.6671600342 
209.2907257080 -122.8009490967 
209.4113006592 -122.6824493408 
209.5318145752 -122.2343902588 
209.6525115967 -121.6835403442 
209.7731628418 -121.3426437378 
209.8939971924 -121.4148788452 
210.0148010254 -121.8463439941 
210.1357727051 -122.3120269775 
210.2568206787 -122.5163116455 
210.3778228760 -122.5399932861 
210.4990081787 -122.5688247681 
210.6201477051 -122.6529769897 
210.7414703369 -122.6924362183 
210.8627624512 -122.6414718628 
210.9842224121 -122.5643997192 
211.1057586670 -122.4714660645 
211.2272491455 -122.3095932007 
211.3489227295 -122.1229476929 
211.4705505371 -122.0829849243 
211.5923767090 -122.3020401001 
211.7142639160 -122.5671615601 
211.8361053467 -122.7375488281 
211.9581298828 -122.6476821899 
212.0801086426 -122.2942428589 
212.2022705078 -121.9587097168 
212.3244018555 -121.7448654175 
212.4467010498 -121.5953979492 
212.5690917969 -121.4594039917 
212.6914215088 -121.3930664062 
212.8139343262 -121.5185394287 
212.9364166260 -121.8875122070 
213.0590667725 -122.3940811157 
213.1816864014 -122.8017044067 
213.3044891357 -122.9175415039 
213.4273681641 -122.8257904053 
213.5501861572 -122.5985488892 
213.6732025146 -122.5092086792 
213.7961730957 -122.6808395386 
213.9193267822 -122.9385757446 
214.0424346924 -122.9831542969 
214.1657409668 -122.7815704346 
214.2891082764 -122.5779571533 
214.4124298096 -122.5303955078 
214.5359344482 -122.5754623413 
214.6594085693 -122.5755310059 
214.7830505371 -122.5041503906 
214.9067840576 -122.4437103271 
215.0304565430 -122.4878768921 
215.1543273926 -122.6816635132 
215.2781524658 -122.9532318115 
215.4021606445 -123.1054916382 
215.5261230469 -123.1172561646 
215.6502685547 -122.9396438599 
215.7744903564 -122.6338195801 
215.8986663818 -122.3634796143 
216.0230407715 -122.2596740723 
216.1473541260 -122.3408966064 
216.2718658447 -122.5223312378 
216.3963317871 -122.6983108521 
216.5209960938 -122.7855606079 
216.6457214355 -122.7417602539 
216.7703857422 -122.6044082642 
216.8952636719 -122.4663009644 
217.0200805664 -122.3914947510 
217.1450958252 -122.3988342285 
217.2700653076 -122.4891357422 
217.3952178955 -122.5935516357 
217.5204467773 -122.5448760986 
217.6456298828 -122.2765655518 
217.7710113525 -121.9756164551 
217.8963317871 -121.8611907959 
218.0218505859 -121.9720153809 
218.1473236084 -122.2029571533 
218.2729797363 -122.4202880859 
218.3987121582 -122.5263748169 
218.5244140625 -122.5119323730 
218.6502838135 -122.4393157959 
218.7761230469 -122.3218917847 
218.9021453857 -122.1361770630 
219.0282440186 -121.9415740967 
219.1542968750 -121.8504486084 
219.2805328369 -121.8458099365 
219.4067230225 -121.9389724731 
219.5331115723 -122.0969238281 
219.6594543457 -122.2813720703 
219.7859954834 -122.5191040039 
219.9125976562 -122.8258743286 
220.0391540527 -123.1019439697 
220.1659088135 -123.2093505859 
220.2926177979 -123.1549911499 
220.4195098877 -123.0774002075 
220.5463562012 -123.0919418335 
220.6734008789 -123.2097244263 
220.8005218506 -123.3600616455 
220.9275970459 -123.4899749756 
221.0548553467 -123.6040725708 
221.1820678711 -123.6781311035 
221.3094787598 -123.6325607300 
221.4368438721 -123.4268417358 
221.5644073486 -123.1040344238 
221.6920318604 -122.7465209961 
221.8196258545 -122.4276657104 
221.9474029541 -122.1768875122 
222.0751342773 -121.9908599854 
222.2030487061 -121.8682022095 
222.3309326172 -121.8085479736 
222.4589996338 -121.8044738770 
222.5871429443 -121.8806762695 
222.7152404785 -122.0376663208 
222.8435363770 -122.1719741821 
222.9717864990 -122.2585906982 
223.1002349854 -122.3270568848 
223.2287445068 -122.4188461304 
223.3572082520 -122.4897537231 
223.4858703613 -122.4665908813 
223.6144866943 -122.3564529419 
223.7433013916 -122.2243881226 
223.8720703125 -122.1264038086 
224.0010223389 -122.1223373413 
224.1300659180 -122.2700119019 
224.2590484619 -122.5254364014 
224.3882293701 -122.7178878784 
224.5173645020 -122.7533721924 
224.6466979980 -122.7503433228 
224.7759857178 -122.8277435303 
224.9054565430 -122.9253997803 
225.0350189209 -122.9360198975 
225.1645202637 -122.8795547485 
225.2942199707 -122.8113937378 
225.4238891602 -122.7171249390 
225.5537414551 -122.6092605591 
225.6835479736 -122.5609054565 
225.8135528564 -122.6110076904 
225.9436187744 -122.7379455566 
226.0736541748 -122.8808593750 
226.2038879395 -122.9565353394 
226.3340606689 -122.9368362427 
226.4644470215 -122.9422531128 
226.5947723389 -123.1514663696 
226.7252960205 -123.4036178589 
226.8558959961 -123.5245895386 
226.9864501953 -123.4361877441 
227.1172180176 -123.2305831909 
227.2479095459 -123.0245819092 
227.3788146973 -122.8400955200 
227.5097961426 -122.6734085083 
227.6407318115 -122.6107711792 
227.7718658447 -122.7239913940 
227.9029388428 -122.8988189697 
228.0342254639 -122.9469299316 
228.1654663086 -122.8837051392 
228.2968902588 -122.8679504395 
228.4284057617 -122.9391174316 
228.5598602295 -122.9779663086 
228.6915283203 -122.8115386963 
228.8231353760 -122.5424346924 
228.9549407959 -122.4443893433 
229.0867156982 -122.5176544189 
229.2186737061 -122.7019119263 
229.3507080078 -122.8999023438 
229.4827117920 -123.0238494873 
229.6148986816 -123.0053100586 
229.7470397949 -122.8455047607 
229.8793792725 -122.6762695312 
230.0116729736 -122.6456069946 
230.1441802979 -122.6695938110 
230.2767486572 -122.4521179199 
230.4092712402 -121.8474273682 
230.5419921875 -121.5075454712 
230.6746673584 -121.6885147095 
230.8075561523 -122.1181716919 
230.9405059814 -122.5552520752 
231.0734100342 -122.8508071899 
231.2065277100 -122.9748687744 
231.3395843506 -123.0061187744 
231.4728393555 -123.0794982910 
231.6060485840 -123.2018280029 
231.7394714355 -123.2031860352 
231.8729553223 -122.9835968018 
232.0064086914 -122.8493194580 
232.1400451660 -122.8462829590 
232.2736511230 -122.7730484009 
232.4074401855 -122.6631164551 
232.5411987305 -122.6928405762 
232.6751556396 -122.9225311279 
232.8091735840 -123.2214431763 
232.9431610107 -123.3720016479 
233.0773468018 -123.2268829346 
233.2114868164 -122.9661102295 
233.3458251953 -122.8268356323 
233.4801177979 -122.7586746216 
233.6146087646 -122.7223968506 
233.7491760254 -122.6897201538 
233.8836975098 -122.6556396484 
234.0184326172 -122.6385345459 
234.1531066895 -122.6628570557 
234.2879943848 -122.7536849976 
234.4228210449 -122.8560409546 
234.5578613281 -122.9006423950 
234.6929779053 -122.8875808716 
234.8280334473 -122.8432846069 
234.9633026123 -122.8451309204 
235.0985260010 -122.8955383301 
235.2339630127 -122.8802108765 
235.3694610596 -122.7889938354 
235.5049133301 -122.8848800659 
235.6405792236 -123.0824508667 
235.7761840820 -123.1466369629 
235.9120025635 -123.0202178955 
236.0477752686 -122.8277664185 
236.1837463379 -122.6827239990 
236.3197937012 -122.7032775879 
236.4557952881 -122.9912719727 
236.5920104980 -123.2937927246 
236.7281646729 -123.4346542358 
236.8645324707 -123.4008483887 
237.0008544922 -123.3173446655 
237.1373748779 -123.2110290527 
237.2739715576 -123.0335235596 
237.4105224609 -122.9094696045 
237.5472869873 -122.8659133911 
237.6839904785 -122.8168792725 
237.8209075928 -122.7720718384 
237.9577636719 -122.8049850464 
238.0948486328 -122.9690170288 
238.2319946289 -123.2746429443 
238.3690948486 -123.5030212402 
238.5064086914 -123.5532150269 
238.6436767578 -123.4594345093 
238.7811431885 -123.2331848145 
238.9185638428 -123.0076141357 
239.0561828613 -122.8829727173 
239.1938934326 -122.8386459351 
239.3315429688 -122.7832489014 
239.4694061279 -122.6552810669 
239.6072235107 -122.4043960571 
239.7452545166 -122.0995330811 
239.8833618164 -121.9439697266 
240.0214080811 -122.2233123779 
240.1596679688 -122.6984863281 
240.2978820801 -123.0488662720 
240.4363098145 -123.1116180420 
240.5746765137 -123.1911163330 
240.7132568359 -123.5724334717 
240.8519134521 -123.9366531372 
240.9905242920 -124.1356964111 
241.1293487549 -124.1702194214 
241.2681121826 -124.1083221436 
241.4071044922 -123.9194030762 
241.5460205078 -123.6295852661 
241.6851654053 -123.3969497681 
241.8243865967 -123.2985458374 
241.9635620117 -123.3854141235 
242.1029357910 -123.5159378052 
242.2422637939 -123.3206787109 
242.3818054199 -122.9753952026 
242.5213012695 -122.7932434082 
242.6610107422 -122.9661712646 
242.8007812500 -123.5497436523 
242.9405212402 -123.9462203979 
243.0804595947 -123.7822494507 
243.2203521729 -123.4216766357 
243.3604583740 -123.1707382202 
243.5005187988 -123.1092758179 
243.6407775879 -123.1028671265 
243.7811279297 -123.0278549194 
243.9214172363 -122.9517822266 
244.0619354248 -122.9508590698 
244.2023925781 -123.0344314575 
244.3430633545 -123.1432418823 
244.4838104248 -123.2080993652 
244.6245117188 -123.1348724365 
244.7654266357 -122.8635940552 
244.9062957764 -122.5163269043 
245.0473632812 -122.4864959717 
245.1883850098 -122.7152633667 
245.3296356201 -122.9603118896 
245.4709472656 -123.0575561523 
245.6122131348 -122.9717483521 
245.7537078857 -122.8606948853 
245.8951263428 -122.7904129028 
246.0367736816 -122.7740783691 
246.1783752441 -122.7612686157 
246.3201751709 -122.7967758179 
246.4620666504 -122.9655303955 
246.6039123535 -123.1996917725 
246.7459716797 -123.3606491089 
246.8879699707 -123.3702011108 
247.0301818848 -123.3553924561 
247.1723480225 -123.4100418091 
247.3147277832 -123.6984558105 
247.4571990967 -124.1457901001 
247.5996093750 -124.4049301147 
247.7422332764 -124.4548339844 
247.8848114014 -124.2788238525 
248.0276031494 -123.9637298584 
248.1704711914 -123.7032699585 
248.3132934570 -123.5359039307 
248.4563446045 -123.3968124390 
248.5993194580 -123.1202392578 
248.7425231934 -122.7867279053 
248.8856811523 -122.5647048950 
249.0290527344 -122.6703643799 
249.1725006104 -123.0407409668 
249.3159027100 -123.2901077271 
249.4595184326 -123.3810882568 
249.6030731201 -123.4287872314 
249.7468566895 -123.6156158447 
249.8905944824 -123.7533111572 
250.0345306396 -123.6113052368 
250.1785736084 -123.2178268433 
250.3225402832 -123.1280822754 
250.4667358398 -123.3899841309 
250.6108856201 -123.7125167847 
250.7552490234 -123.8374786377 
250.8995513916 -123.6817169189 
251.0440826416 -123.5643615723 
251.1887054443 -123.5462417603 
251.3332519531 -123.4099197388 
251.4780426025 -123.0493698120 
251.6227569580 -122.8610382080 
251.7677001953 -122.9671096802 
251.9125976562 -123.1185684204 
252.0577087402 -123.0849075317 
252.2029113770 -123.0296707153 
252.3480529785 -123.0766448975 
252.4934082031 -123.1317977905 
252.6387176514 -123.1014938354 
252.7842559814 -123.1540603638 
252.9298706055 -123.4521331787 
253.0754241943 -123.7768630981 
253.2212066650 -123.9931716919 
253.3669433594 -124.0059890747 
253.5128936768 -123.8576126099 
253.6587829590 -123.7733459473 
253.8049011230 -123.7849731445 
253.9511108398 -123.7613067627 
254.0972595215 -123.6668853760 
254.2436218262 -123.6158065796 
254.3899383545 -123.7020416260 
254.5364837646 -123.7860565186 
254.6829681396 -123.7705154419 
254.8296813965 -123.5760879517 
254.9764709473 -123.2880935669 
255.1231994629 -123.1100921631 
255.2701721191 -123.1420974731 
255.4170684814 -123.3690109253 
255.5642089844 -123.4916076660 
255.7112884521 -123.4775924683 
255.8585815430 -123.4439239502 
256.0059814453 -123.4506301880 
256.1532897949 -123.4699707031 
256.3008422852 -123.5249176025 
256.4483642578 -123.5970458984 
256.5960693359 -123.5848693848 
256.7437438965 -123.3761367798 
256.8916625977 -123.1224594116 
257.0396423340 -122.9109344482 
257.1875610352 -122.9376831055 
257.3356933594 -123.1755676270 
257.4837951660 -123.5787048340 
257.6321105957 -123.7485961914 
257.7805175781 -123.5834426880 
257.9288940430 -123.3522415161 
258.0774536133 -123.3538589478 
258.2259826660 -123.4289932251 
258.3747253418 -123.3381958008 
258.5234375000 -123.1449813843 
258.6723632812 -123.0601654053 
258.8213500977 -123.0795669556 
258.9703063965 -123.1458969116 
259.1194763184 -123.1808547974 
259.2686157227 -123.2822265625 
259.4179687500 -123.5068435669 
259.5672607422 -123.7049255371 
259.7167663574 -123.8884506226 
259.8663940430 -123.9690399170 
260.0159301758 -123.8097915649 
260.1657104492 -123.3589935303 
260.3154296875 -123.0781707764 
260.4653930664 -123.2137069702 
260.6152954102 -123.6554641724 
260.7654113770 -124.0406036377 
260.9156188965 -124.1531448364 
261.0657958984 -123.9943084717 
261.2161560059 -123.7509460449 
261.3664855957 -123.5903091431 
261.5170593262 -123.6925125122 
261.6675720215 -123.8791198730 
261.8182983398 -123.9099731445 
261.9691162109 -123.5705795288 
262.1198730469 -123.1489562988 
262.2708740234 -122.7898864746 
262.4218139648 -122.6868286133 
262.5729675293 -122.6871948242 
262.7242126465 -122.6781997681 
262.8754272461 -122.7402343750 
263.0268554688 -122.9945831299 
263.1782226562 -123.3926696777 
263.3298034668 -123.8245391846 
263.4813537598 -124.1572875977 
263.6331481934 -124.2670516968 
263.7850036621 -124.2033309937 
263.9367980957 -123.9596786499 
264.0888671875 -123.6735229492 
264.2408447266 -123.3445510864 
264.3930358887 -123.0696182251 
264.5451965332 -122.8989944458 
264.6976013184 -122.9552154541 
264.8500671387 -123.1600265503 
265.0025024414 -123.3986663818 
265.1551513672 -123.4328689575 
265.3077392578 -123.2274017334 
265.4605712891 -123.1012802124 
265.6133422852 -123.2445983887 
265.7663574219 -123.5700454712 
265.9194335938 -123.7594375610 
266.0724792480 -123.8501358032 
266.2257385254 -124.0445404053 
266.3789672852 -124.2609634399 
266.5324096680 -124.4559326172 
266.6859436035 -124.4888153076 
266.8394165039 -124.3836441040 
266.9931335449 -124.2398757935 
267.1467895508 -124.1635742188 
267.3006591797 -124.1519012451 
267.4544982910 -124.0673751831 
267.6085510254 -123.8829345703 
267.7627258301 -123.8187332153 
267.9168090820 -123.8506317139 
268.0711364746 -123.8102340698 
268.2254333496 -123.8077239990 
268.3799438477 -123.8973922729 
268.5343933105 -123.8794326782 
268.6890563965 -123.5997543335 
268.8438415527 -123.2458877563 
268.9985656738 -123.0889587402 
269.1535339355 -123.1853790283 
269.3084106445 -123.4730148315 
269.4635620117 -123.6382904053 
269.6186218262 -123.4987640381 
269.7739257812 -123.2571716309 
269.9293518066 -123.2977600098 
270.0846862793 -123.5530242920 
270.2402648926 -123.5395050049 
270.3957824707 -123.2311096191 
270.5515441895 -123.1058502197 
270.7072448730 -123.3300399780 
270.8631896973 -123.6896514893 
271.0192260742 -123.9356384277 
271.1752014160 -124.1564865112 
271.3313903809 -124.3916244507 
271.4875488281 -124.5866470337 
271.6439514160 -124.5964355469 
271.8004150391 -124.5594406128 
271.9568481445 -124.7071456909 
272.1134948730 -124.9263992310 
272.2700805664 -124.8709182739 
272.4269409180 -124.4876403809 
272.5837097168 -124.0910263062 
272.7407226562 -123.8041000366 
272.8978576660 -123.6359558105 
273.0549011230 -123.5867462158 
273.2121887207 -123.5454940796 
273.3694152832 -123.4975433350 
273.5268859863 -123.5764923096 
273.6842956543 -123.9125823975 
273.8419494629 -124.3616256714 
273.9996948242 -124.6119461060 
274.1573791504 -124.6143951416 
274.3153076172 -124.5551528931 
274.4731750488 -124.4750976562 
274.6312866211 -124.3935165405 
274.7893371582 -124.3633804321 
274.9476318359 -124.3169860840 
275.1060180664 -124.0624313354 
275.2643432617 -123.6983489990 
275.4229125977 -123.4954376221 
275.5814208984 -123.5065917969 
275.7401733398 -123.6728515625 
275.8988342285 -123.9277954102 
276.0577697754 -124.2199478149 
276.2167968750 -124.3848571777 
276.3757629395 -124.2064437866 
276.5349731445 -123.8006591797 
276.6941223145 -123.4794311523 
276.8534851074 -123.4241409302 
277.0129699707 -123.6082839966 
277.1723937988 -123.8782806396 
277.3320617676 -124.1863098145 
277.4916687012 -124.4897384644 
277.6515197754 -124.5744934082 
277.8113098145 -124.4572296143 
277.9713439941 -124.3910446167 
278.1314392090 -124.3801879883 
278.2915039062 -124.2340850830 
278.4518127441 -123.9641342163 
278.6120605469 -123.6646194458 
278.7725524902 -123.4448471069 
278.9330139160 -123.5389633179 
279.0936889648 -124.0583953857 
279.2544555664 -124.2611465454 
279.4151611328 -123.8406677246 
279.5761108398 -123.4060974121 
279.7369995117 -123.2635269165 
279.8981628418 -123.1949996948 
280.0592346191 -123.2046508789 
280.2205505371 -123.3973846436 
280.3819885254 -123.5930023193 
280.5433349609 -123.6169052124 
280.7049255371 -123.6630935669 
280.8664855957 -123.8663024902 
281.0282897949 -123.9696426392 
281.1900024414 -123.8013610840 
281.3519897461 -123.8085327148 
281.5140686035 -124.2421569824 
281.6760559082 -124.6905593872 
281.8383178711 -124.5987930298 
282.0005187988 -124.2641677856 
282.1629638672 -124.0930023193 
282.3255004883 -124.0416717529 
282.4879760742 -124.0317993164 
282.6506958008 -124.0445632935 
282.8133850098 -123.8556900024 
282.9762878418 -123.4782180786 
283.1391296387 -123.5219421387 
283.3022460938 -123.9919738770 
283.4654235840 -124.3575134277 
283.6285705566 -124.1634063721 
283.7919616699 -123.7087097168 
283.9552612305 -123.4631271362 
284.1188354492 -123.6087951660 
284.2823486328 -123.7982406616 
284.4461059570 -123.6761322021 
284.6099548340 -123.4750137329 
284.7737426758 -123.5903244019 
284.9378051758 -123.9621200562 
285.1017761230 -124.2733383179 
285.2660217285 -124.4134521484 
285.4301757812 -124.5046310425 
285.5946044922 -124.5901565552 
285.7591247559 -124.6022567749 
285.9235534668 -124.6403579712 
286.0882568359 -124.8144912720 
286.2528991699 -124.8134460449 
286.4178161621 -124.4953460693 
286.5827941895 -124.1416473389 
286.7477111816 -123.9092559814 
286.9129028320 -123.8312683105 
287.0780334473 -124.0799942017 
287.2433776855 -124.5348281860 
287.4086914062 -124.7875671387 
287.5742492676 -124.6380310059 
287.7399291992 -124.3667755127 
287.9055175781 -124.3312301636 
288.0713500977 -124.3590698242 
288.2371520996 -124.2267456055 
288.4031677246 -123.9964065552 
288.5691528320 -123.8431854248 
288.7353820801 -123.8377151489 
288.9017028809 -123.8503875732 
289.0679626465 -123.8406906128 
289.2344665527 -123.9074935913 
289.4009399414 -124.1125488281 
289.5676574707 -124.3026809692 
289.7342834473 -124.3953781128 
289.9011840820 -124.3648910522 
290.0681762695 -124.3275070190 
290.2351074219 -124.3433990479 
290.4023132324 -124.3157806396 
290.5694274902 -124.1704864502 
290.7368164062 -124.1501541138 
290.9041137695 -124.4504318237 
291.0717163086 -124.8187179565 
291.2393798828 -124.9012680054 
291.4069824219 -124.7265853882 
291.5748291016 -124.5620803833 
291.7426452637 -124.2617568970 
291.9107055664 -123.9299545288 
292.0788574219 -123.9478378296 
292.2469482422 -124.3564910889 
292.4152832031 -124.7338409424 
292.5835876465 -124.7404098511 
292.7521057129 -124.5812149048 
292.9205932617 -124.4471130371 
293.0893249512 -124.3240966797 
293.2581481934 -124.2536163330 
293.4269409180 -124.2029495239 
293.5959472656 -124.2203979492 
293.7649230957 -124.3114242554 
293.9341430664 -124.3564453125 
294.1033020020 -124.3228988647 
294.2727050781 -124.2644653320 
294.4422302246 -124.2574920654 
294.6116943359 -124.3176116943 
294.7814025879 -124.2536087036 
294.9510498047 -124.1028976440 
295.1209411621 -124.2211914062 
295.2907714844 -124.4407730103 
295.4608764648 -124.3976364136 
295.6310729980 -124.3839797974 
295.8012084961 -124.6406402588 
295.9716186523 -124.9413375854 
296.1419372559 -125.1471862793 
296.3125305176 -125.2576599121 
296.4830627441 -125.2408981323 
296.6538391113 -124.8358154297 
296.8247375488 -124.3826904297 
296.9955444336 -124.2475814819 
297.1666259766 -124.4938507080 
297.3376464844 -124.5924911499 
297.5089416504 -124.3607788086 
297.6803283691 -124.1135711670 
297.8516235352 -123.9977188110 
298.0231933594 -124.0165557861 
298.1947021484 -124.0846328735 
298.3664855957 -124.2099761963 
298.5382080078 -124.3504028320 
298.7101745605 -124.3420944214 
298.8822326660 -124.0457534790 
299.0542297363 -123.7699661255 
299.2265014648 -123.6686248779 
299.3987121582 -123.6139297485 
299.5711975098 -123.2618560791 
299.7435913086 -122.3517227173 
299.9162597656 -121.3692016602 
300.0890197754 -122.8710174561 
300.2617187500 -123.0089263916 
300.4346923828 -123.2189102173 
300.6075744629 -123.4808654785 
300.7807312012 -123.7719116211 
300.9538269043 -124.0652236938 
301.1271972656 -124.3243942261 
301.3006591797 -124.5198135376 
301.4740600586 -124.6484909058 
301.6477355957 -124.7109069824 
301.8213195801 -124.7129745483 
301.9951782227 -124.6656265259 
302.1689758301 -124.5845565796 
302.3430480957 -124.4987487793 
302.5172119141 -124.4208374023 
302.6913146973 -124.3597793579 
302.8656616211 -124.3206100464 
303.0399780273 -124.3059234619 
303.2145385742 -124.3078002930 
303.3891906738 -124.3144302368 
303.5637817383 -124.3185806274 
303.7386474609 -124.3146286011 
303.9134521484 -124.2990417480 
304.0885314941 -124.2688522339 
304.2635192871 -124.2281188965 
304.4388122559 -124.1796035767 
304.6141662598 -124.1252288818 
304.7894897461 -124.0671157837 
304.9650573730 -124.0075988770 
305.1405639648 -123.9529418945 
305.3163146973 -123.9092636108 
305.4920349121 -123.8818054199 
305.6680297852 -123.8742980957 
305.8440856934 -123.8886413574 
306.0201110840 -123.9244766235 
306.1963806152 -123.9785690308 
306.3725891113 -124.0388870239 
306.5490722656 -124.0999755859 
306.7254943848 -124.1579284668 
306.9021911621 -124.2108840942 
307.0789794922 -124.2584152222 
307.2557067871 -124.3004989624 
307.4327087402 -124.3383712769 
307.6096191406 -124.3718261719 
307.7868041992 -124.4011459351 
307.9641113281 -124.4270706177 
308.1413574219 -124.4509124756 
308.3188476562 -124.4745635986 
308.4962768555 -124.4985733032 
308.6740112305 -124.5219879150 
308.8516235352 -124.5431213379 
309.0295410156 -124.5600433350 
309.2075500488 -124.5707550049 
309.3854980469 -124.5726394653 
309.5637207031 -124.5688323975 
309.7418823242 -124.5642776489 
309.9203186035 -124.5652236938 
310.0986633301 -124.5783462524 
310.2773132324 -124.6095657349 
310.4560241699 -124.6638412476 
310.6347045898 -124.7335815430 
310.8136291504 -124.8044586182 
310.9925231934 -124.8636169434 
311.1716613770 -124.9009704590 
311.3507385254 -124.9110870361 
311.5300903320 -124.8947753906 
311.7095336914 -124.8600311279 
311.8889160156 -124.8200378418 
312.0686035156 -124.7776412964 
312.2481994629 -124.7319793701 
312.4280395508 -124.6800231934 
312.6078491211 -124.6189117432 
312.7879333496 -124.5486221313 
312.9681091309 -124.4786605835 
313.1482238770 -124.4191055298 
313.3286132812 -124.3759307861 
313.5089416504 -124.3508148193 
313.6895141602 -124.3403854370 
313.8702087402 -124.3368301392 
314.0508422852 -124.3277587891 
314.2317504883 -124.3069686890 
314.4125976562 -124.2775192261 
314.5937194824 -124.2467269897 
314.7747497559 -124.2239837646 
314.9560852051 -124.2181625366 
315.1375122070 -124.2353744507 
315.3188781738 -124.2801437378 
315.5005187988 -124.3419036865 
315.6820983887 -124.4130935669 
315.8639221191 -124.4868011475 
316.0457153320 -124.5567474365 
316.2277526855 -124.6177825928 
316.4099426270 -124.6654205322 
316.5920104980 -124.6919097900 
316.7743835449 -124.6982345581 
316.9566955566 -124.6869506836 
317.1392822266 -124.6640396118 
317.3217773438 -124.6381301880 
317.5045776367 -124.6186599731 
317.6874694824 -124.6139450073 
317.8703002930 -124.6304855347 
318.0534057617 -124.6624755859 
318.2364501953 -124.7004547119 
318.4197692871 -124.7359237671 
318.6030273438 -124.7627487183 
318.7865600586 -124.7791213989 
318.9701843262 -124.7881317139 
319.1537475586 -124.7977294922 
319.3375854492 -124.8183593750 
319.5213623047 -124.8520126343 
319.7054443359 -124.8954010010 
319.8895874023 -124.9418334961 
320.0736999512 -124.9842987061 
320.2580566406 -125.0185165405 
320.4423828125 -125.0450897217 
320.6269531250 -125.0711975098 
320.8114929199 -125.1053466797 
320.9962768555 -125.1482467651 
321.1811828613 -125.1939697266 
321.3660278320 -125.2322006226 
321.5511474609 -125.2516937256 
321.7362060547 -125.2439422607 
321.9215393066 -125.2066345215 
322.1068115234 -125.1444854736 
322.2923583984 -125.0754852295 
322.4779968262 -125.0136489868 
322.6636047363 -124.9699783325 
322.8494567871 -124.9513931274 
323.0352478027 -124.9599838257 
323.2213439941 -124.9923095703 
323.4073486328 -125.0391921997 
323.5936584473 -125.0840454102 
323.7800598145 -125.1075210571 
323.9664001465 -125.0983276367 
324.1530151367 -125.0522460938 
324.3395690918 -124.9727020264 
324.5263977051 -124.8692245483 
324.7131652832 -124.7557525635 
324.9002075195 -124.6473846436 
325.0873718262 -124.5601882935 
325.2744445801 -124.5068054199 
325.4618225098 -124.4869689941 
325.6491088867 -124.4962463379 
325.8367004395 -124.5250930786 
326.0244140625 -124.5613632202 
326.2120361328 -124.5933609009 
326.3999328613 -124.6130371094 
326.5877990723 -124.6177749634 
326.7759094238 -124.6097259521 
326.9639587402 -124.5955276489 
327.1523132324 -124.5788040161 
327.3407592773 -124.5608062744 
327.5291442871 -124.5422668457 
327.7178344727 -124.5247650146 
327.9064331055 -124.5114593506 
328.0953063965 -124.5065307617 
328.2841491699 -124.5137710571 
328.4732360840 -124.5357208252 
328.6624450684 -124.5690155029 
328.8515930176 -124.6084976196 
329.0410461426 -124.6505508423 
329.2304077148 -124.6931915283 
329.4200439453 -124.7363204956 
329.6096191406 -124.7803192139 
329.7994995117 -124.8251724243 
329.9894714355 -124.8693389893 
330.1793823242 -124.9101104736 
330.3695678711 -124.9450759888 
330.5597229004 -124.9754714966 
330.7501220703 -125.0037384033 
330.9406433105 -125.0319213867 
331.1311035156 -125.0600433350 
331.3218383789 -125.0854110718 
331.5125427246 -125.1028137207 
331.7034912109 -125.1060409546 
331.8943786621 -125.0897674561 
332.0855712891 -125.0509338379 
332.2768554688 -124.9913787842 
332.4680786133 -124.9206695557 
332.6596069336 -124.8482284546 
332.8510437012 -124.7832336426 
333.0427856445 -124.7314682007 
333.2344665527 -124.6932754517 
333.4264221191 -124.6618957520 
333.6184692383 -124.6244735718 
333.8104858398 -124.5657882690 
334.0027770996 -124.4752960205 
334.1949768066 -124.3568725586 
334.3875122070 -124.2406463623 
334.5799255371 -124.1611633301 
334.7726745605 -124.1422195435 
334.9655151367 -124.1884460449 
335.1582946777 -124.2828369141 
335.3513488770 -124.3948516846 
335.5443420410 -124.4943084717 
335.7376403809 -124.5667037964 
335.9308471680 -124.6186676025 
336.1243591309 -124.6717758179 
336.3179931641 -124.7496261597 
336.5115356445 -124.8599777222 
336.7053833008 -124.9923782349 
336.8991394043 -125.1270904541 
337.0932312012 -125.2426147461 
337.2873840332 -125.3218383789 
337.4815063477 -125.3576889038 
337.6759033203 -125.3538131714 
337.8702392578 -125.3219833374 
338.0648803711 -125.2777404785 
338.2594299316 -125.2364044189 
338.4542846680 -125.2096786499 
338.6492309570 -125.2051849365 
338.8441467285 -125.2206115723 
339.0393371582 -125.2463226318 
339.2344360352 -125.2690353394 
339.4298400879 -125.2751846313 
339.6251831055 -125.2556457520 
339.8208312988 -125.2095870972 
340.0165710449 -125.1453628540 
340.2122497559 -125.0778198242 
340.4082336426 -125.0228347778 
340.6041564941 -124.9923477173 
340.8003540039 -124.9904785156 
340.9964904785 -125.0131759644 
341.1929016113 -125.0505828857 
341.3894348145 -125.0892486572 
341.5859069824 -125.1198272705 
341.7826843262 -125.1372604370 
341.9793701172 -125.1394729614 
342.1763610840 -125.1261825562 
342.3732910156 -125.0980987549 
342.5705261230 -125.0570449829 
342.7678527832 -125.0065994263 
342.9651184082 -124.9519958496 
343.1626892090 -124.8989715576 
343.3601684570 -124.8526535034 
343.5579528809 -124.8166885376 
343.7558593750 -124.7943267822 
343.9537048340 -124.7903747559 
344.1518249512 -124.8111495972 
344.3498840332 -124.8587036133 
344.5482482910 -124.9301757812 
344.7465209961 -125.0152282715 
344.9451293945 -125.0987701416 
345.1438293457 -125.1653442383 
345.3424377441 -125.2046966553 
345.5413818359 -125.2143020630 
345.7402343750 -125.1982192993 
345.9393920898 -125.1639251709 
346.1384887695 -125.1188735962 
346.3378906250 -125.0683059692 
346.5373840332 -125.0155563354 
346.7368164062 -124.9633789062 
346.9365539551 -124.9156417847 
347.1362304688 -124.8784408569 
347.3361816406 -124.8596115112 
347.5360717773 -124.8621673584 
347.7362670898 -124.8844146729 
347.9365844727 -124.9195938110 
348.1368103027 -124.9586868286 
348.3373718262 -124.9945983887 
348.5378112793 -125.0247879028 
348.7385864258 -125.0517807007 
348.9393005371 -125.0807418823 
349.1402893066 -125.1166839600 
349.3414306641 -125.1619415283 
349.5424804688 -125.2151412964 
349.7438049316 -125.2716827393 
349.9450988770 -125.3246765137 
350.1466674805 -125.3672180176 
350.3483886719 -125.3944473267 
350.5499877930 -125.4054946899 
350.7519226074 -125.4035339355 
350.9537963867 -125.3935623169 
351.1559448242 -125.3785247803 
351.3580322266 -125.3571395874 
351.5604553223 -125.3250732422 
351.7629699707 -125.2801513672 
351.9653930664 -125.2267913818 
352.1681518555 -125.1764831543 
352.3708190918 -125.1441116333 
352.5737915039 -125.1414566040 
352.7767028809 -125.1722412109 
352.9799194336 -125.2297439575 
353.1832580566 -125.2976989746 
353.3865051270 -125.3543701172 
353.5900573730 -125.3792037964 
353.7935485840 -125.3599090576 
353.9973754883 -125.2978363037 
354.2010803223 -125.2084808350 
354.4051208496 -125.1156311035 
354.6092834473 -125.0435867310 
354.8133544922 -125.0091552734 
355.0177307129 -125.0173645020 
355.2220458984 -125.0605697632 
355.4266662598 -125.1208648682 
355.6314086914 -125.1753082275 
355.8360900879 -125.2044448853 
356.0410461426 -125.2008819580 
356.2459716797 -125.1728897095 
356.4511718750 -125.1410751343 
356.6563110352 -125.1246643066 
356.8617553711 -125.1320495605 
357.0673217773 -125.1582946777 
357.2728271484 -125.1893615723 
357.4786071777 -125.2113647461 
357.6843566895 -125.2189102173 
357.8903808594 -125.2179794312 
358.0963439941 -125.2215652466 
358.3026428223 -125.2418289185 
358.5090332031 -125.2832641602 
358.7153625488 -125.3401031494 
358.9219970703 -125.3988723755 
359.1285400391 -125.4440078735 
359.3354187012 -125.4648513794 
359.5422058105 -125.4591445923 
359.7493286133 -125.4322357178 
359.9565734863 -125.3924407959 
360.1637268066 -125.3464889526 
360.3711853027 -125.2976913452 
360.5785827637 -125.2479400635 
360.7862854004 -125.2002792358 
360.9939270020 -125.1604385376 
361.2018737793 -125.1347885132 
361.4099426270 -125.1271362305 
361.6179199219 -125.1357955933 
361.8262329102 -125.1537017822 
362.0344543457 -125.1715698242 
362.2430114746 -125.1830444336 
362.4516906738 -125.1883392334 
362.6602783203 -125.1943817139 
362.8691711426 -125.2111282349 
363.0780029297 -125.2465744019 
363.2871704102 -125.3038864136 
363.4962158203 -125.3810195923 
363.7056274414 -125.4731216431 
363.9151306152 -125.5732727051 
364.1245727539 -125.6722717285 
364.3343200684 -125.7575531006 
364.5439758301 -125.8135604858 
364.7539672852 -125.8278350830 
364.9638977051 -125.7986450195 
365.1741333008 -125.7388839722 
365.3844909668 -125.6715393066 
365.5947570801 -125.6182327271 
365.8053588867 -125.5883255005 
366.0158691406 -125.5749206543 
366.2267150879 -125.5587997437 
366.4374694824 -125.5193786621 
366.6485595703 -125.4461517334 
366.8597717285 -125.3444671631 
367.0708923340 -125.2317123413 
367.2823486328 -125.1281738281 
367.4937133789 -125.0503692627 
367.7054138184 -125.0079421997 
367.9170227051 -125.0050048828 
368.1289672852 -125.0415649414 
368.3410339355 -125.1089706421 
368.5530090332 -125.2090072632 
368.7652893066 -125.3272933960 
368.9775390625 -125.4513320923 
369.1900634766 -125.5700836182 
369.4027404785 -125.6768417358 
369.6153259277 -125.7697906494 
369.8282470703 -125.8493957520 
370.0410766602 -125.9139404297 
370.2542419434 -125.9566192627 
370.4673156738 -125.9672470093 
370.6807250977 -125.9386596680 
370.8942565918 -125.8735885620 
371.1076965332 -125.7863082886 
371.3214721680 -125.6973495483 
371.5351867676 -125.6253051758 
371.7492065430 -125.5812988281 
371.9631347656 -125.5681457520 
372.1773986816 -125.5823287964 
372.3917846680 -125.6158218384 
372.6061096191 -125.6561584473 
372.8207397461 -125.6868591309 
373.0353088379 -125.6911849976 
373.2501831055 -125.6596603394 
373.4649963379 -125.5968551636 
373.6801147461 -125.5210800171 
373.8953857422 -125.4561843872 
374.1105346680 -125.4207992554 
374.3260498047 -125.4209899902 
374.5414733887 -125.4488906860 
374.7572326660 -125.4861221313 
374.9729003906 -125.5102996826 
375.1889038086 -125.5027236938 
375.4050292969 -125.4555053711 
375.6210632324 -125.3757247925 
375.8374328613 -125.2841415405 
376.0537414551 -125.2082214355 
376.2703552246 -125.1720733643 
376.4871215820 -125.2188568115 
376.7037658691 -125.3391952515 
376.9207763672 -125.4244995117 
377.1376953125 -125.4777145386 
377.3549499512 -125.4836273193 
377.5721130371 -125.4471359253 
377.7896118164 -125.3910751343 
378.0072326660 -125.3461837769 
378.2247619629 -125.3387603760 
378.4426574707 -125.3815536499 
378.6604309082 -125.4704055786 
378.8785705566 -125.5871200562 
379.0966186523 -125.7068176270 
379.3149719238 -125.8068618774 
379.5334777832 -125.8731765747 
379.7518920898 -125.9018478394 
379.9706726074 -125.8971252441 
380.1893310547 -125.8684082031 
380.4083251953 -125.8276519775 
380.6272583008 -125.7865676880 
380.8465270996 -125.7535018921 
381.0658874512 -125.7309646606 
381.2852172852 -125.7158813477 
381.5048522949 -125.7029647827 
381.7243957520 -125.6897354126 
381.9442749023 -125.6800994873 
382.1643066406 -125.6839370728 
382.3842468262 -125.7125396729 
382.6044921875 -125.7719497681 
382.8247070312 -125.8572387695 
383.0452270508 -125.9511489868 
383.2656555176 -126.0290069580 
383.4864501953 -126.0640335083 
383.7073364258 -126.0036621094 
383.9281616211 -125.9111404419 
384.1493225098 -125.7932052612 
384.3703918457 -125.6622238159 
384.5918273926 -125.5344772339 
384.8131408691 -125.4300918579 
385.0348205566 -125.3674240112 
385.2566223145 -125.3548583984 
385.4783325195 -125.3857727051 
385.7003784180 -125.4403991699 
385.9223632812 -125.4943847656 
386.1446533203 -125.5298919678 
386.3668823242 -125.5424041748 
386.5894470215 -125.5394515991 
386.8121337891 -125.5336914062 
387.0347595215 -125.5360031128 
387.2576904297 -125.5526657104 
387.4805603027 -125.5858993530 
387.7037658691 -125.6354904175 
387.9268798828 -125.6993179321 
388.1503601074 -125.8111648560 
388.3739318848 -125.9228134155 
388.5974426270 -125.9880294800 
388.8212890625 -126.0454635620 
389.0450744629 -126.0974121094 
389.2691650391 -126.1435852051 
389.4934082031 -126.1768264771 
389.7175598145 -126.1834640503 
389.9420471191 -126.1497039795 
390.1664733887 -126.0716247559 
390.3912353516 -125.9614562988 
390.6158752441 -125.8448715210 
390.8409118652 -125.7501983643 
391.0660400391 -125.6966705322 
391.2911071777 -125.6877517700 
391.5165100098 -125.7113571167 
391.7418212891 -125.7573394775 
391.9674682617 -125.7645950317 
392.1930541992 -125.7279586792 
392.4189758301 -125.6634750366 
392.6450195312 -125.5820922852 
392.8710021973 -125.4978561401 
393.0972900391 -125.4258117676 
393.3235168457 -125.3807067871 
393.5501098633 -125.3751296997 
393.7765808105 -125.4163360596 
394.0034179688 -125.5024719238 
394.2303771973 -125.6204071045 
394.4572753906 -125.7479248047 
394.6844787598 -125.8609390259 
394.9116210938 -125.9429779053 
395.1390991211 -126.0016021729 
395.3665161133 -126.0192108154 
395.5942687988 -126.0195846558 
395.8221435547 -126.0166854858 
396.0499267578 -126.0102615356 
396.2780761719 -125.9986267090 
396.5061340332 -125.9787979126 
396.7345275879 -125.9456481934 
396.9630737305 -125.8930511475 
397.1915283203 -125.8181076050 
397.4203186035 -125.7258911133 
397.6490478516 -125.6301879883 
397.8781127930 -125.5488433838 
398.1070861816 -125.4888916016 
398.3364257812 -125.5007858276 
398.5658569336 -125.5499954224 
398.7952575684 -125.6209335327 
399.0249633789 -125.7050476074 
399.2546081543 -125.7915496826 
399.4845886230 -125.8661880493 
399.7145080566 -125.9132080078 
399.9447631836 -125.9207916260 
400.1751403809 -125.8868179321 
400.4054260254 -125.8209533691 
400.6360778809 -125.7415313721 
400.8666381836 -125.6468505859 
401.0975646973 -125.6163406372 
401.3283996582 -125.6489791870 
401.5595703125 -125.7137756348 
401.7908935547 -125.7925720215 
402.0221252441 -125.8614044189 
402.2536926270 -125.8981628418 
402.4851989746 -125.8908157349 
402.7170410156 -125.8417739868 
402.9488220215 -125.7655563354 
403.1809387207 -125.6818923950 
403.4131774902 -125.5843429565 
403.6453552246 -125.5433578491 
403.8778686523 -125.5657577515 
404.1102905273 -125.6327438354 
404.3430786133 -125.7475585938 
404.5759887695 -125.9056015015 
404.8088378906 -126.0874099731 
405.0420227051 -126.2554168701 
405.2751159668 -126.3617019653 
405.5085754395 -126.3689117432 
405.7419433594 -126.1893692017 
405.9756774902 -125.9260787964 
406.2095336914 -125.7773132324 
406.4432983398 -125.6891937256 
406.6774291992 -125.6662750244 
406.9114685059 -125.6945037842 
407.1458740234 -125.7501068115 
407.3801879883 -125.8099822998 
407.6148376465 -125.8600387573 
407.8496398926 -125.9123535156 
408.0843811035 -125.9507293701 
408.3194580078 -125.9641723633 
408.5544433594 -125.9572753906 
408.7897644043 -125.9216537476 
409.0250244141 -125.8582992554 
409.2606506348 -125.7793960571 
409.4963989258 -125.7033767700 
409.7320556641 -125.6476058960 
409.9680786133 -125.6286849976 
410.2040100098 -125.6769104004 
410.4403076172 -125.7435531616 
410.6767578125 -125.8225097656 
410.9130859375 -125.9016113281 
411.1498107910 -125.9714050293 
411.3864135742 -126.0279159546 
411.6233825684 -126.0727233887 
411.8602905273 -126.1100463867 
412.0975341797 -126.1551513672 
412.3348999023 -126.1809768677 
412.5722045898 -126.1758422852 
412.8098754883 -126.1506423950 
413.0474548340 -126.1086578369 
413.2853698730 -126.0565032959 
413.5232238770 -126.0013351440 
413.7614135742 -125.9496536255 
413.9997863770 -125.8959350586 
414.2380371094 -125.8846435547 
414.4766540527 -125.9141387939 
414.7151794434 -125.9699478149 
414.9540710449 -126.0431365967 
415.1928710938 -126.1217269897 
415.4320373535 -126.1956100464 
415.6713562012 -126.2593460083 
415.9105834961 -126.3303298950 
416.1501464844 -126.3740158081 
416.3896484375 -126.3850784302 
416.6295166016 -126.3880996704 
416.8692626953 -126.3911361694 
417.1094055176 -126.4004898071 
417.3496704102 -126.4169921875 
417.5898742676 -126.4476013184 
417.8304138184 -126.4837493896 
418.0708618164 -126.5232620239 
418.3117065430 -126.5858383179 
418.5526733398 -126.6722869873 
418.7935485840 -126.7704162598 
419.0347900391 -126.8569183350 
419.2759399414 -126.9060058594 
419.5174560547 -126.8712310791 
419.7588806152 -126.7428512573 
420.0007019043 -126.6249313354 
420.2426452637 -126.5045852661 
420.4844665527 -126.3906173706 
420.7266845703 -126.2862701416 
420.9688110352 -126.1942214966 
421.2113342285 -126.0941696167 
421.4537353516 -126.0463104248 
421.6965026855 -126.0517425537 
421.9394226074 -126.0817718506 
422.1822509766 -126.1325759888 
422.4254455566 -126.2010879517 
422.6685485840 -126.2825546265 
422.9120178223 -126.4012680054 
423.1553955078 -126.4733428955 
423.3991699219 -126.4688262939 
423.6430664062 -126.4296417236 
423.8868713379 -126.3765640259 
424.1310424805 -126.3334503174 
424.3751220703 -126.3191223145 
424.6195983887 -126.3444137573 
424.8639526367 -126.3657150269 
425.1087036133 -126.3801269531 
425.3535766602 -126.3938293457 
425.5983581543 -126.4221496582 
425.8435363770 -126.4792404175 
426.0885925293 -126.6184997559 
426.3340454102 -126.7585296631 
426.5796203613 -126.7990264893 
426.8251342773 -126.7734985352 
427.0709838867 -126.6872940063 
427.3167724609 -126.5653228760 
427.5629272461 -126.3842163086 
427.8089904785 -126.2533416748 
428.0554199219 -126.2052307129 
428.3020019531 -126.1767807007 
428.5484924316 -126.1558685303 
428.7953491211 -126.1334381104 
429.0421142578 -126.0938186646 
429.2892761230 -126.0625228882 
429.5363159180 -126.0609588623 
429.7837524414 -126.0821456909 
430.0313415527 -126.1283416748 
430.2788085938 -126.1963195801 
430.5266723633 -126.3110656738 
430.7744445801 -126.3871688843 
431.0225830078 -126.3758621216 
431.2706298828 -126.3076477051 
431.5190734863 -126.1978302002 
431.7676391602 -126.0777969360 
432.0161132812 -125.9597396851 
432.2649841309 -125.9508209229 
432.5137634277 -126.0141143799 
432.7629089355 -126.1045455933 
433.0119628906 -126.1947326660 
433.2613830566 -126.2619552612 
433.5109558105 -126.2945785522 
433.7604370117 -126.2703781128 
434.0103149414 -126.2375259399 
434.2600708008 -126.2113800049 
434.5102233887 -126.2055206299 
434.7605285645 -126.2530517578 
435.0107421875 -126.3450317383 
435.2613220215 -126.4102325439 
435.5118103027 -126.4538955688 
435.7626953125 -126.4614791870 
436.0134582520 -126.4280471802 
436.2646179199 -126.3123092651 
436.5159301758 -126.1681060791 
436.7671508789 -126.0821304321 
437.0187377930 -126.0240783691 
437.2702636719 -126.0036849976 
437.5221252441 -126.0481719971 
437.7739257812 -126.1455459595 
438.0260925293 -126.2242202759 
438.2784423828 -126.3015747070 
438.5306701660 -126.3767166138 
438.7832641602 -126.4967956543 
439.0357971191 -126.6303482056 
439.2886962891 -126.7155303955 
439.5415039062 -126.7766494751 
439.7947082520 -126.7957992554 
440.0480346680 -126.7267303467 
440.3012695312 -126.5852661133 
440.5549316406 -126.4724731445 
440.8084411621 -126.3659667969 
441.0623779297 -126.2749099731 
441.3164672852 -126.2036514282 
441.5704345703 -126.1390686035 
441.8247985840 -126.1136779785 
442.0790710449 -126.1177749634 
442.3337097168 -126.1342315674 
442.5882873535 -126.1632461548 
442.8432312012 -126.2395324707 
443.0983276367 -126.3551559448 
443.3533325195 -126.4545898438 
443.6087341309 -126.5600280762 
443.8640136719 -126.6958999634 
444.1196899414 -126.7757644653 
444.3752746582 -126.7731857300 
444.6312561035 -126.7213287354 
444.8873901367 -126.6223754883 
445.1434326172 -126.4155044556 
445.3998413086 -126.2145004272 
445.6561889648 -126.1270446777 
445.9129028320 -126.0948486328 
446.1695251465 -126.1167449951 
446.4265136719 -126.2183456421 
446.6836853027 -126.3369903564 
446.9407653809 -126.3991012573 
447.1982116699 -126.4376754761 
447.4555664062 -126.4508285522 
447.7133178711 -126.4288406372 
447.9709777832 -126.3911666870 
448.2290344238 -126.3826980591 
448.4872436523 -126.4067916870 
448.7453308105 -126.5170288086 
449.0038452148 -126.6715393066 
449.2622375488 -126.7656478882 
449.5210266113 -126.8288040161 
449.7799682617 -126.8574447632 
450.0388183594 -126.8590316772 
450.2980651855 -126.8505706787 
450.5572204590 -126.8441696167 
450.8167419434 -126.8305740356 
451.0762023926 -126.7848892212 
451.3360290527 -126.7238235474 
451.5960083008 -126.6891632080 
451.8559265137 -126.6689682007 
452.1162109375 -126.6625366211 
452.3764038086 -126.6571578979 
452.6369934082 -126.6290588379 
452.8974609375 -126.5899734497 
453.1583557129 -126.5472717285 
453.4194030762 -126.5187377930 
453.6803588867 -126.5534820557 
453.9416809082 -126.6134948730 
454.2029113770 -126.6797256470 
454.4645690918 -126.7416687012 
454.7261047363 -126.7457580566 
454.9880371094 -126.7225341797 
455.2501525879 -126.7011489868 
455.5121459961 -126.6972198486 
455.7745361328 -126.7388153076 
456.0368347168 -126.8098068237 
456.2995300293 -126.8505783081 
456.5621337891 -126.8671493530 
456.8251342773 -126.8310699463 
457.0882873535 -126.7468566895 
457.3513183594 -126.6758804321 
457.6147766113 -126.6084899902 
457.8781433105 -126.5430450439 
458.1419067383 -126.5358352661 
458.4058227539 -126.5747528076 
458.6696166992 -126.6390380859 
458.9338378906 -126.7487411499 
459.1979370117 -126.8298797607 
459.4624633789 -126.8442916870 
459.7268981934 -126.8264465332 
459.9916992188 -126.7640762329 
460.2566833496 -126.7119598389 
460.5215759277 -126.7109756470 
460.7868347168 -126.7422714233 
461.0520324707 -126.8232040405 
461.3175964355 -126.8812484741 
461.5830993652 -126.8687591553 
461.8489990234 -126.8102798462 
462.1150207520 -126.6760559082 
462.3809814453 -126.5693588257 
462.6473388672 -126.5586929321 
462.9135742188 -126.6060333252 
463.1802368164 -126.7581100464 
463.4468078613 -126.9176101685 
463.7137756348 -126.9707031250 
463.9808959961 -126.9541473389 
464.2478942871 -126.7971267700 
464.5153198242 -126.5752487183 
464.7826538086 -126.4463195801 
465.0503845215 -126.3720321655 
465.3180236816 -126.4284667969 
465.5860900879 -126.5173873901 
465.8542785645 -126.5972976685 
466.1223754883 -126.6275482178 
466.3908691406 -126.5674591064 
466.6592712402 -126.5080108643 
466.9281005859 -126.4717788696 
467.1970825195 -126.4990539551 
467.4659423828 -126.5947570801 
467.7352294922 -126.6727752686 
468.0043945312 -126.7359848022 
468.2739868164 -126.7810821533 
468.5434875488 -126.7873916626 
468.8133850098 -126.7806854248 
469.0834350586 -126.7677764893 
469.3533935547 -126.7509307861 
469.6237792969 -126.7385101318 
469.8940429688 -126.7317352295 
470.1647033691 -126.7477645874 
470.4353027344 -126.7875061035 
470.7062988281 -126.8116226196 
470.9774169922 -126.8148727417 
471.2484741211 -126.7670745850 
471.5199279785 -126.6964874268 
471.7912902832 -126.6663665771 
472.0630798340 -126.6738967896 
472.3347473145 -126.7134857178 
472.6068115234 -126.7369155884 
472.8790588379 -126.7472915649 
473.1512145996 -126.7466735840 
473.4237670898 -126.7525939941 
473.6962280273 -126.7737503052 
473.9690856934 -126.8388900757 
474.2421264648 -126.9276504517 
474.5150451660 -126.9831771851 
474.7883911133 -127.0129165649 
475.0616149902 -126.9652099609 
475.3352661133 -126.8218994141 
475.6088256836 -126.6897125244 
475.8828125000 -126.5115585327 
476.1569213867 -126.4020309448 
476.4309692383 -126.3894653320 
476.7054138184 -126.4605026245 
476.9797363281 -126.6014099121 
477.2545166016 -126.7168960571 
477.5291748047 -126.8242568970 
477.8042297363 -126.9264831543 
478.0794677734 -126.9533309937 
478.3546142578 -126.9314956665 
478.6301574707 -126.8862915039 
478.9056091309 -126.8636169434 
479.1814880371 -126.8714981079 
479.4572448730 -126.8979873657 
479.7334289551 -126.9105529785 
480.0097961426 -126.8961410522 
480.2860412598 -126.8628768921 
480.5627136230 -126.7882614136 
480.8392639160 -126.7104187012 
481.1162414551 -126.6730346680 
481.3931274414 -126.6685714722 
481.6704406738 -126.7344284058 
481.9479064941 -126.8297195435 
482.2252502441 -127.0290908813 
482.5030517578 -127.2437591553 
482.7807006836 -127.3605575562 
483.0588073730 -127.4538192749 
483.3370971680 -127.4629821777 
483.6152343750 -127.4250030518 
483.8938293457 -127.3646011353 
484.1723022461 -127.2417907715 
484.4512023926 -127.0964813232 
484.7300109863 -126.9942779541 
485.0092468262 -126.8713302612 
485.2886352539 -126.8211288452 
485.5679016113 -126.8557968140 
485.8476257324 -126.9957504272 
486.1272277832 -127.1646804810 
486.4072570801 -127.2444686890 
486.6871643066 -127.2642669678 
486.9675292969 -127.2059707642 
487.2480468750 -127.1509017944 
487.5284423828 -127.0875778198 
487.8092956543 -127.0355911255 
488.0900268555 -126.9884338379 
488.3711853027 -126.8866882324 
488.6522521973 -126.7877120972 
488.9337158203 -126.7576446533 
489.2153625488 -126.8008041382 
489.4969177246 -126.9131317139 
489.7788696289 -126.9976425171 
490.0607604980 -127.0670394897 
490.3430480957 -127.0542984009 
490.6252441406 -127.0039978027 
490.9078674316 -126.9211044312 
491.1906433105 -126.8663482666 
491.4733276367 -126.8551254272 
491.7564392090 -126.8640365601 
492.0394287109 -126.8871078491 
492.3228759766 -126.9091796875 
492.6064758301 -126.9494323730 
492.8899536133 -126.9833068848 
493.1738891602 -126.9851150513 
493.4577026367 -126.9380111694 
493.7419738770 -126.8613891602 
494.0261230469 -126.8223571777 
494.3106994629 -126.8264923096 
494.5954284668 -126.8789749146 
494.8800659180 -126.9064712524 
495.1651611328 -126.8666458130 
495.4501037598 -126.7521743774 
495.7355041504 -126.6715087891 
496.0208129883 -126.6419067383 
496.3065490723 -126.7376632690 
496.5924377441 -126.8671417236 
496.8782348633 -127.0703659058 
497.1644592285 -127.2140579224 
497.4505615234 -127.2495040894 
497.7371215820 -127.2198867798 
498.0235595703 -127.1175384521 
498.3104553223 -126.9505004883 
498.5975036621 -126.7924346924 
498.8844299316 -126.7386627197 
499.1718139648 -126.7789306641 
499.4590759277 -126.9121551514 
499.7467956543 -127.0149841309 
500.0343933105 -127.1096343994 
500.3224487305 -127.1322631836 
500.6106567383 -127.1230392456 
500.8987426758 -127.1237182617 
501.1872863770 -127.1411972046 
501.4757080078 -127.1408004761 
501.7645874023 -127.0872268677 
502.0536193848 -127.0020294189 
502.3425598145 -126.9507217407 
502.6319274902 -126.9541931152 
502.9212036133 -126.9777603149 
503.2109069824 -127.0085067749 
503.5004882812 -127.0382308960 
503.7905273438 -127.0797271729 
504.0807495117 -127.2110137939 
504.3708496094 -127.4046020508 
504.6613769531 -127.5394668579 
504.9518127441 -127.6489028931 
505.2426757812 -127.6016769409 
505.5334472656 -127.3878555298 
505.8246459961 -127.1597671509 
506.1160278320 -127.0685195923 
506.4072875977 -127.0768203735 
506.6990051270 -127.1904067993 
506.9906311035 -127.2755432129 
507.2826538086 -127.3206787109 
507.5746154785 -127.2772140503 
507.8670043945 -127.2105484009 
508.1595458984 -127.1939163208 
508.4519958496 -127.2204055786 
508.7448730469 -127.2621002197 
509.0376586914 -127.2454299927 
509.3309020996 -127.1188888550 
509.6242980957 -126.9382858276 
509.9175720215 -126.8175201416 
510.2113037109 -126.6855163574 
510.5049438477 -126.6176528931 
510.7990112305 -126.6133651733 
511.0929565430 -126.6543426514 
511.3873901367 -126.7271804810 
511.6819763184 -126.8202209473 
511.9764404297 -126.9252319336 
512.2713623047 -127.0037384033 
512.5661621094 -127.1216201782 
512.8614501953 -127.2143020630 
513.1565551758 -127.2469482422 
513.4522094727 -127.2421340942 
513.7479248047 -127.2344436646 
514.0436401367 -127.2448425293 
514.3397216797 -127.2776184082 
514.6357421875 -127.3144149780 
514.9321899414 -127.3360061646 
515.2285156250 -127.3361511230 
515.5253295898 -127.3121566772 
515.8222656250 -127.2621002197 
516.1191406250 -127.1910247803 
516.4164428711 -127.1269607544 
516.7136230469 -127.0973892212 
517.0112915039 -127.0521621704 
517.3088378906 -126.9746093750 
517.6068115234 -126.8609085083 
517.9049682617 -126.7768249512 
518.2030029297 -126.7754745483 
518.5015258789 -126.8656005859 
518.7999267578 -127.0122833252 
519.0988159180 -127.1618728638 
519.3978271484 -127.2849578857 
519.6967163086 -127.3480682373 
519.9960937500 -127.4198532104 
520.2953491211 -127.4639892578 
520.5950317383 -127.4559020996 
520.8946533203 -127.4041748047 
521.1947021484 -127.3302993774 
521.4949340820 -127.2737579346 
521.7950439453 -127.2582855225 
522.0956420898 -127.2625122070 
522.3961181641 -127.2772598267 
522.6970214844 -127.2832336426 
522.9978637695 -127.2746200562 
523.2991333008 -127.2613906860 
523.6005859375 -127.2467727661 
523.9019165039 -127.2564086914 
524.2036743164 -127.3121109009 
524.5053710938 -127.3985061646 
524.8074951172 -127.4970321655 
525.1094970703 -127.5815277100 
525.4119873047 -127.6138305664 
525.7146606445 -127.6060485840 
526.0172119141 -127.5428695679 
526.3202514648 -127.4419860840 
526.6231079102 -127.3436889648 
526.9264526367 -127.2745208740 
527.2297363281 -127.2413787842 
527.5334472656 -127.2481918335 
527.8373413086 -127.3001556396 
528.1410522461 -127.3763809204 
528.4453125000 -127.4411315918 
528.7494506836 -127.4710617065 
529.0540161133 -127.4475326538 
529.3587646484 -127.3771972656 
529.6633911133 -127.2968978882 
529.9685058594 -127.1470794678 
530.2734985352 -127.0198974609 
530.5789794922 -127.0064086914 
530.8843383789 -127.1100311279 
531.1901245117 -127.2963943481 
531.4961547852 -127.4671020508 
531.8020019531 -127.5545425415 
532.1083374023 -127.5781478882 
532.4145507812 -127.5661544800 
532.7212524414 -127.5297012329 
533.0278320312 -127.4914093018 
533.3348999023 -127.4725341797 
533.6420898438 -127.4705047607 
533.9492187500 -127.4564514160 
534.2567749023 -127.4038925171 
534.5642700195 -127.3120727539 
534.8721923828 -127.2316589355 
535.1799926758 -127.2239913940 
535.4882812500 -127.2959442139 
535.7967529297 -127.3879241943 
536.1051025391 -127.5434417725 
536.4139404297 -127.6716842651 
536.7226562500 -127.7337722778 
537.0317993164 -127.7555541992 
537.3408813477 -127.7556686401 
537.6503906250 -127.7438354492 
537.9601440430 -127.7008819580 
538.2697143555 -127.6220321655 
538.5797729492 -127.5107269287 
538.8897094727 -127.4071197510 
539.2001342773 -127.3662261963 
539.5107421875 -127.3710098267 
539.8212280273 -127.4346466064 
540.1322021484 -127.5313491821 
540.4430541992 -127.6185989380 
540.7543945312 -127.6610183716 
541.0655517578 -127.6519393921 
541.3772583008 -127.5775146484 
541.6890869141 -127.4703903198 
542.0008544922 -127.3713073730 
542.3130493164 -127.3220214844 
542.6251831055 -127.3690185547 
542.9377441406 -127.4929962158 
543.2501831055 -127.6580505371 
543.5631103516 -127.7860260010 
543.8762817383 -127.8065032959 
544.1892700195 -127.7551956177 
544.5027465820 -127.6866531372 
544.8161010742 -127.6475143433 
545.1299438477 -127.6448745728 
545.4436645508 -127.6586761475 
545.7578735352 -127.6693038940 
546.0722045898 -127.6514968872 
546.3864746094 -127.6034240723 
546.7012329102 -127.5259857178 
547.0158691406 -127.4429321289 
547.3309326172 -127.3871917725 
547.6462402344 -127.3816299438 
547.9614257812 -127.4459762573 
548.2770385742 -127.5336990356 
548.5925903320 -127.5711288452 
548.9086303711 -127.5292053223 
549.2244873047 -127.4248123169 
549.5408935547 -127.3293151855 
549.8574218750 -127.2829513550 
550.1738891602 -127.2725067139 
550.4907836914 -127.2843704224 
550.8076171875 -127.2994995117 
551.1248779297 -127.3190078735 
551.4420776367 -127.3612213135 
551.7597045898 -127.4587554932 
552.0775756836 -127.5901107788 
552.3952636719 -127.6855163574 
552.7135009766 -127.6871032715 
553.0315551758 -127.5761032104 
553.3501586914 -127.4449691772 
553.6685791016 -127.3706054688 
553.9875488281 -127.3503799438 
554.3066406250 -127.3428497314 
554.6256713867 -127.3108901978 
554.9451293945 -127.2687911987 
555.2645263672 -127.2556610107 
555.5843505859 -127.2884979248 
555.9041137695 -127.3340530396 
556.2243652344 -127.3760604858 
556.5447387695 -127.4398269653 
556.8650512695 -127.5918502808 
557.1857910156 -127.8235015869 
557.5064697266 -128.0237426758 
557.8276367188 -128.1009674072 
558.1489257812 -128.1094665527 
558.4701538086 -128.1172180176 
558.7918701172 -128.0569458008 
559.1134643555 -127.9468383789 
559.4355468750 -127.8441238403 
559.7575073242 -127.7329254150 
560.0799560547 -127.6226196289 
560.4025878906 -127.4317474365 
560.7250366211 -127.2055206299 
561.0480957031 -127.0552597046 
561.3709716797 -127.0492782593 
561.6943359375 -127.2018203735 
562.0175781250 -127.3807601929 
562.3413085938 -127.4687042236 
562.6652832031 -127.4754562378 
562.9890747070 -127.4622650146 
563.3133544922 -127.4859542847 
563.6375732422 -127.5613708496 
563.9622192383 -127.6521072388 
564.2868041992 -127.7082443237 
564.6118774414 -127.7005538940 
564.9370727539 -127.6202774048 
565.2622070312 -127.5283279419 
565.5878295898 -127.5489196777 
565.9133300781 -127.6610870361 
566.2393188477 -127.7741699219 
566.5651855469 -127.7873611450 
566.8915405273 -127.7068023682 
567.2180786133 -127.5898284912 
567.5445556641 -127.5193481445 
567.8714599609 -127.5464248657 
568.1983032227 -127.6383666992 
568.5255737305 -127.7554321289 
568.8530883789 -127.8411102295 
569.1804809570 -127.8401489258 
569.5083007812 -127.7364959717 
569.8360595703 -127.6454696655 
570.1643066406 -127.6069946289 
570.4924316406 -127.6112747192 
570.8211059570 -127.6304702759 
571.1499023438 -127.6399612427 
571.4785766602 -127.6425704956 
571.8078002930 -127.6519699097 
572.1368408203 -127.6770019531 
572.4664306641 -127.7286224365 
572.7958984375 -127.7738113403 
573.1258544922 -127.8124923706 
573.4559936523 -127.8358154297 
573.7860107422 -127.8253860474 
574.1165161133 -127.7796783447 
574.4469604492 -127.7026367188 
574.7778320312 -127.6282348633 
575.1086425781 -127.5810775757 
575.4399414062 -127.5454483032 
575.7714233398 -127.5341491699 
576.1027832031 -127.5668869019 
576.4346313477 -127.6561050415 
576.7663574219 -127.8045120239 
577.0985717773 -127.9742507935 
577.4307250977 -128.1369628906 
577.7633666992 -128.2881317139 
578.0961303711 -128.3004150391 
578.4288330078 -128.1939544678 
578.7620239258 -128.0516967773 
579.0951538086 -127.9821701050 
579.4287109375 -128.0260162354 
579.7625122070 -128.1627502441 
580.0961303711 -128.2778778076 
580.4302978516 -128.2388458252 
580.7643432617 -128.1328735352 
581.0988769531 -128.0476684570 
581.4332885742 -128.0146789551 
581.7682495117 -128.0018310547 
582.1033325195 -127.9856033325 
582.4383544922 -127.9684982300 
582.7738647461 -127.9812774658 
583.1092529297 -128.0180664062 
583.4451293945 -128.0458068848 
583.7809448242 -128.0321350098 
584.1171875000 -127.9875259399 
584.4536743164 -127.9831924438 
584.7900390625 -128.0245056152 
585.1268920898 -128.0590515137 
585.4636230469 -128.0063629150 
585.8009033203 -127.8693161011 
586.1380004883 -127.7092285156 
586.4756469727 -127.6228179932 
586.8134765625 -127.6779403687 
587.1511840820 -127.7740249634 
587.4894409180 -127.8334503174 
587.8275146484 -127.8414688110 
588.1661376953 -127.8821487427 
588.5049438477 -127.9786300659 
588.8436279297 -128.1103668213 
589.1828002930 -128.2212982178 
589.5219116211 -128.2697753906 
589.8615112305 -128.2548370361 
590.2009277344 -128.1930999756 
590.5409545898 -128.0858764648 
590.8811035156 -127.9608612061 
591.2211914062 -127.8510360718 
591.5617065430 -127.7519073486 
591.9021606445 -127.7106018066 
592.2431640625 -127.7230682373 
592.5839843750 -127.8133773804 
592.9253540039 -128.0243682861 
593.2669067383 -128.4013519287 
593.6082763672 -128.6400451660 
593.9502563477 -128.6900329590 
594.2920532227 -128.4676055908 
594.6343994141 -128.1639251709 
594.9766235352 -127.8624496460 
595.3193359375 -127.6567535400 
595.6622924805 -127.6257629395 
596.0050659180 -127.7941818237 
596.3483886719 -128.0055084229 
596.6915893555 -128.1945037842 
597.0353393555 -128.3130493164 
597.3789062500 -128.3285369873 
597.7230224609 -128.2637329102 
598.0673217773 -128.1916961670 
598.4114990234 -128.1068267822 
598.7562255859 -127.9584274292 
599.1008300781 -127.8212661743 
599.4459228516 -127.6684646606 
599.7912597656 -127.5116653442 
600.1364135742 -127.3851928711 
600.4821166992 -127.3751754761 
600.8276977539 -127.5446548462 
601.1738281250 -127.8422546387 
601.5197753906 -128.1900787354 
601.8662719727 -128.2954864502 
602.2129516602 -128.2623138428 
602.5595703125 -128.1767425537 
602.9066772461 -128.1370849609 
603.2536010742 -128.1260375977 
603.6011352539 -128.1231384277 
603.9484863281 -128.1024780273 
604.2963867188 -127.9988708496 
604.6444702148 -127.8621826172 
604.9924926758 -127.7307815552 
605.3409423828 -127.6540298462 
605.6893310547 -127.6679687500 
606.0382690430 -127.7057037354 
606.3870239258 -127.7582168579 
606.7363281250 -127.8007736206 
607.0858154297 -127.8203506470 
607.4351806641 -127.7709732056 
607.7850952148 -127.7018356323 
608.1348876953 -127.6699829102 
608.4852294922 -127.7026519775 
608.8353881836 -127.7482986450 
609.1860961914 -127.7811203003 
609.5369873047 -127.8115768433 
609.8878173828 -127.8625335693 
610.2391357422 -127.9603958130 
610.5903320312 -128.0359954834 
610.9420166016 -128.0933380127 
611.2939453125 -128.1507415771 
611.6457519531 -128.1897277832 
611.9981079102 -128.2221984863 
612.3502807617 -128.2447814941 
612.7030639648 -128.2486724854 
613.0556640625 -128.2427062988 
613.4088134766 -128.2147216797 
613.7621459961 -128.1834411621 
614.1153564453 -128.1475524902 
614.4691162109 -128.0559387207 
614.8227539062 -127.9364318848 
615.1769409180 -127.8210525513 
615.5309448242 -127.7915191650 
615.8854980469 -127.8702316284 
616.2402954102 -127.9662704468 
616.5949707031 -128.0231933594 
616.9501342773 -128.0257568359 
617.3051757812 -128.0339202881 
617.6607666016 -128.0580139160 
618.0162353516 -128.0958099365 
618.3722534180 -128.1645812988 
618.7284545898 -128.2920227051 
619.0845336914 -128.4754028320 
619.4411621094 -128.5629272461 
619.7976684570 -128.5726776123 
620.1546630859 -128.5061645508 
620.5115966797 -128.4201812744 
620.8690185547 -128.3152160645 
621.2266845703 -128.1557769775 
621.5841674805 -128.0397033691 
621.9422607422 -127.9797439575 
622.3001708984 -128.0039672852 
622.6586303711 -128.0533599854 
623.0173339844 -128.0684051514 
623.3758544922 -128.0743103027 
623.7349243164 -128.1291809082 
624.0938720703 -128.2438964844 
624.4534301758 -128.3787078857 
624.8128051758 -128.4177703857 
625.1726684570 -128.4100646973 
625.5328369141 -128.3921051025 
625.8928222656 -128.3416442871 
626.2533569336 -128.2830352783 
626.6137695312 -128.2260742188 
626.9747314453 -128.1763763428 
627.3355712891 -128.1578826904 
627.6968994141 -128.1491394043 
628.0584716797 -128.1449432373 
628.4199218750 -128.1617584229 
628.7819213867 -128.2029724121 
629.1437988281 -128.2783203125 
629.5062255859 -128.3904571533 
629.8684692383 -128.4453887939 
630.2313232422 -128.4387664795 
630.5943603516 -128.3552551270 
630.9572753906 -128.2543640137 
631.3207397461 -128.2174224854 
631.6840820312 -128.2170867920 
632.0479125977 -128.1888580322 
632.4120483398 -128.1060638428 
632.7760009766 -127.9602813721 
633.1405029297 -127.7310714722 
633.5048217773 -127.5567474365 
633.8697509766 -127.5296707153 
634.2345581055 -127.6377868652 
634.5999145508 -127.8953704834 
634.9654541016 -128.1325378418 
635.3308715820 -128.2351989746 
635.6968994141 -128.2804718018 
636.0626831055 -128.3274993896 
636.4291381836 -128.3693847656 
636.7953491211 -128.3860778809 
637.1621704102 -128.3028564453 
637.5292358398 -128.1165924072 
637.8961181641 -127.9928131104 
638.2636108398 -127.9429244995 
638.6309204102 -127.9547882080 
638.9987792969 -127.9736785889 
639.3665161133 -127.9406585693 
639.7348022461 -127.8567276001 
640.1033325195 -127.7607727051 
640.4717407227 -127.7554931641 
640.8406372070 -127.8103332520 
641.2094726562 -127.8746643066 
641.5787963867 -127.9039764404 
641.9480590820 -127.9607162476 
642.3178710938 -128.0819396973 
642.6878662109 -128.2387237549 
643.0577392578 -128.2713165283 
643.4281616211 -128.2233123779 
643.7984008789 -128.1671752930 
644.1693115234 -128.1479034424 
644.5403442383 -128.2026672363 
644.9113159180 -128.2495727539 
645.2827758789 -128.2453613281 
645.6541137695 -128.1690826416 
646.0260620117 -128.0918121338 
646.3978271484 -128.0702972412 
646.7702026367 -128.0683746338 
647.1427612305 -128.0535736084 
647.5151977539 -128.0332794189 
647.8881835938 -128.0349121094 
648.2610473633 -128.0556182861 
648.6344604492 -128.0830383301 
649.0077514648 -128.0745086670 
649.3816528320 -128.0453796387 
649.7556762695 -128.0678253174 
650.1296386719 -128.1920471191 
650.5041503906 -128.4737854004 
650.8784790039 -128.7556457520 
651.2534179688 -128.8799285889 
651.6282348633 -128.9028167725 
652.0036010742 -128.8726348877 
652.3792114258 -128.8392791748 
652.7546386719 -128.7877655029 
653.1306152344 -128.6448822021 
653.5065307617 -128.3711395264 
653.8829345703 -128.1991424561 
654.2592773438 -128.2737884521 
654.6361694336 -128.4460601807 
655.0132446289 -128.6130676270 
655.3901977539 -128.7079467773 
655.7677612305 -128.6787872314 
656.1451416016 -128.6431732178 
656.5231323242 -128.6026153564 
656.9013061523 -128.5172576904 
657.2793579102 -128.4429321289 
657.6579589844 -128.4233398438 
658.0364379883 -128.4083709717 
658.4154663086 -128.3607025146 
658.7944335938 -128.2836761475 
659.1738891602 -128.2133331299 
659.5535888672 -128.1054992676 
659.9331665039 -128.0081024170 
660.3133544922 -127.9669723511 
660.6933593750 -128.0419464111 
661.0739135742 -128.1896057129 
661.4544067383 -128.2911987305 
661.8353881836 -128.3400115967 
662.2166748047 -128.3964538574 
662.5977783203 -128.4843292236 
662.9794311523 -128.5392303467 
663.3609619141 -128.5001220703 
663.7431030273 -128.4162597656 
664.1251220703 -128.3437042236 
664.5076293945 -128.3426055908 
664.8904418945 -128.4389801025 
665.2730712891 -128.5349578857 
665.6563110352 -128.5577239990 
666.0393676758 -128.5168762207 
666.4230346680 -128.4266052246 
666.8065795898 -128.3821716309 
667.1906738281 -128.4292602539 
667.5750122070 -128.5147399902 
667.9592285156 -128.6003265381 
668.3439941406 -128.5396728516 
668.7286376953 -128.1120300293 
669.1138305664 -127.5582046509 
669.4992675781 -127.3313217163 
669.8845825195 -127.4616088867 
670.2704467773 -127.7754440308 
670.6561889648 -128.2043151855 
671.0425415039 -128.5269012451 
671.4287109375 -128.7289276123 
671.8154907227 -128.7652130127 
672.2024536133 -128.6542968750 
672.5892944336 -128.3936920166 
672.9767456055 -128.1673583984 
673.3640747070 -128.0715789795 
673.7519531250 -128.0682678223 
674.1397094727 -128.0871124268 
674.5280151367 -128.1214141846 
674.9165649414 -128.2154693604 
675.3049926758 -128.3868255615 
675.6939697266 -128.5876922607 
676.0828857422 -128.7277374268 
676.4722900391 -128.7853698730 
676.8616333008 -128.8388366699 
677.2515258789 -128.9240264893 
677.6416625977 -128.9375000000 
678.0316162109 -128.8149108887 
678.4221801758 -128.6723785400 
678.8126220703 -128.6216888428 
679.2036743164 -128.6039886475 
679.5949096680 -128.5517120361 
679.9860229492 -128.4927978516 
680.3777465820 -128.5328979492 
680.7692871094 -128.6611785889 
681.1614379883 -128.7212524414 
681.5534057617 -128.6696472168 
681.9460449219 -128.5694427490 
682.3388671875 -128.4538421631 
682.7315673828 -128.3591766357 
683.1248168945 -128.2680664062 
683.5179443359 -128.2610778809 
683.9116821289 -128.4194030762 
684.3052978516 -128.6110687256 
684.6994628906 -128.7849731445 
685.0939331055 -128.9190521240 
685.4881591797 -128.9205627441 
685.8830566406 -128.7753295898 
686.2777709961 -128.5310668945 
686.6730957031 -128.3607482910 
687.0682983398 -128.3581237793 
687.4640502930 -128.4604644775 
687.8600463867 -128.6079254150 
688.2559204102 -128.6502685547 
688.6524047852 -128.6100463867 
689.0487060547 -128.6056365967 
689.4456176758 -128.6592102051 
689.8424072266 -128.6326904297 
690.2398071289 -128.5120086670 
690.6373901367 -128.3571777344 
691.0348510742 -128.2133636475 
691.4329223633 -128.1462249756 
691.8308105469 -128.1311187744 
692.2293701172 -128.1804504395 
692.6281127930 -128.2136688232 
693.0267333984 -128.1161651611 
693.4259643555 -128.0072784424 
693.8250122070 -127.9921188354 
694.2246704102 -128.1534271240 
694.6242065430 -128.3674163818 
695.0243530273 -128.4176177979 
695.4246826172 -128.3488159180 
695.8248901367 -128.3454742432 
696.2257080078 -128.4589538574 
696.6264038086 -128.6370544434 
697.0277099609 -128.7932586670 
697.4288330078 -128.9370880127 
697.8305664062 -129.0223236084 
698.2325439453 -128.9569396973 
698.6343994141 -128.8496398926 
699.0368652344 -128.7591857910 
699.4391479492 -128.6218566895 
699.8420410156 -128.4279174805 
700.2448120117 -128.3118438721 
700.6481933594 -128.3647003174 
701.0517578125 -128.4676208496 
701.4552001953 -128.5547943115 
701.8593139648 -128.6311950684 
702.2632446289 -128.6966857910 
702.6677246094 -128.7086791992 
703.0721435547 -128.6159820557 
703.4771118164 -128.5191040039 
703.8823852539 -128.5302276611 
704.2874755859 -128.6235961914 
704.6931762695 -128.7243957520 
705.0986938477 -128.8040161133 
705.5048828125 -128.8403015137 
705.9112548828 -128.8371124268 
706.3175048828 -128.7930145264 
706.7243652344 -128.7725219727 
707.1311035156 -128.8424682617 
707.5384521484 -128.9625701904 
707.9456176758 -129.0104675293 
708.3534545898 -128.9310607910 
708.7614746094 -128.7961730957 
709.1693725586 -128.7076721191 
709.5778808594 -128.7034454346 
709.9862670898 -128.7380218506 
710.3952026367 -128.7422637939 
710.8040771484 -128.7186279297 
711.2135009766 -128.7050476074 
711.6232299805 -128.7580871582 
712.0327148438 -128.8777008057 
712.4428710938 -128.9274291992 
712.8529052734 -128.8089904785 
713.2635498047 -128.6254882812 
713.6740112305 -128.5405731201 
714.0851440430 -128.5447540283 
714.4964599609 -128.5301055908 
714.9076538086 -128.5220794678 
715.3194580078 -128.5883178711 
715.7311401367 -128.6494293213 
716.1434326172 -128.6098480225 
716.5556030273 -128.5578460693 
716.9683227539 -128.6606750488 
717.3813476562 -128.9130706787 
717.7941894531 -129.0764923096 
718.2077026367 -129.1017761230 
718.6210327148 -129.0041656494 
719.0349731445 -128.9407043457 
719.4491577148 -129.0080261230 
719.8632202148 -129.0873107910 
720.2778930664 -129.0008544922 
720.6923828125 -128.7591857910 
721.1075439453 -128.5229339600 
721.5225219727 -128.3924255371 
721.9381713867 -128.3891448975 
722.3540649414 -128.5057220459 
722.7697753906 -128.6791381836 
723.1860961914 -128.8029937744 
723.6022949219 -128.8374786377 
724.0191040039 -128.8350982666 
724.4357910156 -128.8307342529 
724.8530883789 -128.8158111572 
725.2706298828 -128.8080596924 
725.6880493164 -128.8310394287 
726.1060791016 -128.8305206299 
726.5239257812 -128.7380828857 
726.9424438477 -128.6148834229 
727.3607788086 -128.5867462158 
727.7797851562 -128.6856079102 
728.1990356445 -128.8385772705 
728.6181030273 -128.9573059082 
729.0377807617 -128.9985046387 
729.4573974609 -128.9807739258 
729.8775634766 -128.9642486572 
730.2980346680 -128.9593353271 
730.7183227539 -128.9295654297 
731.1392211914 -128.8226776123 
731.5599975586 -128.6421203613 
731.9813842773 -128.4384918213 
732.4026489258 -128.2957916260 
732.8245239258 -128.2881317139 
733.2467041016 -128.3979034424 
733.6686401367 -128.5278167725 
734.0913085938 -128.6136932373 
734.5137329102 -128.6884307861 
734.9368896484 -128.7774810791 
735.3598022461 -128.7869262695 
735.7834472656 -128.6760864258 
736.2072753906 -128.6123352051 
736.6309814453 -128.6974487305 
737.0552978516 -128.7853393555 
737.4794311523 -128.7609710693 
737.9042968750 -128.7243347168 
738.3289184570 -128.7431488037 
738.7542724609 -128.7534179688 
739.1798095703 -128.7264862061 
739.6052246094 -128.7370605469 
740.0312500000 -128.8460235596 
740.4571533203 -128.9935913086 
740.8836669922 -129.0646667480 
741.3100585938 -129.0351409912 
741.7370605469 -128.9767150879 
742.1643676758 -128.9547576904 
742.5914306641 -128.9911041260 
743.0192260742 -129.0834350586 
743.4468383789 -129.1258697510 
743.8750610352 -129.1181945801 
744.3035888672 -129.1244049072 
744.7319335938 -129.1341400146 
745.1609497070 -129.1040496826 
745.5897827148 -128.9890136719 
746.0192871094 -128.8183898926 
746.4486083984 -128.7268981934 
746.8786010742 -128.7938842773 
747.3088378906 -128.9204711914 
747.7388916016 -128.9446258545 
748.1696166992 -128.8449401855 
748.6002197266 -128.7254028320 
749.0314331055 -128.6623840332 
749.4624633789 -128.6916961670 
749.8942260742 -128.8523254395 
750.3261718750 -129.0999755859 
750.7579956055 -129.2458953857 
751.1904907227 -129.1828613281 
751.6227416992 -129.0632629395 
752.0557250977 -129.0303649902 
752.4885253906 -129.0048065186 
752.9219970703 -128.8702697754 
753.3557128906 -128.7060394287 
753.7893066406 -128.6767425537 
754.2235107422 -128.7767639160 
754.6575317383 -128.8068084717 
755.0922851562 -128.7075653076 
755.5267944336 -128.6919250488 
755.9620361328 -128.7996368408 
756.3975219727 -128.8138122559 
756.8328247070 -128.8139801025 
757.2687988281 -128.8647918701 
757.7045898438 -128.8665313721 
758.1410522461 -128.7503967285 
758.5777587891 -128.6126861572 
759.0143432617 -128.5684356689 
759.4515380859 -128.6544342041 
759.8886108398 -128.8693084717 
760.3263549805 -129.1676483154 
760.7639160156 -129.3984222412 
761.2021484375 -129.3953857422 
761.6406250000 -129.1808013916 
762.0789794922 -128.9252166748 
762.5179443359 -128.7222747803 
762.9567871094 -128.6161956787 
763.3963012695 -128.5390014648 
763.8356323242 -128.4645538330 
764.2756347656 -128.4576263428 
764.7158813477 -128.5478363037 
765.1559448242 -128.6502227783 
765.5967407227 -128.6900482178 
766.0372924805 -128.7373657227 
766.4785766602 -128.8562164307 
766.9196777344 -128.9696350098 
767.3614501953 -129.0292663574 
767.8035278320 -129.1237945557 
768.2453613281 -129.3509521484 
768.6879272461 -129.5680084229 
769.1303100586 -129.6641693115 
769.5733642578 -129.6710815430 
770.0162353516 -129.5918426514 
770.4597778320 -129.4790802002 
770.9036254883 -129.3717498779 
771.3472900391 -129.3036651611 
771.7916259766 -129.3290405273 
772.2357788086 -129.4076995850 
772.6806030273 -129.3528442383 
773.1257324219 -129.2257385254 
773.5706176758 -129.2737121582 
774.0162353516 -129.3435363770 
774.4616699219 -129.2176208496 
774.9078369141 -128.9260559082 
775.3537597656 -128.6780700684 
775.8004150391 -128.6005859375 
776.2473144531 -128.6658020020 
776.6940307617 -128.7774810791 
777.1414184570 -128.8520355225 
777.5886840820 -128.8200531006 
778.0366210938 -128.7805480957 
778.4843750000 -128.7999420166 
778.9328002930 -128.8746948242 
779.3815307617 -128.9752044678 
779.8300170898 -129.1297149658 
780.2792358398 -129.3976135254 
780.7283325195 -129.7163543701 
781.1780395508 -129.8452606201 
781.6276245117 -129.8093872070 
782.0778808594 -129.5191650391 
782.5283813477 -129.1488647461 
782.9786987305 -128.9504547119 
783.4297485352 -128.9674377441 
783.8806152344 -129.0592041016 
784.3321533203 -129.0591125488 
784.7839355469 -128.9792938232 
785.2355957031 -128.9707183838 
785.6879272461 -129.0604095459 
786.1400756836 -129.2207794189 
786.5929565430 -129.3703765869 
787.0456542969 -129.3950347900 
787.4990234375 -129.2544097900 
787.9526367188 -129.0663604736 
788.4060668945 -129.0697174072 
788.8602294922 -129.1677093506 
789.3142089844 -129.2398071289 
789.7689208984 -129.2700805664 
790.2234497070 -129.2859802246 
790.6786499023 -129.2876434326 
791.1340942383 -129.2118072510 
791.5894165039 -129.0864868164 
792.0454101562 -129.0471954346 
792.5012207031 -129.0859375000 
792.9577026367 -129.1385650635 
793.4140625000 -129.1650848389 
793.8710937500 -129.2386169434 
794.3284301758 -129.4042205811 
794.7855224609 -129.5485076904 
795.2433471680 -129.6272125244 
795.7010498047 -129.5888366699 
796.1593627930 -129.4297790527 
796.6175537109 -129.2449035645 
797.0764770508 -129.1351928711 
797.5356445312 -129.1299438477 
797.9945678711 -129.1452178955 
798.4542846680 -129.1797180176 
798.9137573242 -129.2312774658 
799.3740234375 -129.2459716797 
799.8344726562 -129.2244720459 
800.2947998047 -129.2426300049 
800.7557983398 -129.2927093506 
801.2166137695 -129.3239135742 
801.6781616211 -129.2893218994 
802.1395263672 -129.2149353027 
802.6015625000 -129.2147521973 
803.0639038086 -129.2036590576 
803.5260620117 -129.1158142090 
803.9889526367 -129.0710601807 
804.4515991211 -129.2035827637 
804.9150390625 -129.4806823730 
805.3782348633 -129.5022430420 
805.8421630859 -129.2839965820 
806.3063964844 -129.0771179199 
806.7703857422 -129.0303039551 
807.2351684570 -129.2386169434 
807.6997070312 -129.5101470947 
808.1649780273 -129.5755157471 
808.6300659180 -129.5256347656 
809.0958862305 -129.4659423828 
809.5619506836 -129.4150695801 
810.0278320312 -129.3123474121 
810.4944458008 -129.1776123047 
810.9609375000 -129.0997619629 
811.4280395508 -129.1644592285 
811.8950195312 -129.3965148926 
812.3627319336 -129.6156311035 
812.8306884766 -129.7056121826 
813.2984619141 -129.7373809814 
813.7669677734 -129.7356414795 
814.2352905273 -129.6855316162 
814.7042846680 -129.5895996094 
815.1736450195 -129.4807128906 
815.6427612305 -129.3750000000 
816.1126098633 -129.3230438232 
816.5822753906 -129.3277587891 
817.0526733398 -129.3318939209 
817.5228881836 -129.3373260498 
817.9937744141 -129.3388061523 
818.4649658203 -129.3481597900 
818.9360351562 -129.3553924561 
819.4077758789 -129.3188629150 
819.8793334961 -129.3480834961 
820.3516235352 -129.6505889893 
820.8237304688 -129.9726715088 
821.2965698242 -129.9224090576 
821.7696533203 -129.6600494385 
822.2425537109 -129.3866424561 
822.7162475586 -129.1631469727 
823.1896972656 -129.0823364258 
823.6638793945 -129.1317138672 
824.1378784180 -129.2335815430 
824.6126708984 -129.2905120850 
825.0876464844 -129.2830810547 
825.5625000000 -129.3278350830 
826.0380249023 -129.4131622314 
826.5134277344 -129.5402526855 
826.9895629883 -129.6311035156 
827.4654541016 -129.5726318359 
827.9421386719 -129.4386596680 
828.4190673828 -129.3495025635 
828.8958129883 -129.4141082764 
829.3732910156 -129.5759582520 
829.8505859375 -129.7887878418 
830.3286132812 -129.9688110352 
830.8069458008 -129.9163208008 
831.2850341797 -129.7518157959 
831.7639160156 -129.5874786377 
832.2426147461 -129.4271545410 
832.7219848633 -129.3517608643 
833.2012329102 -129.3817291260 
833.6812133789 -129.4640808105 
834.1614379883 -129.5858917236 
834.6414794922 -129.6886138916 
835.1222534180 -129.6734161377 
835.6029052734 -129.4748992920 
836.0842285156 -129.2684631348 
836.5653686523 -129.1775970459 
837.0473022461 -129.1197509766 
837.5294799805 -129.0910339355 
838.0114746094 -129.1252899170 
838.4942016602 -129.2210693359 
838.9767456055 -129.3737335205 
839.4600219727 -129.5597229004 
839.9431152344 -129.6336669922 
840.4270019531 -129.5513458252 
840.9111328125 -129.3993377686 
841.3950195312 -129.4261932373 
841.8797607422 -129.5857696533 
842.3642578125 -129.6755065918 
842.8494873047 -129.5337982178 
843.3349609375 -129.2808227539 
843.8203125000 -129.1531219482 
844.3063964844 -129.1507263184 
844.7922973633 -129.2369079590 
845.2789306641 -129.3516998291 
845.7653808594 -129.5236968994 
846.2525634766 -129.7641143799 
846.7400512695 -129.8916473389 
847.2273559570 -129.8333740234 
847.7153930664 -129.6197662354 
848.2032470703 -129.4453582764 
848.6918334961 -129.4196472168 
849.1802978516 -129.4189453125 
849.6694335938 -129.3997192383 
850.1588745117 -129.4591674805 
850.6481323242 -129.6276245117 
851.1381835938 -129.6600494385 
851.6279907227 -129.5147705078 
852.1185913086 -129.3559722900 
852.6089477539 -129.3384552002 
853.1000976562 -129.5753936768 
853.5915527344 -129.8450622559 
854.0827636719 -130.0234375000 
854.5747680664 -129.9685516357 
855.0665893555 -129.7647247314 
855.5591430664 -129.4801788330 
856.0515136719 -129.3185424805 
856.5446166992 -129.2718811035 
857.0380249023 -129.2423248291 
857.5312500000 -129.2900238037 
858.0252075195 -129.3547363281 
858.5189819336 -129.2999877930 
859.0135498047 -129.1794738770 
859.5083618164 -129.1477203369 
860.0030517578 -129.1828765869 
860.4984130859 -129.2498168945 
860.9936523438 -129.3441009521 
861.4896240234 -129.5216674805 
861.9854125977 -129.6984100342 
862.4819335938 -129.8500976562 
862.9787597656 -130.1295623779 
863.4754028320 -130.3690643311 
863.9727783203 -130.3693084717 
864.4700317383 -130.1027374268 
864.9680175781 -129.6790618896 
865.4657592773 -129.4341278076 
865.9642944336 -129.4669952393 
866.4631347656 -129.6709289551 
866.9617919922 -129.7515411377 
867.4612426758 -129.6768951416 
867.9604492188 -129.5661315918 
868.4603881836 -129.4986724854 
868.9602050781 -129.6155853271 
869.4607543945 -129.8349456787 
869.9616088867 -129.9907836914 
870.4622802734 -129.8524627686 
870.9636840820 -129.6515045166 
871.4649658203 -129.6062774658 
871.9669189453 -129.7832946777 
872.4687500000 -130.0036163330 
872.9713134766 -130.1106567383 
873.4741821289 -130.0698699951 
873.9768676758 -129.9846038818 
874.4803466797 -129.9470672607 
874.9835815430 -129.8657073975 
875.4876098633 -129.6394500732 
875.9919433594 -129.4355163574 
876.4960937500 -129.3610076904 
877.0009765625 -129.4191741943 
877.5056762695 -129.5765075684 
878.0111694336 -129.7259674072 
878.5164794922 -129.7275238037 
879.0225219727 -129.7166900635 
879.5288696289 -129.7772216797 
880.0350341797 -129.9059600830 
880.5419921875 -130.0288238525 
881.0487670898 -130.1336669922 
881.5562744141 -130.2836151123 
882.0635986328 -130.3932800293 
882.5717163086 -130.2533264160 
883.0800781250 -130.0161285400 
883.5883178711 -129.8176574707 
884.0972900391 -129.7158203125 
884.6060791016 -129.7221069336 
885.1156616211 -129.7653350830 
885.6250610352 -129.7116241455 
886.1351928711 -129.6484527588 
886.6456298828 -129.6186981201 
887.1559448242 -129.5437927246 
887.6669311523 -129.5113525391 
888.1777954102 -129.6193084717 
888.6894531250 -129.7397155762 
889.2008666992 -129.8015899658 
889.7130737305 -129.8635711670 
890.2255859375 -129.8511505127 
890.7379150391 -129.6853485107 
891.2510375977 -129.4384460449 
891.7639770508 -129.2524566650 
892.2776489258 -129.2592620850 
892.7916259766 -129.4428558350 
893.3054199219 -129.6848297119 
893.8200073242 -129.8031311035 
894.3344116211 -129.8900146484 
894.8496093750 -129.9083709717 
895.3645629883 -129.7279510498 
895.8803100586 -129.5551300049 
896.3964233398 -129.5478973389 
896.9122924805 -129.5629119873 
897.4289550781 -129.4852600098 
897.9453735352 -129.5047607422 
898.4626464844 -129.7043914795 
898.9797363281 -129.9018554688 
899.4975585938 -129.9373016357 
900.0157470703 -129.8709869385 
900.5336914062 -129.7425079346 
901.0524291992 -129.6242828369 
901.5709838867 -129.6824188232 
902.0903320312 -129.9460754395 
902.6094970703 -130.1472320557 
903.1293945312 -130.1334533691 
903.6496582031 -129.8900909424 
904.1696777344 -129.6221771240 
904.6905517578 -129.5554809570 
905.2111816406 -129.6036529541 
905.7326660156 -129.6329193115 
906.2543945312 -129.6406250000 
906.7759399414 -129.6493072510 
907.2982788086 -129.6817779541 
907.8204345703 -129.7014312744 
908.3433837891 -129.5799407959 
908.8660888672 -129.3531799316 
909.3896484375 -129.2244415283 
909.9135131836 -129.2871551514 
910.4371337891 -129.3668518066 
910.9616088867 -129.3738555908 
911.4858398438 -129.5335540771 
912.0109252930 -129.8343200684 
912.5357666016 -130.0030212402 
913.0614624023 -129.9700927734 
913.5874023438 -129.9069061279 
914.1131591797 -129.8803100586 
914.6397094727 -129.7131042480 
915.1661376953 -129.4937286377 
915.6932983398 -129.4886779785 
916.2202758789 -129.6462097168 
916.7480468750 -129.7673339844 
917.2761230469 -129.7515106201 
917.8040161133 -129.6836853027 
918.3327026367 -129.6460571289 
918.8612060547 -129.6394195557 
919.3905029297 -129.6890563965 
919.9196166992 -129.8362731934 
920.4495239258 -129.8779602051 
920.9797363281 -129.6905822754 
921.5097656250 -129.5019989014 
922.0405883789 -129.5035705566 
922.5712280273 -129.6987152100 
923.1026611328 -129.8608703613 
923.6344604492 -129.8275299072 
924.1659545898 -129.7756805420 
924.6983642578 -129.8426818848 
925.2305297852 -130.0197296143 
925.7634887695 -130.1190490723 
926.2962646484 -130.0177154541 
926.8298339844 -129.8954620361 
927.3637084961 -129.8239746094 
927.8973999023 -129.6980743408 
928.4319458008 -129.5483398438 
928.9662475586 -129.5760498047 
929.5014038086 -129.8341217041 
930.0363159180 -130.0809173584 
930.5720214844 -130.1225891113 
931.1080932617 -130.0298309326 
931.6439208984 -130.0024871826 
932.1806030273 -130.0475616455 
932.7171020508 -129.9469146729 
933.2543334961 -129.7775115967 
933.7914428711 -129.8110656738 
934.3293457031 -129.9542846680 
934.8675537109 -129.9606018066 
935.4055786133 -129.8968048096 
935.9443969727 -129.9419708252 
936.4830322266 -129.8862457275 
937.0225219727 -129.6271667480 
937.5617675781 -129.4479217529 
938.1018066406 -129.5054779053 
938.6422119141 -129.6617126465 
939.1824340820 -129.7983856201 
939.7233886719 -129.9760131836 
940.2642211914 -130.1848297119 
940.8058471680 -130.1940612793 
941.3477783203 -130.0416870117 
941.8895263672 -129.9137725830 
942.4321289062 -129.9037933350 
942.9744873047 -129.9347991943 
943.5177001953 -129.9835357666 
944.0606689453 -130.0433959961 
944.6044921875 -130.0652465820 
945.1486206055 -130.1184539795 
945.6925659180 -130.2158813477 
946.2373046875 -130.2289733887 
946.7818603516 -130.0180053711 
947.3272705078 -129.7106170654 
947.8724365234 -129.6447906494 
948.4184570312 -129.8406219482 
948.9647827148 -129.9461822510 
949.5109252930 -129.9366455078 
950.0578613281 -130.0397186279 
950.6046142578 -130.1149444580 
951.1522216797 -130.1257476807 
951.6995849609 -130.1231384277 
952.2478027344 -130.0857543945 
952.7963867188 -130.1668853760 
953.3446655273 -130.3565673828 
953.8938598633 -130.2791595459 
954.4428100586 -129.9592132568 
954.9926147461 -129.7276306152 
955.5422363281 -129.6260528564 
956.0926513672 -129.6401672363 
956.6434326172 -129.6947021484 
957.1939697266 -129.6512298584 
957.7453613281 -129.5302276611 
958.2965087891 -129.6170959473 
958.8485107422 -129.9816589355 
959.4008789062 -130.3273315430 
959.9530029297 -130.4299621582 
960.5059814453 -130.3341522217 
961.0587768555 -130.2093811035 
961.6123657227 -130.2254486084 
962.1657714844 -130.2797851562 
962.7200317383 -130.2313232422 
963.2745971680 -130.0470428467 
963.8289794922 -129.7856292725 
964.3841552734 -129.6739349365 
964.9391479492 -129.8099060059 
965.4949951172 -130.1241912842 
966.0506591797 -130.2033996582 
966.6071166992 -130.0712432861 
967.1639404297 -129.9814300537 
967.7205200195 -130.0612792969 
968.2780151367 -130.1060638428 
968.8352050781 -130.0294342041 
969.3933105469 -130.0084991455 
969.9512329102 -130.0256805420 
970.5099487305 -129.9672088623 
971.0689697266 -129.8747253418 
971.6278686523 -129.7962341309 
972.1875610352 -129.8458251953 
972.7470092773 -130.1379241943 
973.3073730469 -130.4528350830 
973.8680419922 -130.4709777832 
974.4285278320 -130.2792663574 
974.9898071289 -130.2153625488 
975.5509033203 -130.3880462646 
976.1129150391 -130.7646484375 
976.6746215820 -130.8397979736 
977.2372436523 -130.5174102783 
977.8001708984 -130.2004394531 
978.3629150391 -130.1595764160 
978.9264526367 -130.2541046143 
979.4898681641 -130.4085540771 
980.0540771484 -130.4106140137 
980.6181030273 -130.2515106201 
981.1829833984 -129.9695892334 
981.7481689453 -129.7748413086 
982.3131713867 -129.7767791748 
982.8790283203 -129.8676605225 
983.4446411133 -129.9451751709 
984.0111694336 -129.9937286377 
984.5774536133 -130.0000305176 
985.1446533203 -130.0704498291 
985.7120971680 -130.1148986816 
986.2794189453 -129.9769744873 
986.8475341797 -129.9545898438 
987.4154663086 -130.2277832031 
987.9842529297 -130.4262390137 
988.5528564453 -130.3294830322 
989.1223144531 -130.2973785400 
989.6920776367 -130.1876373291 
990.2616577148 -130.0075378418 
990.8320922852 -129.9894714355 
991.4022827148 -130.0946960449 
991.9733886719 -130.2594909668 
992.5447998047 -130.3607940674 
993.1160278320 -130.3617553711 
993.6881103516 -130.3878784180 
994.2599487305 -130.3326568604 
994.8327026367 -130.1852264404 
995.4052124023 -130.1053009033 
995.9785766602 -130.0287933350 
996.5523071289 -129.9978790283 
997.1258544922 -130.2412414551 
997.7002563477 -130.4791870117 
998.2744140625 -130.3202972412 
998.8494262695 -129.8997497559 
999.4243164062 -129.5545501709 
1000.0000000000 -129.9755096436 
1000.5760498047 -129.9806976318 
1001.1518554688 -129.9968109131 
1001.7285766602 -130.0180206299 
1002.3050537109 -130.0374298096 
1002.8824462891 -130.0496063232 
1003.4595947266 -130.0523529053 
1004.0376586914 -130.0476989746 
1004.6160278320 -130.0411834717 
1005.1941528320 -130.0400695801 
1005.7731933594 -130.0520324707 
1006.3519897461 -130.0805969238 
1006.9317016602 -130.1246185303 
1007.5112304688 -130.1805877686 
1008.0915527344 -130.2429199219 
1008.6723022461 -130.3046112061 
1009.2527465820 -130.3579406738 
1009.8341674805 -130.3957824707 
1010.4152832031 -130.4122619629 
1010.9973144531 -130.4042053223 
1011.5797119141 -130.3719635010 
1012.1618652344 -130.3196563721 
1012.7449340820 -130.2547912598 
1013.3277587891 -130.1888427734 
1013.9114990234 -130.1307983398 
1014.4949951172 -130.0881652832 
1015.0794067383 -130.0654296875 
1015.6641235352 -130.0637664795 
1016.2485961914 -130.0807800293 
1016.8340454102 -130.1112823486 
1017.4191894531 -130.1482543945 
1018.0053100586 -130.1848144531 
1018.5911254883 -130.2152099609 
1019.1779174805 -130.2361145020 
1019.7650146484 -130.2458648682 
1020.3518676758 -130.2456207275 
1020.9396362305 -130.2375488281 
1021.5271606445 -130.2241363525 
1022.1156005859 -130.2083740234 
1022.7038574219 -130.1938018799 
1023.2929687500 -130.1838836670 
1023.8824462891 -130.1815490723 
1024.4716796875 -130.1885070801 
1025.0617675781 -130.2050323486 
1025.6517333984 -130.2298431396 
1026.2425537109 -130.2604370117 
1026.8331298828 -130.2934722900 
1027.4246826172 -130.3253631592 
1028.0164794922 -130.3521423340 
1028.6081542969 -130.3717498779 
1029.2006835938 -130.3835296631 
1029.7929687500 -130.3881378174 
1030.3861083984 -130.3872833252 
1030.9797363281 -130.3831024170 
1031.5729980469 -130.3777465820 
1032.1672363281 -130.3731842041 
1032.7612304688 -130.3712005615 
1033.3562011719 -130.3732299805 
1033.9509277344 -130.3799591064 
1034.5465087891 -130.3907775879 
1035.1424560547 -130.4034423828 
1035.7381591797 -130.4142150879 
1036.3347167969 -130.4189910889 
1036.9311523438 -130.4140777588 
1037.5284423828 -130.3991546631 
1038.1256103516 -130.3761596680 
1038.7236328125 -130.3480987549 
1039.3218994141 -130.3182373047 
1039.9200439453 -130.2894592285 
1040.5191650391 -130.2641448975 
1041.1179199219 -130.2446289062 
1041.7176513672 -130.2331848145 
1042.3171386719 -130.2320098877 
1042.9176025391 -130.2425079346 
1043.5183105469 -130.2646789551 
1044.1188964844 -130.2964935303 
1044.7203369141 -130.3339843750 
1045.3215332031 -130.3715972900 
1045.9237060547 -130.4036865234 
1046.5262451172 -130.4257202148 
1047.1285400391 -130.4355468750 
1047.7316894531 -130.4337310791 
1048.3347167969 -130.4240264893 
1048.9385986328 -130.4102020264 
1049.5422363281 -130.3956451416 
1050.1468505859 -130.3827056885 
1050.7517089844 -130.3731231689 
1051.3564453125 -130.3682098389 
1051.9620361328 -130.3690338135 
1052.5675048828 -130.3763580322 
1053.1738281250 -130.3902282715 
1053.7799072266 -130.4096069336 
1054.3868408203 -130.4324798584 
1054.9942626953 -130.4559631348 
1055.6014404297 -130.4768218994 
1056.2094726562 -130.4920654297 
1056.8173828125 -130.4991760254 
1057.4261474609 -130.4963684082 
1058.0346679688 -130.4827270508 
1058.6441650391 -130.4581604004 
1059.2539062500 -130.4238433838 
1059.8635253906 -130.3826141357 
1060.4741210938 -130.3393859863 
1061.0843505859 -130.3015747070 
1061.6955566406 -130.2769012451 
1062.3066406250 -130.2721862793 
1062.9185791016 -130.2911529541 
1063.5308837891 -130.3329315186 
1064.1429443359 -130.3913269043 
1064.7558593750 -130.4557647705 
1065.3686523438 -130.5134124756 
1065.9822998047 -130.5531921387 
1066.5964355469 -130.5690002441 
1067.2102050781 -130.5618896484 
1067.8249511719 -130.5393066406 
1068.4395751953 -130.5121459961 
1069.0549316406 -130.4907073975 
1069.6701660156 -130.4815368652 
1070.2863769531 -130.4857635498 
1070.9029541016 -130.4996185303 
1071.5192871094 -130.5164947510 
1072.1364746094 -130.5297393799 
1072.7535400391 -130.5349884033 
1073.3714599609 -130.5312042236 
1073.9891357422 -130.5201873779 
1074.6077880859 -130.5049285889 
1075.2268066406 -130.4881439209 
1075.8455810547 -130.4714202881 
1076.4653320312 -130.4552154541 
1077.0848388672 -130.4395446777 
1077.7053222656 -130.4245300293 
1078.3255615234 -130.4107208252 
1078.9466552734 -130.3988952637 
1079.5682373047 -130.3898773193 
1080.1894531250 -130.3840942383 
1080.8117675781 -130.3813629150 
1081.4337158203 -130.3807525635 
1082.0567626953 -130.3809814453 
1082.6794433594 -130.3809204102 
1083.3031005859 -130.3800964355 
1083.9271240234 -130.3790283203 
1084.5509033203 -130.3788146973 
1085.1756591797 -130.3804168701 
1085.8001708984 -130.3840332031 
1086.4256591797 -130.3890991211 
1087.0515136719 -130.3948822021 
1087.6771240234 -130.4015197754 
1088.3035888672 -130.4106140137 
1088.9299316406 -130.4249114990 
1089.5572509766 -130.4474182129 
1090.1842041016 -130.4799499512 
1090.8122558594 -130.5223083496 
1091.4405517578 -130.5717620850 
1092.0687255859 -130.6236419678 
1092.6977539062 -130.6726531982 
1093.3266601562 -130.7141571045 
1093.9564208984 -130.7455444336 
1094.5860595703 -130.7662658691 
1095.2165527344 -130.7774353027 
1095.8474121094 -130.7802734375 
1096.4781494141 -130.7751159668 
1097.1097412109 -130.7611846924 
1097.7410888672 -130.7375946045 
1098.3734130859 -130.7049560547 
1099.0056152344 -130.6665039062 
1099.6386718750 -130.6278076172 
1100.2720947266 -130.5954132080 
1100.9052734375 -130.5746765137 
1101.5394287109 -130.5680999756 
1102.1733398438 -130.5748138428 
1102.8082275391 -130.5910186768 
1103.4429931641 -130.6112213135 
1104.0786132812 -130.6299591064 
1104.7145996094 -130.6474151611 
1105.3503417969 -130.6489562988 
1105.9870605469 -130.6419525146 
1106.6235351562 -130.6268463135 
1107.2609863281 -130.6043701172 
1107.8988037109 -130.5763702393 
1108.5364990234 -130.5469055176 
1109.1750488281 -130.5226287842 
1109.8133544922 -130.5117645264 
1110.4526367188 -130.5216217041 
1111.0916748047 -130.5557556152 
1111.7316894531 -130.6119689941 
1112.3721923828 -130.6820526123 
1113.0123291016 -130.7536315918 
1113.6534423828 -130.8135986328 
1114.2943115234 -130.8518829346 
1114.9362792969 -130.8641204834 
1115.5778808594 -130.8522491455 
1116.2204589844 -130.8227691650 
1116.8635253906 -130.7839202881 
1117.5062255859 -130.7429656982 
1118.1500244141 -130.7046813965 
1118.7934570312 -130.6712341309 
1119.4379882812 -130.6433258057 
1120.0821533203 -130.6216583252 
1120.7274169922 -130.6077728271 
1121.3730468750 -130.6039886475 
1122.0183105469 -130.6125640869 
1122.6646728516 -130.6344757080 
1123.3107910156 -130.6685791016 
1123.9578857422 -130.7114257812 
1124.6052246094 -130.7578125000 
1125.2524414062 -130.8018188477 
1125.9006347656 -130.8380584717 
1126.5485839844 -130.8625640869 
1127.1976318359 -130.8732299805 
1127.8463134766 -130.8695983887 
1128.4959716797 -130.8526763916 
1129.1459960938 -130.8246154785 
1129.7958984375 -130.7886810303 
1130.4466552734 -130.7489318848 
1131.0971679688 -130.7095947266 
1131.7487792969 -130.6741485596 
1132.4001464844 -130.6444091797 
1133.0523681641 -130.6203765869 
1133.7050781250 -130.6009521484 
1134.3575439453 -130.5851745605 
1135.0109863281 -130.5734405518 
1135.6641845703 -130.5677185059 
1136.3183593750 -130.5706939697 
1136.9722900391 -130.5842437744 
1137.6273193359 -130.6082000732 
1138.2825927734 -130.6401214600 
1138.9376220703 -130.6761779785 
1139.5937500000 -130.7126312256 
1140.2496337891 -130.7468414307 
1140.9063720703 -130.7909698486 
1141.5629882812 -130.8281097412 
1142.2205810547 -130.8496093750 
1142.8785400391 -130.8705596924 
1143.5362548828 -130.8921966553 
1144.1950683594 -130.9141082764 
1144.8535156250 -130.9333038330 
1145.5129394531 -130.9447326660 
1146.1728515625 -130.9437255859 
1146.8325195312 -130.9288940430 
1147.4930419922 -130.9037170410 
1148.1534423828 -130.8753051758 
1148.8148193359 -130.8511199951 
1149.4759521484 -130.8357391357 
1150.1381835938 -130.8297424316 
1150.8006591797 -130.8310394287 
1151.4630126953 -130.8372039795 
1152.1262207031 -130.8470001221 
1152.7893066406 -130.8598327637 
1153.4533691406 -130.8739318848 
1154.1171875000 -130.8850555420 
1154.7819824219 -130.8871917725 
1155.4471435547 -130.8754425049 
1156.1121826172 -130.8489532471 
1156.7780761719 -130.8119506836 
1157.4438476562 -130.7547760010 
1158.1105957031 -130.7136077881 
1158.7770996094 -130.7023162842 
1159.4445800781 -130.7021026611 
1160.1124267578 -130.7093963623 
1160.7801513672 -130.7200927734 
1161.4487304688 -130.7308959961 
1162.1171875000 -130.7402496338 
1162.7866210938 -130.7487792969 
1163.4558105469 -130.7588043213 
1164.1259765625 -130.7731781006 
1164.7966308594 -130.7938079834 
1165.4669189453 -130.8202667236 
1166.1383056641 -130.8493804932 
1166.8093261719 -130.8762207031 
1167.4815673828 -130.8957824707 
1168.1540527344 -130.9051208496 
1168.8262939453 -130.9042663574 
1169.4996337891 -130.8959350586 
1170.1726074219 -130.8784637451 
1170.8466796875 -130.8640747070 
1171.5205078125 -130.8589630127 
1172.1954345703 -130.8568420410 
1172.8706054688 -130.8560943604 
1173.5456542969 -130.8542633057 
1174.2215576172 -130.8481140137 
1174.8973388672 -130.8336181641 
1175.5742187500 -130.8039245605 
1176.2507324219 -130.7391815186 
1176.9282226562 -130.5765075684 
1177.6062011719 -130.1623382568 
1178.2839355469 -129.2616119385 
1178.9626464844 -127.7446823120 
1179.6412353516 -125.7814102173 
1180.3206787109 -122.6464691162 
1181.0000000000 -120.1835250854 
1181.6802978516 -118.9411926270 
1182.3609619141 -118.0919494629 
1183.0413818359 -117.6443939209 
1183.7229003906 -117.6010742188 
1184.4041748047 -117.9625549316 
1185.0864257812 -118.7278900146 
1185.7684326172 -119.8918457031 
1186.4515380859 -121.4367218018 
1187.1348876953 -123.3131866455 
1187.8181152344 -125.4012527466 
1188.5023193359 -127.4565429688 
1189.1862792969 -129.1230010986 
1189.8713378906 -130.3780364990 
1190.5567626953 -130.7887115479 
1191.2419433594 -130.8546600342 
1191.9281005859 -130.8967132568 
1192.6141357422 -130.9336547852 
1193.3011474609 -130.9638519287 
1193.9877929688 -130.9832305908 
1194.6756591797 -130.9910278320 
1195.3637695312 -130.9904937744 
1196.0517578125 -130.9874420166 
1196.7407226562 -130.9877166748 
1197.4294433594 -130.9948883057 
1198.1192626953 -131.0173797607 
1198.8087158203 -131.0406341553 
1199.4992675781 -131.0481872559 
1200.1903076172 -131.0468750000 
1200.8809814453 -131.0388793945 
1201.5727539062 -131.0293426514 
1202.2642822266 -131.0240325928 
1202.9567871094 -131.0271759033 
1203.6490478516 -131.0400543213 
1204.3424072266 -131.0610198975 
1205.0361328125 -131.0861206055 
1205.7297363281 -131.1100158691 
1206.4241943359 -131.1290435791 
1207.1185302734 -131.1198577881 
1207.8138427734 -131.0923767090 
1208.5096435547 -131.0525970459 
1209.2050781250 -131.0077667236 
1209.9017333984 -130.9667358398 
1210.5980224609 -130.9374237061 
1211.2952880859 -130.9244842529 
1211.9924316406 -130.9282226562 
1212.6905517578 -130.9450073242 
1213.3891601562 -130.9814300537 
1214.0874023438 -131.0153045654 
1214.7868652344 -131.0299682617 
1215.4859619141 -131.0363769531 
1216.1861572266 -131.0339355469 
1216.8859863281 -131.0231323242 
1217.5870361328 -131.0060119629 
1218.2883300781 -130.9863281250 
1218.9895019531 -130.9687347412 
1219.6916503906 -130.9574890137 
1220.3936767578 -130.9583740234 
1221.0966796875 -130.9748840332 
1221.7993164062 -130.9916076660 
1222.5031738281 -131.0088043213 
1223.2073974609 -131.0247802734 
1223.9113769531 -131.0394897461 
1224.6163330078 -131.0539398193 
1225.3211669922 -131.0692749023 
1226.0269775391 -131.0858001709 
1226.7325439453 -131.1092529297 
1227.4392089844 -131.1235046387 
1228.1462402344 -131.1204681396 
1228.8530273438 -131.1045989990 
1229.5609130859 -131.0762634277 
1230.2685546875 -131.0393218994 
1230.9771728516 -131.0002899170 
1231.6862792969 -130.9662322998 
1232.3951416016 -130.9423217773 
1233.1051025391 -130.9295349121 
1233.8146972656 -130.9337921143 
1234.5253906250 -130.9415588379 
1235.2359619141 -130.9487915039 
1235.9475097656 -130.9535064697 
1236.6594238281 -130.9546813965 
1237.3710937500 -130.9522857666 
1238.0838623047 -130.9474639893 
1238.7963867188 -130.9422607422 
1239.5100097656 -130.9485931396 
1240.2233886719 -130.9663848877 
1240.9377441406 -130.9964904785 
1241.6525878906 -131.0379180908 
1242.3671875000 -131.0874633789 
1243.0827636719 -131.1403350830 
1243.7982177734 -131.1911163330 
1244.5146484375 -131.2507629395 
1245.2309570312 -131.2859802246 
1245.9482421875 -131.2919921875 
1246.6658935547 -131.2874450684 
1247.3834228516 -131.2760314941 
1248.1019287109 -131.2614898682 
1248.8201904297 -131.2462158203 
1249.5395507812 -131.2306671143 
1250.2586669922 -131.2037811279 
1250.9788818359 -131.1705932617 
1251.6994628906 -131.1456604004 
1252.4199218750 -131.1230621338 
1253.1413574219 -131.1080627441 
1253.8625488281 -131.1051788330 
1254.5847167969 -131.1159057617 
1255.3074951172 -131.1373748779 
1256.0299072266 -131.1721801758 
1256.7534179688 -131.1878967285 
1257.4766845703 -131.1772460938 
1258.2010498047 -131.1530151367 
1258.9251708984 -131.1234130859 
1259.6503906250 -131.0987243652 
1260.3759765625 -131.0877685547 
1261.1013183594 -131.1074218750 
1261.8277587891 -131.1560363770 
1262.5539550781 -131.1951904297 
1263.2812500000 -131.2290802002 
1264.0081787109 -131.2528991699 
1264.7363281250 -131.2665710449 
1265.4648437500 -131.2736968994 
1266.1931152344 -131.2812347412 
1266.9224853516 -131.2873992920 
1267.6516113281 -131.2849731445 
1268.3818359375 -131.2711944580 
1269.1118164062 -131.2427978516 
1269.8428955078 -131.2004241943 
1270.5743408203 -131.1213073730 
1271.3055419922 -131.0452575684 
1272.0379638672 -131.0083465576 
1272.7700195312 -130.9880065918 
1273.5031738281 -130.9856262207 
1274.2360839844 -130.9993286133 
1274.9700927734 -131.0246734619 
1275.7044677734 -131.0717620850 
1276.4385986328 -131.1162109375 
1277.1739501953 -131.1397399902 
1277.9089355469 -131.1581726074 
1278.6450195312 -131.1726226807 
1279.3815917969 -131.1851196289 
1280.1179199219 -131.2059173584 
1280.8553466797 -131.2326507568 
1281.5924072266 -131.2529144287 
1282.3306884766 -131.2701110840 
1283.0687255859 -131.2785644531 
1283.8077392578 -131.2739562988 
1284.5473632812 -131.2557373047 
1285.2866210938 -131.2135925293 
1286.0269775391 -131.1769104004 
1286.7670898438 -131.1668548584 
1287.5083007812 -131.1685791016 
1288.2492675781 -131.1761627197 
1288.9913330078 -131.1808929443 
1289.7338867188 -131.1672210693 
1290.4760742188 -131.1351013184 
1291.2194824219 -131.1133880615 
1291.9625244141 -131.1022338867 
1292.7067871094 -131.1060028076 
1293.4506835938 -131.1345520020 
1294.1958007812 -131.1662292480 
1294.9412841797 -131.1751708984 
1295.6865234375 -131.1696014404 
1296.4329833984 -131.1517639160 
1297.1790771484 -131.1284179688 
1297.9262695312 -131.1023254395 
1298.6739501953 -131.0987243652 
1299.4212646484 -131.1131134033 
1300.1697998047 -131.1368408203 
1300.9180908203 -131.1656036377 
1301.6674804688 -131.1953430176 
1302.4165039062 -131.2343444824 
1303.1667480469 -131.2625427246 
1303.9174804688 -131.2718505859 
1304.6678466797 -131.2734680176 
1305.4194335938 -131.2682037354 
1306.1706542969 -131.2511138916 
1306.9230957031 -131.2300415039 
1307.6752929688 -131.2161102295 
1308.4284667969 -131.2039642334 
1309.1822509766 -131.1952514648 
1309.9356689453 -131.1922302246 
1310.6901855469 -131.2051086426 
1311.4445800781 -131.2388610840 
1312.1999511719 -131.2744140625 
1312.9552001953 -131.3166503906 
1313.7114257812 -131.3619537354 
1314.4682617188 -131.4275512695 
1315.2247314453 -131.4847869873 
1315.9822998047 -131.5148162842 
1316.7396240234 -131.5376129150 
1317.4981689453 -131.5525512695 
1318.2563476562 -131.5582275391 
1319.0157470703 -131.5473785400 
1319.7756347656 -131.5302886963 
1320.5351562500 -131.5074462891 
1321.2957763672 -131.4809875488 
1322.0561523438 -131.4422149658 
1322.8177490234 -131.4150238037 
1323.5797119141 -131.4117279053 
1324.3414306641 -131.4228820801 
1325.1043701172 -131.4481353760 
1325.8669433594 -131.5049133301 
1326.6307373047 -131.5661926270 
1327.3941650391 -131.5998687744 
1328.1588134766 -131.6227264404 
1328.9239501953 -131.6333160400 
1329.6887207031 -131.6281890869 
1330.4545898438 -131.6096496582 
1331.2203369141 -131.5930023193 
1331.9871826172 -131.5740814209 
1332.7536621094 -131.5508880615 
1333.5214843750 -131.4992065430 
1334.2895507812 -131.4269714355 
1335.0574951172 -131.3702850342 
1335.8265380859 -131.3175354004 
1336.5953369141 -131.2790374756 
1337.3652343750 -131.2663726807 
1338.1348876953 -131.2981567383 
1338.9057617188 -131.3371582031 
1339.6770019531 -131.3759765625 
1340.4479980469 -131.4045104980 
1341.2200927734 -131.4135894775 
1341.9919433594 -131.3903808594 
1342.7650146484 -131.3621063232 
1343.5378417969 -131.3332824707 
1344.3117675781 -131.3033905029 
1345.0860595703 -131.2928009033 
1345.8602294922 -131.2964630127 
1346.6354980469 -131.3035278320 
1347.4104003906 -131.3100891113 
1348.1866455078 -131.3148498535 
1348.9632568359 -131.3189849854 
1349.7395019531 -131.3288269043 
1350.5170898438 -131.3503265381 
1351.2943115234 -131.4114379883 
1352.0727539062 -131.4956665039 
1352.8508300781 -131.5546569824 
1353.6301269531 -131.6019287109 
1354.4099121094 -131.6266479492 
1355.1893310547 -131.6081237793 
1355.9699707031 -131.5481262207 
1356.7503662109 -131.5021362305 
1357.5318603516 -131.4682159424 
1358.3131103516 -131.4533691406 
1359.0955810547 -131.4646911621 
1359.8784179688 -131.4762725830 
1360.6611328125 -131.4834747314 
1361.4448242188 -131.4862365723 
1362.2283935547 -131.4919281006 
1363.0130615234 -131.5092163086 
1363.7974853516 -131.5289459229 
1364.5831298828 -131.5491180420 
1365.3691406250 -131.5606842041 
1366.1549072266 -131.5370483398 
1366.9418945312 -131.4949493408 
1367.7285156250 -131.4391784668 
1368.5164794922 -131.3541870117 
1369.3039550781 -131.2942047119 
1370.0927734375 -131.2812957764 
1370.8820800781 -131.2886657715 
1371.6710205078 -131.3244171143 
1372.4610595703 -131.3653259277 
1373.2509765625 -131.3872375488 
1374.0419921875 -131.4049835205 
1374.8334960938 -131.4347839355 
1375.6247558594 -131.4792022705 
1376.4171142578 -131.5200042725 
1377.2092285156 -131.5638732910 
1378.0025634766 -131.6159820557 
1378.7956542969 -131.6376953125 
1379.5898437500 -131.6292419434 
1380.3846435547 -131.6102294922 
1381.1789550781 -131.5868072510 
1381.9746093750 -131.5912933350 
1382.7698974609 -131.6168670654 
1383.5665283203 -131.6510467529 
1384.3626708984 -131.6875762939 
1385.1601562500 -131.6859588623 
1385.9581298828 -131.6596679688 
1386.7557373047 -131.6260833740 
1387.5545654297 -131.5896301270 
1388.3530273438 -131.5820007324 
1389.1528320312 -131.5941925049 
1389.9522705078 -131.6121978760 
1390.7529296875 -131.6372680664 
1391.5540771484 -131.6553955078 
1392.3548583984 -131.6649780273 
1393.1569824219 -131.6754760742 
1393.9587402344 -131.6930236816 
1394.7617187500 -131.7064056396 
1395.5651855469 -131.7083129883 
1396.3682861328 -131.7051239014 
1397.1727294922 -131.6997070312 
1397.9766845703 -131.7028198242 
1398.7819824219 -131.7106781006 
1399.5870361328 -131.7175292969 
1400.3933105469 -131.7128143311 
1401.1999511719 -131.6897583008 
1402.0063476562 -131.6683502197 
1402.8139648438 -131.6457824707 
1403.6212158203 -131.6439056396 
1404.4298095703 -131.6593475342 
1405.2380371094 -131.6873626709 
1406.0474853516 -131.7517547607 
1406.8574218750 -131.8310394287 
1407.6671142578 -131.8834991455 
1408.4780273438 -131.9254302979 
1409.2885742188 -131.9514465332 
1410.1003417969 -131.9366760254 
1410.9118652344 -131.9043121338 
1411.7246093750 -131.8355407715 
1412.5378417969 -131.7566223145 
1413.3507080078 -131.7028961182 
1414.1649169922 -131.6527557373 
1414.9787597656 -131.5923156738 
1415.7938232422 -131.5514373779 
1416.6086425781 -131.5390319824 
1417.4246826172 -131.5468292236 
1418.2412109375 -131.5836944580 
1419.0573730469 -131.6247406006 
1419.8747558594 -131.6698608398 
1420.6918945312 -131.7191162109 
1421.5102539062 -131.7293090820 
1422.3292236328 -131.7087707520 
1423.1477050781 -131.6601562500 
1423.9675292969 -131.6171417236 
1424.7869873047 -131.5996856689 
1425.6077880859 -131.5890350342 
1426.4282226562 -131.5781555176 
1427.2498779297 -131.5716247559 
1428.0720214844 -131.5766143799 
1428.8939208984 -131.6111297607 
1429.7169189453 -131.6697387695 
1430.5397949219 -131.7114715576 
1431.3637695312 -131.7405548096 
1432.1876220703 -131.7389221191 
1433.0125732422 -131.6926727295 
1433.8380126953 -131.6455535889 
1434.6632080078 -131.5843200684 
1435.4896240234 -131.5529022217 
1436.3157958984 -131.5557403564 
1437.1431884766 -131.5852355957 
1437.9702148438 -131.6253051758 
1438.7985839844 -131.6509094238 
1439.6273193359 -131.6723937988 
1440.4558105469 -131.6943664551 
1441.2856445312 -131.7056732178 
1442.1151123047 -131.7063751221 
1442.9458007812 -131.6991577148 
1443.7762451172 -131.6868896484 
1444.6079101562 -131.6783447266 
1445.4400634766 -131.6719055176 
1446.2718505859 -131.6764526367 
1447.1049804688 -131.6869201660 
1447.9378662109 -131.7056884766 
1448.7718505859 -131.7179870605 
1449.6064453125 -131.7187194824 
1450.4406738281 -131.7158508301 
1451.2762451172 -131.7224426270 
1452.1114501953 -131.7402801514 
1452.9478759766 -131.7681884766 
1453.7840576172 -131.8141326904 
1454.6214599609 -131.8414154053 
1455.4594726562 -131.8353424072 
1456.2969970703 -131.7911224365 
1457.1359863281 -131.7308807373 
1457.9744873047 -131.6954345703 
1458.8143310547 -131.6672363281 
1459.6539306641 -131.6658782959 
1460.4947509766 -131.6787719727 
1461.3360595703 -131.7087707520 
1462.1770019531 -131.7443237305 
1463.0192871094 -131.7705383301 
1463.8613281250 -131.8108367920 
1464.7045898438 -131.8441925049 
1465.5474853516 -131.8533935547 
1466.3917236328 -131.8371124268 
1467.2364501953 -131.7950744629 
1468.0808105469 -131.7604675293 
1468.9265136719 -131.7216644287 
1469.7718505859 -131.7075195312 
1470.6185302734 -131.7154693604 
1471.4648437500 -131.7442169189 
1472.3125000000 -131.7776794434 
1473.1605224609 -131.7953948975 
1474.0083007812 -131.8086090088 
1474.8574218750 -131.8131866455 
1475.7061767578 -131.8180999756 
1476.5562744141 -131.8393707275 
1477.4068603516 -131.8712768555 
1478.2570800781 -131.8889007568 
1479.1086425781 -131.8843841553 
1479.9598388672 -131.8369293213 
1480.8123779297 -131.7798156738 
1481.6645507812 -131.6838836670 
1482.5180664062 -131.6101226807 
1483.3720703125 -131.5935974121 
1484.2258300781 -131.6284637451 
1485.0808105469 -131.7089843750 
1485.9354248047 -131.7741699219 
1486.7913818359 -131.8538970947 
1487.6469726562 -131.8992156982 
1488.5039062500 -131.9052734375 
1489.3614501953 -131.8893585205 
1490.2185058594 -131.8588104248 
1491.0769042969 -131.8318023682 
1491.9350585938 -131.7791442871 
1492.7945556641 -131.7141418457 
1493.6535644531 -131.6688995361 
1494.5140380859 -131.6242370605 
1495.3748779297 -131.6240997314 
1496.2354736328 -131.6823272705 
1497.0974121094 -131.7585754395 
1497.9589843750 -131.7951660156 
1498.8218994141 -131.7975616455 
1499.6853027344 -131.7540435791 
1500.5483398438 -131.7155151367 
1501.4127197266 -131.6879577637 
1502.2767333984 -131.7099761963 
1503.1420898438 -131.7547149658 
1504.0072021484 -131.8355102539 
1504.8735351562 -131.8981933594 
1505.7404785156 -131.9093933105 
1506.6069335938 -131.8805694580 
1507.4748535156 -131.8456420898 
1508.3424072266 -131.7945404053 
1509.2113037109 -131.7623596191 
1510.0798339844 -131.7615051270 
1510.9497070312 -131.7962036133 
1511.8200683594 -131.8616790771 
1512.6900634766 -131.9156951904 
1513.5615234375 -131.9818267822 
1514.4324951172 -132.0055389404 
1515.3049316406 -131.9565582275 
1516.1770019531 -131.8651885986 
1517.0502929688 -131.7996826172 
1517.9241943359 -131.7407379150 
1518.7978515625 -131.7423858643 
1519.6727294922 -131.7816619873 
1520.5472412109 -131.8628540039 
1521.4232177734 -131.9280395508 
1522.2987060547 -131.9397125244 
1523.1756591797 -131.9154052734 
1524.0531005859 -131.8913269043 
1524.9301757812 -131.8673095703 
1525.8085937500 -131.8603363037 
1526.6866455078 -131.8639221191 
1527.5661621094 -131.8753509521 
1528.4460449219 -131.8924865723 
1529.3256835938 -131.9178466797 
1530.2066650391 -131.9455718994 
1531.0872802734 -131.9602508545 
1531.9692382812 -131.9697113037 
1532.8508300781 -131.9699096680 
1533.7338867188 -131.9765167236 
1534.6173095703 -132.0032501221 
1535.5004882812 -132.0363769531 
1536.3850097656 -132.0959472656 
1537.2692871094 -132.1476898193 
1538.1547851562 -132.1711730957 
1539.0399169922 -132.1708984375 
1539.9265136719 -132.1596374512 
1540.8135986328 -132.1363983154 
1541.7003173828 -132.1147003174 
1542.5883789062 -132.1056671143 
1543.4761962891 -132.1032104492 
1544.3652343750 -132.1076660156 
1545.2540283203 -132.1100921631 
1546.1441650391 -132.1066741943 
1547.0347900391 -132.1019439697 
1547.9251708984 -132.0937042236 
1548.8167724609 -132.0818939209 
1549.7081298828 -132.0590667725 
1550.6008300781 -132.0257568359 
1551.4932861328 -131.9987487793 
1552.3869628906 -131.9589996338 
1553.2812500000 -131.9293518066 
1554.1750488281 -131.9281463623 
1555.0704345703 -131.9583282471 
1555.9653320312 -132.0214385986 
1556.8615722656 -132.0924835205 
1557.7584228516 -132.1316680908 
1558.6549072266 -132.1635284424 
1559.5527343750 -132.1701354980 
1560.4503173828 -132.1615295410 
1561.3492431641 -132.1531982422 
1562.2476806641 -132.1500701904 
1563.1477050781 -132.1464233398 
1564.0480957031 -132.1414031982 
1564.9482421875 -132.1346893311 
1565.8497314453 -132.1281738281 
1566.7508544922 -132.1251831055 
1567.6533203125 -132.1269073486 
1568.5555419922 -132.1398162842 
1569.4591064453 -132.1702880859 
1570.3631591797 -132.2097473145 
1571.2668457031 -132.2432403564 
1572.1719970703 -132.2568511963 
1573.0767822266 -132.2471160889 
1573.9829101562 -132.2039184570 
1574.8887939453 -132.1406402588 
1575.7960205078 -132.0736999512 
1576.7037353516 -132.0220794678 
1577.6110839844 -131.9994201660 
1578.5198974609 -131.9936981201 
1579.4283447266 -131.9925384521 
1580.3381347656 -131.9858551025 
1581.2475585938 -131.9809417725 
1582.1584472656 -132.0006713867 
1583.0698242188 -132.0495147705 
1583.9809570312 -132.1147155762 
1584.8933105469 -132.1616210938 
1585.8054199219 -132.1664123535 
1586.7189941406 -132.1355590820 
1587.6329345703 -132.0897979736 
1588.5466308594 -132.0649261475 
1589.4617919922 -132.0714721680 
1590.3764648438 -132.1005706787 
1591.2926025391 -132.1207122803 
1592.2083740234 -132.1053161621 
1593.1256103516 -132.0616455078 
1594.0432128906 -132.0234832764 
1594.9605712891 -131.9771728516 
1595.8793945312 -131.9599609375 
1596.7978515625 -131.9919128418 
1597.7176513672 -132.0562133789 
1598.6370849609 -132.1283721924 
1599.5579833984 -132.1780853271 
1600.4794921875 -132.1874389648 
1601.4005126953 -132.1793365479 
1602.3229980469 -132.1775665283 
1603.2451171875 -132.1985015869 
1604.1687011719 -132.2397155762 
1605.0917968750 -132.2758941650 
1606.0164794922 -132.2794342041 
1606.9415283203 -132.2325286865 
1607.8663330078 -132.1646118164 
1608.7926025391 -132.1088562012 
1609.7183837891 -132.0807189941 
1610.6457519531 -132.0802154541 
1611.5734863281 -132.0859985352 
1612.5009765625 -132.0870971680 
1613.4298095703 -132.0828552246 
1614.3583984375 -132.0782012939 
1615.2883300781 -132.0830535889 
1616.2178955078 -132.0994720459 
1617.1489257812 -132.1249847412 
1618.0804443359 -132.1476898193 
1619.0115966797 -132.1555633545 
1619.9442138672 -132.1504364014 
1620.8765869141 -132.1381683350 
1621.8101806641 -132.1285400391 
1622.7435302734 -132.1287994385 
1623.6783447266 -132.1412353516 
1624.6136474609 -132.1732635498 
1625.5485839844 -132.2195129395 
1626.4849853516 -132.2540893555 
1627.4210205078 -132.2954559326 
1628.3585205078 -132.3135833740 
1629.2956542969 -132.2920379639 
1630.2341308594 -132.2409057617 
1631.1732177734 -132.1741333008 
1632.1120605469 -132.1216430664 
1633.0521240234 -132.1137237549 
1633.9919433594 -132.1436157227 
1634.9332275391 -132.1922302246 
1635.8741455078 -132.2252960205 
1636.8165283203 -132.2202453613 
1637.7593994141 -132.1933746338 
1638.7019042969 -132.1645050049 
1639.6458740234 -132.1440277100 
1640.5894775391 -132.1251220703 
1641.5345458984 -132.0989685059 
1642.4801025391 -132.0714721680 
1643.4252929688 -132.0597991943 
1644.3720703125 -132.0802307129 
1645.3183593750 -132.1185913086 
1646.2661132812 -132.1523742676 
1647.2135009766 -132.1636352539 
1648.1624755859 -132.1385192871 
1649.1118164062 -132.0870971680 
1650.0609130859 -132.0160064697 
1651.0113525391 -131.9471588135 
1651.9615478516 -131.9067687988 
1652.9132080078 -131.9027557373 
1653.8643798828 -131.9405059814 
1654.8171386719 -131.9959106445 
1655.7703857422 -132.0486602783 
1656.7232666016 -132.0878295898 
1657.6776123047 -132.1146240234 
1658.6315917969 -132.1443328857 
1659.5870361328 -132.1914825439 
1660.5421142578 -132.2545928955 
1661.4986572266 -132.3279571533 
1662.4556884766 -132.4002838135 
1663.4124755859 -132.4641571045 
1664.3707275391 -132.5181579590 
1665.3284912109 -132.5518951416 
1666.2878417969 -132.5612487793 
1667.2468261719 -132.5385742188 
1668.2071533203 -132.5007629395 
1669.1680908203 -132.4654998779 
1670.1287841797 -132.4449615479 
1671.0908203125 -132.4441375732 
1672.0524902344 -132.4518127441 
1673.0157470703 -132.4562530518 
1673.9793701172 -132.4495086670 
1674.9427490234 -132.4316406250 
1675.9075927734 -132.4207153320 
1676.8720703125 -132.4455871582 
1677.8380126953 -132.5065917969 
1678.8035888672 -132.5815277100 
1679.7707519531 -132.6243133545 
1680.7382812500 -132.5916748047 
1681.7055664062 -132.5070343018 
1682.6743164062 -132.3998413086 
1683.6427001953 -132.3037414551 
1684.6125488281 -132.2317352295 
1685.5820312500 -132.1777496338 
1686.5529785156 -132.1456451416 
1687.5245361328 -132.1392211914 
1688.4957275391 -132.1647338867 
1689.4683837891 -132.2163391113 
1690.4406738281 -132.2824554443 
1691.4144287109 -132.3591003418 
1692.3878173828 -132.4388580322 
1693.3626708984 -132.5102691650 
1694.3381347656 -132.5619964600 
1695.3132324219 -132.5784454346 
1696.2897949219 -132.5701446533 
1697.2659912109 -132.5480957031 
1698.2437744141 -132.5277709961 
1699.2210693359 -132.5133972168 
1700.1998291016 -132.4981079102 
1701.1793212891 -132.4717102051 
1702.1583251953 -132.4223480225 
1703.1387939453 -132.3878173828 
1704.1190185547 -132.3706207275 
1705.1005859375 -132.3683013916 
1706.0828857422 -132.3773651123 
1707.0646972656 -132.3902130127 
1708.0479736328 -132.4014739990 
1709.0310058594 -132.4040374756 
1710.0155029297 -132.3892517090 
1710.9996337891 -132.3651885986 
1711.9852294922 -132.3480682373 
1712.9713134766 -132.3617401123 
1713.9571533203 -132.4059906006 
1714.9444580078 -132.4755096436 
1715.9313964844 -132.5479431152 
1716.9199218750 -132.5931701660 
1717.9079589844 -132.5988616943 
1718.8975830078 -132.5609741211 
1719.8876953125 -132.5119018555 
1720.8775634766 -132.4812927246 
1721.8687744141 -132.4835510254 
1722.8597412109 -132.5061340332 
1723.8521728516 -132.5256805420 
1724.8442382812 -132.5312500000 
1725.8378906250 -132.5192871094 
1726.8320312500 -132.5026550293 
1727.8258056641 -132.4969940186 
1728.8210449219 -132.5066986084 
1729.8160400391 -132.5204620361 
1730.8125000000 -132.4950714111 
1731.8094482422 -132.4248504639 
1732.8061523438 -132.3267059326 
1733.8043212891 -132.2439575195 
1734.8021240234 -132.2156982422 
1735.8013916016 -132.2368774414 
1736.8004150391 -132.2995910645 
1737.8009033203 -132.3993377686 
1738.8018798828 -132.4716796875 
1739.8026123047 -132.5375823975 
1740.8048095703 -132.5989685059 
1741.8066406250 -132.6547088623 
1742.8099365234 -132.7050628662 
1743.8129882812 -132.7393188477 
1744.8175048828 -132.7345428467 
1745.8225097656 -132.6799926758 
1746.8272705078 -132.5873260498 
1747.8334960938 -132.4886322021 
1748.8393554688 -132.4069824219 
1749.8468017578 -132.3377685547 
1750.8538818359 -132.3188934326 
1751.8624267578 -132.3322906494 
1752.8715820312 -132.3629150391 
1753.8803710938 -132.3952331543 
1754.8906250000 -132.4174499512 
1755.9006347656 -132.4317626953 
1756.9121093750 -132.4703521729 
1757.9230957031 -132.5305938721 
1758.9357910156 -132.6170501709 
1759.9489746094 -132.7013854980 
1760.9619140625 -132.7457733154 
1761.9761962891 -132.7273559570 
1762.9902343750 -132.6697692871 
1764.0058593750 -132.6026763916 
1765.0219726562 -132.5502624512 
1766.0377197266 -132.5318298340 
1767.0550537109 -132.5510253906 
1768.0720214844 -132.5814361572 
1769.0904541016 -132.6039886475 
1770.1085205078 -132.6112518311 
1771.1282958984 -132.5993499756 
1772.1484375000 -132.5620880127 
1773.1683349609 -132.5186462402 
1774.1898193359 -132.4591674805 
1775.2108154297 -132.3883972168 
1776.2333984375 -132.3112487793 
1777.2556152344 -132.2268829346 
1778.2794189453 -132.1983795166 
1779.3038330078 -132.2172241211 
1780.3277587891 -132.2931671143 
1781.3532714844 -132.3724822998 
1782.3784179688 -132.4608001709 
1783.4051513672 -132.5526580811 
1784.4315185547 -132.6409606934 
1785.4594726562 -132.7309417725 
1786.4879150391 -132.7605438232 
1787.5161132812 -132.7442626953 
1788.5457763672 -132.6971435547 
1789.5750732422 -132.6273651123 
1790.6059570312 -132.5367431641 
1791.6364746094 -132.4959869385 
1792.6684570312 -132.5055389404 
1793.7011718750 -132.5731048584 
1794.7333984375 -132.6264343262 
1795.7672119141 -132.6333465576 
1796.8006591797 -132.5969085693 
1797.8358154297 -132.5430908203 
1798.8713378906 -132.5151977539 
1799.9066162109 -132.5381774902 
1800.9434814453 -132.5780334473 
1801.9798583984 -132.6213989258 
1803.0179443359 -132.6545867920 
1804.0555419922 -132.7110595703 
1805.0947265625 -132.7879180908 
1806.1345214844 -132.8676757812 
1807.1739501953 -132.9356842041 
1808.2149658203 -132.9413604736 
1809.2556152344 -132.8998565674 
1810.2978515625 -132.7992706299 
1811.3397216797 -132.7094116211 
1812.3830566406 -132.6310424805 
1813.4271240234 -132.5693359375 
1814.4707031250 -132.5635681152 
1815.5158691406 -132.6005096436 
1816.5607910156 -132.7016448975 
1817.6071777344 -132.8053894043 
1818.6531982422 -132.9105072021 
1819.7008056641 -132.9951019287 
1820.7490234375 -133.0357208252 
1821.7968750000 -133.0315246582 
1822.8463134766 -132.9960937500 
1823.8953857422 -132.9411315918 
1824.9460449219 -132.8587646484 
1825.9962158203 -132.8083343506 
1827.0480957031 -132.7947692871 
1828.1005859375 -132.8415985107 
1829.1525878906 -132.9161529541 
1830.2062988281 -132.9997863770 
1831.2596435547 -133.0738830566 
1832.3144531250 -133.0777282715 
1833.3699951172 -133.0247650146 
1834.4250488281 -132.9058380127 
1835.4818115234 -132.8110351562 
1836.5380859375 -132.7478485107 
1837.5960693359 -132.7307434082 
1838.6535644531 -132.7578125000 
1839.7126464844 -132.7888336182 
1840.7724609375 -132.7899169922 
1841.8317871094 -132.7530975342 
1842.8928222656 -132.6992797852 
1843.9533691406 -132.6471405029 
1845.0155029297 -132.6350402832 
1846.0773925781 -132.6401367188 
1847.1407470703 -132.6522521973 
1848.2048339844 -132.6685180664 
1849.2684326172 -132.7025299072 
1850.3337402344 -132.7639617920 
1851.3985595703 -132.8030242920 
1852.4650878906 -132.8125610352 
1853.5311279297 -132.7750396729 
1854.5988769531 -132.7183227539 
1855.6672363281 -132.6628417969 
1856.7351074219 -132.6385650635 
1857.8046875000 -132.6704711914 
1858.8739013672 -132.7325134277 
1859.9445800781 -132.8026275635 
1861.0159912109 -132.8240509033 
1862.0870361328 -132.8140106201 
1863.1596679688 -132.7682342529 
1864.2319335938 -132.6889801025 
1865.3057861328 -132.6225433350 
1866.3792724609 -132.5778808594 
1867.4544677734 -132.5669097900 
1868.5301513672 -132.5818176270 
1869.6054687500 -132.5924987793 
1870.6824951172 -132.5905914307 
1871.7590332031 -132.5887451172 
1872.8372802734 -132.6000213623 
1873.9150390625 -132.6334991455 
1874.9945068359 -132.6702423096 
1876.0745849609 -132.7200012207 
1877.1542968750 -132.8008422852 
1878.2355957031 -132.8792114258 
1879.3165283203 -132.9240875244 
1880.3990478516 -132.9548034668 
1881.4812011719 -132.9872131348 
1882.5650634766 -133.0083312988 
1883.6495361328 -133.0239257812 
1884.7335205078 -133.0339355469 
1885.8192138672 -133.0325164795 
1886.9045410156 -133.0193634033 
1887.9914550781 -132.9810943604 
1889.0780029297 -132.9248504639 
1890.1661376953 -132.8882446289 
1891.2550048828 -132.8811950684 
1892.3433837891 -132.9272460938 
1893.4334716797 -132.9934387207 
1894.5231933594 -133.0610809326 
1895.6145019531 -133.1167907715 
1896.7064208984 -133.1188507080 
1897.7979736328 -133.0951232910 
1898.8912353516 -133.0650787354 
1899.9840087891 -133.0446014404 
1901.0784912109 -133.0514526367 
1902.1724853516 -133.0658721924 
1903.2683105469 -133.0574951172 
1904.3646240234 -133.0062255859 
1905.4605712891 -132.9672241211 
1906.5582275391 -132.9602966309 
1907.6553955078 -132.9886169434 
1908.7543945312 -133.0005035400 
1909.8527832031 -132.9659118652 
1910.9530029297 -132.8926544189 
1912.0537109375 -132.7883453369 
1913.1541748047 -132.7314910889 
1914.2562255859 -132.7053680420 
1915.3579101562 -132.6922149658 
1916.4611816406 -132.6716003418 
1917.5640869141 -132.6419830322 
1918.6687011719 -132.6063537598 
1919.7739257812 -132.5707397461 
1920.8787841797 -132.5710906982 
1921.9852294922 -132.6075897217 
1923.0914306641 -132.6908264160 
1924.1992187500 -132.8533935547 
1925.3065185547 -133.0203399658 
1926.4156494141 -133.1027832031 
1927.5252685547 -133.1208496094 
1928.6345214844 -133.0844116211 
1929.7456054688 -133.0282440186 
1930.8560791016 -132.9937896729 
1931.9683837891 -132.9686737061 
1933.0812988281 -132.9424133301 
1934.1937255859 -132.9198913574 
1935.3079833984 -132.9043121338 
1936.4217529297 -132.8943023682 
1937.5371093750 -132.8964233398 
1938.6522216797 -132.9093933105 
1939.7689208984 -132.9092254639 
1940.8863525391 -132.8869628906 
1942.0032958984 -132.8463592529 
1943.1219482422 -132.8391113281 
1944.2402343750 -132.8683166504 
1945.3602294922 -132.9147338867 
1946.4797363281 -132.9677581787 
1947.6010742188 -133.0067901611 
1948.7229003906 -133.0361938477 
1949.8444824219 -133.0611877441 
1950.9676513672 -133.0628814697 
1952.0904541016 -133.0049285889 
1953.2148437500 -132.8906402588 
1954.3389892578 -132.7890777588 
1955.4647216797 -132.7077636719 
1956.5911865234 -132.6734008789 
1957.7171630859 -132.7358703613 
1958.8449707031 -132.8156738281 
1959.9722900391 -132.8832397461 
1961.1013183594 -132.9162445068 
1962.2298583984 -132.8804168701 
1963.3602294922 -132.8330230713 
1964.4912109375 -132.7959136963 
1965.6217041016 -132.7886810303 
1966.7540283203 -132.8392028809 
1967.8858642578 -132.9290313721 
1969.0195312500 -133.0009613037 
1970.1536865234 -133.0536193848 
1971.2874755859 -133.0782165527 
1972.4230957031 -133.0560913086 
1973.5582275391 -133.0270996094 
1974.6950683594 -133.0214996338 
1975.8315429688 -133.0294036865 
1976.9696044922 -133.0238189697 
1978.1085205078 -132.9696960449 
1979.2468261719 -132.9114379883 
1980.3869628906 -132.8741760254 
1981.5267333984 -132.8839111328 
1982.6682128906 -132.9389190674 
1983.8092041016 -132.9758911133 
1984.9519042969 -132.9733428955 
1986.0953369141 -132.9489440918 
1987.2384033203 -132.9172821045 
1988.3830566406 -132.9256591797 
1989.5273437500 -132.9921875000 
1990.6734619141 -133.0585021973 
1991.8190917969 -133.1021423340 
1992.9664306641 -133.1064147949 
1994.1145019531 -133.0761413574 
1995.2620849609 -133.0565795898 
1996.4114990234 -133.0500640869 
1997.5604248047 -133.0357666016 
1998.7110595703 -133.0037536621 
1999.8624267578 -132.9859771729 
2001.0133056641 -133.0110626221 
2002.1660156250 -133.0764312744 
2003.3182373047 -133.1399230957 
2004.4722900391 -133.1989440918 
2005.6258544922 -133.2331390381 
2006.7811279297 -133.1822357178 
2007.9371337891 -133.0731658936 
2009.0926513672 -132.9996643066 
2010.2500000000 -132.9759521484 
2011.4068603516 -133.0219726562 
2012.5655517578 -133.1132812500 
2013.7237548828 -133.1692657471 
2014.8837890625 -133.1429901123 
2016.0444335938 -133.0739746094 
2017.2047119141 -132.9792022705 
2018.3666992188 -132.8699035645 
2019.5281982422 -132.8341217041 
2020.6915283203 -132.8802032471 
2021.8544921875 -132.9609680176 
2023.0191650391 -133.0131072998 
2024.1844482422 -133.0412750244 
2025.3493652344 -133.0511627197 
2026.5161132812 -133.0576934814 
2027.6823730469 -133.0979614258 
2028.8503417969 -133.1701202393 
2030.0179443359 -133.2164916992 
2031.1873779297 -133.2217102051 
2032.3574218750 -133.1673583984 
2033.5269775391 -133.0901641846 
2034.6984863281 -133.0590515137 
2035.8693847656 -133.0865783691 
2037.0421142578 -133.1194305420 
2038.2155761719 -133.1392211914 
2039.3885498047 -133.1480255127 
2040.5633544922 -133.1549682617 
2041.7376708984 -133.1624450684 
2042.9138183594 -133.1611785889 
2044.0894775391 -133.1618347168 
2045.2669677734 -133.1741485596 
2046.4451904297 -133.1979522705 
2047.6229248047 -133.2238464355 
2048.8024902344 -133.2115478516 
2049.9814453125 -133.1560363770 
2051.1623535156 -133.0941772461 
2052.3427734375 -133.0650634766 
2053.5251464844 -133.0555877686 
2054.7080078125 -133.0503082275 
2055.8903808594 -133.0327911377 
2057.0747070312 -133.0064392090 
2058.2585449219 -132.9975280762 
2059.4440917969 -133.0162963867 
2060.6293945312 -133.0403900146 
2061.8164062500 -133.0491790771 
2063.0041503906 -133.0555877686 
2064.1914062500 -133.0897064209 
2065.3803710938 -133.1709899902 
2066.5690917969 -133.2670135498 
2067.7595214844 -133.3162536621 
2068.9494628906 -133.2967071533 
2070.1413574219 -133.2593688965 
2071.3337402344 -133.2288970947 
2072.5258789062 -133.2097473145 
2073.7197265625 -133.1986083984 
2074.9130859375 -133.1846008301 
2076.1083984375 -133.1849212646 
2077.3041992188 -133.2059478760 
2078.4997558594 -133.2282867432 
2079.6970214844 -133.2369384766 
2080.8937988281 -133.2341308594 
2082.0925292969 -133.2255859375 
2083.2907714844 -133.2209472656 
2084.4909667969 -133.2457885742 
2085.6916503906 -133.2977142334 
2086.8920898438 -133.3349609375 
2088.0942382812 -133.3233184814 
2089.2958984375 -133.2858276367 
2090.4992675781 -133.2701721191 
2091.7023925781 -133.2781677246 
2092.9072265625 -133.2891998291 
2094.1130371094 -133.2843475342 
2095.3181152344 -133.2431335449 
2096.5251464844 -133.1713867188 
2097.7316894531 -133.1040039062 
2098.9399414062 -133.0832366943 
2100.1479492188 -133.1196899414 
2101.3576660156 -133.1905364990 
2102.5681152344 -133.2597503662 
2103.7783203125 -133.2864227295 
2104.9899902344 -133.2648620605 
2106.2014160156 -133.1741333008 
2107.4147949219 -133.0747070312 
2108.6276855469 -133.0666503906 
2109.8422851562 -133.1852264404 
2111.0576171875 -133.3532714844 
2112.2724609375 -133.4475250244 
2113.4892578125 -133.4245147705 
2114.7055664062 -133.3468322754 
2115.9238281250 -133.2879333496 
2117.1425781250 -133.2669067383 
2118.3610839844 -133.2592163086 
2119.5812988281 -133.2637481689 
2120.8010253906 -133.3057403564 
2122.0227050781 -133.3897552490 
2123.2438964844 -133.4686889648 
2124.4670410156 -133.4847869873 
2125.6909179688 -133.4232025146 
2126.9140625000 -133.3076934814 
2128.1394042969 -133.1844024658 
2129.3640136719 -133.1118774414 
2130.5908203125 -133.1188049316 
2131.8168945312 -133.1705627441 
2133.0449218750 -133.2007904053 
2134.2736816406 -133.1996917725 
2135.5019531250 -133.1668701172 
2136.7319335938 -133.1417083740 
2137.9616699219 -133.1702423096 
2139.1933593750 -133.2500000000 
2140.4243164062 -133.3222961426 
2141.6574707031 -133.3287658691 
2142.8911132812 -133.2811889648 
2144.1242675781 -133.2453918457 
2145.3593750000 -133.2654876709 
2146.5939941406 -133.3351440430 
2147.8305664062 -133.4259796143 
2149.0678710938 -133.5116729736 
2150.3046875000 -133.5661773682 
2151.5432128906 -133.5646514893 
2152.7814941406 -133.4981079102 
2154.0214843750 -133.4176177979 
2155.2612304688 -133.3338928223 
2156.5026855469 -133.2625579834 
2157.7448730469 -133.2599639893 
2158.9868164062 -133.2930145264 
2160.2304687500 -133.3085021973 
2161.4736328125 -133.2881317139 
2162.7187500000 -133.2439270020 
2163.9633789062 -133.1983642578 
2165.2099609375 -133.1842956543 
2166.4570312500 -133.2166748047 
2167.7038574219 -133.2590179443 
2168.9526367188 -133.2689514160 
2170.2009277344 -133.2678833008 
2171.4509277344 -133.3022766113 
2172.7006835938 -133.3690185547 
2173.9521484375 -133.4350585938 
2175.2045898438 -133.4838104248 
2176.4562988281 -133.5097045898 
2177.7099609375 -133.5183868408 
2178.9633789062 -133.5306854248 
2180.2185058594 -133.5375061035 
2181.4731445312 -133.4886169434 
2182.7297363281 -133.3760528564 
2183.9873046875 -133.2729797363 
2185.2441406250 -133.2503662109 
2186.5029296875 -133.3096771240 
2187.7612304688 -133.4059295654 
2189.0214843750 -133.4889831543 
2190.2824707031 -133.5212860107 
2191.5429687500 -133.5105285645 
2192.8054199219 -133.4845123291 
2194.0673828125 -133.4633636475 
2195.3310546875 -133.4749145508 
2196.5944824219 -133.5024566650 
2197.8598632812 -133.5069122314 
2199.1259765625 -133.4704895020 
2200.3916015625 -133.4340972900 
2201.6591796875 -133.4601593018 
2202.9260253906 -133.5503387451 
2204.1950683594 -133.6278991699 
2205.4636230469 -133.6234130859 
2206.7341308594 -133.5584106445 
2208.0051269531 -133.5054931641 
2209.2758789062 -133.4929046631 
2210.5485839844 -133.4882507324 
2211.8208007812 -133.4597473145 
2213.0949707031 -133.4240264893 
2214.3684082031 -133.4308471680 
2215.6440429688 -133.5071258545 
2216.9204101562 -133.6196441650 
2218.1962890625 -133.7021179199 
2219.4738769531 -133.7131652832 
2220.7512207031 -133.6529693604 
2222.0305175781 -133.5424804688 
2223.3093261719 -133.4178161621 
2224.5900878906 -133.3329772949 
2225.8715820312 -133.3412628174 
2227.1523437500 -133.4292144775 
2228.4353027344 -133.5048065186 
2229.7177734375 -133.5561523438 
2231.0021972656 -133.5750732422 
2232.2873535156 -133.5686035156 
2233.5720214844 -133.5573425293 
2234.8586425781 -133.5570068359 
2236.1447753906 -133.5694885254 
2237.4331054688 -133.5794525146 
2238.7207031250 -133.5599517822 
2240.0102539062 -133.5078887939 
2241.3005371094 -133.4589996338 
2242.5905761719 -133.4512786865 
2243.8823242188 -133.4980163574 
2245.1735839844 -133.5889282227 
2246.4670410156 -133.6909942627 
2247.7597656250 -133.7667694092 
2249.0546875000 -133.8035736084 
2250.3500976562 -133.8045043945 
2251.6452636719 -133.7732543945 
2252.9423828125 -133.7294311523 
2254.2387695312 -133.6977996826 
2255.5373535156 -133.6765441895 
2256.8354492188 -133.6530456543 
2258.1354980469 -133.6347351074 
2259.4362792969 -133.6319732666 
2260.7365722656 -133.6366271973 
2262.0388183594 -133.6418762207 
2263.3405761719 -133.6547241211 
2264.6442871094 -133.6684112549 
2265.9477539062 -133.6395111084 
2267.2529296875 -133.5947418213 
2268.5590820312 -133.5867309570 
2269.8645019531 -133.6343841553 
2271.1721191406 -133.6957855225 
2272.4792480469 -133.7156982422 
2273.7883300781 -133.6774291992 
2275.0979003906 -133.5980072021 
2276.4072265625 -133.5069122314 
2277.7187500000 -133.4477844238 
2279.0295410156 -133.4622344971 
2280.3422851562 -133.5413970947 
2281.6545410156 -133.6101531982 
2282.9689941406 -133.5951538086 
2284.2839355469 -133.5080108643 
2285.5986328125 -133.4226226807 
2286.9152832031 -133.3851623535 
2288.2314453125 -133.3900299072 
2289.5495605469 -133.3987884521 
2290.8671875000 -133.4180603027 
2292.1867675781 -133.4523468018 
2293.5070800781 -133.4835052490 
2294.8271484375 -133.5091400146 
2296.1489257812 -133.5686645508 
2297.4704589844 -133.6947021484 
2298.7939453125 -133.8555297852 
2300.1166992188 -133.9637298584 
2301.4416503906 -133.9493408203 
2302.7675781250 -133.8271331787 
2304.0927734375 -133.6546325684 
2305.4199218750 -133.5794982910 
2306.7468261719 -133.6041564941 
2308.0754394531 -133.6304931641 
2309.4050292969 -133.5931701660 
2310.7341308594 -133.5067901611 
2312.0651855469 -133.4501190186 
2313.3957519531 -133.4830627441 
2314.7285156250 -133.6016540527 
2316.0605468750 -133.7501220703 
2317.3947753906 -133.8625946045 
2318.7297363281 -133.9128417969 
2320.0639648438 -133.9037170410 
2321.4003906250 -133.8661804199 
2322.7365722656 -133.8020477295 
2324.0744628906 -133.7188415527 
2325.4118652344 -133.6244506836 
2326.7514648438 -133.5294952393 
2328.0917968750 -133.4645690918 
2329.4316406250 -133.4586181641 
2330.7734375000 -133.5164337158 
2332.1147460938 -133.5837402344 
2333.4582519531 -133.6255187988 
2334.8010253906 -133.6656799316 
2336.1459960938 -133.7122802734 
2337.4916992188 -133.7498626709 
2338.8369140625 -133.7479095459 
2340.1843261719 -133.7034149170 
2341.5310058594 -133.6497955322 
2342.8798828125 -133.6138305664 
2344.2282714844 -133.6168212891 
2345.5786132812 -133.6620483398 
2346.9296875000 -133.7438659668 
2348.2802734375 -133.8096923828 
2349.6330566406 -133.8023071289 
2350.9853515625 -133.7422637939 
2352.3395996094 -133.7015686035 
2353.6945800781 -133.7198638916 
2355.0490722656 -133.7562866211 
2356.4057617188 -133.7622375488 
2357.7619628906 -133.7506866455 
2359.1201171875 -133.7428588867 
2360.4777832031 -133.7436828613 
2361.8374023438 -133.6298980713 
2363.1979980469 -132.6192016602 
2364.5581054688 -130.6639251709 
2365.9201660156 -129.2987976074 
2367.2817382812 -128.8665466309 
2368.6452636719 -129.4949951172 
2370.0085449219 -130.8888244629 
2371.3737792969 -132.3501129150 
2372.7397460938 -133.3856506348 
2374.1052246094 -133.8037719727 
2375.4729003906 -133.8858795166 
2376.8398437500 -133.8538055420 
2378.2089843750 -133.8101959229 
2379.5776367188 -133.8253021240 
2380.9484863281 -133.8977508545 
2382.3200683594 -133.9851684570 
2383.6909179688 -134.0026702881 
2385.0642089844 -133.9530639648 
2386.4367675781 -133.8597869873 
2387.8112792969 -133.7610473633 
2389.1855468750 -133.7149963379 
2390.5617675781 -133.7439422607 
2391.9389648438 -133.7735748291 
2393.3154296875 -133.7642822266 
2394.6940917969 -133.7460784912 
2396.0722656250 -133.7191619873 
2397.4523925781 -133.6782073975 
2398.8334960938 -133.6272430420 
2400.2141113281 -133.5772857666 
2401.5966796875 -133.5397644043 
2402.9787597656 -133.5470428467 
2404.3630371094 -133.6303100586 
2405.7468261719 -133.7882843018 
2407.1325683594 -133.9113769531 
2408.5192871094 -133.9784240723 
2409.9052734375 -134.0434722900 
2411.2934570312 -134.0820159912 
2412.6811523438 -134.0611419678 
2414.0710449219 -133.9897460938 
2415.4602050781 -133.9345855713 
2416.8515625000 -133.9072265625 
2418.2438964844 -133.8811950684 
2419.6354980469 -133.8477020264 
2421.0292968750 -133.7933502197 
2422.4226074219 -133.7376861572 
2423.8181152344 -133.7076416016 
2425.2128906250 -133.7048492432 
2426.6101074219 -133.7313232422 
2428.0078125000 -133.7885589600 
2429.4052734375 -133.8396453857 
2430.8046875000 -133.8649291992 
2432.2036132812 -133.9041137695 
2433.6044921875 -133.9780578613 
2435.0051269531 -134.0649108887 
2436.4077148438 -134.0758666992 
2437.8112792969 -134.0289154053 
2439.2143554688 -133.9646453857 
2440.6193847656 -133.9094390869 
2442.0239257812 -133.8900604248 
2443.4306640625 -133.9092254639 
2444.8381347656 -133.9208068848 
2446.2451171875 -133.9325256348 
2447.6542968750 -133.9798736572 
2449.0629882812 -134.1110687256 
2450.4736328125 -134.2479705811 
2451.8837890625 -134.2802734375 
2453.2963867188 -134.2314300537 
2454.7094726562 -134.1149902344 
2456.1220703125 -133.9934082031 
2457.5371093750 -133.9277191162 
2458.9514160156 -133.9178314209 
2460.3676757812 -133.9502716064 
2461.7836914062 -133.9810333252 
2463.2019042969 -133.9649200439 
2464.6208496094 -133.9314270020 
2466.0390625000 -133.9116516113 
2467.4597167969 -133.9453887939 
2468.8796386719 -134.0331268311 
2470.3017578125 -134.1032257080 
2471.7233886719 -134.1314392090 
2473.1472167969 -134.0869293213 
2474.5720214844 -133.9810638428 
2475.9960937500 -133.8782501221 
2477.4223632812 -133.8133087158 
2478.8481445312 -133.8526611328 
2480.2761230469 -133.9566955566 
2481.7048339844 -133.9892730713 
2483.1330566406 -133.9466400146 
2484.5634765625 -133.8315124512 
2485.9931640625 -133.7140350342 
2487.4252929688 -133.6690521240 
2488.8566894531 -133.6845397949 
2490.2905273438 -133.7428894043 
2491.7250976562 -133.8184661865 
2493.1589355469 -133.9167022705 
2494.5952148438 -134.0213470459 
2496.0307617188 -134.0735473633 
2497.4685058594 -134.0576629639 
2498.9060058594 -134.0414581299 
2500.3454589844 -134.0407867432 
2501.7856445312 -134.0541992188 
2503.2253417969 -134.0422515869 
2504.6674804688 -133.9881134033 
2506.1088867188 -133.9265899658 
2507.5524902344 -133.9207458496 
2508.9956054688 -134.0095520020 
2510.4409179688 -134.1053314209 
2511.8869628906 -134.1479797363 
2513.3325195312 -134.1021118164 
2514.7802734375 -134.0535125732 
2516.2275390625 -134.0751037598 
2517.6770019531 -134.1221771240 
2519.1259765625 -134.0847625732 
2520.5771484375 -133.9848480225 
2522.0290527344 -133.9061431885 
2523.4804687500 -133.9153747559 
2524.9340820312 -133.9927825928 
2526.3872070312 -134.0402069092 
2527.8425292969 -134.0327301025 
2529.2985839844 -134.0065460205 
2530.7543945312 -134.0379180908 
2532.2121582031 -134.1179199219 
2533.6694335938 -134.1963500977 
2535.1289062500 -134.1937103271 
2536.5878906250 -134.1609954834 
2538.0490722656 -134.1725311279 
2539.5109863281 -134.2486572266 
2540.9726562500 -134.3078155518 
2542.4362792969 -134.3176269531 
2543.8994140625 -134.2523345947 
2545.3647460938 -134.1377716064 
2546.8295898438 -134.0081787109 
2548.2966308594 -133.9291687012 
2549.7646484375 -133.9720916748 
2551.2321777344 -134.0620574951 
2552.7016601562 -134.1300048828 
2554.1706542969 -134.1047210693 
2555.6420898438 -134.0693206787 
2557.1127929688 -134.0946807861 
2558.5859375000 -134.1584320068 
2560.0598144531 -134.1991882324 
2561.5329589844 -134.2262420654 
2563.0085449219 -134.2256011963 
2564.4836425781 -134.2162170410 
2565.9609375000 -134.2048950195 
2567.4375000000 -134.1478271484 
2568.9165039062 -134.0495147705 
2570.3962402344 -133.9477996826 
2571.8754882812 -133.9314117432 
2573.3571777344 -133.9557189941 
2574.8381347656 -133.9662017822 
2576.3212890625 -133.9651336670 
2577.8054199219 -133.9802398682 
2579.2888183594 -134.0191345215 
2580.7746582031 -134.0462341309 
2582.2597656250 -134.0392150879 
2583.7473144531 -134.0181427002 
2585.2343750000 -134.0225219727 
2586.7233886719 -134.0473937988 
2588.2136230469 -134.0656738281 
2589.7031250000 -134.0861511230 
2591.1948242188 -134.1557006836 
2592.6860351562 -134.2882690430 
2594.1796875000 -134.3775329590 
2595.6726074219 -134.3919525146 
2597.1677246094 -134.3779449463 
2598.6638183594 -134.3542022705 
2600.1594238281 -134.3355865479 
2601.6572265625 -134.3180847168 
2603.1542968750 -134.2911224365 
2604.6538085938 -134.2583465576 
2606.1528320312 -134.2256164551 
2607.6540527344 -134.1944732666 
2609.1562500000 -134.1226348877 
2610.6577148438 -134.0446472168 
2612.1616210938 -134.0514678955 
2613.6650390625 -134.1638488770 
2615.1706542969 -134.2657928467 
2616.6755371094 -134.2753295898 
2618.1828613281 -134.2791748047 
2619.6911621094 -134.3486022949 
2621.1987304688 -134.4274444580 
2622.7087402344 -134.4603576660 
2624.2180175781 -134.3954620361 
2625.7297363281 -134.2748565674 
2627.2421875000 -134.1662597656 
2628.7541503906 -134.0970458984 
2630.2685546875 -134.0352478027 
2631.7822265625 -134.0147094727 
2633.2980957031 -134.0439758301 
2634.8137207031 -134.1145782471 
2636.3312988281 -134.1876831055 
2637.8500976562 -134.2471160889 
2639.3681640625 -134.2774200439 
2640.8884277344 -134.3138122559 
2642.4084472656 -134.3657531738 
2643.9304199219 -134.3559417725 
2645.4521484375 -134.2089843750 
2646.9760742188 -134.0037384033 
2648.5007324219 -133.8806610107 
2650.0249023438 -133.7348632812 
2651.5515136719 -133.4934387207 
2653.0773925781 -133.2353668213 
2654.6057128906 -133.1073303223 
2656.1335449219 -133.1558074951 
2657.6635742188 -133.4472656250 
2659.1943359375 -133.8697662354 
2660.7248535156 -134.1253356934 
2662.2575683594 -134.1730194092 
2663.7895507812 -134.1780548096 
2665.3239746094 -134.2238311768 
2666.8593750000 -134.2583312988 
2668.3940429688 -134.2519073486 
2669.9311523438 -134.2307128906 
2671.4677734375 -134.2103881836 
2673.0065917969 -134.2300567627 
2674.5449218750 -134.2984313965 
2676.0856933594 -134.3862609863 
2677.6271972656 -134.3928070068 
2679.1682128906 -134.3325347900 
2680.7114257812 -134.3037567139 
2682.2541503906 -134.3336334229 
2683.7993164062 -134.3850250244 
2685.3437500000 -134.4072265625 
2686.8906250000 -134.3653259277 
2688.4384765625 -134.2803039551 
2689.9855957031 -134.2007751465 
2691.5351562500 -134.1168060303 
2693.0842285156 -134.0549926758 
2694.6354980469 -134.0624389648 
2696.1862792969 -134.1230621338 
2697.7395019531 -134.2541961670 
2699.2934570312 -134.3992462158 
2700.8469238281 -134.4686126709 
2702.4025878906 -134.4660491943 
2703.9577636719 -134.4257507324 
2705.5153808594 -134.3613891602 
2707.0725097656 -134.3268127441 
2708.6318359375 -134.3725280762 
2710.1921386719 -134.4443054199 
2711.7519531250 -134.4984283447 
2713.3139648438 -134.4951477051 
2714.8754882812 -134.4607391357 
2716.4394531250 -134.4307098389 
2718.0041503906 -134.4080047607 
2719.5683593750 -134.3662567139 
2721.1350097656 -134.3132934570 
2722.7009277344 -134.3230743408 
2724.2692871094 -134.4265594482 
2725.8371582031 -134.5045623779 
2727.4074707031 -134.4498443604 
2728.9785156250 -134.3394622803 
2730.5490722656 -134.2720489502 
2732.1218261719 -134.2709960938 
2733.6943359375 -134.3046875000 
2735.2690429688 -134.3610382080 
2736.8430175781 -134.4261169434 
2738.4196777344 -134.4533691406 
2739.9970703125 -134.4030303955 
2741.5739746094 -134.3142089844 
2743.1533203125 -134.2803802490 
2744.7319335938 -134.3550415039 
2746.3129882812 -134.4682312012 
2747.8935546875 -134.4978942871 
2749.4763183594 -134.4247131348 
2751.0603027344 -134.3163909912 
2752.6433105469 -134.2321472168 
2754.2290039062 -134.1718292236 
2755.8142089844 -134.1239471436 
2757.4016113281 -134.1119842529 
2758.9885253906 -134.1394348145 
2760.5778808594 -134.1990814209 
2762.1679687500 -134.2842559814 
2763.7575683594 -134.3801422119 
2765.3496093750 -134.4679565430 
2766.9411621094 -134.5253753662 
2768.5349121094 -134.4994201660 
2770.1298828125 -134.3719787598 
2771.7238769531 -134.2724304199 
2773.3205566406 -134.3125152588 
2774.9167480469 -134.4268188477 
2776.5151367188 -134.4970397949 
2778.1130371094 -134.4956665039 
2779.7133789062 -134.4786071777 
2781.3144531250 -134.5064239502 
2782.9152832031 -134.5883483887 
2784.5183105469 -134.6712951660 
2786.1208496094 -134.6764984131 
2787.7255859375 -134.5900573730 
2789.3300781250 -134.4679107666 
2790.9367675781 -134.3818054199 
2792.5444335938 -134.3813323975 
2794.1516113281 -134.4150848389 
2795.7612304688 -134.4317626953 
2797.3701171875 -134.4241638184 
2798.9814453125 -134.4216156006 
2800.5922851562 -134.4453735352 
2802.2055664062 -134.4907836914 
2803.8198242188 -134.5371551514 
2805.4333496094 -134.5781555176 
2807.0493164062 -134.5939178467 
2808.6647949219 -134.5417327881 
2810.2827148438 -134.4220733643 
2811.9001464844 -134.3082122803 
2813.5197753906 -134.3057708740 
2815.1406250000 -134.4023437500 
2816.7607421875 -134.5076599121 
2818.3833007812 -134.5400390625 
2820.0051269531 -134.5473175049 
2821.6296386719 -134.5466156006 
2823.2551269531 -134.5011749268 
2824.8798828125 -134.4405670166 
2826.5070800781 -134.4339141846 
2828.1337890625 -134.4936828613 
2829.7629394531 -134.5523223877 
2831.3913574219 -134.5736999512 
2833.0224609375 -134.6113433838 
2834.6542968750 -134.6472167969 
2836.2856445312 -134.6365814209 
2837.9194335938 -134.5896301270 
2839.5527343750 -134.5301208496 
2841.1884765625 -134.4796600342 
2842.8234863281 -134.4891357422 
2844.4611816406 -134.5184631348 
2846.0996093750 -134.4977874756 
2847.7375488281 -134.4192199707 
2849.3779296875 -134.3747100830 
2851.0178222656 -134.4445343018 
2852.6601562500 -134.5713348389 
2854.3017578125 -134.5817413330 
2855.9460449219 -134.5046691895 
2857.5910644531 -134.4526214600 
2859.2355957031 -134.4610290527 
2860.8828125000 -134.5240325928 
2862.5290527344 -134.6163177490 
2864.1779785156 -134.6989288330 
2865.8278808594 -134.6959686279 
2867.4772949219 -134.6036529541 
2869.1291503906 -134.5847930908 
2870.7802734375 -134.6838684082 
2872.4338378906 -134.7250366211 
2874.0869140625 -134.6422882080 
2875.7426757812 -134.5486145020 
2877.3991699219 -134.5704956055 
2879.0551757812 -134.6280670166 
2880.7136230469 -134.5980224609 
2882.3713378906 -134.5524597168 
2884.0317382812 -134.5890045166 
2885.6914062500 -134.6487274170 
2887.3537597656 -134.6680145264 
2889.0170898438 -134.6639556885 
2890.6796875000 -134.6055145264 
2892.3447265625 -134.5634155273 
2894.0092773438 -134.6369018555 
2895.6765136719 -134.6934356689 
2897.3427734375 -134.6812286377 
2899.0119628906 -134.6851196289 
2900.6818847656 -134.6923065186 
2902.3510742188 -134.6371002197 
2904.0229492188 -134.5437774658 
2905.6943359375 -134.4580078125 
2907.3681640625 -134.4330291748 
2909.0412597656 -134.5040130615 
2910.7170410156 -134.5874786377 
2912.3937988281 -134.6037139893 
2914.0698242188 -134.5964050293 
2915.7485351562 -134.6168823242 
2917.4265136719 -134.6302795410 
2919.1069335938 -134.6183776855 
2920.7885742188 -134.5955352783 
2922.4694824219 -134.5650024414 
2924.1528320312 -134.5610656738 
2925.8356933594 -134.6561126709 
2927.5212402344 -134.7584381104 
2929.2060546875 -134.7631072998 
2930.8933105469 -134.6595764160 
2932.5815429688 -134.5595855713 
2934.2692871094 -134.5107727051 
2935.9594726562 -134.5441131592 
2937.6491699219 -134.6171417236 
2939.3415527344 -134.6501922607 
2941.0329589844 -134.6694183350 
2942.7272949219 -134.7863159180 
2944.4223632812 -134.9571380615 
2946.1166992188 -134.9951934814 
2947.8139648438 -134.8913421631 
2949.5102539062 -134.7732849121 
2951.2094726562 -134.6715393066 
2952.9077148438 -134.6525878906 
2954.6088867188 -134.7265319824 
2956.3107910156 -134.7182769775 
2958.0122070312 -133.2889251709 
2959.7160644531 -128.6510162354 
2961.4194335938 -123.7934265137 
2963.1252441406 -121.8366699219 
2964.8305664062 -122.1999816895 
2966.5385742188 -125.3823394775 
2968.2473144531 -130.0936126709 
2969.9555664062 -133.6928253174 
2971.6662597656 -134.6954193115 
2973.3764648438 -134.7528839111 
2975.0893554688 -134.8244476318 
2976.8032226562 -134.8745422363 
2978.5163574219 -134.8713531494 
2980.2319335938 -134.8160552979 
2981.9470214844 -134.7367553711 
2983.6647949219 -134.6336975098 
2985.3820800781 -134.5770874023 
2987.1015625000 -134.6252136230 
2988.8222656250 -134.7589111328 
2990.5424804688 -134.7776641846 
2992.2651367188 -134.7104339600 
2993.9870605469 -134.6710357666 
2995.7119140625 -134.6483917236 
2997.4357910156 -134.6442260742 
2999.1625976562 -134.6636047363 
3000.8901367188 -134.6389007568 
3002.6171875000 -134.6610717773 
3004.3466796875 -134.6865539551 
3006.0756835938 -134.7098693848 
3007.8073730469 -134.7262268066 
3009.5383300781 -134.7316436768 
3011.2719726562 -134.7217102051 
3013.0065917969 -134.6983642578 
3014.7407226562 -134.6662139893 
3016.4772949219 -134.6283111572 
3018.2131347656 -134.5880126953 
3019.9519042969 -134.5485687256 
3021.6899414062 -134.5161743164 
3023.4304199219 -134.4942169189 
3025.1721191406 -134.4862213135 
3026.9130859375 -134.4951171875 
3028.6567382812 -134.5229797363 
3030.3996582031 -134.5725555420 
3032.1452636719 -134.6408386230 
3033.8920898438 -134.7196044922 
3035.6379394531 -134.8029479980 
3037.3867187500 -134.8849792480 
3039.1345214844 -134.9595336914 
3040.8852539062 -135.0173492432 
3042.6352539062 -135.0551300049 
3044.3879394531 -135.0728759766 
3046.1416015625 -135.0713195801 
3047.8947753906 -135.0529022217 
3049.6503906250 -135.0216674805 
3051.4055175781 -134.9833831787 
3053.1633300781 -134.9459686279 
3054.9204101562 -134.9124298096 
3056.6801757812 -134.8842010498 
3058.4409179688 -134.8615722656 
3060.2011718750 -134.8439025879 
3061.9638671875 -134.8307800293 
3063.7260742188 -134.8212890625 
3065.4909667969 -134.8161010742 
3067.2551269531 -134.8159027100 
3069.0219726562 -134.8210296631 
3070.7897949219 -134.8311767578 
3072.5571289062 -134.8439178467 
3074.3269042969 -134.8545227051 
3076.0961914062 -134.8594665527 
3077.8681640625 -134.8562011719 
3079.6411132812 -134.8435516357 
3081.4135742188 -134.8223724365 
3083.1884765625 -134.7977142334 
3084.9628906250 -134.7791137695 
3086.7399902344 -134.7733612061 
3088.5163574219 -134.7852783203 
3090.2954101562 -134.8168029785 
3092.0756835938 -134.8661499023 
3093.8552246094 -134.9257659912 
3095.6372070312 -134.9798278809 
3097.4189453125 -135.0184020996 
3099.2031250000 -135.0359497070 
3100.9865722656 -135.0314483643 
3102.7729492188 -135.0085449219 
3104.5603027344 -134.9752807617 
3106.3469238281 -134.9440002441 
3108.1364746094 -134.9207305908 
3109.9250488281 -134.9078521729 
3111.7165527344 -134.9056854248 
3113.5073242188 -134.9132690430 
3115.3007812500 -134.9295196533 
3117.0954589844 -134.9550323486 
3118.8894042969 -134.9879608154 
3120.6857910156 -135.0271606445 
3122.4819335938 -135.0698242188 
3124.2805175781 -135.1118469238 
3126.0786132812 -135.1478424072 
3127.8793945312 -135.1702575684 
3129.6811523438 -135.1752166748 
3131.4821777344 -135.1657409668 
3133.2861328125 -135.1465148926 
3135.0893554688 -135.1239776611 
3136.8952636719 -135.1050262451 
3138.7021484375 -135.0958404541 
3140.5085449219 -135.1024322510 
3142.3176269531 -135.1212615967 
3144.1259765625 -135.1466217041 
3145.9372558594 -135.1719970703 
3147.7475585938 -135.1907653809 
3149.5607910156 -135.1975250244 
3151.3752441406 -135.1891479492 
3153.1887207031 -135.1645355225 
3155.0051269531 -135.1325531006 
3156.8208007812 -135.1002502441 
3158.6394042969 -135.0739135742 
3160.4570312500 -135.0582580566 
3162.2775878906 -135.0555725098 
3164.0993652344 -135.0652923584 
3165.9201660156 -135.0838775635 
3167.7438964844 -135.1026458740 
3169.5668945312 -135.1151428223 
3171.3928222656 -135.1160125732 
3173.2177734375 -135.1013641357 
3175.0458984375 -135.0693817139 
3176.8747558594 -135.0211029053 
3178.7031250000 -134.9609527588 
3180.5341796875 -134.9005126953 
3182.3645019531 -134.8495788574 
3184.1977539062 -134.8150024414 
3186.0302734375 -134.8003997803 
3187.8654785156 -134.8054199219 
3189.7019042969 -134.8262634277 
3191.5375976562 -134.8568420410 
3193.3759765625 -134.8901062012 
3195.2136230469 -134.9223327637 
3197.0541992188 -134.9531860352 
3198.8959960938 -134.9832916260 
3200.7368164062 -135.0133819580 
3202.5805664062 -135.0436553955 
3204.4238281250 -135.0731964111 
3206.2695312500 -135.0993347168 
3208.1147460938 -135.1189575195 
3209.9628906250 -135.1297912598 
3211.8120117188 -135.1302032471 
3213.6604003906 -135.1197967529 
3215.5114746094 -135.0996704102 
3217.3620605469 -135.0726013184 
3219.2153320312 -135.0424957275 
3221.0681152344 -135.0149230957 
3222.9235839844 -134.9937438965 
3224.7800292969 -134.9805450439 
3226.6359863281 -134.9755249023 
3228.4946289062 -134.9778137207 
3230.3525390625 -134.9857940674 
3232.2133789062 -134.9973449707 
3234.0734863281 -135.0100250244 
3235.9365234375 -135.0205535889 
3237.8005371094 -135.0261840820 
3239.6638183594 -135.0260009766 
3241.5300292969 -135.0205688477 
3243.3955078125 -135.0119476318 
3245.2639160156 -135.0031127930 
3247.1315917969 -134.9970397949 
3249.0019531250 -134.9956359863 
3250.8735351562 -134.9988403320 
3252.7443847656 -135.0029754639 
3254.6181640625 -135.0031127930 
3256.4912109375 -134.9956054688 
3258.3671875000 -134.9789886475 
3260.2441406250 -134.9546203613 
3262.1203613281 -134.9265441895 
3263.9995117188 -134.9005126953 
3265.8779296875 -134.8828277588 
3267.7590332031 -134.8801727295 
3269.6396484375 -134.8940277100 
3271.5231933594 -134.9223632812 
3273.4077148438 -134.9618988037 
3275.2915039062 -135.0083007812 
3277.1782226562 -135.0573577881 
3279.0642089844 -135.1053314209 
3280.9531250000 -135.1496582031 
3282.8413085938 -135.1886901855 
3284.7324218750 -135.2209014893 
3286.6245117188 -135.2450561523 
3288.5161132812 -135.2596435547 
3290.4104003906 -135.2631835938 
3292.3039550781 -135.2554016113 
3294.2004394531 -135.2382202148 
3296.0961914062 -135.2157135010 
3297.9948730469 -135.1932373047 
3299.8947753906 -135.1759185791 
3301.7939453125 -135.1670074463 
3303.6958007812 -135.1664733887 
3305.5971679688 -135.1698913574 
3307.5012207031 -135.1736755371 
3309.4064941406 -135.1754455566 
3311.3110351562 -135.1745300293 
3313.2185058594 -135.1716461182 
3315.1252441406 -135.1680908203 
3317.0349121094 -135.1648406982 
3318.9438476562 -135.1617889404 
3320.8557128906 -135.1573486328 
3322.7687988281 -135.1482086182 
3324.6809082031 -135.1320800781 
3326.5961914062 -135.1083374023 
3328.5104980469 -135.0789642334 
3330.4279785156 -135.0480346680 
3332.3444824219 -135.0205535889 
3334.2641601562 -135.0003814697 
3336.1848144531 -134.9889526367 
3338.1047363281 -134.9846038818 
3340.0275878906 -134.9837188721 
3341.9499511719 -134.9826049805 
3343.8750000000 -134.9798736572 
3345.7993164062 -134.9762725830 
3347.7268066406 -134.9725952148 
3349.6550292969 -134.9692077637 
3351.5827636719 -134.9667968750 
3353.5134277344 -134.9674835205 
3355.4433593750 -134.9755096436 
3357.3762207031 -134.9963684082 
3359.3085937500 -135.0344543457 
3361.2436523438 -135.0902557373 
3363.1799316406 -135.1586151123 
3365.1152343750 -135.2275695801 
3367.0537109375 -135.2868499756 
3368.9914550781 -135.3301849365 
3370.9321289062 -135.3559722900 
3372.8740234375 -135.3657989502 
3374.8151855469 -135.3627166748 
3376.7590332031 -135.3497772217 
3378.7023925781 -135.3292999268 
3380.6486816406 -135.3025817871 
3382.5942382812 -135.2698974609 
3384.5427246094 -135.2302703857 
3386.4924316406 -135.1819915771 
3388.4414062500 -135.1261901855 
3390.3933105469 -135.0679931641 
3392.3444824219 -135.0160980225 
3394.2985839844 -134.9804382324 
3396.2519531250 -134.9693450928 
3398.2082519531 -134.9864959717 
3400.1657714844 -135.0298767090 
3402.1225585938 -135.0920867920 
3404.0825195312 -135.1629486084 
3406.0415039062 -135.2320556641 
3408.0034179688 -135.2918853760 
3409.9648437500 -135.3385620117 
3411.9289550781 -135.3708343506 
3413.8945312500 -135.3901824951 
3415.8591308594 -135.3978576660 
3417.8269042969 -135.3947601318 
3419.7937011719 -135.3826599121 
3421.7636718750 -135.3649139404 
3423.7329101562 -135.3466491699 
3425.7050781250 -135.3334197998 
3427.6784667969 -135.3297119141 
3429.6511230469 -135.3369445801 
3431.6267089844 -135.3527679443 
3433.6015625000 -135.3716125488 
3435.5795898438 -135.3867340088 
3437.5585937500 -135.3927917480 
3439.5368652344 -135.3874816895 
3441.5183105469 -135.3722381592 
3443.4987792969 -135.3508605957 
3445.4824218750 -135.3264770508 
3447.4653320312 -135.3018493652 
3449.4511718750 -135.2793884277 
3451.4382324219 -135.2612762451 
3453.4245605469 -135.2491455078 
3455.4138183594 -135.2436828613 
3457.4023437500 -135.2449645996 
3459.3940429688 -135.2528991699 
3461.3850097656 -135.2677612305 
3463.3789062500 -135.2901000977 
3465.3737792969 -135.3196411133 
3467.3681640625 -135.3544921875 
3469.3654785156 -135.3908996582 
3471.3620605469 -135.4239196777 
3473.3618164062 -135.4486083984 
3475.3608398438 -135.4628753662 
3477.3627929688 -135.4666595459 
3479.3657226562 -135.4615936279 
3481.3681640625 -135.4499969482 
3483.3735351562 -135.4336395264 
3485.3781738281 -135.4129486084 
3487.3859863281 -135.3870391846 
3489.3930664062 -135.3553161621 
3491.4030761719 -135.3188934326 
3493.4143066406 -135.2816619873 
3495.4245605469 -135.2492675781 
3497.4382324219 -135.2265625000 
3499.4509277344 -135.2155456543 
3501.4667968750 -135.2143096924 
3503.4838867188 -135.2187805176 
3505.5000000000 -135.2253417969 
3507.5192871094 -135.2332458496 
3509.5378417969 -135.2445220947 
3511.5595703125 -135.2623138428 
3513.5805664062 -135.2872924805 
3515.6044921875 -135.3179473877 
3517.6296386719 -135.3521270752 
3519.6540527344 -135.3889465332 
3521.6813964844 -135.4294586182 
3523.7082519531 -135.4746093750 
3525.7380371094 -135.5154724121 
3527.7670898438 -135.4880218506 
3529.7990722656 -135.1513061523 
3531.8325195312 -134.0282897949 
3533.8649902344 -131.8248138428 
3535.9006347656 -128.8509674072 
3537.9355468750 -125.7493133545 
3539.9736328125 -122.9419021606 
3542.0107421875 -120.5968093872 
3544.0512695312 -118.7489700317 
3546.0927734375 -117.4023437500 
3548.1335449219 -116.5497131348 
3550.1774902344 -116.1828689575 
3552.2204589844 -116.2991104126 
3554.2668457031 -116.9010009766 
3556.3142089844 -117.9944610596 
3558.3608398438 -119.5873031616 
3560.4106445312 -121.6903381348 
3562.4594726562 -124.3002243042 
3564.5117187500 -127.3358001709 
3566.5629882812 -130.4996032715 
3568.6176757812 -133.1593627930 
3570.6733398438 -134.7005920410 
3572.7282714844 -135.2784271240 
3574.7861328125 -135.4176788330 
3576.8435058594 -135.4332275391 
3578.9038085938 -135.4286193848 
3580.9636230469 -135.4246520996 
3583.0263671875 -135.4232635498 
3585.0903320312 -135.4236450195 
3587.1535644531 -135.4248199463 
3589.2199707031 -135.4264373779 
3591.2854003906 -135.4294128418 
3593.3542480469 -135.4355621338 
3595.4221191406 -135.4463806152 
3597.4934082031 -135.4614410400 
3599.5656738281 -135.4776763916 
3601.6372070312 -135.4903717041 
3603.7119140625 -135.4954833984 
3605.7858886719 -135.4921569824 
3607.8627929688 -135.4835968018 
3609.9392089844 -135.4756469727 
3612.0185546875 -135.4736480713 
3614.0993652344 -135.4796752930 
3616.1791992188 -135.4916992188 
3618.2624511719 -135.5054931641 
3620.3447265625 -135.5173950195 
3622.4301757812 -135.5267181396 
3624.5168457031 -135.5352630615 
3626.6027832031 -135.5450897217 
3628.6918945312 -135.5561370850 
3630.7800292969 -135.5657043457 
3632.8715820312 -135.5706787109 
3634.9621582031 -135.5708770752 
3637.0561523438 -135.5713653564 
3639.1513671875 -135.5814056396 
3641.2456054688 -135.6102752686 
3643.3430175781 -135.6619415283 
3645.4399414062 -135.7308807373 
3647.5397949219 -135.8022460938 
3649.6389160156 -135.8558197021 
3651.7412109375 -135.8737487793 
3653.8447265625 -135.8476409912 
3655.9475097656 -135.7823486328 
3658.0537109375 -135.6936798096 
3660.1586914062 -135.6032104492 
3662.2670898438 -135.5306854248 
3664.3747558594 -135.4890289307 
3666.4855957031 -135.4804077148 
3668.5976562500 -135.4962005615 
3670.7089843750 -135.5204010010 
3672.8234863281 -135.5366363525 
3674.9372558594 -135.5357971191 
3677.0541992188 -135.5198822021 
3679.1701660156 -135.4993743896 
3681.2895507812 -135.4858398438 
3683.4101562500 -135.4848632812 
3685.5300292969 -135.4953918457 
3687.6530761719 -135.5102844238 
3689.7751464844 -135.5214691162 
3691.9006347656 -135.5240783691 
3694.0273437500 -135.5176391602 
3696.1533203125 -135.5047454834 
3698.2824707031 -135.4891357422 
3700.4108886719 -135.4739990234 
3702.5424804688 -135.4612121582 
3704.6730957031 -135.4513244629 
3706.8073730469 -135.4443206787 
3708.9426269531 -135.4409637451 
3711.0771484375 -135.4438476562 
3713.2148437500 -135.4571685791 
3715.3518066406 -135.4846191406 
3717.4919433594 -135.5265350342 
3719.6313476562 -135.5779876709 
3721.7739257812 -135.6295471191 
3723.9179687500 -135.6710662842 
3726.0610351562 -135.6964263916 
3728.2072753906 -135.7063903809 
3730.3530273438 -135.7074890137 
3732.5017089844 -135.7079772949 
3734.6499023438 -135.7135467529 
3736.8012695312 -135.7257080078 
3738.9538574219 -135.7428894043 
3741.1054687500 -135.7628936768 
3743.2604980469 -135.7846832275 
3745.4147949219 -135.8081970215 
3747.5722656250 -135.8326721191 
3749.7290039062 -135.8551635742 
3751.8889160156 -135.8705139160 
3754.0502929688 -135.8734283447 
3756.2106933594 -135.8611145020 
3758.3745117188 -135.8346252441 
3760.5373535156 -135.7981719971 
3762.7036132812 -135.7571411133 
3764.8710937500 -135.6988677979 
3767.0378417969 -135.6551055908 
3769.2077636719 -135.6413726807 
3771.3769531250 -135.6402435303 
3773.5493164062 -135.6481018066 
3775.7209472656 -135.6590270996 
3777.8959960938 -135.6687622070 
3780.0722656250 -135.6785125732 
3782.2478027344 -135.6951293945 
3784.4265136719 -135.7258148193 
3786.6042480469 -135.7703552246 
3788.7856445312 -135.8159942627 
3790.9660644531 -135.8399353027 
3793.1499023438 -135.8203582764 
3795.3349609375 -135.7504577637 
3797.5190429688 -135.6448669434 
3799.7065429688 -135.5333404541 
3801.8933105469 -135.4466247559 
3804.0832519531 -135.4043731689 
3806.2727050781 -135.4102478027 
3808.4650878906 -135.4541473389 
3810.6589355469 -135.5186614990 
3812.8520507812 -135.5867767334 
3815.0483398438 -135.6472167969 
3817.2438964844 -135.6955718994 
3819.4428710938 -135.7318115234 
3821.6430664062 -135.7568206787 
3823.8422851562 -135.7710876465 
3826.0451660156 -135.7756958008 
3828.2468261719 -135.7739410400 
3830.4521484375 -135.7711791992 
3832.6564941406 -135.7726440430 
3834.8642578125 -135.7884216309 
3837.0734863281 -135.8155975342 
3839.2817382812 -135.8393554688 
3841.4931640625 -135.8675231934 
3843.7041015625 -135.9002990723 
3845.9182128906 -135.9360961914 
3848.1313476562 -135.9714965820 
3850.3481445312 -136.0026702881 
3852.5661621094 -136.0265960693 
3854.7832031250 -136.0409393311 
3857.0039062500 -136.0433349609 
3859.2233886719 -136.0317382812 
3861.4465332031 -136.0061798096 
3863.6687011719 -135.9704589844 
3865.8945312500 -135.9315338135 
3868.1213378906 -135.8967895508 
3870.3474121094 -135.8709259033 
3872.5769042969 -135.8547363281 
3874.8056640625 -135.8463134766 
3877.0375976562 -135.8433532715 
3879.2687988281 -135.8444824219 
3881.5036621094 -135.8520660400 
3883.7395019531 -135.8611297607 
3885.9746093750 -135.8641510010 
3888.2131347656 -135.8630981445 
3890.4506835938 -135.8584899902 
3892.6916503906 -135.8516387939 
3894.9340820312 -135.8432464600 
3897.1755371094 -135.8329010010 
3899.4206542969 -135.8199615479 
3901.6647949219 -135.8048248291 
3903.9121093750 -135.7895507812 
3906.1589355469 -135.7773895264 
3908.4089355469 -135.7717437744 
3910.6604003906 -135.7755584717 
3912.9111328125 -135.7910308838 
3915.1650390625 -135.8190917969 
3917.4182128906 -135.8797760010 
3919.6748046875 -135.9401092529 
3921.9306640625 -135.9619445801 
3924.1896972656 -135.9595794678 
3926.4501953125 -135.9329681396 
3928.7099609375 -135.8896942139 
3930.9731445312 -135.8413848877 
3933.2353515625 -135.7991333008 
3935.5009765625 -135.7706451416 
3937.7658691406 -135.7594146729 
3940.0341796875 -135.7650451660 
3942.3039550781 -135.7836608887 
3944.5725097656 -135.8087921143 
3946.8449707031 -135.8332061768 
3949.1162109375 -135.8516693115 
3951.3911132812 -135.8669738770 
3953.6650390625 -135.8788146973 
3955.9426269531 -135.8896789551 
3958.2214355469 -135.9018707275 
3960.4992675781 -135.9113159180 
3962.7807617188 -135.9145355225 
3965.0612792969 -135.9117126465 
3967.3454589844 -135.9073638916 
3969.6308593750 -135.9080810547 
3971.9152832031 -135.9184265137 
3974.2033691406 -135.9372253418 
3976.4904785156 -135.9564056396 
3978.7810058594 -135.9638366699 
3981.0708007812 -135.9300994873 
3983.3640136719 -135.8578033447 
3985.6586914062 -135.8062438965 
3987.9523925781 -135.7728424072 
3990.2497558594 -135.7672424316 
3992.5461425781 -135.7885589600 
3994.8459472656 -135.8263854980 
3997.1450195312 -135.8652191162 
3999.4475097656 -135.8909301758 
4001.7512207031 -135.8964538574 
4004.0544433594 -135.8847198486 
4006.3608398438 -135.8669891357 
4008.6665039062 -135.8620300293 
4010.9755859375 -135.8957824707 
4013.2839355469 -135.9366912842 
4015.5957031250 -135.9747161865 
4017.9089355469 -135.9960632324 
4020.2211914062 -135.9943695068 
4022.5371093750 -135.9730072021 
4024.8520507812 -135.9425506592 
4027.1704101562 -135.9152526855 
4029.4880371094 -135.9001770020 
4031.8093261719 -135.9004058838 
4034.1318359375 -135.9207763672 
4036.4533691406 -135.9387512207 
4038.7785644531 -135.9340057373 
4041.1030273438 -135.9119873047 
4043.4306640625 -135.8778228760 
4045.7600097656 -135.8432922363 
4048.0883789062 -135.8226623535 
4050.4201660156 -135.8267669678 
4052.7512207031 -135.8580474854 
4055.0856933594 -135.9086303711 
4057.4194335938 -135.9833984375 
4059.7565917969 -136.0216522217 
4062.0952148438 -136.0162353516 
4064.4331054688 -135.9969329834 
4066.7741699219 -135.9752807617 
4069.1147460938 -135.9589080811 
4071.4587402344 -135.9491882324 
4073.8017578125 -135.9432067871 
4076.1484375000 -135.9375762939 
4078.4965820312 -135.9283599854 
4080.8437500000 -135.9221801758 
4083.1943359375 -135.9220581055 
4085.5441894531 -135.9243011475 
4087.8977050781 -135.9273071289 
4090.2502441406 -135.9297332764 
4092.6064453125 -135.9310607910 
4094.9641113281 -135.9314575195 
4097.3208007812 -135.9312896729 
4099.6806640625 -135.9296417236 
4102.0400390625 -135.9257049561 
4104.4033203125 -135.9221191406 
4106.7675781250 -135.9196319580 
4109.1308593750 -135.9196166992 
4111.4980468750 -135.9219360352 
4113.8642578125 -135.9245605469 
4116.2338867188 -135.9253234863 
4118.6025390625 -135.9244537354 
4120.9750976562 -135.9317169189 
4123.3491210938 -135.9646453857 
4125.7221679688 -136.0104827881 
4128.0986328125 -136.0707550049 
4130.4746093750 -136.1350860596 
4132.8540039062 -136.1892700195 
4135.2324218750 -136.2198944092 
4137.6142578125 -136.2193603516 
4139.9975585938 -136.1647338867 
4142.3803710938 -136.0873413086 
4144.7666015625 -136.0443267822 
4147.1518554688 -136.0191955566 
4149.5405273438 -136.0126800537 
4151.9287109375 -136.0197296143 
4154.3203125000 -136.0326690674 
4156.7133789062 -136.0443267822 
4159.1054687500 -136.0496063232 
4161.5014648438 -136.0417480469 
4163.8964843750 -136.0300140381 
4166.2949218750 -136.0146179199 
4168.6928710938 -135.9958496094 
4171.0942382812 -135.9751281738 
4173.4970703125 -135.9563140869 
4175.8984375000 -135.9455718994 
4178.3041992188 -135.9613342285 
4180.7089843750 -135.9891204834 
4183.1171875000 -136.0264892578 
4185.5268554688 -136.0711822510 
4187.9355468750 -136.1221771240 
4190.3476562500 -136.1779479980 
4192.7592773438 -136.2344055176 
4195.1748046875 -136.3028717041 
4197.5888671875 -136.3392028809 
4200.0068359375 -136.3380279541 
4202.4262695312 -136.3200836182 
4204.8447265625 -136.2884826660 
4207.2670898438 -136.2458953857 
4209.6884765625 -136.1954803467 
4212.1132812500 -136.1176300049 
4214.5371093750 -136.0531616211 
4216.9648437500 -136.0238494873 
4219.3940429688 -136.0017395020 
4221.8222656250 -135.9815368652 
4224.2543945312 -135.9601135254 
4226.6855468750 -135.9390869141 
4229.1201171875 -135.9230804443 
4231.5541992188 -135.9382629395 
4233.9916992188 -135.9751892090 
4236.4306640625 -136.0315093994 
4238.8686523438 -136.1014556885 
4241.3105468750 -136.1747741699 
4243.7514648438 -136.2598724365 
4246.1958007812 -136.2982788086 
4248.6396484375 -136.2924652100 
4251.0869140625 -136.2732086182 
4253.5356445312 -136.2518310547 
4255.9833984375 -136.2378387451 
4258.4350585938 -136.2367858887 
4260.8857421875 -136.2587432861 
4263.3403320312 -136.2853240967 
4265.7963867188 -136.2873077393 
4268.2514648438 -136.2668762207 
4270.7099609375 -136.2247467041 
4273.1679687500 -136.1707916260 
4275.6293945312 -136.1052246094 
4278.0898437500 -136.0900421143 
4280.5541992188 -136.1236877441 
4283.0200195312 -136.1844940186 
4285.4848632812 -136.2585906982 
4287.9536132812 -136.3292999268 
4290.4213867188 -136.3990325928 
4292.8925781250 -136.4273681641 
4295.3632812500 -136.4296569824 
4297.8374023438 -136.4316101074 
4300.3134765625 -136.4400177002 
4302.7880859375 -136.4561462402 
4305.2666015625 -136.4830780029 
4307.7446289062 -136.4926757812 
4310.2260742188 -136.4777832031 
4312.7065429688 -136.4469757080 
4315.1904296875 -136.4055633545 
4317.6762695312 -136.3596496582 
4320.1611328125 -136.2915191650 
4322.6499023438 -136.2313842773 
4325.1376953125 -136.2046661377 
4327.6289062500 -136.1974487305 
4330.1196289062 -136.2158050537 
4332.6137695312 -136.2593994141 
4335.1098632812 -136.3506164551 
4337.6044921875 -136.4315643311 
4340.1030273438 -136.4604187012 
4342.6005859375 -136.4690856934 
4345.1025390625 -136.4649047852 
4347.6054687500 -136.4541625977 
4350.1074218750 -136.4503021240 
4352.6132812500 -136.4520874023 
4355.1181640625 -136.4537200928 
4357.6269531250 -136.4519958496 
4360.1347656250 -136.4438018799 
4362.6464843750 -136.4114227295 
4365.1591796875 -136.3547210693 
4367.6713867188 -136.3024749756 
4370.1875000000 -136.2457427979 
4372.7026367188 -136.1930084229 
4375.2211914062 -136.1437377930 
4377.7392578125 -136.1364593506 
4380.2612304688 -136.1563873291 
4382.7841796875 -136.1847076416 
4385.3066406250 -136.2114715576 
4387.8325195312 -136.2356719971 
4390.3579101562 -136.2477111816 
4392.8867187500 -136.2557678223 
4395.4150390625 -136.2675781250 
4397.9467773438 -136.2814941406 
4400.4804687500 -136.2974243164 
4403.0126953125 -136.3051147461 
4405.5493164062 -136.3094024658 
4408.0844726562 -136.3188781738 
4410.6240234375 -136.3361663818 
4413.1645507812 -136.3602294922 
4415.7041015625 -136.3983154297 
4418.2480468750 -136.4243927002 
4420.7905273438 -136.4275054932 
4423.3374023438 -136.4199829102 
4425.8828125000 -136.4056243896 
4428.4321289062 -136.3826293945 
4430.9833984375 -136.3652954102 
4433.5332031250 -136.3558654785 
4436.0874023438 -136.3430938721 
4438.6401367188 -136.3089294434 
4441.1967773438 -136.2609558105 
4443.7529296875 -136.2268981934 
4446.3125000000 -136.1986236572 
4448.8740234375 -136.1804809570 
4451.4340820312 -136.1762542725 
4453.9985351562 -136.1910705566 
4456.5615234375 -136.2096710205 
4459.1289062500 -136.2324981689 
4461.6953125000 -136.2579803467 
4464.2651367188 -136.2940216064 
4466.8369140625 -136.3163909912 
4469.4077148438 -136.3152923584 
4471.9819335938 -136.3009338379 
4474.5556640625 -136.2757263184 
4477.1333007812 -136.2244110107 
4479.7099609375 -136.1677093506 
4482.2905273438 -136.1343231201 
4484.8725585938 -136.1141204834 
4487.4536132812 -136.1286315918 
4490.0385742188 -136.1888580322 
4492.6225585938 -136.2449340820 
4495.2104492188 -136.2966461182 
4497.7998046875 -136.3355712891 
4500.3881835938 -136.3727569580 
4502.9804687500 -136.4093933105 
4505.5722656250 -136.4451141357 
4508.1674804688 -136.4896240234 
4510.7617187500 -136.5564727783 
4513.3603515625 -136.6035308838 
4515.9604492188 -136.6142883301 
4518.5590820312 -136.6105346680 
4521.1621093750 -136.5964813232 
4523.7641601562 -136.5660705566 
4526.3696289062 -136.5342864990 
4528.9746093750 -136.5141601562 
4531.5834960938 -136.4936676025 
4534.1938476562 -136.4569244385 
4536.8032226562 -136.4142761230 
4539.4169921875 -136.3889923096 
4542.0292968750 -136.3746337891 
4544.6455078125 -136.3823242188 
4547.2612304688 -136.4087982178 
4549.8803710938 -136.4250183105 
4552.5014648438 -136.4326019287 
4555.1215820312 -136.4320983887 
4557.7451171875 -136.4277343750 
4560.3681640625 -136.4316558838 
4562.9951171875 -136.4427947998 
4565.6210937500 -136.4589843750 
4568.2514648438 -136.4854278564 
4570.8828125000 -136.5038604736 
4573.5131835938 -136.5053863525 
4576.1479492188 -136.4985046387 
4578.7812500000 -136.4807434082 
4581.4189453125 -136.4675903320 
4584.0581054688 -136.4674530029 
4586.6962890625 -136.4745483398 
4589.3383789062 -136.4935455322 
4591.9794921875 -136.5110931396 
4594.6245117188 -136.5161132812 
4597.2690429688 -136.5149383545 
4599.9169921875 -136.5045928955 
4602.5668945312 -136.4876708984 
4605.2158203125 -136.4698181152 
4607.8686523438 -136.4453582764 
4610.5200195312 -136.4043426514 
4613.1762695312 -136.3806457520 
4615.8310546875 -136.3923034668 
4618.4897460938 -136.4301605225 
4621.1503906250 -136.5236511230 
4623.8095703125 -136.6199188232 
4626.4731445312 -136.6602783203 
4629.1357421875 -136.6702270508 
4631.8022460938 -136.6248931885 
4634.4677734375 -136.5390777588 
4637.1376953125 -136.4745635986 
4639.8090820312 -136.4196166992 
4642.4790039062 -136.3746643066 
4645.1533203125 -136.3704223633 
4647.8266601562 -136.3886718750 
4650.5039062500 -136.4312896729 
4653.1801757812 -136.4780731201 
4655.8608398438 -136.5061340332 
4658.5429687500 -136.5281829834 
4661.2236328125 -136.5473022461 
4663.9086914062 -136.5579681396 
4666.5927734375 -136.5656585693 
4669.2812500000 -136.5759124756 
4671.9707031250 -136.5869445801 
4674.6591796875 -136.5773010254 
4677.3520507812 -136.5506744385 
4680.0439453125 -136.5132751465 
4682.7397460938 -136.4627075195 
4685.4350585938 -136.4422760010 
4688.1337890625 -136.4527893066 
4690.8344726562 -136.4829406738 
4693.5341796875 -136.5025634766 
4696.2377929688 -136.5011138916 
4698.9404296875 -136.4930419922 
4701.6469726562 -136.4889831543 
4704.3530273438 -136.5113983154 
4707.0629882812 -136.5492095947 
4709.7744140625 -136.6007385254 
4712.4848632812 -136.6741790771 
4715.1992187500 -136.6642608643 
4717.9130859375 -136.4750976562 
4720.6308593750 -135.5157623291 
4723.3471679688 -133.8679504395 
4726.0683593750 -132.5290374756 
4728.7905273438 -131.3096923828 
4731.5122070312 -130.0780944824 
4734.2377929688 -129.6451416016 
4736.9624023438 -129.9073791504 
4739.6909179688 -131.0553436279 
4742.4213867188 -132.8675079346 
4745.1503906250 -134.2011413574 
4747.8837890625 -135.3474731445 
4750.6162109375 -136.2952423096 
4753.3525390625 -136.6107025146 
4756.0883789062 -136.6261901855 
4758.8281250000 -136.6087646484 
4761.5693359375 -136.6007537842 
4764.3095703125 -136.5982818604 
4767.0541992188 -136.5747375488 
4769.7973632812 -136.5251312256 
4772.5449218750 -136.4852752686 
4775.2915039062 -136.4548797607 
4778.0424804688 -136.4490661621 
4780.7949218750 -136.4846343994 
4783.5458984375 -136.5256347656 
4786.3017578125 -136.5850372314 
4789.0561523438 -136.6228179932 
4791.8149414062 -136.6271667480 
4794.5727539062 -136.6101379395 
4797.3344726562 -136.5901489258 
4800.0981445312 -136.5901641846 
4802.8603515625 -136.6066741943 
4805.6269531250 -136.6555786133 
4808.3925781250 -136.7053985596 
4811.1625976562 -136.7227020264 
4813.9311523438 -136.7118835449 
4816.7041015625 -136.6698913574 
4819.4790039062 -136.6296997070 
4822.2524414062 -136.5705718994 
4825.0302734375 -136.5315856934 
4827.8071289062 -136.5306549072 
4830.5883789062 -136.5723571777 
4833.3706054688 -136.6403198242 
4836.1523437500 -136.6823272705 
4838.9384765625 -136.7068481445 
4841.7231445312 -136.7011566162 
4844.5122070312 -136.6687622070 
4847.3002929688 -136.6470031738 
4850.0922851562 -136.6348724365 
4852.8862304688 -136.6419067383 
4855.6791992188 -136.6507873535 
4858.4760742188 -136.6524658203 
4861.2719726562 -136.6343841553 
4864.0722656250 -136.6106567383 
4866.8715820312 -136.5749511719 
4869.6752929688 -136.5584259033 
4872.4804687500 -136.5693511963 
4875.2846679688 -136.6208496094 
4878.0927734375 -136.6990814209 
4880.9003906250 -136.7586059570 
4883.7119140625 -136.8335876465 
4886.5224609375 -136.8755950928 
4889.3374023438 -136.8772735596 
4892.1538085938 -136.8544158936 
4894.9692382812 -136.8265991211 
4897.7890625000 -136.8156890869 
4900.6074218750 -136.8162231445 
4903.4306640625 -136.8261260986 
4906.2524414062 -136.8308105469 
4909.0786132812 -136.8278656006 
4911.9062500000 -136.8219909668 
4914.7333984375 -136.8238220215 
4917.5644531250 -136.8369598389 
4920.3945312500 -136.8479766846 
4923.2285156250 -136.8457794189 
4926.0649414062 -136.8327636719 
4928.8999023438 -136.8270111084 
4931.7387695312 -136.8361206055 
4934.5771484375 -136.8613128662 
4937.4194335938 -136.8789825439 
4940.2612304688 -136.8766937256 
4943.1069335938 -136.8586273193 
4945.9545898438 -136.8448486328 
4948.8007812500 -136.8484802246 
4951.6513671875 -136.8688964844 
4954.5009765625 -136.8839569092 
4957.3549804688 -136.8766021729 
4960.2080078125 -136.8339843750 
4963.0654296875 -136.7725677490 
4965.9243164062 -136.7252044678 
4968.7822265625 -136.6033782959 
4971.6445312500 -136.3332214355 
4974.5058593750 -135.9875335693 
4977.3710937500 -135.2722167969 
4980.2358398438 -134.6053161621 
4983.1044921875 -134.3205108643 
4985.9750976562 -134.4839782715 
4988.8442382812 -134.8652648926 
4991.7182617188 -135.6169433594 
4994.5908203125 -136.3125610352 
4997.4677734375 -136.5997924805 
5000.3437500000 -136.7797851562 
5003.2246093750 -136.8240356445 
5006.1064453125 -136.8257293701 
5008.9873046875 -136.8317260742 
5011.8730468750 -136.8428497314 
5014.7573242188 -136.8458709717 
5017.6459960938 -136.8250122070 
5020.5361328125 -136.7735443115 
5023.4257812500 -136.7093353271 
5026.3193359375 -136.6730499268 
5029.2119140625 -136.6837921143 
5032.1088867188 -136.7513122559 
5035.0048828125 -136.8465881348 
5037.9052734375 -136.9085693359 
5040.8076171875 -136.9774780273 
5043.7084960938 -137.0226287842 
5046.6137695312 -137.0427551270 
5049.5180664062 -137.0629730225 
5052.4267578125 -137.0649871826 
5055.3344726562 -137.0250549316 
5058.2465820312 -136.9486694336 
5061.1601562500 -136.8842468262 
5064.0732421875 -136.8003082275 
5066.9902343750 -136.7511291504 
5069.9062500000 -136.7452392578 
5072.8266601562 -136.7613830566 
5075.7460937500 -136.7825012207 
5078.6699218750 -136.7919464111 
5081.5957031250 -136.7935943604 
5084.5200195312 -136.7958374023 
5087.4487304688 -136.8097839355 
5090.3764648438 -136.8344726562 
5093.3090820312 -136.8665771484 
5096.2426757812 -136.9029846191 
5099.1757812500 -136.9318237305 
5102.1132812500 -136.9790649414 
5105.0493164062 -137.0164642334 
5107.9902343750 -137.0225677490 
5110.9296875000 -136.9932556152 
5113.8740234375 -136.9330444336 
5116.8198242188 -136.8574523926 
5119.7641601562 -136.7906188965 
5122.7133789062 -136.7638549805 
5125.6616210938 -136.7679901123 
5128.6142578125 -136.8166046143 
5131.5659179688 -136.8901519775 
5134.5219726562 -136.9486694336 
5137.4794921875 -136.9656677246 
5140.4360351562 -136.9611663818 
5143.3974609375 -136.9378509521 
5146.3574218750 -136.9053955078 
5149.3217773438 -136.8793945312 
5152.2851562500 -136.8762512207 
5155.2529296875 -136.9014282227 
5158.2226562500 -136.9472961426 
5161.1914062500 -136.9909210205 
5164.1645507812 -137.0146942139 
5167.1362304688 -137.0130462646 
5170.1127929688 -136.9825592041 
5173.0883789062 -136.9268798828 
5176.0683593750 -136.8572387695 
5179.0498046875 -136.8001556396 
5182.0302734375 -136.7819061279 
5185.0156250000 -136.7894134521 
5187.9995117188 -136.8226165771 
5190.9877929688 -136.8652954102 
5193.9780273438 -136.8992614746 
5196.9672851562 -136.9116821289 
5199.9609375000 -136.9205169678 
5202.9536132812 -136.9336242676 
5205.9506835938 -136.9725952148 
5208.9467773438 -137.0357818604 
5211.9472656250 -137.1075592041 
5214.9497070312 -137.1615295410 
5217.9506835938 -137.1774291992 
5220.9565429688 -137.1779479980 
5223.9609375000 -137.1700134277 
5226.9702148438 -137.1620483398 
5229.9785156250 -137.1475830078 
5232.9912109375 -137.1276702881 
5236.0053710938 -137.0826416016 
5239.0190429688 -137.0326385498 
5242.0366210938 -136.9934234619 
5245.0537109375 -136.9699707031 
5248.0747070312 -136.9618988037 
5251.0952148438 -136.9570312500 
5254.1201171875 -136.9511260986 
5257.1464843750 -136.9358215332 
5260.1723632812 -136.9188690186 
5263.2021484375 -136.9171447754 
5266.2309570312 -136.9438018799 
5269.2646484375 -137.0100097656 
5272.2973632812 -137.0903930664 
5275.3344726562 -137.1356658936 
5278.3730468750 -137.1674804688 
5281.4106445312 -137.1620788574 
5284.4531250000 -137.1300811768 
5287.4941406250 -137.0949554443 
5290.5400390625 -137.0647125244 
5293.5878906250 -137.0362396240 
5296.6342773438 -137.0160217285 
5299.6850585938 -136.9849700928 
5302.7353515625 -136.9595031738 
5305.7900390625 -136.9522552490 
5308.8432617188 -136.9660339355 
5311.9013671875 -137.0089874268 
5314.9614257812 -137.0710296631 
5318.0200195312 -137.1318817139 
5321.0834960938 -137.1606292725 
5324.1455078125 -137.1449737549 
5327.2128906250 -137.0765228271 
5330.2783203125 -136.9953155518 
5333.3491210938 -136.9514617920 
5336.4213867188 -136.9612731934 
5339.4921875000 -137.0270538330 
5342.5678710938 -137.1069946289 
5345.6425781250 -137.1571197510 
5348.7221679688 -137.1576995850 
5351.8002929688 -137.0973968506 
5354.8828125000 -137.0135498047 
5357.9677734375 -136.9637603760 
5361.0512695312 -136.9310455322 
5364.1391601562 -136.9459533691 
5367.2265625000 -136.9939117432 
5370.3183593750 -137.0391693115 
5373.4086914062 -137.0640258789 
5376.5039062500 -137.0722503662 
5379.6010742188 -137.0601043701 
5382.6972656250 -137.0347900391 
5385.7978515625 -137.0153350830 
5388.8974609375 -137.0242767334 
5392.0014648438 -137.0542449951 
5395.1074218750 -137.1178894043 
5398.2124023438 -137.1743011475 
5401.3222656250 -137.1966400146 
5404.4306640625 -137.1949615479 
5407.5439453125 -137.1877441406 
5410.6557617188 -137.1929626465 
5413.7724609375 -137.2182769775 
5416.8911132812 -137.2546234131 
5420.0083007812 -137.2962493896 
5423.1308593750 -137.3345794678 
5426.2514648438 -137.3489685059 
5429.3774414062 -137.3261413574 
5432.5019531250 -137.2626800537 
5435.6313476562 -137.1997985840 
5438.7626953125 -137.1761627197 
5441.8925781250 -137.1819305420 
5445.0273437500 -137.1884918213 
5448.1606445312 -137.1812744141 
5451.2993164062 -137.1780242920 
5454.4365234375 -137.2093048096 
5457.5786132812 -137.2899322510 
5460.7221679688 -137.4053802490 
5463.8647460938 -137.5013275146 
5467.0122070312 -137.5228271484 
5470.1586914062 -137.4816589355 
5473.3095703125 -137.3996582031 
5476.4624023438 -137.3156585693 
5479.6142578125 -137.2477722168 
5482.7705078125 -137.2017211914 
5485.9257812500 -137.1904907227 
5489.0859375000 -137.2051849365 
5492.2451171875 -137.2378997803 
5495.4086914062 -137.2742767334 
5498.5742187500 -137.3081207275 
5501.7387695312 -137.3347930908 
5504.9082031250 -137.3456726074 
5508.0761718750 -137.3422241211 
5511.2490234375 -137.3254241943 
5514.4208984375 -137.3052368164 
5517.5971679688 -137.2944641113 
5520.7758789062 -137.3009490967 
5523.9531250000 -137.3272247314 
5527.1347656250 -137.3547210693 
5530.3159179688 -137.3576812744 
5533.5014648438 -137.3278045654 
5536.6860351562 -137.2637786865 
5539.8754882812 -137.1920166016 
5543.0664062500 -137.1344299316 
5546.2568359375 -137.0962524414 
5549.4516601562 -137.0777130127 
5552.6450195312 -137.0670013428 
5555.8437500000 -137.0567474365 
5559.0410156250 -137.0461730957 
5562.2431640625 -137.0487060547 
5565.4472656250 -137.0755310059 
5568.6503906250 -137.1371612549 
5571.8579101562 -137.2167510986 
5575.0649414062 -137.2895965576 
5578.2763671875 -137.3295440674 
5581.4897460938 -137.3094024658 
5584.7016601562 -137.2522430420 
5587.9189453125 -137.1876983643 
5591.1347656250 -137.1410522461 
5594.3554687500 -137.1189575195 
5597.5747070312 -137.1158599854 
5600.7993164062 -137.1396026611 
5604.0253906250 -137.1904754639 
5607.2504882812 -137.2459106445 
5610.4804687500 -137.2820281982 
5613.7094726562 -137.3007354736 
5616.9433593750 -137.3100280762 
5620.1757812500 -137.3084869385 
5623.4130859375 -137.2701110840 
5626.6528320312 -137.1977081299 
5629.8906250000 -137.1191558838 
5633.1337890625 -137.0773315430 
5636.3754882812 -137.1104736328 
5639.6225585938 -137.1998901367 
5642.8681640625 -137.3241424561 
5646.1186523438 -137.4402618408 
5649.3710937500 -137.5048065186 
5652.6220703125 -137.4903869629 
5655.8784179688 -137.4143524170 
5659.1333007812 -137.3208465576 
5662.3930664062 -137.2545166016 
5665.6518554688 -137.2486724854 
5668.9155273438 -137.2860565186 
5672.1811523438 -137.3466796875 
5675.4453125000 -137.4021453857 
5678.7148437500 -137.4368743896 
5681.9829101562 -137.4552459717 
5685.2558593750 -137.4659423828 
5688.5307617188 -137.4841918945 
5691.8046875000 -137.5179290771 
5695.0834960938 -137.5609588623 
5698.3608398438 -137.5706176758 
5701.6430664062 -137.5557098389 
5704.9243164062 -137.5397796631 
5708.2109375000 -137.5491943359 
5711.4990234375 -137.5837554932 
5714.7861328125 -137.6244964600 
5718.0781250000 -137.6427001953 
5721.3686523438 -137.6194152832 
5724.6645507812 -137.5562133789 
5727.9589843750 -137.5088348389 
5731.2583007812 -137.4805450439 
5734.5600585938 -137.4709472656 
5737.8603515625 -137.4738464355 
5741.1655273438 -137.4703674316 
5744.4692382812 -137.4442291260 
5747.7783203125 -137.4029693604 
5751.0864257812 -137.3641815186 
5754.3994140625 -137.3505249023 
5757.7138671875 -137.3784637451 
5761.0273437500 -137.4333953857 
5764.3461914062 -137.4930572510 
5767.6635742188 -137.5431976318 
5770.9858398438 -137.5795440674 
5774.3071289062 -137.5858001709 
5777.6333007812 -137.5319976807 
5780.9614257812 -137.4540710449 
5784.2885742188 -137.3829498291 
5787.6206054688 -137.3483734131 
5790.9511718750 -137.3665924072 
5794.2871093750 -137.4096221924 
5797.6250000000 -137.4474029541 
5800.9614257812 -137.4588317871 
5804.3032226562 -137.4496154785 
5807.6435546875 -137.4523620605 
5810.9887695312 -137.4716339111 
5814.3330078125 -137.4998168945 
5817.6821289062 -137.5267791748 
5821.0336914062 -137.5509490967 
5824.3837890625 -137.5747985840 
5827.7387695312 -137.5800170898 
5831.0922851562 -137.5726470947 
5834.4516601562 -137.5602722168 
5837.8090820312 -137.5422515869 
5841.1718750000 -137.5002593994 
5844.5366210938 -137.4530639648 
5847.9003906250 -137.4003601074 
5851.2690429688 -137.3518524170 
5854.6362304688 -137.3134460449 
5858.0087890625 -137.2886199951 
5861.3798828125 -137.2908020020 
5864.7563476562 -137.3222961426 
5868.1347656250 -137.3413848877 
5871.5122070312 -137.3330841064 
5874.8940429688 -137.3125305176 
5878.2753906250 -137.3063049316 
5881.6611328125 -137.3356018066 
5885.0493164062 -137.3695983887 
5888.4365234375 -137.3871002197 
5891.8281250000 -137.3854522705 
5895.2192382812 -137.3518981934 
5898.6147460938 -136.8181152344 
5902.0097656250 -135.0830688477 
5905.4091796875 -131.4705963135 
5908.8110351562 -128.0949249268 
5912.2114257812 -125.3906326294 
5915.6171875000 -123.5524978638 
5919.0219726562 -123.3994750977 
5922.4311523438 -124.4713668823 
5925.8398437500 -126.6124496460 
5929.2534179688 -129.6880645752 
5932.6689453125 -134.4962005615 
5936.0830078125 -136.9636077881 
5939.5024414062 -137.5074462891 
5942.9204101562 -137.5328216553 
5946.3442382812 -137.4971160889 
5949.7661132812 -137.4794921875 
5953.1933593750 -137.4723052979 
5956.6225585938 -137.4777679443 
5960.0507812500 -137.4984893799 
5963.4838867188 -137.5115356445 
5966.9160156250 -137.5023345947 
5970.3530273438 -137.4703674316 
5973.7890625000 -137.4278717041 
5977.2304687500 -137.4055328369 
5980.6733398438 -137.4275665283 
5984.1152343750 -137.4609527588 
5987.5625000000 -137.4738464355 
5991.0083007812 -137.4640808105 
5994.4594726562 -137.4654541016 
5997.9125976562 -137.4830932617 
6001.3642578125 -137.5017852783 
6004.8212890625 -137.4948730469 
6008.2768554688 -137.4613952637 
6011.7377929688 -137.4116210938 
6015.1977539062 -137.3453216553 
6018.6625976562 -137.3082733154 
6022.1298828125 -137.2972717285 
6025.5957031250 -137.3262939453 
6029.0664062500 -137.3741455078 
6032.5361328125 -137.4230041504 
6036.0112304688 -137.4531402588 
6039.4848632812 -137.4551849365 
6042.9638671875 -137.4532012939 
6046.4448242188 -137.4779663086 
6049.9248046875 -137.5485229492 
6053.4096679688 -137.6860656738 
6056.8935546875 -137.7824401855 
6060.3823242188 -137.8182830811 
6063.8701171875 -137.7761688232 
6067.3632812500 -137.7166748047 
6070.8583984375 -137.6803588867 
6074.3520507812 -137.6825561523 
6077.8510742188 -137.7116241455 
6081.3491210938 -137.7502899170 
6084.8520507812 -137.7892913818 
6088.3540039062 -137.7874145508 
6091.8608398438 -137.7355194092 
6095.3701171875 -137.6512451172 
6098.8779296875 -137.5614776611 
6102.3911132812 -137.4871978760 
6105.9033203125 -137.4780578613 
6109.4204101562 -137.5079650879 
6112.9399414062 -137.5758056641 
6116.4575195312 -137.6267089844 
6119.9809570312 -137.6497039795 
6123.5029296875 -137.6334991455 
6127.0302734375 -137.6080474854 
6130.5566406250 -137.6004333496 
6134.0878906250 -137.6125488281 
6137.6215820312 -137.6195068359 
6141.1538085938 -137.6210327148 
6144.6914062500 -137.6495361328 
6148.2275390625 -137.7025909424 
6151.7690429688 -137.7606048584 
6155.3095703125 -137.7886810303 
6158.8554687500 -137.7676849365 
6162.4028320312 -137.7406311035 
6165.9497070312 -137.7401275635 
6169.5014648438 -137.7616424561 
6173.0517578125 -137.7724609375 
6176.6079101562 -137.7406463623 
6180.1625976562 -137.6591644287 
6183.7226562500 -137.5901184082 
6187.2846679688 -137.5515136719 
6190.8452148438 -137.5775604248 
6194.4116210938 -137.6370544434 
6197.9765625000 -137.6683654785 
6201.5468750000 -137.6187438965 
6205.1157226562 -137.5454406738 
6208.6899414062 -137.5053100586 
6212.2666015625 -137.5283050537 
6215.8417968750 -137.5746917725 
6219.4223632812 -137.5997924805 
6223.0014648438 -137.5810852051 
6226.5864257812 -137.5461120605 
6230.1728515625 -137.5209808350 
6233.7583007812 -137.5211029053 
6237.3496093750 -137.5487976074 
6240.9389648438 -137.6030120850 
6244.5341796875 -137.6995086670 
6248.1279296875 -137.7880859375 
6251.7270507812 -137.8228149414 
6255.3281250000 -137.8212585449 
6258.9282226562 -137.8150939941 
6262.5336914062 -137.8473358154 
6266.1376953125 -137.9269104004 
6269.7470703125 -138.0167999268 
6273.3554687500 -138.0066528320 
6276.9692382812 -137.9141235352 
6280.5849609375 -137.7801513672 
6284.1992187500 -137.7212829590 
6287.8193359375 -137.7235717773 
6291.4379882812 -137.7419586182 
6295.0620117188 -137.7621612549 
6298.6850585938 -137.7695465088 
6302.3134765625 -137.7674865723 
6305.9438476562 -137.7503204346 
6309.5727539062 -137.7258148193 
6313.2075195312 -137.7135467529 
6316.8403320312 -137.7079162598 
6320.4794921875 -137.7023468018 
6324.1201171875 -137.7070312500 
6327.7597656250 -137.7373199463 
6331.4047851562 -137.8086853027 
6335.0483398438 -137.8800964355 
6338.6977539062 -137.9143371582 
6342.3457031250 -137.9284973145 
6345.9990234375 -137.9337005615 
6349.6547851562 -137.9278259277 
6353.3090820312 -137.9112701416 
6356.9687500000 -137.8857574463 
6360.6269531250 -137.8604888916 
6364.2910156250 -137.8465728760 
6367.9536132812 -137.8126068115 
6371.6220703125 -137.7392272949 
6375.2924804688 -137.7080688477 
6378.9614257812 -137.7532196045 
6382.6357421875 -137.8422546387 
6386.3090820312 -137.9202270508 
6389.9877929688 -137.8964385986 
6393.6650390625 -137.8501892090 
6397.3481445312 -137.8220062256 
6401.0332031250 -137.8124542236 
6404.7172851562 -137.8121795654 
6408.4067382812 -137.8074645996 
6412.0947265625 -137.7853851318 
6415.7880859375 -137.7467956543 
6419.4804687500 -137.7260742188 
6423.1782226562 -137.7335815430 
6426.8784179688 -137.7710876465 
6430.5771484375 -137.7991333008 
6434.2812500000 -137.7980041504 
6437.9843750000 -137.7804412842 
6441.6928710938 -137.7530517578 
6445.4038085938 -137.7420654297 
6449.1127929688 -137.7555847168 
6452.8276367188 -137.7900238037 
6456.5415039062 -137.8440093994 
6460.2607421875 -137.8902130127 
6463.9785156250 -137.9166259766 
6467.7021484375 -137.9248962402 
6471.4277343750 -137.8932342529 
6475.1518554688 -137.8249969482 
6478.8818359375 -137.7808074951 
6482.6108398438 -137.7619018555 
6486.3447265625 -137.7580566406 
6490.0776367188 -137.7700958252 
6493.8164062500 -137.8168182373 
6497.5571289062 -137.8732757568 
6501.2963867188 -137.9225463867 
6505.0415039062 -137.9361419678 
6508.7851562500 -137.8729400635 
6512.5341796875 -137.7955017090 
6516.2822265625 -137.7251434326 
6520.0361328125 -137.6787567139 
6523.7919921875 -137.6905670166 
6527.5463867188 -137.7199096680 
6531.3061523438 -137.7562255859 
6535.0649414062 -137.8213348389 
6538.8295898438 -137.9230804443 
6542.5927734375 -138.0319824219 
6546.3613281250 -138.0757904053 
6550.1323242188 -138.0576324463 
6553.9018554688 -137.9878540039 
6557.6772460938 -137.9405670166 
6561.4511718750 -137.9360809326 
6565.2309570312 -137.9298248291 
6569.0126953125 -137.8818054199 
6572.7934570312 -137.8165435791 
6576.5795898438 -137.7738800049 
6580.3642578125 -137.7448425293 
6584.1547851562 -137.7102355957 
6587.9438476562 -137.6937408447 
6591.7392578125 -137.7484588623 
6595.5361328125 -137.8383026123 
6599.3320312500 -137.8921661377 
6603.1333007812 -137.9246520996 
6606.9335937500 -137.9575195312 
6610.7392578125 -137.9821319580 
6614.5439453125 -137.9384155273 
6618.3540039062 -137.7853851318 
6622.1665039062 -137.4440612793 
6625.9775390625 -136.8580780029 
6629.7944335938 -136.4842834473 
6633.6098632812 -136.6179962158 
6637.4311523438 -136.9878387451 
6641.2509765625 -137.3834838867 
6645.0766601562 -137.7117004395 
6648.9042968750 -137.8599853516 
6652.7309570312 -137.9955291748 
6656.5629882812 -138.0737304688 
6660.3940429688 -138.0347290039 
6664.2304687500 -137.7938537598 
6668.0659179688 -137.4933319092 
6671.9067382812 -137.3716583252 
6675.7504882812 -137.4393463135 
6679.5922851562 -137.5973815918 
6683.4399414062 -137.7855834961 
6687.2861328125 -137.8617553711 
6691.1381835938 -137.8392028809 
6694.9926757812 -137.7702178955 
6698.8457031250 -137.7237396240 
6702.7045898438 -137.7194061279 
6706.5620117188 -137.7888641357 
6710.4252929688 -137.9036407471 
6714.2871093750 -137.9885101318 
6718.1547851562 -138.0257568359 
6722.0249023438 -138.0596771240 
6725.8930664062 -138.1015319824 
6729.7675781250 -138.0983276367 
6733.6406250000 -138.0365447998 
6737.5195312500 -137.9479370117 
6741.3969726562 -137.8795318604 
6745.2802734375 -137.8263397217 
6749.1660156250 -137.8080444336 
6753.0498046875 -137.8545379639 
6756.9399414062 -137.9154968262 
6760.8286132812 -137.9533996582 
6764.7231445312 -137.9680480957 
6768.6162109375 -137.9693298340 
6772.5151367188 -137.9593658447 
6776.4165039062 -137.9730072021 
6780.3164062500 -138.0305480957 
6784.2221679688 -138.0968475342 
6788.1264648438 -138.1422424316 
6792.0366210938 -138.1940612793 
6795.9492187500 -138.2667236328 
6799.8603515625 -138.3118438721 
6803.7773437500 -138.3069763184 
6807.6928710938 -138.2529602051 
6811.6142578125 -138.1700592041 
6815.5341796875 -138.1073608398 
6819.4604492188 -138.0573883057 
6823.3886718750 -138.0222778320 
6827.3154296875 -138.0363922119 
6831.2485351562 -138.0633697510 
6835.1796875000 -138.0303497314 
6839.1171875000 -137.9517974854 
6843.0527343750 -137.9206848145 
6846.9946289062 -137.9467010498 
6850.9389648438 -138.0113983154 
6854.8818359375 -138.0287017822 
6858.8305664062 -137.9697570801 
6862.7778320312 -137.8935089111 
6866.7309570312 -137.8917999268 
6870.6826171875 -137.9595642090 
6874.6406250000 -138.0575256348 
6878.6005859375 -138.1445159912 
6882.5590820312 -138.1540679932 
6886.5239257812 -138.1404571533 
6890.4873046875 -138.1276855469 
6894.4560546875 -138.0812988281 
6898.4238281250 -137.9998779297 
6902.3979492188 -137.9523315430 
6906.3740234375 -137.9549713135 
6910.3486328125 -138.0108337402 
6914.3291015625 -138.0519561768 
6918.3081054688 -138.0452880859 
6922.2934570312 -138.0438995361 
6926.2812500000 -138.0665588379 
6930.2670898438 -138.0695495605 
6934.2592773438 -138.0395202637 
6938.2500000000 -137.9795532227 
6942.2465820312 -137.8812408447 
6946.2421875000 -137.7920227051 
6950.2431640625 -137.7599182129 
6954.2470703125 -137.8367156982 
6958.2490234375 -138.0038604736 
6962.2573242188 -138.1429443359 
6966.2641601562 -138.1632843018 
6970.2768554688 -138.1274414062 
6974.2885742188 -138.1051788330 
6978.3056640625 -138.1386871338 
6982.3256835938 -138.2122955322 
6986.3437500000 -138.2501220703 
6990.3686523438 -138.2302856445 
6994.3911132812 -138.1733551025 
6998.4204101562 -138.0920867920 
7002.4477539062 -138.0132904053 
7006.4819335938 -137.9750976562 
7010.5175781250 -137.9813079834 
7014.5522460938 -138.0223236084 
7018.5927734375 -138.1111907959 
7022.6323242188 -138.1970520020 
7026.6777343750 -138.2324371338 
7030.7211914062 -138.2307281494 
7034.7714843750 -138.2334899902 
7038.8237304688 -138.2367858887 
7042.8745117188 -138.2065887451 
7046.9316406250 -138.1532592773 
7050.9868164062 -138.1357269287 
7055.0488281250 -138.1641693115 
7059.1127929688 -138.2129669189 
7063.1752929688 -138.2512969971 
7067.2436523438 -138.2308502197 
7071.3110351562 -138.1790313721 
7075.3842773438 -138.1387329102 
7079.4560546875 -138.0834350586 
7083.5341796875 -137.3380432129 
7087.6147460938 -134.1251831055 
7091.6938476562 -129.7409515381 
7095.7788085938 -126.5750427246 
7099.8623046875 -125.2650909424 
7103.9521484375 -125.8896026611 
7108.0405273438 -127.6309356689 
7112.1352539062 -130.3586273193 
7116.2319335938 -134.8605499268 
7120.3271484375 -137.8081817627 
7124.4291992188 -138.3716125488 
7128.5292968750 -138.3821411133 
7132.6352539062 -138.3031768799 
7136.7402343750 -138.1781768799 
7140.8510742188 -138.1120300293 
7144.9648437500 -138.1551818848 
7149.0766601562 -138.2687530518 
7153.1948242188 -138.3681945801 
7157.3115234375 -138.3820343018 
7161.4345703125 -138.3345794678 
7165.5556640625 -138.3221740723 
7169.6835937500 -138.3795776367 
7173.8134765625 -138.4273223877 
7177.9418945312 -138.3988647461 
7182.0766601562 -138.2958221436 
7186.2099609375 -138.1171569824 
7190.3496093750 -137.9709930420 
7194.4916992188 -137.9131774902 
7198.6318359375 -137.9541778564 
7202.7788085938 -138.0633544922 
7206.9238281250 -138.1871643066 
7211.0756835938 -138.2898254395 
7215.2255859375 -138.3497924805 
7219.3818359375 -138.3466033936 
7223.5405273438 -138.2964782715 
7227.6972656250 -138.2366333008 
7231.8608398438 -138.1909942627 
7236.0229492188 -138.1856079102 
7240.1909179688 -138.2237854004 
7244.3579101562 -138.2608184814 
7248.5307617188 -138.2700347900 
7252.7065429688 -138.2740478516 
7256.8803710938 -138.2770080566 
7261.0605468750 -138.2600402832 
7265.2392578125 -138.2428894043 
7269.4243164062 -138.2696075439 
7273.6079101562 -138.3391265869 
7277.7978515625 -138.3940277100 
7281.9902343750 -138.3919525146 
7286.1811523438 -138.3506774902 
7290.3779296875 -138.3094177246 
7294.5737304688 -138.2980194092 
7298.7758789062 -138.3163757324 
7302.9799804688 -138.3568725586 
7307.1831054688 -138.4212799072 
7311.3920898438 -138.4632263184 
7315.6000976562 -138.4366760254 
7319.8139648438 -138.3376617432 
7324.0263671875 -138.2291564941 
7328.2456054688 -138.1773376465 
7332.4667968750 -138.1890563965 
7336.6865234375 -138.2253875732 
7340.9130859375 -138.2597351074 
7345.1376953125 -138.2956085205 
7349.3686523438 -138.3257446289 
7353.5981445312 -138.3217010498 
7357.8344726562 -138.2802886963 
7362.0727539062 -138.2286071777 
7366.3095703125 -138.1848754883 
7370.5527343750 -138.1638031006 
7374.7944335938 -138.1822357178 
7379.0429687500 -138.2150115967 
7383.2895507812 -138.2051239014 
7387.5424804688 -138.1438140869 
7391.7978515625 -138.0845794678 
7396.0522460938 -138.0867309570 
7400.3125000000 -138.1659545898 
7404.5712890625 -138.2846374512 
7408.8369140625 -138.3872985840 
7413.1005859375 -138.4389648438 
7417.3706054688 -138.4311676025 
7421.6435546875 -138.3602294922 
7425.9145507812 -138.2497711182 
7430.1923828125 -138.1834564209 
7434.4682617188 -138.2421569824 
7438.7509765625 -138.3151397705 
7443.0361328125 -138.3575439453 
7447.3193359375 -138.3791656494 
7451.6093750000 -138.3817291260 
7455.8979492188 -138.3550262451 
7460.1928710938 -138.3347778320 
7464.4858398438 -138.3521118164 
7468.7856445312 -138.3629455566 
7473.0883789062 -138.3342285156 
7477.3891601562 -138.3135375977 
7481.6962890625 -138.3392486572 
7486.0019531250 -138.3760070801 
7490.3144531250 -138.3774871826 
7494.6250000000 -138.3604888916 
7498.9418945312 -138.3707885742 
7503.2617187500 -138.3960266113 
7507.5800781250 -138.3757781982 
7511.9047851562 -138.3009796143 
7516.2275390625 -138.2380065918 
7520.5571289062 -138.2416076660 
7524.8852539062 -138.2899932861 
7529.2202148438 -138.3229217529 
7533.5571289062 -138.3110809326 
7537.8925781250 -138.2655334473 
7542.2348632812 -138.2272796631 
7546.5756835938 -138.2399139404 
7550.9228515625 -138.2873229980 
7555.2680664062 -138.2986450195 
7559.6201171875 -138.2454986572 
7563.9750976562 -138.1981964111 
7568.3281250000 -138.1866455078 
7572.6879882812 -138.2256927490 
7577.0458984375 -138.2898559570 
7581.4106445312 -138.3445129395 
7585.7778320312 -138.3957061768 
7590.1435546875 -138.4542541504 
7594.5156250000 -138.4775085449 
7598.8862304688 -138.4245147705 
7603.2636718750 -138.3495483398 
7607.6391601562 -138.3436126709 
7612.0214843750 -138.4082489014 
7616.4062500000 -138.4618988037 
7620.7895507812 -138.4505462646 
7625.1796875000 -138.4041595459 
7629.5678710938 -138.4033203125 
7633.9628906250 -138.3990325928 
7638.3559570312 -138.3380584717 
7642.7558593750 -138.2453308105 
7647.1586914062 -138.1727905273 
7651.5595703125 -138.1462097168 
7655.9672851562 -138.1639404297 
7660.3730468750 -138.2083282471 
7664.7856445312 -138.2456817627 
7669.1967773438 -138.2354431152 
7673.6147460938 -138.1832885742 
7678.0351562500 -138.1571960449 
7682.4536132812 -138.2404632568 
7686.8793945312 -138.4046020508 
7691.3027343750 -138.5144653320 
7695.7333984375 -138.5337829590 
7700.1621093750 -138.4624176025 
7704.5981445312 -138.3687744141 
7709.0361328125 -138.3307189941 
7713.4726562500 -138.3774871826 
7717.9160156250 -138.4540252686 
7722.3574218750 -138.4742431641 
7726.8061523438 -138.4386444092 
7731.2568359375 -138.4599304199 
7735.7065429688 -138.5297546387 
7740.1625976562 -138.5858612061 
7744.6166992188 -138.6014556885 
7749.0781250000 -138.5851287842 
7753.5375976562 -138.5476074219 
7758.0039062500 -138.5076293945 
7762.4731445312 -138.4873504639 
7766.9404296875 -138.4831848145 
7771.4145507812 -138.4672851562 
7775.8867187500 -138.4338531494 
7780.3662109375 -138.4197692871 
7784.8437500000 -138.4519653320 
7789.3281250000 -138.5601654053 
7793.8149414062 -138.7297515869 
7798.3002929688 -138.8533477783 
7802.7924804688 -138.8171539307 
7807.2832031250 -138.6239624023 
7811.7802734375 -138.4848022461 
7816.2758789062 -138.4551391602 
7820.7783203125 -138.4623565674 
7825.2836914062 -138.4910736084 
7829.7871093750 -138.5124206543 
7834.2973632812 -138.4852142334 
7838.8061523438 -138.4344787598 
7843.3212890625 -138.4481964111 
7847.8398437500 -138.5539703369 
7852.3559570312 -138.6496276855 
7856.8793945312 -138.6877899170 
7861.4008789062 -138.6570739746 
7865.9291992188 -138.6075592041 
7870.4560546875 -138.5835723877 
7874.9897460938 -138.5847473145 
7879.5263671875 -138.5670623779 
7884.0610351562 -138.4976501465 
7888.6025390625 -138.4592590332 
7893.1425781250 -138.4920806885 
7897.6889648438 -138.5607910156 
7902.2343750000 -138.5921478271 
7906.7861328125 -138.5667114258 
7911.3408203125 -138.5346832275 
7915.8940429688 -138.5523071289 
7920.4536132812 -138.5361480713 
7925.0122070312 -138.4664916992 
7929.5771484375 -138.4366607666 
7934.1406250000 -138.5069274902 
7938.7109375000 -138.6368103027 
7943.2841796875 -138.6923980713 
7947.8554687500 -138.6904449463 
7952.4335937500 -138.6712646484 
7957.0102539062 -138.6373443604 
7961.5937500000 -138.6193542480 
7966.1757812500 -138.6185150146 
7970.7646484375 -138.5330810547 
7975.3559570312 -138.3774108887 
7979.9458007812 -138.3706665039 
7984.5429687500 -138.5305328369 
7989.1376953125 -138.7122955322 
7993.7397460938 -138.7245635986 
7998.3447265625 -138.5940704346 
8002.9477539062 -138.5285949707 
8007.5576171875 -138.5356597900 
8012.1660156250 -138.5893402100 
8016.7812500000 -138.6491394043 
8021.3950195312 -138.6937255859 
8026.0156250000 -138.7116088867 
8030.6391601562 -138.6960906982 
8035.2607421875 -138.6631622314 
8039.8891601562 -138.6715850830 
8044.5161132812 -138.7588958740 
8049.1503906250 -138.8686218262 
8053.7827148438 -138.8116760254 
8058.4218750000 -138.6560211182 
8063.0639648438 -138.5291442871 
8067.7041015625 -138.4848937988 
8072.3515625000 -138.5071868896 
8076.9970703125 -138.5354003906 
8081.6499023438 -138.5518798828 
8086.3007812500 -138.5758361816 
8090.9589843750 -138.5577850342 
8095.6196289062 -138.4221801758 
8100.2788085938 -138.3275604248 
8104.9448242188 -138.3870544434 
8109.6088867188 -138.5035247803 
8114.2807617188 -138.5934295654 
8118.9501953125 -138.6555480957 
8123.6269531250 -138.7131347656 
8128.3066406250 -138.7411499023 
8132.9843750000 -138.7149658203 
8137.6694335938 -138.6671447754 
8142.3525390625 -138.6721801758 
8147.0429687500 -138.6966247559 
8151.7363281250 -138.6414794922 
8156.4272460938 -138.5561981201 
8161.1259765625 -138.5503997803 
8165.8227539062 -138.6518402100 
8170.5263671875 -138.7447357178 
8175.2285156250 -138.8010101318 
8179.9379882812 -138.8128967285 
8184.6499023438 -138.7681274414 
8189.3603515625 -138.6895446777 
8194.0771484375 -138.6554260254 
8198.7929687500 -138.6734771729 
8203.5156250000 -138.7238311768 
8208.2373046875 -138.7592773438 
8212.9658203125 -138.7699279785 
8217.6962890625 -138.7619323730 
8222.4257812500 -138.7433624268 
8227.1621093750 -138.7087860107 
8231.8964843750 -138.6314392090 
8236.6386718750 -138.5368194580 
8241.3789062500 -138.4657745361 
8246.1259765625 -138.4847259521 
8250.8769531250 -138.6066284180 
8255.6250000000 -138.7257690430 
8260.3808593750 -138.8034667969 
8265.1347656250 -138.7989654541 
8269.8955078125 -138.5744476318 
8274.6542968750 -137.9249420166 
8279.4208984375 -136.9229583740 
8284.1904296875 -136.2088012695 
8288.9580078125 -136.6914978027 
8293.7333984375 -137.7217712402 
8298.5058593750 -138.5156555176 
8303.2861328125 -138.7724761963 
8308.0693359375 -138.7650146484 
8312.8505859375 -138.7822570801 
8317.6396484375 -138.8291320801 
8322.4257812500 -138.8488159180 
8327.2197265625 -138.7894897461 
8332.0126953125 -138.6944122314 
8336.8115234375 -138.5973358154 
8341.6142578125 -138.5464172363 
8346.4150390625 -138.6014251709 
8351.2226562500 -138.6920623779 
8356.0292968750 -138.7698822021 
8360.8427734375 -138.7953491211 
8365.6542968750 -138.7971343994 
8370.4726562500 -138.8100585938 
8375.2949218750 -138.8701629639 
8380.1142578125 -138.9258728027 
8384.9423828125 -138.9162750244 
8389.7675781250 -138.8646697998 
8394.6005859375 -138.7748413086 
8399.4316406250 -138.6873321533 
8404.2695312500 -138.6470794678 
8409.1113281250 -138.6990966797 
8413.9501953125 -138.8049926758 
8418.7968750000 -138.8012390137 
8423.6425781250 -138.7048797607 
8428.4951171875 -138.6132507324 
8433.3496093750 -138.6404266357 
8438.2031250000 -138.7085876465 
8443.0644531250 -138.7505340576 
8447.9228515625 -138.7553710938 
8452.7890625000 -138.7559051514 
8457.6542968750 -138.7697143555 
8462.5253906250 -138.8142089844 
8467.4003906250 -138.8293762207 
8472.2734375000 -138.8066711426 
8477.1542968750 -138.8068084717 
8482.0322265625 -138.8261260986 
8486.9189453125 -138.8323669434 
8491.8027343750 -138.8530120850 
8496.6943359375 -138.8807373047 
8501.5888671875 -138.8807983398 
8506.4814453125 -138.8368530273 
8511.3818359375 -138.7999420166 
8516.2802734375 -138.8283386230 
8521.1855468750 -138.8777770996 
8526.0898437500 -138.8700866699 
8531.0009765625 -138.7871856689 
8535.9150390625 -138.6975250244 
8540.8281250000 -138.3681640625 
8545.7470703125 -137.5228881836 
8550.6660156250 -136.7799835205 
8555.5908203125 -136.7472534180 
8560.5146484375 -137.6343688965 
8565.4462890625 -138.3771362305 
8570.3798828125 -138.7348632812 
8575.3125000000 -138.8118286133 
8580.2519531250 -138.8417816162 
8585.1904296875 -138.8706359863 
8590.1357421875 -138.8420715332 
8595.0839843750 -138.7560119629 
8600.0302734375 -138.6676788330 
8604.9843750000 -138.7173004150 
8609.9365234375 -138.8191528320 
8614.8964843750 -138.8380432129 
8619.8535156250 -138.7667694092 
8624.8193359375 -138.7331542969 
8629.7880859375 -138.7431488037 
8634.7539062500 -138.7517852783 
8639.7285156250 -138.7608947754 
8644.7001953125 -138.8126220703 
8649.6796875000 -138.8392944336 
8654.6582031250 -138.7841339111 
8659.6435546875 -138.6837310791 
8664.6318359375 -138.6579437256 
8669.6181640625 -138.7616271973 
8674.6123046875 -138.8399963379 
8679.6044921875 -138.7865295410 
8684.6044921875 -138.7346496582 
8689.6025390625 -138.8119659424 
8694.6074218750 -138.8977508545 
8699.6162109375 -138.9403533936 
8704.6230468750 -138.9276733398 
8709.6367187500 -138.8816986084 
8714.6494140625 -138.8345642090 
8719.6699218750 -138.8532104492 
8724.6875000000 -138.9141998291 
8729.7128906250 -138.9251708984 
8734.7421875000 -138.8656921387 
8739.7685546875 -138.7801208496 
8744.8037109375 -138.7476501465 
8749.8359375000 -138.7309722900 
8754.8759765625 -138.7001647949 
8759.9199218750 -138.7254791260 
8764.9609375000 -138.7921142578 
8770.0097656250 -138.8066406250 
8775.0566406250 -138.7743072510 
8780.1113281250 -138.7699737549 
8785.1650390625 -138.8494262695 
8790.2255859375 -138.9386901855 
8795.2890625000 -138.9873504639 
8800.3505859375 -138.9744415283 
8805.4199218750 -138.9820098877 
8810.4873046875 -139.0240478516 
8815.5625000000 -139.0612792969 
8820.6357421875 -139.1277770996 
8825.7167968750 -139.1852264404 
8830.8007812500 -139.1691741943 
8835.8828125000 -139.1280059814 
8840.9726562500 -139.1206512451 
8846.0605468750 -139.1124420166 
8851.1562500000 -139.0599212646 
8856.2500000000 -138.9833374023 
8861.3515625000 -138.9045562744 
8866.4570312500 -138.8437957764 
8871.5595703125 -138.7786560059 
8876.6699218750 -138.7137298584 
8881.7783203125 -138.7245330811 
8886.8945312500 -138.8558044434 
8892.0087890625 -138.9617614746 
8897.1308593750 -139.0067596436 
8902.2558593750 -139.0277099609 
8907.3789062500 -139.0412292480 
8912.5107421875 -138.9864349365 
8917.6396484375 -138.8626098633 
8922.7763671875 -138.7966308594 
8927.9160156250 -138.8233795166 
8933.0546875000 -138.9130401611 
8938.2001953125 -139.0246582031 
8943.3437500000 -139.0682373047 
8948.4960937500 -139.0844726562 
8953.6455078125 -139.1791534424 
8958.8037109375 -139.2586059570 
8963.9638671875 -139.2720794678 
8969.1230468750 -139.2466888428 
8974.2890625000 -139.1551208496 
8979.4541015625 -139.0309906006 
8984.6269531250 -138.9633636475 
8989.7968750000 -138.9991149902 
8994.9755859375 -139.1160888672 
9000.1572265625 -139.2550659180 
9005.3369140625 -139.3388977051 
9010.5244140625 -139.3501281738 
9015.7099609375 -139.2747039795 
9020.9033203125 -139.0870666504 
9026.0947265625 -138.9002380371 
9031.2939453125 -138.8593902588 
9036.4970703125 -138.9792327881 
9041.6972656250 -139.1374969482 
9046.9052734375 -139.1703796387 
9052.1123046875 -139.0535278320 
9057.3261718750 -138.9582519531 
9062.5439453125 -139.0188751221 
9067.7587890625 -139.1499786377 
9072.9824218750 -139.2732543945 
9078.2041015625 -139.3001251221 
9083.4335937500 -139.2388916016 
9088.6611328125 -139.1331481934 
9093.8964843750 -139.0357208252 
9099.1347656250 -139.0085449219 
9104.3710937500 -139.0366363525 
9109.6162109375 -139.0347290039 
9114.8583984375 -138.9889373779 
9120.1093750000 -138.9289550781 
9125.3574218750 -138.9205017090 
9130.6142578125 -139.0106201172 
9135.8740234375 -139.1342620850 
9141.1318359375 -139.2358093262 
9146.3974609375 -139.2492980957 
9151.6611328125 -139.1498870850 
9156.9326171875 -139.1006164551 
9162.2031250000 -139.1448516846 
9167.4804687500 -139.1336975098 
9172.7617187500 -139.0680694580 
9178.0400390625 -139.0661163330 
9183.3271484375 -139.1254730225 
9188.6123046875 -139.1239624023 
9193.9052734375 -139.0431365967 
9199.1962890625 -138.9882049561 
9204.4951171875 -138.9450073242 
9209.7978515625 -138.8876800537 
9215.0976562500 -138.8904724121 
9220.4062500000 -138.9544982910 
9225.7128906250 -138.9774780273 
9231.0273437500 -138.9423675537 
9236.3447265625 -138.9255218506 
9241.6601562500 -138.9944152832 
9246.9833984375 -139.0796203613 
9252.3046875000 -139.1081848145 
9257.6347656250 -139.0914611816 
9262.9628906250 -139.0256652832 
9268.2988281250 -138.9892120361 
9273.6376953125 -139.0668029785 
9278.9746093750 -139.1261901855 
9284.3193359375 -139.1163482666 
9289.6621093750 -139.1013946533 
9295.0136718750 -139.0778808594 
9300.3632812500 -139.0811004639 
9305.7207031250 -139.1207885742 
9311.0810546875 -139.1731109619 
9316.4394531250 -139.1944580078 
9321.8056640625 -139.1118774414 
9327.1708984375 -139.0249481201 
9332.5439453125 -139.0304718018 
9337.9140625000 -139.0162353516 
9343.2939453125 -138.9822387695 
9348.6757812500 -139.0383605957 
9354.0556640625 -139.1288604736 
9359.4443359375 -139.1236877441 
9364.8300781250 -139.0769195557 
9370.2246093750 -139.0086364746 
9375.6171875000 -138.9243011475 
9381.0185546875 -138.9443359375 
9386.4218750000 -139.0186462402 
9391.8242187500 -138.9922943115 
9397.2343750000 -138.9762268066 
9402.6425781250 -139.0922393799 
9408.0585937500 -139.1782379150 
9413.4785156250 -139.2063140869 
9418.8955078125 -139.2441253662 
9424.3212890625 -139.3311157227 
9429.7451171875 -139.4192504883 
9435.1767578125 -139.4050903320 
9440.6064453125 -139.2979125977 
9446.0449218750 -139.2216796875 
9451.4863281250 -139.0113983154 
9456.9257812500 -137.7427368164 
9462.3730468750 -135.3663787842 
9467.8183593750 -134.0651397705 
9473.2724609375 -134.8903961182 
9478.7246093750 -137.1564941406 
9484.1845703125 -138.8378295898 
9489.6474609375 -139.2737731934 
9495.1093750000 -139.2506103516 
9500.5791015625 -139.2093658447 
9506.0458984375 -139.1811981201 
9511.5224609375 -139.1280059814 
9516.9960937500 -139.0476837158 
9522.4785156250 -139.0372772217 
9527.9638671875 -139.1443939209 
9533.4472656250 -139.2256011963 
9538.9384765625 -139.1735992432 
9544.4287109375 -139.0494537354 
9549.9267578125 -138.9724426270 
9555.4218750000 -138.9272003174 
9560.9267578125 -138.9060363770 
9566.4345703125 -138.9764251709 
9571.9394531250 -139.1042175293 
9577.4531250000 -139.2056427002 
9582.9648437500 -139.2648773193 
9588.4853515625 -139.2837371826 
9594.0087890625 -139.3370666504 
9599.5302734375 -139.4040679932 
9605.0595703125 -139.4244079590 
9610.5878906250 -139.3843231201 
9616.1240234375 -139.3199005127 
9621.6572265625 -139.2710113525 
9627.2001953125 -139.2573242188 
9632.7460937500 -139.2398223877 
9638.2890625000 -139.2238616943 
9643.8417968750 -139.2523498535 
9649.3916015625 -139.2822723389 
9654.9501953125 -139.2423400879 
9660.5068359375 -139.1789245605 
9666.0712890625 -139.1527404785 
9671.6396484375 -139.1643829346 
9677.2050781250 -139.2160186768 
9682.7802734375 -139.3036956787 
9688.3525390625 -139.3904724121 
9693.9335937500 -139.4901123047 
9699.5117187500 -139.5552368164 
9705.0996093750 -139.5316619873 
9710.6904296875 -139.4618835449 
9716.2783203125 -139.3527679443 
9721.8750000000 -139.2517852783 
9727.4707031250 -139.2220764160 
9733.0742187500 -139.2675628662 
9738.6806640625 -139.2644500732 
9744.2851562500 -139.2036285400 
9749.8984375000 -139.1906890869 
9755.5087890625 -139.1724700928 
9761.1289062500 -139.1626586914 
9766.7460937500 -139.1933135986 
9772.3720703125 -139.1646423340 
9778.0019531250 -139.0285949707 
9783.6289062500 -138.9626464844 
9789.2646484375 -139.0444335938 
9794.8984375000 -139.1838836670 
9800.5410156250 -139.2167358398 
9806.1806640625 -139.2131958008 
9811.8300781250 -139.2630310059 
9817.4814453125 -139.3023071289 
9823.1318359375 -139.2515869141 
9828.7900390625 -139.1463623047 
9834.4462890625 -139.1132354736 
9840.1113281250 -139.1594238281 
9845.7744140625 -139.2574615479 
9851.4462890625 -139.2958679199 
9857.1210937500 -139.2654113770 
9862.7939453125 -139.2668457031 
9868.4755859375 -139.3027038574 
9874.1542968750 -139.2965850830 
9879.8427734375 -139.2369079590 
9885.5283203125 -139.2071228027 
9891.2226562500 -139.2384948730 
9896.9208984375 -139.3293457031 
9902.6162109375 -139.4088592529 
9908.3203125000 -139.4133148193 
9914.0224609375 -139.3204040527 
9919.7333984375 -139.2012176514 
9925.4482421875 -139.1176147461 
9931.1601562500 -139.1776275635 
9936.8808593750 -139.3892822266 
9942.5996093750 -139.4593658447 
9948.3271484375 -139.4579010010 
9954.0517578125 -139.3159179688 
9959.7861328125 -138.7819213867 
9965.5234375000 -138.2004547119 
9971.2587890625 -138.3589782715 
9977.0019531250 -139.1279602051 
9982.7441406250 -139.4259796143 
9988.4941406250 -139.3865203857 
9994.2431640625 -139.3339538574 
10000.0000000000 -139.3266296387 
10005.7548828125 -139.3387298584 
10011.5244140625 -139.3319854736 
10017.2861328125 -139.3126373291 
10023.0507812500 -139.2889556885 
10028.8193359375 -139.2691192627 
10034.6015625000 -139.2596435547 
10040.3759765625 -139.2644500732 
10046.1542968750 -139.2844696045 
10051.9472656250 -139.3181762695 
10057.7324218750 -139.3619079590 
10063.5205078125 -139.4093322754 
10069.3115234375 -139.4542236328 
10075.1171875000 -139.4913024902 
10080.9160156250 -139.5163269043 
10086.7167968750 -139.5271759033 
10092.5332031250 -139.5239105225 
10098.3417968750 -139.5088195801 
10104.1533203125 -139.4858551025 
10109.9677734375 -139.4597320557 
10115.7968750000 -139.4349517822 
10121.6191406250 -139.4150695801 
10127.4433593750 -139.4020690918 
10133.2832031250 -139.3943939209 
10139.1152343750 -139.3896026611 
10144.9501953125 -139.3848419189 
10150.7880859375 -139.3780670166 
10156.6406250000 -139.3688659668 
10162.4863281250 -139.3590393066 
10168.3349609375 -139.3521728516 
10174.1972656250 -139.3526916504 
10180.0527343750 -139.3643493652 
10185.9111328125 -139.3887634277 
10191.7841796875 -139.4243164062 
10197.6503906250 -139.4653625488 
10203.5185546875 -139.5027008057 
10209.3906250000 -139.5283355713 
10215.2773437500 -139.5373687744 
10221.1562500000 -139.5291748047 
10227.0380859375 -139.5073547363 
10232.9355468750 -139.4778900146 
10238.8242187500 -139.4471893311 
10244.7167968750 -139.4195404053 
10250.6123046875 -139.3962097168 
10256.5234375000 -139.3755950928 
10262.4257812500 -139.3545379639 
10268.3310546875 -139.3300628662 
10274.2519531250 -139.3010559082 
10280.1650390625 -139.2691802979 
10286.0810546875 -139.2384033203 
10292.0009765625 -139.2127532959 
10297.9355468750 -139.1957092285 
10303.8613281250 -139.1900787354 
10309.7910156250 -139.1977996826 
10315.7363281250 -139.2202911377 
10321.6728515625 -139.2580108643 
10327.6123046875 -139.3103332520 
10333.5556640625 -139.3749389648 
10339.5146484375 -139.4477233887 
10345.4648437500 -139.5223236084 
10351.4189453125 -139.5918426514 
10357.3867187500 -139.6494140625 
10363.3476562500 -139.6897583008 
10369.3115234375 -139.7099456787 
10375.2792968750 -139.7125854492 
10381.2617187500 -139.7019958496 
10387.2363281250 -139.6825561523 
10393.2138671875 -139.6575775146 
10399.2060546875 -139.6288146973 
10405.1914062500 -139.5969238281 
10411.1796875000 -139.5618133545 
10417.1708984375 -139.5233917236 
10423.1777343750 -139.4817352295 
10429.1757812500 -139.4377136230 
10435.1777343750 -139.3927917480 
10441.1943359375 -139.3498535156 
10447.2031250000 -139.3135375977 
10453.2158203125 -139.2893218994 
10459.2314453125 -139.2822875977 
10465.2626953125 -139.2950286865 
10471.2851562500 -139.3256072998 
10477.3115234375 -139.3664550781 
10483.3525390625 -139.4055633545 
10489.3857421875 -139.4317626953 
10495.4218750000 -139.4384155273 
10501.4619140625 -139.4253692627 
10507.5175781250 -139.3989410400 
10513.5644531250 -139.3697509766 
10519.6152343750 -139.3488464355 
10525.6806640625 -139.3447875977 
10531.7382812500 -139.3617248535 
10537.7988281250 -139.3987731934 
10543.8632812500 -139.4508819580 
10549.9423828125 -139.5106201172 
10556.0146484375 -139.5697784424 
10562.0888671875 -139.6219482422 
10568.1787109375 -139.6637268066 
10574.2607421875 -139.6946105957 
10580.3466796875 -139.7167053223 
10586.4472656250 -139.7326202393 
10592.5400390625 -139.7436370850 
10598.6357421875 -139.7487792969 
10604.7353515625 -139.7445678711 
10610.8496093750 -139.7270812988 
10616.9560546875 -139.6953125000 
10623.0664062500 -139.6522979736 
10629.1914062500 -139.6055755615 
10635.3085937500 -139.5654907227 
10641.4287109375 -139.5415802002 
10647.5527343750 -139.5394897461 
10653.6923828125 -139.5590972900 
10659.8232421875 -139.5943756104 
10665.9580078125 -139.6357116699 
10672.1083984375 -139.6734924316 
10678.2500000000 -139.7010803223 
10684.3955078125 -139.7169952393 
10690.5439453125 -139.7238616943 
10696.7080078125 -139.7260589600 
10702.8642578125 -139.7268218994 
10709.0234375000 -139.7267913818 
10715.1982421875 -139.7238616943 
10721.3652343750 -139.7146911621 
10727.5351562500 -139.6964111328 
10733.7089843750 -139.6679992676 
10739.8974609375 -139.6304168701 
10746.0781250000 -139.5865325928 
10752.2626953125 -139.5399017334 
10758.4619140625 -139.4945831299 
10764.6533203125 -139.4553070068 
10770.8486328125 -139.4266510010 
10777.0468750000 -139.4127197266 
10783.2617187500 -139.4157409668 
10789.4667968750 -139.4346313477 
10795.6767578125 -139.4647216797 
10801.9013671875 -139.4985351562 
10808.1171875000 -139.5276947021 
10814.3378906250 -139.5464324951 
10820.5615234375 -139.5526275635 
10826.7998046875 -139.5475158691 
10833.0312500000 -139.5341644287 
10839.2656250000 -139.5156860352 
10845.5156250000 -139.4942779541 
10851.7568359375 -139.4714965820 
10858.0019531250 -139.4486999512 
10864.2509765625 -139.4278869629 
10870.5146484375 -139.4117889404 
10876.7705078125 -139.4035797119 
10883.0302734375 -139.4060821533 
10889.3056640625 -139.4210968018 
10895.5722656250 -139.4487152100 
10901.8427734375 -139.4870910645 
10908.1162109375 -139.5323944092 
10914.4062500000 -139.5795593262 
10920.6875000000 -139.6230010986 
10926.9716796875 -139.6587066650 
10933.2724609375 -139.6851348877 
10939.5644531250 -139.7036132812 
10945.8603515625 -139.7180175781 
10952.1718750000 -139.7330017090 
10958.4746093750 -139.7522277832 
10964.7812500000 -139.7773742676 
10971.0908203125 -139.8079071045 
10977.4169921875 -139.8420562744 
10983.7343750000 -139.8775634766 
10990.0556640625 -139.9126434326 
10996.3925781250 -139.9454956055 
11002.7207031250 -139.9733581543 
11009.0527343750 -139.9930419922 
11015.3886718750 -140.0017242432 
11021.7402343750 -139.9988403320 
11028.0830078125 -139.9870758057 
11034.4296875000 -139.9715881348 
11040.7919921875 -139.9521789551 
11047.1455078125 -139.9477539062 
11053.5029296875 -139.9378509521 
11059.8642578125 -139.9268035889 
11066.2412109375 -139.9056091309 
11072.6103515625 -139.8718719482 
11078.9824218750 -139.8275909424 
11085.3701171875 -139.7783050537 
11091.7500000000 -139.7305755615 
11098.1337890625 -139.6893615723 
11104.5205078125 -139.6562652588 
11110.9228515625 -139.6298980713 
11117.3173828125 -139.6078033447 
11123.7158203125 -139.5892028809 
11130.1289062500 -139.5766143799 
11136.5341796875 -139.5754852295 
11142.9433593750 -139.5915374756 
11149.3564453125 -139.6275787354 
11155.7851562500 -139.6812744141 
11162.2050781250 -139.7451782227 
11168.6289062500 -139.8091430664 
11175.0683593750 -139.8638458252 
11181.5000000000 -139.9036865234 
11187.9345703125 -139.9276123047 
11194.3730468750 -139.9377899170 
11200.8281250000 -139.9374389648 
11207.2744140625 -139.9294281006 
11213.7236328125 -139.9158935547 
11220.1894531250 -139.8987274170 
11226.6464843750 -139.8798217773 
11233.1074218750 -139.8607025146 
11239.5722656250 -139.8419036865 
11246.0527343750 -139.8227996826 
11252.5244140625 -139.8022308350 
11259.0009765625 -139.7799530029 
11265.4921875000 -139.7577819824 
11271.9755859375 -139.7396545410 
11278.4628906250 -139.7300872803 
11284.9531250000 -139.7319183350 
11291.4599609375 -139.7444305420 
11297.9580078125 -139.7632446289 
11304.4599609375 -139.7822113037 
11310.9785156250 -139.7963867188 
11317.4882812500 -139.8043518066 
11324.0009765625 -139.8085937500 
11330.5175781250 -139.8137664795 
11337.0507812500 -139.8242645264 
11343.5751953125 -139.8424072266 
11350.1035156250 -139.8678894043 
11356.6484375000 -139.8983764648 
11363.1835937500 -139.9305725098 
11369.7236328125 -139.9612274170 
11376.2792968750 -139.9878540039 
11382.8261718750 -140.0089416504 
11389.3769531250 -140.0238189697 
11395.9316406250 -140.0320434570 
11402.5019531250 -140.0330657959 
11409.0644531250 -140.0202178955 
11415.6298828125 -139.9980926514 
11422.2119140625 -139.9853210449 
11428.7861328125 -139.9817810059 
11435.3632812500 -139.9913635254 
11441.9443359375 -140.0129394531 
11448.5410156250 -140.0397796631 
11455.1298828125 -140.0615234375 
11461.7226562500 -140.0680847168 
11468.3310546875 -140.0538940430 
11474.9306640625 -140.0200958252 
11481.5351562500 -139.9738922119 
11488.1425781250 -139.9255371094 
11494.7666015625 -139.8847045898 
11501.3818359375 -139.8576965332 
11508.0000000000 -139.8462677002 
11514.6357421875 -139.8480072021 
11521.2626953125 -139.8578033447 
11527.8925781250 -139.8697662354 
11534.5273437500 -139.8790130615 
11541.1777343750 -139.8827819824 
11547.8203125000 -139.8803100586 
11554.4658203125 -139.8715972900 
11561.1279296875 -139.8549804688 
11567.7812500000 -139.8247375488 
11574.4384765625 -139.7244720459 
11581.0996093750 -139.5436553955 
11587.7773437500 -139.3696594238 
11594.4453125000 -139.1794738770 
11601.1181640625 -139.0073089600 
11607.8076171875 -138.8884582520 
11614.4873046875 -138.8484954834 
11621.1718750000 -138.8964691162 
11627.8593750000 -139.0229797363 
11634.5644531250 -139.2028045654 
11641.2597656250 -139.4014739990 
11647.9589843750 -139.5845947266 
11654.6757812500 -139.7270050049 
11661.3828125000 -139.8177642822 
11668.0937500000 -139.8594055176 
11674.8085937500 -139.8628692627 
11681.5400390625 -139.8420715332 
11688.2626953125 -139.8100585938 
11694.9892578125 -139.7772521973 
11701.7324218750 -139.7429046631 
11708.4667968750 -139.7298736572 
11715.2050781250 -139.7333984375 
11721.9472656250 -139.7410888672 
11728.7060546875 -139.7482757568 
11735.4560546875 -139.7518768311 
11742.2099609375 -139.7514343262 
11748.9804687500 -139.7482299805 
11755.7412109375 -139.7393951416 
11762.5068359375 -139.6979980469 
11769.2890625000 -139.5234985352 
11776.0625000000 -138.9779510498 
11782.8398437500 -137.7574310303 
11789.6201171875 -135.8204650879 
11796.4179687500 -133.5084533691 
11803.2070312500 -130.0837249756 
11810.0000000000 -127.5155715942 
11816.8095703125 -126.2458419800 
11823.6103515625 -125.3870697021 
11830.4140625000 -124.9408569336 
11837.2226562500 -124.9067077637 
11844.0478515625 -125.2846679688 
11850.8642578125 -126.0754928589 
11857.6845703125 -127.2787094116 
11864.5214843750 -128.8867492676 
11871.3496093750 -130.8702850342 
11878.1816406250 -133.1445465088 
11885.0166015625 -135.5066375732 
11891.8701171875 -137.5873718262 
11898.7138671875 -139.3338012695 
11905.5615234375 -139.9383392334 
11912.4257812500 -139.9911651611 
11919.2812500000 -139.9737701416 
11926.1406250000 -139.9277954102 
11933.0048828125 -139.8713836670 
11939.8847656250 -139.8184814453 
11946.7558593750 -139.7797393799 
11953.6318359375 -139.7602081299 
11960.5244140625 -139.7590026855 
11967.4072265625 -139.7711791992 
11974.2939453125 -139.7904663086 
11981.1855468750 -139.8205413818 
11988.0937500000 -139.8441009521 
11994.9931640625 -139.8535461426 
12001.8955078125 -139.8586730957 
12008.8164062500 -139.8606109619 
12015.7275390625 -139.8607788086 
12022.6425781250 -139.8602752686 
12029.5615234375 -139.8597259521 
12036.4970703125 -139.8592987061 
12043.4248046875 -139.8589782715 
12050.3554687500 -139.8588256836 
12057.3037109375 -139.8589324951 
12064.2421875000 -139.8590698242 
12071.1855468750 -139.8576049805 
12078.1318359375 -139.8548736572 
12085.0966796875 -139.8517303467 
12092.0517578125 -139.8504791260 
12099.0097656250 -139.8539886475 
12105.9863281250 -139.8644409180 
12112.9531250000 -139.8821716309 
12119.9248046875 -139.9052734375 
12126.8994140625 -139.9302520752 
12133.8916015625 -139.9616088867 
12140.8750000000 -139.9796295166 
12147.8613281250 -139.9814300537 
12154.8662109375 -139.9780120850 
12161.8613281250 -139.9737548828 
12168.8603515625 -139.9734344482 
12175.8632812500 -139.9800567627 
12182.8837890625 -139.9928131104 
12189.8955078125 -140.0066070557 
12196.9101562500 -140.0136718750 
12203.9433593750 -139.9946289062 
12210.9658203125 -139.9432525635 
12217.9931640625 -139.8967437744 
12225.0380859375 -139.8539428711 
12232.0742187500 -139.8261566162 
12239.1132812500 -139.8218536377 
12246.1572265625 -139.8443603516 
12253.2177734375 -139.8903503418 
12260.2695312500 -139.9503631592 
12267.3251953125 -140.0365753174 
12274.3984375000 -140.0943756104 
12281.4628906250 -140.1091461182 
12288.5302734375 -140.1112518311 
12295.6025390625 -140.1074066162 
12302.6923828125 -140.1029663086 
12309.7724609375 -140.1007995605 
12316.8564453125 -140.1019439697 
12323.9580078125 -140.1067504883 
12331.0507812500 -140.1208496094 
12338.1474609375 -140.1379547119 
12345.2480468750 -140.1458892822 
12352.3662109375 -140.1466674805 
12359.4746093750 -140.1390228271 
12366.5869140625 -140.1253967285 
12373.7177734375 -140.1116638184 
12380.8388671875 -140.1053314209 
12387.9638671875 -140.1257324219 
12395.0927734375 -140.1817932129 
12402.2402343750 -140.2396392822 
12409.3779296875 -140.3063049316 
12416.5195312500 -140.3747406006 
12423.6787109375 -140.4373626709 
12430.8281250000 -140.4868011475 
12437.9824218750 -140.5168762207 
12445.1396484375 -140.5152893066 
12452.3154296875 -140.4690093994 
12459.4824218750 -140.4156799316 
12466.6523437500 -140.3535919189 
12473.8408203125 -140.2896118164 
12481.0195312500 -140.2298889160 
12488.2021484375 -140.1793212891 
12495.3886718750 -140.1408233643 
12502.5937500000 -140.1069335938 
12509.7890625000 -140.0900726318 
12516.9882812500 -140.0840911865 
12524.2050781250 -140.0791625977 
12531.4130859375 -140.0755615234 
12538.6250000000 -140.0752410889 
12545.8408203125 -140.0806884766 
12553.0751953125 -140.0936126709 
12560.2988281250 -140.1272888184 
12567.5273437500 -140.1679687500 
12574.7734375000 -140.1904296875 
12582.0107421875 -140.2008514404 
12589.2509765625 -140.1940002441 
12596.4960937500 -140.1690216064 
12603.7597656250 -140.1307220459 
12611.0126953125 -140.0716400146 
12618.2705078125 -140.0380554199 
12625.5458984375 -140.0439300537 
12632.8125000000 -140.0708465576 
12640.0820312500 -140.1118011475 
12647.3701171875 -140.1564636230 
12654.6484375000 -140.1942901611 
12661.9316406250 -140.2203369141 
12669.2187500000 -140.2129058838 
12676.5234375000 -140.1920166016 
12683.8183593750 -140.1668243408 
12691.1181640625 -140.1425781250 
12698.4355468750 -140.1222534180 
12705.7441406250 -140.1010437012 
12713.0556640625 -140.0894470215 
12720.3720703125 -140.0907135010 
12727.7070312500 -140.1026611328 
12735.0312500000 -140.1279144287 
12742.3603515625 -140.1660461426 
12749.7070312500 -140.2121429443 
12757.0449218750 -140.2734527588 
12764.3867187500 -140.3009185791 
12771.7324218750 -140.2853851318 
12779.0966796875 -140.2450714111 
12786.4511718750 -140.1878967285 
12793.8095703125 -140.1256866455 
12801.1865234375 -140.0516357422 
12808.5527343750 -140.0164184570 
12815.9248046875 -140.0215301514 
12823.2998046875 -140.0429687500 
12830.6933593750 -140.0730438232 
12838.0781250000 -140.1038360596 
12845.4658203125 -140.1294708252 
12852.8730468750 -140.1533660889 
12860.2695312500 -140.1687316895 
12867.6708984375 -140.1807861328 
12875.0761718750 -140.1987304688 
12882.4990234375 -140.2225341797 
12889.9130859375 -140.2481536865 
12897.3310546875 -140.2715759277 
12904.7675781250 -140.2615509033 
12912.1943359375 -140.2274475098 
12919.6250000000 -140.1780090332 
12927.0605468750 -140.1243743896 
12934.5146484375 -140.0693817139 
12941.9580078125 -140.0657958984 
12949.4062500000 -140.1025238037 
12956.8730468750 -140.1612396240 
12964.3291015625 -140.2293090820 
12971.7900390625 -140.2923889160 
12979.2558593750 -140.3493347168 
12986.7392578125 -140.3566436768 
12994.2128906250 -140.3307342529 
13001.6914062500 -140.2888183594 
13009.1875000000 -140.2387695312 
13016.6748046875 -140.1890106201 
13024.1660156250 -140.1332244873 
13031.6611328125 -140.1071624756 
13039.1748046875 -140.1097412109 
13046.6787109375 -140.1228942871 
13054.1875000000 -140.1416473389 
13061.7138671875 -140.1718292236 
13069.2314453125 -140.1998748779 
13076.7519531250 -140.2159729004 
13084.2783203125 -140.2287445068 
13091.8222656250 -140.2362365723 
13099.3564453125 -140.2366027832 
13106.8955078125 -140.2218780518 
13114.4521484375 -140.1954040527 
13122.0000000000 -140.1744995117 
13129.5517578125 -140.1549987793 
13137.1220703125 -140.1392669678 
13144.6826171875 -140.1251220703 
13152.2470703125 -140.1175231934 
13159.8164062500 -140.1128234863 
13167.4042968750 -140.1057128906 
13174.9814453125 -140.0958251953 
13182.5634765625 -140.0797882080 
13190.1650390625 -140.0697479248 
13197.7558593750 -140.0716094971 
13205.3505859375 -140.0823516846 
13212.9501953125 -140.1030426025 
13220.5693359375 -140.1531372070 
13228.1777343750 -140.2159881592 
13235.7900390625 -140.2573852539 
13243.4218750000 -140.2895812988 
13251.0439453125 -140.3064270020 
13258.6689453125 -140.2956237793 
13266.2998046875 -140.2550964355 
13273.9492187500 -140.2180023193 
13281.5878906250 -140.1824951172 
13289.2314453125 -140.1558227539 
13296.8945312500 -140.1482086182 
13304.5468750000 -140.1802062988 
13312.2031250000 -140.2253265381 
13319.8642578125 -140.2802124023 
13327.5439453125 -140.3351440430 
13335.2138671875 -140.3947296143 
13342.8886718750 -140.4188690186 
13350.5820312500 -140.4124450684 
13358.2656250000 -140.3959655762 
13365.9531250000 -140.3766784668 
13373.6445312500 -140.3560028076 
13381.3564453125 -140.3495635986 
13389.0566406250 -140.3538208008 
13396.7626953125 -140.3613433838 
13404.4873046875 -140.3688354492 
13412.2011718750 -140.3728485107 
13419.9199218750 -140.3661956787 
13427.6425781250 -140.3559112549 
13435.3847656250 -140.3442840576 
13443.1171875000 -140.3302001953 
13450.8535156250 -140.3212890625 
13458.6093750000 -140.3169403076 
13466.3544921875 -140.3115997314 
13474.1044921875 -140.3045501709 
13481.8583984375 -140.2929534912 
13489.6328125000 -140.2845001221 
13497.3955078125 -140.2823638916 
13505.1630859375 -140.2822723389 
13512.9501953125 -140.2859802246 
13520.7265625000 -140.2986907959 
13528.5078125000 -140.3197784424 
13536.2939453125 -140.3543395996 
13544.0986328125 -140.4014739990 
13551.8935546875 -140.4804992676 
13559.6923828125 -140.5416564941 
13567.5107421875 -140.5532684326 
13575.3183593750 -140.5361480713 
13583.1308593750 -140.4608917236 
13590.9628906250 -140.3613433838 
13598.7851562500 -140.3010711670 
13606.6103515625 -140.2610626221 
13614.4414062500 -140.2480621338 
13622.2910156250 -140.2768249512 
13630.1308593750 -140.3277130127 
13637.9746093750 -140.3532562256 
13645.8388671875 -140.3601989746 
13653.6914062500 -140.3366241455 
13661.5498046875 -140.3017730713 
13669.4111328125 -140.2876434326 
13677.2929687500 -140.2860260010 
13685.1640625000 -140.2981262207 
13693.0400390625 -140.3055267334 
13700.9355468750 -140.2985687256 
13708.8203125000 -140.2845153809 
13716.7099609375 -140.2711944580 
13724.6035156250 -140.2903442383 
13732.5175781250 -140.3340606689 
13740.4199218750 -140.3984985352 
13748.3281250000 -140.5120086670 
13756.2548828125 -140.6142120361 
13764.1718750000 -140.6612548828 
13772.0927734375 -140.6899566650 
13780.0185546875 -140.7016296387 
13787.9638671875 -140.6865386963 
13795.8984375000 -140.6594696045 
13803.8388671875 -140.6202850342 
13811.7978515625 -140.5434417725 
13819.7460937500 -140.4582672119 
13827.6992187500 -140.4019927979 
13835.6572265625 -140.3500518799 
13843.6347656250 -140.2890930176 
13851.6015625000 -140.2545013428 
13859.5732421875 -140.2534179688 
13867.5644531250 -140.2680511475 
13875.5449218750 -140.3083038330 
13883.5302734375 -140.3508453369 
13891.5205078125 -140.3740692139 
13899.5302734375 -140.3936767578 
13907.5292968750 -140.4220886230 
13915.5332031250 -140.4510498047 
13923.5566406250 -140.4663848877 
13931.5693359375 -140.4732513428 
13939.5869140625 -140.4589233398 
13947.6093750000 -140.4197692871 
13955.6513671875 -140.3822326660 
13963.6826171875 -140.3432464600 
13971.7187500000 -140.2997894287 
13979.7753906250 -140.2863006592 
13987.8203125000 -140.3010864258 
13995.8701171875 -140.3305358887 
14003.9248046875 -140.3885040283 
14011.9990234375 -140.4461669922 
14020.0634765625 -140.4797363281 
14028.1318359375 -140.5236511230 
14036.2207031250 -140.5624847412 
14044.2978515625 -140.5831451416 
14052.3808593750 -140.5970611572 
14060.4677734375 -140.6017608643 
14068.5751953125 -140.5951995850 
14076.6708984375 -140.5910034180 
14084.7724609375 -140.5931396484 
14092.8935546875 -140.6117401123 
14101.0039062500 -140.6356964111 
14109.1191406250 -140.6426696777 
14117.2539062500 -140.6218109131 
14125.3789062500 -140.5713348389 
14133.5078125000 -140.5285797119 
14141.6416015625 -140.4898071289 
14149.7949218750 -140.4553527832 
14157.9384765625 -140.4512939453 
14166.0859375000 -140.4682159424 
14174.2548828125 -140.5150146484 
14182.4121093750 -140.5727691650 
14190.5732421875 -140.6102447510 
14198.7402343750 -140.6411895752 
14206.9267578125 -140.6678466797 
14215.1035156250 -140.6737670898 
14223.2841796875 -140.6662292480 
14231.4853515625 -140.6450042725 
14239.6748046875 -140.6198577881 
14247.8701171875 -140.6031799316 
14256.0693359375 -140.5874328613 
14264.2890625000 -140.5657958984 
14272.4990234375 -140.5460815430 
14280.7119140625 -140.5341186523 
14288.9462890625 -140.5173645020 
14297.1699218750 -140.5023040771 
14305.3974609375 -140.4956817627 
14313.6298828125 -140.4948883057 
14321.8837890625 -140.5103149414 
14330.1259765625 -140.5395355225 
14338.3730468750 -140.5599822998 
14346.6396484375 -140.5734710693 
14354.8964843750 -140.5637817383 
14363.1572265625 -140.5465240479 
14371.4238281250 -140.5207519531 
14379.7099609375 -140.5022277832 
14387.9853515625 -140.4925537109 
14396.2656250000 -140.4803009033 
14404.5664062500 -140.4518585205 
14412.8564453125 -140.4185638428 
14421.1503906250 -140.4024810791 
14429.4501953125 -140.4062652588 
14437.7705078125 -140.4443206787 
14446.0791015625 -140.4875793457 
14454.3925781250 -140.5547332764 
14462.7265625000 -140.6023559570 
14471.0498046875 -140.6127166748 
14479.3779296875 -140.5995483398 
14487.7109375000 -140.5712738037 
14496.0644531250 -140.5535888672 
14504.4072265625 -140.5479125977 
14512.7539062500 -140.5738983154 
14521.1220703125 -140.6138916016 
14529.4794921875 -140.6665802002 
14537.8408203125 -140.7509918213 
14546.2070312500 -140.8181610107 
14554.5947265625 -140.8395843506 
14562.9707031250 -140.8325347900 
14571.3515625000 -140.7970428467 
14579.7529296875 -140.7657775879 
14588.1435546875 -140.7272338867 
14596.5390625000 -140.7078247070 
14604.9550781250 -140.7102966309 
14613.3603515625 -140.7313842773 
14621.7705078125 -140.7575988770 
14630.1855468750 -140.7688903809 
14638.6210937500 -140.7652282715 
14647.0449218750 -140.7406921387 
14655.4746093750 -140.7147979736 
14663.9248046875 -140.6743011475 
14672.3642578125 -140.6437072754 
14680.8076171875 -140.6367645264 
14689.2568359375 -140.6519317627 
14697.7265625000 -140.6865386963 
14706.1845703125 -140.7121429443 
14714.6484375000 -140.7337951660 
14723.1328125000 -140.7338714600 
14731.6054687500 -140.7270660400 
14740.0839843750 -140.7308044434 
14748.5664062500 -140.7602386475 
14757.0703125000 -140.7938995361 
14765.5634765625 -140.8425903320 
14774.0605468750 -140.8707885742 
14782.5791015625 -140.8711853027 
14791.0869140625 -140.8530120850 
14799.5986328125 -140.8277740479 
14808.1162109375 -140.8104400635 
14816.6542968750 -140.7825622559 
14825.1806640625 -140.7510375977 
14833.7128906250 -140.7293090820 
14842.2656250000 -140.7027587891 
14850.8076171875 -140.6855468750 
14859.3544921875 -140.6792449951 
14867.9052734375 -140.6723022461 
14876.4785156250 -140.6640014648 
14885.0400390625 -140.6557159424 
14893.6054687500 -140.6376495361 
14902.1933593750 -140.6170654297 
14910.7695312500 -140.6076354980 
14919.3505859375 -140.6132659912 
14927.9365234375 -140.6410675049 
14936.5439453125 -140.6662292480 
14945.1396484375 -140.6856231689 
14953.7412109375 -140.6698760986 
14962.3632812500 -140.6206817627 
14970.9736328125 -140.5762176514 
14979.5898437500 -140.5666046143 
14988.2099609375 -140.5885009766 
14996.8525390625 -140.6306304932 
15005.4833984375 -140.6564636230 
15014.1181640625 -140.6724395752 
15022.7753906250 -140.6650085449 
15031.4208984375 -140.6518249512 
15040.0712890625 -140.6394348145 
15048.7275390625 -140.6478271484 
15057.4042968750 -140.6861572266 
15066.0693359375 -140.7355804443 
15074.7402343750 -140.7623291016 
15083.4326171875 -140.7726287842 
15092.1123046875 -140.7505035400 
15100.7978515625 -140.7217559814 
15109.4882812500 -140.6781616211 
15118.2001953125 -140.6445770264 
15126.9013671875 -140.6293334961 
15135.6064453125 -140.6119079590 
15144.3339843750 -140.5983276367 
15153.0488281250 -140.5953216553 
15161.7695312500 -140.6078033447 
15170.5117187500 -140.6293792725 
15179.2421875000 -140.6839141846 
15187.9775390625 -140.7594757080 
15196.7187500000 -140.8188781738 
15205.4804687500 -140.9009857178 
15214.2314453125 -140.9539642334 
15222.9873046875 -140.9517364502 
15231.7646484375 -140.9153747559 
15240.5302734375 -140.8848114014 
15249.3017578125 -140.8559570312 
15258.0771484375 -140.8503417969 
15266.8750000000 -140.8571014404 
15275.6611328125 -140.8656616211 
15284.4521484375 -140.8598632812 
15293.2646484375 -140.8254852295 
15302.0664062500 -140.7677917480 
15310.8730468750 -140.7182006836 
15319.6835937500 -140.6419830322 
15328.5175781250 -140.5786285400 
15337.3388671875 -140.5485076904 
15346.1650390625 -140.5512542725 
15355.0136718750 -140.5724639893 
15363.8505859375 -140.6172485352 
15372.6923828125 -140.6557159424 
15381.5390625000 -140.6623840332 
15390.4082031250 -140.6392517090 
15399.2656250000 -140.6117401123 
15408.1279296875 -140.5776824951 
15417.0117187500 -140.5710144043 
15425.8837890625 -140.5919647217 
15434.7617187500 -140.6552124023 
15443.6445312500 -140.7320709229 
15452.5488281250 -140.7947692871 
15461.4414062500 -140.8317718506 
15470.3398437500 -140.8394622803 
15479.2597656250 -140.8344573975 
15488.1679687500 -140.8198394775 
15497.0820312500 -140.7968292236 
15506.0000000000 -140.7661590576 
15514.9404296875 -140.7402496338 
15523.8691406250 -140.6973419189 
15532.8037109375 -140.6584777832 
15541.7597656250 -140.6376190186 
15550.7041015625 -140.6352081299 
15559.6533203125 -140.6455688477 
15568.6074218750 -140.6528320312 
15577.5839843750 -140.6524047852 
15586.5488281250 -140.6551666260 
15595.5195312500 -140.6790008545 
15604.5117187500 -140.7412414551 
15613.4921875000 -140.8186950684 
15622.4775390625 -140.8602294922 
15631.4677734375 -140.8787231445 
15640.4814453125 -140.8544616699 
15649.4824218750 -140.8106079102 
15658.4882812500 -140.7802734375 
15667.5166015625 -140.7757263184 
15676.5332031250 -140.7854766846 
15685.5556640625 -140.7988739014 
15694.5996093750 -140.8025054932 
15703.6318359375 -140.7968444824 
15712.6689453125 -140.7915802002 
15721.7119140625 -140.8009185791 
15730.7763671875 -140.8239135742 
15739.8300781250 -140.8868865967 
15748.8876953125 -140.9690551758 
15757.9687500000 -141.0415191650 
15767.0371093750 -141.0724487305 
15776.1113281250 -141.0239257812 
15785.1904296875 -140.9169006348 
15794.2919921875 -140.8241424561 
15803.3808593750 -140.6943969727 
15812.4765625000 -140.6007537842 
15821.5937500000 -140.5650482178 
15830.6982421875 -140.5699615479 
15839.8095703125 -140.6101074219 
15848.9248046875 -140.6677703857 
15858.0634765625 -140.7127532959 
15867.1894531250 -140.7791442871 
15876.3212890625 -140.8331756592 
15885.4755859375 -140.8549957275 
15894.6171875000 -140.8452606201 
15903.7646484375 -140.8104095459 
15912.9169921875 -140.7816162109 
15922.0927734375 -140.7934570312 
15931.2558593750 -140.8464050293 
15940.4238281250 -140.8997344971 
15949.6152343750 -140.9742279053 
15958.7939453125 -141.0188751221 
15967.9785156250 -141.0127868652 
15977.1679687500 -140.9747619629 
15986.3798828125 -140.9213714600 
15995.5800781250 -140.8751220703 
16004.7851562500 -140.8522491455 
16014.0136718750 -140.8505249023 
16023.2294921875 -140.8609466553 
16032.4511718750 -140.8871765137 
16041.6777343750 -140.9171295166 
16050.9267578125 -140.9363250732 
16060.1640625000 -140.9329681396 
16069.4072265625 -140.8963928223 
16078.6728515625 -140.8451690674 
16087.9257812500 -140.8021087646 
16097.1845703125 -140.7807464600 
16106.4482421875 -140.7864379883 
16115.7353515625 -140.8027954102 
16125.0097656250 -140.8115997314 
16134.2890625000 -140.8066864014 
16143.5927734375 -140.7801666260 
16152.8828125000 -140.7437438965 
16162.1787109375 -140.7249450684 
16171.4804687500 -140.7478637695 
16180.8046875000 -140.7943267822 
16190.1162109375 -140.8275451660 
16199.4335937500 -140.8180694580 
16208.7744140625 -140.7498474121 
16218.1025390625 -140.6583862305 
16227.4355468750 -140.5839538574 
16236.7744140625 -140.5537109375 
16246.1367187500 -140.5888824463 
16255.4863281250 -140.6625976562 
16264.8408203125 -140.7216644287 
16274.2197265625 -140.8010253906 
16283.5849609375 -140.8655548096 
16292.9560546875 -140.9201660156 
16302.3505859375 -140.9736785889 
16311.7324218750 -141.0188293457 
16321.1201171875 -141.0458679199 
16330.5126953125 -141.0446472168 
16339.9287109375 -141.0267639160 
16349.3320312500 -140.9986114502 
16358.7412109375 -140.9637908936 
16368.1738281250 -140.9156494141 
16377.5937500000 -140.8589324951 
16387.0195312500 -140.8094635010 
16396.4492187500 -140.7822875977 
16405.9042968750 -140.7863006592 
16415.3457031250 -140.8033142090 
16424.7910156250 -140.8188171387 
16434.2617187500 -140.8297424316 
16443.7207031250 -140.8411865234 
16453.1835937500 -140.8520355225 
16462.6523437500 -140.8475952148 
16472.1445312500 -140.8238067627 
16481.6250000000 -140.7934570312 
16491.1093750000 -140.7843780518 
16500.6171875000 -140.8179779053 
16510.1132812500 -140.8695526123 
16519.6152343750 -140.8957824707 
16529.1230468750 -140.8746337891 
16538.6523437500 -140.8074798584 
16548.1718750000 -140.7397613525 
16557.6953125000 -140.7124176025 
16567.2421875000 -140.7278900146 
16576.7753906250 -140.7806701660 
16586.3164062500 -140.8470306396 
16595.8613281250 -140.9245758057 
16605.4296875000 -141.0140228271 
16614.9863281250 -141.1095581055 
16624.5488281250 -141.1897583008 
16634.1347656250 -141.2242431641 
16643.7070312500 -141.2173156738 
16653.2851562500 -141.1754455566 
16662.8691406250 -141.1226348877 
16672.4765625000 -141.0668792725 
16682.0722656250 -141.0095672607 
16691.6718750000 -140.9479980469 
16701.2968750000 -140.8850555420 
16710.9082031250 -140.8288269043 
16720.5253906250 -140.7869720459 
16730.1484375000 -140.7732543945 
16739.7949218750 -140.7887115479 
16749.4277343750 -140.8428344727 
16759.0664062500 -140.9192504883 
16768.7304687500 -140.9922943115 
16778.3808593750 -141.0333709717 
16788.0371093750 -141.0187377930 
16797.6972656250 -140.9711914062 
16807.3828125000 -140.9143371582 
16817.0566406250 -140.8704986572 
16826.7343750000 -140.8500518799 
16836.4355468750 -140.8432159424 
16846.1250000000 -140.8409271240 
16855.8203125000 -140.8360443115 
16865.5390625000 -140.8325042725 
16875.2460937500 -140.8491668701 
16884.9570312500 -140.8872528076 
16894.6738281250 -140.9464569092 
16904.4160156250 -141.0069427490 
16914.1445312500 -141.0413818359 
16923.8789062500 -141.0393981934 
16933.6367187500 -140.9941253662 
16943.3808593750 -140.9288940430 
16953.1328125000 -140.8598937988 
16962.8886718750 -140.8020172119 
16972.6699218750 -140.7730865479 
16982.4375000000 -140.7771301270 
16992.2109375000 -140.8206634521 
17002.0078125000 -140.8802490234 
17011.7929687500 -140.9309692383 
17021.5820312500 -140.9632110596 
17031.3789062500 -140.9673767090 
17041.1992187500 -140.9707946777 
17051.0058593750 -140.9823455811 
17060.8183593750 -141.0027465820 
17070.6562500000 -141.0237731934 
17080.4804687500 -141.0363616943 
17090.3105468750 -141.0364837646 
17100.1445312500 -141.0178527832 
17110.0058593750 -140.9871063232 
17119.8515625000 -140.9546203613 
17129.7050781250 -140.9331970215 
17139.5820312500 -140.9389343262 
17149.4453125000 -140.9556274414 
17159.3144531250 -140.9707641602 
17169.1894531250 -140.9857482910 
17179.0898437500 -141.0146942139 
17188.9765625000 -141.0779571533 
17198.8671875000 -141.1644592285 
17208.7851562500 -141.2412719727 
17218.6875000000 -141.2630157471 
17228.5976562500 -141.2071533203 
17238.5117187500 -141.1144714355 
17248.4511718750 -141.0293731689 
17258.3789062500 -140.9827728271 
17268.3105468750 -140.9710235596 
17278.2675781250 -140.9803924561 
17288.2109375000 -140.9775848389 
17298.1601562500 -140.9351348877 
17308.1152343750 -140.8481445312 
17318.0957031250 -140.8034667969 
17328.0605468750 -140.8169403076 
17338.0332031250 -140.8744049072 
17348.0312500000 -140.9558563232 
17358.0136718750 -141.0296478271 
17368.0039062500 -141.0725708008 
17378.0000000000 -141.0814361572 
17388.0195312500 -141.0619354248 
17398.0253906250 -141.0415496826 
17408.0390625000 -141.0394897461 
17418.0761718750 -141.0708007812 
17428.0996093750 -141.1219024658 
17438.1289062500 -141.1714935303 
17448.1660156250 -141.1985321045 
17458.2265625000 -141.1855010986 
17468.2734375000 -141.1582183838 
17478.3261718750 -141.1359710693 
17488.4042968750 -141.1308288574 
17498.4687500000 -141.1512756348 
17508.5390625000 -141.1861267090 
17518.6328125000 -141.2328033447 
17528.7148437500 -141.2781066895 
17538.8027343750 -141.3066406250 
17548.8964843750 -141.3089904785 
17559.0156250000 -141.2934570312 
17569.1210937500 -141.2356567383 
17579.2324218750 -141.1797332764 
17589.3671875000 -141.1237182617 
17599.4902343750 -141.0718841553 
17609.6191406250 -141.0261383057 
17619.7519531250 -140.9860076904 
17629.9121093750 -140.9871063232 
17640.0585937500 -141.0251464844 
17650.2109375000 -141.0778198242 
17660.3867187500 -141.1186676025 
17670.5507812500 -141.1356048584 
17680.7207031250 -141.1297607422 
17690.8945312500 -141.1257324219 
17701.0957031250 -141.1295013428 
17711.2832031250 -141.1366119385 
17721.4746093750 -141.1355895996 
17731.6933593750 -141.1266784668 
17741.8984375000 -141.1229248047 
17752.1074218750 -141.1327514648 
17762.3242187500 -141.1579284668 
17772.5664062500 -141.1909179688 
17782.7949218750 -141.2033691406 
17793.0273437500 -141.2055206299 
17803.2871093750 -141.2126617432 
17813.5332031250 -141.2305755615 
17823.7851562500 -141.2653961182 
17834.0429687500 -141.3129882812 
17844.3261718750 -141.3672027588 
17854.5937500000 -141.4157409668 
17864.8691406250 -141.4087066650 
17875.1699218750 -141.3462677002 
17885.4570312500 -141.2544860840 
17895.7500000000 -141.1638183594 
17906.0488281250 -141.0945434570 
17916.3750000000 -141.0913391113 
17926.6855468750 -141.1253509521 
17937.0019531250 -141.1898651123 
17947.3437500000 -141.2325592041 
17957.6718750000 -141.2486572266 
17968.0078125000 -141.2340393066 
17978.3476562500 -141.1830596924 
17988.7148437500 -141.0945892334 
17999.0664062500 -141.0361633301 
18009.4238281250 -141.0000762939 
18019.8085937500 -140.9750823975 
18030.1796875000 -140.9638061523 
18040.5546875000 -140.9563293457 
18050.9375000000 -140.9562835693 
18061.3457031250 -140.9701995850 
18071.7402343750 -140.9999694824 
18082.1406250000 -141.0222167969 
18092.5664062500 -141.0469665527 
18102.9785156250 -141.1038208008 
18113.3964843750 -141.1686401367 
18123.8398437500 -141.2361145020 
18134.2714843750 -141.2883453369 
18144.7070312500 -141.2845153809 
18155.1484375000 -141.2481994629 
18165.6171875000 -141.2008819580 
18176.0722656250 -141.1919097900 
18186.5312500000 -141.2096252441 
18197.0175781250 -141.2223205566 
18207.4902343750 -141.1783142090 
18217.9687500000 -140.9987640381 
18228.4531250000 -140.8009643555 
18238.9628906250 -140.6335296631 
18249.4609375000 -140.5827789307 
18259.9628906250 -140.7017517090 
18270.4902343750 -140.9250030518 
18281.0058593750 -141.2313690186 
18291.5253906250 -141.4023284912 
18302.0527343750 -141.4870910645 
18312.6054687500 -141.4913024902 
18323.1445312500 -141.4291076660 
18333.6894531250 -141.3413238525 
18344.2597656250 -141.2542724609 
18354.8183593750 -141.2331237793 
18365.3808593750 -141.2441558838 
18375.9492187500 -141.2485198975 
18386.5449218750 -141.2156829834 
18397.1269531250 -141.1501312256 
18407.7148437500 -141.0715332031 
18418.3281250000 -141.0493011475 
18428.9277343750 -141.0657653809 
18439.5332031250 -141.1052398682 
18450.1445312500 -141.1311645508 
18460.7832031250 -141.1511840820 
18471.4082031250 -141.1687469482 
18482.0371093750 -141.1672668457 
18492.6953125000 -141.1488037109 
18503.3378906250 -141.1237945557 
18513.9863281250 -141.1221008301 
18524.6406250000 -141.1401062012 
18535.3222656250 -141.1647796631 
18545.9882812500 -141.1663665771 
18556.6621093750 -141.1484832764 
18567.3613281250 -141.1200256348 
18578.0468750000 -141.1106872559 
18588.7382812500 -141.1232757568 
18599.4355468750 -141.1698150635 
18610.1601562500 -141.2242431641 
18620.8710937500 -141.2931365967 
18631.5859375000 -141.3854522705 
18642.3300781250 -141.4306030273 
18653.0585937500 -141.4105682373 
18663.7929687500 -141.3552856445 
18674.5332031250 -141.3087310791 
18685.3007812500 -141.3285827637 
18696.0546875000 -141.3939666748 
18706.8144531250 -141.4778747559 
18717.5996093750 -141.5044555664 
18728.3730468750 -141.4917144775 
18739.1503906250 -141.4514312744 
18749.9355468750 -141.4176940918 
18760.7460937500 -141.3841094971 
18771.5429687500 -141.3366088867 
18782.3457031250 -141.2795410156 
18793.1757812500 -141.2311706543 
18803.9902343750 -141.1922454834 
18814.8125000000 -141.1803588867 
18825.6601562500 -141.2060546875 
18836.4941406250 -141.2516174316 
18847.3359375000 -141.3074493408 
18858.1816406250 -141.3270263672 
18869.0546875000 -141.3114318848 
18879.9140625000 -141.2611999512 
18890.7792968750 -141.2394256592 
18901.6718750000 -141.2734985352 
18912.5507812500 -141.3475494385 
18923.4335937500 -141.4439392090 
18934.3242187500 -141.4879455566 
18945.2421875000 -141.5029296875 
18956.1445312500 -141.5034790039 
18967.0546875000 -141.4903259277 
18977.9902343750 -141.4698181152 
18988.9121093750 -141.4360809326 
18999.8398437500 -141.3795166016 
19010.7734375000 -141.3314514160 
19021.7363281250 -141.3166656494 
19032.6835937500 -141.3269195557 
19043.6367187500 -141.3577575684 
19054.6171875000 -141.3813781738 
19065.5820312500 -141.3980712891 
19076.5546875000 -141.4034729004 
19087.5332031250 -141.3716430664 
19098.5390625000 -141.3188781738 
19109.5292968750 -141.2527770996 
19120.5273437500 -141.1936492920 
19131.5527343750 -141.1969299316 
19142.5625000000 -141.2483520508 
19153.5781250000 -141.3332519531 
19164.6015625000 -141.3759002686 
19175.6523437500 -141.3715820312 
19186.6875000000 -141.3502502441 
19197.7285156250 -141.3219146729 
19208.7988281250 -141.2987670898 
19219.8535156250 -141.2848968506 
19230.9140625000 -141.2786865234 
19241.9804687500 -141.2888488770 
19253.0761718750 -141.3278045654 
19264.1562500000 -141.3713226318 
19275.2421875000 -141.4098358154 
19286.3554687500 -141.4215087891 
19297.4550781250 -141.3772583008 
19308.5605468750 -141.3303985596 
19319.6738281250 -141.3054504395 
19330.8125000000 -141.3306274414 
19341.9375000000 -141.4130096436 
19353.0683593750 -141.4820709229 
19364.2285156250 -141.5293121338 
19375.3710937500 -141.5516662598 
19386.5214843750 -141.5440826416 
19397.6796875000 -141.5369873047 
19408.8632812500 -141.5346984863 
19420.0332031250 -141.5274658203 
19431.2089843750 -141.5070343018 
19442.4140625000 -141.4889526367 
19453.6015625000 -141.4727325439 
19464.7968750000 -141.4447326660 
19476.0214843750 -141.4056549072 
19487.2285156250 -141.3827056885 
19498.4433593750 -141.3824005127 
19509.6660156250 -141.4123229980 
19520.9140625000 -141.4650726318 
19532.1484375000 -141.5290832520 
19543.3886718750 -141.5722503662 
19554.6582031250 -141.5900115967 
19565.9121093750 -141.5722503662 
19577.1718750000 -141.5386810303 
19588.4375000000 -141.5270233154 
19599.7324218750 -141.5258941650 
19611.0117187500 -141.5077667236 
19622.2988281250 -141.4570159912 
19633.6132812500 -141.4127349854 
19644.9121093750 -141.3764038086 
19656.2167968750 -141.3345947266 
19667.5292968750 -141.2977294922 
19678.8691406250 -141.2901611328 
19690.1953125000 -141.3161468506 
19701.5253906250 -141.3684692383 
19712.8867187500 -141.4533233643 
19724.2304687500 -141.5376586914 
19735.5820312500 -141.5911254883 
19746.9394531250 -141.5854492188 
19758.3261718750 -141.5228729248 
19769.6972656250 -141.4034423828 
19781.0742187500 -141.3183746338 
19792.4804687500 -141.3071441650 
19803.8691406250 -141.3456115723 
19815.2675781250 -141.4278411865 
19826.6699218750 -141.4933471680 
19838.1035156250 -141.5015106201 
19849.5195312500 -141.4742889404 
19860.9433593750 -141.4335479736 
19872.3945312500 -141.3829498291 
19883.8300781250 -141.3457489014 
19895.2734375000 -141.3081817627 
19906.7226562500 -141.2575988770 
19918.2011718750 -141.1735229492 
19929.6640625000 -141.0632629395 
19941.1347656250 -141.0388641357 
19952.6328125000 -141.1213836670 
19964.1152343750 -141.2117767334 
19975.6035156250 -141.2825164795 
19987.0996093750 -141.3194274902 
19998.6250000000 -141.2864837646 
20010.1328125000 -141.2132263184 
20021.6484375000 -141.1536254883 
20033.1933593750 -141.1439056396 
20044.7226562500 -141.1744384766 
20056.2578125000 -141.2453613281 
20067.8007812500 -141.3147888184 
20079.3710937500 -141.3583526611 
20090.9277343750 -141.3715515137 
20102.4882812500 -141.3638305664 
20114.0800781250 -141.3326873779 
20125.6562500000 -141.3120574951 
20137.2382812500 -141.3529663086 
20148.8261718750 -141.4611968994 
20160.4453125000 -141.5487823486 
20172.0468750000 -141.5875854492 
20183.6562500000 -141.5451507568 
20195.2929687500 -141.4483184814 
20206.9160156250 -141.4019775391 
20218.5449218750 -141.4533538818 
20230.2031250000 -141.5355834961 
20241.8457031250 -141.6177368164 
20253.4941406250 -141.6792449951 
20265.1503906250 -141.6832580566 
20276.8339843750 -141.6802368164 
20288.5039062500 -141.6954650879 
20300.1796875000 -141.7019348145 
20311.8847656250 -141.6828155518 
20323.5742187500 -141.6235351562 
20335.2695312500 -141.5420532227 
20346.9726562500 -141.4507751465 
20358.7050781250 -141.3593139648 
20370.4218750000 -141.3037567139 
20382.1445312500 -141.2809753418 
20393.8964843750 -141.3141174316 
20405.6328125000 -141.4175872803 
20417.3769531250 -141.5463104248 
20429.1269531250 -141.6387023926 
20440.9062500000 -141.6541748047 
20452.6699218750 -141.6167907715 
20464.4394531250 -141.5522460938 
20476.2402343750 -141.4764099121 
20488.0234375000 -141.4626464844 
20499.8144531250 -141.5297546387 
20511.6113281250 -141.6259307861 
20523.4394531250 -141.6615295410 
20535.2500000000 -141.6275482178 
20547.0683593750 -141.5277252197 
20558.9160156250 -141.4556579590 
20570.7480468750 -141.4595031738 
20582.5859375000 -141.4967651367 
20594.4296875000 -141.5126190186 
20606.3046875000 -141.5048370361 
20618.1640625000 -141.5014953613 
20630.0292968750 -141.5161590576 
20641.9257812500 -141.5642547607 
20653.8046875000 -141.6271972656 
20665.6914062500 -141.6659088135 
20677.5839843750 -141.6556549072 
20689.5058593750 -141.6025695801 
20701.4121093750 -141.5472106934 
20713.3261718750 -141.4871520996 
20725.2695312500 -141.3988647461 
20737.1972656250 -141.2460174561 
20749.1308593750 -140.9573211670 
20761.0722656250 -140.6176910400 
20773.0429687500 -140.4628448486 
20784.9980468750 -140.6268005371 
20796.9589843750 -140.9994049072 
20808.9511718750 -141.2759857178 
20820.9257812500 -141.4530944824 
20832.9082031250 -141.5562896729 
20844.8984375000 -141.5641479492 
20856.9160156250 -141.5471496582 
20868.9199218750 -141.5501861572 
20880.9296875000 -141.5805358887 
20892.9687500000 -141.6105194092 
20904.9941406250 -141.6106414795 
20917.0234375000 -141.5907745361 
20929.0839843750 -141.5663299561 
20941.1289062500 -141.5523681641 
20953.1816406250 -141.5693054199 
20965.2402343750 -141.5979003906 
20977.3281250000 -141.6095733643 
20989.4003906250 -141.5937805176 
21001.4785156250 -141.5704650879 
21013.5878906250 -141.5794982910 
21025.6816406250 -141.6387329102 
21037.7812500000 -141.6951293945 
21049.8886718750 -141.7270355225 
21062.0273437500 -141.7217712402 
21074.1484375000 -141.7025299072 
21086.2753906250 -141.7256774902 
21098.4335937500 -141.7955322266 
21110.5761718750 -141.8653869629 
21122.7246093750 -141.8661193848 
21134.8808593750 -141.7668762207 
21147.0664062500 -141.6347503662 
21159.2382812500 -141.5763092041 
21171.4140625000 -141.6018829346 
21183.6210937500 -141.6690673828 
21195.8125000000 -141.7445678711 
21208.0117187500 -141.7365112305 
21220.2167968750 -141.6395568848 
21232.4511718750 -141.5306091309 
21244.6699218750 -141.4845886230 
21256.8964843750 -141.4943695068 
21269.1542968750 -141.5053100586 
21281.3945312500 -141.5006713867 
21293.6406250000 -141.5118713379 
21305.8964843750 -141.5705718994 
21318.1796875000 -141.6767578125 
21330.4492187500 -141.7677154541 
21342.7246093750 -141.8404693604 
21355.0312500000 -141.8802490234 
21367.3203125000 -141.8394317627 
21379.6171875000 -141.7469635010 
21391.9218750000 -141.6554107666 
21404.2558593750 -141.5949859619 
21416.5742187500 -141.5615081787 
21428.8984375000 -141.5442199707 
21441.2539062500 -141.5461425781 
21453.5937500000 -141.5725097656 
21465.9394531250 -141.6105804443 
21478.2929687500 -141.6352081299 
21490.6777343750 -141.6380615234 
21503.0449218750 -141.6410522461 
21515.4199218750 -141.6697540283 
21527.8261718750 -141.6822052002 
21540.2148437500 -141.5823974609 
21552.6113281250 -141.2389068604 
21565.0156250000 -140.5131988525 
21577.4492187500 -139.8798217773 
21589.8671875000 -139.7586669922 
21602.2929687500 -140.1856994629 
21614.7480468750 -140.8067626953 
21627.1875000000 -141.1977081299 
21639.6328125000 -141.3139038086 
21652.0878906250 -141.3735961914 
21664.5722656250 -141.4857940674 
21677.0390625000 -141.6165161133 
21689.5136718750 -141.7194671631 
21702.0195312500 -141.7910919189 
21714.5097656250 -141.8273010254 
21727.0058593750 -141.8179626465 
21739.5332031250 -141.7975769043 
21752.0449218750 -141.8145294189 
21764.5625000000 -141.8529815674 
21777.0878906250 -141.8598175049 
21789.6445312500 -141.8289642334 
21802.1855468750 -141.7986907959 
21814.7324218750 -141.7904052734 
21827.3105468750 -141.7893371582 
21839.8710937500 -141.7830810547 
21852.4414062500 -141.8007354736 
21865.0175781250 -141.8751068115 
21877.6230468750 -141.9713745117 
21890.2148437500 -142.0030212402 
21902.8125000000 -141.9273834229 
21915.4414062500 -141.8273162842 
21928.0527343750 -141.7343750000 
21940.6738281250 -141.6701965332 
21953.2988281250 -141.6719360352 
21965.9570312500 -141.6769866943 
21978.5996093750 -141.6375885010 
21991.2480468750 -141.5702362061 
22003.9277343750 -141.5170440674 
22016.5917968750 -141.4994201660 
22029.2617187500 -141.5197143555 
22041.9394531250 -141.5742034912 
22054.6484375000 -141.6517333984 
22067.3398437500 -141.7319946289 
22080.0410156250 -141.7922058105 
22092.7714843750 -141.8139038086 
22105.4863281250 -141.7897949219 
22118.2070312500 -141.7415924072 
22130.9355468750 -141.7173919678 
22143.6972656250 -141.7479095459 
22156.4414062500 -141.8197937012 
22169.1914062500 -141.8965301514 
22181.9746093750 -141.9446716309 
22194.7402343750 -141.9397125244 
22207.5136718750 -141.8676147461 
22220.2929687500 -141.7444000244 
22233.1054687500 -141.6288757324 
22245.9003906250 -141.5800781250 
22258.7031250000 -141.6040649414 
22271.5371093750 -141.6935729980 
22284.3535156250 -141.8169860840 
22297.1777343750 -141.9022064209 
22310.0097656250 -141.9164733887 
22322.8750000000 -141.8593597412 
22335.7207031250 -141.7751617432 
22348.5742187500 -141.6867218018 
22361.4609375000 -141.6039428711 
22374.3300781250 -141.5546264648 
22387.2070312500 -141.5571136475 
22400.0898437500 -141.5997467041 
22413.0058593750 -141.6614227295 
22425.9042968750 -141.7240447998 
22438.8105468750 -141.7710723877 
22451.7480468750 -141.7971343994 
22464.6699218750 -141.8128204346 
22477.5976562500 -141.8246765137 
22490.5585937500 -141.8233642578 
22503.5019531250 -141.8073272705 
22516.4531250000 -141.7948150635 
22529.4101562500 -141.7967681885 
22542.4003906250 -141.7967224121 
22555.3730468750 -141.7663116455 
22568.3535156250 -141.7087402344 
22581.3671875000 -141.6792907715 
22594.3632812500 -141.7328338623 
22607.3652343750 -141.8605804443 
22620.3750000000 -141.9920196533 
22633.4179687500 -142.0472259521 
22646.4433593750 -141.9685058594 
22659.4765625000 -141.8285980225 
22672.5429687500 -141.7599639893 
22685.5898437500 -141.7520294189 
22698.6464843750 -141.7634277344 
22711.7089843750 -141.7445068359 
22724.8046875000 -141.6936645508 
22737.8828125000 -141.6526031494 
22750.9667968750 -141.6448974609 
22764.0859375000 -141.6465606689 
22777.1855468750 -141.6313934326 
22790.2949218750 -141.6179504395 
22803.4101562500 -141.6409149170 
22816.5585937500 -141.7003173828 
22829.6894531250 -141.7698364258 
22842.8281250000 -141.8350219727 
22855.9980468750 -141.8875274658 
22869.1523437500 -141.8892364502 
22882.3144531250 -141.8106842041 
22895.4824218750 -141.7428131104 
22908.6835937500 -141.7342071533 
22921.8671875000 -141.7867736816 
22935.0585937500 -141.8502197266 
22948.2832031250 -141.8741302490 
22961.4902343750 -141.8574371338 
22974.7031250000 -141.8441619873 
22987.9257812500 -141.8650512695 
23001.1796875000 -141.8910522461 
23014.4179687500 -141.8701934814 
23027.6621093750 -141.8041687012 
23040.9394531250 -141.7355804443 
23054.1992187500 -141.7191467285 
23067.4667968750 -141.7332458496 
23080.7421875000 -141.7495117188 
23094.0507812500 -141.7518768311 
23107.3417968750 -141.7421417236 
23120.6386718750 -141.7323913574 
23133.9707031250 -141.7117156982 
23147.2851562500 -141.6652221680 
23160.6054687500 -141.6189270020 
23173.9335937500 -141.6092834473 
23187.2968750000 -141.6315002441 
23200.6406250000 -141.6399993896 
23213.9921875000 -141.6473083496 
23227.3769531250 -141.6987304688 
23240.7441406250 -141.8062591553 
23254.1191406250 -141.9285278320 
23267.5019531250 -142.0053863525 
23280.9179687500 -142.0012359619 
23294.3164062500 -141.9143981934 
23307.7226562500 -141.7507934570 
23321.1601562500 -141.6446075439 
23334.5820312500 -141.6716156006 
23348.0117187500 -141.7879028320 
23361.4726562500 -141.9240722656 
23374.9179687500 -141.9974975586 
23388.3710937500 -141.9913940430 
23401.8300781250 -141.9659118652 
23415.3242187500 -141.9647064209 
23428.7988281250 -141.9485626221 
23442.2812500000 -141.8671417236 
23455.7988281250 -141.7820281982 
23469.2968750000 -141.7403869629 
23482.8046875000 -141.7785034180 
23496.3183593750 -141.8724212646 
23509.8652343750 -141.9465942383 
23523.3964843750 -141.9546661377 
23536.9335937500 -141.9023590088 
23550.5039062500 -141.8442840576 
23564.0585937500 -141.8247985840 
23577.6191406250 -141.8322906494 
23591.1875000000 -141.8421478271 
23604.7910156250 -141.8342132568 
23618.3750000000 -141.8040161133 
23631.9667968750 -141.6831359863 
23645.5937500000 -141.4200134277 
23659.2011718750 -141.1973419189 
23672.8164062500 -141.1500244141 
23686.4394531250 -141.3126831055 
23700.0976562500 -141.5371398926 
23713.7363281250 -141.6764373779 
23727.3847656250 -141.7571868896 
23741.0644531250 -141.8562164307 
23754.7285156250 -141.9601440430 
23768.3984375000 -142.0454254150 
23782.0781250000 -142.0726623535 
23795.7910156250 -142.0323486328 
23809.4843750000 -141.9584503174 
23823.1875000000 -141.8969116211 
23836.9238281250 -141.9019317627 
23850.6406250000 -141.9361419678 
23864.3671875000 -141.9513854980 
23878.1015625000 -141.9296875000 
23891.8691406250 -141.9010314941 
23905.6191406250 -141.9248962402 
23919.3769531250 -142.0010528564 
23933.1679687500 -142.0379333496 
23946.9414062500 -142.0160064697 
23960.7226562500 -141.9489593506 
23974.5117187500 -141.8670349121 
23988.3359375000 -141.7871551514 
24002.1406250000 -141.7631378174 
24015.9531250000 -141.8021240234 
24029.8007812500 -141.8792266846 
24043.6308593750 -141.9423980713 
24057.4667968750 -141.9036102295 
24071.3125000000 -141.7841644287 
24085.1914062500 -141.7383117676 
24099.0527343750 -141.7682037354 
24112.9218750000 -141.8131866455 
24126.8242187500 -141.8189392090 
24140.7089843750 -141.8085479736 
24154.6035156250 -141.8579864502 
24168.5292968750 -141.9288177490 
24182.4394531250 -141.9682464600 
24196.3554687500 -141.9637298584 
24210.2812500000 -141.9392089844 
24224.2402343750 -141.9317779541 
24238.1816406250 -141.9418640137 
24252.1308593750 -141.9582214355 
24266.1132812500 -141.9786376953 
24280.0781250000 -142.0144195557 
24294.0527343750 -142.0696105957 
24308.0332031250 -142.1275787354 
24322.0488281250 -142.1775207520 
24336.0468750000 -142.2046813965 
24350.0507812500 -142.2150115967 
24364.0917968750 -142.1976013184 
24378.1132812500 -142.1325836182 
24392.1425781250 -142.0204010010 
24406.1796875000 -141.8902435303 
24420.2519531250 -141.7679748535 
24434.3066406250 -141.7392730713 
24448.3671875000 -141.7734527588 
24462.4648437500 -141.7937774658 
24476.5429687500 -141.7767028809 
24490.6289062500 -141.7495422363 
24504.7226562500 -141.7571716309 
24518.8515625000 -141.8016357422 
24532.9628906250 -141.8854217529 
24547.0820312500 -141.9946746826 
24561.2343750000 -142.0076751709 
24575.3710937500 -141.9300842285 
24589.5136718750 -141.8509826660 
24603.6640625000 -141.8347778320 
24617.8515625000 -141.9209594727 
24632.0175781250 -142.0524597168 
24646.1933593750 -142.1259765625 
24660.4042968750 -142.1371917725 
24674.5957031250 -142.0875701904 
24688.7968750000 -142.0429534912 
24703.0058593750 -142.0294799805 
24717.2480468750 -142.0212860107 
24731.4726562500 -142.0168914795 
24745.7070312500 -141.9953613281 
24759.9746093750 -141.9362182617 
24774.2226562500 -141.8645629883 
24788.4804687500 -141.8318939209 
24802.7460937500 -141.8748474121 
24817.0488281250 -141.9322052002 
24831.3300781250 -141.9572448730 
24845.6210937500 -141.8997650146 
24859.9453125000 -141.8045959473 
24874.2519531250 -141.7727050781 
24888.5683593750 -141.7932891846 
24902.8906250000 -141.8296813965 
24917.2500000000 -141.8450164795 
24931.5898437500 -141.8731384277 
24945.9375000000 -141.9263610840 
24960.3222656250 -141.9613952637 
24974.6855468750 -141.9141540527 
24989.0585937500 -141.8567810059 
25003.4394531250 -141.8583831787 
25017.8574218750 -141.9513092041 
25032.2539062500 -142.0498504639 
25046.6601562500 -142.0978546143 
25061.1015625000 -142.1220092773 
25075.5253906250 -142.0947113037 
25089.9550781250 -142.0271606445 
25104.4218750000 -142.0050964355 
25118.8691406250 -142.0267639160 
25133.3261718750 -142.0613403320 
25147.7890625000 -142.0683898926 
25162.2890625000 -142.0366821289 
25176.7714843750 -141.9608917236 
25191.2597656250 -141.9054412842 
25205.7851562500 -141.8990173340 
25220.2910156250 -141.9168853760 
25234.8046875000 -141.9775695801 
25249.3281250000 -142.0985870361 
25263.8867187500 -142.2338256836 
25278.4257812500 -142.3512420654 
25292.9726562500 -142.3523559570 
25307.5566406250 -142.2914123535 
25322.1210937500 -142.2201232910 
25336.6933593750 -142.1462860107 
25351.2753906250 -142.1209411621 
25365.8925781250 -142.1473083496 
25380.4902343750 -142.1661682129 
25395.0957031250 -142.0950927734 
25409.7402343750 -141.9846038818 
25424.3632812500 -141.8822784424 
25438.9941406250 -141.8518981934 
25453.6347656250 -141.8687744141 
25468.3105468750 -141.9011840820 
25482.9667968750 -141.9392700195 
25497.6328125000 -141.9737243652 
25512.3339843750 -142.0008239746 
25527.0175781250 -142.0125274658 
25541.7070312500 -141.9955749512 
25556.4062500000 -141.9619293213 
25571.1425781250 -141.9123687744 
25585.8593750000 -141.9273529053 
25600.5820312500 -142.0418395996 
25615.3437500000 -142.2163238525 
25630.0859375000 -142.2423248291 
25644.8359375000 -142.1151123047 
25659.5937500000 -141.9402008057 
25674.3886718750 -141.8775177002 
25689.1640625000 -141.9098663330 
25703.9492187500 -141.9558258057 
25718.7695312500 -141.9654541016 
25733.5703125000 -141.9619903564 
25748.3808593750 -141.9727783203 
25763.1972656250 -141.9934997559 
25778.0527343750 -142.0025329590 
25792.8886718750 -142.0044250488 
25807.7324218750 -142.0233917236 
25822.6132812500 -142.0535888672 
25837.4726562500 -142.0548858643 
25852.3417968750 -142.0018768311 
25867.2207031250 -141.9526519775 
25882.1347656250 -141.9480590820 
25897.0312500000 -142.0201110840 
25911.9335937500 -142.0908050537 
25926.8750000000 -142.1041717529 
25941.7949218750 -142.0597534180 
25956.7246093750 -142.0415649414 
25971.6914062500 -142.0716094971 
25986.6386718750 -142.0955963135 
26001.5937500000 -142.0768127441 
26016.5566406250 -142.0673065186 
26031.5585937500 -142.0919036865 
26046.5390625000 -142.0738220215 
26061.5292968750 -141.9987640381 
26076.5566406250 -141.9940490723 
26091.5625000000 -142.1156616211 
26106.5781250000 -142.2398986816 
26121.6015625000 -142.2726593018 
26136.6640625000 -142.2466125488 
26151.7050781250 -142.1805419922 
26166.7558593750 -142.1128540039 
26181.8437500000 -142.0707855225 
26196.9101562500 -142.0721893311 
26211.9863281250 -142.0599670410 
26227.0722656250 -142.0385742188 
26242.1953125000 -142.0709228516 
26257.2968750000 -142.1515960693 
26272.4082031250 -142.2051239014 
26287.5566406250 -142.1788024902 
26302.6835937500 -142.0626983643 
26317.8222656250 -141.9314575195 
26332.9667968750 -141.8942718506 
26348.1503906250 -141.9978485107 
26363.3144531250 -142.1249694824 
26378.4863281250 -142.1898193359 
26393.6953125000 -142.1771545410 
26408.8847656250 -142.1689300537 
26424.0839843750 -142.1643066406 
26439.2910156250 -142.1446838379 
26454.5351562500 -142.1327667236 
26469.7597656250 -142.1416473389 
26484.9921875000 -142.1507110596 
26500.2636718750 -142.1747741699 
26515.5156250000 -142.1815032959 
26530.7734375000 -141.9394378662 
26546.0429687500 -141.4101409912 
26561.3496093750 -141.0476074219 
26576.6347656250 -141.1040954590 
26591.9296875000 -141.5930938721 
26607.2617187500 -142.0544586182 
26622.5742187500 -142.2837677002 
26637.8964843750 -142.3766326904 
26653.2265625000 -142.4222412109 
26668.5937500000 -142.3603363037 
26683.9414062500 -142.2682800293 
26699.2988281250 -142.2249603271 
26714.6933593750 -142.1715698242 
26730.0664062500 -142.0904083252 
26745.4492187500 -142.0390625000 
26760.8417968750 -141.9844818115 
26776.2714843750 -141.9339447021 
26791.6816406250 -141.9539337158 
26807.0996093750 -142.0544281006 
26822.5566406250 -142.1568756104 
26837.9941406250 -142.1829833984 
26853.4375000000 -142.1347045898 
26868.8925781250 -142.0395202637 
26884.3847656250 -141.9872131348 
26899.8574218750 -142.0362854004 
26915.3378906250 -142.1440429688 
26930.8574218750 -142.2330169678 
26946.3554687500 -142.2511901855 
26961.8632812500 -142.2293853760 
26977.4082031250 -142.2179107666 
26992.9335937500 -142.2223663330 
27008.4687500000 -142.1927490234 
27024.0117187500 -142.1131744385 
27039.5937500000 -142.0384674072 
27055.1542968750 -142.0383758545 
27070.7246093750 -142.1208343506 
27086.3339843750 -142.1940460205 
27101.9218750000 -142.1951751709 
27117.5195312500 -142.1921997070 
27133.1250000000 -142.2687225342 
27148.7695312500 -142.3559875488 
27164.3945312500 -142.3314666748 
27180.0273437500 -142.2249908447 
27195.6992187500 -142.1383972168 
27211.3496093750 -142.0911254883 
27227.0097656250 -142.0756225586 
27242.6777343750 -142.0740966797 
27258.3867187500 -142.0679626465 
27274.0742187500 -142.0817413330 
27289.7695312500 -142.1047058105 
27305.5039062500 -142.1259155273 
27321.2187500000 -142.1434020996 
27336.9414062500 -142.1142425537 
27352.6738281250 -142.0370483398 
27368.4453125000 -142.0337371826 
27384.1972656250 -142.1179809570 
27399.9550781250 -142.1342468262 
27415.7539062500 -142.0356597900 
27431.5312500000 -141.9362792969 
27447.3183593750 -141.9132843018 
27463.1152343750 -141.9365844727 
27478.9492187500 -141.9455413818 
27494.7636718750 -141.9455108643 
27510.5859375000 -141.9678344727 
27526.4492187500 -142.0063018799 
27542.2910156250 -142.0797882080 
27558.1406250000 -142.2051239014 
27574.0000000000 -142.3428344727 
27589.9003906250 -142.3763427734 
27605.7773437500 -142.2262420654 
27621.6640625000 -142.0422668457 
27637.5917968750 -142.0010375977 
27653.4960937500 -142.0984039307 
27669.4101562500 -142.2064971924 
27685.3339843750 -142.1764373779 
27701.2968750000 -142.0137786865 
27717.2402343750 -141.9074859619 
27733.1914062500 -141.9286499023 
27749.1816406250 -141.9825134277 
27765.1503906250 -142.0386657715 
27781.1289062500 -142.1133270264 
27797.1171875000 -142.1725158691 
27813.1445312500 -142.1554718018 
27829.1523437500 -142.0449218750 
27845.1679687500 -141.9458770752 
27861.2226562500 -141.9607696533 
27877.2558593750 -142.0474700928 
27893.3007812500 -142.1026763916 
27909.3828125000 -142.1109008789 
27925.4453125000 -142.1526947021 
27941.5156250000 -142.2053833008 
27957.5957031250 -142.2048950195 
27973.7167968750 -142.1951141357 
27989.8144531250 -142.1996154785 
28005.9238281250 -142.1582946777 
28022.0703125000 -142.0726623535 
28038.1972656250 -142.0125427246 
28054.3339843750 -142.0408935547 
28070.4785156250 -142.1607971191 
28086.6640625000 -142.2723693848 
28102.8281250000 -142.2995300293 
28119.0000000000 -142.2288360596 
28135.2148437500 -142.1237792969 
28151.4062500000 -142.0481719971 
28167.6074218750 -141.9807739258 
28183.8164062500 -141.7888488770 
28200.0683593750 -141.5104827881 
28216.2968750000 -141.4361724854 
28232.5351562500 -141.6736450195 
28248.8144531250 -141.9835205078 
28265.0703125000 -142.1262969971 
28281.3378906250 -142.1618804932 
28297.6132812500 -142.1490020752 
28313.9296875000 -142.0626678467 
28330.2246093750 -141.9874725342 
28346.5273437500 -141.9829406738 
28362.8710937500 -142.0254058838 
28379.1953125000 -142.0667877197 
28395.5273437500 -142.0933532715 
28411.8691406250 -142.1278839111 
28428.2500000000 -142.1559448242 
28444.6113281250 -142.1516876221 
28460.9804687500 -142.1052551270 
28477.3906250000 -142.0568847656 
28493.7792968750 -142.0777282715 
28510.1777343750 -142.1696929932 
28526.5859375000 -142.2727203369 
28543.0332031250 -142.2891235352 
28559.4589843750 -142.1910247803 
28575.8964843750 -142.0599670410 
28592.3730468750 -141.9957275391 
28608.8261718750 -142.0102081299 
28625.2910156250 -142.0821228027 
28641.7656250000 -142.1717529297 
28658.2792968750 -142.2074890137 
28674.7734375000 -142.1716613770 
28691.2753906250 -142.0967864990 
28707.8183593750 -142.0316009521 
28724.3398437500 -141.9950866699 
28740.8691406250 -142.0041656494 
28757.4101562500 -142.0451812744 
28773.9921875000 -142.0629882812 
28790.5507812500 -142.0386657715 
28807.1191406250 -142.0499725342 
28823.7304687500 -142.1210937500 
28840.3183593750 -142.1705932617 
28856.9160156250 -142.1505737305 
28873.5214843750 -142.1124572754 
28890.1699218750 -142.0792999268 
28906.7968750000 -142.0882415771 
28923.4316406250 -142.1582183838 
28940.1093750000 -142.2228088379 
28956.7636718750 -142.1974334717 
28973.4296875000 -142.0902099609 
28990.1347656250 -141.9577789307 
29006.8183593750 -141.9745330811 
29023.5117187500 -142.1117706299 
29040.2148437500 -142.1640319824 
29056.9589843750 -142.0422058105 
29073.6816406250 -141.9063873291 
29090.4121093750 -141.9169311523 
29107.1855468750 -142.0310058594 
29123.9375000000 -142.2216949463 
29140.6972656250 -142.3716125488 
29157.4687500000 -142.4244537354 
29174.2812500000 -142.3623046875 
29191.0703125000 -142.2790222168 
29207.8691406250 -142.2293701172 
29224.7109375000 -142.2451019287 
29241.5292968750 -142.3080902100 
29258.3574218750 -142.3388366699 
29275.1953125000 -142.3187866211 
29292.0761718750 -142.2758331299 
29308.9335937500 -142.2176208496 
29325.8007812500 -142.1911926270 
29342.7089843750 -142.1630096436 
29359.5957031250 -142.1107635498 
29376.4921875000 -142.0728149414 
29393.3984375000 -142.0655670166 
29410.3457031250 -142.1495971680 
29427.2714843750 -142.2689514160 
29444.2070312500 -142.3571319580 
29461.1835937500 -142.4189605713 
29478.1386718750 -142.4430694580 
29495.1035156250 -142.4195404053 
29512.0781250000 -142.3474578857 
29529.0937500000 -142.2792053223 
29546.0878906250 -142.2327117920 
29563.0917968750 -142.2739868164 
29580.1386718750 -142.4091033936 
29597.1621093750 -142.5496063232 
29614.1933593750 -142.5947875977 
29631.2363281250 -142.5506591797 
29648.3222656250 -142.4873962402 
29665.3847656250 -142.3803405762 
29682.4570312500 -142.2676696777 
29699.5722656250 -142.1916046143 
29716.6640625000 -142.1922149658 
29733.7656250000 -142.2200012207 
29750.8769531250 -142.2156677246 
29768.0312500000 -142.2313232422 
29785.1621093750 -142.2819976807 
29802.3046875000 -142.2792358398 
29819.4882812500 -142.1888122559 
29836.6484375000 -142.0560302734 
29853.8203125000 -142.0076446533 
29871.0000000000 -142.0435638428 
29888.2246093750 -142.1184997559 
29905.4238281250 -142.1483917236 
29922.6347656250 -142.1790771484 
29939.8886718750 -142.2599334717 
29957.1191406250 -142.2877502441 
29974.3593750000 -142.2122497559 
29991.6406250000 -142.1666412354 
30008.9023437500 -142.1719970703 
30026.1718750000 -142.2059020996 
30043.4511718750 -142.2434082031 
30060.7734375000 -142.2798156738 
30078.0742187500 -142.3104400635 
30095.3847656250 -142.3314666748 
30112.7363281250 -142.3383941650 
30130.0664062500 -142.3330078125 
30147.4062500000 -142.3202362061 
30164.7558593750 -142.3038177490 
30182.1484375000 -142.2874755859 
30199.5175781250 -142.2747955322 
30216.8984375000 -142.2699584961 
30234.3203125000 -142.2710723877 
30251.7207031250 -142.2762756348 
30269.1308593750 -142.2830963135 
30286.5507812500 -142.2886657715 
30304.0136718750 -142.2890777588 
30321.4531250000 -142.2813415527 
30338.9023437500 -142.2665710449 
30356.3964843750 -142.2465667725 
30373.8671875000 -142.2243347168 
30391.3457031250 -142.2035369873 
30408.8359375000 -142.1899261475 
30426.3691406250 -142.1846771240 
30443.8808593750 -142.1853332520 
30461.4003906250 -142.1882934570 
30478.9648437500 -142.1892852783 
30496.5039062500 -142.1840972900 
30514.0546875000 -142.1685028076 
30531.6152343750 -142.1478576660 
30549.2207031250 -142.1277618408 
30566.8007812500 -142.1142883301 
30584.3925781250 -142.1130981445 
30602.0273437500 -142.1291046143 
30619.6386718750 -142.1664123535 
30637.2597656250 -142.2156219482 
30654.8925781250 -142.2694091797 
30672.5664062500 -142.3200225830 
30690.2187500000 -142.3601989746 
30707.8808593750 -142.3843231201 
30725.5878906250 -142.3890991211 
30743.2695312500 -142.3824615479 
30760.9628906250 -142.3684539795 
30778.6640625000 -142.3496246338 
30796.4121093750 -142.3267974854 
30814.1347656250 -142.2988739014 
30831.8691406250 -142.2611083984 
30849.6464843750 -142.2147827148 
30867.4003906250 -142.1633758545 
30885.1640625000 -142.1125640869 
30902.9375000000 -142.0698089600 
30920.7558593750 -142.0434722900 
30938.5507812500 -142.0472869873 
30956.3554687500 -142.0807037354 
30974.2050781250 -142.1399688721 
30992.0312500000 -142.2181549072 
31009.8671875000 -142.3059387207 
31027.7128906250 -142.3921508789 
31045.6035156250 -142.4623870850 
31063.4707031250 -142.5066528320 
31081.3476562500 -142.5262145996 
31099.2675781250 -142.5239868164 
31117.1660156250 -142.5049743652 
31135.0742187500 -142.4750671387 
31153.0253906250 -142.4398193359 
31170.9531250000 -142.4045715332 
31188.8925781250 -142.3722076416 
31206.8417968750 -142.3440399170 
31224.8359375000 -142.3205718994 
31242.8046875000 -142.3018035889 
31260.7851562500 -142.2869567871 
31278.8105468750 -142.2749786377 
31296.8105468750 -142.2644958496 
31314.8222656250 -142.2552185059 
31332.8437500000 -142.2478179932 
31350.9101562500 -142.2433319092 
31368.9531250000 -142.2428588867 
31387.0058593750 -142.2472076416 
31405.1035156250 -142.2573547363 
31423.1757812500 -142.2716674805 
31441.2597656250 -142.2887573242 
31459.3535156250 -142.3072357178 
31477.4941406250 -142.3258056641 
31495.6093750000 -142.3431549072 
31513.7343750000 -142.3583679199 
31531.9042968750 -142.3701629639 
31550.0507812500 -142.3783264160 
31568.2089843750 -142.3816375732 
31586.3750000000 -142.3782653809 
31604.5878906250 -142.3660430908 
31622.7773437500 -142.3433227539 
31640.9746093750 -142.3095703125 
31659.2187500000 -142.2661743164 
31677.4394531250 -142.2213134766 
31695.6699218750 -142.1811370850 
31713.9101562500 -142.1503753662 
31732.1953125000 -142.1314239502 
31750.4570312500 -142.1240692139 
31768.7304687500 -142.1256256104 
31787.0468750000 -142.1324157715 
31805.3417968750 -142.1413726807 
31823.6445312500 -142.1534576416 
31841.9589843750 -142.1711883545 
31860.3183593750 -142.1967926025 
31878.6542968750 -142.2304229736 
31897.0000000000 -142.2693481445 
31915.3925781250 -142.3067321777 
31933.7597656250 -142.3315582275 
31952.1367187500 -142.3396606445 
31970.5253906250 -142.3316497803 
31988.9589843750 -142.3122558594 
32007.3691406250 -142.2885284424 
32025.7890625000 -142.2672119141 
32044.2558593750 -142.2525634766 
32062.6972656250 -142.2448425293 
32081.1484375000 -142.2381591797 
32099.6113281250 -142.2276153564 
32118.1191406250 -142.2110900879 
32136.6035156250 -142.1895599365 
32155.0976562500 -142.1665954590 
32173.6386718750 -142.1472015381 
32192.1542968750 -142.1362609863 
32210.6796875000 -142.1376800537 
32229.2519531250 -142.1479339600 
32247.8007812500 -142.1623840332 
32266.3593750000 -142.1769561768 
32284.9277343750 -142.1895141602 
32303.5429687500 -142.2006988525 
32322.1347656250 -142.2134704590 
32340.7343750000 -142.2320098877 
32359.3828125000 -142.2601013184 
32378.0058593750 -142.2945251465 
32396.6386718750 -142.3289489746 
32415.2832031250 -142.3566436768 
32433.9726562500 -142.3725128174 
32452.6386718750 -142.3745574951 
32471.3144531250 -142.3645172119 
32490.0390625000 -142.3470001221 
32508.7363281250 -142.3283996582 
32527.4453125000 -142.3153381348 
32546.1640625000 -142.3114624023 
32564.9296875000 -142.3194885254 
32583.6718750000 -142.3411254883 
32602.4218750000 -142.3762512207 
32621.2207031250 -142.4221649170 
32639.9941406250 -142.4723510742 
32658.7792968750 -142.5173339844 
32677.5742187500 -142.5435638428 
32696.4160156250 -142.5443267822 
32715.2324218750 -142.5224914551 
32734.0585937500 -142.4863586426 
32752.9335937500 -142.4466705322 
32771.7812500000 -142.4133911133 
32790.6445312500 -142.3921661377 
32809.5156250000 -142.3833160400 
32828.4296875000 -142.3819732666 
32847.3242187500 -142.3791961670 
32866.2265625000 -142.3664855957 
32885.1796875000 -142.3419799805 
32904.1015625000 -142.3093414307 
32923.0390625000 -142.2761688232 
32941.9882812500 -142.2516937256 
32960.9804687500 -142.2436370850 
32979.9492187500 -142.2555541992 
32998.9296875000 -142.2848968506 
33017.9570312500 -142.3226470947 
33036.9570312500 -142.3507690430 
33055.9726562500 -142.3523406982 
33074.9960937500 -142.3153533936 
33094.0664062500 -142.2354583740 
33113.1093750000 -142.1190338135 
33132.1679687500 -141.9819335938 
33151.2695312500 -141.8466949463 
33170.3476562500 -141.7384796143 
33189.4375000000 -141.6774749756 
33208.5390625000 -141.6767730713 
33227.6875000000 -141.7366027832 
33246.8085937500 -141.8354034424 
33265.9414062500 -141.9524993896 
33285.1250000000 -142.0686035156 
33304.2773437500 -142.1691589355 
33323.4453125000 -142.2477416992 
33342.6250000000 -142.3041229248 
33361.8476562500 -142.3422088623 
33381.0468750000 -142.3672943115 
33400.2578125000 -142.3848876953 
33419.5156250000 -142.4000701904 
33438.7500000000 -142.4171600342 
33457.9921875000 -142.4380035400 
33477.2851562500 -142.4624786377 
33496.5507812500 -142.4891204834 
33515.8281250000 -142.5165557861 
33535.1171875000 -142.5441284180 
33554.4531250000 -142.5722045898 
33573.7617187500 -142.6012725830 
33593.0859375000 -142.6309051514 
33612.4531250000 -142.6584625244 
33631.7968750000 -142.6777801514 
33651.1523437500 -142.6818847656 
33670.5195312500 -142.6667175293 
33689.9335937500 -142.6317138672 
33709.3203125000 -142.5810241699 
33728.7226562500 -142.5224304199 
33748.1679687500 -142.4658050537 
33767.5898437500 -142.4211578369 
33787.0234375000 -142.3961639404 
33806.4687500000 -142.3950347900 
33825.9609375000 -142.4175720215 
33845.4296875000 -142.4587554932 
33864.9062500000 -142.5092773438 
33884.4335937500 -142.5556945801 
33903.9335937500 -142.5869293213 
33923.4453125000 -142.5966033936 
33942.9648437500 -142.5836791992 
33962.5390625000 -142.5519409180 
33982.0820312500 -142.5083923340 
34001.6406250000 -142.4606018066 
34021.2460937500 -142.4152526855 
34040.8242187500 -142.3776855469 
34060.4140625000 -142.3514556885 
34080.0156250000 -142.3388519287 
34099.6679687500 -142.3406372070 
34119.2890625000 -142.3561096191 
34138.9257812500 -142.3807067871 
34158.6093750000 -142.4089355469 
34178.2695312500 -142.4353637695 
34197.9375000000 -142.4556121826 
34217.6171875000 -142.4666595459 
34237.3476562500 -142.4668426514 
34257.0507812500 -142.4559326172 
34276.7656250000 -142.4349822998 
34296.5312500000 -142.4060821533 
34316.2695312500 -142.3722686768 
34336.0156250000 -142.3367767334 
34355.7773437500 -142.3030242920 
34375.5859375000 -142.2745208740 
34395.3710937500 -142.2554626465 
34415.1640625000 -142.2494812012 
34435.0078125000 -142.2563934326 
34454.8242187500 -142.2720794678 
34474.6523437500 -142.2880706787 
34494.4921875000 -142.2940826416 
34514.3828125000 -142.2822265625 
34534.2460937500 -142.2511596680 
34554.1210937500 -142.2070465088 
34574.0429687500 -142.1612091064 
34593.9414062500 -142.1255798340 
34613.8476562500 -142.1074981689 
34633.8085937500 -142.1074676514 
34653.7382812500 -142.1190795898 
34673.6835937500 -142.1315002441 
34693.6367187500 -142.1327819824 
34713.6406250000 -142.1130065918 
34733.6171875000 -142.0661315918 
34753.6054687500 -141.9963684082 
34773.6445312500 -141.9137115479 
34793.6562500000 -141.8344726562 
34813.6835937500 -141.7768402100 
34833.7187500000 -141.7564239502 
34853.8007812500 -141.7807617188 
34873.8593750000 -141.8454742432 
34893.9296875000 -141.9343261719 
34914.0507812500 -142.0240020752 
34934.1406250000 -142.0919647217 
34954.2460937500 -142.1269531250 
34974.3632812500 -142.1327209473 
34994.5273437500 -142.1252593994 
35014.6679687500 -142.1239013672 
35034.8203125000 -142.1415710449 
35055.0195312500 -142.1798706055 
35075.1953125000 -142.2295532227 
35095.3789062500 -142.2768859863 
35115.5781250000 -142.3101959229 
35135.8242187500 -142.3279418945 
35156.0429687500 -142.3367004395 
35176.2773437500 -142.3462219238 
35196.5585937500 -142.3640747070 
35216.8125000000 -142.3920593262 
35237.0820312500 -142.4254913330 
35257.3593750000 -142.4547576904 
35277.6914062500 -142.4689788818 
35297.9921875000 -142.4601287842 
35318.3046875000 -142.4263763428 
35338.6679687500 -142.3722991943 
35359.0078125000 -142.3073120117 
35379.3554687500 -142.2417297363 
35399.7148437500 -142.1845855713 
35420.1289062500 -142.1425628662 
35440.5117187500 -142.1209259033 
35460.9062500000 -142.1236419678 
35481.3554687500 -142.1534118652 
35501.7734375000 -142.2097167969 
35522.2031250000 -142.2872619629 
35542.6484375000 -142.3747863770 
35563.1406250000 -142.4561157227 
35583.6093750000 -142.5138092041 
35604.0859375000 -142.5356445312 
35624.6171875000 -142.5187683105 
35645.1171875000 -142.4742431641 
35665.6289062500 -142.4207305908 
35686.1562500000 -142.3768310547 
35706.7343750000 -142.3551940918 
35727.2812500000 -142.3592376709 
35747.8437500000 -142.3832702637 
35768.4531250000 -142.4161987305 
35789.0390625000 -142.4463653564 
35809.6367187500 -142.4663085938 
35830.2421875000 -142.4745941162 
35850.9023437500 -142.4749908447 
35871.5351562500 -142.4735412598 
35892.1796875000 -142.4752044678 
35912.8750000000 -142.4814605713 
35933.5429687500 -142.4898071289 
35954.2226562500 -142.4953002930 
35974.9531250000 -142.4932250977 
35995.6562500000 -142.4815673828 
36016.3710937500 -142.4618682861 
36037.0976562500 -142.4377288818 
36057.8789062500 -142.4128875732 
36078.6289062500 -142.3901672363 
36099.3906250000 -142.3719024658 
36120.2070312500 -142.3613739014 
36140.9921875000 -142.3630218506 
36161.7929687500 -142.3804931641 
36182.6015625000 -142.4139251709 
36203.4648437500 -142.4582214355 
36224.3007812500 -142.5038757324 
36245.1484375000 -142.5413513184 
36266.0468750000 -142.5650939941 
36286.9179687500 -142.5751800537 
36307.8007812500 -142.5757446289 
36328.6953125000 -142.5709838867 
36349.6445312500 -142.5626220703 
36370.5625000000 -142.5503540039 
36391.4921875000 -142.5339965820 
36412.4765625000 -142.5153808594 
36433.4296875000 -142.4980010986 
36454.3984375000 -142.4846038818 
36475.3789062500 -142.4754486084 
36496.4101562500 -142.4683990479 
36517.4140625000 -142.4611206055 
36538.4296875000 -142.4531555176 
36559.4960937500 -142.4463958740 
36580.5351562500 -142.4435272217 
36601.5898437500 -142.4460906982 
36622.6523437500 -142.4538269043 
36643.7695312500 -142.4655761719 
36664.8554687500 -142.4805755615 
36685.9570312500 -142.4990234375 
36707.1093750000 -142.5207672119 
36728.2343750000 -142.5433197021 
36749.3710937500 -142.5615234375 
36770.5195312500 -142.5695190430 
36791.7226562500 -142.5630035400 
36812.8945312500 -142.5451507568 
36834.0820312500 -142.5232238770 
36855.3203125000 -142.5064697266 
36876.5312500000 -142.4987640381 
36897.7539062500 -142.5000000000 
36918.9882812500 -142.5041351318 
36940.2734375000 -142.5048522949 
36961.5312500000 -142.5002288818 
36982.8046875000 -142.4942474365 
37004.1289062500 -142.4940185547 
37025.4257812500 -142.5053405762 
37046.7304687500 -142.5293731689 
37068.0507812500 -142.5621337891 
37089.4257812500 -142.5962219238 
37110.7695312500 -142.6235351562 
37132.1289062500 -142.6373138428 
37153.5390625000 -142.6332244873 
37174.9179687500 -142.6098937988 
37196.3125000000 -142.5696563721 
37217.7617187500 -142.5191955566 
37239.1796875000 -142.4692535400 
37260.6093750000 -142.4324035645 
37282.0546875000 -142.4194946289 
37303.5507812500 -142.4358825684 
37325.0195312500 -142.4793548584 
37346.5000000000 -142.5408630371 
37368.0312500000 -142.6075134277 
37389.5390625000 -142.6670532227 
37411.0546875000 -142.7118377686 
37432.5859375000 -142.7406616211 
37454.1679687500 -142.7579498291 
37475.7226562500 -142.7705535889 
37497.2890625000 -142.7836761475 
37518.9101562500 -142.7977600098 
37540.5039062500 -142.8078765869 
37562.1054687500 -142.8057861328 
37583.7226562500 -142.7839813232 
37605.3945312500 -142.7398986816 
37627.0351562500 -142.6780548096 
37648.6914062500 -142.6094818115 
37670.3984375000 -142.5278930664 
37692.0781250000 -142.4956817627 
37713.7695312500 -142.5144958496 
37735.4726562500 -142.5589447021 
37757.2304687500 -142.6182250977 
37778.9609375000 -142.6779327393 
37800.7031250000 -142.7232971191 
37822.4960937500 -142.7428588867 
37844.2656250000 -142.7318572998 
37866.0429687500 -142.6937713623 
37887.8359375000 -142.6393127441 
37909.6796875000 -142.5828247070 
37931.5000000000 -142.5375518799 
37953.3281250000 -142.5115203857 
37975.2109375000 -142.5049438477 
37997.0664062500 -142.5088195801 
38018.9335937500 -142.5030212402 
38040.8125000000 -142.4551849365 
38062.7460937500 -142.3258819580 
38084.6523437500 -142.0870513916 
38106.5703125000 -141.7476043701 
38128.5429687500 -141.3636627197 
38150.4843750000 -141.0195007324 
38172.4414062500 -140.7949066162 
38194.4062500000 -140.7405090332 
38216.4296875000 -140.8670501709 
38238.4218750000 -141.1435089111 
38260.4296875000 -141.5022583008 
38282.4921875000 -141.8564605713 
38304.5234375000 -142.1322174072 
38326.5664062500 -142.2999267578 
38348.6210937500 -142.3950805664 
38370.7343750000 -142.4349822998 
38392.8164062500 -142.4674835205 
38414.9101562500 -142.5100860596 
38437.0625000000 -142.5547790527 
38459.1796875000 -142.5918273926 
38481.3164062500 -142.6141967773 
38503.4609375000 -142.6195983887 
38525.6601562500 -142.6105957031 
38547.8320312500 -142.5933074951 
38570.0156250000 -142.5748748779 
38592.2578125000 -142.5604400635 
38614.4648437500 -142.5509185791 
38636.6875000000 -142.5429382324 
38658.9648437500 -142.5313568115 
38681.2148437500 -142.5133514404 
38703.4765625000 -142.4913482666 
38725.7500000000 -142.4722595215 
38748.0781250000 -142.4634399414 
38770.3750000000 -142.4681396484 
38792.6875000000 -142.4838409424 
38815.0585937500 -142.5143737793 
38837.3945312500 -142.5423126221 
38859.7460937500 -142.5606079102 
38882.1093750000 -142.5830230713 
38904.5273437500 -142.6114349365 
38926.9179687500 -142.6441040039 
38949.3203125000 -142.6757812500 
38971.7773437500 -142.6991271973 
38994.2070312500 -142.7070465088 
39016.6484375000 -142.6951599121 
39039.1015625000 -142.6634521484 
39061.6093750000 -142.6165618896 
39084.0898437500 -142.5624847412 
39106.5820312500 -142.5104064941 
39129.1328125000 -142.4687042236 
39151.6484375000 -142.4434509277 
39174.1835937500 -142.4441070557 
39196.7265625000 -142.4786376953 
39219.3281250000 -142.5159912109 
39241.8984375000 -142.5563812256 
39264.4804687500 -142.5943603516 
39287.1210937500 -142.6257629395 
39309.7304687500 -142.6476898193 
39332.3515625000 -142.6582031250 
39354.9882812500 -142.6562957764 
39377.6796875000 -142.6416320801 
39400.3437500000 -142.6145935059 
39423.0156250000 -142.5766448975 
39445.7460937500 -142.5312957764 
39468.4492187500 -142.4850006104 
39491.1640625000 -142.4469451904 
39513.8906250000 -142.4314117432 
39536.6718750000 -142.4741516113 
39559.4257812500 -142.5406341553 
39582.1914062500 -142.6238861084 
39605.0156250000 -142.7079467773 
39627.8085937500 -142.7763061523 
39650.6132812500 -142.8171386719 
39673.4335937500 -142.8266296387 
39696.3085937500 -142.8090820312 
39719.1523437500 -142.7740020752 
39742.0117187500 -142.7328033447 
39764.9257812500 -142.6963806152 
39787.8125000000 -142.6740722656 
39810.7070312500 -142.6837463379 
39833.6210937500 -142.7377166748 
39856.5859375000 -142.7925567627 
39879.5234375000 -142.8469696045 
39902.4765625000 -142.8888702393 
39925.4804687500 -142.9105529785 
39948.4609375000 -142.9107360840 
39971.4492187500 -142.8939666748 
39994.4960937500 -142.8682556152 
40017.5117187500 -142.8422241211 
40040.5429687500 -142.8225097656 
40063.5859375000 -142.8119964600 
40086.6875000000 -142.8092956543 
40109.7578125000 -142.8068695068 
40132.8398437500 -142.7983093262 
40155.9804687500 -142.7840270996 
40179.0898437500 -142.7674407959 
40202.2109375000 -142.7523345947 
40225.3476562500 -142.7402191162 
40248.5429687500 -142.7297973633 
40271.7070312500 -142.7187194824 
40294.8828125000 -142.7065124512 
40318.1132812500 -142.6959228516 
40341.3164062500 -142.6954956055 
40364.5351562500 -142.7199096680 
40387.7656250000 -142.7545013428 
40411.0507812500 -142.8014831543 
40434.3085937500 -142.8582305908 
40457.5781250000 -142.9197387695 
40480.9062500000 -142.9770507812 
40504.2031250000 -143.0175170898 
40527.5117187500 -143.0285186768 
40550.8359375000 -143.0035552979 
40574.2148437500 -142.9085693359 
40597.5664062500 -142.7925262451 
40620.9296875000 -142.7243957520 
40644.3515625000 -142.6731414795 
40667.7421875000 -142.6407165527 
40691.1484375000 -142.6273803711 
40714.5664062500 -142.6331787109 
40738.0390625000 -142.6569213867 
40761.4843750000 -142.6945343018 
40784.9414062500 -142.7590942383 
40808.4609375000 -142.8108520508 
40831.9453125000 -142.8281555176 
40855.4414062500 -142.8323669434 
40878.9570312500 -142.8267211914 
40902.5273437500 -142.8150787354 
40926.0664062500 -142.8006439209 
40949.6171875000 -142.7858734131 
40973.2304687500 -142.7725830078 
40996.8085937500 -142.7580566406 
41020.4023437500 -142.7483215332 
41044.0078125000 -142.7428436279 
41067.6757812500 -142.7370147705 
41091.3085937500 -142.7323913574 
41114.9570312500 -142.7332763672 
41138.6640625000 -142.7456512451 
41162.3398437500 -142.7746276855 
41186.0273437500 -142.8219146729 
41209.7304687500 -142.9181823730 
41233.4921875000 -143.0148925781 
41257.2226562500 -143.0583496094 
41280.9648437500 -143.0737762451 
41304.7656250000 -143.0594024658 
41328.5390625000 -143.0218505859 
41352.3203125000 -142.9735412598 
41376.1210937500 -142.9272766113 
41399.9765625000 -142.8780975342 
41423.8046875000 -142.8452148438 
41447.6406250000 -142.8244171143 
41471.5390625000 -142.7989349365 
41495.4062500000 -142.7685241699 
41519.2890625000 -142.7352294922 
41543.2265625000 -142.7012329102 
41567.1367187500 -142.6681365967 
41591.0585937500 -142.6254119873 
41614.9921875000 -142.5994110107 
41638.9882812500 -142.6015625000 
41662.9492187500 -142.6226196289 
41686.9257812500 -142.6619415283 
41710.9648437500 -142.7153015137 
41734.9687500000 -142.7763977051 
41758.9882812500 -142.8651580811 
41783.0195312500 -142.9317169189 
41807.1093750000 -142.9488525391 
41831.1718750000 -142.9409027100 
41855.2421875000 -142.9107971191 
41879.3789062500 -142.8664093018 
41903.4804687500 -142.8172454834 
41927.5937500000 -142.7711791992 
41951.7226562500 -142.7203826904 
41975.9140625000 -142.6956787109 
42000.0703125000 -142.6996307373 
42024.2382812500 -142.7182159424 
42048.4726562500 -142.7476806641 
42072.6679687500 -142.7832641602 
42096.8828125000 -142.8218841553 
42121.1093750000 -142.8868408203 
42145.3945312500 -142.9625091553 
42169.6484375000 -143.0174560547 
42193.9179687500 -143.0687408447 
42218.2460937500 -143.1091918945 
42242.5429687500 -143.1339263916 
42266.8554687500 -143.1416015625 
42291.1796875000 -143.1234436035 
42315.5625000000 -143.0826721191 
42339.9179687500 -143.0456542969 
42364.2812500000 -143.0067443848 
42388.7109375000 -142.9721984863 
42413.1054687500 -142.9485626221 
42437.5117187500 -142.9436950684 
42461.9335937500 -142.9651489258 
42486.4179687500 -142.9876556396 
42510.8710937500 -143.0092163086 
42535.3359375000 -143.0268859863 
42559.8593750000 -143.0391998291 
42584.3515625000 -143.0443420410 
42608.8593750000 -143.0314331055 
42633.3828125000 -142.9959564209 
42657.9648437500 -142.9620971680 
42682.5117187500 -142.9275207520 
42707.0781250000 -142.8979034424 
42731.6992187500 -142.8778839111 
42756.2929687500 -142.8755950928 
42780.8984375000 -142.9029235840 
42805.5195312500 -142.9342041016 
42830.1992187500 -142.9644317627 
42854.8476562500 -142.9848327637 
42879.5117187500 -142.9917144775 
42904.2343750000 -142.9862518311 
42928.9257812500 -142.9873504639 
42953.6328125000 -143.0042266846 
42978.3984375000 -143.0326538086 
43003.1328125000 -143.0608825684 
43027.8828125000 -143.0670318604 
43052.6445312500 -142.9651336670 
43077.4687500000 -142.7189025879 
43102.2578125000 -142.4855804443 
43127.0625000000 -142.2587890625 
43151.9296875000 -142.0926055908 
43176.7656250000 -142.0245361328 
43201.6132812500 -142.1280059814 
43226.4726562500 -142.3684692383 
43251.3984375000 -142.5458526611 
43276.2890625000 -142.6919097900 
43301.1953125000 -142.7971343994 
43326.1640625000 -142.8703002930 
43351.0976562500 -142.9446563721 
43376.0429687500 -142.9920654297 
43401.0078125000 -143.0033874512 
43426.0312500000 -143.0042419434 
43451.0234375000 -143.0075683594 
43476.0312500000 -143.0523223877 
43501.0976562500 -143.1476135254 
43526.1328125000 -143.2270507812 
43551.1796875000 -143.2921905518 
43576.2460937500 -143.3243560791 
43601.3710937500 -143.3174438477 
43626.4648437500 -143.2533874512 
43651.5703125000 -143.1753845215 
43676.7382812500 -143.1325683594 
43701.8750000000 -143.1002502441 
43727.0234375000 -143.0757751465 
43752.1914062500 -143.0470733643 
43777.4179687500 -143.0236206055 
43802.6093750000 -143.0131835938 
43827.8203125000 -143.0090789795 
43853.0898437500 -143.0119018555 
43878.3281250000 -143.0233612061 
43903.5781250000 -143.0284271240 
43928.8437500000 -143.0184631348 
43954.1757812500 -142.9963226318 
43979.4687500000 -142.9662628174 
44004.7812500000 -142.9264526367 
44030.1523437500 -142.9126281738 
44055.4921875000 -142.9275054932 
44080.8437500000 -142.9587860107 
44106.2148437500 -143.0017852783 
44131.6445312500 -143.0518341064 
44157.0429687500 -143.1330566406 
44182.4531250000 -143.2123565674 
44207.9296875000 -143.2537689209 
44233.3710937500 -143.2765502930 
44258.8281250000 -143.2752532959 
44284.2968750000 -143.2317047119 
44309.8320312500 -143.1707916260 
44335.3320312500 -143.1374664307 
44360.8476562500 -143.1196441650 
44386.4257812500 -143.1283569336 
44411.9687500000 -143.1643218994 
44437.5273437500 -143.1945190430 
44463.1015625000 -143.2187347412 
44488.7382812500 -143.2307739258 
44514.3437500000 -143.2216644287 
44539.9609375000 -143.1913909912 
44565.6406250000 -143.1612701416 
44591.2890625000 -143.1244812012 
44616.9531250000 -143.0802459717 
44642.6757812500 -142.9953002930 
44668.3671875000 -142.8821411133 
44694.0742187500 -142.7736663818 
44719.7968750000 -142.6294555664 
44745.5820312500 -142.4520721436 
44771.3320312500 -142.1805877686 
44797.0976562500 -142.0036773682 
44822.9296875000 -142.0030670166 
44848.7226562500 -142.1027832031 
44874.5351562500 -142.3892364502 
44900.3593750000 -142.7116546631 
44926.2500000000 -142.8856658936 
44952.1015625000 -143.0100097656 
44977.9726562500 -143.0904998779 
45003.9062500000 -143.1553497314 
45029.8046875000 -143.1904449463 
45055.7226562500 -143.2048950195 
45081.6484375000 -143.2175750732 
45107.6445312500 -143.2363281250 
45133.6015625000 -143.2520751953 
45159.5781250000 -143.2569580078 
45185.6171875000 -143.2567138672 
45211.6210937500 -143.2535552979 
45237.6406250000 -143.2514038086 
45263.6718750000 -143.2557983398 
45289.7734375000 -143.2610168457 
45315.8359375000 -143.2648010254 
45341.9140625000 -143.2621154785 
45368.0585937500 -143.2448425293 
45394.1679687500 -143.2180480957 
45420.2929687500 -143.1770019531 
45446.4335937500 -143.0961151123 
45472.6367187500 -143.0211029053 
45498.8046875000 -142.9964294434 
45524.9882812500 -143.0039062500 
45551.2382812500 -143.0465240479 
45577.4531250000 -143.1625671387 
45603.6835937500 -143.2923889160 
45629.9296875000 -143.3586578369 
45656.2382812500 -143.3973999023 
45682.5117187500 -143.4130859375 
45708.8046875000 -143.4159851074 
45735.1601562500 -143.4239654541 
45761.4804687500 -143.4369506836 
45787.8125000000 -143.4533233643 
45814.1640625000 -143.4580078125 
45840.5820312500 -143.4540405273 
45866.9609375000 -143.4470977783 
45893.3593750000 -143.4308471680 
45919.8203125000 -143.4053192139 
45946.2460937500 -143.3812713623 
45972.6875000000 -143.3542938232 
45999.1445312500 -143.3170776367 
46025.6679687500 -143.2899627686 
46052.1562500000 -143.2791137695 
46078.6601562500 -143.2711029053 
46105.2265625000 -143.2568206787 
46131.7617187500 -143.2348175049 
46158.3085937500 -143.2153167725 
46184.9257812500 -143.1961669922 
46211.5039062500 -143.1806793213 
46238.0976562500 -143.1868133545 
46264.7070312500 -143.2037506104 
46291.3828125000 -143.2230987549 
46318.0234375000 -143.2371215820 
46344.6796875000 -143.2226562500 
46371.4023437500 -143.1943969727 
46398.0898437500 -143.1605377197 
46424.7890625000 -143.1272430420 
46451.5078125000 -143.1369171143 
46478.2929687500 -143.1781158447 
46505.0390625000 -143.2729187012 
46531.8046875000 -143.3730468750 
46558.6328125000 -143.4307556152 
46585.4257812500 -143.4823455811 
46612.2382812500 -143.5591278076 
46639.0625000000 -143.6353759766 
46665.9531250000 -143.6736297607 
46692.8085937500 -143.6906890869 
46719.6796875000 -143.6682739258 
46746.6210937500 -143.6118011475 
46773.5234375000 -143.5655975342 
46800.4414062500 -143.5217285156 
46827.3750000000 -143.4724731445 
46854.3750000000 -143.4482879639 
46881.3398437500 -143.4490509033 
46908.3203125000 -143.4578094482 
46935.3671875000 -143.4539031982 
46962.3750000000 -143.4383392334 
46989.4023437500 -143.4196624756 
47016.4453125000 -143.4051208496 
47043.5546875000 -143.4084930420 
47070.6289062500 -143.4122009277 
47097.7187500000 -143.4050750732 
47124.8750000000 -143.3648681641 
47151.9921875000 -143.3107147217 
47179.1289062500 -143.2841339111 
47206.2812500000 -143.2800445557 
47233.5000000000 -143.3056640625 
47260.6835937500 -143.3303070068 
47287.8789062500 -143.3533325195 
47315.1484375000 -143.3825836182 
47342.3750000000 -143.4061279297 
47369.6210937500 -143.4127807617 
47396.8828125000 -143.3947753906 
47424.2109375000 -143.3457794189 
47451.5039062500 -143.2980346680 
47478.8125000000 -143.2456359863 
47506.1875000000 -143.1685638428 
47533.5273437500 -143.1011810303 
47560.8828125000 -143.0663146973 
47588.2539062500 -143.0310516357 
47615.6914062500 -143.0102233887 
47643.0976562500 -143.0035247803 
47670.5156250000 -143.0015106201 
47698.0000000000 -143.0076599121 
47725.4492187500 -143.0199584961 
47752.9179687500 -143.0428466797 
47780.3984375000 -143.1054687500 
47807.9492187500 -143.1918029785 
47835.4609375000 -143.2517852783 
47862.9921875000 -143.3147125244 
47890.5859375000 -143.3371124268 
47918.1484375000 -143.3278503418 
47945.7265625000 -143.2994689941 
47973.3710937500 -143.2756042480 
48000.9804687500 -143.2697753906 
48028.6015625000 -143.2704925537 
48056.2421875000 -143.2684020996 
48083.9531250000 -143.2453460693 
48111.6250000000 -143.2135314941 
48139.3125000000 -143.1666717529 
48167.0703125000 -143.1495513916 
48194.7890625000 -143.1659088135 
48222.5234375000 -143.2157592773 
48250.2773437500 -143.2701873779 
48278.0976562500 -143.3035125732 
48305.8828125000 -143.3548736572 
48333.6835937500 -143.4096527100 
48361.5507812500 -143.4420013428 
48389.3828125000 -143.4645233154 
48417.2304687500 -143.4802703857 
48445.0937500000 -143.4967803955 
48473.0273437500 -143.5233917236 
48500.9218750000 -143.5935668945 
48528.8359375000 -143.6771087646 
48556.8164062500 -143.7235260010 
48584.7617187500 -143.7529907227 
48612.7226562500 -143.7358551025 
48640.6992187500 -143.6994171143 
48668.7421875000 -143.6349487305 
48696.7539062500 -143.5875244141 
48724.7773437500 -143.5783081055 
48752.8710937500 -143.5910797119 
48780.9296875000 -143.6060638428 
48809.0039062500 -143.6024322510 
48837.0898437500 -143.5758514404 
48865.2500000000 -143.5492553711 
48893.3710937500 -143.5466156006 
48921.5117187500 -143.5720367432 
48949.7187500000 -143.6129608154 
48977.8867187500 -143.6376190186 
49006.0742187500 -143.6598663330 
49034.2773437500 -143.6733703613 
49062.5507812500 -143.6826934814 
49090.7851562500 -143.6969604492 
49119.0390625000 -143.7014007568 
49147.3593750000 -143.6907958984 
49175.6445312500 -143.6508789062 
49203.9453125000 -143.5940399170 
49232.2617187500 -143.5542297363 
49260.6484375000 -143.5111694336 
49288.9960937500 -143.4931335449 
49317.3632812500 -143.4952545166 
49345.7968750000 -143.5052185059 
49374.1953125000 -143.5158386230 
49402.6093750000 -143.5280914307 
49431.0429687500 -143.5726776123 
49459.5429687500 -143.6497039795 
49488.0078125000 -143.7135925293 
49516.4882812500 -143.7898406982 
49545.0390625000 -143.8163909912 
49573.5507812500 -143.7950592041 
49602.0820312500 -143.7304840088 
49630.6796875000 -143.6671142578 
49659.2421875000 -143.6384887695 
49687.8203125000 -143.6046600342 
49716.4179687500 -143.5574493408 
49745.0820312500 -143.5128326416 
49773.7109375000 -143.4540405273 
49802.3554687500 -143.4324340820 
49831.0703125000 -143.4612426758 
49859.7500000000 -143.5028991699 
49888.4453125000 -143.5221252441 
49917.1523437500 -143.5282592773 
49945.9375000000 -143.5193328857 
49974.6796875000 -143.5129547119 
50003.4414062500 -143.5225067139 
50032.2734375000 -143.5617218018 
50061.0664062500 -143.6046600342 
50089.8750000000 -143.6630706787 
50118.7031250000 -143.6821899414 
50147.5976562500 -143.6588745117 
50176.4609375000 -143.6001434326 
50205.3359375000 -143.5669708252 
50234.2851562500 -143.6070861816 
50263.1914062500 -143.6846313477 
50292.1210937500 -143.7284088135 
50321.0625000000 -143.7443084717 
50350.0781250000 -143.7229461670 
50379.0546875000 -143.7068786621 
50408.0468750000 -143.7030487061 
50437.1132812500 -143.7050018311 
50466.1367187500 -143.6911773682 
50495.1796875000 -143.6348876953 
50524.2421875000 -143.5648498535 
50553.3710937500 -143.5257720947 
50582.4648437500 -143.5324096680 
50611.5742187500 -143.5640563965 
50640.7578125000 -143.6331787109 
50669.9023437500 -143.7086181641 
50699.0625000000 -143.7562103271 
50728.2382812500 -143.8211364746 
50757.4882812500 -143.8832550049 
50786.6992187500 -143.9404907227 
50815.9257812500 -143.9807739258 
50845.2265625000 -143.9862976074 
50874.4882812500 -143.9588623047 
50903.7656250000 -143.9087219238 
50933.0625000000 -143.8563079834 
50962.4296875000 -143.8166046143 
50991.7578125000 -143.8029937744 
51021.1015625000 -143.8105773926 
51050.5234375000 -143.8523406982 
51079.9023437500 -143.9013671875 
51109.2968750000 -143.9839324951 
51138.7109375000 -144.0443878174 
51168.1953125000 -144.0395355225 
51197.6445312500 -143.9811706543 
51227.1093750000 -143.9230804443 
51256.6445312500 -143.8441009521 
51286.1445312500 -143.7896881104 
51315.6562500000 -143.7592010498 
51345.1914062500 -143.7312316895 
51374.7968750000 -143.7098541260 
51404.3593750000 -143.6855621338 
51433.9453125000 -143.6869506836 
51463.6015625000 -143.7339630127 
51493.2187500000 -143.8120422363 
51522.8515625000 -143.8771972656 
51552.5585937500 -143.9831542969 
51582.2265625000 -144.0881652832 
51611.9140625000 -144.1703338623 
51641.6171875000 -144.2183685303 
51671.3906250000 -144.2257385254 
51701.1289062500 -144.2120361328 
51730.8828125000 -144.1853027344 
51760.7109375000 -144.1459197998 
51790.5000000000 -144.0923767090 
51820.3046875000 -144.0476989746 
51850.1250000000 -143.9804077148 
51880.0234375000 -143.9306182861 
51909.8789062500 -143.9233093262 
51939.7539062500 -143.9528808594 
51969.6992187500 -143.9898529053 
51999.6093750000 -144.0474700928 
52029.5351562500 -144.0879364014 
52059.4765625000 -144.0954742432 
52089.4960937500 -144.0849456787 
52119.4726562500 -144.0687103271 
52149.4648437500 -144.0501251221 
52179.5351562500 -144.0302124023 
52209.5664062500 -143.9804534912 
52239.6093750000 -143.9176940918 
52269.6757812500 -143.8673248291 
52299.8125000000 -143.8484039307 
52329.9101562500 -143.8586425781 
52360.0273437500 -143.8927459717 
52390.2187500000 -143.9298858643 
52420.3671875000 -143.9611816406 
52450.5351562500 -143.9872589111 
52480.7187500000 -144.0007781982 
52510.9804687500 -143.9975891113 
52541.1992187500 -143.9845428467 
52571.4375000000 -143.9590454102 
52601.7500000000 -143.9415740967 
52632.0234375000 -143.9530944824 
52662.3125000000 -143.9921264648 
52692.6171875000 -144.0462341309 
52723.0000000000 -144.0885009766 
52753.3437500000 -144.1000976562 
52783.7031250000 -144.0951385498 
52814.1367187500 -144.0773773193 
52844.5312500000 -144.0521850586 
52874.9414062500 -144.0237274170 
52905.3710937500 -144.0001068115 
52935.8789062500 -143.9894714355 
52966.3398437500 -143.9898376465 
52996.8242187500 -143.9833679199 
53027.3828125000 -143.9541320801 
53057.8984375000 -143.8962860107 
53088.4335937500 -143.8324890137 
53118.9843750000 -143.7825012207 
53149.6132812500 -143.7530670166 
53180.1992187500 -143.7550964355 
53210.8046875000 -143.7827911377 
53241.4882812500 -143.8137207031 
53272.1250000000 -143.8651733398 
53302.7851562500 -143.9160766602 
53333.5195312500 -143.9716796875 
53364.2109375000 -144.0338134766 
53394.9218750000 -144.0844268799 
53425.6523437500 -144.1023101807 
53456.4570312500 -144.0715484619 
53487.2187500000 -144.0183105469 
53518.0000000000 -143.9670257568 
53548.8593750000 -143.9351043701 
53579.6757812500 -143.9320220947 
53610.5117187500 -143.9539947510 
53641.3632812500 -143.9897766113 
53672.2929687500 -144.0146942139 
53703.1835937500 -144.0182037354 
53734.0898437500 -144.0030517578 
53765.0703125000 -143.9875488281 
53796.0117187500 -143.9930725098 
53826.9726562500 -144.0339965820 
53857.9492187500 -144.1279602051 
53889.0039062500 -144.2475128174 
53920.0156250000 -144.3229370117 
53951.0468750000 -144.3963623047 
53982.1562500000 -144.4199981689 
54013.2226562500 -144.3873596191 
54044.3046875000 -144.3223724365 
54075.4062500000 -144.2382354736 
54106.5859375000 -144.1559906006 
54137.7265625000 -144.0836944580 
54168.8828125000 -144.0157165527 
54200.1132812500 -143.9524536133 
54231.3085937500 -143.9079742432 
54262.5156250000 -143.9164276123 
54293.7460937500 -143.9775543213 
54325.0507812500 -144.0784149170 
54356.3125000000 -144.1688690186 
54387.5937500000 -144.1924591064 
54418.9531250000 -144.1473236084 
54450.2734375000 -144.0549468994 
54481.6093750000 -143.9787597656 
54512.9609375000 -143.9611663818 
54544.3945312500 -143.9857330322 
54575.7851562500 -144.0322875977 
54607.1914062500 -144.0383605957 
54638.6796875000 -143.9337158203 
54670.1250000000 -143.5502471924 
54701.5859375000 -142.9107208252 
54733.0664062500 -142.1567077637 
54764.6250000000 -141.6258392334 
54796.1406250000 -141.6089019775 
54827.6757812500 -142.0461578369 
54859.2890625000 -142.8348083496 
54890.8632812500 -143.6426391602 
54922.4492187500 -144.1487579346 
54954.0585937500 -144.3952789307 
54985.7460937500 -144.4427490234 
55017.3867187500 -144.4185333252 
55049.0507812500 -144.3619384766 
55080.7929687500 -144.3086395264 
55112.4921875000 -144.2690429688 
55144.2070312500 -144.2293243408 
55175.9414062500 -144.1697540283 
55207.7578125000 -144.0914764404 
55239.5273437500 -144.0103912354 
55271.3203125000 -143.9552612305 
55303.1875000000 -143.9642791748 
55335.0156250000 -144.0325927734 
55366.8593750000 -144.1510162354 
55398.7851562500 -144.2767181396 
55430.6640625000 -144.3688201904 
55462.5664062500 -144.4083099365 
55494.4843750000 -144.3699645996 
55526.4804687500 -144.2869110107 
55558.4375000000 -144.2038726807 
55590.4101562500 -144.1615295410 
55622.4648437500 -144.1749572754 
55654.4765625000 -144.2109222412 
55686.5039062500 -144.2524261475 
55718.5507812500 -144.2964019775 
55750.6796875000 -144.3406829834 
55782.7617187500 -144.3728332520 
55814.8632812500 -144.3760375977 
55847.0468750000 -144.3560028076 
55879.1875000000 -144.3137359619 
55911.3437500000 -144.2594757080 
55943.5234375000 -144.2042694092 
55975.7773437500 -144.1630249023 
56007.9921875000 -144.1707611084 
56040.2265625000 -144.2065277100 
56072.5390625000 -144.2420806885 
56104.8085937500 -144.2592010498 
56137.0937500000 -144.2677307129 
56169.4023437500 -144.2857666016 
56201.7890625000 -144.3139343262 
56234.1328125000 -144.3267669678 
56266.4960937500 -144.2957458496 
56298.9375000000 -144.1882629395 
56331.3359375000 -144.0278625488 
56363.7578125000 -143.8427886963 
56396.1914062500 -143.6927642822 
56428.7109375000 -143.6593170166 
56461.1835937500 -143.7503662109 
56493.6796875000 -143.9484863281 
56526.2539062500 -144.1838836670 
56558.7812500000 -144.2538757324 
56591.3320312500 -144.2298278809 
56623.9023437500 -144.1825256348 
56656.5507812500 -144.1454772949 
56689.1562500000 -144.1176300049 
56721.7812500000 -144.0886077881 
56754.4843750000 -144.0574493408 
56787.1484375000 -144.0321197510 
56819.8281250000 -144.0166015625 
56852.5273437500 -144.0146636963 
56885.3085937500 -144.0217285156 
56918.0468750000 -144.0346374512 
56950.8007812500 -144.0616607666 
56983.6406250000 -144.1007843018 
57016.4335937500 -144.1579742432 
57049.2460937500 -144.2054290771 
57082.0781250000 -144.2092437744 
57114.9882812500 -144.1829223633 
57147.8593750000 -144.1578521729 
57180.7460937500 -144.1556854248 
57213.7187500000 -144.1791381836 
57246.6445312500 -144.2263031006 
57279.5898437500 -144.2622070312 
57312.6171875000 -144.2769470215 
57345.6015625000 -144.2649993896 
57378.6015625000 -144.2342987061 
57411.6210937500 -144.2068939209 
57444.7265625000 -144.1846771240 
57477.7851562500 -144.1521911621 
57510.8632812500 -144.0967254639 
57544.0234375000 -144.0201873779 
57577.1406250000 -143.9942932129 
57610.2773437500 -144.0261535645 
57643.4296875000 -144.1035919189 
57676.6679687500 -144.2137145996 
57709.8593750000 -144.3188323975 
57743.0703125000 -144.3745574951 
57776.3671875000 -144.3647460938 
57809.6171875000 -144.3310852051 
57842.8867187500 -144.3328094482 
57876.1718750000 -144.3748168945 
57909.5429687500 -144.4232177734 
57942.8710937500 -144.4278259277 
57976.2187500000 -144.3540649414 
58009.6445312500 -144.1968536377 
58043.0312500000 -144.0818634033 
58076.4335937500 -144.0057678223 
58109.8554687500 -143.9751434326 
58143.3632812500 -144.0128479004 
58176.8242187500 -144.0995941162 
58210.3046875000 -144.2016448975 
58243.8671875000 -144.2710418701 
58277.3867187500 -144.2568054199 
58310.9257812500 -144.2180938721 
58344.4843750000 -144.1973419189 
58378.1250000000 -144.2179260254 
58411.7187500000 -144.2885437012 
58445.3359375000 -144.3568725586 
58479.0351562500 -144.4214019775 
58512.6914062500 -144.4680175781 
58546.3632812500 -144.4729461670 
58580.0546875000 -144.4408111572 
58613.8320312500 -144.3799133301 
58647.5664062500 -144.2947235107 
58681.3164062500 -144.2440032959 
58715.1523437500 -144.2273406982 
58748.9414062500 -144.2504119873 
58782.7539062500 -144.3111267090 
58816.5820312500 -144.3798522949 
58850.4960937500 -144.3911590576 
58884.3632812500 -144.3783111572 
58918.2500000000 -144.3803405762 
58952.2226562500 -144.4237823486 
58986.1484375000 -144.5071411133 
59020.0937500000 -144.5458984375 
59054.0625000000 -144.5298309326 
59088.1132812500 -144.4785308838 
59122.1171875000 -144.4171600342 
59156.1406250000 -144.3623199463 
59190.2500000000 -144.3468322754 
59224.3125000000 -144.3505249023 
59258.3984375000 -144.3651275635 
59292.5000000000 -144.3863677979 
59326.6875000000 -144.4018554688 
59360.8320312500 -144.3919982910 
59394.9921875000 -144.3705749512 
59429.2382812500 -144.3657836914 
59463.4414062500 -144.3928680420 
59497.6601562500 -144.4387969971 
59531.9687500000 -144.4871673584 
59566.2265625000 -144.5331573486 
59600.5078125000 -144.5807189941 
59634.8085937500 -144.5847930908 
59669.1914062500 -144.5325317383 
59703.5312500000 -144.4395141602 
59737.8906250000 -144.3329467773 
59772.3359375000 -144.2373657227 
59806.7343750000 -144.2133941650 
59841.1523437500 -144.2164154053 
59875.5898437500 -144.2350769043 
59910.1132812500 -144.2693939209 
59944.5937500000 -144.3265075684 
59979.0898437500 -144.3761291504 
60013.6757812500 -144.3723602295 
60048.2109375000 -144.2886199951 
60082.7695312500 -144.2066802979 
60117.3476562500 -144.1554260254 
60152.0117187500 -144.1462097168 
60186.6289062500 -144.1725616455 
60221.2656250000 -144.2189788818 
60255.9882812500 -144.3006134033 
60290.6640625000 -144.3680267334 
60325.3632812500 -144.4258422852 
60360.0781250000 -144.4724121094 
60394.8828125000 -144.5110473633 
60429.6406250000 -144.5529174805 
60464.4140625000 -144.5709228516 
60499.2812500000 -144.5854644775 
60534.0976562500 -144.6372375488 
60568.9335937500 -144.7019195557 
60603.7890625000 -144.7508392334 
60638.7343750000 -144.7505950928 
60673.6328125000 -144.7186889648 
60708.5507812500 -144.6978607178 
60743.5546875000 -144.6955871582 
60778.5117187500 -144.6929473877 
60813.4882812500 -144.6777038574 
60848.4882812500 -144.6591949463 
60883.5703125000 -144.6477661133 
60918.6093750000 -144.6146697998 
60953.6679687500 -144.5587005615 
60988.8125000000 -144.5053405762 
61023.9140625000 -144.4821624756 
61059.0312500000 -144.4899902344 
61094.1718750000 -144.4845581055 
61129.3984375000 -144.4474334717 
61164.5781250000 -144.4243774414 
61199.7773437500 -144.4424285889 
61235.0625000000 -144.5189666748 
61270.3046875000 -144.5708465576 
61305.5664062500 -144.5144500732 
61340.8476562500 -144.1930084229 
61376.2148437500 -143.8447265625 
61411.5390625000 -143.6105194092 
61446.8789062500 -143.6462097168 
61482.3085937500 -143.8907470703 
61517.6914062500 -144.1752471924 
61553.0937500000 -144.4455566406 
61588.5859375000 -144.5640106201 
61624.0312500000 -144.6371765137 
61659.4960937500 -144.6942596436 
61694.9804687500 -144.7039184570 
61730.5507812500 -144.6682434082 
61766.0781250000 -144.5570831299 
61801.6250000000 -144.4286041260 
61837.2578125000 -144.3713684082 
61872.8476562500 -144.3630981445 
61908.4531250000 -144.3764953613 
61944.0820312500 -144.3887634277 
61979.7968750000 -144.4167785645 
62015.4687500000 -144.4917907715 
62051.1562500000 -144.5588684082 
62086.9335937500 -144.5939788818 
62122.6640625000 -144.5676422119 
62158.4179687500 -144.5125274658 
62194.1875000000 -144.4718627930 
62230.0507812500 -144.4770050049 
62265.8632812500 -144.5193634033 
62301.6953125000 -144.5781707764 
62337.6210937500 -144.6609344482 
62373.4960937500 -144.7182617188 
62409.3906250000 -144.7536468506 
62445.3046875000 -144.7494506836 
62481.3125000000 -144.6965789795 
62517.2695312500 -144.6581268311 
62553.2500000000 -144.6429138184 
62589.3164062500 -144.6283874512 
62625.3359375000 -144.5970001221 
62661.3750000000 -144.5509643555 
62697.4375000000 -144.5088806152 
62733.5898437500 -144.4977416992 
62769.6914062500 -144.4931030273 
62805.8164062500 -144.4906768799 
62842.0273437500 -144.5084686279 
62878.1953125000 -144.5394287109 
62914.3789062500 -144.5821990967 
62950.5859375000 -144.6338500977 
62986.8828125000 -144.6490020752 
63023.1328125000 -144.6320648193 
63059.4023437500 -144.6017150879 
63095.7617187500 -144.6147613525 
63132.0742187500 -144.6594238281 
63168.4062500000 -144.7157135010 
63204.7578125000 -144.7582702637 
63241.2031250000 -144.7413940430 
63277.5976562500 -144.6750793457 
63314.0117187500 -144.5611724854 
63350.5195312500 -144.4683380127 
63386.9765625000 -144.4307708740 
63423.4570312500 -144.4285583496 
63459.9570312500 -144.4498748779 
63496.5468750000 -144.4521026611 
63533.0898437500 -144.4271392822 
63569.6523437500 -144.3953247070 
63606.3046875000 -144.3936767578 
63642.9101562500 -144.4482421875 
63679.5390625000 -144.5563049316 
63716.1835937500 -144.7054901123 
63752.9218750000 -144.7617034912 
63789.6132812500 -144.7296295166 
63826.3242187500 -144.6721801758 
63863.1250000000 -144.6365966797 
63899.8789062500 -144.6658630371 
63936.6523437500 -144.6957550049 
63973.5195312500 -144.6953582764 
64010.3359375000 -144.6684417725 
64047.1718750000 -144.6693420410 
64084.0312500000 -144.7164459229 
64120.9804687500 -144.7943878174 
64157.8828125000 -144.8090667725 
64194.8046875000 -144.7583312988 
64231.8203125000 -144.6541442871 
64268.7851562500 -144.4927368164 
64305.7695312500 -144.4008331299 
64342.7773437500 -144.4175872803 
64379.8789062500 -144.5036468506 
64416.9296875000 -144.6338653564 
64454.0000000000 -144.7017669678 
64491.1640625000 -144.6998901367 
64528.2773437500 -144.6732940674 
64565.4140625000 -144.6548004150 
64602.5703125000 -144.6920471191 
64639.8203125000 -144.7588806152 
64677.0195312500 -144.8396911621 
64714.2421875000 -144.9019622803 
64751.5546875000 -144.8657379150 
64788.8203125000 -144.7967071533 
64826.1054687500 -144.7324371338 
64863.4140625000 -144.6863708496 
64900.8125000000 -144.6793212891 
64938.1640625000 -144.7022094727 
64975.5351562500 -144.7460479736 
65013.0000000000 -144.8066711426 
65050.4140625000 -144.8497467041 
65087.8515625000 -144.8082427979 
65125.3085937500 -144.7623291016 
65162.8593750000 -144.7651214600 
65200.3593750000 -144.8358612061 
65237.8828125000 -144.8906250000 
65275.5000000000 -144.8726806641 
65313.0625000000 -144.8098754883 
65350.6523437500 -144.7314300537 
65388.2617187500 -144.6973571777 
65425.9609375000 -144.6789703369 
65463.6132812500 -144.6573028564 
65501.2890625000 -144.6493072510 
65539.0546875000 -144.6935272217 
65576.7734375000 -144.7697448730 
65614.5156250000 -144.7986450195 
65652.2734375000 -144.7860565186 
65690.1328125000 -144.7640838623 
65727.9296875000 -144.7890777588 
65765.7578125000 -144.8575439453 
65803.6796875000 -144.9136505127 
65841.5468750000 -144.9522247314 
65879.4375000000 -144.9603271484 
65917.3515625000 -144.9230804443 
65955.3593750000 -144.8767089844 
65993.3203125000 -144.8454437256 
66031.2968750000 -144.8070526123 
66069.3671875000 -144.7364501953 
66107.3906250000 -144.6608276367 
66145.4375000000 -144.6138305664 
66183.5781250000 -144.5559082031 
66221.6640625000 -143.9988861084 
66259.7734375000 -141.1565704346 
66297.9062500000 -136.8777313232 
66336.1328125000 -133.6393280029 
66374.3125000000 -132.3365020752 
66412.5078125000 -132.2192687988 
66450.8046875000 -133.6643981934 
66489.0468750000 -136.9187316895 
66527.3125000000 -141.2478485107 
66565.5937500000 -143.9171142578 
66603.9765625000 -144.8598632812 
66642.3046875000 -145.1244506836 
66680.6562500000 -145.0574340820 
66719.1093750000 -144.9060211182 
66757.5000000000 -144.8110046387 
66795.9218750000 -144.7693481445 
66834.3593750000 -144.7846832275 
66872.8984375000 -144.8621215820 
66911.3828125000 -144.9589233398 
66949.8906250000 -145.0188446045 
66988.4921875000 -145.0135803223 
67027.0468750000 -144.9502258301 
67065.6171875000 -144.8183135986 
67104.2187500000 -144.6896820068 
67142.9062500000 -144.6048889160 
67181.5468750000 -144.5725097656 
67220.2109375000 -144.5784912109 
67258.9687500000 -144.6389160156 
67297.6796875000 -144.7079162598 
67336.4062500000 -144.7253875732 
67375.1562500000 -144.7515258789 
67414.0078125000 -144.8319702148 
67452.8046875000 -144.9595794678 
67491.6171875000 -145.0906524658 
67530.5390625000 -145.0970458984 
67569.3984375000 -145.0420074463 
67608.2890625000 -145.0498657227 
67647.1953125000 -145.1030731201 
67686.1953125000 -145.1385345459 
67725.1484375000 -145.0879821777 
67764.1250000000 -144.9456176758 
67803.2031250000 -144.8231048584 
67842.2187500000 -144.8011169434 
67881.2656250000 -144.8409271240 
67920.3281250000 -144.8898010254 
67959.4921875000 -144.9012603760 
67998.6015625000 -144.8247680664 
68037.7343750000 -144.7286071777 
68076.9609375000 -144.7182006836 
68116.1406250000 -144.8059234619 
68155.3437500000 -144.8836364746 
68194.5625000000 -144.9190216064 
68233.8906250000 -144.8991088867 
68273.1562500000 -144.8571319580 
68312.4453125000 -144.8550567627 
68351.8359375000 -144.8760986328 
68391.1718750000 -144.8724822998 
68430.5312500000 -144.8533782959 
68469.9140625000 -144.8309936523 
68509.3906250000 -144.8022308350 
68548.8203125000 -144.7921600342 
68588.2656250000 -144.8377380371 
68627.8125000000 -144.9331512451 
68667.3125000000 -145.0123748779 
68706.8281250000 -145.0335998535 
68746.4453125000 -145.0268707275 
68786.0078125000 -145.0014801025 
68825.5937500000 -144.9440765381 
68865.2031250000 -144.8619842529 
68904.9062500000 -144.8152465820 
68944.5625000000 -144.7954711914 
68984.2421875000 -144.3903503418 
69024.0156250000 -143.1262817383 
69063.7421875000 -140.4400634766 
69103.4843750000 -136.8998870850 
69143.2500000000 -134.7173004150 
69183.1250000000 -134.3418579102 
69222.9375000000 -135.8105163574 
69262.7734375000 -138.8943481445 
69302.7109375000 -142.4517974854 
69342.5937500000 -144.1333007812 
69382.5000000000 -144.6013183594 
69422.4296875000 -144.7835845947 
69462.4609375000 -144.8744201660 
69502.4296875000 -144.9034729004 
69542.4296875000 -144.9020996094 
69582.5312500000 -144.9362792969 
69622.5703125000 -144.9937744141 
69662.6406250000 -144.9885711670 
69702.7343750000 -144.9346313477 
69742.9218750000 -144.8794860840 
69783.0546875000 -144.8564453125 
69823.2187500000 -144.8769073486 
69863.4765625000 -144.8927459717 
69903.6875000000 -144.8978729248 
69943.9140625000 -144.9320068359 
69984.1640625000 -145.0269622803 
70024.5156250000 -145.1473083496 
70064.8203125000 -145.2147827148 
70105.1406250000 -145.2154541016 
70145.5625000000 -145.1916656494 
70185.9296875000 -145.1595153809 
70226.3203125000 -145.1092529297 
70266.7343750000 -145.0126953125 
70307.2500000000 -144.9142761230 
70347.7109375000 -144.8869934082 
70388.1953125000 -144.9276275635 
70428.7812500000 -144.9520874023 
70469.3125000000 -144.9047241211 
70509.8671875000 -144.8381347656 
70550.4453125000 -144.8250579834 
70591.1250000000 -144.8588562012 
70631.7500000000 -144.9198913574 
70672.3984375000 -144.9429626465 
70713.1484375000 -144.9199981689 
70753.8437500000 -144.8866577148 
70794.5625000000 -144.8801879883 
70835.3046875000 -144.9306182861 
70876.1484375000 -145.0355682373 
70916.9375000000 -145.1252136230 
70957.7500000000 -145.1376495361 
70998.6640625000 -145.1117706299 
71039.5234375000 -145.1057128906 
71080.4062500000 -145.1096649170 
71121.3906250000 -145.0995941162 
71162.3203125000 -145.0522155762 
71203.2734375000 -144.9580993652 
71244.2500000000 -144.7292633057 
71285.3281250000 -144.1345214844 
71326.3515625000 -143.2344818115 
71367.3984375000 -142.6248626709 
71408.5546875000 -142.7724151611 
71449.6484375000 -143.5687255859 
71490.7656250000 -144.4151153564 
71531.9062500000 -144.8616638184 
71573.1562500000 -145.0463562012 
71614.3437500000 -145.1613159180 
71655.5546875000 -145.1916198730 
71696.8750000000 -145.1439666748 
71738.1328125000 -145.1133422852 
71779.4218750000 -145.1247558594 
71820.7265625000 -145.1369781494 
71862.1406250000 -145.1048736572 
71903.5000000000 -145.0349578857 
71944.8750000000 -145.0111236572 
71986.3593750000 -145.0575408936 
72027.7890625000 -145.0958404541 
72069.2421875000 -145.0884552002 
72110.7187500000 -145.1102905273 
72152.2968750000 -145.1951751709 
72193.8203125000 -145.2678527832 
72235.3671875000 -145.2791290283 
72277.0156250000 -145.2597656250 
72318.6093750000 -145.2256469727 
72360.2265625000 -145.1519622803 
72401.8750000000 -145.0419311523 
72443.6171875000 -144.9531402588 
72485.3125000000 -144.9376831055 
72527.0234375000 -144.9929351807 
72568.8437500000 -145.0817718506 
72610.6093750000 -145.1677398682 
72652.3906250000 -145.2088775635 
72694.2031250000 -145.1601257324 
72736.1171875000 -145.0390319824 
72777.9765625000 -144.9316406250 
72819.8593750000 -144.8950195312 
72861.8515625000 -144.9174957275 
72903.7812500000 -144.9566650391 
72945.7343750000 -144.9644012451 
72987.7187500000 -144.9331207275 
73029.8046875000 -144.8737030029 
73071.8281250000 -144.7964630127 
73113.8828125000 -144.7593231201 
73156.0390625000 -144.7811126709 
73198.1406250000 -144.8723602295 
73240.2656250000 -145.0041809082 
73282.4140625000 -145.0879211426 
73324.6718750000 -145.0789489746 
73366.8671875000 -145.0241241455 
73409.0859375000 -144.9805450439 
73451.4140625000 -144.9826812744 
73493.6875000000 -145.0176086426 
73535.9843750000 -145.0052185059 
73578.3046875000 -144.9110565186 
73620.7265625000 -144.8240661621 
73663.0937500000 -144.8213958740 
73705.4921875000 -144.8647155762 
73747.9843750000 -144.8957061768 
73790.4296875000 -144.9204711914 
73832.8906250000 -144.9557342529 
73875.4687500000 -145.0002136230 
73917.9843750000 -145.0528717041 
73960.5234375000 -145.0922088623 
74003.0859375000 -145.0749359131 
74045.7578125000 -144.9937286377 
74088.3671875000 -144.9039306641 
74131.0078125000 -144.8692169189 
74173.7500000000 -144.9123077393 
74216.4375000000 -145.0122375488 
74259.1484375000 -145.1026153564 
74301.8828125000 -145.1166381836 
74344.7265625000 -145.1343536377 
74387.5078125000 -145.2626647949 
74430.3203125000 -145.4246673584 
74473.2343750000 -145.4824218750 
74516.0937500000 -145.4137420654 
74558.9765625000 -145.3155212402 
74601.8828125000 -145.2452850342 
74644.8984375000 -145.1785583496 
74687.8593750000 -145.1069793701 
74730.8437500000 -145.0536956787 
74773.9296875000 -145.0252532959 
74816.9609375000 -145.0306701660 
74860.0156250000 -145.0733642578 
74903.1015625000 -145.1087188721 
74946.2890625000 -145.0735626221 
74989.4218750000 -144.9758300781 
75032.5781250000 -144.9209442139 
75075.8437500000 -144.9994964600 
75119.0468750000 -145.1653900146 
75162.2734375000 -145.2860717773 
75205.5312500000 -145.3149566650 
75248.8984375000 -145.2976074219 
75292.2031250000 -145.2541503906 
75335.5312500000 -145.2000885010 
75378.9687500000 -145.1778717041 
75422.3515625000 -145.1893310547 
75465.7578125000 -145.1921844482 
75509.1875000000 -145.1742095947 
75552.7265625000 -145.1647338867 
75596.2031250000 -145.1996002197 
75639.7109375000 -145.2653198242 
75683.3203125000 -145.3369293213 
75726.8750000000 -145.3696441650 
75770.4609375000 -145.3509674072 
75814.0625000000 -145.3274078369 
75857.7812500000 -145.3301239014 
75901.4296875000 -145.3184204102 
75945.1171875000 -145.2613372803 
75988.9062500000 -145.1967926025 
76032.6328125000 -145.1531982422 
76076.3906250000 -145.0998382568 
76120.1718750000 -145.0216217041 
76164.0625000000 -144.9706115723 
76207.8984375000 -144.9873962402 
76251.7500000000 -145.0025177002 
76295.7187500000 -144.8797607422 
76339.6250000000 -144.7795715332 
76383.5625000000 -144.8413238525 
76427.6015625000 -145.0281066895 
76471.5859375000 -145.1949310303 
76515.5937500000 -145.2602539062 
76559.6328125000 -145.2146911621 
76603.7734375000 -145.1118774414 
76647.8593750000 -145.0657653809 
76691.9687500000 -145.1325683594 
76736.1875000000 -145.2383575439 
76780.3515625000 -145.2794494629 
76824.5390625000 -145.2118072510 
76868.7500000000 -145.0951995850 
76913.0703125000 -145.0390472412 
76957.3359375000 -145.0497589111 
77001.6250000000 -145.0901947021 
77046.0234375000 -145.1247406006 
77090.3593750000 -145.1720581055 
77134.7265625000 -145.2305297852 
77179.1171875000 -145.2302551270 
77223.6171875000 -145.1384735107 
77268.0625000000 -145.0340576172 
77312.5312500000 -145.0966796875 
77357.1093750000 -145.2665405273 
77401.6250000000 -145.4157562256 
77446.1718750000 -145.4548339844 
77490.7421875000 -145.3872375488 
77535.4218750000 -145.2783966064 
77580.0390625000 -145.2041931152 
77624.6875000000 -145.1875762939 
77669.4453125000 -145.1952362061 
77714.1406250000 -145.2183990479 
77758.8671875000 -145.2653961182 
77803.6171875000 -145.3036651611 
77848.4765625000 -145.3060913086 
77893.2812500000 -145.2074890137 
77938.1093750000 -144.9573974609 
77983.0468750000 -144.6595458984 
78027.9218750000 -144.5467681885 
78072.8281250000 -144.7375335693 
78117.7578125000 -145.1582641602 
78162.8046875000 -145.3941497803 
78207.7890625000 -145.4119262695 
78252.7968750000 -145.3688049316 
78297.9140625000 -145.2926177979 
78342.9765625000 -145.2333374023 
78388.0625000000 -145.2113952637 
78433.1718750000 -145.1742706299 
78478.3984375000 -145.1218566895 
78523.5625000000 -145.0905914307 
78568.7500000000 -145.0663146973 
78614.0546875000 -145.0623626709 
78659.2968750000 -145.1006317139 
78704.5625000000 -145.1797637939 
78749.8593750000 -145.2598571777 
78795.2656250000 -145.2870330811 
78840.6093750000 -145.2664794922 
78885.9843750000 -145.2687072754 
78931.4687500000 -145.2878570557 
78976.8906250000 -145.2878875732 
79022.3437500000 -145.2514801025 
79067.8203125000 -145.2017517090 
79113.4062500000 -145.1725769043 
79158.9375000000 -145.2004852295 
79204.4921875000 -145.2723693848 
79250.1640625000 -145.3721618652 
79295.7734375000 -145.4307708740 
79341.4062500000 -145.3751525879 
79387.1562500000 -145.2154693604 
79432.8437500000 -145.0943145752 
79478.5546875000 -145.0350952148 
79524.2968750000 -145.0043487549 
79570.1484375000 -145.0078430176 
79615.9375000000 -145.0122222900 
79661.7578125000 -144.9987182617 
79707.6875000000 -145.0374755859 
79753.5625000000 -145.1519927979 
79799.4609375000 -145.2189483643 
79845.3828125000 -145.2174835205 
79891.4218750000 -145.1949768066 
79937.3984375000 -145.2650909424 
79983.4062500000 -145.4354248047 
80029.5234375000 -145.5086059570 
80075.5781250000 -145.4230346680 
80121.6640625000 -145.2588958740 
80167.7734375000 -145.1489715576 
80213.9921875000 -145.1219024658 
80260.1562500000 -145.1276092529 
80306.3437500000 -145.1309661865 
80352.6484375000 -145.1587371826 
80398.8906250000 -145.2328643799 
80445.1640625000 -145.3249816895 
80491.4609375000 -145.3768768311 
80537.8671875000 -145.3379974365 
80584.2187500000 -145.2803344727 
80630.5937500000 -145.2650909424 
80677.0859375000 -145.3073120117 
80723.5156250000 -145.3905639648 
80769.9687500000 -145.4731597900 
80816.4531250000 -145.5239562988 
80863.0546875000 -145.5358734131 
80909.5859375000 -145.4970092773 
80956.1484375000 -145.4055938721 
81002.8281250000 -145.3455963135 
81049.4453125000 -145.3493957520 
81096.0937500000 -145.3555603027 
81142.7578125000 -145.3547058105 
81189.5468750000 -145.3483276367 
81236.2734375000 -145.1637725830 
81283.0234375000 -144.7983245850 
81329.8906250000 -144.4948120117 
81376.6953125000 -144.5274658203 
81423.5234375000 -144.9467315674 
81470.3828125000 -145.2784576416 
81517.3593750000 -145.3385620117 
81564.2734375000 -145.3268737793 
81611.2109375000 -145.3314666748 
81658.2734375000 -145.3462371826 
81705.2656250000 -145.2896575928 
81752.2890625000 -145.2096557617 
81799.3359375000 -145.1947937012 
81846.5000000000 -145.2412872314 
81893.6015625000 -145.2334747314 
81940.7343750000 -145.1970520020 
81987.9765625000 -145.2286987305 
82035.1640625000 -145.3796844482 
82082.3750000000 -145.4759979248 
82129.7031250000 -145.4165802002 
82176.9687500000 -145.3024444580 
82224.2578125000 -145.2263183594 
82271.5781250000 -145.2530975342 
82319.0156250000 -145.3746337891 
82366.3906250000 -145.5069274902 
82413.7890625000 -145.6311187744 
82461.3125000000 -145.6540527344 
82508.7656250000 -145.5115661621 
82556.2500000000 -145.3772888184 
82603.7578125000 -145.2931060791 
82651.3906250000 -145.2376098633 
82698.9531250000 -145.2255096436 
82746.5468750000 -145.2558135986 
82794.2578125000 -145.3142089844 
82841.9062500000 -145.3721466064 
82889.5781250000 -145.2586364746 
82937.2812500000 -144.9754638672 
82985.1015625000 -144.7164611816 
83032.8593750000 -144.7572784424 
83080.6484375000 -145.0990753174 
83128.5546875000 -145.3306274414 
83176.3906250000 -145.4129791260 
83224.2578125000 -145.4260101318 
83272.1562500000 -145.4127655029 
83320.1718750000 -145.3584747314 
83368.1171875000 -145.2677917480 
83416.0937500000 -145.1452789307 
83464.1953125000 -145.0868682861 
83512.2265625000 -145.1400146484 
83560.2890625000 -145.2839202881 
83608.3750000000 -145.3997650146 
83656.5859375000 -145.4409484863 
83704.7265625000 -145.4613800049 
83752.8984375000 -145.4589385986 
83801.1953125000 -145.4063415527 
83849.4218750000 -145.3462371826 
83897.6718750000 -145.3182678223 
83945.9609375000 -145.3131713867 
83994.3593750000 -145.2834014893 
84042.6953125000 -145.2552337646 
84091.0625000000 -145.2452239990 
84139.5546875000 -145.2767486572 
84187.9765625000 -145.3488006592 
84236.4218750000 -145.4277954102 
84284.8984375000 -145.4391326904 
84333.5000000000 -145.3696441650 
84382.0312500000 -145.3422698975 
84430.5937500000 -145.3573150635 
84479.2734375000 -145.3075561523 
84527.8906250000 -145.1952056885 
84576.5390625000 -145.1011047363 
84625.2109375000 -145.0923461914 
84674.0078125000 -145.1411590576 
84722.7343750000 -145.1623840332 
84771.4921875000 -145.2018127441 
84820.3750000000 -145.2963562012 
84869.1875000000 -145.3722839355 
84918.0312500000 -145.3866119385 
84966.8984375000 -145.3601531982 
85015.8906250000 -145.3746337891 
85064.8125000000 -145.4091339111 
85113.7734375000 -145.4371948242 
85162.8437500000 -145.4977111816 
85211.8593750000 -145.5982208252 
85260.8984375000 -145.6951904297 
85310.0546875000 -145.6887512207 
85359.1562500000 -145.6343536377 
85408.2734375000 -145.6060028076 
85457.4296875000 -145.5597991943 
85506.7031250000 -145.4210510254 
85555.9140625000 -145.2308197021 
85605.1484375000 -145.1935272217 
85654.5078125000 -145.2970733643 
85703.8046875000 -145.4700775146 
85753.1250000000 -145.5474700928 
85802.4765625000 -145.5022125244 
85851.9453125000 -145.4888916016 
85901.3515625000 -145.5875091553 
85950.7890625000 -145.6513824463 
86000.3515625000 -145.6609649658 
86049.8437500000 -145.6608734131 
86099.3671875000 -145.6416473389 
86148.9140625000 -145.5603332520 
86198.5859375000 -145.3443450928 
86248.1953125000 -145.0569458008 
86297.8281250000 -144.9281311035 
86347.5859375000 -145.2235107422 
86397.2812500000 -145.5440521240 
86447.0000000000 -145.6896667480 
86496.7500000000 -145.7311248779 
86546.6250000000 -145.7893218994 
86596.4296875000 -145.7730712891 
86646.2656250000 -145.6414947510 
86696.2265625000 -145.5173339844 
86746.1250000000 -145.4950714111 
86796.0468750000 -145.5370788574 
86845.9921875000 -145.5510864258 
86896.0703125000 -145.5106658936 
86946.0781250000 -145.4738006592 
86996.1171875000 -145.4400787354 
87046.2734375000 -145.4581909180 
87096.3671875000 -145.5237731934 
87146.4921875000 -145.5727844238 
87196.6484375000 -145.5432739258 
87246.9218750000 -145.5004272461 
87297.1328125000 -145.5001220703 
87347.3750000000 -145.5467376709 
87397.7343750000 -145.5928497314 
87448.0312500000 -145.5351562500 
87498.3593750000 -145.4866180420 
87548.7109375000 -145.5704803467 
87599.1953125000 -145.7194366455 
87649.6093750000 -145.7804565430 
87700.0468750000 -145.7219543457 
87750.6171875000 -145.6104888916 
87801.1171875000 -145.4112091064 
87851.6484375000 -144.7642974854 
87902.2031250000 -143.4756011963 
87952.8906250000 -141.9526214600 
88003.5078125000 -141.8217620850 
88054.1484375000 -143.3100738525 
88104.9218750000 -144.9789886475 
88155.6250000000 -145.4209747314 
88206.3593750000 -145.3714904785 
88257.2187500000 -145.3043670654 
88308.0078125000 -145.3063659668 
88358.8281250000 -144.9028015137 
88409.6796875000 -139.6304779053 
88460.6562500000 -128.0940399170 
88511.5703125000 -121.0504760742 
88562.5078125000 -117.1652450562 
88613.5703125000 -116.4217834473 
88664.5625000000 -118.1948776245 
88715.5937500000 -123.2150497437 
88766.6484375000 -132.5338745117 
88817.8281250000 -142.5416107178 
88868.9453125000 -145.5375061035 
88920.0859375000 -145.5439453125 
88971.3593750000 -145.5590209961 
89022.5625000000 -145.5780029297 
89073.7968750000 -145.5193786621 
89125.0546875000 -145.4559326172 
89176.4453125000 -145.4919281006 
89227.7656250000 -145.5898895264 
89279.1171875000 -145.6623535156 
89330.5937500000 -145.7074127197 
89382.0000000000 -145.7137145996 
89433.4375000000 -145.7209167480 
89484.9062500000 -145.7470092773 
89536.5078125000 -145.6731262207 
89588.0312500000 -145.5285797119 
89639.5937500000 -145.5018920898 
89691.2734375000 -145.6143951416 
89742.8906250000 -145.6948547363 
89794.5390625000 -145.6250000000 
89846.2187500000 -145.5278625488 
89898.0234375000 -145.4816589355 
89949.7578125000 -145.4658355713 
90001.5234375000 -145.4781646729 
90053.4140625000 -145.4942474365 
90105.2421875000 -145.4581146240 
90157.1015625000 -145.3576812744 
90208.9843750000 -145.2324981689 
90261.0000000000 -145.1634674072 
90312.9453125000 -145.2795715332 
90364.9140625000 -145.4668579102 
90417.0234375000 -145.5092620850 
90469.0546875000 -145.4826507568 
90521.1171875000 -145.5090637207 
90573.2109375000 -145.5863647461 
90625.4375000000 -145.6895904541 
90677.5937500000 -145.7542419434 
90729.7734375000 -145.7863769531 
90782.0937500000 -145.7927246094 
90834.3359375000 -145.8020935059 
90886.6093750000 -145.8167724609 
90938.9140625000 -145.8087158203 
90991.3515625000 -145.8233489990 
91043.7187500000 -145.8931884766 
91096.1093750000 -145.9764099121 
91148.6328125000 -146.0641326904 
91201.0937500000 -146.0819244385 
91253.5781250000 -145.9259033203 
91306.0937500000 -145.7169647217 
91358.7421875000 -145.6136474609 
91411.3203125000 -145.6074981689 
91463.9218750000 -145.6782073975 
91516.6640625000 -145.7817993164 
91569.3281250000 -145.7955322266 
91622.0234375000 -145.7567138672 
91674.8515625000 -145.8257598877 
91727.6171875000 -145.9295349121 
91780.4062500000 -145.9177856445 
91833.2187500000 -145.8246459961 
91886.1718750000 -145.7368316650 
91939.0546875000 -145.7270660400 
91991.9609375000 -145.8261871338 
92045.0078125000 -145.8631439209 
92097.9765625000 -145.7332458496 
92150.9765625000 -145.6163024902 
92204.0078125000 -145.6369781494 
92257.1718750000 -145.7103118896 
92310.2656250000 -145.7272033691 
92363.3906250000 -145.6902923584 
92416.6484375000 -145.6106414795 
92469.8359375000 -145.5413360596 
92523.0468750000 -145.6077880859 
92576.2968750000 -145.7592163086 
92629.6796875000 -145.8128967285 
92682.9843750000 -145.7628479004 
92736.3203125000 -145.6882629395 
92789.7968750000 -145.6436157227 
92843.1953125000 -145.6378631592 
92896.6250000000 -145.5521850586 
92950.0859375000 -145.4302825928 
93003.6796875000 -145.5510864258 
93057.2031250000 -145.8105773926 
93110.7578125000 -145.8576965332 
93164.4453125000 -145.7315368652 
93218.0625000000 -145.6657562256 
93271.7109375000 -145.7627716064 
93325.3828125000 -145.9541168213 
93379.1953125000 -146.0631713867 
93432.9375000000 -146.0009765625 
93486.7031250000 -145.8496856689 
93540.6093750000 -145.7571258545 
93594.4453125000 -145.7895355225 
93648.3046875000 -145.8625946045 
93702.1953125000 -145.9123077393 
93756.2265625000 -145.8920440674 
93810.1796875000 -145.8343048096 
93864.1718750000 -145.8059539795 
93918.2890625000 -145.8651275635 
93972.3437500000 -146.0561065674 
94026.4218750000 -146.1924896240 
94080.5312500000 -146.0353393555 
94134.7812500000 -145.7601013184 
94188.9531250000 -145.7220001221 
94243.1562500000 -145.8528137207 
94297.5000000000 -145.9768524170 
94351.7656250000 -145.9781036377 
94406.0703125000 -145.9595489502 
94460.3984375000 -145.9955749512 
94514.8593750000 -145.9415893555 
94569.2578125000 -145.7957458496 
94623.6796875000 -145.6831512451 
94678.2421875000 -145.6487731934 
94732.7265625000 -145.6533203125 
94787.2421875000 -145.6437835693 
94841.8984375000 -145.6962738037 
94896.4765625000 -145.8932800293 
94951.0937500000 -146.0157623291 
95005.7343750000 -145.9560852051 
95060.5156250000 -145.8363800049 
95115.2187500000 -145.8034667969 
95169.9609375000 -145.8180084229 
95224.8359375000 -145.7467803955 
95279.6328125000 -145.6099548340 
95334.4687500000 -145.6042938232 
95389.3359375000 -145.6547698975 
95444.3359375000 -145.6976470947 
95499.2656250000 -145.7752685547 
95554.2187500000 -145.8333587646 
95609.3203125000 -145.8153076172 
95664.3437500000 -145.8105163574 
95719.3984375000 -145.8481597900 
95774.4843750000 -145.9208374023 
95829.7031250000 -146.0269470215 
95884.8515625000 -146.0814056396 
95940.0390625000 -146.0664367676 
95995.3515625000 -146.0222473145 
96050.6015625000 -146.0012664795 
96105.8750000000 -146.0011901855 
96161.1875000000 -145.9545440674 
96216.6328125000 -145.8031005859 
96272.0000000000 -145.6226196289 
96327.4062500000 -145.6008453369 
96382.9453125000 -145.7242126465 
96438.4140625000 -145.7552795410 
96493.9140625000 -145.7516021729 
96549.4453125000 -145.8409423828 
96605.1171875000 -145.9211883545 
96660.7109375000 -145.8909454346 
96716.3437500000 -145.7985687256 
96772.1093750000 -145.7602081299 
96827.7968750000 -145.8363189697 
96883.5234375000 -145.9245605469 
96939.2812500000 -145.9912872314 
96995.1718750000 -146.0759887695 
97050.9921875000 -146.0892639160 
97106.8437500000 -146.0268402100 
97162.8359375000 -145.9569549561 
97218.7578125000 -145.9190063477 
97274.7031250000 -145.8921203613 
97330.6875000000 -145.8667144775 
97386.8046875000 -145.8494873047 
97442.8515625000 -145.8588867188 
97498.9296875000 -145.8728790283 
97555.1484375000 -145.8793640137 
97611.2890625000 -145.8547515869 
97667.4609375000 -145.8196868896 
97723.6718750000 -145.7522888184 
97780.0156250000 -145.5948333740 
97836.2890625000 -145.4511566162 
97892.5937500000 -145.2485809326 
97949.0390625000 -145.1186676025 
98005.4062500000 -145.3158874512 
98061.8125000000 -145.5937805176 
98118.2421875000 -145.7461242676 
98174.8203125000 -145.7580413818 
98231.3203125000 -145.6962738037 
98287.8515625000 -145.6679077148 
98344.5234375000 -145.7642974854 
98401.1171875000 -145.8591308594 
98457.7500000000 -145.8578796387 
98514.5156250000 -145.8195495605 
98571.2109375000 -145.8395538330 
98627.9375000000 -145.9395294189 
98684.6953125000 -146.0321044922 
98741.6015625000 -146.0539398193 
98798.4218750000 -145.8890075684 
98855.2812500000 -145.7317199707 
98912.2812500000 -145.7358093262 
98969.2031250000 -145.9022827148 
99026.1640625000 -146.0305175781 
99083.1484375000 -146.0131530762 
99140.2812500000 -145.9228515625 
99197.3359375000 -145.8595581055 
99254.4218750000 -145.8742980957 
99311.6562500000 -145.9759063721 
99368.8046875000 -146.0767059326 
99425.9921875000 -146.0743255615 
99483.2109375000 -145.9474182129 
99540.5781250000 -145.6008300781 
99597.8593750000 -145.3636474609 
99655.1796875000 -145.4733886719 
99712.6406250000 -145.7682952881 
99770.0234375000 -145.8921508789 
99827.4375000000 -145.9609375000 
99884.8906250000 -146.1010894775 
99942.4843750000 -146.1781463623 
100000.0000000000 -145.8750000000 
100057.5468750000 -145.9046173096 
100115.2421875000 -145.9340209961 
100172.8593750000 -145.9622650146 
100230.5078125000 -145.9868164062 
100288.1875000000 -146.0039367676 
100346.0156250000 -146.0100097656 
100403.7656250000 -146.0033111572 
100461.5468750000 -145.9854125977 
100519.4687500000 -145.9616394043 
100577.3203125000 -145.9411926270 
100635.2031250000 -145.9337615967 
100693.1171875000 -145.9443054199 
100751.1718750000 -145.9728240967 
100809.1562500000 -146.0136871338 
100867.1718750000 -146.0570068359 
100925.3359375000 -146.0912780762 
100983.4140625000 -146.1068267822 
101041.5312500000 -146.0995330811 
101099.6796875000 -146.0722808838 
101157.9687500000 -146.0340576172 
101216.1875000000 -145.9968261719 
101274.4375000000 -145.9713745117 
101332.8281250000 -145.9590148926 
101391.1484375000 -145.9547882080 
101449.5000000000 -145.9500579834 
101507.8828125000 -145.9366607666 
101566.4140625000 -145.9103240967 
101624.8593750000 -145.8726806641 
101683.3437500000 -145.8303680420 
101741.9765625000 -145.7925720215 
101800.5312500000 -145.7681427002 
101859.1171875000 -145.7625427246 
101917.8437500000 -145.7771606445 
101976.5000000000 -145.8099822998 
102035.1875000000 -145.8546752930 
102093.9062500000 -145.9047698975 
102152.7734375000 -145.9550933838 
102211.5625000000 -146.0013732910 
102270.3828125000 -146.0409698486 
102329.3515625000 -146.0723876953 
102388.2421875000 -146.0948944092 
102447.1640625000 -146.1086578369 
102506.1250000000 -146.1143798828 
102565.2265625000 -146.1132965088 
102624.2578125000 -146.1075286865 
102683.3125000000 -146.1000976562 
102742.5234375000 -146.0948028564 
102801.6484375000 -146.0961303711 
102860.8125000000 -146.1057739258 
102920.0078125000 -146.1229095459 
102979.3515625000 -146.1441802979 
103038.6171875000 -146.1645812988 
103097.9140625000 -146.1796417236 
103157.3593750000 -146.1869506836 
103216.7265625000 -146.1866760254 
103276.1250000000 -146.1809692383 
103335.5625000000 -146.1721496582 
103395.1406250000 -146.1610870361 
103454.6484375000 -146.1465911865 
103514.1875000000 -146.1259460449 
103573.8671875000 -146.0967254639 
103633.4765625000 -146.0588531494 
103693.1171875000 -146.0153045654 
103752.7890625000 -145.9725036621 
103812.6171875000 -145.9364776611 
103872.3593750000 -145.9112243652 
103932.1406250000 -145.8957977295 
103992.0625000000 -145.8823547363 
104051.9140625000 -145.8539581299 
104111.7890625000 -145.7850799561 
104171.7109375000 -145.6472320557 
104231.7734375000 -145.4204101562 
104291.7578125000 -145.1082458496 
104351.7812500000 -144.7416687012 
104411.9453125000 -144.3737182617 
104472.0312500000 -144.0660400391 
104532.1562500000 -143.8693237305 
104592.3125000000 -143.8165435791 
104652.6250000000 -143.9191436768 
104712.8515625000 -144.1657562256 
104773.1093750000 -144.5230712891 
104833.5234375000 -144.9312133789 
104893.8515625000 -145.3295898438 
104954.2187500000 -145.6709747314 
105014.6250000000 -145.9314575195 
105075.1718750000 -146.1125640869 
105135.6406250000 -146.2300109863 
105196.1484375000 -146.3031616211 
105256.8046875000 -146.3458709717 
105317.3750000000 -146.3658142090 
105377.9843750000 -146.3677520752 
105438.6328125000 -146.3561706543 
105499.4296875000 -146.3366241455 
105560.1406250000 -146.3151702881 
105620.8906250000 -146.2967224121 
105681.7890625000 -146.2839660645 
105742.6093750000 -146.2768554688 
105803.4687500000 -146.2728729248 
105864.4687500000 -146.2678070068 
105925.3984375000 -146.2567901611 
105986.3515625000 -146.2355804443 
106047.3515625000 -146.2017059326 
106108.5000000000 -146.1563568115 
106169.5625000000 -146.1047668457 
106230.6640625000 -146.0540771484 
106291.9140625000 -146.0118255615 
106353.0859375000 -145.9842681885 
106414.2890625000 -145.9739990234 
106475.5312500000 -145.9796905518 
106536.9218750000 -145.9966888428 
106598.2343750000 -146.0185546875 
106659.5859375000 -146.0395507812 
106721.0781250000 -146.0565490723 
106782.5000000000 -146.0695648193 
106843.9531250000 -146.0814514160 
106905.4375000000 -146.0962524414 
106967.0781250000 -146.1174774170 
107028.6406250000 -146.1466522217 
107090.2343750000 -146.1829071045 
107151.9843750000 -146.2229766846 
107213.6484375000 -146.2618865967 
107275.3515625000 -146.2945556641 
107337.0859375000 -146.3167724609 
107398.9765625000 -146.3259735107 
107460.7812500000 -146.3214416504 
107522.6250000000 -146.3040771484 
107584.6250000000 -146.2759246826 
107646.5390625000 -146.2404785156 
107708.4843750000 -146.2024841309 
107770.4765625000 -146.1682434082 
107832.6093750000 -146.1448516846 
107894.6718750000 -146.1386566162 
107956.7656250000 -146.1528320312 
108019.0078125000 -146.1858978271 
108081.1718750000 -146.2303924561 
108143.3750000000 -146.2750091553 
108205.6093750000 -146.3080902100 
108268.0000000000 -146.3210601807 
108330.3125000000 -146.3109741211 
108392.6562500000 -146.2814178467 
108455.1484375000 -146.2408905029 
108517.5703125000 -146.2003326416 
108580.0156250000 -146.1697998047 
108642.5078125000 -146.1561889648 
108705.1484375000 -146.1616821289 
108767.7109375000 -146.1832122803 
108830.3046875000 -146.2122650146 
108893.0546875000 -146.2339630127 
108955.7187500000 -146.2239074707 
109018.4218750000 -146.1446990967 
109081.1640625000 -145.9471740723 
109144.0625000000 -145.5857849121 
109206.8750000000 -145.0511016846 
109269.7187500000 -144.3871765137 
109332.7265625000 -143.6826629639 
109395.6484375000 -143.0438690186 
109458.6015625000 -142.5576019287 
109521.7187500000 -142.2832489014 
109584.7421875000 -142.2528381348 
109647.8125000000 -142.4694671631 
109710.9140625000 -142.9104461670 
109774.1718750000 -143.5255432129 
109837.3437500000 -144.2311706543 
109900.5546875000 -144.9272460938 
109963.9218750000 -145.5200042725 
110027.2109375000 -145.9523010254 
110090.5312500000 -146.2250061035 
110153.8828125000 -146.3748931885 
110217.3984375000 -146.4456634521 
110280.8281250000 -146.4682769775 
110344.2968750000 -146.4592285156 
110407.9218750000 -146.4066162109 
110471.4609375000 -146.3717498779 
110535.0312500000 -146.2728576660 
110598.6484375000 -146.2008209229 
110662.4140625000 -146.1403961182 
110726.1015625000 -146.1006011963 
110789.8281250000 -146.0849151611 
110853.7031250000 -146.0904083252 
110917.5000000000 -146.1095428467 
110981.3359375000 -146.1339721680 
111045.2031250000 -146.1583404541 
111109.2343750000 -146.1819000244 
111173.1718750000 -146.2070770264 
111237.1562500000 -146.2364196777 
111301.2890625000 -146.2696685791 
111365.3437500000 -146.3032531738 
111429.4375000000 -146.3319702148 
111493.5625000000 -146.3519897461 
111557.8515625000 -146.3628387451 
111622.0468750000 -146.3674926758 
111686.2890625000 -146.3703918457 
111750.6875000000 -146.3750610352 
111815.0000000000 -146.3823699951 
111879.3437500000 -146.3905181885 
111943.7343750000 -146.3960876465 
112008.2812500000 -146.3960266113 
112072.7421875000 -146.3892517090 
112137.2343750000 -146.3773498535 
112201.8984375000 -146.3641815186 
112266.4687500000 -146.3543548584 
112331.0781250000 -146.3514099121 
112395.7187500000 -146.3563385010 
112460.5312500000 -146.3671875000 
112525.2500000000 -146.3798065186 
112590.0078125000 -146.3893280029 
112654.9218750000 -146.3919830322 
112719.7578125000 -146.3864746094 
112784.6250000000 -146.3746337891 
112849.5312500000 -146.3608703613 
112914.6015625000 -146.3508453369 
112979.5859375000 -146.3494720459 
113044.6015625000 -146.3591918945 
113109.7812500000 -146.3790893555 
113174.8750000000 -146.4049682617 
113240.0078125000 -146.4305877686 
113305.1796875000 -146.4494628906 
113370.5078125000 -146.4564056396 
113435.7578125000 -146.4488677979 
113501.0390625000 -146.4273223877 
113566.4843750000 -146.3952789307 
113631.8359375000 -146.3585357666 
113697.2343750000 -146.3240203857 
113762.7890625000 -146.2981262207 
113828.2578125000 -146.2852020264 
113893.7656250000 -146.2860565186 
113959.3125000000 -146.2968292236 
114025.0234375000 -146.3078308105 
114090.6406250000 -146.2821197510 
114156.2968750000 -146.1643981934 
114222.1250000000 -146.0050811768 
114287.8593750000 -145.7977752686 
114353.6250000000 -145.5777740479 
114419.4375000000 -145.3909301758 
114485.4140625000 -145.2789459229 
114551.2968750000 -145.2675323486 
114617.2187500000 -145.3602447510 
114683.3125000000 -145.5378875732 
114749.3125000000 -145.7630004883 
114815.3437500000 -145.9901428223 
114881.4218750000 -146.1801605225 
114947.6640625000 -146.3125762939 
115013.8125000000 -146.3885650635 
115080.0078125000 -146.4234924316 
115146.3593750000 -146.4351196289 
115212.6250000000 -146.4352264404 
115278.9296875000 -146.4271850586 
115345.2734375000 -146.4085693359 
115411.7812500000 -146.3764190674 
115478.1953125000 -146.3317871094 
115544.6562500000 -146.2814788818 
115611.2812500000 -146.2357940674 
115677.8125000000 -146.2040405273 
115744.3828125000 -146.1919555664 
115810.9921875000 -146.2062225342 
115877.7734375000 -146.2219390869 
115944.4609375000 -146.2356109619 
116011.1796875000 -146.2455902100 
116078.0781250000 -146.2527465820 
116144.8750000000 -146.2587432861 
116211.7187500000 -146.2648010254 
116278.5937500000 -146.2712249756 
116345.6406250000 -146.2773437500 
116412.6015625000 -146.2819519043 
116479.5937500000 -146.2839050293 
116546.7578125000 -146.2831878662 
116613.8281250000 -146.2817687988 
116680.9375000000 -146.2836151123 
116748.0859375000 -146.2932739258 
116815.4062500000 -146.3136901855 
116882.6328125000 -146.3442535400 
116949.8984375000 -146.3803558350 
117017.3281250000 -146.4287261963 
117084.6718750000 -146.4594726562 
117152.0546875000 -146.4677276611 
117219.4765625000 -146.4710540771 
117287.0625000000 -146.4732360840 
117354.5625000000 -146.4759674072 
117422.0937500000 -146.4781951904 
117489.8046875000 -146.4770660400 
117557.4140625000 -146.4693450928 
117625.0703125000 -146.4530639648 
117692.8906250000 -146.4285430908 
117760.6250000000 -146.3987426758 
117828.3984375000 -146.3688049316 
117896.2031250000 -146.3446350098 
117964.1796875000 -146.3311614990 
118032.0703125000 -146.3371887207 
118100.0000000000 -146.3661956787 
118168.0937500000 -146.3953552246 
118236.1015625000 -146.4278106689 
118304.1406250000 -146.4618530273 
118372.2265625000 -146.4974822998 
118440.4765625000 -146.5354003906 
118508.6406250000 -146.5757446289 
118576.8437500000 -146.6166381836 
118645.2109375000 -146.6536560059 
118713.4921875000 -146.6804656982 
118781.8125000000 -146.6905364990 
118850.1718750000 -146.6791381836 
118918.6953125000 -146.6440429688 
118987.1328125000 -146.5391235352 
119055.6093750000 -146.3690490723 
119124.2578125000 -146.1982269287 
119192.8125000000 -145.9820251465 
119261.4062500000 -145.7366333008 
119330.0468750000 -145.4956970215 
119398.8515625000 -145.3016204834 
119467.5625000000 -145.1924285889 
119536.3125000000 -145.1905975342 
119605.2421875000 -145.2968750000 
119674.0703125000 -145.4893188477 
119742.9453125000 -145.7280731201 
119811.8593750000 -146.0645446777 
119880.9375000000 -146.3067932129 
119949.9296875000 -146.3952331543 
120018.9609375000 -146.4471130371 
120088.1640625000 -146.4793243408 
120157.2734375000 -146.5018310547 
120226.4218750000 -146.5170135498 
120295.6093750000 -146.5234222412 
120364.9765625000 -146.5201110840 
120434.2421875000 -146.5092620850 
120503.5546875000 -146.4962158203 
120573.0312500000 -146.4872436523 
120642.4218750000 -146.4906158447 
120711.8515625000 -146.5067596436 
120781.3203125000 -146.5164031982 
120850.9609375000 -146.5174865723 
120920.5156250000 -146.5077819824 
120990.1015625000 -146.4899749756 
121059.8671875000 -146.4701538086 
121129.5312500000 -146.4547424316 
121199.2421875000 -146.4474945068 
121268.9921875000 -146.4480895996 
121338.9140625000 -146.4549560547 
121408.7421875000 -146.4573059082 
121478.6171875000 -146.4530487061 
121548.6562500000 -146.4459991455 
121618.6093750000 -146.4384765625 
121688.6015625000 -146.4316864014 
121758.6328125000 -146.4250640869 
121828.8359375000 -146.4169464111 
121898.9531250000 -146.4061737061 
121969.1015625000 -146.3936157227 
122039.4296875000 -146.3793487549 
122109.6640625000 -146.3781890869 
122179.9375000000 -146.3874206543 
122250.3828125000 -146.4003753662 
122320.7421875000 -146.4113616943 
122391.1328125000 -146.4146118164 
122461.5703125000 -146.4057769775 
122532.1796875000 -146.3828430176 
122602.6953125000 -146.3468780518 
122673.2578125000 -146.2816619873 
122743.9843750000 -146.2315521240 
122814.6250000000 -146.2279205322 
122885.3046875000 -146.2563629150 
122956.0234375000 -146.3156738281 
123026.9218750000 -146.3962402344 
123097.7187500000 -146.4829559326 
123168.5625000000 -146.5599975586 
123239.5859375000 -146.6152954102 
123310.5078125000 -146.6412963867 
123381.4687500000 -146.6104125977 
123452.4765625000 -146.5584411621 
123523.6562500000 -146.4927978516 
123594.7421875000 -146.4251251221 
123665.8750000000 -146.3682708740 
123737.1796875000 -146.3328552246 
123808.3906250000 -146.3244018555 
123879.6406250000 -146.3606262207 
123950.9296875000 -146.4262847900 
124022.3984375000 -146.4724884033 
124093.7734375000 -146.5093078613 
124165.1953125000 -146.5319976807 
124236.7812500000 -146.5405120850 
124308.2812500000 -146.5389709473 
124379.8203125000 -146.5335845947 
124451.3984375000 -146.5294036865 
124523.1562500000 -146.5295257568 
124594.8203125000 -146.5257720947 
124666.5234375000 -146.5130004883 
124738.4062500000 -146.4894866943 
124810.1953125000 -146.4575653076 
124882.0234375000 -146.4223175049 
124953.8906250000 -146.3893737793 
125025.9375000000 -146.3553619385 
125097.8906250000 -146.3450317383 
125169.8828125000 -146.3594970703 
125242.0546875000 -146.3940124512 
125314.1328125000 -146.4494018555 
125386.2500000000 -146.5216674805 
125458.4062500000 -146.6000671387 
125530.7500000000 -146.6657409668 
125602.9921875000 -146.6657714844 
125675.2734375000 -146.4753570557 
125747.7343750000 -146.1673736572 
125820.1015625000 -145.7189636230 
125892.5156250000 -145.1745300293 
125964.9609375000 -144.6111297607 
126037.5937500000 -144.1141357422 
126110.1250000000 -143.6678314209 
126182.7031250000 -143.6142272949 
126255.4609375000 -143.8444366455 
126328.1171875000 -144.2371826172 
126400.8203125000 -144.7297515869 
126473.7031250000 -145.2397766113 
126546.4921875000 -145.6852569580 
126619.3125000000 -146.1110229492 
126692.1875000000 -146.3112487793 
126765.2343750000 -146.3492126465 
126838.1875000000 -146.3588104248 
126911.1796875000 -146.3612976074 
126984.3593750000 -146.3686370850 
127057.4375000000 -146.4027557373 
127130.5546875000 -146.4601745605 
127203.7187500000 -146.5029296875 
127277.0625000000 -146.5301666260 
127350.3125000000 -146.5191040039 
127423.6015625000 -146.4463348389 
127497.0781250000 -146.2983398438 
127570.4453125000 -145.9538421631 
127643.8671875000 -145.5869903564 
127717.3203125000 -145.4051361084 
127790.9609375000 -145.3209686279 
127864.5078125000 -145.3511505127 
127938.0937500000 -145.4883880615 
128011.8593750000 -145.8243408203 
128085.5312500000 -146.1799163818 
128159.2421875000 -146.3606109619 
128233.0000000000 -146.4810791016 
128306.9375000000 -146.5524291992 
128380.7812500000 -146.5951843262 
128454.6640625000 -146.6270141602 
128528.7265625000 -146.6716766357 
128602.6953125000 -146.7123260498 
128676.7031250000 -146.7319183350 
128750.7578125000 -146.7440338135 
128824.9921875000 -146.7490081787 
128899.1328125000 -146.7475891113 
128973.3125000000 -146.7338104248 
129047.6796875000 -146.7110137939 
129121.9453125000 -146.6939697266 
129196.2578125000 -146.6795043945 
129270.6093750000 -146.6690063477 
129345.1406250000 -146.6552276611 
129419.5781250000 -146.6316986084 
129494.0625000000 -146.6042175293 
129568.7265625000 -146.5700836182 
129643.2890625000 -146.5362396240 
129717.8984375000 -146.5113677979 
129792.5546875000 -146.5087890625 
129867.3906250000 -146.5469360352 
129942.1328125000 -146.5954589844 
130016.9140625000 -146.6531677246 
130091.8750000000 -146.7108612061 
130166.7421875000 -146.7585754395 
130241.6562500000 -146.7897644043 
130316.6093750000 -146.7711944580 
130391.7500000000 -146.7294464111 
130466.7890625000 -146.6755218506 
130541.8750000000 -146.6204833984 
130617.1406250000 -146.5618438721 
130692.3125000000 -146.5440216064 
130767.5234375000 -146.5611724854 
130842.7812500000 -146.5940856934 
130918.2265625000 -146.6337280273 
130993.5625000000 -146.6697998047 
131068.9531250000 -146.6944885254 
131144.5312500000 -146.6756286621 
131220.0000000000 -146.6316223145 
131295.5156250000 -146.5681915283 
131371.2187500000 -146.4932861328 
131446.8281250000 -146.3853302002 
131522.4687500000 -146.3097229004 
131598.1562500000 -146.2937774658 
131674.0468750000 -146.3066711426 
131749.8125000000 -146.3446044922 
131825.6406250000 -146.4299163818 
131901.6562500000 -146.5169677734 
131977.5625000000 -146.5600128174 
132053.5156250000 -146.5851745605 
132129.5000000000 -146.5921325684 
132205.6875000000 -146.5697326660 
132281.7812500000 -146.5090026855 
132357.9062500000 -146.4279479980 
132434.2187500000 -146.3012237549 
132510.4375000000 -146.1248321533 
132586.6875000000 -145.8015289307 
132663.0000000000 -145.5123596191 
132739.4843750000 -145.4062042236 
132815.8750000000 -145.4005126953 
132892.3125000000 -145.5001983643 
132968.9375000000 -145.8071594238 
133045.4687500000 -146.1768646240 
133122.0312500000 -146.3879089355 
133198.6406250000 -146.5357513428 
133275.4375000000 -146.6166076660 
133352.1406250000 -146.6443634033 
133428.8906250000 -146.6325073242 
133505.8281250000 -146.6250000000 
133582.6562500000 -146.6266174316 
133659.5312500000 -146.6365661621 
133736.4531250000 -146.6559753418 
133813.5625000000 -146.6658477783 
133890.5781250000 -146.6598052979 
133967.6250000000 -146.6437377930 
134044.8750000000 -146.6205902100 
134122.0156250000 -146.5834350586 
134199.2031250000 -146.5545806885 
134276.4218750000 -146.5446014404 
134353.8593750000 -146.5415039062 
134431.1718750000 -146.5462951660 
134508.5312500000 -146.5549774170 
134586.0937500000 -146.5594482422 
134663.5468750000 -146.5603179932 
134741.0468750000 -146.5565490723 
134818.5937500000 -146.5442504883 
134896.3281250000 -146.5333251953 
134973.9531250000 -146.5334167480 
135051.6406250000 -146.5418853760 
135129.5000000000 -146.5656433105 
135207.2656250000 -146.5850677490 
135285.0781250000 -146.5826873779 
135362.9375000000 -146.5629425049 
135440.9843750000 -146.5274047852 
135518.9375000000 -146.4620208740 
135596.9218750000 -146.4101104736 
135675.1093750000 -146.3962097168 
135753.1875000000 -146.3980712891 
135831.3125000000 -146.4139099121 
135909.6250000000 -146.4212799072 
135987.8437500000 -146.4140014648 
136066.1093750000 -146.4024047852 
136144.4062500000 -146.3962554932 
136222.9062500000 -146.4214477539 
136301.3125000000 -146.4907531738 
136379.7500000000 -146.5599212646 
136458.3906250000 -146.6335144043 
136536.9218750000 -146.7218322754 
136615.5000000000 -146.7669982910 
136694.1093750000 -146.7661743164 
136772.9375000000 -146.7501831055 
136851.6406250000 -146.7223205566 
136930.4062500000 -146.7112274170 
137009.3593750000 -146.7187500000 
137088.2031250000 -146.7322845459 
137167.0937500000 -146.7433166504 
137246.0312500000 -146.7201690674 
137325.1718750000 -146.6630096436 
137404.2031250000 -146.5597991943 
137483.2812500000 -146.3035278320 
137562.5468750000 -145.9854583740 
137641.7187500000 -145.7840118408 
137720.9218750000 -145.6393280029 
137800.1875000000 -145.5984954834 
137879.6406250000 -145.7414245605 
137958.9843750000 -145.9270172119 
138038.3906250000 -146.1376037598 
138117.9687500000 -146.4179534912 
138197.4687500000 -146.6169891357 
138277.0000000000 -146.6916503906 
138356.5781250000 -146.7357177734 
138436.3437500000 -146.7691802979 
138516.0156250000 -146.7886352539 
138595.7343750000 -146.7981872559 
138675.6406250000 -146.8063812256 
138755.4531250000 -146.8134918213 
138835.3125000000 -146.8109130859 
138915.2031250000 -146.8008117676 
138995.2968750000 -146.7856445312 
139075.2968750000 -146.7611236572 
139155.3281250000 -146.7428588867 
139235.5625000000 -146.7369232178 
139315.7031250000 -146.7346038818 
139395.8750000000 -146.7350311279 
139476.0937500000 -146.7393493652 
139556.5156250000 -146.7470245361 
139636.8281250000 -146.7603912354 
139717.1875000000 -146.7931823730 
139797.7500000000 -146.8359375000 
139878.2031250000 -146.8664703369 
139958.7031250000 -146.8940887451 
140039.2500000000 -146.9227752686 
140120.0000000000 -146.9365997314 
140200.6250000000 -146.9374237061 
140281.3125000000 -146.9304046631 
140362.2031250000 -146.9156494141 
140442.9843750000 -146.8986511230 
140523.8125000000 -146.8744201660 
140604.6718750000 -146.8249359131 
140685.7500000000 -146.7701263428 
140766.7187500000 -146.7376708984 
140847.7187500000 -146.7137298584 
140928.9375000000 -146.7003173828 
141010.0312500000 -146.7098999023 
141091.1875000000 -146.7297821045 
141172.5468750000 -146.7743225098 
141253.7812500000 -146.8274688721 
141335.0781250000 -146.8630981445 
141416.4218750000 -146.8941040039 
141497.9531250000 -146.9241180420 
141579.3906250000 -146.9358825684 
141660.8593750000 -146.9338989258 
141742.5468750000 -146.9205932617 
141824.1093750000 -146.8956146240 
141905.7343750000 -146.8686370850 
141987.4062500000 -146.8337707520 
142069.2656250000 -146.7690277100 
142151.0312500000 -146.6777343750 
142232.8437500000 -146.5543518066 
142314.8437500000 -146.0993041992 
142396.7500000000 -145.2774047852 
142478.7031250000 -144.5213165283 
142560.7031250000 -143.7406921387 
142642.8906250000 -142.8014678955 
142724.9843750000 -142.3115844727 
142807.1250000000 -142.3342132568 
142889.4687500000 -142.8864440918 
142971.7031250000 -143.8774566650 
143053.9843750000 -144.6761322021 
143136.2968750000 -145.4338989258 
143218.8281250000 -146.2283782959 
143301.2500000000 -146.6366577148 
143383.7187500000 -146.7255249023 
143466.4062500000 -146.7704467773 
143548.9687500000 -146.8034210205 
143631.5781250000 -146.8307647705 
143714.2343750000 -146.8706817627 
143797.0937500000 -146.8997955322 
143879.8593750000 -146.9105377197 
143962.6562500000 -146.9170989990 
144045.6718750000 -146.9230041504 
144128.5625000000 -146.9236755371 
144211.5156250000 -146.9167938232 
144294.5000000000 -146.8913574219 
144377.7031250000 -146.8548736572 
144460.7968750000 -146.8282012939 
144543.9218750000 -146.7897186279 
144627.2656250000 -146.7514343262 
144710.5000000000 -146.7250671387 
144793.7812500000 -146.6916198730 
144877.1093750000 -146.6786956787 
144960.6406250000 -146.6930847168 
145044.0625000000 -146.7515258789 
145127.5468750000 -146.8332366943 
145211.2187500000 -146.8890991211 
145294.7968750000 -146.9372406006 
145378.4062500000 -146.9894561768 
145462.0781250000 -147.0261077881 
145545.9375000000 -147.0436706543 
145629.7031250000 -147.0570831299 
145713.5156250000 -147.0466613770 
145797.5312500000 -147.0147857666 
145881.4375000000 -146.9212799072 
145965.3906250000 -146.7919311523 
146049.5468750000 -146.6983642578 
146133.6093750000 -146.5883483887 
146217.7031250000 -146.5344390869 
146301.8593750000 -146.5372467041 
146386.2031250000 -146.5582275391 
146470.4531250000 -146.5309295654 
146554.7500000000 -146.4379272461 
146639.2500000000 -146.1709899902 
146723.6406250000 -145.8468170166 
146808.0781250000 -145.6612396240 
146892.5625000000 -145.5402374268 
146977.2656250000 -145.6103668213 
147061.8437500000 -145.7675476074 
147146.4843750000 -146.0756683350 
147231.3281250000 -146.3660278320 
147316.0625000000 -146.4924163818 
147400.8437500000 -146.5306396484 
147485.6718750000 -146.4220123291 
147570.7031250000 -146.2875823975 
147655.6250000000 -146.1083221436 
147740.6093750000 -146.0450897217 
147825.7968750000 -146.1121826172 
147910.8593750000 -146.3467407227 
147995.9843750000 -146.6327209473 
148081.1562500000 -146.7889251709 
148166.5468750000 -146.9035339355 
148251.8125000000 -146.9105529785 
148337.1250000000 -146.8764343262 
148422.6562500000 -146.8262786865 
148508.0781250000 -146.8048858643 
148593.5468750000 -146.8163757324 
148679.0625000000 -146.8675689697 
148764.7812500000 -146.9387054443 
148850.3906250000 -146.9854888916 
148936.0625000000 -147.0302734375 
149021.9375000000 -147.0400390625 
149107.7031250000 -147.0256347656 
149193.5000000000 -146.9879302979 
149279.3750000000 -146.9461517334 
149365.4375000000 -146.9204254150 
149451.4062500000 -146.8907165527 
149537.4062500000 -146.8753662109 
149623.6250000000 -146.8848876953 
149709.7343750000 -146.9134063721 
149795.8906250000 -146.9394989014 
149882.1093750000 -146.9747619629 
149968.5312500000 -146.9974060059 
150054.8281250000 -147.0028381348 
150141.1875000000 -147.0035095215 
150227.7500000000 -147.0055236816 
150314.2187500000 -147.0118865967 
150400.7187500000 -147.0275726318 
150487.2656250000 -147.0419464111 
150574.0468750000 -147.0445251465 
150660.7031250000 -147.0363769531 
150747.4062500000 -147.0259094238 
150834.3281250000 -147.0039825439 
150921.1250000000 -146.9740753174 
151007.9843750000 -146.9493103027 
151094.8906250000 -146.9148406982 
151182.0000000000 -146.8944702148 
151269.0156250000 -146.8934326172 
151356.0625000000 -146.9008941650 
151443.3437500000 -146.9035797119 
151530.4843750000 -146.8945312500 
151617.7031250000 -146.8889160156 
151705.1250000000 -146.8977508545 
151792.4218750000 -146.9358673096 
151879.7812500000 -146.9908294678 
151967.1875000000 -147.0299835205 
152054.8125000000 -147.0785827637 
152142.3125000000 -147.1063842773 
152229.8750000000 -147.0872650146 
152317.6406250000 -147.0139465332 
152405.3125000000 -146.9264526367 
152493.0156250000 -146.7577667236 
152580.7812500000 -146.5890960693 
152668.7500000000 -146.5024566650 
152756.6093750000 -146.4413757324 
152844.5156250000 -146.4477081299 
152932.6562500000 -146.5053100586 
153020.6562500000 -146.5742797852 
153108.7187500000 -146.6195220947 
153196.8437500000 -146.6876678467 
153285.1718750000 -146.7610321045 
153373.3906250000 -146.8421936035 
153461.6562500000 -146.9270782471 
153550.1406250000 -146.9829101562 
153638.5000000000 -147.0554809570 
153726.9218750000 -147.1043243408 
153815.3906250000 -147.1050720215 
153904.0781250000 -147.0598907471 
153992.6562500000 -147.0003051758 
154081.2812500000 -146.8778533936 
154170.1093750000 -146.7412872314 
154258.8437500000 -146.6578979492 
154347.6093750000 -146.5790863037 
154436.4375000000 -146.5655822754 
154525.4843750000 -146.6314239502 
154614.4218750000 -146.7363739014 
154703.4062500000 -146.8124694824 
154792.5937500000 -146.9085540771 
154881.6875000000 -146.9799804688 
154970.8125000000 -147.0285949707 
155060.0000000000 -147.0661468506 
155149.4062500000 -147.0808258057 
155238.7031250000 -147.0723724365 
155328.0312500000 -147.0261077881 
155417.5937500000 -146.9447784424 
155507.0312500000 -146.8580932617 
155596.5312500000 -146.7884216309 
155686.0781250000 -146.7422180176 
155775.8437500000 -146.7293853760 
155865.5000000000 -146.7413024902 
155955.1875000000 -146.7860260010 
156045.1093750000 -146.8628082275 
156134.9218750000 -146.9477233887 
156224.7812500000 -146.9971923828 
156314.6875000000 -147.0458068848 
156404.8125000000 -147.0674133301 
156494.8281250000 -147.0640716553 
156584.8906250000 -147.0481262207 
156675.1718750000 -147.0306396484 
156765.3281250000 -146.9944610596 
156855.5468750000 -146.9513397217 
156946.0000000000 -146.9122467041 
157036.3125000000 -146.8910827637 
157126.6875000000 -146.9060821533 
157217.1093750000 -146.9508209229 
157307.7656250000 -146.9943084717 
157398.2968750000 -147.0629730225 
157488.8750000000 -147.1226806641 
157579.6875000000 -147.1619720459 
157670.3750000000 -147.1841278076 
157761.1093750000 -147.1833648682 
157851.9062500000 -147.1604156494 
157942.9218750000 -147.1302337646 
158033.8125000000 -147.0740661621 
158124.7656250000 -147.0239105225 
158215.9375000000 -146.9999237061 
158306.9843750000 -146.9980316162 
158398.0937500000 -147.0101623535 
158489.2500000000 -147.0230560303 
158580.6406250000 -147.0219879150 
158671.8906250000 -146.8341064453 
158763.2187500000 -145.9039001465 
158854.7500000000 -142.9256591797 
158946.1718750000 -139.3358917236 
159037.6406250000 -135.7574310303 
159129.1718750000 -133.1635589600 
159220.9218750000 -131.4674530029 
159312.5625000000 -130.6515502930 
159404.2343750000 -130.6503295898 
159496.1562500000 -131.4621582031 
159587.9375000000 -133.1522674561 
159679.7812500000 -135.7362365723 
159771.6718750000 -139.2940673828 
159863.7968750000 -142.8567047119 
159955.7968750000 -145.8251647949 
160047.8593750000 -146.8043670654 
160140.1406250000 -147.0529174805 
160232.2968750000 -147.0883178711 
160324.5156250000 -147.1131896973 
160416.7812500000 -147.1172790527 
160509.2656250000 -147.0914306641 
160601.6406250000 -147.0437622070 
160694.0625000000 -146.9745178223 
160786.7187500000 -146.8931884766 
160879.2500000000 -146.8123931885 
160971.8437500000 -146.7562408447 
161064.4843750000 -146.7604064941 
161157.3437500000 -146.8175811768 
161250.0937500000 -146.8786621094 
161342.8906250000 -146.9684906006 
161435.9218750000 -147.0343933105 
161528.8281250000 -147.0662078857 
161621.7812500000 -147.0834655762 
161714.7968750000 -147.0957183838 
161808.0468750000 -147.1060485840 
161901.1718750000 -147.1123352051 
161994.3437500000 -147.1156005859 
162087.7500000000 -147.1147613525 
162181.0312500000 -147.1071319580 
162274.3593750000 -147.0835418701 
162367.7500000000 -147.0439758301 
162461.3593750000 -146.9922943115 
162554.8593750000 -146.9467926025 
162648.4062500000 -146.9310150146 
162742.1875000000 -146.9408264160 
162835.8593750000 -146.9837951660 
162929.5625000000 -147.0579528809 
163023.5000000000 -147.1486663818 
163117.3281250000 -147.2497100830 
163211.2031250000 -147.3464202881 
163305.1250000000 -147.4108886719 
163399.2812500000 -147.4303436279 
163493.3281250000 -147.3876495361 
163587.4062500000 -147.3065490723 
163681.7343750000 -147.2045593262 
163775.9375000000 -147.1103057861 
163870.1875000000 -147.0490417480 
163964.5000000000 -147.0223999023 
164059.0312500000 -147.0286407471 
164153.4531250000 -147.0441131592 
164247.9218750000 -147.0548858643 
164342.6250000000 -147.0605468750 
164437.2031250000 -147.0679473877 
164531.8281250000 -147.0799407959 
164626.5156250000 -147.0911712646 
164721.4531250000 -147.0942840576 
164816.2343750000 -147.0847778320 
164911.0937500000 -147.0689697266 
165006.1875000000 -147.0497741699 
165101.1406250000 -147.0275115967 
165196.1562500000 -147.0008544922 
165291.2187500000 -146.9756774902 
165386.5312500000 -146.9608306885 
165481.7031250000 -146.9492645264 
165576.9375000000 -146.9059753418 
165672.4218750000 -146.8024139404 
165767.7656250000 -146.6239929199 
165863.1562500000 -146.4412841797 
165958.6093750000 -146.3505554199 
166054.2968750000 -146.3805389404 
166149.8593750000 -146.5338592529 
166245.4843750000 -146.7218627930 
166341.3437500000 -146.8775177002 
166437.0625000000 -146.9906158447 
166532.8593750000 -147.0711669922 
166628.6875000000 -147.1425628662 
166724.7656250000 -147.2043914795 
166820.7187500000 -147.2534790039 
166916.7187500000 -147.2770843506 
167012.9687500000 -147.2716064453 
167109.0781250000 -147.2238769531 
167205.2500000000 -147.1484375000 
167301.4843750000 -147.0601348877 
167397.9375000000 -146.9819641113 
167494.2812500000 -146.9357910156 
167590.6718750000 -146.9254760742 
167687.2968750000 -146.9640045166 
167783.8125000000 -147.0377502441 
167880.3593750000 -147.1394500732 
167976.9843750000 -147.2451019287 
168073.8281250000 -147.3271331787 
168170.5625000000 -147.3710784912 
168267.3437500000 -147.3574829102 
168364.3593750000 -147.3040618896 
168461.2500000000 -147.2233581543 
168558.2031250000 -147.1411743164 
168655.3906250000 -147.0727386475 
168752.4531250000 -147.0021057129 
168849.5781250000 -146.9535827637 
168946.7500000000 -146.8932342529 
169044.1562500000 -146.8209991455 
169141.4375000000 -146.7522125244 
169238.7812500000 -146.7123565674 
169336.3593750000 -146.7341613770 
169433.8125000000 -146.8060760498 
169531.3281250000 -146.9116821289 
169628.8906250000 -147.0153045654 
169726.7031250000 -147.0965728760 
169824.3750000000 -147.1637420654 
169922.1093750000 -147.2285919189 
170020.0781250000 -147.2951507568 
170117.9218750000 -147.3437347412 
170215.8281250000 -147.3412017822 
170313.7812500000 -147.2804718018 
170411.9843750000 -147.1835021973 
170510.0625000000 -147.0747680664 
170608.1875000000 -146.9422149658 
170706.5625000000 -146.7742614746 
170804.7968750000 -146.5754089355 
170903.0937500000 -146.4078674316 
171001.4531250000 -146.3607940674 
171100.0468750000 -146.4395599365 
171198.5156250000 -146.6282348633 
171297.0468750000 -146.8800354004 
171395.8125000000 -146.9948883057 
171494.4531250000 -147.0311889648 
171593.1406250000 -147.0391998291 
171691.8906250000 -147.0469970703 
171790.8906250000 -147.0630340576 
171889.7500000000 -147.0827941895 
171988.6718750000 -147.1001434326 
172087.8437500000 -147.1077880859 
172186.8750000000 -147.0654907227 
172285.9687500000 -146.9494476318 
172385.1250000000 -146.7310943604 
172484.5156250000 -146.4853363037 
172583.7812500000 -146.3184967041 
172683.1093750000 -146.2853698730 
172782.6718750000 -146.4179534912 
172882.1093750000 -146.6274414062 
172981.6093750000 -146.8387145996 
173081.1562500000 -147.0521697998 
173180.9531250000 -147.1649932861 
173280.6093750000 -147.2471160889 
173380.3437500000 -147.3025207520 
173480.3125000000 -147.3071746826 
173580.1406250000 -147.2613830566 
173680.0468750000 -147.1647796631 
173779.9843750000 -147.0312347412 
173880.1875000000 -146.9758453369 
173980.2656250000 -146.9953308105 
174080.3906250000 -147.0639038086 
174180.7500000000 -147.1463012695 
174281.0000000000 -147.1990509033 
174381.2968750000 -147.1958618164 
174481.6562500000 -147.1563262939 
174582.2500000000 -147.1418609619 
174682.7343750000 -147.1654357910 
174783.2500000000 -147.2097167969 
174884.0312500000 -147.2564392090 
174984.6875000000 -147.3055572510 
175085.3906250000 -147.3335723877 
175186.3437500000 -147.3497619629 
175287.1562500000 -147.3503875732 
175388.0312500000 -147.3315734863 
175488.9687500000 -147.2850189209 
175590.1562500000 -147.2451324463 
175691.2031250000 -147.1028900146 
175792.3125000000 -146.9496002197 
175893.6718750000 -146.8116912842 
175994.9062500000 -146.7408905029 
176096.1875000000 -146.7743835449 
176197.5312500000 -146.9001464844 
176299.1250000000 -146.9951477051 
176400.5781250000 -147.0474090576 
176502.0937500000 -147.0640106201 
176603.8750000000 -147.0511169434 
176705.5000000000 -147.0121307373 
176807.2031250000 -146.9626922607 
176908.9531250000 -146.8754272461 
177010.9531250000 -146.7562561035 
177112.8281250000 -146.6250762939 
177214.7500000000 -146.4817047119 
177316.9375000000 -146.3916931152 
177418.9843750000 -146.2907562256 
177521.0781250000 -146.1956024170 
177623.2500000000 -146.1797027588 
177725.6562500000 -146.3482208252 
177827.9375000000 -146.5977172852 
177930.2812500000 -146.8710174561 
178032.8750000000 -147.1502838135 
178135.3281250000 -147.2693328857 
178237.8437500000 -147.3122100830 
178340.4218750000 -147.3121948242 
178443.2500000000 -147.2817382812 
178545.9531250000 -147.2342071533 
178648.7031250000 -147.2023162842 
178751.7031250000 -147.1561279297 
178854.5781250000 -147.0701141357 
178957.5000000000 -146.9094696045 
179060.5000000000 -146.6403808594 
179163.7343750000 -146.4763793945 
179266.8437500000 -146.4369354248 
179370.0156250000 -146.5678405762 
179473.4375000000 -146.7517852783 
179576.7187500000 -146.9348449707 
179680.0781250000 -147.0787963867 
179783.4843750000 -147.1580810547 
179887.1406250000 -147.1852874756 
179990.6562500000 -147.1640930176 
180094.2500000000 -147.1333770752 
180198.0937500000 -147.1101226807 
180301.7968750000 -147.0935516357 
180405.5468750000 -146.9859771729 
180509.3750000000 -146.6701202393 
180613.4531250000 -145.9309082031 
180717.4062500000 -144.5983886719 
180821.4062500000 -143.7139587402 
180925.6562500000 -143.2895507812 
181029.7812500000 -143.5423736572 
181133.9687500000 -144.2997131348 
181238.4062500000 -145.3173370361 
181342.7031250000 -146.4508972168 
181447.0781250000 -146.8234405518 
181551.5000000000 -146.7772064209 
181656.1718750000 -146.5432739258 
181760.7187500000 -146.4344940186 
181865.3125000000 -146.4905548096 
181970.1875000000 -146.6574554443 
182074.9062500000 -146.8576354980 
182179.6875000000 -147.0096130371 
182284.5312500000 -146.9973754883 
182389.6406250000 -146.9019012451 
182494.5937500000 -146.7785949707 
182599.6250000000 -146.7445526123 
182704.9062500000 -146.7802276611 
182810.0625000000 -146.8716735840 
182915.2656250000 -146.9391784668 
183020.5312500000 -146.9924468994 
183126.0625000000 -147.0516815186 
183231.4531250000 -147.0867004395 
183336.8906250000 -147.1061401367 
183442.6093750000 -147.1153411865 
183548.1718750000 -147.1196136475 
183653.8125000000 -147.1282501221 
183759.5000000000 -147.1393737793 
183865.4531250000 -147.1399688721 
183971.2656250000 -147.1291656494 
184077.1406250000 -147.1084289551 
184183.2812500000 -147.0990600586 
184289.2812500000 -147.1064453125 
184395.3281250000 -147.1428680420 
184501.4531250000 -147.1892089844 
184607.8437500000 -147.2505645752 
184714.0781250000 -147.3324890137 
184820.3750000000 -147.3705139160 
184926.9531250000 -147.3634948730 
185033.3750000000 -147.3048858643 
185139.8593750000 -147.2487792969 
185246.4062500000 -147.2026214600 
185353.2187500000 -147.1532440186 
185459.8906250000 -147.1109771729 
185566.6250000000 -147.0389556885 
185673.6093750000 -146.8781127930 
185780.4687500000 -146.7222595215 
185887.3906250000 -146.5952301025 
185994.3593750000 -146.5598297119 
186101.6093750000 -146.6443023682 
186208.7031250000 -146.7843170166 
186315.8750000000 -146.9599456787 
186423.2968750000 -147.1012878418 
186530.5781250000 -147.1976623535 
186637.9375000000 -147.2776489258 
186745.3437500000 -147.3415374756 
186853.0156250000 -147.3587493896 
186960.5468750000 -147.3568725586 
187068.1406250000 -147.3249816895 
187176.0000000000 -147.2674255371 
187283.7187500000 -147.1775665283 
187391.5000000000 -147.0556182861 
187499.3437500000 -146.9965057373 
187607.4531250000 -146.9939575195 
187715.4218750000 -147.0555267334 
187823.4531250000 -147.1414489746 
187931.7500000000 -147.1911773682 
188039.9062500000 -147.2305603027 
188148.1250000000 -147.3057250977 
188256.6093750000 -147.3861694336 
188364.9531250000 -147.4633941650 
188473.3593750000 -147.5172424316 
188581.8125000000 -147.5153503418 
188690.5468750000 -147.4879150391 
188799.1406250000 -147.4348144531 
188907.7968750000 -147.3657684326 
189016.7187500000 -147.3128356934 
189125.5000000000 -147.2812194824 
189234.3437500000 -147.2880096436 
189343.2500000000 -147.3220367432 
189452.4218750000 -147.3572387695 
189561.4531250000 -147.3770294189 
189670.5312500000 -147.3627929688 
189779.9062500000 -147.3371124268 
189889.1250000000 -147.3000030518 
189998.4062500000 -147.2472229004 
190107.7500000000 -147.2208404541 
190217.3593750000 -147.2243347168 
190326.8281250000 -147.2637176514 
190436.3593750000 -147.2812347412 
190546.1562500000 -147.2125396729 
190655.8281250000 -147.0169219971 
190765.5468750000 -146.6738891602 
190875.3281250000 -146.4586334229 
190985.3906250000 -146.4812316895 
191095.2968750000 -146.6751556396 
191205.2656250000 -147.0181732178 
191315.5156250000 -147.2376861572 
191425.6250000000 -147.3631439209 
191535.7812500000 -147.4302673340 
191646.0156250000 -147.4367370605 
191756.5156250000 -147.4296264648 
191866.8750000000 -147.4183349609 
191977.2968750000 -147.3854675293 
192087.9843750000 -147.2879943848 
192198.5312500000 -147.1386871338 
192309.1406250000 -146.8993530273 
192419.8125000000 -146.5418548584 
192530.7656250000 -146.3223266602 
192641.5625000000 -146.3378448486 
192752.4218750000 -146.5321655273 
192863.5625000000 -146.9009399414 
192974.5625000000 -147.2280273438 
193085.6093750000 -147.3992462158 
193196.7343750000 -147.5054168701 
193308.1250000000 -147.5789642334 
193419.3750000000 -147.5880584717 
193530.6875000000 -147.5741882324 
193642.2812500000 -147.5575256348 
193753.7187500000 -147.5279998779 
193865.2187500000 -147.4625091553 
193976.7968750000 -147.3850555420 
194088.6406250000 -147.3035583496 
194200.3281250000 -147.2379302979 
194312.0937500000 -147.2391204834 
194424.1406250000 -147.2592163086 
194536.0312500000 -147.2616577148 
194647.9843750000 -147.2074279785 
194760.2187500000 -147.0773773193 
194872.2968750000 -146.9582061768 
194984.4375000000 -146.8799285889 
195096.6562500000 -146.9065856934 
195209.1406250000 -147.0735321045 
195321.4843750000 -147.2414093018 
195433.8906250000 -147.2893066406 
195546.5781250000 -147.2400665283 
195659.1250000000 -147.0913848877 
195771.7187500000 -146.9465026855 
195884.3906250000 -146.9111175537 
195997.3281250000 -146.9859466553 
196110.1250000000 -147.1952056885 
196222.9843750000 -147.4282073975 
196336.1250000000 -147.5601043701 
196449.1250000000 -147.6230773926 
196562.1718750000 -147.6093902588 
196675.2968750000 -147.5003051758 
196788.7031250000 -147.3571166992 
196901.9531250000 -147.2638092041 
197015.2656250000 -147.1916351318 
197128.8593750000 -147.0732421875 
197242.3125000000 -146.8413848877 
197355.8281250000 -146.5232086182 
197469.3906250000 -146.3466796875 
197583.2500000000 -146.3549804688 
197696.9687500000 -146.6330108643 
197810.7343750000 -147.0617523193 
197924.7968750000 -147.3368988037 
198038.7031250000 -147.4895477295 
198152.6718750000 -147.5492401123 
198266.7031250000 -147.5020446777 
198381.0312500000 -147.4247894287 
198495.1875000000 -147.3794097900 
198609.4218750000 -147.3490905762 
198723.9375000000 -147.2947387695 
198838.3125000000 -147.1866302490 
198952.7343750000 -147.0471954346 
199067.2343750000 -146.9751129150 
199182.0156250000 -146.9924621582 
199296.6406250000 -147.1452636719 
199411.3437500000 -147.3489685059 
199526.3125000000 -147.4393310547 
199641.1406250000 -147.4070892334 
199756.0312500000 -147.3365783691 
199871.0000000000 -147.2946929932 
199986.2343750000 -147.3463134766 
200101.3281250000 -147.4212341309 
200216.4843750000 -147.4376983643 
200331.9375000000 -147.4083404541 
200447.2187500000 -147.3639831543 
200562.5781250000 -147.3208465576 
200678.0000000000 -147.3160400391 
200793.7187500000 -147.3435211182 
200909.2656250000 -147.3725433350 
201024.8906250000 -147.3999481201 
201140.7968750000 -147.4271240234 
201256.5625000000 -147.4341583252 
201372.3750000000 -147.4102935791 
201488.2656250000 -147.3645324707 
201604.4375000000 -147.3401184082 
201720.4687500000 -147.3558959961 
201836.5625000000 -147.4385223389 
201952.9375000000 -147.5408782959 
202069.1562500000 -147.5762939453 
202185.4531250000 -147.5146026611 
202302.0312500000 -147.4300689697 
202418.4531250000 -147.3470001221 
202534.9375000000 -147.2826690674 
202651.5000000000 -147.2803802490 
202768.3437500000 -147.2944488525 
202885.0312500000 -147.2892456055 
203001.7968750000 -147.2838745117 
203118.8437500000 -147.2941131592 
203235.7343750000 -147.3232574463 
203352.7031250000 -147.3518066406 
203469.7343750000 -147.3786621094 
203587.0468750000 -147.3948364258 
203704.2187500000 -147.3565826416 
203821.4531250000 -147.1833801270 
203938.9687500000 -146.7333831787 
204056.3281250000 -146.2173614502 
204173.7656250000 -145.9810943604 
204291.2656250000 -146.1852874756 
204409.0625000000 -146.6752929688 
204526.7031250000 -147.0406036377 
204644.4062500000 -147.2716522217 
204762.4062500000 -147.4197692871 
204880.2343750000 -147.4743957520 
204998.1406250000 -147.4941101074 
205116.1250000000 -147.4900054932 
205234.3906250000 -147.4767456055 
205352.5000000000 -147.4525909424 
205470.6875000000 -147.3916015625 
205589.1562500000 -147.2927703857 
205707.4687500000 -147.1984405518 
205825.8593750000 -147.1748504639 
205944.3125000000 -147.2464447021 
206063.0468750000 -147.3689422607 
206181.6406250000 -147.4523010254 
206300.2968750000 -147.4987335205 
206419.2500000000 -147.5052490234 
206538.0468750000 -147.4696044922 
206656.9062500000 -147.4467163086 
206775.8281250000 -147.4871978760 
206895.0625000000 -147.5775604248 
207014.1250000000 -147.6336212158 
207133.2656250000 -147.6406250000 
207252.6875000000 -147.5958251953 
207371.9687500000 -147.5450897217 
207491.3125000000 -147.5278015137 
207610.7187500000 -147.5269470215 
207730.4218750000 -147.5121612549 
207849.9687500000 -147.4805603027 
207969.5937500000 -147.4552307129 
208089.5000000000 -147.4562835693 
208209.2656250000 -147.4848327637 
208329.0781250000 -147.5446319580 
208448.9843750000 -147.5870666504 
208569.1718750000 -147.5152740479 
208689.2031250000 -147.0436096191 
208809.2968750000 -145.8251647949 
208929.7031250000 -144.2243347168 
209049.9375000000 -143.1005096436 
209170.2343750000 -142.8610992432 
209290.8437500000 -143.2971038818 
209411.2968750000 -144.5922851562 
209531.8125000000 -146.1351776123 
209652.3906250000 -147.1130371094 
209773.2812500000 -147.4400634766 
209894.0000000000 -147.5251770020 
210014.7968750000 -147.5581817627 
210135.8906250000 -147.5489654541 
210256.8125000000 -147.5102081299 
210377.8281250000 -147.4923400879 
210498.8906250000 -147.5034637451 
210620.2656250000 -147.5238952637 
210741.4843750000 -147.4988555908 
210862.7500000000 -147.4477233887 
210984.3437500000 -147.4405517578 
211105.7656250000 -147.4897766113 
211227.2500000000 -147.5496826172 
211348.8125000000 -147.5945892334 
211470.6718750000 -147.6342926025 
211592.3750000000 -147.6626739502 
211714.1406250000 -147.6617126465 
211836.2187500000 -147.6361846924 
211958.1250000000 -147.5956420898 
212080.1093750000 -147.5770111084 
212202.1562500000 -147.5785675049 
212324.5156250000 -147.5731201172 
212446.7031250000 -147.5447845459 
212568.9687500000 -147.5105743408 
212691.5312500000 -147.5077362061 
212813.9375000000 -147.5466308594 
212936.4062500000 -147.5876922607 
213058.9531250000 -147.5915527344 
213181.7968750000 -147.5748596191 
213304.4843750000 -147.5742797852 
213427.2500000000 -147.5910034180 
213550.3125000000 -147.5770874023 
213673.2031250000 -147.3034820557 
213796.1718750000 -146.4308471680 
213919.2031250000 -145.0812377930 
214042.5625000000 -143.9682617188 
214165.7343750000 -143.6687927246 
214288.9843750000 -144.3147735596 
214412.5468750000 -145.5845794678 
214535.9375000000 -146.7460632324 
214659.4062500000 -147.2666320801 
214782.9375000000 -147.3529968262 
214906.7812500000 -147.3583068848 
215030.4531250000 -147.3957672119 
215154.2031250000 -147.4497222900 
215278.2656250000 -147.4935913086 
215402.1562500000 -147.5129699707 
215526.1250000000 -147.5101318359 
215650.1562500000 -147.4754943848 
215774.5000000000 -147.4349365234 
215898.6718750000 -147.4255065918 
216022.9218750000 -147.4412994385 
216147.4843750000 -147.4503479004 
216271.8750000000 -147.4392547607 
216396.3281250000 -147.4262237549 
216520.8750000000 -147.4346771240 
216645.7187500000 -147.4566040039 
216770.3906250000 -147.4649658203 
216895.1406250000 -147.4683380127 
217020.2031250000 -147.4984283447 
217145.0937500000 -147.5311279297 
217270.0625000000 -147.4972686768 
217395.3437500000 -147.3966064453 
217520.4531250000 -147.3162994385 
217645.6406250000 -147.3240203857 
217770.8906250000 -147.4080505371 
217896.4531250000 -147.5004425049 
218021.8437500000 -147.5339202881 
218147.3281250000 -147.5044250488 
218273.1093750000 -147.4682617188 
218398.7187500000 -147.4711761475 
218524.4062500000 -147.5185089111 
218650.1718750000 -147.5928344727 
218776.2343750000 -147.6526184082 
218902.1406250000 -147.6443786621 
219028.1250000000 -147.5641784668 
219154.4062500000 -147.4941101074 
219280.5312500000 -147.4588623047 
219406.7343750000 -147.4844818115 
219533.0000000000 -147.5719146729 
219659.5781250000 -147.6631927490 
219785.9843750000 -147.7225494385 
219912.4843750000 -147.7450866699 
220039.2812500000 -147.7351531982 
220165.9062500000 -147.7156677246 
220292.6093750000 -147.7146453857 
220419.3906250000 -147.7112579346 
220546.4843750000 -147.6514739990 
220673.4062500000 -147.5346374512 
220800.4062500000 -147.4248046875 
220927.7187500000 -147.3813629150 
221054.8593750000 -147.4185638428 
221182.0781250000 -147.5021667480 
221309.3593750000 -147.5671844482 
221436.9687500000 -147.5710144043 
221564.4062500000 -147.5350494385 
221691.9218750000 -147.5117797852 
221819.7343750000 -147.5237579346 
221947.3906250000 -147.5550689697 
222075.1250000000 -147.5823211670 
222202.9375000000 -147.5987548828 
222331.0468750000 -147.6288299561 
222459.0000000000 -147.7075805664 
222587.0312500000 -147.8129272461 
222715.3750000000 -147.8421783447 
222843.5468750000 -147.7220764160 
222971.7812500000 -147.6119689941 
223100.1093750000 -147.5973968506 
223228.7500000000 -147.6916503906 
223357.2031250000 -147.8176269531 
223485.7500000000 -147.8820190430 
223614.6093750000 -147.8731231689 
223743.2968750000 -147.8430175781 
223872.0625000000 -147.8109893799 
224000.9062500000 -147.7510375977 
224130.0625000000 -147.6538238525 
224259.0468750000 -147.5310668945 
224388.1093750000 -147.3851013184 
224517.4843750000 -147.2548828125 
224646.7031250000 -147.2345733643 
224775.9843750000 -147.3672027588 
224905.5781250000 -147.5708312988 
225035.0156250000 -147.7098388672 
225164.5156250000 -147.7158050537 
225294.1093750000 -147.5948791504 
225424.0000000000 -147.3433837891 
225553.7343750000 -146.9789733887 
225683.5468750000 -146.6626892090 
225813.6718750000 -146.6155090332 
225943.6250000000 -146.8950347900 
226073.6562500000 -147.3212890625 
226203.7656250000 -147.6338500977 
226334.1875000000 -147.7338104248 
226464.4375000000 -147.6832885742 
226594.7656250000 -147.5820465088 
226725.4218750000 -147.4943237305 
226855.9062500000 -147.4378662109 
226986.4531250000 -147.4223022461 
227117.0937500000 -147.3831329346 
227248.0468750000 -147.2738037109 
227378.8281250000 -147.1740875244 
227509.6718750000 -147.1970367432 
227640.8593750000 -147.3455963135 
227771.8593750000 -147.5283813477 
227902.9531250000 -147.6669616699 
228034.1093750000 -147.7428283691 
228165.5937500000 -147.7698516846 
228296.8906250000 -147.7555999756 
228428.2812500000 -147.6948547363 
228559.9843750000 -147.6019287109 
228691.5312500000 -147.5021362305 
228823.1406250000 -147.4455566406 
228954.8281250000 -147.4230041504 
229086.8281250000 -147.4335174561 
229218.6718750000 -147.5097198486 
229350.5937500000 -147.6432647705 
229482.8281250000 -147.7731933594 
229614.8906250000 -147.8553619385 
229747.0468750000 -147.9011230469 
229879.2656250000 -147.9233093262 
230011.8125000000 -147.8974761963 
230144.1718750000 -147.6638641357 
230276.6250000000 -146.5189056396 
230409.4062500000 -143.0599212646 
230542.0000000000 -139.9312591553 
230674.6718750000 -138.6939086914 
230807.4218750000 -138.8970336914 
230940.5156250000 -140.5139160156 
231073.4062500000 -143.2345886230 
231206.3906250000 -146.0128173828 
231339.7031250000 -147.4194335938 
231472.8437500000 -147.6806945801 
231606.0468750000 -147.6486663818 
231739.3437500000 -147.5602416992 
231872.9687500000 -147.4462432861 
232006.4062500000 -147.4133911133 
232139.9218750000 -147.4446716309 
232273.7812500000 -147.4735870361 
232407.4531250000 -147.4946594238 
232541.2031250000 -147.5287017822 
232675.0156250000 -147.5729217529 
232809.1875000000 -147.6055755615 
232943.1562500000 -147.6109313965 
233077.2187500000 -147.5774078369 
233211.6093750000 -147.5414428711 
233345.8281250000 -147.5591735840 
233480.1093750000 -147.6191406250 
233614.7343750000 -147.6695861816 
233749.1718750000 -147.6753234863 
233883.7031250000 -147.6653747559 
234018.2968750000 -147.6939392090 
234153.2343750000 -147.7843933105 
234287.9843750000 -147.9281463623 
234422.8125000000 -147.9924926758 
234557.9843750000 -147.9544525146 
234692.9687500000 -147.9002685547 
234828.0312500000 -147.8800659180 
234963.1875000000 -147.8865966797 
235098.6562500000 -147.8805694580 
235233.9531250000 -147.8119049072 
235369.3281250000 -147.4666748047 
235505.0468750000 -146.8020629883 
235640.5781250000 -146.3217468262 
235776.1875000000 -146.2526702881 
235911.8750000000 -146.6399841309 
236047.9062500000 -147.1998443604 
236183.7500000000 -147.5672454834 
236319.6718750000 -147.6702117920 
236455.9375000000 -147.6787719727 
236592.0156250000 -147.7119903564 
236728.1718750000 -147.7575378418 
236864.4062500000 -147.7693481445 
237000.9843750000 -147.6492767334 
237137.3750000000 -147.3255767822 
237273.8437500000 -146.8665618896 
237410.6562500000 -146.7719573975 
237547.2812500000 -147.0563964844 
237683.9843750000 -147.4130859375 
237820.7812500000 -147.6261444092 
237957.9062500000 -147.6958618164 
238094.8437500000 -147.7204132080 
238231.8750000000 -147.7418670654 
238369.2343750000 -147.7145538330 
238506.4062500000 -147.6400604248 
238643.6718750000 -147.5696105957 
238781.0156250000 -147.5430755615 
238918.6875000000 -147.5479278564 
239056.1875000000 -147.5759887695 
239193.7656250000 -147.6522064209 
239331.6718750000 -147.7533416748 
239469.4062500000 -147.8533172607 
239607.2343750000 -147.9201202393 
239745.1250000000 -147.9413909912 
239883.3593750000 -147.9078674316 
240021.4062500000 -147.8359680176 
240159.5312500000 -147.7781982422 
240298.0156250000 -147.7397766113 
240436.2968750000 -147.6947631836 
240574.6718750000 -147.5851135254 
240713.1250000000 -147.4983825684 
240851.9218750000 -147.5239257812 
240990.5312500000 -147.6093139648 
241129.2187500000 -147.6953277588 
241268.2500000000 -147.7490997314 
241407.0937500000 -147.7505340576 
241546.0312500000 -147.6955261230 
241685.2968750000 -147.6491546631 
241824.3906250000 -147.6048431396 
241963.5625000000 -147.4525451660 
242102.8125000000 -146.9452667236 
242242.4062500000 -146.4098968506 
242381.8125000000 -146.3439483643 
242521.2968750000 -146.6737976074 
242661.1406250000 -147.1528930664 
242800.7812500000 -147.5147399902 
242940.5156250000 -147.6247558594 
243080.3281250000 -147.6870880127 
243220.4843750000 -147.8065948486 
243360.4531250000 -147.9508972168 
243500.5156250000 -148.0289916992 
243640.9218750000 -147.9581146240 
243781.1250000000 -147.8430480957 
243921.4218750000 -147.7283630371 
244061.7968750000 -147.6461639404 
244202.5312500000 -147.6262512207 
244343.0625000000 -147.6607360840 
244483.6875000000 -147.7080383301 
244624.6406250000 -147.7889099121 
244765.4218750000 -147.8957672119 
244906.2968750000 -147.9850006104 
245047.2343750000 -147.9692687988 
245188.5312500000 -147.8869476318 
245329.6250000000 -147.7927398682 
245470.8125000000 -147.6872406006 
245612.3593750000 -147.5939178467 
245753.7031250000 -147.5679473877 
245895.1250000000 -147.6198883057 
246036.6406250000 -147.7289733887 
246178.5000000000 -147.8467407227 
246320.1875000000 -147.8575134277 
246461.9375000000 -147.7894439697 
246604.0468750000 -147.7216186523 
246745.9687500000 -147.6010437012 
246887.9687500000 -146.9919128418 
247030.0468750000 -145.7020874023 
247172.4843750000 -144.2063751221 
247314.7343750000 -143.2968292236 
247457.0625000000 -143.8620605469 
247599.7500000000 -145.2677307129 
247742.2343750000 -146.7124023438 
247884.8125000000 -147.5156250000 
248027.4687500000 -147.6631774902 
248170.4843750000 -147.7108154297 
248313.2968750000 -147.7475585938 
248456.2031250000 -147.7325439453 
248599.4687500000 -147.6947326660 
248742.5312500000 -147.6780548096 
248885.6718750000 -147.6708374023 
249028.9062500000 -147.6693572998 
249172.5000000000 -147.6615905762 
249315.8906250000 -147.6255340576 
249459.3750000000 -147.5797424316 
249603.2187500000 -147.6191253662 
249746.8593750000 -147.8182220459 
249890.5937500000 -148.0259857178 
250034.4062500000 -148.1436157227 
250178.5625000000 -148.0780639648 
250322.5468750000 -147.8717956543 
250466.6093750000 -147.6977691650 
250611.0156250000 -147.5912170410 
250755.2500000000 -147.5932006836 
250899.5625000000 -147.6798400879 
251044.2187500000 -147.7337799072 
251188.7031250000 -147.7295227051 
251333.2500000000 -147.6970214844 
251477.8906250000 -147.7315216064 
251622.8906250000 -147.7920532227 
251767.7031250000 -147.4517364502 
251912.5937500000 -145.7163848877 
252057.8437500000 -143.3585052490 
252202.9062500000 -141.4470825195 
252348.0468750000 -140.7591400146 
252493.2812500000 -141.9767303467 
252638.8593750000 -144.1625518799 
252784.2500000000 -146.7204742432 
252929.7343750000 -147.7567901611 
253075.5625000000 -147.8622589111 
253221.2031250000 -147.9018096924 
253366.9375000000 -147.9151763916 
253512.7500000000 -147.8815307617 
253658.9218750000 -147.8274688721 
253804.9062500000 -147.7078857422 
253950.9687500000 -147.5626220703 
254097.3906250000 -147.5076141357 
254243.6250000000 -147.5910797119 
254389.9375000000 -147.7757720947 
254536.3437500000 -147.8818206787 
254683.1093750000 -147.8690032959 
254829.6718750000 -147.7815551758 
254976.3281250000 -147.7804260254 
255123.3437500000 -147.8400878906 
255270.1718750000 -147.8681488037 
255417.0781250000 -147.8279724121 
255564.0625000000 -147.7803192139 
255711.4218750000 -147.7662506104 
255858.5781250000 -147.8196411133 
256005.8281250000 -147.8719940186 
256153.4375000000 -147.8639831543 
256300.8593750000 -147.7955322266 
256448.3593750000 -147.7505798340 
256595.9375000000 -147.7261352539 
256743.8906250000 -147.6983795166 
256891.6406250000 -147.6673278809 
257039.4843750000 -147.6112518311 
257187.7031250000 -147.5295410156 
257335.7031250000 -147.4881286621 
257483.7968750000 -147.5169067383 
257631.9843750000 -147.5943603516 
257780.5312500000 -147.6783447266 
257928.8906250000 -147.7883605957 
258077.3125000000 -147.8384399414 
258226.1250000000 -147.8076934814 
258374.7343750000 -147.7527008057 
258523.4218750000 -147.7752685547 
258672.2031250000 -147.8657684326 
258821.3593750000 -147.9622344971 
258970.3125000000 -147.9806213379 
259119.3437500000 -147.9636688232 
259268.7500000000 -147.9471130371 
259417.9531250000 -147.9303131104 
259567.2500000000 -147.9165496826 
259716.9218750000 -147.9017944336 
259866.3750000000 -147.8740081787 
260015.9375000000 -147.8458862305 
260165.5781250000 -147.8268432617 
260315.5781250000 -147.8063354492 
260465.3906250000 -147.7594909668 
260615.2812500000 -147.6706695557 
260765.5625000000 -147.6092834473 
260915.6250000000 -147.6442718506 
261065.7812500000 -147.7480773926 
261216.0312500000 -147.8136444092 
261366.6406250000 -147.8176727295 
261517.0625000000 -147.7982482910 
261667.5625000000 -147.8044738770 
261818.4375000000 -147.8218231201 
261969.1093750000 -147.8103332520 
262119.8750000000 -147.7797393799 
262270.7187500000 -147.7776336670 
262421.9375000000 -147.8188934326 
262572.9687500000 -147.8250885010 
262724.0625000000 -147.7570953369 
262875.5625000000 -147.6685333252 
263026.8437500000 -147.5987854004 
263178.2187500000 -147.6063232422 
263329.6875000000 -147.6393432617 
263481.5000000000 -147.6328735352 
263633.1562500000 -147.5910491943 
263784.8750000000 -147.5431976318 
263936.9687500000 -147.5904388428 
264088.8437500000 -147.7150726318 
264240.8437500000 -147.8479156494 
264392.9062500000 -147.8888397217 
264545.3437500000 -147.8516387939 
264697.5937500000 -147.7748565674 
264849.9375000000 -147.7366333008 
265002.6250000000 -147.7736053467 
265155.1562500000 -147.8054504395 
265307.7500000000 -147.2961425781 
265460.4375000000 -145.5378112793 
265613.5000000000 -143.5949401855 
265766.3437500000 -142.1957244873 
265919.2812500000 -142.4959716797 
266072.6250000000 -144.4761962891 
266225.7500000000 -146.8581237793 
266378.9687500000 -147.8068237305 
266532.2500000000 -148.0648956299 
266685.9375000000 -148.0591735840 
266839.4062500000 -147.9525756836 
266992.9687500000 -147.7756500244 
267146.9375000000 -147.5690155029 
267300.6562500000 -147.4788513184 
267454.5000000000 -147.5543823242 
267608.4062500000 -147.7373199463 
267762.7187500000 -147.8945770264 
267916.8125000000 -147.9563446045 
268071.0000000000 -147.9180755615 
268225.5625000000 -147.8264923096 
268379.9375000000 -147.7675628662 
268534.3750000000 -147.6425476074 
268688.9375000000 -147.0927581787 
268843.8437500000 -146.4225006104 
268998.5625000000 -146.3193969727 
269153.3750000000 -146.7962493896 
269308.5625000000 -147.3298797607 
269463.5625000000 -147.5882568359 
269618.6250000000 -147.6789550781 
269774.0937500000 -147.7653045654 
269929.3437500000 -147.8063964844 
270084.6875000000 -147.7536163330 
270240.1250000000 -147.4780426025 
270395.9375000000 -146.9143981934 
270551.5625000000 -146.5616912842 
270707.2500000000 -146.8730926514 
270863.3437500000 -147.4961547852 
271019.2187500000 -147.6977081299 
271175.1875000000 -147.2442169189 
271331.2500000000 -146.5965881348 
271487.6875000000 -146.5073852539 
271643.9375000000 -146.9813079834 
271800.2812500000 -147.4588317871 
271957.0000000000 -147.5830993652 
272113.5000000000 -147.5280303955 
272270.0937500000 -147.5243530273 
272426.7812500000 -147.5965881348 
272583.8750000000 -147.6608123779 
272740.7500000000 -147.7251281738 
272897.6875000000 -147.8503875732 
273055.0625000000 -147.9693298340 
273212.1875000000 -147.9757995605 
273369.4375000000 -147.9156646729 
273526.7500000000 -147.8525848389 
273684.4687500000 -147.8054504395 
273841.9687500000 -147.7673645020 
273999.5625000000 -147.7791748047 
274157.5312500000 -147.8367309570 
274315.3125000000 -147.8679199219 
274473.1875000000 -147.8533477783 
274631.1562500000 -147.8285827637 
274789.5000000000 -147.8047485352 
274947.6250000000 -147.7893371582 
275105.8750000000 -147.8021087646 
275264.5000000000 -147.7891082764 
275422.9062500000 -147.6756439209 
275581.4062500000 -147.5966644287 
275740.0000000000 -147.7200775146 
275899.0000000000 -147.9234008789 
276057.7812500000 -148.0334625244 
276216.6562500000 -148.0704345703 
276375.9062500000 -148.0767974854 
276534.9687500000 -148.0706481934 
276694.0937500000 -148.0761108398 
276853.3437500000 -148.0758361816 
277012.9687500000 -148.0453491211 
277172.4062500000 -148.0132141113 
277331.9062500000 -148.0063476562 
277491.8125000000 -148.0294342041 
277651.5000000000 -148.0846405029 
277811.3125000000 -148.1334381104 
277971.1875000000 -148.1317749023 
278131.4687500000 -148.0888824463 
278291.5312500000 -148.0200042725 
278451.6875000000 -147.9547271729 
278612.2187500000 -147.9126739502 
278772.5625000000 -147.8623504639 
278933.0000000000 -147.8097686768 
279093.8437500000 -147.8248443604 
279254.4375000000 -147.8809356689 
279415.1562500000 -147.8832550049 
279575.9687500000 -147.8461608887 
279737.1562500000 -147.8949737549 
279898.1562500000 -148.0430297852 
280059.2187500000 -147.9651794434 
280220.7187500000 -147.1709136963 
280381.9687500000 -145.8875274658 
280543.3437500000 -145.2554321289 
280704.7812500000 -145.8095397949 
280866.6250000000 -146.9147186279 
281028.2812500000 -147.6031646729 
281190.0000000000 -147.8265991211 
281352.1250000000 -147.8374176025 
281514.0625000000 -147.8205413818 
281676.0625000000 -147.8606262207 
281838.1562500000 -147.9036254883 
282000.6875000000 -147.8757629395 
282162.9687500000 -147.8834686279 
282325.3437500000 -147.9840393066 
282488.1250000000 -148.0610351562 
282650.7187500000 -148.0489654541 
282813.3750000000 -147.9597015381 
282976.1250000000 -147.8020172119 
283139.2812500000 -147.7322387695 
283302.2500000000 -147.7980804443 
283465.2812500000 -147.8881378174 
283628.7187500000 -147.8627014160 
283791.9375000000 -147.7730712891 
283955.2812500000 -147.7737121582 
284118.6875000000 -147.9038238525 
284282.5000000000 -148.0173034668 
284446.0937500000 -148.0949096680 
284609.8125000000 -148.1236419678 
284773.9062500000 -148.0374298096 
284937.7812500000 -147.8419952393 
285101.7812500000 -147.5311126709 
285265.8437500000 -146.9914703369 
285430.3437500000 -146.6069183350 
285594.5937500000 -146.7057342529 
285758.9687500000 -147.2062530518 
285923.7187500000 -147.6455078125 
286088.2812500000 -147.8538513184 
286252.9062500000 -147.9529113770 
286417.6562500000 -148.0218505859 
286582.8125000000 -148.0456695557 
286747.7187500000 -148.0524139404 
286912.7500000000 -148.0292205811 
287078.1875000000 -147.9682617188 
287243.4062500000 -147.9623260498 
287408.6875000000 -148.0415649414 
287574.0937500000 -148.0574951172 
287739.9062500000 -147.9363555908 
287905.5000000000 -147.8455505371 
288071.1875000000 -147.8234558105 
288237.2812500000 -147.8639678955 
288403.1875000000 -147.9418640137 
288569.1562500000 -147.9729309082 
288735.2187500000 -147.9669036865 
288901.7187500000 -148.0147247314 
289067.9687500000 -148.0811004639 
289234.3125000000 -148.0989837646 
289401.0937500000 -148.0556945801 
289567.6562500000 -147.9877471924 
289734.2812500000 -147.9110565186 
289901.3437500000 -147.8676757812 
290068.1875000000 -147.9097595215 
290235.1250000000 -147.9176177979 
290402.1562500000 -147.8000793457 
290569.5937500000 -147.6714019775 
290736.8125000000 -147.6641082764 
290904.1250000000 -147.7160186768 
291071.8750000000 -147.7407684326 
291239.3750000000 -147.7417449951 
291406.9687500000 -147.7473297119 
291574.6875000000 -147.7608032227 
291742.8125000000 -147.6898956299 
291910.6875000000 -147.4674224854 
292078.6875000000 -147.2587280273 
292247.0937500000 -147.3595886230 
292415.2812500000 -147.7734985352 
292583.5625000000 -148.1594543457 
292751.9687500000 -148.2140655518 
292920.7500000000 -148.1280822754 
293089.3437500000 -148.0254516602 
293258.0000000000 -147.9670104980 
293427.0937500000 -147.8981781006 
293595.9687500000 -147.7662353516 
293764.9062500000 -147.6795501709 
293933.9687500000 -147.7296905518 
294103.4687500000 -147.8867034912 
294272.7187500000 -147.9572753906 
294442.0625000000 -147.9230651855 
294611.8437500000 -147.8464050293 
294781.4062500000 -147.8274841309 
294951.0312500000 -147.8589324951 
295120.7812500000 -147.8601531982 
295290.9375000000 -147.7560577393 
295460.8750000000 -147.6189575195 
295630.9062500000 -147.6269683838 
295801.3750000000 -147.7808227539 
295971.6250000000 -147.9374694824 
296141.9375000000 -148.0392913818 
296312.3750000000 -148.0916290283 
296483.2187500000 -148.1632232666 
296653.8437500000 -148.2120819092 
296824.5625000000 -148.0957183838 
296995.7187500000 -147.8270263672 
297166.6250000000 -147.6303405762 
297337.6562500000 -147.7051849365 
297508.7812500000 -147.8047180176 
297680.3125000000 -147.8795471191 
297851.6250000000 -148.0242462158 
298023.0312500000 -148.1250610352 
298194.8750000000 -148.1244659424 
298366.5000000000 -148.0804901123 
298538.1875000000 -148.0328674316 
298710.0000000000 -147.9665222168 
298882.2500000000 -147.9287567139 
299054.2500000000 -147.9532470703 
299226.3437500000 -147.9589538574 
299398.8750000000 -147.9436187744 
299571.1875000000 -148.0030212402 
299743.5937500000 -148.1016845703 
299916.4062500000 -148.1525421143 
300089.0312500000 -147.9301910400 
300261.7187500000 -147.8536376953 
300434.5000000000 -147.7075195312 
300607.7500000000 -147.4422912598 
300780.7500000000 -146.9901580811 
300953.8437500000 -146.3199005127 
301127.3750000000 -145.4883575439 
301300.6562500000 -144.5920715332 
301474.0625000000 -143.7331390381 
301647.5625000000 -142.9997100830 
301821.5000000000 -142.4550476074 
301995.1875000000 -142.1411132812 
302168.9687500000 -142.0773315430 
302343.2187500000 -142.2700195312 
302517.2187500000 -142.7097167969 
302691.3125000000 -143.3778076172 
302865.5000000000 -144.2247314453 
303040.1250000000 -145.1536560059 
303214.5312500000 -146.0554046631 
303389.0312500000 -146.8295135498 
303563.9687500000 -147.4135742188 
303738.6562500000 -147.8000793457 
303913.4687500000 -148.0306396484 
304088.3750000000 -148.1617126465 
304263.6875000000 -148.2399444580 
304438.8125000000 -148.2924499512 
304614.0000000000 -148.3307495117 
304789.6562500000 -148.3569946289 
304965.0625000000 -148.3694763184 
305140.5625000000 -148.3678741455 
305316.1562500000 -148.3522033691 
305492.2187500000 -148.3238067627 
305668.0000000000 -148.2851867676 
305843.9375000000 -148.2390747070 
306020.2812500000 -148.1878662109 
306196.3750000000 -148.1341400146 
306372.5937500000 -148.0805053711 
306548.9062500000 -148.0308532715 
306725.6562500000 -147.9904785156 
306902.1875000000 -147.9656677246 
307078.8125000000 -147.9618988037 
307255.8750000000 -147.9808807373 
307432.6875000000 -148.0162048340 
307609.6250000000 -148.0584869385 
307786.6562500000 -148.0967102051 
307964.1250000000 -148.1217041016 
308141.3437500000 -148.1286163330 
308318.6875000000 -148.1183013916 
308496.4687500000 -148.0959014893 
308674.0000000000 -148.0690155029 
308851.6250000000 -148.0447540283 
309029.3750000000 -148.0282592773 
309207.5625000000 -148.0220489502 
309385.5000000000 -148.0263519287 
309563.5625000000 -148.0399475098 
309742.0625000000 -148.0612487793 
309920.3125000000 -148.0867462158 
310098.6562500000 -148.1122741699 
310277.1250000000 -148.1320037842 
310456.0312500000 -148.1389923096 
310634.6875000000 -148.1268157959 
310813.4687500000 -148.0919189453 
310992.6875000000 -148.0350952148 
311171.6562500000 -147.9625396729 
311350.7187500000 -147.8842926025 
311530.2500000000 -147.8123779297 
311709.5312500000 -147.7589721680 
311888.9375000000 -147.7332916260 
312068.4062500000 -147.7405090332 
312248.3437500000 -147.7805480957 
312428.0625000000 -147.8471832275 
312607.8437500000 -147.9288482666 
312788.0937500000 -148.0088958740 
312968.1250000000 -148.0717620850 
313148.2187500000 -148.1073913574 
313328.4375000000 -148.1127166748 
313509.0937500000 -148.0918884277 
313689.5312500000 -148.0542907715 
313870.0625000000 -148.0109405518 
314051.0312500000 -147.9713897705 
314231.7500000000 -147.9422760010 
314412.5937500000 -147.9262390137 
314593.5312500000 -147.9230499268 
314774.9375000000 -147.9305419922 
314956.0937500000 -147.9456024170 
315137.3437500000 -147.9649353027 
315319.0625000000 -147.9853668213 
315500.5000000000 -148.0037231445 
315682.0937500000 -148.0171051025 
315863.7500000000 -148.0230407715 
316045.8750000000 -148.0202789307 
316227.7812500000 -148.0102233887 
316409.7500000000 -147.9979095459 
316592.1875000000 -147.9892578125 
316774.4062500000 -147.9869995117 
316956.6875000000 -147.9836120605 
317139.0937500000 -147.9549255371 
317321.9687500000 -147.8592681885 
317504.5937500000 -147.6506042480 
317687.3125000000 -147.3033447266 
317870.4687500000 -146.8339996338 
318053.4062500000 -146.3057861328 
318236.4375000000 -145.8009796143 
318419.5937500000 -145.3979339600 
318603.1875000000 -145.1530914307 
318786.5312500000 -145.0975189209 
318970.0000000000 -145.2346801758 
319153.9375000000 -145.5446929932 
319337.5937500000 -145.9818572998 
319521.3750000000 -146.4824066162 
319705.2500000000 -146.9729614258 
319889.5937500000 -147.3904876709 
320073.6875000000 -147.7000732422 
320257.9062500000 -147.9055786133 
320442.5625000000 -148.0338439941 
320626.9687500000 -148.1147766113 
320811.4687500000 -148.1688385010 
320996.0937500000 -148.2055206299 
321181.1875000000 -148.2266235352 
321366.0312500000 -148.2318115234 
321550.9687500000 -148.2220764160 
321736.3750000000 -148.2000274658 
321921.5312500000 -148.1694183350 
322106.8125000000 -148.1337738037 
322292.5312500000 -148.0955963135 
322478.0000000000 -148.0565032959 
322663.5937500000 -148.0174713135 
322849.2812500000 -147.9802093506 
323035.4375000000 -147.9480133057 
323221.3437500000 -147.9259643555 
323407.3437500000 -147.9193725586 
323593.8125000000 -147.9320526123 
323780.0625000000 -147.9642333984 
323966.3750000000 -148.0120391846 
324152.8437500000 -148.0685272217 
324339.7187500000 -148.1258544922 
324526.3750000000 -148.1774902344 
324713.1562500000 -148.2197723389 
324900.3750000000 -148.2512054443 
325087.3750000000 -148.2707977295 
325274.4375000000 -148.2769775391 
325461.6250000000 -148.2669525146 
325649.3125000000 -148.2373657227 
325836.7187500000 -148.1863250732 
326024.2187500000 -148.1148071289 
326212.2187500000 -148.0279846191 
326399.9375000000 -147.9361572266 
326587.7812500000 -147.8519897461 
326775.7500000000 -147.7883148193 
326964.1562500000 -147.7542572021 
327152.3125000000 -147.7526550293 
327340.5937500000 -147.7789001465 
327529.3437500000 -147.8227844238 
327717.8437500000 -147.8716430664 
327906.4375000000 -147.9149780273 
328095.1250000000 -147.9471130371 
328284.3125000000 -147.9675903320 
328473.2500000000 -147.9794464111 
328662.2812500000 -147.9871215820 
328851.7812500000 -147.9946441650 
329041.0312500000 -148.0049591064 
329230.4062500000 -148.0196685791 
329419.8750000000 -148.0385742188 
329609.8125000000 -148.0597839355 
329799.5000000000 -148.0801544189 
329989.2812500000 -148.0970458984 
330179.5625000000 -148.1093292236 
330369.5937500000 -148.1175231934 
330559.7187500000 -148.1224060059 
330749.9375000000 -148.1233520508 
330940.6562500000 -148.1174468994 
331131.0937500000 -148.1007080078 
331321.6562500000 -148.0700683594 
331512.7187500000 -148.0298614502 
331703.5000000000 -147.9754943848 
331894.3750000000 -147.9168548584 
332085.4062500000 -147.8614654541 
332276.8750000000 -147.8162384033 
332468.0937500000 -147.7862243652 
332659.4375000000 -147.7737579346 
332851.2500000000 -147.7781066895 
333042.7812500000 -147.7956237793 
333234.4687500000 -147.8206481934 
333426.2187500000 -147.8467712402 
333618.4687500000 -147.8673095703 
333810.4687500000 -147.8749237061 
334002.5937500000 -147.8604583740 
334195.1562500000 -147.8136138916 
334387.5000000000 -147.7268066406 
334579.9375000000 -147.6015472412 
334772.8437500000 -147.4531097412 
334965.5000000000 -147.3090972900 
335158.2812500000 -147.2015686035 
335351.1562500000 -147.1568298340 
335544.5312500000 -147.1871337891 
335737.6250000000 -147.2868347168 
335930.8437500000 -147.4333648682 
336124.5312500000 -147.5933990479 
336317.9687500000 -147.7333526611 
336511.5312500000 -147.8307189941 
336705.1875000000 -147.8805389404 
336899.3437500000 -147.8936614990 
337093.2187500000 -147.8885192871 
337287.2187500000 -147.8826446533 
337481.6875000000 -147.8874816895 
337675.9062500000 -147.9072723389 
337870.2500000000 -147.9403533936 
338064.6875000000 -147.9812622070 
338259.6250000000 -148.0229644775 
338454.2812500000 -148.0584411621 
338649.0625000000 -148.0848693848 
338844.3125000000 -148.0739593506 
339039.3125000000 -148.0376434326 
339234.4375000000 -147.9797515869 
339429.6562500000 -147.9051513672 
339625.3750000000 -147.8238830566 
339820.8437500000 -147.7503662109 
340016.4062500000 -147.7001647949 
340212.4375000000 -147.6853637695 
340408.2500000000 -147.7102203369 
340604.1562500000 -147.7690582275 
340800.1562500000 -147.8473205566 
340996.6562500000 -147.9261322021 
341192.9062500000 -147.9890747070 
341389.2500000000 -148.0279235840 
341586.0937500000 -148.0443725586 
341782.6875000000 -148.0469207764 
341979.3750000000 -148.0453491211 
342176.1875000000 -148.0462341309 
342373.4687500000 -148.0515136719 
342570.5312500000 -148.0594787598 
342767.6562500000 -148.0669860840 
342965.3125000000 -148.0711822510 
343162.6875000000 -148.0706481934 
343360.1562500000 -148.0658874512 
343557.7812500000 -148.0595397949 
343755.8750000000 -148.0560913086 
343953.6875000000 -148.0606994629 
344151.6250000000 -148.0773925781 
344350.0625000000 -148.1072082520 
344548.2500000000 -148.1470336914 
344746.5312500000 -148.1901702881 
344944.9375000000 -148.2408599854 
345143.8125000000 -148.2624206543 
345342.4375000000 -148.2554168701 
345541.1875000000 -148.2379455566 
345740.4375000000 -148.2181243896 
345939.4062500000 -148.2034606934 
346138.5000000000 -148.1949462891 
346338.0625000000 -148.1753845215 
346537.3750000000 -148.0867004395 
346736.8125000000 -147.8024597168 
346936.3750000000 -147.1438446045 
347136.4062500000 -146.0045166016 
347336.1875000000 -144.4861450195 
347536.0625000000 -142.8386077881 
347736.4687500000 -141.2956848145 
347936.5937500000 -140.0047454834 
348136.8125000000 -139.0418243408 
348337.1562500000 -138.4421691895 
348538.0312500000 -138.2205810547 
348738.5937500000 -138.3815460205 
348939.3125000000 -138.9223632812 
349140.5000000000 -140.4097290039 
349341.4375000000 -142.5959777832 
349542.4687500000 -144.2541351318 
349743.6250000000 -145.8317108154 
349945.2812500000 -147.0693359375 
350146.6875000000 -147.8255157471 
350348.1875000000 -148.1706237793 
350550.1875000000 -148.2734985352 
350751.9375000000 -148.2616882324 
350953.7812500000 -148.1951446533 
351155.7500000000 -148.0981903076 
351358.2500000000 -147.9878082275 
351560.4375000000 -147.8841247559 
351762.7500000000 -147.8083343506 
351965.5937500000 -147.7744598389 
352168.1562500000 -147.7712402344 
352370.8125000000 -147.7136383057 
352573.5937500000 -146.7721557617 
352776.9062500000 -144.2637023926 
352979.9062500000 -141.7208709717 
353183.0625000000 -139.1415252686 
353386.6875000000 -136.8233795166 
353590.0625000000 -134.8854064941 
353793.5625000000 -133.3646392822 
353997.1562500000 -132.2680358887 
354201.2812500000 -131.5934906006 
354405.1250000000 -131.3377532959 
354609.0937500000 -131.4992675781 
354813.5312500000 -132.0790405273 
355017.7500000000 -133.0800323486 
355222.0625000000 -134.5050354004 
355426.4687500000 -136.3502960205 
355631.4062500000 -139.6739349365 
355836.0937500000 -143.7075500488 
356040.8750000000 -145.8588714600 
356246.1562500000 -147.1315917969 
356451.1562500000 -147.6022033691 
356656.3125000000 -147.6919403076 
356861.5625000000 -147.6959686279 
357067.3125000000 -147.7201080322 
357272.8125000000 -147.7784423828 
357478.4375000000 -147.8551940918 
357684.5312500000 -147.9302520752 
357890.4062500000 -147.9901123047 
358096.3437500000 -148.0317687988 
358302.4375000000 -148.0737304688 
358509.0312500000 -148.1154937744 
358715.3437500000 -148.1494750977 
358921.7812500000 -148.1851654053 
359128.7500000000 -148.2163391113 
359335.4375000000 -148.2367095947 
359542.2187500000 -148.2425537109 
359749.5312500000 -148.2339324951 
359956.5625000000 -148.2142639160 
360163.7187500000 -148.1878204346 
360371.0000000000 -148.1560974121 
360578.7812500000 -148.0845794678 
360786.2812500000 -147.9645690918 
360993.9062500000 -147.8423309326 
361202.0625000000 -147.6986083984 
361409.9375000000 -147.5574798584 
361617.9375000000 -147.4483947754 
361826.0312500000 -147.3956604004 
362034.6562500000 -147.4103240967 
362243.0000000000 -147.4870147705 
362451.4687500000 -147.6061553955 
362660.4687500000 -147.7407226562 
362869.1875000000 -147.9155883789 
363078.0000000000 -148.0394287109 
363286.9687500000 -148.0925598145 
363496.4375000000 -148.1344299316 
363705.6250000000 -148.1708374023 
363914.9375000000 -148.2020874023 
364124.7500000000 -148.2243041992 
364334.3125000000 -148.2323760986 
364543.9687500000 -148.2234344482 
364753.7812500000 -148.1985168457 
364964.0937500000 -148.1417694092 
365174.1250000000 -148.0806884766 
365384.2812500000 -148.0438079834 
365594.9687500000 -148.0114593506 
365805.3750000000 -147.9831542969 
366015.8750000000 -147.9581604004 
366226.5312500000 -147.9361114502 
366437.6875000000 -147.9168548584 
366648.5625000000 -147.8999633789 
366859.5625000000 -147.8843536377 
367071.0937500000 -147.8599243164 
367282.3437500000 -147.8327331543 
367493.7187500000 -147.8144378662 
367705.2187500000 -147.7999877930 
367917.2187500000 -147.7941436768 
368128.9687500000 -147.8018951416 
368340.8125000000 -147.8269195557 
368553.1875000000 -147.8701019287 
368765.3125000000 -147.9285430908 
368977.5312500000 -148.0288238525 
369189.8750000000 -148.1193084717 
369402.7500000000 -148.1601257324 
369615.3437500000 -148.1826324463 
369828.0312500000 -148.1897888184 
370041.2812500000 -148.1880340576 
370254.2500000000 -148.1847991943 
370467.3125000000 -148.1857147217 
370680.5312500000 -148.1931762695 
370894.2500000000 -148.2134094238 
371107.7187500000 -148.2333679199 
371321.2812500000 -148.2400817871 
371535.3750000000 -148.2384033203 
371749.1875000000 -148.2264404297 
371963.1250000000 -148.2022399902 
372177.5937500000 -148.1634674072 
372391.7812500000 -148.1082000732 
372606.0937500000 -147.9945983887 
372820.5312500000 -147.8670806885 
373035.5000000000 -147.7923431396 
373250.1875000000 -147.7428741455 
373465.0000000000 -147.7289733887 
373680.3125000000 -147.7537078857 
373895.3750000000 -147.8120117188 
374110.5625000000 -147.8926391602 
374325.8437500000 -148.0254974365 
374541.6875000000 -148.1465911865 
374757.2187500000 -148.2109985352 
374972.9062500000 -148.2611846924 
375189.0937500000 -148.2962341309 
375405.0312500000 -148.3151397705 
375621.0625000000 -148.3175659180 
375837.2500000000 -148.2918853760 
376053.9375000000 -148.2463989258 
376270.3750000000 -148.2120361328 
376486.9062500000 -148.1819610596 
376703.9687500000 -148.1599884033 
376920.7812500000 -148.1457214355 
377137.6875000000 -148.1330108643 
377354.7187500000 -148.1104431152 
377572.3125000000 -148.0259246826 
377789.5937500000 -147.8804473877 
378007.0312500000 -147.7592620850 
378224.9687500000 -147.6483001709 
378442.6562500000 -147.5727691650 
378660.4375000000 -147.5501861572 
378878.3437500000 -147.5847930908 
379096.8125000000 -147.7206268311 
379314.9687500000 -147.8861846924 
379533.2812500000 -147.9800262451 
379752.1250000000 -148.0478210449 
379970.6562500000 -148.0918121338 
380189.3437500000 -148.1211090088 
380408.1250000000 -148.1593017578 
380627.4687500000 -148.2041473389 
380846.5312500000 -148.2377624512 
381065.6875000000 -148.2692718506 
381285.4062500000 -148.2937164307 
381504.8437500000 -148.3071899414 
381724.4062500000 -148.3081207275 
381944.0625000000 -148.2891387939 
382164.3125000000 -148.2611999512 
382384.2500000000 -148.2455444336 
382604.3125000000 -148.2374725342 
382824.9062500000 -148.2392120361 
383045.2187500000 -148.2515563965 
383265.6562500000 -148.2745361328 
383486.2187500000 -148.3288269043 
383707.3437500000 -148.3981170654 
383928.1562500000 -148.4463653564 
384149.1250000000 -148.4865722656 
384370.6250000000 -148.5099334717 
384591.8125000000 -148.5097656250 
384813.1562500000 -148.4602355957 
385034.5937500000 -148.3762512207 
385256.6250000000 -148.3145141602 
385478.3125000000 -148.2619323730 
385700.1562500000 -148.2251739502 
385922.5625000000 -148.2050323486 
386144.6562500000 -148.1929473877 
386366.8750000000 -148.1758880615 
386589.6562500000 -148.1495819092 
386812.1250000000 -148.1116638184 
387034.7500000000 -148.0688476562 
387257.5000000000 -148.0304412842 
387480.7812500000 -147.9995269775 
387703.7812500000 -147.9990844727 
387926.9062500000 -148.0088958740 
388150.5625000000 -148.0033874512 
388373.9375000000 -147.9400024414 
388597.4687500000 -147.7450256348 
388821.0937500000 -146.9637603760 
389045.2812500000 -145.6954956055 
389269.1875000000 -144.6609649658 
389493.1875000000 -143.6834869385 
389717.7812500000 -142.8884887695 
389942.0625000000 -142.2398071289 
390166.4687500000 -142.2198791504 
390391.0000000000 -142.6289978027 
390616.0937500000 -143.3262634277 
390840.9062500000 -144.2501220703 
391065.8437500000 -145.2922821045 
391291.3125000000 -146.6788177490 
391516.5000000000 -147.6095275879 
391741.8125000000 -147.8626708984 
391967.2500000000 -147.9606323242 
392193.2812500000 -147.9976501465 
392418.9687500000 -148.0261535645 
392644.8125000000 -148.0863800049 
392871.2187500000 -148.1561431885 
393097.3125000000 -148.1979675293 
393323.5312500000 -148.2310333252 
393549.8750000000 -148.2544708252 
393776.8125000000 -148.2718811035 
394003.4062500000 -148.2715148926 
394230.1562500000 -148.2569427490 
394457.4687500000 -148.2297668457 
394684.5000000000 -148.1913146973 
394911.6250000000 -148.1254577637 
395138.9062500000 -148.0717468262 
395366.7187500000 -148.0543670654 
395594.2500000000 -148.0524902344 
395821.9375000000 -148.0625305176 
396050.1562500000 -148.0883026123 
396278.0937500000 -148.1152496338 
396506.1250000000 -148.1315155029 
396734.3125000000 -148.1463623047 
396963.0625000000 -148.1595458984 
397191.5312500000 -148.1728057861 
397420.1250000000 -148.1742858887 
397649.2500000000 -148.1637573242 
397878.0937500000 -148.1433563232 
398107.0937500000 -148.1144561768 
398336.1875000000 -148.0627746582 
398565.8750000000 -148.0124664307 
398795.2500000000 -147.9841156006 
399024.7500000000 -147.9615020752 
399254.8125000000 -147.9468536377 
399484.5937500000 -147.9514312744 
399714.5000000000 -147.9936370850 
399944.9687500000 -148.0480041504 
400175.1250000000 -148.1147460938 
400405.4375000000 -148.1823425293 
400635.8750000000 -148.2566528320 
400866.8750000000 -148.2892303467 
401097.5625000000 -148.2861175537 
401328.4062500000 -148.2736663818 
401559.8125000000 -148.2600097656 
401790.9062500000 -148.2478637695 
402022.1250000000 -148.2429351807 
402253.5000000000 -148.2395782471 
402485.4375000000 -148.2335510254 
402717.0625000000 -148.2223510742 
402948.8125000000 -148.2167968750 
403181.1562500000 -148.2214508057 
403413.1875000000 -148.2332000732 
403645.3437500000 -148.2502441406 
403877.6250000000 -148.2789001465 
404110.5000000000 -148.3043823242 
404343.0625000000 -148.3180389404 
404575.7812500000 -148.3303222656 
404809.0625000000 -148.3417510986 
405042.0312500000 -148.3500518799 
405275.1250000000 -148.3317413330 
405508.3437500000 -148.2872619629 
405742.1562500000 -148.2127838135 
405975.6562500000 -148.0580291748 
406209.3125000000 -147.9023895264 
406443.5312500000 -147.8301849365 
406677.4375000000 -147.8007812500 
406911.4687500000 -147.8495483398 
407145.6562500000 -147.9707031250 
407380.4062500000 -148.0730743408 
407614.8437500000 -148.1701812744 
407849.4375000000 -148.2496032715 
408084.5937500000 -148.3218536377 
408319.4375000000 -148.3516082764 
408554.4375000000 -148.3510589600 
408789.5625000000 -148.3421020508 
409025.2500000000 -148.3241882324 
409260.6562500000 -148.3118286133 
409496.1875000000 -148.3113403320 
409732.2812500000 -148.3170166016 
409968.0937500000 -148.3320922852 
410204.0312500000 -148.3453063965 
410440.0937500000 -148.3480834961 
410676.7500000000 -148.3450469971 
410913.0937500000 -148.3372344971 
411149.5625000000 -148.3213195801 
411386.6250000000 -148.3061523438 
411623.4062500000 -148.2985076904 
411860.2812500000 -148.2933197021 
412097.3125000000 -148.2898864746 
412334.9062500000 -148.2880554199 
412572.2187500000 -148.2844696045 
412809.6562500000 -148.2765045166 
413047.6562500000 -148.2557373047 
413285.3750000000 -148.2324829102 
413523.2187500000 -148.2220764160 
413761.1875000000 -148.2201385498 
413999.7812500000 -148.2382659912 
414238.0312500000 -148.2763519287 
414476.4062500000 -148.3112487793 
414715.4062500000 -148.3485870361 
414954.0625000000 -148.3974914551 
415192.8750000000 -148.4289703369 
415432.2812500000 -148.4349975586 
415671.3437500000 -148.4309387207 
415910.5625000000 -148.4131774902 
416149.9375000000 -148.3936157227 
416389.8750000000 -148.3846740723 
416629.5000000000 -148.3803558350 
416869.2812500000 -148.3761291504 
417109.6250000000 -148.3569488525 
417349.6875000000 -148.3192596436 
417589.8750000000 -148.2125549316 
417830.1875000000 -148.0747985840 
418071.0937500000 -147.9902954102 
418311.7187500000 -147.9360961914 
418552.4375000000 -147.9428863525 
418793.7812500000 -148.0312957764 
419034.7812500000 -148.1188049316 
419275.9375000000 -148.2008972168 
419517.2187500000 -148.2759552002 
419759.1250000000 -148.2978820801 
420000.6875000000 -148.2900085449 
420242.4062500000 -148.2766418457 
420484.7187500000 -148.2503662109 
420726.6875000000 -148.2078552246 
420968.8125000000 -148.1613922119 
421211.0937500000 -148.1028900146 
421453.9687500000 -148.0144500732 
421696.5000000000 -147.9543457031 
421939.1875000000 -147.9456787109 
422182.4687500000 -147.9780426025 
422425.4375000000 -148.0388336182 
422668.5312500000 -148.0851440430 
422911.7812500000 -148.1283264160 
423155.6250000000 -148.1793212891 
423399.1562500000 -148.2141113281 
423642.8125000000 -148.2278594971 
423887.0937500000 -148.2447967529 
424131.0312500000 -148.2709350586 
424375.1250000000 -148.3011779785 
424619.3437500000 -148.3412780762 
424864.1875000000 -148.4076995850 
425108.6875000000 -148.4607696533 
425353.3437500000 -148.4755859375 
425598.5937500000 -148.4594268799 
425843.5312500000 -148.4099731445 
426088.5937500000 -148.3622589111 
426333.8125000000 -148.3107147217 
426579.6250000000 -148.2403564453 
426825.1250000000 -148.1878204346 
427070.7500000000 -148.1667633057 
427317.0000000000 -148.1510925293 
427562.9375000000 -148.1461944580 
427809.0000000000 -148.1496429443 
428055.1875000000 -148.1601257324 
428302.0000000000 -148.1938934326 
428548.5000000000 -148.2446136475 
428795.1250000000 -148.2838287354 
429042.3437500000 -148.3311767578 
429289.2812500000 -148.3501129150 
429536.3125000000 -148.3381195068 
429784.0000000000 -148.3107299805 
430031.3437500000 -148.2590484619 
430278.8125000000 -148.2189178467 
430526.4375000000 -148.2089538574 
430774.6875000000 -148.2173156738 
431022.5937500000 -148.2360839844 
431270.6250000000 -148.2463226318 
431519.3125000000 -148.2509155273 
431767.6562500000 -148.2476959229 
432016.1250000000 -148.2442016602 
432264.7500000000 -148.2412414551 
432514.0000000000 -148.2357330322 
432762.9062500000 -148.2268524170 
433011.9375000000 -148.2209014893 
433261.6250000000 -148.2261505127 
433510.9687500000 -148.2586822510 
433760.4375000000 -148.3010864258 
434010.0625000000 -148.3795318604 
434260.3125000000 -148.4479522705 
434510.2500000000 -148.4723815918 
434760.2812500000 -148.4736022949 
435010.9687500000 -148.4546661377 
435261.3125000000 -148.4417877197 
435511.8125000000 -148.4354248047 
435762.4375000000 -148.4404754639 
436013.7187500000 -148.4558868408 
436264.6250000000 -148.4697875977 
436515.6875000000 -148.4901428223 
436767.3750000000 -148.5007019043 
437018.7500000000 -148.4910430908 
437270.2500000000 -148.4337615967 
437521.9062500000 -148.3339843750 
437774.1562500000 -148.2524566650 
438026.0937500000 -148.1494445801 
438278.1875000000 -148.0950164795 
438530.9062500000 -148.0973510742 
438783.2812500000 -148.1420898438 
439035.7812500000 -148.2033538818 
439288.4375000000 -148.2420043945 
439541.7500000000 -148.2900238037 
439794.6875000000 -148.3318634033 
440047.8125000000 -148.3568420410 
440301.5312500000 -148.3830108643 
440554.9062500000 -148.3895721436 
440808.4687500000 -148.3799591064 
441062.1250000000 -148.3574676514 
441316.4375000000 -148.3425750732 
441570.4375000000 -148.3438873291 
441824.5625000000 -148.3584442139 
442079.3125000000 -148.3736572266 
442333.7187500000 -148.3766174316 
442588.2812500000 -148.3647155762 
442843.0000000000 -148.3395233154 
443098.3125000000 -148.3185119629 
443353.3437500000 -148.2887268066 
443608.4687500000 -148.2625122070 
443864.2500000000 -148.2450103760 
444119.6875000000 -148.2118988037 
444375.2812500000 -148.1711425781 
444631.0312500000 -148.1429290771 
444887.4062500000 -148.1097564697 
445143.4375000000 -148.0890197754 
445399.5937500000 -148.0799255371 
445656.4062500000 -148.0614166260 
445912.9062500000 -148.0338592529 
446169.5000000000 -148.0141754150 
446426.7812500000 -148.0019378662 
446683.6875000000 -148.0191650391 
446940.7500000000 -148.0493164062 
447197.9687500000 -148.1016693115 
447455.8125000000 -148.1407012939 
447713.3125000000 -148.1516113281 
447971.0000000000 -148.1558074951 
448229.2812500000 -148.1644592285 
448487.2500000000 -148.1919403076 
448745.3437500000 -148.2304687500 
449003.5937500000 -148.2570037842 
449262.4687500000 -148.2896728516 
449521.0312500000 -148.3131561279 
449779.7187500000 -148.3225860596 
450039.0625000000 -148.3264465332 
450298.0625000000 -148.3169860840 
450557.2187500000 -148.2988891602 
450816.5000000000 -148.2530822754 
451076.4375000000 -148.1994781494 
451336.0312500000 -148.1730651855 
451595.7812500000 -148.1744537354 
451856.1562500000 -148.2213897705 
452116.2187500000 -148.2918701172 
452376.4062500000 -148.3385925293 
452636.7500000000 -148.3389129639 
452897.7187500000 -148.3049926758 
453158.3750000000 -148.2671966553 
453419.1562500000 -148.2560729980 
453680.5937500000 -148.2646026611 
453941.6875000000 -148.2857055664 
454202.9375000000 -148.3069000244 
454464.3125000000 -148.3235321045 
454726.3437500000 -148.3217773438 
454988.0625000000 -148.2321777344 
455249.9062500000 -147.9623413086 
455512.3750000000 -147.6169891357 
455774.5312500000 -146.9152069092 
456036.8437500000 -146.2311706543 
456299.2812500000 -145.8228302002 
456562.3750000000 -145.7753906250 
456825.1250000000 -145.9899444580 
457088.0312500000 -146.5680999756 
457351.5937500000 -147.2480468750 
457614.7812500000 -147.6344604492 
457878.1562500000 -148.0033874512 
458141.6562500000 -148.1932830811 
458405.8125000000 -148.2648315430 
458669.6250000000 -148.2989349365 
458933.5937500000 -148.3058471680 
459198.1875000000 -148.2971649170 
459462.4687500000 -148.2708892822 
459726.8750000000 -148.2317199707 
459991.4687500000 -148.0604248047 
460256.6875000000 -147.6603546143 
460521.5625000000 -146.8655853271 
460786.5937500000 -145.9168090820 
461052.2812500000 -145.3240966797 
461317.6250000000 -144.7676849365 
461583.0937500000 -144.6668090820 
461849.2500000000 -145.1417388916 
462115.0312500000 -145.9833374023 
462380.9687500000 -146.6428527832 
462647.0937500000 -147.4816741943 
462913.8437500000 -148.0371093750 
463180.2500000000 -148.2589721680 
463446.8125000000 -148.3520202637 
463714.0312500000 -148.3793792725 
463980.8750000000 -148.4008178711 
464247.9062500000 -148.4083557129 
464515.0937500000 -148.4048461914 
464782.9062500000 -148.3968353271 
465050.4062500000 -148.3879241943 
465318.0312500000 -148.3628692627 
465586.3437500000 -148.3224487305 
465854.2812500000 -148.2702636719 
466122.3750000000 -148.2241821289 
466390.6250000000 -148.2056732178 
466659.5312500000 -148.1974029541 
466928.0937500000 -148.1972198486 
467196.8125000000 -148.1887512207 
467466.1875000000 -148.1730651855 
467735.2187500000 -148.1667175293 
468004.4062500000 -148.1797027588 
468273.7500000000 -148.2155456543 
468543.7500000000 -148.2604980469 
468813.3750000000 -148.2967529297 
469083.1875000000 -148.3223266602 
469353.6562500000 -148.3510437012 
469623.7812500000 -148.3768768311 
469894.0312500000 -148.4184265137 
470164.4687500000 -148.4456329346 
470435.5625000000 -148.4311828613 
470706.2812500000 -148.3826293945 
470977.1875000000 -148.3409881592 
471248.7500000000 -148.3002014160 
471519.9375000000 -148.2993927002 
471791.2812500000 -148.3341522217 
472062.8125000000 -148.3585357666 
472335.0000000000 -148.3296356201 
472606.8125000000 -148.2656860352 
472878.8125000000 -148.2247314453 
473151.4687500000 -148.2101593018 
473423.7500000000 -148.2517395020 
473696.2187500000 -148.3327789307 
473968.8125000000 -148.4103698730 
474242.1250000000 -148.4638671875 
474515.0312500000 -148.5027465820 
474788.1250000000 -148.5236206055 
475061.8750000000 -148.5466766357 
475335.2812500000 -148.5546569824 
475608.8437500000 -148.5340881348 
475882.5312500000 -148.4855194092 
476156.9375000000 -148.3766632080 
476430.9687500000 -148.1447448730 
476705.1562500000 -147.5406494141 
476980.0000000000 -146.5403289795 
477254.5000000000 -145.6679534912 
477529.1562500000 -144.3965454102 
477803.9687500000 -143.4886474609 
478079.4687500000 -143.2140197754 
478354.6250000000 -143.5215148926 
478629.9062500000 -144.4603118896 
478905.8750000000 -145.7545623779 
479181.5000000000 -146.9648742676 
479457.2500000000 -147.8205566406 
479733.7187500000 -148.0907135010 
480009.7812500000 -148.2479705811 
480286.0312500000 -148.3113250732 
480562.4375000000 -148.3570251465 
480839.5312500000 -148.4085388184 
481116.2500000000 -148.4657440186 
481393.1250000000 -148.5166320801 
481670.6875000000 -148.5284271240 
481947.9062500000 -148.4806976318 
482225.2500000000 -148.4038848877 
482502.7812500000 -148.2514038086 
482780.9687500000 -148.1153869629 
483058.8125000000 -148.0699462891 
483336.8125000000 -148.1112365723 
483615.5000000000 -148.2008056641 
483893.8125000000 -148.2575988770 
484172.3125000000 -148.2314910889 
484450.9375000000 -148.1662292480 
484730.2812500000 -148.1219482422 
485009.2500000000 -148.1278228760 
485288.3437500000 -148.1859741211 
485568.1562500000 -148.2586517334 
485847.6250000000 -148.3032226562 
486127.2187500000 -148.3554840088 
486406.9687500000 -148.3955078125 
486687.4375000000 -148.4256286621 
486967.5312500000 -148.4482269287 
487247.7812500000 -148.4552307129 
487528.7187500000 -148.4449310303 
487809.2812500000 -148.4137115479 
488090.0312500000 -148.3657684326 
488370.9062500000 -148.2743072510 
488652.5000000000 -148.1144256592 
488933.7187500000 -147.8567504883 
489215.0937500000 -147.5804748535 
489497.1875000000 -147.4139862061 
489778.8750000000 -147.4247741699 
490060.7500000000 -147.6606445312 
490342.7812500000 -148.0007629395 
490625.5000000000 -148.3094482422 
490907.8437500000 -148.5054473877 
491190.3750000000 -148.5524597168 
491473.5937500000 -148.5421600342 
491756.4375000000 -148.4940643311 
492039.4375000000 -148.4402770996 
492322.5937500000 -148.3987579346 
492606.4687500000 -148.3743286133 
492889.9687500000 -148.3437957764 
493173.6250000000 -148.2283325195 
493457.9687500000 -147.9524688721 
493741.9687500000 -147.4038085938 
494026.1250000000 -146.7274475098 
494310.4375000000 -146.1213226318 
494595.4375000000 -145.7812652588 
494880.0625000000 -145.8842315674 
495164.8750000000 -146.3354339600 
495450.3750000000 -147.0430450439 
495735.5312500000 -147.7680816650 
496020.8125000000 -148.2592468262 
496306.8125000000 -148.5136871338 
496592.4375000000 -148.5419921875 
496878.2187500000 -148.4777526855 
497164.1875000000 -148.3861389160 
497450.8437500000 -148.3205261230 
497737.1250000000 -148.2997741699 
498023.5625000000 -148.2744140625 
498310.7187500000 -148.1025695801 
498597.5000000000 -147.6896972656 
498884.4375000000 -146.9777679443 
499171.5312500000 -146.2387542725 
499459.3750000000 -145.7483978271 
499746.7812500000 -145.6309356689 
500034.4062500000 -146.0010375977 
500322.7187500000 -146.6722564697 
500610.6562500000 -147.4258575439 
500898.7500000000 -148.0370483398 
501187.0000000000 -148.3482971191 
501476.0000000000 -148.4934539795 
501764.5937500000 -148.5398406982 
502053.3437500000 -148.5423736572 
502342.8437500000 -148.4931030273 
502631.9375000000 -148.4174194336 
502921.1875000000 -148.3498077393 
503210.6250000000 -148.2960205078 
503500.7812500000 -148.2396850586 
503790.5312500000 -148.0889129639 
504080.4687500000 -147.8620147705 
504371.1250000000 -147.6369781494 
504661.3750000000 -147.5121154785 
504951.8125000000 -147.5636291504 
505242.4062500000 -147.7286224365 
505533.7187500000 -147.9352874756 
505824.6562500000 -148.1059875488 
506115.7500000000 -148.2074432373 
506407.5937500000 -148.2729797363 
506699.0312500000 -148.3172302246 
506990.6250000000 -148.3463287354 
507282.3750000000 -148.3498687744 
507574.8750000000 -148.3372802734 
507867.0000000000 -148.3250274658 
508159.2812500000 -148.3283081055 
508452.2812500000 -148.3508300781 
508744.8750000000 -148.3757934570 
509037.6562500000 -148.3734741211 
509330.6250000000 -148.3608398438 
509624.2812500000 -148.3608093262 
509917.5625000000 -148.3815917969 
510211.0312500000 -148.3959655762 
510505.2187500000 -148.3632812500 
510799.0000000000 -148.2903747559 
511092.9687500000 -148.2172698975 
511387.0937500000 -148.1917266846 
511681.9687500000 -148.2419586182 
511976.4375000000 -148.3526306152 
512271.0625000000 -148.4138031006 
512566.4375000000 -148.4231109619 
512861.4375000000 -148.4017028809 
513156.5937500000 -148.3725738525 
513451.9062500000 -148.3605346680 
513747.9375000000 -148.3894195557 
514043.6250000000 -148.4555053711 
514339.4375000000 -148.5454711914 
514636.0000000000 -148.6056213379 
514932.1875000000 -148.5125579834 
515228.5312500000 -148.0165100098 
515525.5937500000 -147.4086456299 
515822.2812500000 -146.8037719727 
516119.1250000000 -146.4169921875 
516416.1562500000 -146.4243164062 
516713.9062500000 -146.7439880371 
517011.2812500000 -147.2862548828 
517308.8125000000 -147.8259429932 
517607.0937500000 -148.1690673828 
517904.9687500000 -148.3766326904 
518203.0312500000 -148.4465332031 
518501.2500000000 -148.5098266602 
518800.2187500000 -148.5725860596 
519098.7812500000 -148.6207885742 
519397.5312500000 -148.6553955078 
519697.0000000000 -148.6776580811 
519996.0937500000 -148.6765441895 
520295.3437500000 -148.6329650879 
520594.7812500000 -148.5452880859 
520894.9375000000 -148.4469909668 
521194.7187500000 -148.3727264404 
521494.6562500000 -148.3283996582 
521795.3437500000 -148.2912139893 
522095.6562500000 -148.1823425293 
522396.1250000000 -148.0536651611 
522696.7500000000 -147.9498901367 
522998.1250000000 -147.9279174805 
523299.1250000000 -148.0232086182 
523600.2812500000 -148.1695251465 
523902.1875000000 -148.2955017090 
524203.6875000000 -148.3799591064 
524505.3750000000 -148.4020996094 
524807.1875000000 -148.4178314209 
525109.8125000000 -148.4303894043 
525412.0000000000 -148.4241485596 
525714.3750000000 -148.3903503418 
526017.5000000000 -148.3691711426 
526320.2500000000 -148.3793029785 
526623.1250000000 -148.4099273682 
526926.1875000000 -148.4271850586 
527230.0000000000 -148.4020080566 
527533.4375000000 -148.3241271973 
527837.0000000000 -148.2194366455 
528141.3750000000 -148.1907958984 
528445.3125000000 -148.2287750244 
528749.4375000000 -148.2968597412 
529053.7500000000 -148.3580627441 
529358.7500000000 -148.3966522217 
529663.4375000000 -148.4020385742 
529968.2500000000 -148.4036102295 
530273.8125000000 -148.4051208496 
530579.0000000000 -148.3965148926 
530884.3125000000 -148.3533020020 
531189.8750000000 -148.2741546631 
531496.1250000000 -148.0568542480 
531802.0000000000 -147.6325988770 
532108.0625000000 -146.9276733398 
532414.8750000000 -145.9726562500 
532721.2500000000 -145.5328063965 
533027.8750000000 -145.5705718994 
533335.1875000000 -146.2374114990 
533642.1250000000 -147.0256500244 
533949.2500000000 -147.7267303467 
534256.5000000000 -148.1897583008 
534564.5625000000 -148.3498687744 
534872.1875000000 -148.3645629883 
535180.0000000000 -148.3045654297 
535488.6250000000 -148.1917572021 
535796.7500000000 -148.0555267334 
536105.1250000000 -147.9521026611 
536413.6250000000 -147.9502563477 
536722.9375000000 -148.0589141846 
537031.8125000000 -148.2216033936 
537340.8750000000 -148.4140319824 
537650.6875000000 -148.5042877197 
537960.1250000000 -148.5353546143 
538269.6875000000 -148.5285034180 
538579.5000000000 -148.4928588867 
538890.0000000000 -148.4411468506 
539200.1875000000 -148.4156188965 
539510.4375000000 -148.4043273926 
539821.5625000000 -148.3855743408 
540132.1875000000 -148.3538360596 
540443.0625000000 -148.3045959473 
540754.0625000000 -148.2565917969 
541065.8750000000 -148.2354431152 
541377.2500000000 -148.2551269531 
541688.8125000000 -148.2781829834 
542001.1250000000 -148.2495117188 
542313.0625000000 -148.1160583496 
542625.1875000000 -147.9946136475 
542937.4375000000 -147.9224395752 
543250.5000000000 -147.8567047119 
543563.1250000000 -147.7345886230 
543875.9375000000 -147.4936218262 
544189.5625000000 -147.2463226318 
544502.7500000000 -147.1556243896 
544816.0625000000 -147.3670349121 
545129.6250000000 -147.7185211182 
545443.9375000000 -148.0783996582 
545757.8750000000 -148.3801269531 
546071.9375000000 -148.4624023438 
546386.8125000000 -148.4761810303 
546701.2500000000 -148.4725646973 
547015.8750000000 -148.4559478760 
547330.6875000000 -148.4004516602 
547646.2500000000 -148.1355133057 
547961.4375000000 -147.5516357422 
548276.7500000000 -146.2398834229 
548592.8750000000 -143.9626312256 
548908.6250000000 -142.4488525391 
549224.5000000000 -141.5244445801 
549540.5625000000 -141.3857879639 
549857.4375000000 -142.1137084961 
550173.8750000000 -143.5107421875 
550490.5000000000 -145.2872161865 
550807.9375000000 -146.8101806641 
551124.9375000000 -147.9493560791 
551442.0625000000 -148.2194671631 
551759.4375000000 -148.2898864746 
552077.5625000000 -148.3326873779 
552395.3125000000 -148.3587188721 
552713.1875000000 -148.3897552490 
553031.8750000000 -148.4333038330 
553350.1250000000 -148.4640350342 
553668.6250000000 -148.5008544922 
553987.8125000000 -148.5720367432 
554306.6875000000 -148.6363677979 
554625.6875000000 -148.6857299805 
554944.8750000000 -148.6964874268 
555264.8125000000 -148.6412658691 
555584.3750000000 -148.5877990723 
555904.1250000000 -148.5619659424 
556224.6250000000 -148.5838012695 
556544.7500000000 -148.6252593994 
556865.0625000000 -148.6560668945 
557185.5000000000 -148.6542053223 
557506.7500000000 -148.6203002930 
557827.6250000000 -148.5633392334 
558148.6250000000 -148.4720611572 
558470.5000000000 -148.4035339355 
558791.8750000000 -148.3503417969 
559113.4375000000 -148.3165893555 
559435.2500000000 -148.3192291260 
559757.8125000000 -148.3324584961 
560079.9375000000 -148.3323974609 
560402.2500000000 -148.3125305176 
560725.3750000000 -148.2879791260 
561048.0625000000 -148.2747192383 
561370.9375000000 -148.2846832275 
561694.0000000000 -148.2920074463 
562017.8750000000 -148.2895050049 
562341.3125000000 -148.2846679688 
562664.9375000000 -148.2915191650 
562989.3750000000 -148.3076019287 
563313.3750000000 -148.3172149658 
563637.5625000000 -148.3068695068 
563961.9375000000 -148.2967681885 
564287.1250000000 -148.3258819580 
564611.8750000000 -148.4085388184 
564936.8125000000 -148.4642791748 
565262.5000000000 -148.4632263184 
565587.8125000000 -148.3874206543 
565913.3125000000 -148.3207397461 
566239.0000000000 -148.2987213135 
566565.5000000000 -148.3373870850 
566891.5625000000 -148.3880004883 
567217.8125000000 -148.4211425781 
567544.8750000000 -148.4211425781 
567871.5000000000 -148.3825836182 
568198.2500000000 -148.3545074463 
568525.2500000000 -148.3594665527 
568853.0625000000 -148.4315338135 
569180.4375000000 -148.5489959717 
569508.0000000000 -148.6104736328 
569836.3750000000 -148.5703277588 
570164.3125000000 -148.3291778564 
570492.4375000000 -148.0531768799 
570820.7500000000 -147.8115539551 
571149.8750000000 -147.6963806152 
571478.6250000000 -147.8414306641 
571807.5000000000 -148.0272674561 
572137.1875000000 -148.1837158203 
572466.4375000000 -148.3185577393 
572795.8750000000 -148.3911285400 
573126.1875000000 -148.4584197998 
573456.0000000000 -148.5265197754 
573786.0000000000 -148.5454406738 
574116.2500000000 -148.5357666016 
574447.2500000000 -148.5260314941 
574777.8750000000 -148.5310821533 
575108.6250000000 -148.5478210449 
575440.2500000000 -148.5571594238 
575771.3750000000 -148.5615234375 
576102.7500000000 -148.5567169189 
576434.3125000000 -148.5043792725 
576766.6875000000 -148.4094238281 
577098.6250000000 -148.2712402344 
577430.6875000000 -148.1232299805 
577763.6875000000 -148.1313934326 
578096.1875000000 -148.2483673096 
578428.8750000000 -148.4067230225 
578761.7500000000 -148.5540466309 
579095.4375000000 -148.5867462158 
579428.6875000000 -148.5807037354 
579762.1875000000 -148.5834045410 
580096.4375000000 -148.5755157471 
580430.3125000000 -148.4949188232 
580764.3125000000 -148.3887634277 
581098.5625000000 -148.2616882324 
581433.6250000000 -148.0222320557 
581768.2500000000 -147.5911712646 
582103.0625000000 -147.1849517822 
582438.6875000000 -146.8770294189 
582773.8750000000 -146.8249511719 
583109.2500000000 -147.1880187988 
583444.8125000000 -147.5552825928 
583781.2500000000 -147.8068695068 
584117.1875000000 -147.9547882080 
584453.3750000000 -148.0640716553 
584790.3750000000 -148.2044067383 
585126.8750000000 -148.3764190674 
585463.6250000000 -148.5552825928 
585800.5625000000 -148.6056060791 
586138.3125000000 -148.5463714600 
586475.6250000000 -148.3602752686 
586813.1875000000 -147.9165344238 
587151.5000000000 -147.3788604736 
587489.4375000000 -147.0730743408 
587827.5000000000 -147.1230926514 
588165.8125000000 -147.4340820312 
588504.9375000000 -147.9835357666 
588843.6250000000 -148.4025878906 
589182.5000000000 -148.5601806641 
589522.2500000000 -148.6082763672 
589861.5000000000 -148.6050567627 
590200.9375000000 -148.5626373291 
590540.6250000000 -148.5047607422 
590881.1250000000 -148.4607543945 
591221.1875000000 -148.4215850830 
591561.4375000000 -148.3862304688 
591902.5000000000 -148.3833160400 
592243.1250000000 -148.3990478516 
592584.0000000000 -148.4176940918 
592925.0000000000 -148.4253997803 
593266.8750000000 -148.4015197754 
593608.3125000000 -148.3550262451 
593949.9375000000 -148.3202362061 
594292.3750000000 -148.2975006104 
594634.3750000000 -148.2787628174 
594976.6250000000 -148.2510070801 
595319.6875000000 -148.2108917236 
595662.2500000000 -148.1948852539 
596005.0625000000 -148.2181701660 
596348.0625000000 -148.2992553711 
596691.9375000000 -148.3940277100 
597035.3125000000 -148.4583435059 
597378.9375000000 -148.4918823242 
597723.3750000000 -148.5243682861 
598067.3125000000 -148.5322875977 
598411.5000000000 -148.4053192139 
598755.9375000000 -148.1432952881 
599101.1250000000 -147.9604187012 
599445.9375000000 -147.8962402344 
599790.9375000000 -147.9810180664 
600136.7500000000 -148.1384735107 
600482.1250000000 -148.2255554199 
600827.6875000000 -148.2373199463 
601173.4375000000 -148.2289733887 
601520.1250000000 -148.2160949707 
601866.2500000000 -148.2019653320 
602212.6250000000 -148.2017517090 
602559.8750000000 -148.2382049561 
602906.6250000000 -148.2616882324 
603253.6250000000 -148.1958007812 
603600.8125000000 -147.9274139404 
603948.8125000000 -147.6069946289 
604296.3750000000 -147.5276947021 
604644.1875000000 -147.6865997314 
604992.8125000000 -147.9785919189 
605340.9375000000 -148.3473968506 
605689.3125000000 -148.5605773926 
606037.9375000000 -148.6477813721 
606387.3750000000 -148.6740570068 
606736.3125000000 -148.6676330566 
607085.5000000000 -148.6426086426 
607435.5625000000 -148.6106109619 
607785.1250000000 -148.6128997803 
608134.8750000000 -148.6506805420 
608484.8750000000 -148.6909179688 
608835.6875000000 -148.7102966309 
609186.1250000000 -148.7191467285 
609536.6875000000 -148.7166748047 
609888.1250000000 -148.6971130371 
610239.1250000000 -148.6784973145 
610590.3125000000 -148.6816253662 
610941.6875000000 -148.6966094971 
611294.0000000000 -148.6990509033 
611645.7500000000 -148.6835784912 
611997.7500000000 -148.6419372559 
612350.6250000000 -148.5856933594 
612703.0625000000 -148.5339813232 
613055.6875000000 -148.5154571533 
613408.4375000000 -148.5357513428 
613762.1250000000 -148.5900268555 
614115.3750000000 -148.6867828369 
614468.8125000000 -148.7826995850 
614823.0625000000 -148.8604888916 
615176.9375000000 -148.9135284424 
615530.9375000000 -148.9237365723 
615885.8750000000 -148.8949432373 
616240.3125000000 -148.8375549316 
616594.9375000000 -148.7518615723 
616949.8125000000 -148.6743316650 
617305.5000000000 -148.6042175293 
617660.8125000000 -148.5475921631 
618016.2500000000 -148.5193786621 
618372.5625000000 -148.5148468018 
618728.4375000000 -148.5138092041 
619084.5625000000 -148.4847869873 
619440.8125000000 -148.3246765137 
619798.0000000000 -147.8442840576 
620154.6875000000 -147.0401611328 
620511.5625000000 -146.3252868652 
620869.3750000000 -146.1558227539 
621226.6875000000 -146.4596099854 
621584.1875000000 -147.0658721924 
621941.8750000000 -147.9234466553 
622300.5000000000 -148.4696655273 
622658.6250000000 -148.6923980713 
623016.9375000000 -148.7888946533 
623376.1875000000 -148.8438110352 
623734.9375000000 -148.8505401611 
624093.8750000000 -148.8282165527 
624453.0625000000 -148.7967376709 
624813.1250000000 -148.7521057129 
625172.6875000000 -148.6886749268 
625532.5000000000 -148.6088104248 
625893.1875000000 -148.5570678711 
626253.3750000000 -148.5597991943 
626613.7500000000 -148.5868988037 
626974.3750000000 -148.6022491455 
627335.8750000000 -148.6091918945 
627696.9375000000 -148.6255950928 
628058.1250000000 -148.6562805176 
628420.3125000000 -148.6641235352 
628781.9375000000 -148.6246948242 
629143.8125000000 -148.5619506836 
629505.8750000000 -148.5278778076 
629868.8125000000 -148.5587921143 
630231.3125000000 -148.6406097412 
630594.0000000000 -148.7102661133 
630957.6250000000 -148.7209625244 
631320.7500000000 -148.6864166260 
631684.0625000000 -148.6166839600 
632047.5625000000 -148.5727539062 
632412.0000000000 -148.5878448486 
632776.0000000000 -148.6474761963 
633140.1250000000 -148.7014617920 
633505.1875000000 -148.7064361572 
633869.7500000000 -148.6662597656 
634234.5625000000 -148.6201782227 
634599.5625000000 -148.5964813232 
634965.5000000000 -148.5863494873 
635330.8750000000 -148.5696411133 
635696.5000000000 -148.5261077881 
636063.0625000000 -148.3975524902 
636429.1250000000 -148.1148986816 
636795.3750000000 -147.6791381836 
637161.8750000000 -147.3054656982 
637529.2500000000 -147.2574920654 
637896.1250000000 -147.5703125000 
638263.2500000000 -148.0031127930 
638631.2500000000 -148.2922210693 
638998.8125000000 -148.4248046875 
639366.5000000000 -148.5187377930 
639735.1875000000 -148.5982513428 
640103.3125000000 -148.6205749512 
640471.7500000000 -148.5993499756 
640840.3125000000 -148.5576019287 
641209.8125000000 -148.5228729248 
641578.8125000000 -148.4216613770 
641948.0625000000 -148.2083740234 
642318.1875000000 -148.0147399902 
642687.8750000000 -148.0012817383 
643057.6875000000 -148.1602935791 
643427.8125000000 -148.3520355225 
643798.8125000000 -148.4781341553 
644169.3125000000 -148.5458221436 
644540.0000000000 -148.5867309570 
644911.6250000000 -148.6058502197 
645282.8125000000 -148.5953216553 
645654.1250000000 -148.5550384521 
646025.6875000000 -148.5070953369 
646398.1875000000 -148.4862670898 
646770.1875000000 -148.4968109131 
647142.4375000000 -148.5605468750 
647515.5625000000 -148.6730804443 
647888.1875000000 -148.7876892090 
648261.0625000000 -148.8285980225 
648634.1250000000 -148.7629852295 
649008.1250000000 -148.6608276367 
649381.6250000000 -148.6282043457 
649755.3750000000 -148.6878509521 
650130.0000000000 -148.7550964355 
650504.1250000000 -148.7379608154 
650878.5000000000 -148.6383666992 
651253.0625000000 -148.5283355713 
651628.5625000000 -148.4672546387 
652003.6250000000 -148.4661254883 
652378.8125000000 -148.4935150146 
652755.0000000000 -148.4963836670 
653130.6250000000 -148.4411773682 
653506.5000000000 -148.3567810059 
653882.6250000000 -148.3110198975 
654259.6250000000 -148.3292541504 
654636.1250000000 -148.3653717041 
655012.8750000000 -148.3707580566 
655390.5625000000 -148.3634796143 
655767.7500000000 -148.3875274658 
656145.1250000000 -148.4271392822 
656522.7500000000 -148.4182739258 
656901.3125000000 -148.3507080078 
657279.3125000000 -148.2937927246 
657657.6250000000 -148.3082275391 
658036.8125000000 -148.3980255127 
658415.5000000000 -148.4996185303 
658794.4375000000 -148.6144104004 
659173.5625000000 -148.7456817627 
659553.6250000000 -148.8169860840 
659933.1875000000 -148.8403320312 
660313.0000000000 -148.8460540771 
660693.6875000000 -148.8309783936 
661073.9375000000 -148.7796173096 
661454.3750000000 -148.7034606934 
661835.7500000000 -148.6321868896 
662216.6250000000 -148.5841369629 
662597.7500000000 -148.5507812500 
662979.0625000000 -148.5042724609 
663361.3750000000 -148.4334106445 
663743.1250000000 -148.3759307861 
664125.0625000000 -148.3873596191 
664508.0000000000 -148.4654541016 
664890.4375000000 -148.5341339111 
665273.0625000000 -148.5382843018 
665655.9375000000 -148.5218658447 
666039.7500000000 -148.5494995117 
666423.0625000000 -148.6045379639 
666806.5625000000 -148.6277313232 
667191.0625000000 -148.6058197021 
667575.0000000000 -148.5937500000 
667959.1875000000 -148.6064300537 
668343.6250000000 -148.6160430908 
668729.0000000000 -148.5974578857 
669113.8125000000 -148.4746398926 
669498.9375000000 -148.0667419434 
669884.9375000000 -147.3338470459 
670270.4375000000 -146.6467895508 
670656.1875000000 -146.4542999268 
671042.1250000000 -146.8818359375 
671429.0625000000 -147.6529541016 
671815.5000000000 -148.2744750977 
672202.1250000000 -148.4881439209 
672589.6875000000 -148.4273986816 
672976.7500000000 -148.3106689453 
673364.0625000000 -148.2574615479 
673751.5625000000 -148.2792358398 
674140.0625000000 -148.3016967773 
674528.0000000000 -148.1891632080 
674916.1875000000 -147.8630523682 
675305.3750000000 -147.4819335938 
675694.0000000000 -147.3286437988 
676082.8750000000 -147.5075073242 
676471.9375000000 -147.8609619141 
676862.0000000000 -148.1655883789 
677251.5000000000 -148.3635101318 
677641.2500000000 -148.5148773193 
678032.0000000000 -148.6384735107 
678422.1875000000 -148.7098388672 
678812.6250000000 -148.7240753174 
679203.3125000000 -148.6880187988 
679594.9375000000 -148.6231689453 
679986.0000000000 -148.5581512451 
680377.3750000000 -148.4944763184 
680769.6250000000 -148.4562072754 
681161.4375000000 -148.4575805664 
681553.4375000000 -148.4854583740 
681945.6875000000 -148.5109405518 
682338.8750000000 -148.5122528076 
682731.5625000000 -148.4957580566 
683124.4375000000 -148.4959259033 
683518.3750000000 -148.5379486084 
683911.6875000000 -148.5993957520 
684305.3125000000 -148.6270446777 
684699.1250000000 -148.5927429199 
685093.8750000000 -148.5192565918 
685488.1875000000 -148.4581451416 
685882.6875000000 -148.4620666504 
686278.1250000000 -148.5337982178 
686673.0625000000 -148.5929870605 
687068.2500000000 -148.6309967041 
687464.4375000000 -148.6565551758 
687860.0625000000 -148.6676025391 
688255.9375000000 -148.6551818848 
688652.0000000000 -148.6317443848 
689049.0625000000 -148.6233367920 
689445.6250000000 -148.6376190186 
689842.3750000000 -148.6526947021 
690240.1875000000 -148.6356964111 
690637.3750000000 -148.5495300293 
691034.8750000000 -148.2156677246 
691432.5625000000 -147.5979766846 
691831.1875000000 -147.1227111816 
692229.3750000000 -147.0187072754 
692627.7500000000 -147.3779144287 
693027.1250000000 -147.9620819092 
693425.9375000000 -148.4086761475 
693825.0000000000 -148.6088256836 
694224.3125000000 -148.6893920898 
694624.5625000000 -148.7198028564 
695024.3125000000 -148.6821441650 
695424.3125000000 -148.5744476318 
695825.3125000000 -148.5130310059 
696225.7500000000 -148.5072326660 
696626.4375000000 -148.4709014893 
697027.3125000000 -148.3950347900 
697429.1875000000 -148.3419799805 
697830.5625000000 -148.3429412842 
698232.1875000000 -148.3644409180 
698634.7500000000 -148.3948364258 
699036.8125000000 -148.5209045410 
699439.1250000000 -148.7204895020 
699841.6875000000 -148.8069305420 
700245.1875000000 -148.7741241455 
700648.1875000000 -148.6856079102 
701051.3750000000 -148.5948486328 
701455.6250000000 -148.5017700195 
701859.3125000000 -148.4188232422 
702263.1875000000 -148.3905334473 
702667.3750000000 -148.4470367432 
703072.5000000000 -148.5211791992 
703477.1250000000 -148.5625305176 
703882.0000000000 -148.6168670654 
704287.8125000000 -148.6878662109 
704693.1250000000 -148.7167663574 
705098.6875000000 -148.6464538574 
705504.5000000000 -148.5096282959 
705911.2500000000 -148.3832550049 
706317.5000000000 -148.2748565674 
706724.0000000000 -146.5818328857 
707131.5000000000 -140.3312225342 
707538.4375000000 -133.5568542480 
707945.6250000000 -128.5312805176 
708353.0625000000 -125.3469390869 
708761.5000000000 -123.8760604858 
709169.3750000000 -124.8363113403 
709577.5000000000 -127.5902328491 
709986.6250000000 -132.1600189209 
710395.2500000000 -138.5883789062 
710804.0625000000 -145.5631103516 
711213.8750000000 -148.3964691162 
711623.1875000000 -148.5165252686 
712032.7500000000 -148.4913330078 
712442.5000000000 -148.5274963379 
712853.3125000000 -148.5727539062 
713263.5625000000 -148.6029968262 
713674.0000000000 -148.6365966797 
714085.5000000000 -148.6854553223 
714496.5000000000 -148.7102661133 
714907.6875000000 -148.6415100098 
715319.0625000000 -148.5399322510 
715731.5625000000 -148.4562225342 
716143.4375000000 -148.4108734131 
716555.5625000000 -148.4012908936 
716968.7500000000 -148.4455108643 
717381.3750000000 -148.5215301514 
717794.1875000000 -148.5517578125 
718207.3125000000 -148.5295104980 
718621.3750000000 -148.4777984619 
719034.9375000000 -148.4253845215 
719448.7500000000 -148.3596649170 
719863.6250000000 -148.2937316895 
720277.8750000000 -148.2842712402 
720692.3750000000 -148.3483276367 
721107.1250000000 -148.4581146240 
721522.9375000000 -148.5473480225 
721938.1875000000 -148.5908508301 
722353.6250000000 -148.6301727295 
722770.1250000000 -148.6972351074 
723186.1250000000 -148.7619018555 
723602.3125000000 -148.7534637451 
724018.6875000000 -148.3594207764 
724436.1875000000 -147.2201385498 
724853.0625000000 -145.9998321533 
725270.2500000000 -145.2489166260 
725688.4375000000 -145.3536224365 
726106.0625000000 -146.2561492920 
726523.9375000000 -147.6795043945 
726942.0625000000 -148.4979705811 
727361.1875000000 -148.6737976074 
727779.8125000000 -148.7512817383 
728198.6250000000 -148.7924499512 
728618.5000000000 -148.7526092529 
729037.8125000000 -148.6304779053 
729457.3750000000 -148.4936065674 
729877.1875000000 -148.3446350098 
730298.0000000000 -148.2385864258 
730718.3125000000 -148.2626190186 
731138.8125000000 -148.3966217041 
731560.3750000000 -148.4833984375 
731981.3750000000 -148.5280914307 
732402.6250000000 -148.5798339844 
732824.1250000000 -148.6478576660 
733246.6875000000 -148.7027435303 
733668.6875000000 -148.7349090576 
734090.8750000000 -148.7213439941 
734514.1875000000 -148.6435852051 
734936.8750000000 -148.5602722168 
735359.8125000000 -148.5394439697 
735783.0000000000 -148.5611114502 
736207.2500000000 -148.5748748779 
736630.9375000000 -148.5292358398 
737054.8750000000 -148.4895629883 
737479.8750000000 -148.5144348145 
737904.3125000000 -148.5613708496 
738328.9375000000 -148.6053771973 
738754.6875000000 -148.6175842285 
739179.8125000000 -148.5785217285 
739605.1875000000 -148.5130920410 
740030.8125000000 -148.4802703857 
740457.5625000000 -148.5129089355 
740883.6875000000 -148.5146179199 
741310.0625000000 -148.4394073486 
741737.5000000000 -148.3471374512 
742164.3750000000 -148.3744659424 
742591.4375000000 -148.5294342041 
743018.8125000000 -148.6126556396 
743447.2500000000 -148.6108703613 
743875.0625000000 -148.5730133057 
744303.1875000000 -148.5359802246 
744732.3750000000 -148.4979705811 
745160.9375000000 -148.4776306152 
745589.7500000000 -148.4532470703 
746018.8750000000 -148.2244415283 
746449.0000000000 -147.8184204102 
746878.5625000000 -147.4931182861 
747308.4375000000 -147.5874328613 
747739.3125000000 -148.0348510742 
748169.6250000000 -148.2907714844 
748600.1875000000 -148.3604736328 
749031.0000000000 -148.4096527100 
749462.8750000000 -148.4912567139 
749894.1875000000 -148.5494689941 
750325.7500000000 -148.6129455566 
750758.3750000000 -148.6356811523 
751190.4375000000 -148.4593048096 
751622.7500000000 -148.2135314941 
752055.3125000000 -148.1015625000 
752488.9375000000 -148.2718048096 
752922.0000000000 -148.4441680908 
753355.3125000000 -148.4958190918 
753789.6875000000 -148.4693145752 
754223.5000000000 -148.4612274170 
754657.5625000000 -148.4431304932 
755091.8750000000 -148.3860015869 
755527.2500000000 -148.3145446777 
755962.0625000000 -148.2684936523 
756397.0625000000 -148.2102203369 
756833.2500000000 -148.1521301270 
757268.7500000000 -148.2202301025 
757704.5625000000 -148.3475799561 
758140.6250000000 -148.4351196289 
758577.7500000000 -148.4864044189 
759014.3125000000 -148.5897216797 
759451.1250000000 -148.7063140869 
759889.0625000000 -148.7653656006 
760326.3750000000 -148.7322387695 
760763.9375000000 -148.6920013428 
761201.7500000000 -148.6606903076 
761640.6250000000 -148.6521453857 
762078.9375000000 -148.6269226074 
762517.5000000000 -148.4703826904 
762957.1875000000 -147.9883422852 
763396.2500000000 -147.5311431885 
763835.6250000000 -147.5126800537 
764276.0000000000 -147.9008941650 
764715.8750000000 -148.3019561768 
765155.9375000000 -148.4622039795 
765596.3125000000 -148.6096038818 
766037.7500000000 -148.7493743896 
766478.5625000000 -148.7938079834 
766919.6875000000 -148.7695159912 
767361.8750000000 -148.6977386475 
767803.5000000000 -148.5731353760 
768245.3750000000 -148.4022827148 
768687.5000000000 -148.2629547119 
769130.6875000000 -148.2439270020 
769573.3750000000 -148.2238159180 
770016.2500000000 -148.1567840576 
770460.2500000000 -148.2072906494 
770903.6250000000 -148.3724822998 
771347.2500000000 -148.5330047607 
771791.1875000000 -148.5595550537 
772236.1875000000 -148.5761871338 
772680.6250000000 -148.6922149658 
773125.2500000000 -148.8007354736 
773571.0625000000 -148.6944427490 
774016.2500000000 -147.7685394287 
774461.6875000000 -145.9860839844 
774907.3750000000 -144.6864624023 
775354.1875000000 -144.3471984863 
775800.4375000000 -145.4418945312 
776246.8750000000 -146.9363403320 
776694.4375000000 -148.1975860596 
777141.4375000000 -148.5703125000 
777588.6875000000 -148.6171264648 
778036.1875000000 -148.6381683350 
778484.8125000000 -148.5537719727 
778932.8125000000 -147.9885711670 
779381.0625000000 -146.7340850830 
779830.4375000000 -145.6697540283 
780279.2500000000 -145.3159790039 
780728.3125000000 -146.1767578125 
781177.6250000000 -147.3822326660 
781628.0000000000 -148.3828277588 
782077.8750000000 -148.6681365967 
782527.9375000000 -148.6965637207 
782979.1250000000 -148.6917724609 
783429.7500000000 -148.6307525635 
783880.6250000000 -148.5664825439 
784331.7500000000 -148.5352478027 
784783.9375000000 -148.5711975098 
785235.6250000000 -148.6351623535 
785687.5000000000 -148.6499786377 
786140.5000000000 -148.6123809814 
786592.9375000000 -148.5899963379 
787045.6250000000 -148.6350860596 
787498.5625000000 -148.6749572754 
787952.6250000000 -148.6665802002 
788406.1250000000 -148.6412200928 
788859.8125000000 -148.6650543213 
789314.6875000000 -148.6977844238 
789768.9375000000 -148.6761016846 
790223.4375000000 -148.6308135986 
790678.1875000000 -148.6323852539 
791134.1250000000 -148.6357269287 
791589.3750000000 -148.6114501953 
792044.9375000000 -148.6179351807 
792501.6250000000 -148.6720123291 
792957.6875000000 -148.7029724121 
793414.0625000000 -148.6797637939 
793871.5625000000 -148.6353302002 
794328.4375000000 -148.6158752441 
794785.5625000000 -148.6046142578 
795242.9375000000 -148.5124664307 
795701.5000000000 -148.2130584717 
796159.3750000000 -147.4284362793 
796617.5625000000 -146.7260131836 
797076.8750000000 -146.8156127930 
797535.6250000000 -147.5498809814 
797994.6250000000 -148.1308288574 
798453.8125000000 -148.4230346680 
798914.2500000000 -148.5027465820 
799374.0000000000 -148.5497589111 
799834.0000000000 -148.5537109375 
800295.1875000000 -148.4837036133 
800755.7500000000 -148.2612152100 
801216.6250000000 -147.9086456299 
801677.6875000000 -147.5509033203 
802139.9375000000 -147.6159057617 
802601.5625000000 -148.0408630371 
803063.4375000000 -148.3844299316 
803526.5000000000 -148.5152282715 
803988.9375000000 -148.5778961182 
804451.6250000000 -148.5981445312 
804914.5625000000 -148.6107940674 
805378.6875000000 -148.6527862549 
805842.1875000000 -148.6780853271 
806305.9375000000 -148.6389617920 
806770.8750000000 -148.6018981934 
807235.1250000000 -148.5992584229 
807699.6875000000 -148.5700531006 
808164.5625000000 -148.4835662842 
808630.5000000000 -148.4267730713 
809095.8750000000 -148.4469604492 
809561.5000000000 -148.5154571533 
810028.3125000000 -148.6227874756 
810494.5000000000 -148.7046356201 
810960.9375000000 -148.6948089600 
811427.6250000000 -148.6208496094 
811895.5000000000 -148.5713043213 
812362.7500000000 -148.5573120117 
812830.2500000000 -148.5019378662 
813298.8750000000 -148.4281463623 
813766.9375000000 -148.4485473633 
814235.2500000000 -148.5595855713 
814703.8750000000 -148.6594390869 
815173.6250000000 -148.6947937012 
815642.7500000000 -148.5853424072 
816112.1250000000 -148.2481536865 
816582.6875000000 -147.9511718750 
817052.6250000000 -147.8673248291 
817522.8750000000 -147.4838104248 
817993.3125000000 -146.6789093018 
818465.0000000000 -146.3333587646 
818936.0000000000 -146.8825836182 
819407.3125000000 -147.8816986084 
819879.7500000000 -148.5405883789 
820351.6250000000 -148.7183685303 
820823.6875000000 -148.7391967773 
821297.0000000000 -148.7257995605 
821769.6250000000 -148.6878051758 
822242.5625000000 -148.5906372070 
822715.7500000000 -148.5245513916 
823190.1250000000 -148.6064605713 
823663.8750000000 -148.7278442383 
824137.8750000000 -148.6725158691 
824613.1250000000 -148.4921112061 
825087.6875000000 -148.4178466797 
825562.5000000000 -148.4884796143 
826037.6250000000 -148.5728302002 
826513.8750000000 -148.6247253418 
826989.5625000000 -148.6907806396 
827465.5000000000 -148.7537384033 
827942.5625000000 -148.7964630127 
828419.0625000000 -148.8240814209 
828895.8125000000 -148.7494964600 
829372.8125000000 -148.5380859375 
829851.0625000000 -148.3377532959 
830328.6250000000 -148.2922973633 
830806.5000000000 -148.3379669189 
831285.5000000000 -148.3945922852 
831763.9375000000 -148.5336456299 
832242.5625000000 -148.7091827393 
832721.5625000000 -148.7545776367 
833201.6875000000 -148.6327819824 
833681.1875000000 -148.2842254639 
834161.0000000000 -147.6121215820 
834641.9375000000 -146.8858184814 
835122.2500000000 -146.7591247559 
835602.8750000000 -147.3975830078 
836083.7500000000 -148.0514373779 
836565.8750000000 -148.2274017334 
837047.3125000000 -148.3261566162 
837529.0000000000 -148.4952392578 
838011.9375000000 -148.5768890381 
838494.1875000000 -148.5426025391 
838976.7500000000 -148.4682312012 
839459.5625000000 -148.3635406494 
839943.6250000000 -148.3242492676 
840427.0000000000 -148.4281921387 
840910.6250000000 -148.4968109131 
841395.5000000000 -148.4541320801 
841879.7500000000 -148.5181579590 
842364.2500000000 -148.6687927246 
842849.0000000000 -148.7532043457 
843335.0000000000 -148.7607421875 
843820.3125000000 -148.7479248047 
844305.9375000000 -148.7282867432 
844792.7500000000 -148.6596527100 
845278.9375000000 -148.4761810303 
845765.3750000000 -147.9919128418 
846252.1250000000 -147.2856140137 
846740.0625000000 -147.1804351807 
847227.3750000000 -147.7195281982 
847714.9375000000 -148.3648834229 
848203.7500000000 -148.6853179932 
848691.8750000000 -148.7876281738 
849180.2500000000 -148.7837524414 
849669.0000000000 -148.7331848145 
850158.8750000000 -148.6148223877 
850648.1875000000 -148.1766357422 
851137.6875000000 -147.5949249268 
851628.4375000000 -147.3659362793 
852118.5625000000 -147.6929779053 
852608.9375000000 -148.2099304199 
853100.5625000000 -148.4696350098 
853591.5000000000 -148.5302124023 
854082.7500000000 -148.6462707520 
854574.3125000000 -148.7862091064 
855067.0000000000 -148.8725585938 
855559.1250000000 -148.8872680664 
856051.5000000000 -148.8135528564 
856545.0625000000 -148.6352539062 
857038.0000000000 -148.5093841553 
857531.2500000000 -148.4784698486 
858024.7500000000 -148.5566558838 
858519.5000000000 -148.7681579590 
859013.5625000000 -149.0236816406 
859507.9375000000 -149.0836791992 
860003.5000000000 -148.9894561768 
860498.4375000000 -148.8594207764 
860993.6250000000 -148.7820281982 
861489.1250000000 -148.7599792480 
861985.8750000000 -148.7525787354 
862481.9375000000 -148.7171936035 
862978.3125000000 -148.6692657471 
863475.8750000000 -148.6608123779 
863972.8125000000 -148.6899719238 
864470.0000000000 -148.6545410156 
864967.5000000000 -148.5842742920 
865466.2500000000 -148.5604095459 
865964.3125000000 -148.5572662354 
866462.6875000000 -148.1264953613 
866962.2500000000 -146.2335205078 
867461.1875000000 -143.0755767822 
867960.4375000000 -141.0659637451 
868459.9375000000 -141.1517333984 
868960.6875000000 -143.7353363037 
869460.7500000000 -146.9140014648 
869961.1250000000 -148.4050750732 
870462.7500000000 -148.6900329590 
870963.6875000000 -148.6923065186 
871464.9375000000 -148.6559143066 
871966.4375000000 -148.6213989258 
872469.2500000000 -148.5591278076 
872971.3125000000 -148.4952087402 
873473.7500000000 -148.5413055420 
873977.3750000000 -148.6148529053 
874480.3125000000 -148.6303710938 
874983.6250000000 -148.6624450684 
875487.1250000000 -148.7508544922 
875991.9375000000 -148.7971038818 
876496.0625000000 -148.7659301758 
877000.5000000000 -148.7436981201 
877506.1875000000 -148.7329406738 
878011.1875000000 -148.6942138672 
878516.4375000000 -148.5991363525 
879022.0625000000 -148.4487304688 
879528.8750000000 -148.2781982422 
880035.0625000000 -148.2582855225 
880541.5000000000 -148.3893280029 
881049.2500000000 -148.4973297119 
881556.2500000000 -148.5793914795 
882063.5625000000 -148.6404113770 
882572.1875000000 -148.6546630859 
883080.1250000000 -148.6187591553 
883588.3125000000 -148.5238189697 
884096.8125000000 -148.2399139404 
884606.5625000000 -147.8686218262 
885115.6875000000 -147.8630981445 
885625.0625000000 -148.0636596680 
886135.6875000000 -148.1650085449 
886645.6875000000 -148.2277069092 
887155.9375000000 -148.3904113770 
887666.5000000000 -148.5288085938 
888178.3125000000 -148.5587005615 
888689.4375000000 -148.5838165283 
889200.8750000000 -148.5762023926 
889713.5625000000 -148.5365600586 
890225.6250000000 -148.5860137939 
890737.9375000000 -148.6690826416 
891250.5625000000 -148.6852264404 
891764.4375000000 -148.6423645020 
892277.6250000000 -148.5484619141 
892791.1250000000 -148.4751129150 
893305.9375000000 -148.5539093018 
893820.0000000000 -148.6699218750 
894334.3750000000 -148.6752929688 
894849.0625000000 -148.6398468018 
895365.0625000000 -148.6852722168 
895880.3125000000 -148.7418060303 
896395.9375000000 -148.6963195801 
896912.7500000000 -148.6540374756 
897428.9375000000 -148.6409454346 
897945.3750000000 -148.6393890381 
898462.1875000000 -148.6723327637 
898980.1875000000 -148.7407379150 
899497.5625000000 -148.7758636475 
900015.2500000000 -148.5404357910 
900534.1875000000 -147.9539947510 
901052.4375000000 -147.2606353760 
901571.0000000000 -147.1244812012 
902089.8125000000 -147.6666717529 
902610.0000000000 -148.2287597656 
903129.4375000000 -148.4569091797 
903649.1875000000 -148.5076751709 
904170.1875000000 -148.6285705566 
904690.5625000000 -148.7637786865 
905211.1875000000 -148.8254699707 
905732.1250000000 -148.7295837402 
906254.3750000000 -148.5752716064 
906775.9375000000 -148.4733428955 
907297.7500000000 -148.3677062988 
907820.9375000000 -148.2727813721 
908343.3750000000 -148.3300170898 
908866.1250000000 -148.5595703125 
909389.1250000000 -148.6915893555 
909913.5000000000 -148.7019500732 
910437.1250000000 -148.7371063232 
910961.1250000000 -148.7742614746 
911486.3750000000 -148.6641387939 
912010.9375000000 -148.4415893555 
912535.7500000000 -148.1624298096 
913060.9375000000 -148.0291442871 
913587.3750000000 -148.3010559082 
914113.1875000000 -148.6473541260 
914639.2500000000 -148.8536224365 
915166.6250000000 -148.8767700195 
915693.3125000000 -148.8021850586 
916220.2500000000 -148.7343444824 
916748.5625000000 -148.5379486084 
917276.1250000000 -148.0638580322 
917804.0000000000 -147.5728149414 
918332.1875000000 -147.7496337891 
918861.7500000000 -148.2461700439 
919390.5000000000 -148.5785217285 
919919.6250000000 -148.7238159180 
920450.0625000000 -148.7504119873 
920979.7500000000 -148.7162170410 
921509.8125000000 -148.6403045654 
922040.1250000000 -148.1326293945 
922571.7500000000 -147.1416931152 
923102.6875000000 -146.8530120850 
923633.9375000000 -147.4676666260 
924166.5000000000 -148.2649230957 
924698.3750000000 -148.6924133301 
925230.5000000000 -148.7079620361 
925763.0000000000 -148.6393280029 
926296.7500000000 -148.5803375244 
926829.8125000000 -148.5859222412 
927363.2500000000 -148.6940917969 
927897.9375000000 -148.7795257568 
928431.9375000000 -148.7540740967 
928966.2500000000 -148.7083282471 
929500.8750000000 -148.7044372559 
930036.8125000000 -148.7395477295 
930572.0625000000 -148.7631225586 
931107.5625000000 -148.7657470703 
931644.4375000000 -148.7442474365 
932180.6250000000 -148.7154693604 
932717.0625000000 -148.7165985107 
933253.8750000000 -148.7596130371 
933791.9375000000 -148.7564544678 
934329.3750000000 -148.6501007080 
934867.0625000000 -148.5556793213 
935406.0625000000 -148.5942535400 
935944.4375000000 -148.6364746094 
936483.0625000000 -148.6566467285 
937022.0000000000 -148.7609100342 
937562.2500000000 -148.7439117432 
938101.8125000000 -147.7595214844 
938641.6875000000 -144.1316528320 
939182.9375000000 -140.8667907715 
939723.4375000000 -140.3530273438 
940264.2500000000 -142.7765350342 
940805.3125000000 -146.1428833008 
941347.8125000000 -148.0363464355 
941889.5625000000 -148.5873565674 
942431.6250000000 -148.7788238525 
942975.0000000000 -148.7711334229 
943517.6875000000 -148.5597686768 
944060.6875000000 -148.2932434082 
944604.0000000000 -148.2558898926 
945148.6250000000 -148.4712371826 
945692.5625000000 -148.7332763672 
946236.8125000000 -148.7906951904 
946782.3750000000 -148.7477874756 
947327.2500000000 -148.7216796875 
947872.4375000000 -148.7093048096 
948419.0000000000 -148.6615753174 
948964.8125000000 -148.6116333008 
949510.9375000000 -148.6494750977 
950057.3750000000 -148.7420654297 
950605.1250000000 -148.6831817627 
951152.2500000000 -148.4988861084 
951699.6250000000 -148.4398651123 
952248.3750000000 -148.5024261475 
952796.3750000000 -148.5789031982 
953344.6875000000 -148.6388549805 
953893.3125000000 -148.6583862305 
954443.3750000000 -148.6704406738 
954992.6250000000 -148.6550140381 
955542.2500000000 -148.4219360352 
956093.1875000000 -148.1811370850 
956643.4375000000 -148.2958984375 
957193.9375000000 -148.4810333252 
957744.8125000000 -148.5583496094 
958297.0625000000 -148.6471099854 
958848.5625000000 -148.7467651367 
959400.3750000000 -148.6806182861 
959953.5625000000 -148.0407562256 
960506.0000000000 -146.6523132324 
961058.7500000000 -145.8810272217 
961611.8125000000 -146.6429748535 
962166.3125000000 -147.7888183594 
962720.0000000000 -148.3004608154 
963274.0625000000 -148.4379272461 
963829.5000000000 -148.5366973877 
964384.1875000000 -148.5788116455 
964939.1875000000 -148.6748352051 
965494.5000000000 -148.8003387451 
966051.1875000000 -148.8264465332 
966607.1250000000 -148.8074188232 
967163.4375000000 -148.7143554688 
967721.0625000000 -148.5715942383 
968278.0000000000 -148.5457611084 
968835.2500000000 -148.6019897461 
969392.8125000000 -148.6639251709 
969951.7500000000 -148.7002563477 
970509.9375000000 -148.6590118408 
971068.4375000000 -148.6564483643 
971628.3750000000 -148.6869201660 
972187.5625000000 -148.4344329834 
972747.0625000000 -148.1761932373 
973306.8750000000 -148.3941955566 
973868.0625000000 -148.7642822266 
974428.5000000000 -148.8171997070 
974989.3125000000 -148.6672973633 
975551.4375000000 -148.5440521240 
976112.8750000000 -148.5112762451 
976674.6250000000 -148.4742889404 
977236.6875000000 -148.4065093994 
977800.1875000000 -148.4335937500 
978362.8750000000 -148.5524139404 
978925.9375000000 -148.6631622314 
979490.3750000000 -148.6837921143 
980054.0625000000 -148.6561126709 
980618.0625000000 -148.6308135986 
981182.4375000000 -148.6803741455 
981748.1875000000 -148.7616271973 
982313.1875000000 -148.7524871826 
982878.5000000000 -148.7060699463 
983445.1875000000 -148.6324920654 
984011.1875000000 -148.5063171387 
984577.5000000000 -148.5535736084 
985145.1875000000 -148.7206878662 
985712.1250000000 -148.7638244629 
986279.3750000000 -148.7729187012 
986847.0000000000 -148.8209991455 
987416.0000000000 -148.8097229004 
987984.2500000000 -148.6608123779 
988552.8125000000 -148.1930541992 
989122.8125000000 -147.6939697266 
989692.0625000000 -147.8639068604 
990261.6250000000 -148.4443359375 
990831.5000000000 -148.6670379639 
991402.8125000000 -148.6721496582 
991973.3750000000 -148.6856842041 
992544.2500000000 -148.6832427979 
993116.5625000000 -148.7017669678 
993688.0625000000 -148.7087554932 
994259.9375000000 -148.7153015137 
994832.1250000000 -148.7170104980 
995405.7500000000 -148.6673431396 
995978.6250000000 -148.6379852295 
996551.8125000000 -148.7197418213 
997126.3750000000 -148.8206634521 
997700.2500000000 -148.8475494385 
998274.3750000000 -148.8311309814 
998848.8750000000 -148.7650299072 
999424.8125000000 -148.7573089600 
1000000.0000000000 -148.8583984375 
1000575.5000000000 -148.9469451904 
1001152.4375000000 -149.0328674316 
1001728.5625000000 -149.1066284180 
1002305.0625000000 -149.1480255127 
1002881.8750000000 -149.1647796631 
1003460.1250000000 -149.1591644287 
1004037.6250000000 -149.1337890625 
1004615.4375000000 -149.0892028809 
1005194.6875000000 -149.0317382812 
1005773.1875000000 -148.9559783936 
1006352.0000000000 -148.8554534912 
1006931.1875000000 -148.6967773438 
1007511.7500000000 -148.4783020020 
1008091.5625000000 -148.2137298584 
1008671.7500000000 -147.9143524170 
1009253.3125000000 -147.6139068604 
1009834.1250000000 -147.3733825684 
1010415.3125000000 -147.2116394043 
1010996.8125000000 -147.1438598633 
1011579.7500000000 -147.2016754150 
1012161.8750000000 -147.3731994629 
1012744.3750000000 -147.6036071777 
1013328.3125000000 -147.8674316406 
1013911.5000000000 -148.1305389404 
1014495.0000000000 -148.3377685547 
1015078.8125000000 -148.4928436279 
1015664.1250000000 -148.6012420654 
1016248.6250000000 -148.6704254150 
1016833.4375000000 -148.7121887207 
1017419.7500000000 -148.7462310791 
1018005.3125000000 -148.7743530273 
1018591.1250000000 -148.7978057861 
1019178.4375000000 -148.8155517578 
1019765.0000000000 -148.8305969238 
1020351.8750000000 -148.8459320068 
1020939.0625000000 -148.8627471924 
1021527.7500000000 -148.8819732666 
1022115.6250000000 -148.8991851807 
1022703.8750000000 -148.9095001221 
1023293.5625000000 -148.9102783203 
1023882.4375000000 -148.8993072510 
1024471.6875000000 -148.8732452393 
1025061.2500000000 -148.8411102295 
1025652.3125000000 -148.8071746826 
1026242.5625000000 -148.7751464844 
1026833.1250000000 -148.7500610352 
1027425.1875000000 -148.7344207764 
1028016.5000000000 -148.7258758545 
1028608.1250000000 -148.7230072021 
1029200.0625000000 -148.7239990234 
1029793.5000000000 -148.7248840332 
1030386.1250000000 -148.7222747803 
1030979.1250000000 -148.7151794434 
1031573.5625000000 -148.7031402588 
1032167.2500000000 -148.6866149902 
1032761.2500000000 -148.6709594727 
1033355.6250000000 -148.6601562500 
1033951.4375000000 -148.6562347412 
1034546.5000000000 -148.6606445312 
1035141.8750000000 -148.6729125977 
1035738.6875000000 -148.6846618652 
1036334.7500000000 -148.6928863525 
1036931.1875000000 -148.6958007812 
1037527.9375000000 -148.6931610107 
1038126.1875000000 -148.6915893555 
1038723.5625000000 -148.6955566406 
1039321.3750000000 -148.7058105469 
1039920.6250000000 -148.7217102051 
1040519.1250000000 -148.7365875244 
1041117.9375000000 -148.7413482666 
1041717.0625000000 -148.7344818115 
1042317.7500000000 -148.7165832520 
1042917.5625000000 -148.6907501221 
1043517.7500000000 -148.6670989990 
1044119.4375000000 -148.6512908936 
1044720.3750000000 -148.6435852051 
1045321.5625000000 -148.6428527832 
1045923.1875000000 -148.6457672119 
1046526.2500000000 -148.6478881836 
1047128.5000000000 -148.6501770020 
1047731.1250000000 -148.6550140381 
1048335.2500000000 -148.6651763916 
1048938.5000000000 -148.6853637695 
1049542.2500000000 -148.7123413086 
1050146.2500000000 -148.7394561768 
1050751.7500000000 -148.7608337402 
1051356.3750000000 -148.7701416016 
1051961.5000000000 -148.7552947998 
1052568.0000000000 -148.7209625244 
1053173.7500000000 -148.6744995117 
1053779.8750000000 -148.6236267090 
1054386.3750000000 -148.5777893066 
1054994.2500000000 -148.5575714111 
1055601.3750000000 -148.5643157959 
1056208.8750000000 -148.5953826904 
1056817.8750000000 -148.6451568604 
1057426.1250000000 -148.7040405273 
1058034.6250000000 -148.7495727539 
1058644.7500000000 -148.7704620361 
1059254.0000000000 -148.7642669678 
1059863.5000000000 -148.7327270508 
1060473.5000000000 -148.6815948486 
1061085.0000000000 -148.6257019043 
1061695.6250000000 -148.5807189941 
1062306.6250000000 -148.5531158447 
1062919.1250000000 -148.5474700928 
1063530.8750000000 -148.5664825439 
1064142.8750000000 -148.6141967773 
1064755.2500000000 -148.6765747070 
1065369.2500000000 -148.7462768555 
1065982.3750000000 -148.8147888184 
1066595.8750000000 -148.8732910156 
1067210.8750000000 -148.9033203125 
1067825.0000000000 -148.9046936035 
1068439.5000000000 -148.8799896240 
1069054.3750000000 -148.8345642090 
1069670.7500000000 -148.7767333984 
1070286.3750000000 -148.7223358154 
1070902.3750000000 -148.6850738525 
1071519.8750000000 -148.6685180664 
1072136.5000000000 -148.6731872559 
1072753.5000000000 -148.6963806152 
1073370.8750000000 -148.7319030762 
1073989.7500000000 -148.7657318115 
1074607.8750000000 -148.7902374268 
1075226.2500000000 -148.8024902344 
1075846.2500000000 -148.8022308350 
1076465.3750000000 -148.7923736572 
1077084.8750000000 -148.7815856934 
1077704.7500000000 -148.7752380371 
1078326.1250000000 -148.7739562988 
1078946.7500000000 -148.7766265869 
1079567.6250000000 -148.7805175781 
1080190.1250000000 -148.7816467285 
1080811.7500000000 -148.7807922363 
1081433.7500000000 -148.7799072266 
1082056.1250000000 -148.7798461914 
1082680.0000000000 -148.7800140381 
1083303.1250000000 -148.7749786377 
1083926.5000000000 -148.7543334961 
1084551.5000000000 -148.7155151367 
1085175.6250000000 -148.6611633301 
1085800.1250000000 -148.5984039307 
1086425.0000000000 -148.5388946533 
1087051.5000000000 -148.5072326660 
1087677.1250000000 -148.5085906982 
1088303.0000000000 -148.5418090820 
1088930.5000000000 -148.6009216309 
1089557.2500000000 -148.6752929688 
1090184.2500000000 -148.7489166260 
1090811.6250000000 -148.8015747070 
1091440.6250000000 -148.8280029297 
1092068.7500000000 -148.8271942139 
1092697.2500000000 -148.8010406494 
1093327.2500000000 -148.7526702881 
1093956.5000000000 -148.6780395508 
1094586.0000000000 -148.5681152344 
1095217.1250000000 -148.4119720459 
1095847.5000000000 -148.2058868408 
1096478.1250000000 -147.9567260742 
1097109.1250000000 -147.6858367920 
1097741.7500000000 -147.4550018311 
1098373.5000000000 -147.3124237061 
1099005.5000000000 -147.2817382812 
1099639.2500000000 -147.3717803955 
1100272.1250000000 -147.5742950439 
1100905.2500000000 -147.8649749756 
1101538.8750000000 -148.1870422363 
1102174.0000000000 -148.4759674072 
1102808.2500000000 -148.7040252686 
1103443.0000000000 -148.8632812500 
1104079.1250000000 -148.9596710205 
1104714.6250000000 -149.0089721680 
1105350.3750000000 -149.0281219482 
1105986.5000000000 -149.0312347412 
1106624.1250000000 -149.0212707520 
1107261.0000000000 -149.0014495850 
1107898.2500000000 -148.9753417969 
1108537.0000000000 -148.9468841553 
1109175.0000000000 -148.9125671387 
1109813.3750000000 -148.8509521484 
1110452.0000000000 -148.7248840332 
1111092.2500000000 -148.4918518066 
1111731.7500000000 -148.1190338135 
1112371.5000000000 -147.5957641602 
1113012.8750000000 -146.9642028809 
1113653.5000000000 -146.3613586426 
1114294.3750000000 -145.8691101074 
1114935.6250000000 -145.5474853516 
1115578.5000000000 -145.4347991943 
1116220.5000000000 -145.5457305908 
1116862.8750000000 -145.8937530518 
1117506.8750000000 -146.3972930908 
1118150.0000000000 -146.9600219727 
1118793.5000000000 -147.5012207031 
1119437.3750000000 -147.9551849365 
1120082.7500000000 -148.2838439941 
1120727.3750000000 -148.4837036133 
1121372.3750000000 -148.5954132080 
1122019.0000000000 -148.6699829102 
1122664.6250000000 -148.7232666016 
1123310.7500000000 -148.7631835938 
1123957.2500000000 -148.7926788330 
1124605.2500000000 -148.8132324219 
1125252.5000000000 -148.8269500732 
1125900.1250000000 -148.8379516602 
1126549.2500000000 -148.8468475342 
1127197.6250000000 -148.8517150879 
1127846.2500000000 -148.8491210938 
1128495.3750000000 -148.8350067139 
1129146.0000000000 -148.8056488037 
1129795.8750000000 -148.7588806152 
1130446.0000000000 -148.7048645020 
1131097.8750000000 -148.6532135010 
1131748.7500000000 -148.6140594482 
1132400.1250000000 -148.5951538086 
1133051.7500000000 -148.6007080078 
1133705.1250000000 -148.6302642822 
1134357.5000000000 -148.6747283936 
1135010.3750000000 -148.7187347412 
1135664.7500000000 -148.7527770996 
1136318.3750000000 -148.7706146240 
1136972.3750000000 -148.7699890137 
1137627.8750000000 -148.7519378662 
1138282.6250000000 -148.7196350098 
1138937.6250000000 -148.6780853271 
1139593.1250000000 -148.6351928711 
1140250.2500000000 -148.5981292725 
1140906.3750000000 -148.5749969482 
1141563.0000000000 -148.5726470947 
1142221.2500000000 -148.5953369141 
1142878.6250000000 -148.6424560547 
1143536.2500000000 -148.7062988281 
1144194.3750000000 -148.7684326172 
1144854.1250000000 -148.8165588379 
1145513.0000000000 -148.8423919678 
1146172.2500000000 -148.8435668945 
1146833.1250000000 -148.8228302002 
1147493.1250000000 -148.7869720459 
1148153.5000000000 -148.7418212891 
1148814.2500000000 -148.6850128174 
1149476.6250000000 -148.6028289795 
1150138.1250000000 -148.4796905518 
1150800.0000000000 -148.3080749512 
1151463.6250000000 -148.0963287354 
1152126.2500000000 -147.8736267090 
1152789.2500000000 -147.6856231689 
1153452.7500000000 -147.5965118408 
1154117.7500000000 -147.6196594238 
1154782.0000000000 -147.7500762939 
1155446.5000000000 -147.9621276855 
1156112.7500000000 -148.2173614502 
1156778.1250000000 -148.4718170166 
1157443.8750000000 -148.6900634766 
1158110.0000000000 -148.8506927490 
1158777.7500000000 -148.9565277100 
1159444.6250000000 -149.0262908936 
1160111.8750000000 -149.0675964355 
1160780.7500000000 -149.0813446045 
1161448.7500000000 -149.0642547607 
1162117.1250000000 -149.0129852295 
1162786.0000000000 -148.9283599854 
1163456.3750000000 -148.8187408447 
1164126.0000000000 -148.7062835693 
1164796.0000000000 -148.6116333008 
1165467.5000000000 -148.5437927246 
1166138.2500000000 -148.5004577637 
1166809.3750000000 -148.4685821533 
1167480.8750000000 -148.4300537109 
1168154.0000000000 -148.3693237305 
1168826.2500000000 -148.2831573486 
1169499.0000000000 -148.1897583008 
1170173.2500000000 -148.1228179932 
1170846.7500000000 -148.1051025391 
1171520.5000000000 -148.1441040039 
1172194.7500000000 -148.2310638428 
1172870.6250000000 -148.3445434570 
1173545.6250000000 -148.4570617676 
1174221.0000000000 -148.5468750000 
1174898.0000000000 -148.6057891846 
1175574.1250000000 -148.6459960938 
1176250.7500000000 -148.6864624023 
1176928.8750000000 -148.7351684570 
1177606.2500000000 -148.7902984619 
1178284.0000000000 -148.8428955078 
1178962.0000000000 -148.8809967041 
1179641.8750000000 -148.8943481445 
1180320.7500000000 -148.8777618408 
1181000.0000000000 -148.8303375244 
1181680.8750000000 -148.7534179688 
1182361.0000000000 -148.6481781006 
1183041.3750000000 -148.5112152100 
1183722.2500000000 -148.3439788818 
1184404.7500000000 -148.1584777832 
1185086.3750000000 -147.9801788330 
1185768.3750000000 -147.8419647217 
1186452.1250000000 -147.7770843506 
1187134.8750000000 -147.8082733154 
1187818.1250000000 -147.9476928711 
1188501.7500000000 -148.1540374756 
1189187.0000000000 -148.3851623535 
1189871.3750000000 -148.5970458984 
1190556.1250000000 -148.7599792480 
1191242.6250000000 -148.8639831543 
1191928.1250000000 -148.9177093506 
1192614.1250000000 -148.9413299561 
1193300.5000000000 -148.9550476074 
1193988.5000000000 -148.9714813232 
1194675.6250000000 -148.9927520752 
1195363.1250000000 -149.0130767822 
1196052.3750000000 -149.0274047852 
1196740.7500000000 -149.0337066650 
1197429.5000000000 -149.0334777832 
1198118.5000000000 -149.0303649902 
1198809.3750000000 -149.0282897949 
1199499.2500000000 -149.0302734375 
1200189.6250000000 -149.0378265381 
1200881.6250000000 -149.0515747070 
1201572.7500000000 -149.0719451904 
1202264.2500000000 -149.0974426270 
1202956.1250000000 -149.1246948242 
1203649.7500000000 -149.1477050781 
1204342.3750000000 -149.1587371826 
1205035.5000000000 -149.1514434814 
1205730.3750000000 -149.1236114502 
1206424.2500000000 -149.0793762207 
1207118.5000000000 -149.0279693604 
1207813.2500000000 -148.9805908203 
1208509.6250000000 -148.9456787109 
1209205.1250000000 -148.9259185791 
1209901.0000000000 -148.9138031006 
1210598.6250000000 -148.9010772705 
1211295.3750000000 -148.8838348389 
1211992.3750000000 -148.8641815186 
1212689.8750000000 -148.8486022949 
1213389.1250000000 -148.8434906006 
1214087.5000000000 -148.8502502441 
1214786.1250000000 -148.8625946045 
1215486.6250000000 -148.8674926758 
1216186.1250000000 -148.8496551514 
1216886.0000000000 -148.7982788086 
1217586.3750000000 -148.7122344971 
1218288.3750000000 -148.6113586426 
1218989.5000000000 -148.5195922852 
1219691.0000000000 -148.4595031738 
1220394.2500000000 -148.4457397461 
1221096.6250000000 -148.4808349609 
1221799.3750000000 -148.5541839600 
1222503.8750000000 -148.6458435059 
1223207.3750000000 -148.7321777344 
1223911.3750000000 -148.7947540283 
1224615.7500000000 -148.8259735107 
1225321.7500000000 -148.8312072754 
1226027.0000000000 -148.8255310059 
1226732.5000000000 -148.8269653320 
1227439.8750000000 -148.8439636230 
1228146.2500000000 -148.8735504150 
1228853.0000000000 -148.9038848877 
1229560.2500000000 -148.9195404053 
1230269.2500000000 -148.9081115723 
1230977.2500000000 -148.8655853271 
1231685.6250000000 -148.7974548340 
1232395.8750000000 -148.7151794434 
1233105.0000000000 -148.6314697266 
1233814.7500000000 -148.5549316406 
1234524.7500000000 -148.4900665283 
1235236.6250000000 -148.4397430420 
1235947.5000000000 -148.4092864990 
1236658.7500000000 -148.4066925049 
1237371.7500000000 -148.4349060059 
1238083.8750000000 -148.4914855957 
1238796.3750000000 -148.5670318604 
1239509.3750000000 -148.6480407715 
1240224.0000000000 -148.7213287354 
1240937.7500000000 -148.7780456543 
1241651.8750000000 -148.8169555664 
1242367.8750000000 -148.8437957764 
1243082.8750000000 -148.8683471680 
1243798.2500000000 -148.9001464844 
1244514.0000000000 -148.9439849854 
1245231.6250000000 -148.9977874756 
1245948.2500000000 -149.0526123047 
1246665.2500000000 -149.0967407227 
1247384.1250000000 -149.1191101074 
1248101.8750000000 -149.1155242920 
1248820.2500000000 -149.0904388428 
1249538.8750000000 -149.0514678955 
1250259.3750000000 -149.0065612793 
1250978.8750000000 -148.9620666504 
1251698.8750000000 -148.9205932617 
1252420.5000000000 -148.8789672852 
1253141.3750000000 -148.8251190186 
1253862.5000000000 -148.7367706299 
1254584.1250000000 -148.5887603760 
1255307.5000000000 -148.3694305420 
1256029.8750000000 -148.0995941162 
1256752.7500000000 -147.8321075439 
1257477.3750000000 -147.6354370117 
1258201.0000000000 -147.5674591064 
1258925.1250000000 -147.6531677246 
1259649.6250000000 -147.8774566650 
1260376.0000000000 -148.1877746582 
1261101.2500000000 -148.5023040771 
1261827.0000000000 -148.7514343262 
1262554.6250000000 -148.9094848633 
1263281.2500000000 -148.9901733398 
1264008.2500000000 -149.0266418457 
1264737.0000000000 -149.0474548340 
1265464.8750000000 -149.0671539307 
1266193.1250000000 -149.0880126953 
1266921.8750000000 -149.1058959961 
1267652.3750000000 -149.1150360107 
1268381.8750000000 -149.1066284180 
1269111.8750000000 -149.0600585938 
1269843.6250000000 -148.9316406250 
1270574.3750000000 -148.6600189209 
1271305.6250000000 -148.1998291016 
1272037.2500000000 -147.5718994141 
1272770.6250000000 -146.8782653809 
1273503.1250000000 -146.2645111084 
1274236.0000000000 -145.8533172607 
1274970.7500000000 -145.7195892334 
1275704.5000000000 -145.8838195801 
1276438.6250000000 -146.3133087158 
1277173.2500000000 -146.9221801758 
1277909.6250000000 -147.5754241943 
1278645.1250000000 -148.1207122803 
1279380.8750000000 -148.4787597656 
1280118.6250000000 -148.6504364014 
1280855.3750000000 -148.6517791748 
1281592.5000000000 -148.4465637207 
1282330.0000000000 -147.9557189941 
1283069.3750000000 -147.1600189209 
1283807.7500000000 -146.1799316406 
1284546.6250000000 -145.2145385742 
1285287.2500000000 -144.4472503662 
1286027.0000000000 -144.0005950928 
1286767.0000000000 -143.9266815186 
1287507.6250000000 -144.2232971191 
1288250.0000000000 -144.8336181641 
1288991.3750000000 -145.6328582764 
1289733.1250000000 -146.4465484619 
1290476.7500000000 -147.1071777344 
1291219.5000000000 -147.5396728516 
1291962.5000000000 -147.7932128906 
1292706.1250000000 -147.9656829834 
1293451.3750000000 -148.1236724854 
1294195.7500000000 -148.2819213867 
1294940.6250000000 -148.4289703369 
1295687.2500000000 -148.5535278320 
1296432.8750000000 -148.6539154053 
1297179.0000000000 -148.7345428467 
1297925.5000000000 -148.7978668213 
1298673.8750000000 -148.8440246582 
1299421.2500000000 -148.8747100830 
1300169.1250000000 -148.8961639404 
1300918.7500000000 -148.9161376953 
1301667.5000000000 -148.9380340576 
1302416.5000000000 -148.9568328857 
1303166.1250000000 -148.9594268799 
1303917.5000000000 -148.9305267334 
1304667.8750000000 -148.8623046875 
1305418.7500000000 -148.7617950439 
1306171.3750000000 -148.6523742676 
1306923.1250000000 -148.5670471191 
1307675.2500000000 -148.5348968506 
1308427.7500000000 -148.5699615479 
1309182.2500000000 -148.6638488770 
1309935.6250000000 -148.7905273438 
1310689.5000000000 -148.9177093506 
1311445.2500000000 -149.0199584961 
1312200.0000000000 -149.0858459473 
1312955.1250000000 -149.1177520752 
1313712.2500000000 -149.1240081787 
1314468.2500000000 -149.1127166748 
1315224.7500000000 -149.0899505615 
1315981.6250000000 -149.0605316162 
1316740.3750000000 -149.0294647217 
1317498.1250000000 -149.0017700195 
1318256.3750000000 -148.9797515869 
1319016.5000000000 -148.9605865479 
1319775.6250000000 -148.9360656738 
1320535.1250000000 -148.8961486816 
1321295.1250000000 -148.8354644775 
1322056.8750000000 -148.7588195801 
1322817.7500000000 -148.6827697754 
1323579.0000000000 -148.6291961670 
1324342.2500000000 -148.6147460938 
1325104.3750000000 -148.6458587646 
1325867.0000000000 -148.7029724121 
1326630.0000000000 -148.7651977539 
1327394.8750000000 -148.7833099365 
1328158.7500000000 -148.7666168213 
1328923.1250000000 -148.7421875000 
1329689.3750000000 -148.7460784912 
1330454.6250000000 -148.7996673584 
1331220.2500000000 -148.8975830078 
1331986.3750000000 -149.0125122070 
1332754.5000000000 -149.1122894287 
1333521.3750000000 -149.1783142090 
1334288.8750000000 -149.2124938965 
1335058.2500000000 -149.2293395996 
1335826.5000000000 -149.2424774170 
1336595.2500000000 -149.2561187744 
1337364.5000000000 -149.2657775879 
1338135.6250000000 -149.2646484375 
1338905.7500000000 -149.2498168945 
1339676.2500000000 -149.2224884033 
1340448.7500000000 -149.1808776855 
1341220.1250000000 -149.1103057861 
1341992.0000000000 -148.9806976318 
1342764.2500000000 -148.7616119385 
1343538.5000000000 -148.4514770508 
1344311.7500000000 -148.0952453613 
1345085.3750000000 -147.7666625977 
1345860.8750000000 -147.5253753662 
1346635.5000000000 -147.3777160645 
1347410.5000000000 -147.2632904053 
1348185.8750000000 -147.0863342285 
1348963.2500000000 -146.7940368652 
1349739.5000000000 -146.4379425049 
1350516.3750000000 -146.1453857422 
1351295.0000000000 -146.0392608643 
1352072.7500000000 -146.1857147217 
1352850.7500000000 -146.5807647705 
1353629.3750000000 -147.1532440186 
1354409.8750000000 -147.7798919678 
1355189.3750000000 -148.3259582520 
1355969.2500000000 -148.7055969238 
1356751.1250000000 -148.9138946533 
1357531.8750000000 -148.9995117188 
1358313.1250000000 -149.0167541504 
1359096.3750000000 -149.0023345947 
1359878.5000000000 -148.9766540527 
1360661.1250000000 -148.9519958496 
1361444.1250000000 -148.9370727539 
1362229.1250000000 -148.9428100586 
1363013.1250000000 -148.9648895264 
1363797.5000000000 -148.9716033936 
1364583.8750000000 -148.9605407715 
1365369.1250000000 -148.9335174561 
1366154.8750000000 -148.9022674561 
1366941.1250000000 -148.8818511963 
1367729.3750000000 -148.8828125000 
1368516.5000000000 -148.9069824219 
1369304.0000000000 -148.9477844238 
1370093.5000000000 -148.9936065674 
1370882.0000000000 -149.0322418213 
1371671.0000000000 -149.0552978516 
1372460.3750000000 -149.0614318848 
1373251.7500000000 -149.0569610596 
1374042.0000000000 -149.0526428223 
1374832.7500000000 -149.0574798584 
1375625.5000000000 -149.0731811523 
1376417.1250000000 -149.0928344727 
1377209.2500000000 -149.1049652100 
1378001.8750000000 -149.0994567871 
1378796.3750000000 -149.0708923340 
1379589.8750000000 -149.0163574219 
1380383.8750000000 -148.9319152832 
1381179.7500000000 -148.8134155273 
1381974.6250000000 -148.6640930176 
1382770.0000000000 -148.5024719238 
1383565.7500000000 -148.3612060547 
1384363.5000000000 -148.2688598633 
1385160.1250000000 -148.3233184814 
1385957.3750000000 -148.4302825928 
1386756.5000000000 -148.5493927002 
1387554.5000000000 -148.6526641846 
1388353.1250000000 -148.7282104492 
1389152.0000000000 -148.7776184082 
1389953.0000000000 -148.8057250977 
1390753.0000000000 -148.8138732910 
1391553.3750000000 -148.8014221191 
1392355.6250000000 -148.7718048096 
1393157.0000000000 -148.7355041504 
1393958.7500000000 -148.7068939209 
1394761.0000000000 -148.6975555420 
1395565.1250000000 -148.7094573975 
1396368.2500000000 -148.7300872803 
1397171.8750000000 -148.7338409424 
1397977.5000000000 -148.6938018799 
1398782.0000000000 -148.6011505127 
1399587.0000000000 -148.4776000977 
1400392.5000000000 -148.3382110596 
1401200.0000000000 -148.3172149658 
1402006.3750000000 -148.3631744385 
1402813.1250000000 -148.3967132568 
1403622.0000000000 -148.3776092529 
1404429.7500000000 -148.3084411621 
1405238.0000000000 -148.2332153320 
1406046.7500000000 -148.2044830322 
1406857.5000000000 -148.2496185303 
1407667.1250000000 -148.3586425781 
1408477.2500000000 -148.4944458008 
1409289.3750000000 -148.6152038574 
1410100.3750000000 -148.6844787598 
1410911.8750000000 -148.6161651611 
1411725.3750000000 -148.1142425537 
1412537.8750000000 -146.6647338867 
1413350.7500000000 -142.5381469727 
1414164.1250000000 -138.7135925293 
1414979.5000000000 -136.5766601562 
1415793.8750000000 -135.0162963867 
1416608.6250000000 -134.0513000488 
1417425.5000000000 -133.6823730469 
1418241.1250000000 -133.9079895020 
1419057.3750000000 -134.7285003662 
1419874.0000000000 -136.1434173584 
1420692.7500000000 -138.1389312744 
1421510.3750000000 -140.6506042480 
1422328.3750000000 -143.4672088623 
1423148.5000000000 -146.0785217285 
1423967.5000000000 -147.8026123047 
1424787.0000000000 -148.5696716309 
1425607.0000000000 -148.5911407471 
1426429.0000000000 -148.5129089355 
1427249.8750000000 -148.4652862549 
1428071.2500000000 -148.4759216309 
1428894.6250000000 -148.5445251465 
1429717.0000000000 -148.6461029053 
1430539.7500000000 -148.7447052002 
1431363.0000000000 -148.8126678467 
1432188.3750000000 -148.8443298340 
1433012.6250000000 -148.8548126221 
1433837.2500000000 -148.8666381836 
1434664.0000000000 -148.8951110840 
1435489.6250000000 -148.9685516357 
1436315.7500000000 -149.0449981689 
1437142.3750000000 -149.0817565918 
1437971.0000000000 -149.1060943604 
1438798.5000000000 -149.1221008301 
1439626.6250000000 -149.1332702637 
1440456.6250000000 -149.1409454346 
1441285.6250000000 -149.1454010010 
1442115.1250000000 -149.1465606689 
1442945.0000000000 -149.1437377930 
1443777.0000000000 -149.1355743408 
1444607.8750000000 -149.1105346680 
1445439.2500000000 -149.0711517334 
1446272.7500000000 -149.0279693604 
1447105.0000000000 -148.9591064453 
1447937.8750000000 -148.8565368652 
1448771.1250000000 -148.7279510498 
1449606.5000000000 -148.6007843018 
1450440.7500000000 -148.5108795166 
1451275.3750000000 -148.4826354980 
1452112.2500000000 -148.5146942139 
1452947.8750000000 -148.5807800293 
1453784.1250000000 -148.6682586670 
1454620.7500000000 -148.7186889648 
1455459.5000000000 -148.7511291504 
1456297.0000000000 -148.8024597168 
1457135.1250000000 -148.8683929443 
1457975.3750000000 -148.9294433594 
1458814.3750000000 -148.9670715332 
1459653.8750000000 -148.9787750244 
1460495.5000000000 -148.9792785645 
1461336.0000000000 -148.9884643555 
1462177.0000000000 -149.0397033691 
1463018.5000000000 -149.1088256836 
1463862.1250000000 -149.1423797607 
1464704.5000000000 -149.1559753418 
1465547.5000000000 -149.1526947021 
1466392.5000000000 -149.1403503418 
1467236.3750000000 -149.1241760254 
1468080.7500000000 -149.1031036377 
1468925.6250000000 -149.0726013184 
1469772.6250000000 -149.0084991455 
1470618.5000000000 -148.9491729736 
1471464.8750000000 -148.9342193604 
1472313.2500000000 -148.9463195801 
1473160.5000000000 -148.9803466797 
1474008.3750000000 -149.0232391357 
1474856.6250000000 -149.0602874756 
1475707.0000000000 -149.0818481445 
1476556.2500000000 -149.0863647461 
1477406.0000000000 -149.0694732666 
1478257.8750000000 -149.0313720703 
1479108.6250000000 -148.9774627686 
1479959.8750000000 -148.8828430176 
1480811.6250000000 -148.7389526367 
1481665.3750000000 -148.5566406250 
1482518.1250000000 -148.3679046631 
1483371.2500000000 -148.2123870850 
1484226.6250000000 -148.1147155762 
1485080.7500000000 -148.0422821045 
1485935.3750000000 -147.9240570068 
1486790.5000000000 -147.7648925781 
1487647.8750000000 -147.5884857178 
1488504.0000000000 -147.4766693115 
1489360.6250000000 -147.4977569580 
1490219.3750000000 -147.6731414795 
1491077.0000000000 -147.9689025879 
1491935.1250000000 -148.4563446045 
1492793.6250000000 -148.8171844482 
1493654.3750000000 -148.9343414307 
1494514.0000000000 -148.9934844971 
1495374.1250000000 -149.0278625488 
1496236.3750000000 -149.0541992188 
1497097.3750000000 -149.0757446289 
1497959.0000000000 -149.0923614502 
1498821.0000000000 -149.1130523682 
1499685.2500000000 -149.1250610352 
1500548.2500000000 -149.0971679688 
1501411.8750000000 -148.9939727783 
1502277.6250000000 -148.7774353027 
1503142.1250000000 -148.4487304688 
1504007.1250000000 -148.0671386719 
1504872.7500000000 -147.6238098145 
1505740.3750000000 -147.4959106445 
1506607.0000000000 -147.6478118896 
1507474.0000000000 -147.9234924316 
1508343.2500000000 -148.2366638184 
1509211.2500000000 -148.5045166016 
1510079.7500000000 -148.6855468750 
1510948.8750000000 -148.8171081543 
1511820.0000000000 -148.8830566406 
1512690.1250000000 -148.9075164795 
1513560.6250000000 -148.9172363281 
1514433.3750000000 -148.9126892090 
1515304.8750000000 -148.9017639160 
1516177.0000000000 -148.8956451416 
1517051.1250000000 -148.9036560059 
1517924.2500000000 -148.8989715576 
1518797.7500000000 -148.8523101807 
1519671.8750000000 -148.7572937012 
1520548.1250000000 -148.6240844727 
1521423.1250000000 -148.4762420654 
1522298.7500000000 -148.3343963623 
1523176.5000000000 -148.1460876465 
1524053.0000000000 -147.9825592041 
1524930.1250000000 -147.9092407227 
1525807.7500000000 -147.8965148926 
1526687.5000000000 -147.9680023193 
1527566.1250000000 -148.1255950928 
1528445.2500000000 -148.3424987793 
1529326.5000000000 -148.6610870361 
1530206.6250000000 -148.8675689697 
1531087.2500000000 -148.9131469727 
1531968.3750000000 -148.9214477539 
1532851.7500000000 -148.9249420166 
1533733.8750000000 -148.9404449463 
1534616.5000000000 -148.9759674072 
1535501.3750000000 -148.9923248291 
1536385.0000000000 -148.9814300537 
1537269.2500000000 -148.9617462158 
1538153.8750000000 -148.9437561035 
1539040.8750000000 -148.9340820312 
1539926.5000000000 -148.9334716797 
1540812.7500000000 -148.9435729980 
1541701.1250000000 -148.9598846436 
1542588.3750000000 -148.9751892090 
1543476.1250000000 -148.9939117432 
1544364.3750000000 -149.0140228271 
1545254.8750000000 -149.0313110352 
1546144.2500000000 -149.0347442627 
1547034.0000000000 -148.9946136475 
1547926.0000000000 -148.9300537109 
1548816.8750000000 -148.8439483643 
1549708.1250000000 -148.7535858154 
1550600.0000000000 -148.6762084961 
1551494.1250000000 -148.5881500244 
1552387.0000000000 -148.4870605469 
1553280.3750000000 -148.3880615234 
1554176.0000000000 -148.2803497314 
1555070.3750000000 -148.1971130371 
1555965.3750000000 -148.1603851318 
1556860.7500000000 -148.1530609131 
1557758.5000000000 -148.0970153809 
1558654.8750000000 -147.9903106689 
1559551.8750000000 -147.8829498291 
1560451.1250000000 -147.8449859619 
1561349.2500000000 -148.0198669434 
1562247.7500000000 -148.3827514648 
1563146.7500000000 -148.6453857422 
1564048.1250000000 -148.8475189209 
1564948.2500000000 -148.9714202881 
1565848.8750000000 -149.0378417969 
1566751.7500000000 -149.0991210938 
1567653.3750000000 -149.1605987549 
1568555.5000000000 -149.2017669678 
1569460.0000000000 -149.2367248535 
1570363.1250000000 -149.2591552734 
1571266.8750000000 -149.2260894775 
1572171.1250000000 -149.0318603516 
1573077.6250000000 -148.7109375000 
1573983.0000000000 -148.2275543213 
1574888.7500000000 -147.6521911621 
1575796.8750000000 -146.9125976562 
1576703.7500000000 -146.5761871338 
1577611.1250000000 -146.6917114258 
1578519.0000000000 -147.0378875732 
1579429.1250000000 -147.5281372070 
1580338.1250000000 -148.0404205322 
1581247.6250000000 -148.5975189209 
1582159.3750000000 -148.8856811523 
1583069.8750000000 -148.9530639648 
1583980.8750000000 -148.9810485840 
1584892.5000000000 -148.9924163818 
1585806.3750000000 -149.0027008057 
1586719.0000000000 -149.0206909180 
1587632.1250000000 -149.0385131836 
1588547.5000000000 -149.0536804199 
1589461.7500000000 -149.0589599609 
1590376.5000000000 -149.0417785645 
1591291.7500000000 -149.0070953369 
1592209.2500000000 -148.9792327881 
1593125.5000000000 -148.9517822266 
1594042.3750000000 -148.9281311035 
1594961.5000000000 -148.9099884033 
1595879.3750000000 -148.9143371582 
1596797.8750000000 -148.9302215576 
1597716.7500000000 -148.9522399902 
1598638.0000000000 -148.9779815674 
1599558.0000000000 -149.0168762207 
1600478.5000000000 -149.0421447754 
1601401.3750000000 -149.0393371582 
1602323.0000000000 -149.0211639404 
1603245.1250000000 -148.9883270264 
1604167.7500000000 -148.9777832031 
1605092.7500000000 -148.9879608154 
1606016.5000000000 -148.9955291748 
1606940.7500000000 -148.9819488525 
1607867.2500000000 -148.9018096924 
1608792.6250000000 -148.7907104492 
1609718.3750000000 -148.7298583984 
1610644.8750000000 -148.6952514648 
1611573.5000000000 -148.6827239990 
1612501.0000000000 -148.6746063232 
1613429.0000000000 -148.6614227295 
1614359.2500000000 -148.6646118164 
1615288.2500000000 -148.6969757080 
1616217.8750000000 -148.8108367920 
1617148.0000000000 -148.9557647705 
1618080.5000000000 -149.0395202637 
1619011.6250000000 -149.0986938477 
1619943.3750000000 -149.1328125000 
1620877.3750000000 -149.1442413330 
1621810.2500000000 -149.1271057129 
1622743.6250000000 -149.1048736572 
1623677.5000000000 -149.0813751221 
1624613.6250000000 -149.0529632568 
1625548.6250000000 -149.0344848633 
1626484.1250000000 -149.0272979736 
1627422.0000000000 -149.0200805664 
1628358.5000000000 -149.0083160400 
1629295.6250000000 -148.9795532227 
1630235.1250000000 -148.9555511475 
1631173.2500000000 -148.9587860107 
1632112.0000000000 -148.9811553955 
1633051.2500000000 -149.0310821533 
1633992.8750000000 -149.0670166016 
1634933.2500000000 -149.0722045898 
1635874.1250000000 -149.0671081543 
1636817.3750000000 -149.0491027832 
1637759.3750000000 -149.0203247070 
1638701.8750000000 -148.9928588867 
1639645.0000000000 -148.9649200439 
1640590.3750000000 -148.9459991455 
1641534.5000000000 -148.9464111328 
1642479.2500000000 -148.9380340576 
1643426.2500000000 -148.8447418213 
1644372.0000000000 -148.5858612061 
1645318.3750000000 -147.7670440674 
1646265.2500000000 -146.7537231445 
1647214.5000000000 -146.1771087646 
1648162.3750000000 -145.8453826904 
1649110.8750000000 -145.9653320312 
1650061.7500000000 -146.6620483398 
1651011.3750000000 -147.3565521240 
1651961.5000000000 -148.0429992676 
1652912.2500000000 -148.7542266846 
1653865.2500000000 -149.1176605225 
1654817.1250000000 -149.2148742676 
1655769.5000000000 -149.2690887451 
1656724.1250000000 -149.3024902344 
1657677.6250000000 -149.2954559326 
1658631.6250000000 -149.2683868408 
1659586.1250000000 -149.2275848389 
1660543.0000000000 -149.1335906982 
1661498.6250000000 -148.9975128174 
1662454.8750000000 -148.8800354004 
1663413.3750000000 -148.7566375732 
1664370.6250000000 -148.6052246094 
1665328.5000000000 -148.5167999268 
1666286.8750000000 -148.4941101074 
1667247.6250000000 -148.4804534912 
1668207.1250000000 -148.4532012939 
1669167.2500000000 -148.4310302734 
1670129.6250000000 -148.4406280518 
1671090.7500000000 -148.4749755859 
1672052.5000000000 -148.5443725586 
1673014.7500000000 -148.5910644531 
1673979.3750000000 -148.6016693115 
1674942.7500000000 -148.6285095215 
1675906.7500000000 -148.6911010742 
1676873.0000000000 -148.7422332764 
1677838.0000000000 -148.7734680176 
1678803.6250000000 -148.7501983643 
1679769.7500000000 -148.6792144775 
1680738.3750000000 -148.6362609863 
1681705.6250000000 -148.6184387207 
1682673.3750000000 -148.6378631592 
1683643.6250000000 -148.6690368652 
1684612.5000000000 -148.6791381836 
1685582.0000000000 -148.6854400635 
1686554.0000000000 -148.7235565186 
1687524.5000000000 -148.8106536865 
1688495.7500000000 -148.8920745850 
1689467.3750000000 -149.0074615479 
1690441.6250000000 -149.0911712646 
1691414.3750000000 -149.1199798584 
1692387.8750000000 -149.1292266846 
1693363.6250000000 -149.1053771973 
1694338.1250000000 -149.0401000977 
1695313.2500000000 -148.9651794434 
1696288.8750000000 -148.8226623535 
1697267.0000000000 -148.7010650635 
1698243.7500000000 -148.6738128662 
1699221.0000000000 -148.7023925781 
1700200.8750000000 -148.8230438232 
1701179.2500000000 -148.9541625977 
1702158.2500000000 -149.0100708008 
1703137.8750000000 -149.0351257324 
1704119.8750000000 -149.0301818848 
1705100.6250000000 -148.9985504150 
1706081.8750000000 -148.9634399414 
1707065.6250000000 -148.9008636475 
1708048.0000000000 -148.8468170166 
1709031.0000000000 -148.8265380859 
1710014.5000000000 -148.8206024170 
1711000.5000000000 -148.8383483887 
1711985.2500000000 -148.8809967041 
1712970.3750000000 -148.9237213135 
1713958.1250000000 -148.9888153076 
1714944.5000000000 -149.0115966797 
1715931.5000000000 -148.9567718506 
1716919.0000000000 -148.7274017334 
1717908.8750000000 -148.4127197266 
1718897.6250000000 -148.2321624756 
1719886.7500000000 -148.1413269043 
1720878.5000000000 -148.2289428711 
1721868.8750000000 -148.4864654541 
1722859.7500000000 -148.6885223389 
1723851.2500000000 -148.9052734375 
1724845.2500000000 -149.0096588135 
1725837.8750000000 -149.0254669189 
1726831.0000000000 -149.0206146240 
1727826.7500000000 -149.0137786865 
1728821.1250000000 -149.0170440674 
1729816.0000000000 -149.0267639160 
1730811.5000000000 -149.0310668945 
1731809.5000000000 -148.9691772461 
1732806.1250000000 -148.8298339844 
1733803.3750000000 -148.4360656738 
1734803.1250000000 -147.9798431396 
1735801.5000000000 -147.7630920410 
1736800.3750000000 -147.7485198975 
1737799.8750000000 -148.0344696045 
1738801.8750000000 -148.3253479004 
1739802.6250000000 -148.6782531738 
1740803.8750000000 -148.8711090088 
1741807.6250000000 -148.9214630127 
1742810.0000000000 -148.9507904053 
1743813.0000000000 -148.9739837646 
1744816.5000000000 -148.9723663330 
1745822.6250000000 -148.9611358643 
1746827.2500000000 -148.9634552002 
1747832.6250000000 -148.9928436279 
1748840.3750000000 -149.0021362305 
1749846.7500000000 -148.9080657959 
1750853.8750000000 -148.6880950928 
1751863.3750000000 -148.5145568848 
1752871.6250000000 -148.3748016357 
1753880.3750000000 -148.4151916504 
1754889.6250000000 -148.5325317383 
1755901.5000000000 -148.7222900391 
1756912.0000000000 -148.8699645996 
1757923.1250000000 -148.9461212158 
1758936.7500000000 -149.0534973145 
1759949.0000000000 -149.1375274658 
1760961.8750000000 -149.1554565430 
1761975.2500000000 -149.1169128418 
1762991.2500000000 -149.0415802002 
1764005.8750000000 -148.9917449951 
1765021.0000000000 -148.9415740967 
1766038.7500000000 -148.9032745361 
1767055.0000000000 -148.8640594482 
1768072.0000000000 -148.7696228027 
1769089.5000000000 -148.6776123047 
1770109.5000000000 -148.6530456543 
1771128.2500000000 -148.6779785156 
1772147.5000000000 -148.7105255127 
1773169.3750000000 -148.7041625977 
1774189.7500000000 -148.6688842773 
1775210.8750000000 -148.6493835449 
1776232.5000000000 -148.6479797363 
1777256.6250000000 -148.6199951172 
1778279.3750000000 -148.5680084229 
1779302.7500000000 -148.5561370850 
1780328.7500000000 -148.6320190430 
1781353.2500000000 -148.7760467529 
1782378.5000000000 -148.8664550781 
1783404.2500000000 -148.9301452637 
1784432.5000000000 -148.9323730469 
1785459.5000000000 -148.9104156494 
1786487.0000000000 -148.8055725098 
1787517.0000000000 -148.5322418213 
1788545.7500000000 -148.1964416504 
1789575.1250000000 -147.6026306152 
1790605.0000000000 -147.1814575195 
1791637.3750000000 -147.2263183594 
1792668.5000000000 -147.6459808350 
1793700.1250000000 -148.0483398438 
1794734.3750000000 -148.5379638672 
1795767.2500000000 -148.8114624023 
1796800.7500000000 -148.8860473633 
1797834.7500000000 -148.9562072754 
1798871.3750000000 -149.0143890381 
1799906.6250000000 -149.0357208252 
1800942.5000000000 -149.0246734619 
1801980.8750000000 -148.9633483887 
1803017.8750000000 -148.8646697998 
1804055.5000000000 -148.5229034424 
1805093.7500000000 -147.9569549561 
1806134.6250000000 -147.3157958984 
1807174.0000000000 -146.9284362793 
1808214.0000000000 -146.9485626221 
1809256.6250000000 -147.3962097168 
1810297.8750000000 -148.1056213379 
1811339.6250000000 -148.5730285645 
1812384.1250000000 -149.0350189209 
1813427.1250000000 -149.2355194092 
1814470.7500000000 -149.2420959473 
1815514.8750000000 -149.1719818115 
1816561.7500000000 -149.0874633789 
1817607.1250000000 -149.0120544434 
1818653.2500000000 -148.8591156006 
1819701.8750000000 -148.5623779297 
1820749.0000000000 -147.5446929932 
1821796.8750000000 -146.1631317139 
1822845.3750000000 -145.2674713135 
1823896.3750000000 -144.4832458496 
1824946.0000000000 -144.4570312500 
1825996.2500000000 -145.3361816406 
1827049.1250000000 -146.7330932617 
1828100.6250000000 -147.6755065918 
1829152.6250000000 -148.5956726074 
1830205.2500000000 -148.9972839355 
1831260.6250000000 -149.0660400391 
1832314.5000000000 -149.0951232910 
1833369.0000000000 -149.0981445312 
1834426.1250000000 -149.0784912109 
1835481.7500000000 -149.0553436279 
1836538.1250000000 -149.0480499268 
1837595.0000000000 -149.0515441895 
1838654.5000000000 -149.0555572510 
1839712.7500000000 -149.0398101807 
1840771.3750000000 -149.0096130371 
1841832.8750000000 -148.9884338379 
1842892.7500000000 -148.9658508301 
1843953.3750000000 -148.9561614990 
1845014.5000000000 -148.9624176025 
1846078.3750000000 -148.9924316406 
1847140.7500000000 -149.0233764648 
1848203.7500000000 -149.0075988770 
1849269.5000000000 -148.9416351318 
1850333.7500000000 -148.8838500977 
1851398.6250000000 -148.8319244385 
1852464.0000000000 -148.8379669189 
1853532.1250000000 -148.8806610107 
1854598.8750000000 -148.8896636963 
1855666.1250000000 -148.8543853760 
1856736.1250000000 -148.7838134766 
1857804.6250000000 -148.7588958740 
1858873.8750000000 -148.8123016357 
1859943.6250000000 -148.8784179688 
1861016.0000000000 -148.9028625488 
1862087.0000000000 -148.9204101562 
1863158.6250000000 -148.9503631592 
1864233.0000000000 -149.0009155273 
1865305.8750000000 -149.0423736572 
1866379.2500000000 -149.0630340576 
1867453.3750000000 -149.0868530273 
1868530.1250000000 -149.1104125977 
1869605.5000000000 -149.1201934814 
1870681.3750000000 -149.0491790771 
1871760.0000000000 -148.8497314453 
1872837.2500000000 -148.6127014160 
1873915.0000000000 -148.4845581055 
1874993.5000000000 -148.3738098145 
1876074.6250000000 -148.2966156006 
1877154.2500000000 -148.1899719238 
1878234.6250000000 -148.1016845703 
1879317.5000000000 -148.1171569824 
1880399.1250000000 -148.3025512695 
1881481.2500000000 -148.6012420654 
1882566.1250000000 -148.9025573730 
1883649.5000000000 -149.1422119141 
1884733.5000000000 -149.2868194580 
1885818.2500000000 -149.3438873291 
1886905.5000000000 -149.3151092529 
1887991.5000000000 -149.1953735352 
1889078.0000000000 -149.0537719727 
1890167.2500000000 -148.9620361328 
1891255.0000000000 -148.9331207275 
1892343.3750000000 -148.9395446777 
1893432.5000000000 -148.9213714600 
1894524.1250000000 -148.8813018799 
1895614.5000000000 -148.8144073486 
1896705.3750000000 -148.7867126465 
1897799.0000000000 -148.8345642090 
1898891.2500000000 -148.9222412109 
1899984.0000000000 -149.0124511719 
1901077.3750000000 -149.0762176514 
1902173.6250000000 -149.0899505615 
1903268.2500000000 -149.0589599609 
1904363.6250000000 -148.9916381836 
1905461.6250000000 -148.9335327148 
1906558.2500000000 -148.9188690186 
1907655.5000000000 -148.9386749268 
1908753.2500000000 -148.9316864014 
1909853.8750000000 -148.8515167236 
1910953.0000000000 -148.7491302490 
1912052.7500000000 -148.7105712891 
1913155.2500000000 -148.7452087402 
1914256.2500000000 -148.8496551514 
1915357.8750000000 -148.9486846924 
1916460.1250000000 -148.9863128662 
1917565.1250000000 -148.9406890869 
1918668.7500000000 -148.8477020264 
1919772.8750000000 -148.7416381836 
1920879.8750000000 -148.6841430664 
1921985.2500000000 -148.7077484131 
1923091.3750000000 -148.8335876465 
1924198.1250000000 -148.9949035645 
1925307.6250000000 -149.0970153809 
1926415.6250000000 -149.1114349365 
1927524.2500000000 -149.0488739014 
1928635.6250000000 -148.9780578613 
1929745.5000000000 -148.9316253662 
1930856.1250000000 -148.8828582764 
1931967.3750000000 -148.8207702637 
1933081.2500000000 -148.6762084961 
1934193.7500000000 -148.5401611328 
1935306.8750000000 -148.5205230713 
1936422.7500000000 -148.6069183350 
1937537.1250000000 -148.7055511475 
1938652.2500000000 -148.7153778076 
1939767.8750000000 -148.6438446045 
1940886.3750000000 -148.6035919189 
1942003.3750000000 -148.6481323242 
1943121.0000000000 -148.7180938721 
1944241.3750000000 -148.7731018066 
1945360.2500000000 -148.8321228027 
1946479.7500000000 -148.9115905762 
1947602.1250000000 -148.9769897461 
1948723.0000000000 -148.9940490723 
1949844.3750000000 -149.0021972656 
1950966.5000000000 -149.0323486328 
1952091.5000000000 -149.1004028320 
1953214.8750000000 -149.1612396240 
1954339.0000000000 -149.1632080078 
1955465.8750000000 -149.1141204834 
1956591.1250000000 -149.0423736572 
1957717.2500000000 -148.9870758057 
1958843.8750000000 -148.9569854736 
1959973.2500000000 -148.9324340820 
1961101.2500000000 -148.9160003662 
1962229.8750000000 -148.9262695312 
1963361.2500000000 -148.9825134277 
1964491.1250000000 -149.0609588623 
1965621.7500000000 -149.1315917969 
1966753.0000000000 -149.1753997803 
1967887.0000000000 -149.1767578125 
1969019.5000000000 -149.1410369873 
1970152.6250000000 -149.0647583008 
1971288.6250000000 -148.9886474609 
1972423.1250000000 -148.9816894531 
1973558.2500000000 -149.0571136475 
1974694.0000000000 -149.1872100830 
1975832.6250000000 -149.2946624756 
1976969.6250000000 -149.3226165771 
1978107.3750000000 -149.2733154297 
1979248.0000000000 -149.1071014404 
1980387.0000000000 -148.7455291748 
1981526.7500000000 -148.2640533447 
1982667.1250000000 -147.8294219971 
1983810.2500000000 -147.6323394775 
1984952.0000000000 -147.8039093018 
1986094.2500000000 -148.1668548584 
1987239.5000000000 -148.5115509033 
1988383.1250000000 -148.7342987061 
1989527.3750000000 -148.8491363525 
1990672.3750000000 -148.9250183105 
1991820.1250000000 -148.9423217773 
1992966.5000000000 -148.9152374268 
1994113.3750000000 -148.8892517090 
1995263.2500000000 -148.9020080566 
1996411.5000000000 -148.9389801025 
1997560.3750000000 -148.9391937256 
1998710.0000000000 -148.8651580811 
1999862.3750000000 -148.7729492188 
2001013.3750000000 -148.7864532471 
2002164.8750000000 -148.8586578369 
2003319.3750000000 -148.9129028320 
2004472.2500000000 -148.9275360107 
2005625.7500000000 -148.9394073486 
2006780.0000000000 -148.9435577393 
2007937.1250000000 -148.9031982422 
2009092.7500000000 -148.8041076660 
2010248.8750000000 -148.7129058838 
2011408.0000000000 -148.6948699951 
2012565.6250000000 -148.7192230225 
2013723.7500000000 -148.6897888184 
2014882.6250000000 -148.5632171631 
2016044.5000000000 -148.4097747803 
2017204.6250000000 -148.3688507080 
2018365.6250000000 -148.5184783936 
2019529.3750000000 -148.7268676758 
2020691.6250000000 -148.8279724121 
2021854.5000000000 -148.8031463623 
2023020.2500000000 -148.7256622314 
2024184.5000000000 -148.6899871826 
2025349.3750000000 -148.7259674072 
2026515.0000000000 -148.7957763672 
2027683.5000000000 -148.8787536621 
2028850.3750000000 -148.9824829102 
2030018.0000000000 -149.0321960449 
2031188.5000000000 -149.0260467529 
2032357.3750000000 -148.9646759033 
2033527.0000000000 -148.7420959473 
2034697.3750000000 -148.2217254639 
2035870.5000000000 -147.2681732178 
2037042.1250000000 -146.3191528320 
2038214.5000000000 -145.8474273682 
2039389.6250000000 -145.9830474854 
2040563.3750000000 -146.7616577148 
2041737.6250000000 -147.7588500977 
2042912.6250000000 -148.4621887207 
2044090.6250000000 -148.8362426758 
2045267.0000000000 -148.9049377441 
2046444.0000000000 -148.9455566406 
2047624.0000000000 -148.9942626953 
2048802.3750000000 -149.0684204102 
2049981.5000000000 -149.1601562500 
2051161.2500000000 -149.2049560547 
2052343.8750000000 -149.1380615234 
2053525.0000000000 -148.9408721924 
2054706.8750000000 -148.7413787842 
2055891.5000000000 -148.6157073975 
2057074.7500000000 -148.4136047363 
2058258.5000000000 -148.1622009277 
2059443.1250000000 -147.9815063477 
2060630.5000000000 -148.0302429199 
2061816.3750000000 -148.3667449951 
2063003.0000000000 -148.7777099609 
2064192.5000000000 -149.0444793701 
2065380.3750000000 -149.1527862549 
2066569.0000000000 -149.1609954834 
2067758.3750000000 -149.1383972168 
2068950.6250000000 -149.0761260986 
2070141.2500000000 -148.9600677490 
2071332.6250000000 -148.8556976318 
2072527.0000000000 -148.8315124512 
2073719.6250000000 -148.8690795898 
2074913.1250000000 -148.9251556396 
2076107.2500000000 -148.9576721191 
2077304.2500000000 -148.9577636719 
2078499.7500000000 -148.9519805908 
2079695.8750000000 -148.9613800049 
2080895.0000000000 -148.9772338867 
2082092.6250000000 -148.9838867188 
2083290.8750000000 -148.9688262939 
2084489.7500000000 -148.9250183105 
2085691.6250000000 -148.8209838867 
2086892.0000000000 -148.6394958496 
2088093.0000000000 -148.5651245117 
2089297.0000000000 -148.6291198730 
2090499.3750000000 -148.7674407959 
2091702.3750000000 -148.8896179199 
2092908.5000000000 -148.9584655762 
2094112.8750000000 -148.9710540771 
2095318.1250000000 -148.9851989746 
2096523.8750000000 -148.9977416992 
2097732.7500000000 -148.9872589111 
2098940.0000000000 -148.9531707764 
2100148.0000000000 -148.9028167725 
2101359.0000000000 -148.8295440674 
2102568.2500000000 -148.7733917236 
2103778.2500000000 -148.7351684570 
2104989.0000000000 -148.7303009033 
2106202.7500000000 -148.7593994141 
2107414.7500000000 -148.7841796875 
2108627.5000000000 -148.7785491943 
2109843.5000000000 -148.7916564941 
2111057.5000000000 -148.8459320068 
2112272.5000000000 -148.9287109375 
2113488.0000000000 -148.9984436035 
2114706.7500000000 -149.0292663574 
2115923.7500000000 -149.0201873779 
2117141.5000000000 -148.9874267578 
2118362.2500000000 -148.9473724365 
2119581.2500000000 -148.7859191895 
2120801.0000000000 -147.1782989502 
2122021.5000000000 -141.7791595459 
2123245.2500000000 -137.7447967529 
2124467.0000000000 -134.6385955811 
2125689.7500000000 -132.8908691406 
2126915.2500000000 -132.5758666992 
2128139.5000000000 -134.1071014404 
2129364.0000000000 -136.8623199463 
2130589.5000000000 -140.6745910645 
2131818.0000000000 -146.3868103027 
2133045.0000000000 -148.7400970459 
2134272.5000000000 -149.1802978516 
2135503.0000000000 -149.2992248535 
2136732.0000000000 -149.2898712158 
2137961.7500000000 -149.1538085938 
2139192.0000000000 -148.9699707031 
2140425.5000000000 -148.6965942383 
2141657.2500000000 -148.3952026367 
2142889.7500000000 -148.1971740723 
2144125.5000000000 -148.2133178711 
2145359.5000000000 -148.3675231934 
2146594.0000000000 -148.5077667236 
2147829.5000000000 -148.6434020996 
2149067.7500000000 -148.7575073242 
2150304.5000000000 -148.8815612793 
2151542.0000000000 -148.9793701172 
2152782.7500000000 -149.0382385254 
2154021.5000000000 -149.1011047363 
2155261.2500000000 -149.1296997070 
2156501.5000000000 -149.0893402100 
2157745.0000000000 -148.9322814941 
2158986.7500000000 -148.8043212891 
2160229.2500000000 -148.7638092041 
2161474.7500000000 -148.8118743896 
2162718.7500000000 -148.9158477783 
2163963.2500000000 -149.0422210693 
2165208.7500000000 -149.1207885742 
2166457.2500000000 -149.1880798340 
2167704.0000000000 -149.2332153320 
2168951.5000000000 -149.2303771973 
2170202.0000000000 -149.2190704346 
2171451.0000000000 -149.2076873779 
2172700.7500000000 -149.1802978516 
2173953.5000000000 -149.1294860840 
2175204.5000000000 -149.1078338623 
2176456.2500000000 -149.1042938232 
2177708.7500000000 -149.0427398682 
2178964.5000000000 -148.9039916992 
2180218.5000000000 -148.7101593018 
2181473.2500000000 -148.5441436768 
2182731.0000000000 -148.5528717041 
2183987.2500000000 -148.6664733887 
2185244.0000000000 -148.8457641602 
2186501.7500000000 -148.9318389893 
2187762.5000000000 -148.8576202393 
2189021.5000000000 -148.2864379883 
2190281.2500000000 -147.4837646484 
2191544.0000000000 -146.6750946045 
2192805.2500000000 -146.2496490479 
2194067.2500000000 -146.4828033447 
2195330.0000000000 -147.4550018311 
2196595.7500000000 -148.2724761963 
2197860.0000000000 -148.7302093506 
2199124.7500000000 -148.9293518066 
2200392.7500000000 -148.9323730469 
2201659.0000000000 -148.8839416504 
2202926.2500000000 -148.8138275146 
2204194.0000000000 -148.7906341553 
2205464.7500000000 -148.8135223389 
2206734.0000000000 -148.9134063721 
2208004.0000000000 -149.0287933350 
2209277.2500000000 -149.0940399170 
2210548.5000000000 -148.8782653809 
2211820.7500000000 -148.4225006104 
2213093.7500000000 -147.8825836182 
2214369.7500000000 -147.5625915527 
2215644.0000000000 -147.7731781006 
2216919.2500000000 -148.2838439941 
2218197.5000000000 -148.8763275146 
2219474.0000000000 -149.0653228760 
2220751.2500000000 -149.0955047607 
2222029.2500000000 -149.1094360352 
2223310.5000000000 -149.1221923828 
2224590.0000000000 -149.1257934570 
2225870.2500000000 -149.1241760254 
2227153.7500000000 -149.1045989990 
2228435.5000000000 -149.0582733154 
2229717.7500000000 -148.9893035889 
2231001.0000000000 -148.9145965576 
2232287.5000000000 -148.8625640869 
2233572.0000000000 -148.7606658936 
2234857.5000000000 -148.5925750732 
2236146.0000000000 -148.5452880859 
2237433.0000000000 -148.6483917236 
2238720.7500000000 -148.8735656738 
2240009.0000000000 -148.9818420410 
2241300.5000000000 -148.9745941162 
2242590.5000000000 -148.9074554443 
2243881.0000000000 -148.8885192871 
2245174.7500000000 -148.9256744385 
2246467.0000000000 -148.9805755615 
2247759.7500000000 -148.9273986816 
2249055.7500000000 -148.8008117676 
2250350.2500000000 -148.6640167236 
2251645.2500000000 -148.6154632568 
2252941.0000000000 -148.7148284912 
2254240.0000000000 -148.8881072998 
2255537.2500000000 -149.0807037354 
2256835.5000000000 -149.1503448486 
2258136.7500000000 -149.1626739502 
2259436.2500000000 -149.1609497070 
2260736.5000000000 -149.1538543701 
2262037.5000000000 -149.1345214844 
2263341.7500000000 -149.1221313477 
2264644.5000000000 -149.1497039795 
2265947.7500000000 -149.1704864502 
2267254.2500000000 -149.1233673096 
2268559.0000000000 -148.9855957031 
2269864.5000000000 -148.8518218994 
2271170.7500000000 -148.6963500977 
2272480.5000000000 -148.2388153076 
2273788.2500000000 -147.2456054688 
2275096.7500000000 -146.6185913086 
2276408.5000000000 -146.5444183350 
2277718.7500000000 -147.2222747803 
2279029.5000000000 -148.1379394531 
2280341.0000000000 -148.3040618896 
2281655.7500000000 -147.3859710693 
2282969.0000000000 -145.0389251709 
2284282.7500000000 -143.3762207031 
2285600.0000000000 -142.5380401611 
2286915.2500000000 -142.9357147217 
2288231.2500000000 -144.9218292236 
2289548.2500000000 -146.8966522217 
2290868.2500000000 -148.1904754639 
2292186.7500000000 -148.8130187988 
2293506.0000000000 -148.8881835938 
2294828.2500000000 -148.8672332764 
2296149.0000000000 -148.8250885010 
2297470.5000000000 -148.7869262695 
2298792.5000000000 -148.7538299561 
2300118.0000000000 -148.6504211426 
2301441.7500000000 -148.4525299072 
2302766.2500000000 -148.3690795898 
2304094.0000000000 -148.3966674805 
2305420.0000000000 -148.3917999268 
2306746.7500000000 -148.3268127441 
2308074.2500000000 -148.3992309570 
2309405.0000000000 -148.5751342773 
2310734.2500000000 -148.7445983887 
2312064.0000000000 -148.8623962402 
2313397.0000000000 -148.9310150146 
2314728.5000000000 -148.9870300293 
2316060.5000000000 -149.0061187744 
2317393.5000000000 -148.9523773193 
2318729.5000000000 -148.8730621338 
2320064.0000000000 -148.8294372559 
2321399.2500000000 -148.7782745361 
2322737.7500000000 -148.6969909668 
2324074.5000000000 -148.6777038574 
2325412.0000000000 -148.7298736572 
2326750.2500000000 -148.8114776611 
2328091.7500000000 -148.8887023926 
2329431.5000000000 -148.8994598389 
2330772.2500000000 -148.8693695068 
2332116.0000000000 -148.7848205566 
2333458.2500000000 -148.5741882324 
2334801.0000000000 -148.3708190918 
2336147.2500000000 -148.3540344238 
2337491.7500000000 -148.4820861816 
2338837.0000000000 -148.6562500000 
2340183.0000000000 -148.7238616943 
2341532.2500000000 -148.7721862793 
2342880.0000000000 -148.8676147461 
2344228.2500000000 -149.0191497803 
2345579.7500000000 -149.1515197754 
2346929.7500000000 -149.2274780273 
2348280.5000000000 -149.2277374268 
2349631.7500000000 -149.1711425781 
2350986.5000000000 -148.9847564697 
2352339.5000000000 -148.1807403564 
2353693.2500000000 -146.7697448730 
2355050.5000000000 -144.8664855957 
2356405.7500000000 -143.1436309814 
2357762.0000000000 -143.0504913330 
2359118.7500000000 -144.6094818115 
2360479.0000000000 -146.4261779785 
2361837.5000000000 -147.7933349609 
2363196.7500000000 -148.5593261719 
2364559.2500000000 -148.7880096436 
2365920.0000000000 -148.9354095459 
2367281.7500000000 -149.0453948975 
2368644.0000000000 -149.0871887207 
2370009.7500000000 -149.0255279541 
2371373.7500000000 -148.9558258057 
2372738.5000000000 -148.9435577393 
2374106.5000000000 -148.9299316406 
2375472.7500000000 -148.6848297119 
2376840.0000000000 -148.0751037598 
2378207.7500000000 -147.5799102783 
2379579.0000000000 -147.5698852539 
2380948.5000000000 -147.9011688232 
2382318.7500000000 -148.4210815430 
2383692.2500000000 -148.6805877686 
2385064.0000000000 -148.7422637939 
2386436.7500000000 -148.7863464355 
2387810.0000000000 -148.8556060791 
2389187.0000000000 -148.9204406738 
2390561.7500000000 -148.9165039062 
2391937.5000000000 -148.8969268799 
2393316.7500000000 -148.9044799805 
2394694.2500000000 -148.9301910400 
2396072.2500000000 -148.9566345215 
2397451.2500000000 -148.9371185303 
2398833.5000000000 -148.8669891357 
2400214.0000000000 -148.8197479248 
2401595.5000000000 -148.8199157715 
2402980.2500000000 -148.8600616455 
2404363.0000000000 -148.8583831787 
2405746.7500000000 -148.8062591553 
2407131.2500000000 -148.7931365967 
2408519.2500000000 -148.8089752197 
2409905.2500000000 -148.7591094971 
2411292.2500000000 -148.6469268799 
2412682.5000000000 -148.6971740723 
2414071.0000000000 -148.9124908447 
2415460.2500000000 -149.0340270996 
2416853.0000000000 -149.0448760986 
2418244.0000000000 -148.9981842041 
2419635.5000000000 -148.9532318115 
2421028.0000000000 -148.9055328369 
2422424.0000000000 -148.7793884277 
2423818.0000000000 -148.3902893066 
2425213.0000000000 -147.2513427734 
2426611.2500000000 -145.2279205322 
2428008.0000000000 -143.9617767334 
2429405.2500000000 -144.2266235352 
2430803.2500000000 -145.8632659912 
2432205.0000000000 -147.4046630859 
2433604.5000000000 -148.3543395996 
2435005.2500000000 -148.8311157227 
2436409.2500000000 -148.9621582031 
2437811.2500000000 -149.0048217773 
2439214.2500000000 -148.9852294922 
2440618.0000000000 -148.9578399658 
2442025.2500000000 -148.9346160889 
2443430.5000000000 -148.9039916992 
2444836.7500000000 -148.8703460693 
2446246.5000000000 -148.8604583740 
2447654.2500000000 -148.8837127686 
2449063.0000000000 -148.8953094482 
2450472.2500000000 -148.8759613037 
2451885.2500000000 -148.8062133789 
2453296.2500000000 -148.6821136475 
2454708.2500000000 -148.5753173828 
2456123.5000000000 -148.6459503174 
2457537.0000000000 -148.8492126465 
2458951.2500000000 -148.9071960449 
2460366.5000000000 -148.7913208008 
2461785.0000000000 -148.6413726807 
2463201.7500000000 -148.7162017822 
2464619.5000000000 -148.8596343994 
2466040.5000000000 -148.8616638184 
2467459.7500000000 -148.8231964111 
2468879.7500000000 -148.8227996826 
2470300.5000000000 -148.8100280762 
2471724.7500000000 -148.7605590820 
2473147.2500000000 -148.7637786865 
2474570.5000000000 -148.8687744141 
2475997.5000000000 -148.9415893555 
2477422.2500000000 -148.8297576904 
2478848.0000000000 -148.6083068848 
2480274.7500000000 -148.4911499023 
2481704.7500000000 -148.4969329834 
2483133.0000000000 -148.6580657959 
2484562.0000000000 -148.8891754150 
2485994.5000000000 -148.9971771240 
2487425.2500000000 -148.9219055176 
2488856.7500000000 -148.8375854492 
2490289.0000000000 -148.8551483154 
2491725.0000000000 -148.8897399902 
2493159.0000000000 -148.8818969727 
2494593.7500000000 -148.7925415039 
2496032.2500000000 -148.6116027832 
2497468.5000000000 -148.3410339355 
2498906.0000000000 -148.1247863770 
2500344.0000000000 -148.2024078369 
2501785.7500000000 -148.5419464111 
2503225.5000000000 -148.7698669434 
2504666.0000000000 -148.8279724121 
2506110.2500000000 -148.7653350830 
2507552.5000000000 -148.7075042725 
2508995.5000000000 -148.7038116455 
2510442.2500000000 -148.7276306152 
2511887.0000000000 -148.7045135498 
2513332.5000000000 -148.3998718262 
2514779.0000000000 -147.8046264648 
2516229.0000000000 -147.4223480225 
2517677.0000000000 -147.4806213379 
2519126.0000000000 -147.8032684326 
2520578.5000000000 -148.2898559570 
2522029.0000000000 -148.6626739502 
2523480.5000000000 -148.9100189209 
2524932.7500000000 -149.0123596191 
2526388.5000000000 -148.9735565186 
2527842.5000000000 -148.7048034668 
2529297.2500000000 -147.7541961670 
2530755.7500000000 -146.1673278809 
2532212.0000000000 -145.2013092041 
2533669.5000000000 -144.9626312256 
2535127.5000000000 -145.7127838135 
2536589.2500000000 -147.1126708984 
2538049.0000000000 -148.1116180420 
2539509.7500000000 -148.5582580566 
2540974.0000000000 -148.7884368896 
2542436.2500000000 -148.8368682861 
2543899.5000000000 -148.7648315430 
2545363.5000000000 -148.6589355469 
2546831.0000000000 -148.5152740479 
2548296.7500000000 -148.3482971191 
2549763.2500000000 -148.2634277344 
2551233.5000000000 -148.2301788330 
2552701.7500000000 -148.1521606445 
2554170.7500000000 -148.0438842773 
2555640.7500000000 -148.1168518066 
2557114.2500000000 -148.3724822998 
2558585.7500000000 -148.5689697266 
2560058.2500000000 -148.6604919434 
2561534.5000000000 -148.7573547363 
2563008.5000000000 -148.8155517578 
2564483.5000000000 -148.7578887939 
2565959.5000000000 -148.6606445312 
2567439.0000000000 -148.5805206299 
2568916.5000000000 -148.4243927002 
2570395.0000000000 -148.2328186035 
2571877.0000000000 -148.2034149170 
2573357.0000000000 -148.3405914307 
2574838.0000000000 -148.5891113281 
2576319.7500000000 -148.7209167480 
2577805.2500000000 -148.7299346924 
2579288.7500000000 -148.6499176025 
2580773.2500000000 -148.4145507812 
2582261.2500000000 -148.1177825928 
2583747.2500000000 -147.9358062744 
2585234.2500000000 -147.7081604004 
2586722.0000000000 -147.3398742676 
2588213.5000000000 -147.2724914551 
2589703.0000000000 -147.7439880371 
2591193.5000000000 -148.3327789307 
2592687.5000000000 -148.5923767090 
2594179.5000000000 -148.6401367188 
2595672.5000000000 -148.6723937988 
2597169.2500000000 -148.6952819824 
2598663.7500000000 -148.5914154053 
2600159.2500000000 -147.9227905273 
2601655.7500000000 -146.4302673340 
2603155.7500000000 -145.3142547607 
2604654.0000000000 -144.8220977783 
2606153.0000000000 -145.3336029053 
2607655.5000000000 -146.8338165283 
2609156.2500000000 -148.1137847900 
2610657.7500000000 -148.5227813721 
2612160.2500000000 -148.5893707275 
2613666.5000000000 -148.5659484863 
2615170.5000000000 -148.4713134766 
2616675.5000000000 -148.4177551270 
2618184.2500000000 -148.4301605225 
2619691.0000000000 -148.4347686768 
2621198.7500000000 -148.4051055908 
2622707.2500000000 -148.2566528320 
2624219.5000000000 -147.9163055420 
2625729.7500000000 -147.6339721680 
2627240.7500000000 -147.6782836914 
2628755.5000000000 -147.9143218994 
2630268.5000000000 -148.0875244141 
2631782.2500000000 -148.2266998291 
2633296.7500000000 -148.4004821777 
2634815.0000000000 -148.5335083008 
2636331.5000000000 -148.5664978027 
2637848.5000000000 -148.5075683594 
2639369.5000000000 -148.3699951172 
2640888.5000000000 -148.2060699463 
2642408.2500000000 -148.1316223145 
2643929.0000000000 -148.2120513916 
2645453.5000000000 -148.3786926270 
2646976.0000000000 -148.5089874268 
2648499.2500000000 -148.5291290283 
2650026.5000000000 -148.3533325195 
2651551.5000000000 -147.9032592773 
2653077.5000000000 -147.4040985107 
2654604.2500000000 -147.2859649658 
2656135.0000000000 -147.5939025879 
2657663.5000000000 -147.8843841553 
2659193.0000000000 -147.9723205566 
2660726.2500000000 -148.1244354248 
2662257.5000000000 -148.3647613525 
2663789.5000000000 -148.5007324219 
2665322.5000000000 -148.4924621582 
2666859.5000000000 -148.4082794189 
2668394.2500000000 -148.3083953857 
2669929.7500000000 -148.1038055420 
2671469.2500000000 -146.9087677002 
2673006.7500000000 -144.1557464600 
2674545.0000000000 -141.6771545410 
2676084.2500000000 -140.8429412842 
2677627.2500000000 -141.9366912842 
2679168.2500000000 -144.6129913330 
2680710.0000000000 -147.3785247803 
2682255.7500000000 -148.4507293701 
2683799.2500000000 -148.5275115967 
2685343.7500000000 -148.4959564209 
2686889.2500000000 -148.4937896729 
2688438.5000000000 -148.4675445557 
2689985.7500000000 -148.3744201660 
2691533.7500000000 -148.2522735596 
2693085.7500000000 -148.1507568359 
2694635.5000000000 -148.0877380371 
2696186.2500000000 -148.0812225342 
2697741.0000000000 -148.1653747559 
2699293.5000000000 -148.2512207031 
2700846.7500000000 -148.2555084229 
2702401.2500000000 -148.2650146484 
2703959.2500000000 -148.3138427734 
2705515.5000000000 -148.2740631104 
2707072.5000000000 -148.0472717285 
2708633.2500000000 -147.8250885010 
2710192.2500000000 -147.8427124023 
2711752.0000000000 -148.0418090820 
2713312.5000000000 -148.1959228516 
2714877.0000000000 -148.2166290283 
2716439.2500000000 -148.1588897705 
2718002.7500000000 -148.0816192627 
2719569.7500000000 -148.0211486816 
2721135.0000000000 -147.9690856934 
2722701.0000000000 -147.8677825928 
2724267.7500000000 -147.7273712158 
2725838.7500000000 -147.6945648193 
2727407.2500000000 -147.8603210449 
2728977.0000000000 -148.1000671387 
2730550.5000000000 -148.2257385254 
2732122.0000000000 -148.1247253418 
2733694.2500000000 -147.9804077148 
2735267.5000000000 -147.9446411133 
2736844.5000000000 -148.0588836670 
2738419.7500000000 -148.2041015625 
2739995.5000000000 -148.2641448975 
2741575.5000000000 -148.2386474609 
2743153.2500000000 -148.0627288818 
2744732.0000000000 -147.5672760010 
2746311.5000000000 -146.9611663818 
2747895.0000000000 -146.7619476318 
2749476.5000000000 -147.0840911865 
2751058.7500000000 -147.5170745850 
2752645.0000000000 -147.7277221680 
2754229.0000000000 -147.8305511475 
2755814.0000000000 -147.9309387207 
2757400.0000000000 -148.0087890625 
2758990.0000000000 -148.0588073730 
2760577.7500000000 -148.0284271240 
2762166.5000000000 -147.9275054932 
2763759.0000000000 -147.8867797852 
2765349.7500000000 -147.9683837891 
2766941.0000000000 -148.0384521484 
2768533.5000000000 -148.0359497070 
2770129.7500000000 -148.0865020752 
2771724.0000000000 -148.2042846680 
2773319.0000000000 -148.2611236572 
2774918.2500000000 -148.2311706543 
2776515.0000000000 -148.2254180908 
2778113.0000000000 -148.2253417969 
2779711.7500000000 -148.2042083740 
2781314.5000000000 -148.2089385986 
2782915.2500000000 -148.2669830322 
2784516.7500000000 -148.3281555176 
2786122.2500000000 -148.3561553955 
2787725.7500000000 -148.3618164062 
2789330.0000000000 -148.3673248291 
2790938.2500000000 -148.3929901123 
2792544.5000000000 -148.3765411377 
2794151.5000000000 -148.2409362793 
2795759.5000000000 -148.0482330322 
2797371.5000000000 -147.9621887207 
2798981.5000000000 -147.9990386963 
2800592.2500000000 -147.9993743896 
2802207.0000000000 -147.9424438477 
2803819.7500000000 -148.0398559570 
2805433.2500000000 -148.2698669434 
2807047.7500000000 -148.3584289551 
2808666.5000000000 -148.3293914795 
2810282.7500000000 -148.2673492432 
2811900.0000000000 -148.2729034424 
2813521.5000000000 -148.3891601562 
2815140.5000000000 -148.4863281250 
2816760.7500000000 -148.2371673584 
2818381.7500000000 -147.8706970215 
2820006.7500000000 -147.8466033936 
2821629.7500000000 -147.9371032715 
2823253.5000000000 -147.9781188965 
2824881.2500000000 -148.0476074219 
2826507.0000000000 -148.1763153076 
2828133.7500000000 -148.0777282715 
2829761.2500000000 -142.8199157715 
2831393.0000000000 -135.0164947510 
2833022.2500000000 -130.5198669434 
2834652.7500000000 -128.4557800293 
2836287.2500000000 -128.7552795410 
2837919.5000000000 -131.4332580566 
2839552.7500000000 -136.5673675537 
2841186.7500000000 -144.6501464844 
2842825.0000000000 -148.7498626709 
2844461.0000000000 -148.8629760742 
2846098.0000000000 -148.8424377441 
2847739.0000000000 -148.7576293945 
2849378.0000000000 -148.6619262695 
2851017.7500000000 -148.5926513672 
2852658.5000000000 -148.5414733887 
2854303.2500000000 -148.5523681641 
2855946.0000000000 -148.5706329346 
2857589.5000000000 -148.5600738525 
2859237.2500000000 -148.5833892822 
2860882.7500000000 -148.6713867188 
2862529.2500000000 -148.7605895996 
2864176.5000000000 -148.7224121094 
2865828.0000000000 -148.5588531494 
2867477.2500000000 -148.3409881592 
2869127.5000000000 -148.2152099609 
2870781.7500000000 -148.2126159668 
2872434.0000000000 -148.2247772217 
2874087.0000000000 -148.2528686523 
2875741.0000000000 -148.3435363770 
2877399.2500000000 -148.4517822266 
2879055.0000000000 -148.5463867188 
2880712.0000000000 -148.5944976807 
2882373.0000000000 -148.4841003418 
2884031.7500000000 -148.2956390381 
2885691.5000000000 -148.3107757568 
2887352.2500000000 -148.4907226562 
2889017.0000000000 -148.6605682373 
2890679.7500000000 -148.7290954590 
2892343.2500000000 -148.7630157471 
2894011.0000000000 -148.7924804688 
2895676.5000000000 -148.7670440674 
2897343.0000000000 -148.6855163574 
2899013.5000000000 -148.5335388184 
2900681.7500000000 -148.3145904541 
2902351.2500000000 -148.2828369141 
2904021.5000000000 -148.4186248779 
2905696.0000000000 -148.5783843994 
2907368.0000000000 -148.7015228271 
2909041.2500000000 -148.6211090088 
2910718.7500000000 -148.3482208252 
2912393.7500000000 -148.3055572510 
2914069.7500000000 -148.4813232422 
2915746.7500000000 -148.6801757812 
2917428.0000000000 -148.7882080078 
2919107.0000000000 -148.6588134766 
2920787.0000000000 -148.2294921875 
2922471.0000000000 -147.7718811035 
2924153.0000000000 -147.7377777100 
2925835.7500000000 -148.2747650146 
2927519.5000000000 -148.7502899170 
2929207.5000000000 -148.8845062256 
2930893.2500000000 -148.9174499512 
2932580.0000000000 -148.8804321289 
2934271.0000000000 -148.8407745361 
2935959.5000000000 -148.8730926514 
2937649.2500000000 -148.8342590332 
2939339.7500000000 -148.7041168213 
2941034.5000000000 -148.5914154053 
2942727.2500000000 -148.4062652588 
2944420.7500000000 -148.1782531738 
2946118.5000000000 -148.1949768066 
2947814.0000000000 -148.3255767822 
2949510.2500000000 -148.3860931396 
2951207.7500000000 -148.4985351562 
2952909.5000000000 -148.6891937256 
2954608.7500000000 -148.8157653809 
2956309.2500000000 -148.8558197021 
2958013.7500000000 -148.8762359619 
2959716.0000000000 -148.8297729492 
2961419.5000000000 -148.7227325439 
2963123.7500000000 -148.6454772949 
2964832.2500000000 -148.6547546387 
2966538.5000000000 -148.7213287354 
2968245.7500000000 -148.7727355957 
2969957.2500000000 -148.7950592041 
2971666.2500000000 -148.7478485107 
2973376.5000000000 -148.6372222900 
2975087.7500000000 -148.4242095947 
2976803.2500000000 -148.0761260986 
2978516.2500000000 -147.9393768311 
2980230.5000000000 -148.3040466309 
2981948.7500000000 -148.6286621094 
2983665.0000000000 -148.7514648438 
2985382.0000000000 -148.7246856689 
2987100.0000000000 -148.6219024658 
2988822.5000000000 -148.3759460449 
2990542.5000000000 -147.0312042236 
2992263.5000000000 -143.5406341553 
2993988.7500000000 -141.4270324707 
2995711.7500000000 -141.7758483887 
2997435.7500000000 -143.8600769043 
2999164.2500000000 -147.1012420654 
3000890.2500000000 -145.8869628906 
3002617.2500000000 -146.4805297852 
3004345.2500000000 -147.0251007080 
3006077.5000000000 -147.5466461182 
3007807.5000000000 -147.8436431885 
3009538.5000000000 -148.0854797363 
3011273.7500000000 -148.1936492920 
3013006.7500000000 -148.2735900879 
3014740.7500000000 -148.3288726807 
3016475.5000000000 -148.3908386230 
3018215.0000000000 -148.4549102783 
3019951.7500000000 -148.5190429688 
3021689.7500000000 -148.5777435303 
3023432.0000000000 -148.6209564209 
3025172.0000000000 -148.6508026123 
3026913.0000000000 -148.6676940918 
3028655.0000000000 -148.6710662842 
3030401.2500000000 -148.6699523926 
3032145.2500000000 -148.6592559814 
3033890.2500000000 -148.6465301514 
3035639.7500000000 -148.6278228760 
3037386.7500000000 -148.6050415039 
3039134.7500000000 -148.5782775879 
3040883.7500000000 -148.5505371094 
3042637.0000000000 -148.5226898193 
3044388.0000000000 -148.5076904297 
3046140.0000000000 -148.4997100830 
3047896.5000000000 -148.5100402832 
3049650.5000000000 -148.5333709717 
3051405.5000000000 -148.5678863525 
3053161.5000000000 -148.6074676514 
3054922.0000000000 -148.6472930908 
3056680.2500000000 -148.6708221436 
3058439.2500000000 -148.6862182617 
3060202.7500000000 -148.6849975586 
3061963.7500000000 -148.6807861328 
3063726.0000000000 -148.6745452881 
3065489.2500000000 -148.6880187988 
3067256.7500000000 -148.7082214355 
3069022.0000000000 -148.7512207031 
3070788.0000000000 -148.7913970947 
3072558.7500000000 -148.8275909424 
3074327.0000000000 -148.8273010254 
3076096.2500000000 -148.8100738525 
3077866.5000000000 -148.7280731201 
3079641.2500000000 -148.6359252930 
3081413.5000000000 -148.5209197998 
3083186.7500000000 -148.4203796387 
3084964.5000000000 -148.3333587646 
3086740.0000000000 -148.2959899902 
3088516.5000000000 -148.2756347656 
3090293.7500000000 -148.3064270020 
3092075.7500000000 -148.3466644287 
3093855.2500000000 -148.4032897949 
3095635.7500000000 -148.4617156982 
3097420.5000000000 -148.5212402344 
3099203.0000000000 -148.5772247314 
3100986.7500000000 -148.6315002441 
3102771.2500000000 -148.6807098389 
3104560.2500000000 -148.7227935791 
3106347.0000000000 -148.7580261230 
3108134.7500000000 -148.7777709961 
3109926.7500000000 -148.7921600342 
3111716.5000000000 -148.7917022705 
3113507.2500000000 -148.7874298096 
3115302.5000000000 -148.7774200439 
3117095.5000000000 -148.7644042969 
3118889.2500000000 -148.7500762939 
3120684.2500000000 -148.7245330811 
3122483.5000000000 -148.6862335205 
3124280.5000000000 -148.6181640625 
3126078.5000000000 -148.5005798340 
3127881.0000000000 -148.3496551514 
3129681.0000000000 -148.1312713623 
3131482.2500000000 -147.9076385498 
3133284.5000000000 -147.6910400391 
3135091.0000000000 -147.5319824219 
3136895.2500000000 -147.4270324707 
3138700.5000000000 -147.4517364502 
3140510.2500000000 -147.5194396973 
3142317.5000000000 -147.6848602295 
3144126.0000000000 -147.8548583984 
3145935.5000000000 -148.0303955078 
3147749.2500000000 -148.1518859863 
3149561.0000000000 -148.2512512207 
3151373.5000000000 -148.2914123535 
3153190.5000000000 -148.3263854980 
3155005.2500000000 -148.3533935547 
3156820.7500000000 -148.3779296875 
3158637.5000000000 -148.3996276855 
3160458.7500000000 -148.3736572266 
3162277.7500000000 -148.3195343018 
3164097.5000000000 -148.2154388428 
3165922.0000000000 -148.0940093994 
3167744.0000000000 -147.9656524658 
3169567.0000000000 -147.9058990479 
3171391.0000000000 -147.8853759766 
3173219.5000000000 -147.9421539307 
3175045.7500000000 -148.0484924316 
3176873.0000000000 -148.1796569824 
3178704.7500000000 -148.2814636230 
3180534.0000000000 -148.3482818604 
3182364.5000000000 -148.3444824219 
3184196.0000000000 -148.2908935547 
3186032.0000000000 -148.2117309570 
3187865.5000000000 -148.1556549072 
3189700.0000000000 -148.1312866211 
3191539.2500000000 -148.1700897217 
3193376.0000000000 -148.2722473145 
3195213.7500000000 -148.4055328369 
3197052.5000000000 -148.5720367432 
3198896.0000000000 -148.7250976562 
3200737.0000000000 -148.8527832031 
3202579.0000000000 -148.9293060303 
3204425.5000000000 -148.9811248779 
3206269.7500000000 -148.9745788574 
3208114.7500000000 -148.9557952881 
3209961.0000000000 -148.9177551270 
3211812.0000000000 -148.8708496094 
3213660.2500000000 -148.8205261230 
3215509.7500000000 -148.7661895752 
3217363.7500000000 -148.7131805420 
3219215.5000000000 -148.6620788574 
3221068.0000000000 -148.6220245361 
3222925.2500000000 -148.5847015381 
3224780.0000000000 -148.5467529297 
3226636.0000000000 -148.4642944336 
3228492.7500000000 -148.3373260498 
3230354.2500000000 -148.0242919922 
3232213.5000000000 -147.6371154785 
3234073.5000000000 -147.0918884277 
3235938.2500000000 -146.5529327393 
3237800.5000000000 -146.0204162598 
3239664.0000000000 -145.7115020752 
3241528.2500000000 -145.5214843750 
3243397.2500000000 -145.5733947754 
3245264.0000000000 -145.8423461914 
3247131.5000000000 -146.2255096436 
3249003.7500000000 -146.7854614258 
3250873.5000000000 -147.3262786865 
3252744.5000000000 -147.8402709961 
3254616.5000000000 -148.1980743408 
3256493.0000000000 -148.4848175049 
3258367.0000000000 -148.6199645996 
3260242.2500000000 -148.7168121338 
3262122.0000000000 -148.7776336670 
3263999.5000000000 -148.8201446533 
3265877.7500000000 -148.8574218750 
3267757.2500000000 -148.8863983154 
3269641.5000000000 -148.9067687988 
3271523.2500000000 -148.9218902588 
3273406.0000000000 -148.9208221436 
3275293.2500000000 -148.9120178223 
3277178.2500000000 -148.8917236328 
3279064.2500000000 -148.8546600342 
3280951.2500000000 -148.8086090088 
3282843.2500000000 -148.7404327393 
3284732.5000000000 -148.6551361084 
3286622.7500000000 -148.5557708740 
3288517.7500000000 -148.4366912842 
3290410.2500000000 -148.3218078613 
3292304.0000000000 -148.2178497314 
3294198.7500000000 -148.1587066650 
3296098.0000000000 -148.1264648438 
3297995.0000000000 -148.1704711914 
3299893.0000000000 -148.2458953857 
3301795.7500000000 -148.3533477783 
3303695.7500000000 -148.4695892334 
3305597.0000000000 -148.5768890381 
3307499.5000000000 -148.6590423584 
3309406.5000000000 -148.7113647461 
3311311.0000000000 -148.7474212646 
3313216.7500000000 -148.7581176758 
3315127.0000000000 -148.7599487305 
3317035.0000000000 -148.7522277832 
3318944.0000000000 -148.7183990479 
3320854.0000000000 -148.6683197021 
3322768.7500000000 -148.5858917236 
3324681.0000000000 -148.4792785645 
3326594.2500000000 -148.3625640869 
3328512.2500000000 -148.2542572021 
3330428.0000000000 -148.1780242920 
3332344.5000000000 -148.1335601807 
3334262.2500000000 -148.1680145264 
3336184.7500000000 -148.2298736572 
3338104.7500000000 -148.3328857422 
3340025.7500000000 -148.4409484863 
3341951.7500000000 -148.5471801758 
3343875.0000000000 -148.6299896240 
3345799.2500000000 -148.7000579834 
3347728.5000000000 -148.7601623535 
3349655.2500000000 -148.8075408936 
3351582.7500000000 -148.8441009521 
3353511.7500000000 -148.8643493652 
3355445.2500000000 -148.8477325439 
3357376.2500000000 -148.8146972656 
3359308.5000000000 -148.7556762695 
3361245.5000000000 -148.7002868652 
3363179.7500000000 -148.6496276855 
3365115.2500000000 -148.6322021484 
3367052.0000000000 -148.6299743652 
3368993.2500000000 -148.6431732178 
3370932.2500000000 -148.6513977051 
3372872.2500000000 -148.6442108154 
3374817.0000000000 -148.6091918945 
3376759.0000000000 -148.5385894775 
3378702.5000000000 -148.4573516846 
3380646.7500000000 -148.3739318848 
3382596.0000000000 -148.3260498047 
3384542.7500000000 -148.3044281006 
3386490.5000000000 -148.3603057861 
3388443.2500000000 -148.4452209473 
3390393.2500000000 -148.5579071045 
3392344.5000000000 -148.6607513428 
3394296.7500000000 -148.7369995117 
3396253.7500000000 -148.7709197998 
3398208.2500000000 -148.7460327148 
3400164.0000000000 -148.7015380859 
3402124.5000000000 -148.6378021240 
3404082.5000000000 -148.5937347412 
3406041.5000000000 -148.5662841797 
3408001.5000000000 -148.5884704590 
3409966.7500000000 -148.6427764893 
3411929.0000000000 -148.7202301025 
3413892.5000000000 -148.8194580078 
3415861.0000000000 -148.9087829590 
3417826.7500000000 -148.9869995117 
3419793.7500000000 -149.0142517090 
3421761.7500000000 -149.0109710693 
3423734.7500000000 -148.9635620117 
3425705.2500000000 -148.8605499268 
3427676.7500000000 -148.7359161377 
3429653.0000000000 -148.5849914551 
3431626.7500000000 -148.4507598877 
3433601.7500000000 -148.3372955322 
3435577.7500000000 -148.2874450684 
3437558.7500000000 -148.2997436523 
3439537.0000000000 -148.3528442383 
3441516.2500000000 -148.4637756348 
3443500.7500000000 -148.5780639648 
3445482.5000000000 -148.6935424805 
3447465.2500000000 -148.7692565918 
3449449.2500000000 -148.8206481934 
3451438.2500000000 -148.8463287354 
3453424.5000000000 -148.8405761719 
3455412.0000000000 -148.8283233643 
3457404.2500000000 -148.8091735840 
3459394.0000000000 -148.7917022705 
3461385.0000000000 -148.7740783691 
3463380.7500000000 -148.7557067871 
3465374.0000000000 -148.7141876221 
3467368.2500000000 -148.6497192383 
3469363.7500000000 -148.5409698486 
3471364.0000000000 -148.3932647705 
3473361.7500000000 -148.2387390137 
3475360.7500000000 -148.1018218994 
3477364.5000000000 -148.0377044678 
3479365.7500000000 -148.0265808105 
3481368.2500000000 -148.1168518066 
3483371.7500000000 -148.2526092529 
3485380.2500000000 -148.4101715088 
3487386.0000000000 -148.5534057617 
3489393.0000000000 -148.6566619873 
3491405.0000000000 -148.7297210693 
3493414.2500000000 -148.7532501221 
3495424.7500000000 -148.7629394531 
3497436.2500000000 -148.7619781494 
3499452.7500000000 -148.7529449463 
3501466.7500000000 -148.7407379150 
3503481.7500000000 -148.7258605957 
3505502.0000000000 -148.7100372314 
3507519.2500000000 -148.6973876953 
3509538.0000000000 -148.6876831055 
3511557.7500000000 -148.6810455322 
3513582.5000000000 -148.6669311523 
3515604.5000000000 -148.6453399658 
3517627.7500000000 -148.5896911621 
3519656.0000000000 -148.5142211914 
3521681.5000000000 -148.4182128906 
3523708.2500000000 -148.2177886963 
3525736.0000000000 -147.7904968262 
3527769.0000000000 -147.1100616455 
3529799.2500000000 -145.5423889160 
3531830.5000000000 -143.7223815918 
3533867.0000000000 -141.6415710449 
3535900.7500000000 -139.8127899170 
3537935.5000000000 -138.2651824951 
3539971.7500000000 -137.0295562744 
3542012.7500000000 -136.4415893555 
3544051.2500000000 -136.2008056641 
3546090.7500000000 -136.3237762451 
3548135.5000000000 -137.1185607910 
3550177.5000000000 -138.2489318848 
3552220.5000000000 -139.7235107422 
3554264.7500000000 -141.7317657471 
3556314.2500000000 -143.8004150391 
3558360.7500000000 -145.9113464355 
3560408.5000000000 -147.3156433105 
3562461.5000000000 -148.2480621338 
3564511.7500000000 -148.7241668701 
3566563.0000000000 -148.8334197998 
3568615.5000000000 -148.8984527588 
3570673.2500000000 -148.9236907959 
3572728.2500000000 -148.9101562500 
3574784.2500000000 -148.8731689453 
3576845.5000000000 -148.8167114258 
3578904.0000000000 -148.7421875000 
3580963.5000000000 -148.6784057617 
3583024.5000000000 -148.6273803711 
3585090.2500000000 -148.6165161133 
3587153.5000000000 -148.6344451904 
3589218.0000000000 -148.6703186035 
3591287.5000000000 -148.7177276611 
3593354.2500000000 -148.7459411621 
3595422.2500000000 -148.7519683838 
3597495.2500000000 -148.7084960938 
3599565.5000000000 -148.5976104736 
3601637.2500000000 -148.4360809326 
3603710.0000000000 -148.2007751465 
3605787.7500000000 -147.9122924805 
3607863.0000000000 -147.6201171875 
3609939.2500000000 -147.3462219238 
3612020.7500000000 -147.1879882812 
3614099.2500000000 -147.1258697510 
3616179.2500000000 -147.1824340820 
3618260.2500000000 -147.3993225098 
3620346.5000000000 -147.6606445312 
3622430.0000000000 -147.9578704834 
3624514.7500000000 -148.1931610107 
3626604.7500000000 -148.3663940430 
3628691.7500000000 -148.4797515869 
3630780.0000000000 -148.5257263184 
3632869.5000000000 -148.5627441406 
3634964.2500000000 -148.5932006836 
3637056.2500000000 -148.6184234619 
3639149.2500000000 -148.6222229004 
3641247.5000000000 -148.6072387695 
3643343.0000000000 -148.5624542236 
3645439.7500000000 -148.5093994141 
3647537.7500000000 -148.4642486572 
3649641.0000000000 -148.4400482178 
3651741.2500000000 -148.4635162354 
3653842.7500000000 -148.5137329102 
3655949.5000000000 -148.5913696289 
3658053.5000000000 -148.6849212646 
3660158.7500000000 -148.7682800293 
3662265.2500000000 -148.8388977051 
3664376.7500000000 -148.8712463379 
3666485.7500000000 -148.8803405762 
3668595.7500000000 -148.8717041016 
3670711.0000000000 -148.8450469971 
3672823.5000000000 -148.8060302734 
3674937.2500000000 -148.7575073242 
3677052.0000000000 -148.6967163086 
3679172.2500000000 -148.6317749023 
3681289.5000000000 -148.5719146729 
3683408.2500000000 -148.5201110840 
3685532.0000000000 -148.4469299316 
3687653.0000000000 -148.2716369629 
3689775.2500000000 -147.9691925049 
3691898.7500000000 -147.3029327393 
3694027.5000000000 -146.4277648926 
3696153.2500000000 -145.4601440430 
3698280.5000000000 -144.5406188965 
3700412.7500000000 -143.9168090820 
3702542.5000000000 -143.5572357178 
3704673.2500000000 -143.5289459229 
3706805.2500000000 -143.9842376709 
3708942.5000000000 -144.6812286377 
3711077.0000000000 -145.5905303955 
3713212.7500000000 -146.6152496338 
3715353.7500000000 -147.4769744873 
3717492.0000000000 -148.1551818848 
3719631.2500000000 -148.5032348633 
3721776.0000000000 -148.6516723633 
3723918.0000000000 -148.7195739746 
3726061.0000000000 -148.7425384521 
3728205.2500000000 -148.7579803467 
3730355.0000000000 -148.7640533447 
3732501.7500000000 -148.7584838867 
3734649.7500000000 -148.7214355469 
3736803.2500000000 -148.6668853760 
3738953.7500000000 -148.6054382324 
3741105.5000000000 -148.5480804443 
3743258.5000000000 -148.5139923096 
3745416.7500000000 -148.4931488037 
3747572.2500000000 -148.4843750000 
3749729.0000000000 -148.4740447998 
3751891.0000000000 -148.4595947266 
3754050.2500000000 -148.4448699951 
3756210.7500000000 -148.4416656494 
3758372.5000000000 -148.4623413086 
3760539.5000000000 -148.4947509766 
3762703.5000000000 -148.5350494385 
3764869.0000000000 -148.5455322266 
3767039.7500000000 -148.5267791748 
3769207.7500000000 -148.4821166992 
3771377.0000000000 -148.4216613770 
3773547.2500000000 -148.3886566162 
3775723.2500000000 -148.3884429932 
3777896.0000000000 -148.4355926514 
3780070.2500000000 -148.5337371826 
3782249.7500000000 -148.6388549805 
3784426.5000000000 -148.7403717041 
3786604.2500000000 -148.7987518311 
3788783.5000000000 -148.8130950928 
3790968.2500000000 -148.7998199463 
3793149.7500000000 -148.7651062012 
3795332.7500000000 -148.7337188721 
3797521.0000000000 -148.7080078125 
3799706.5000000000 -148.6875457764 
3801893.2500000000 -148.6680603027 
3804081.2500000000 -148.6538696289 
3806274.7500000000 -148.6519622803 
3808465.2500000000 -148.6706085205 
3810657.0000000000 -148.7268371582 
3812854.2500000000 -148.7934722900 
3815048.5000000000 -148.8622283936 
3817244.0000000000 -148.9085235596 
3819440.7500000000 -148.9162139893 
3821643.0000000000 -148.8944854736 
3823842.2500000000 -148.8439788818 
3826043.0000000000 -148.7633361816 
3828249.0000000000 -148.6764831543 
3830452.2500000000 -148.5893402100 
3832656.5000000000 -148.5138397217 
3834862.2500000000 -148.4696502686 
3837073.5000000000 -148.4515380859 
3839281.7500000000 -148.4597930908 
3841491.2500000000 -148.4975128174 
3843706.0000000000 -148.5437011719 
3845918.2500000000 -148.5916748047 
3848131.5000000000 -148.6357879639 
3850346.0000000000 -148.6576232910 
3852566.2500000000 -148.6543426514 
3854783.2500000000 -148.6250152588 
3857001.7500000000 -148.5624389648 
3859225.5000000000 -148.4965820312 
3861446.5000000000 -148.4508056641 
3863668.7500000000 -148.4360046387 
3865896.5000000000 -148.4856719971 
3868121.5000000000 -148.5631256104 
3870347.5000000000 -148.6476287842 
3872574.7500000000 -148.7212524414 
3874807.7500000000 -148.7450103760 
3877037.7500000000 -148.7412109375 
3879269.0000000000 -148.7185516357 
3881505.7500000000 -148.6916961670 
3883739.5000000000 -148.6845397949 
3885974.5000000000 -148.6905975342 
3888211.0000000000 -148.7062683105 
3890452.7500000000 -148.7163085938 
3892691.7500000000 -148.7067108154 
3894932.0000000000 -148.6847076416 
3897177.7500000000 -148.6536102295 
3899420.5000000000 -148.6324920654 
3901664.7500000000 -148.6258239746 
3903910.0000000000 -148.6285858154 
3906161.0000000000 -148.6367492676 
3908409.0000000000 -148.6331329346 
3910658.2500000000 -148.6194152832 
3912913.2500000000 -148.5993957520 
3915165.0000000000 -148.5796661377 
3917418.2500000000 -148.5721130371 
3919672.7500000000 -148.5638122559 
3921932.7500000000 -148.5442810059 
3924189.7500000000 -148.4844665527 
3926448.0000000000 -148.3643188477 
3928712.0000000000 -148.2184448242 
3930973.0000000000 -148.0645294189 
3933235.2500000000 -147.9488677979 
3935498.7500000000 -147.8723449707 
3937768.0000000000 -147.7812347412 
3940034.2500000000 -147.6425781250 
3942301.7500000000 -147.3505859375 
3944574.7500000000 -146.9789581299 
3946844.7500000000 -146.6264190674 
3949116.2500000000 -146.3571319580 
3951389.0000000000 -146.3554077148 
3953667.2500000000 -146.5822143555 
3955942.7500000000 -146.9707183838 
3958219.2500000000 -147.4777221680 
3960501.5000000000 -147.9521179199 
3962780.7500000000 -148.2744293213 
3965061.2500000000 -148.4537048340 
3967343.2500000000 -148.4919128418 
3969630.7500000000 -148.4167327881 
3971915.2500000000 -148.3157806396 
3974201.0000000000 -148.2059936523 
3976492.5000000000 -148.1021118164 
3978781.0000000000 -148.0424652100 
3981070.7500000000 -148.0315551758 
3983362.0000000000 -148.0677795410 
3985658.7500000000 -148.1507415771 
3987952.5000000000 -148.2778015137 
3990247.5000000000 -148.4116210938 
3992548.2500000000 -148.5389404297 
3994846.0000000000 -148.6471405029 
3997145.0000000000 -148.7023925781 
3999449.7500000000 -148.7124328613 
4001751.2500000000 -148.6887054443 
4004054.2500000000 -148.6403198242 
4006358.7500000000 -148.5904693604 
4008668.7500000000 -148.5567474365 
4010975.7500000000 -148.5353698730 
4013284.0000000000 -148.5227203369 
4015598.0000000000 -148.5057983398 
4017909.0000000000 -148.4795989990 
4020221.2500000000 -148.4511718750 
4022534.7500000000 -148.4250488281 
4024854.2500000000 -148.4098663330 
4027170.5000000000 -148.3987121582 
4029488.2500000000 -148.3831481934 
4031811.5000000000 -148.3609924316 
4034131.7500000000 -148.3330841064 
4036453.5000000000 -148.3202514648 
4038776.5000000000 -148.3312225342 
4041105.2500000000 -148.3685150146 
4043430.7500000000 -148.4337158203 
4045757.7500000000 -148.5140991211 
4048090.5000000000 -148.5915985107 
4050420.2500000000 -148.6610565186 
4052751.2500000000 -148.7186279297 
4055083.5000000000 -148.7595977783 
4057421.7500000000 -148.7903747559 
4059756.7500000000 -148.8099212646 
4062093.0000000000 -148.8171997070 
4064435.2500000000 -148.8049926758 
4066774.2500000000 -148.7775573730 
4069114.7500000000 -148.7424621582 
4071456.5000000000 -148.7052764893 
4073804.0000000000 -148.6757354736 
4076148.5000000000 -148.6542816162 
4078494.2500000000 -148.6131896973 
4080846.0000000000 -148.5207214355 
4083194.5000000000 -148.3341217041 
4085544.2500000000 -147.9544525146 
4087895.5000000000 -147.4793090820 
4090252.5000000000 -146.9776458740 
4092606.5000000000 -146.5238189697 
4094961.7500000000 -146.2702026367 
4097323.0000000000 -146.2559814453 
4099681.0000000000 -146.4440460205 
4102040.2500000000 -146.8015899658 
4104401.0000000000 -147.2736816406 
4106767.5000000000 -147.6897125244 
4109131.0000000000 -147.9701232910 
4111495.7500000000 -148.1107788086 
4113866.5000000000 -148.1256866455 
4116234.0000000000 -148.0846252441 
4118602.7500000000 -148.0737609863 
4120973.0000000000 -148.1073150635 
4123349.2500000000 -148.1922607422 
4125722.0000000000 -148.3294372559 
4128096.5000000000 -148.4897918701 
4130476.7500000000 -148.6340637207 
4132853.7500000000 -148.7389068604 
4135232.2500000000 -148.7847442627 
4137612.0000000000 -148.7542266846 
4139997.7500000000 -148.7121429443 
4142380.2500000000 -148.6911163330 
4144764.2500000000 -148.7082672119 
4147154.0000000000 -148.7717590332 
4149540.7500000000 -148.8393402100 
4151928.7500000000 -148.8751983643 
4154322.7500000000 -148.8749847412 
4156713.5000000000 -148.8426666260 
4159105.7500000000 -148.8043212891 
4161499.2500000000 -148.7868347168 
4163898.7500000000 -148.7811279297 
4166295.0000000000 -148.7707824707 
4168692.7500000000 -148.7315673828 
4171096.5000000000 -148.5966644287 
4173496.7500000000 -148.3904876709 
4175898.7500000000 -148.1493072510 
4178301.7500000000 -147.9165496826 
4180711.0000000000 -147.7626190186 
4183117.0000000000 -147.7625274658 
4185524.5000000000 -147.8744506836 
4187937.7500000000 -148.0641326904 
4190348.0000000000 -148.2884826660 
4192759.5000000000 -148.4814147949 
4195172.5000000000 -148.6031036377 
4197591.0000000000 -148.6701965332 
4200007.0000000000 -148.6943054199 
4202424.0000000000 -148.6894073486 
4204847.0000000000 -148.6619567871 
4207267.0000000000 -148.6135406494 
4209688.0000000000 -148.5452728271 
4212111.0000000000 -148.4636077881 
4214539.5000000000 -148.3803100586 
4216965.0000000000 -148.3352203369 
4219392.0000000000 -148.3364410400 
4221825.0000000000 -148.3662261963 
4224254.5000000000 -148.4004364014 
4226685.5000000000 -148.4073181152 
4229118.0000000000 -148.3447265625 
4231556.5000000000 -148.2422790527 
4233991.5000000000 -148.0705566406 
4236428.0000000000 -147.7416992188 
4238871.0000000000 -147.0977325439 
4241310.5000000000 -145.7924041748 
4243751.5000000000 -144.2444458008 
4246193.5000000000 -142.7436370850 
4248642.0000000000 -141.5193939209 
4251087.0000000000 -140.7486572266 
4253533.5000000000 -140.6885528564 
4255986.0000000000 -141.1782073975 
4258435.5000000000 -142.1806335449 
4260886.0000000000 -143.6132965088 
4263338.0000000000 -145.3469238281 
4265796.5000000000 -146.9469757080 
4268251.5000000000 -148.0050354004 
4270707.5000000000 -148.5684356689 
4273170.0000000000 -148.7621917725 
4275629.5000000000 -148.7776489258 
4278090.0000000000 -148.7491455078 
4280552.0000000000 -148.7248992920 
4283020.0000000000 -148.7092132568 
4285485.0000000000 -148.7024078369 
4287951.0000000000 -148.7021179199 
4290423.5000000000 -148.7035217285 
4292892.5000000000 -148.7000579834 
4295363.0000000000 -148.6901397705 
4297840.0000000000 -148.6758422852 
4300313.5000000000 -148.6622314453 
4302788.0000000000 -148.6598815918 
4305264.5000000000 -148.6817779541 
4307747.0000000000 -148.7219543457 
4310226.0000000000 -148.7702331543 
4312706.5000000000 -148.8145294189 
4315193.0000000000 -148.8415832520 
4317676.5000000000 -148.8417205811 
4320161.0000000000 -148.8374633789 
4322647.5000000000 -148.8417510986 
4325140.0000000000 -148.8595733643 
4327629.0000000000 -148.8878173828 
4330119.5000000000 -148.9075012207 
4332616.0000000000 -148.8991394043 
4335109.5000000000 -148.8696289062 
4337604.5000000000 -148.8316040039 
4340100.5000000000 -148.7994537354 
4342603.0000000000 -148.7866668701 
4345102.5000000000 -148.7970886230 
4347603.0000000000 -148.8113861084 
4350109.5000000000 -148.8178863525 
4352613.0000000000 -148.8085937500 
4355118.0000000000 -148.7799072266 
4357624.5000000000 -148.7334442139 
4360137.0000000000 -148.6826324463 
4362646.5000000000 -148.6370239258 
4365157.0000000000 -148.5986938477 
4367674.0000000000 -148.5660858154 
4370187.5000000000 -148.5348968506 
4372702.5000000000 -148.5026702881 
4375219.0000000000 -148.4767456055 
4377741.5000000000 -148.4604187012 
4380261.0000000000 -148.4497375488 
4382782.0000000000 -148.4357757568 
4385309.0000000000 -148.4056243896 
4387832.5000000000 -148.3604125977 
4390358.0000000000 -148.3279113770 
4392884.5000000000 -148.3084411621 
4395417.5000000000 -148.2504272461 
4397947.0000000000 -148.0479431152 
4400478.0000000000 -147.4888305664 
4403015.5000000000 -146.4827575684 
4405549.0000000000 -145.3840179443 
4408084.5000000000 -144.4454345703 
4410621.5000000000 -143.8569793701 
4413164.5000000000 -143.7310943604 
4415704.5000000000 -144.1439361572 
4418245.5000000000 -145.0275421143 
4420793.0000000000 -146.1040191650 
4423337.0000000000 -147.1169738770 
4425883.0000000000 -147.8722686768 
4428430.0000000000 -148.2781372070 
4430983.5000000000 -148.4164276123 
4433533.5000000000 -148.4725952148 
4436085.0000000000 -148.5202484131 
4438642.5000000000 -148.5630798340 
4441197.0000000000 -148.5922393799 
4443753.0000000000 -148.5967864990 
4446310.5000000000 -148.5716552734 
4448874.0000000000 -148.5345153809 
4451434.5000000000 -148.5136108398 
4453996.0000000000 -148.5173034668 
4456564.0000000000 -148.5397796631 
4459129.0000000000 -148.5655364990 
4461695.0000000000 -148.5763854980 
4464267.5000000000 -148.5710601807 
4466837.0000000000 -148.5761413574 
4469407.5000000000 -148.5976409912 
4471979.5000000000 -148.6227264404 
4474558.0000000000 -148.6294097900 
4477133.5000000000 -148.5971832275 
4479710.0000000000 -148.5274353027 
4482293.0000000000 -148.4627990723 
4484872.5000000000 -148.4234008789 
4487453.5000000000 -148.3993835449 
4490036.0000000000 -148.3672637939 
4492625.0000000000 -148.3035278320 
4495210.5000000000 -148.2041168213 
4497797.5000000000 -148.1223754883 
4500390.5000000000 -148.1173706055 
4502980.5000000000 -148.2057800293 
4505572.0000000000 -148.3684844971 
4508165.0000000000 -148.5578308105 
4510764.5000000000 -148.7091217041 
4513360.5000000000 -148.7497863770 
4515958.0000000000 -148.6686096191 
4518561.5000000000 -148.5343322754 
4521162.0000000000 -148.4078063965 
4523764.0000000000 -148.3333282471 
4526367.5000000000 -148.3304748535 
4528977.0000000000 -148.3911743164 
4531583.5000000000 -148.4853057861 
4534191.5000000000 -148.5758972168 
4536806.0000000000 -148.6475372314 
4539417.0000000000 -148.6873474121 
4542029.5000000000 -148.6815490723 
4544643.0000000000 -148.6189422607 
4547263.5000000000 -148.4984893799 
4549880.5000000000 -148.3487701416 
4552499.0000000000 -148.2309112549 
4555124.0000000000 -148.1604614258 
4557745.5000000000 -148.0943908691 
4560368.5000000000 -147.9517364502 
4562993.0000000000 -147.6633148193 
4565624.0000000000 -147.2294006348 
4568251.5000000000 -146.8014831543 
4570880.5000000000 -146.5955963135 
4573516.0000000000 -146.6720123291 
4576148.0000000000 -146.9919738770 
4578781.5000000000 -147.4352569580 
4581416.5000000000 -147.8480834961 
4584058.0000000000 -148.1069335938 
4586696.0000000000 -148.1990051270 
4589336.0000000000 -148.2470092773 
4591982.0000000000 -148.3258361816 
4594624.5000000000 -148.4171142578 
4597269.0000000000 -148.4796295166 
4599914.5000000000 -148.4843750000 
4602567.0000000000 -148.4350891113 
4605215.5000000000 -148.3707275391 
4607866.0000000000 -148.3454895020 
4610523.0000000000 -148.3661041260 
4613176.0000000000 -148.3876647949 
4615831.0000000000 -148.3531951904 
4618492.5000000000 -148.2313232422 
4621150.5000000000 -148.0431671143 
4623810.0000000000 -147.8630828857 
4626471.0000000000 -147.7878875732 
4629138.5000000000 -147.8950042725 
4631802.5000000000 -148.0988616943 
4634468.0000000000 -148.2925720215 
4637140.0000000000 -148.4026031494 
4639809.0000000000 -148.4192657471 
4642479.0000000000 -148.3767852783 
4645151.0000000000 -148.3003234863 
4647829.0000000000 -148.1457061768 
4650504.0000000000 -147.7812652588 
4653180.5000000000 -147.2723999023 
4655863.5000000000 -146.7899169922 
4658542.5000000000 -146.5022583008 
4661223.5000000000 -146.5073242188 
4663906.0000000000 -146.8132019043 
4666595.5000000000 -147.3400726318 
4669281.0000000000 -147.9343719482 
4671968.0000000000 -148.4017333984 
4674662.0000000000 -148.6697082520 
4677352.0000000000 -148.7822113037 
4680044.0000000000 -148.8002166748 
4682737.5000000000 -148.7744903564 
4685437.5000000000 -148.7386169434 
4688134.0000000000 -148.7106018066 
4690832.0000000000 -148.6972045898 
4693536.5000000000 -148.6989135742 
4696237.5000000000 -148.7093353271 
4698940.5000000000 -148.7114257812 
4701644.5000000000 -148.6841125488 
4704355.5000000000 -148.6105194092 
4707063.0000000000 -148.4913482666 
4709771.5000000000 -148.3472290039 
4712487.5000000000 -148.2033233643 
4715199.5000000000 -148.0539245605 
4717913.0000000000 -147.7969360352 
4720628.0000000000 -147.2433013916 
4723350.0000000000 -146.4455261230 
4726068.0000000000 -145.6423187256 
4728788.0000000000 -145.0794830322 
4731514.5000000000 -144.9218292236 
4734237.5000000000 -145.2200622559 
4736962.0000000000 -145.9069824219 
4739688.5000000000 -146.8066711426 
4742421.0000000000 -147.6542053223 
4745150.5000000000 -148.1812896729 
4747881.0000000000 -148.4492034912 
4750619.0000000000 -148.5813751221 
4753353.0000000000 -148.6557159424 
4756088.5000000000 -148.7028045654 
4758825.5000000000 -148.7294769287 
4761569.5000000000 -148.7418365479 
4764309.5000000000 -148.7517089844 
4767051.5000000000 -148.7688598633 
4769800.0000000000 -148.7880401611 
4772545.0000000000 -148.7833557129 
4775291.5000000000 -148.7413177490 
4778040.0000000000 -148.6755371094 
4780795.0000000000 -148.6175842285 
4783546.0000000000 -148.5954895020 
4786299.0000000000 -148.6153259277 
4789059.0000000000 -148.6578063965 
4791815.0000000000 -148.6886901855 
4794572.5000000000 -148.6802825928 
4797337.0000000000 -148.6315002441 
4800098.0000000000 -148.5773773193 
4802860.5000000000 -148.5537719727 
4805624.5000000000 -148.5650482178 
4808395.5000000000 -148.5955505371 
4811162.5000000000 -148.6295318604 
4813931.5000000000 -148.6629028320 
4816707.0000000000 -148.6991119385 
4819479.0000000000 -148.7392272949 
4822252.5000000000 -148.7788391113 
4825027.5000000000 -148.8158569336 
4827810.0000000000 -148.8568115234 
4830588.0000000000 -148.9053344727 
4833368.0000000000 -148.9498748779 
4836155.0000000000 -148.9752655029 
4838938.5000000000 -148.9696502686 
4841723.0000000000 -148.9234313965 
4844509.5000000000 -148.8300018311 
4847302.5000000000 -148.6947326660 
4850092.5000000000 -148.5444335938 
4852883.5000000000 -148.4216918945 
4855681.5000000000 -148.3650970459 
4858476.0000000000 -148.3876037598 
4861272.0000000000 -148.4704284668 
4864070.0000000000 -148.5642242432 
4866874.5000000000 -148.6298980713 
4869675.5000000000 -148.6522064209 
4872477.5000000000 -148.6401062012 
4875287.0000000000 -148.6117858887 
4878093.0000000000 -148.5785064697 
4880900.0000000000 -148.5376434326 
4883709.0000000000 -148.4799194336 
4886525.0000000000 -148.4035797119 
4889337.0000000000 -148.3255615234 
4892151.0000000000 -148.2774658203 
4894972.0000000000 -148.2912597656 
4897789.0000000000 -148.3732910156 
4900607.5000000000 -148.4820556641 
4903428.0000000000 -148.5700836182 
4906255.0000000000 -148.6143341064 
4909078.5000000000 -148.6245117188 
4911903.5000000000 -148.6217498779 
4914736.0000000000 -148.6159667969 
4917564.5000000000 -148.6049957275 
4920394.5000000000 -148.5890045166 
4923226.0000000000 -148.5791015625 
4926064.5000000000 -148.5875549316 
4928899.5000000000 -148.6086730957 
4931736.0000000000 -148.6114807129 
4934580.0000000000 -148.5494842529 
4937419.5000000000 -148.4088439941 
4940261.0000000000 -148.2356109619 
4943104.0000000000 -148.0823364258 
4945954.5000000000 -147.9155883789 
4948801.0000000000 -147.5678100586 
4951649.0000000000 -146.8775787354 
4954504.0000000000 -145.9132843018 
4957355.0000000000 -144.9735717773 
4960208.0000000000 -144.3726043701 
4963068.0000000000 -144.2904357910 
4965924.5000000000 -144.7520446777 
4968782.0000000000 -145.6455078125 
4971641.5000000000 -146.7295379639 
4974508.5000000000 -147.6863403320 
4977371.0000000000 -148.2890319824 
4980235.5000000000 -148.5701141357 
4983107.0000000000 -148.6819610596 
4985975.0000000000 -148.6964874268 
4988844.5000000000 -148.6487426758 
4991715.5000000000 -148.5711517334 
4994593.5000000000 -148.4991455078 
4997468.0000000000 -148.4614562988 
5000344.0000000000 -148.4683380127 
5003227.0000000000 -148.5091552734 
5006106.5000000000 -148.5598754883 
5008987.5000000000 -148.5976715088 
5011870.0000000000 -148.6053771973 
5014760.0000000000 -148.5579071045 
5017646.0000000000 -148.4093322754 
5020533.5000000000 -148.1165161133 
5023428.5000000000 -147.7021179199 
5026319.5000000000 -147.2863311768 
5029212.0000000000 -147.0258789062 
5032106.0000000000 -147.0145263672 
5035007.5000000000 -147.2275390625 
5037905.5000000000 -147.5472564697 
5040804.5000000000 -147.8176116943 
5043711.0000000000 -147.9516448975 
5046614.0000000000 -147.9873352051 
5049518.0000000000 -148.0276794434 
5052424.0000000000 -148.1413116455 
5055337.5000000000 -148.3185729980 
5058246.5000000000 -148.4920654297 
5061157.5000000000 -148.5951690674 
5064076.0000000000 -148.6062164307 
5066990.0000000000 -148.5565032959 
5069906.0000000000 -148.5023193359 
5072824.0000000000 -148.4889678955 
5075749.0000000000 -148.5296020508 
5078670.0000000000 -148.6068878174 
5081592.5000000000 -148.6936340332 
5084522.5000000000 -148.7698822021 
5087449.0000000000 -148.8227386475 
5090376.5000000000 -148.8421630859 
5093306.0000000000 -148.8276214600 
5096243.0000000000 -148.7983245850 
5099176.0000000000 -148.7757415771 
5102110.5000000000 -148.7633666992 
5105052.0000000000 -148.7435607910 
5107990.0000000000 -148.6891784668 
5110929.5000000000 -148.5823059082 
5113871.0000000000 -148.4338989258 
5116819.5000000000 -148.2909851074 
5119764.5000000000 -148.2186126709 
5122711.0000000000 -148.2597808838 
5125664.5000000000 -148.4051971436 
5128614.5000000000 -148.5897369385 
5131566.0000000000 -148.7294921875 
5134519.0000000000 -148.7716522217 
5137479.5000000000 -148.7209930420 
5140436.0000000000 -148.6245880127 
5143394.5000000000 -148.5337829590 
5146360.0000000000 -148.4775543213 
5149322.0000000000 -148.4573669434 
5152285.0000000000 -148.4589996338 
5155256.0000000000 -148.4703369141 
5158223.0000000000 -148.4872436523 
5161191.5000000000 -148.5067443848 
5164161.5000000000 -148.5222778320 
5167139.0000000000 -148.5310363770 
5170113.0000000000 -148.5420684814 
5173088.0000000000 -148.5712890625 
5176071.0000000000 -148.6252288818 
5179050.0000000000 -148.6835632324 
5182030.5000000000 -148.6977233887 
5185012.5000000000 -148.6221923828 
5188002.0000000000 -148.4685974121 
5190988.0000000000 -148.3173522949 
5193975.5000000000 -148.2482147217 
5196970.0000000000 -148.2736053467 
5199961.0000000000 -148.3409881592 
5202953.5000000000 -148.3869018555 
5205948.0000000000 -148.3950958252 
5208949.5000000000 -148.4009399414 
5211947.0000000000 -148.4455566406 
5214946.5000000000 -148.5327758789 
5217953.5000000000 -148.6273651123 
5220956.5000000000 -148.6891326904 
5223961.0000000000 -148.7094879150 
5226967.5000000000 -148.7103118896 
5229981.5000000000 -148.7135314941 
5232991.0000000000 -148.7155761719 
5236002.5000000000 -148.6924896240 
5239022.0000000000 -148.6305541992 
5242037.0000000000 -148.5513153076 
5245053.5000000000 -148.4965667725 
5248072.0000000000 -148.4819793701 
5251098.0000000000 -148.4647521973 
5254120.0000000000 -148.3744354248 
5257144.0000000000 -148.1969451904 
5260175.0000000000 -148.0145874023 
5263202.0000000000 -147.9482727051 
5266231.0000000000 -148.0630798340 
5269262.0000000000 -148.3264160156 
5272300.0000000000 -148.6323242188 
5275334.5000000000 -148.8684539795 
5278370.0000000000 -148.9814605713 
5281413.5000000000 -148.9820861816 
5284453.0000000000 -148.9134521484 
5287494.5000000000 -148.8220672607 
5290537.0000000000 -148.7436218262 
5293587.5000000000 -148.6969299316 
5296634.0000000000 -148.6849822998 
5299682.5000000000 -148.6988525391 
5302738.0000000000 -148.7287750244 
5305790.0000000000 -148.7239990234 
5308843.5000000000 -148.6876373291 
5311898.5000000000 -148.6439819336 
5314961.5000000000 -148.6219940186 
5318020.0000000000 -148.6201782227 
5321080.5000000000 -148.6091766357 
5324148.5000000000 -148.5705413818 
5327212.5000000000 -148.5208587646 
5330278.5000000000 -148.4941558838 
5333352.0000000000 -148.5079345703 
5336421.0000000000 -148.5418395996 
5339492.5000000000 -148.5416564941 
5342565.0000000000 -148.4607238770 
5345645.5000000000 -148.3152160645 
5348722.0000000000 -148.1743621826 
5351800.0000000000 -148.0552978516 
5354886.0000000000 -147.8191680908 
5357967.5000000000 -147.2635803223 
5361051.0000000000 -146.4373931885 
5364136.5000000000 -145.6897583008 
5367229.5000000000 -145.3571014404 
5370318.0000000000 -145.5786590576 
5373409.0000000000 -146.2830963135 
5376507.0000000000 -147.2025756836 
5379601.0000000000 -147.9755096436 
5382697.0000000000 -148.4080657959 
5385795.0000000000 -148.5836486816 
5388900.5000000000 -148.6535644531 
5392001.5000000000 -148.6792907715 
5395104.5000000000 -148.6478271484 
5398215.5000000000 -148.5390930176 
5401322.0000000000 -148.3849639893 
5404430.5000000000 -148.2733917236 
5407541.0000000000 -148.2826232910 
5410658.5000000000 -148.4086456299 
5413772.5000000000 -148.5575866699 
5416888.0000000000 -148.6271362305 
5420011.5000000000 -148.6090240479 
5423130.5000000000 -148.5772857666 
5426251.5000000000 -148.5699005127 
5429374.5000000000 -148.5184326172 
5432505.0000000000 -148.3248596191 
5435631.5000000000 -148.0148925781 
5438759.5000000000 -147.7503356934 
5441895.5000000000 -147.6788940430 
5445027.5000000000 -147.8221588135 
5448161.0000000000 -148.0811614990 
5451296.5000000000 -148.3265380859 
5454439.5000000000 -148.4976959229 
5457578.5000000000 -148.6093750000 
5460719.5000000000 -148.6825714111 
5463868.0000000000 -148.7120971680 
5467012.5000000000 -148.6922912598 
5470158.5000000000 -148.6410827637 
5473306.5000000000 -148.5875549316 
5476462.5000000000 -148.6148071289 
5479614.0000000000 -148.6719818115 
5482767.5000000000 -148.7137145996 
5485929.0000000000 -148.7171783447 
5489086.0000000000 -148.6954040527 
5492245.0000000000 -148.6652221680 
5495406.0000000000 -148.5746917725 
5498574.5000000000 -148.2690124512 
5501739.0000000000 -147.6322174072 
5504905.0000000000 -146.8130798340 
5508079.0000000000 -146.1527252197 
5511249.0000000000 -145.9194488525 
5514421.0000000000 -146.1875000000 
5517594.5000000000 -146.8266296387 
5520775.5000000000 -147.5364990234 
5523953.0000000000 -148.0153350830 
5527132.0000000000 -148.1919708252 
5530319.0000000000 -148.1866455078 
5533501.5000000000 -148.1052703857 
5536686.0000000000 -147.9955139160 
5539878.5000000000 -147.9051513672 
5543066.5000000000 -147.8933410645 
5546256.5000000000 -147.9909210205 
5549448.5000000000 -148.1669311523 
5552648.0000000000 -148.3735198975 
5555843.5000000000 -148.3746337891 
5559041.0000000000 -148.2771148682 
5562246.5000000000 -148.1919403076 
5565447.5000000000 -148.1609954834 
5568650.5000000000 -148.1722106934 
5571855.0000000000 -148.1668548584 
5575068.0000000000 -148.0937042236 
5578276.0000000000 -147.9820709229 
5581486.5000000000 -147.9347991943 
5584704.5000000000 -148.0292053223 
5587918.5000000000 -148.2305908203 
5591134.5000000000 -148.3926849365 
5594352.0000000000 -148.3664855957 
5597578.0000000000 -148.1448059082 
5600799.5000000000 -147.8734893799 
5604022.5000000000 -147.7215270996 
5607253.5000000000 -147.7674865723 
5610480.5000000000 -147.9689331055 
5613709.5000000000 -148.2989807129 
5616940.0000000000 -148.5145111084 
5620179.0000000000 -148.6121215820 
5623413.5000000000 -148.6858367920 
5626649.5000000000 -148.7003479004 
5629894.0000000000 -148.6389617920 
5633134.0000000000 -148.5392761230 
5636375.5000000000 -148.4709930420 
5639619.5000000000 -148.4843902588 
5642871.0000000000 -148.5751342773 
5646118.5000000000 -148.6882171631 
5649368.0000000000 -148.7415466309 
5652625.5000000000 -148.5468597412 
5655878.5000000000 -147.5639648438 
5659133.0000000000 -145.3328399658 
5662390.0000000000 -142.5203704834 
5665655.0000000000 -139.2266540527 
5668915.5000000000 -137.8865356445 
5672178.0000000000 -138.2673492432 
5675448.5000000000 -139.6272125244 
5678714.5000000000 -141.8542938232 
5681983.0000000000 -144.5544128418 
5685252.5000000000 -146.8294372559 
5688531.0000000000 -147.9622039795 
5691804.5000000000 -148.3600616455 
5695080.0000000000 -148.5774841309 
5698364.0000000000 -148.7374114990 
5701643.5000000000 -148.8145141602 
5704924.5000000000 -148.8131256104 
5708207.5000000000 -148.7371978760 
5711499.0000000000 -148.6286315918 
5714786.0000000000 -148.5358123779 
5718075.0000000000 -148.4484863281 
5721372.0000000000 -148.4028625488 
5724664.5000000000 -148.4200897217 
5727959.0000000000 -148.4842224121 
5731261.5000000000 -148.5521545410 
5734560.0000000000 -148.5918579102 
5737860.0000000000 -148.6143951416 
5741162.5000000000 -148.6617279053 
5744472.5000000000 -148.7579956055 
5747778.5000000000 -148.8768920898 
5751086.5000000000 -148.9823760986 
5754402.5000000000 -149.0045776367 
5757714.0000000000 -149.0106048584 
5761027.5000000000 -149.0179138184 
5764343.0000000000 -149.0026397705 
5767666.5000000000 -148.9440765381 
5770986.0000000000 -148.8422851562 
5774307.0000000000 -148.7207031250 
5777636.5000000000 -148.6179656982 
5780961.5000000000 -148.5675201416 
5784288.5000000000 -148.5728454590 
5787617.5000000000 -148.6074218750 
5790954.5000000000 -148.5942993164 
5794287.0000000000 -148.5629272461 
5797621.5000000000 -148.5354919434 
5800964.5000000000 -148.5035095215 
5804303.0000000000 -148.4501495361 
5807643.5000000000 -148.3859252930 
5810985.5000000000 -148.3522033691 
5814336.0000000000 -148.3744201660 
5817682.5000000000 -148.4037322998 
5821030.5000000000 -148.3176574707 
5824387.0000000000 -147.8451538086 
5827738.5000000000 -147.3983459473 
5831092.5000000000 -147.4015655518 
5834448.5000000000 -147.6722869873 
5837812.5000000000 -148.0811462402 
5841172.0000000000 -148.4569854736 
5844533.5000000000 -148.6989135742 
5847903.5000000000 -148.8129577637 
5851269.0000000000 -148.8540344238 
5854636.5000000000 -148.8603515625 
5858005.5000000000 -148.7950286865 
5861383.5000000000 -148.6518402100 
5864756.5000000000 -148.5595092773 
5868131.5000000000 -148.5150299072 
5871515.0000000000 -148.5129699707 
5874894.0000000000 -148.5285797119 
5878275.0000000000 -148.5574493408 
5881658.0000000000 -148.6202392578 
5885049.5000000000 -148.7245025635 
5888436.5000000000 -148.8348541260 
5891825.0000000000 -148.7012634277 
5895222.5000000000 -148.4410705566 
5898615.0000000000 -148.1965789795 
5902009.5000000000 -148.0995330811 
5905406.0000000000 -148.1870574951 
5908811.0000000000 -148.3830108643 
5912211.5000000000 -148.5532226562 
5915614.0000000000 -148.6070404053 
5919025.0000000000 -148.5251007080 
5922431.5000000000 -148.4747314453 
5925839.5000000000 -148.5264129639 
5929250.0000000000 -148.6125946045 
5932669.0000000000 -148.6858367920 
5936083.0000000000 -148.7282257080 
5939499.0000000000 -148.7563476562 
5942924.0000000000 -148.7858276367 
5946344.0000000000 -148.8062133789 
5949766.0000000000 -148.7830657959 
5953196.5000000000 -148.7555694580 
5956622.5000000000 -148.7154846191 
5960051.0000000000 -148.6260375977 
5963480.5000000000 -148.4528350830 
5966919.0000000000 -148.2154846191 
5970353.0000000000 -148.0059051514 
5973789.0000000000 -147.9987182617 
5977233.5000000000 -148.3233337402 
5980673.5000000000 -148.5899047852 
5984115.5000000000 -148.7497100830 
5987559.0000000000 -148.7954711914 
5991011.5000000000 -148.7877197266 
5994459.5000000000 -148.7655944824 
5997909.0000000000 -148.7211914062 
6001367.5000000000 -148.6105499268 
6004821.0000000000 -148.5666046143 
6008277.0000000000 -148.6370544434 
6011734.5000000000 -148.7371368408 
6015201.0000000000 -148.7862701416 
6018662.5000000000 -148.7412567139 
6022126.5000000000 -148.6305847168 
6025599.0000000000 -148.5003204346 
6029066.5000000000 -148.4953613281 
6032536.0000000000 -148.5395050049 
6036008.0000000000 -148.5576171875 
6039488.0000000000 -148.5324554443 
6042964.0000000000 -148.4936676025 
6046441.5000000000 -148.4767761230 
6049928.0000000000 -148.4469757080 
6053409.5000000000 -148.3082580566 
6056893.5000000000 -148.1899414062 
6060379.0000000000 -148.1640472412 
6063873.5000000000 -148.2444915771 
6067363.0000000000 -148.3091125488 
6070855.0000000000 -148.2047271729 
6074355.5000000000 -147.8383483887 
6077851.0000000000 -147.7197570801 
6081349.0000000000 -147.9125823975 
6084848.5000000000 -148.1641387939 
6088357.0000000000 -148.3123321533 
6091861.0000000000 -148.3185119629 
6095367.0000000000 -148.2654113770 
6098881.5000000000 -148.2787780762 
6102391.5000000000 -148.4329681396 
6105903.0000000000 -148.5729980469 
6109417.0000000000 -148.6818237305 
6112939.5000000000 -148.7385101318 
6116457.5000000000 -148.7550811768 
6119977.5000000000 -148.7612915039 
6123506.5000000000 -148.8013000488 
6127030.5000000000 -148.8573303223 
6130556.5000000000 -148.8618927002 
6134084.5000000000 -148.8086700439 
6137621.5000000000 -148.6779174805 
6141153.5000000000 -148.4657897949 
6144688.0000000000 -148.1257476807 
6148231.0000000000 -148.0188598633 
6151769.0000000000 -148.1906433105 
6155309.5000000000 -148.4750823975 
6158858.5000000000 -148.7449798584 
6162403.0000000000 -148.9083099365 
6165949.5000000000 -148.9296264648 
6169498.0000000000 -148.8086395264 
6173055.5000000000 -148.6732177734 
6176608.0000000000 -148.5200958252 
6180162.5000000000 -148.3817596436 
6183726.0000000000 -148.2976989746 
6187284.5000000000 -148.3087768555 
6190845.5000000000 -148.3743743896 
6194408.0000000000 -148.3816680908 
6197980.0000000000 -148.3599853516 
6201546.5000000000 -148.3450164795 
6205115.5000000000 -148.3312377930 
6208693.5000000000 -148.0273742676 
6212266.5000000000 -147.2557525635 
6215841.5000000000 -146.6864471436 
6219419.0000000000 -146.4256591797 
6223005.0000000000 -146.6113433838 
6226586.5000000000 -147.1799163818 
6230169.5000000000 -148.0980529785 
6233762.0000000000 -148.4530487061 
6237349.5000000000 -148.3616333008 
6240939.0000000000 -148.2805175781 
6244530.5000000000 -148.3159484863 
6248131.0000000000 -148.4595489502 
6251727.0000000000 -148.7203521729 
6255325.0000000000 -148.8950805664 
6258931.5000000000 -148.9223327637 
6262533.5000000000 -148.8856811523 
6266137.5000000000 -148.8096008301 
6269744.0000000000 -148.7203979492 
6273359.0000000000 -148.7161102295 
6276969.0000000000 -148.7410278320 
6280581.5000000000 -148.7337646484 
6284203.0000000000 -148.6750793457 
6287819.5000000000 -148.5910491943 
6291438.0000000000 -148.5173339844 
6295058.5000000000 -148.4877319336 
6298688.5000000000 -148.4109649658 
6302313.5000000000 -148.2635955811 
6305940.0000000000 -148.1187286377 
6309576.0000000000 -148.1293334961 
6313207.5000000000 -148.3913269043 
6316840.5000000000 -148.6020050049 
6320476.0000000000 -148.7218780518 
6324120.0000000000 -148.7231903076 
6327759.5000000000 -148.5951690674 
6331401.5000000000 -148.4618682861 
6335052.0000000000 -148.3968353271 
6338698.0000000000 -148.3555297852 
6342345.5000000000 -148.3609924316 
6345995.5000000000 -148.5003967285 
6349654.5000000000 -148.7194519043 
6353309.0000000000 -148.8515472412 
6356965.0000000000 -148.9353027344 
6360630.5000000000 -148.9093170166 
6364291.0000000000 -147.9069671631 
6367954.0000000000 -145.3514099121 
6371618.5000000000 -143.2047576904 
6375292.5000000000 -141.5764312744 
6378961.5000000000 -140.7678680420 
6382632.5000000000 -141.3495788574 
6386312.5000000000 -143.6817474365 
6389988.0000000000 -145.8872985840 
6393665.0000000000 -147.7466735840 
6397352.0000000000 -148.6605987549 
6401033.5000000000 -148.8895263672 
6404717.0000000000 -148.8822479248 
6408403.0000000000 -148.8807220459 
6412098.0000000000 -148.8913726807 
6415788.5000000000 -148.9022521973 
6419480.5000000000 -148.8891754150 
6423182.0000000000 -148.8632812500 
6426878.5000000000 -148.8584747314 
6430577.0000000000 -148.8445434570 
6434278.0000000000 -148.7652130127 
6437988.0000000000 -148.4082489014 
6441693.0000000000 -147.9602050781 
6445400.0000000000 -147.8213500977 
6449116.5000000000 -147.9150085449 
6452828.0000000000 -148.3085021973 
6456541.5000000000 -148.4977111816 
6460257.0000000000 -148.3228454590 
6463982.0000000000 -148.0717315674 
6467702.0000000000 -147.9444732666 
6471424.0000000000 -148.1866912842 
6475155.5000000000 -148.6694946289 
6478882.0000000000 -148.8945617676 
6482610.5000000000 -148.9481811523 
6486341.5000000000 -148.8220062256 
6490081.5000000000 -148.6775512695 
6493816.5000000000 -148.6372222900 
6497553.5000000000 -148.6470031738 
6501300.0000000000 -148.6902313232 
6505041.5000000000 -148.7534484863 
6508785.0000000000 -148.7601623535 
6512531.0000000000 -148.7326812744 
6516286.0000000000 -148.7170257568 
6520036.0000000000 -148.7490844727 
6523788.0000000000 -148.7492675781 
6527550.0000000000 -148.6126403809 
6531306.5000000000 -148.3334808350 
6535065.0000000000 -147.8850402832 
6538826.0000000000 -147.7720184326 
6542596.5000000000 -148.0044555664 
6546361.5000000000 -148.3441467285 
6550129.0000000000 -148.5942230225 
6553905.5000000000 -148.5497894287 
6557677.5000000000 -148.3009643555 
6561451.5000000000 -148.2330169678 
6565227.5000000000 -148.3117218018 
6569013.0000000000 -148.5674438477 
6572793.5000000000 -148.7524108887 
6576576.0000000000 -148.7738189697 
6580368.0000000000 -148.7477722168 
6584155.0000000000 -148.6999053955 
6587944.0000000000 -148.7020568848 
6591735.5000000000 -148.7415924072 
6595536.0000000000 -148.7791595459 
6599332.0000000000 -148.7373504639 
6603130.0000000000 -148.5632476807 
6606937.0000000000 -148.4245605469 
6610739.5000000000 -148.3645172119 
6614544.0000000000 -148.4745178223 
6618357.5000000000 -148.6056365967 
6622166.5000000000 -148.5869445801 
6625977.5000000000 -148.5296478271 
6629791.0000000000 -148.5664520264 
6633613.5000000000 -148.7356414795 
6637431.0000000000 -148.8356628418 
6641251.0000000000 -148.8719177246 
6645080.0000000000 -148.8491363525 
6648904.5000000000 -148.7967681885 
6652731.0000000000 -148.5599822998 
6656559.5000000000 -147.5644683838 
6660397.5000000000 -143.7900543213 
6664230.5000000000 -140.2744750977 
6668066.0000000000 -138.7316589355 
6671910.5000000000 -138.1394195557 
6675750.5000000000 -139.1453247070 
6679592.0000000000 -142.0536499023 
6683436.0000000000 -144.7041015625 
6687290.0000000000 -146.9445495605 
6691138.5000000000 -147.9614715576 
6694989.0000000000 -147.7749023438 
6698849.5000000000 -147.6948547363 
6702704.5000000000 -147.8402099609 
6706562.0000000000 -148.2641448975 
6710421.5000000000 -148.5371093750 
6714290.5000000000 -148.5769958496 
6718155.0000000000 -148.6425933838 
6722021.0000000000 -148.7064514160 
6725897.0000000000 -148.6708679199 
6729767.5000000000 -148.5868988037 
6733640.5000000000 -148.5194549561 
6737516.0000000000 -148.5909271240 
6741400.5000000000 -148.7047729492 
6745280.0000000000 -148.8117065430 
6749162.0000000000 -148.8598480225 
6753053.5000000000 -148.7976379395 
6756940.0000000000 -148.7366790771 
6760828.5000000000 -148.6881866455 
6764719.5000000000 -148.7104034424 
6768620.0000000000 -148.7786407471 
6772515.0000000000 -148.8529052734 
6776413.0000000000 -148.8227233887 
6780320.0000000000 -148.5832366943 
6784222.0000000000 -148.3605041504 
6788126.5000000000 -148.1953582764 
6792033.0000000000 -148.1561431885 
6795949.0000000000 -148.2389068604 
6799860.0000000000 -148.2709045410 
6803773.5000000000 -148.2811431885 
6807696.5000000000 -148.3717193604 
6811614.5000000000 -148.5043182373 
6815534.5000000000 -148.6475219727 
6819456.5000000000 -148.7982177734 
6823388.5000000000 -148.8507385254 
6827315.5000000000 -148.8087615967 
6831244.5000000000 -148.6429595947 
6835183.5000000000 -148.4521636963 
6839117.0000000000 -148.3772277832 
6843053.0000000000 -148.3572235107 
6846991.0000000000 -148.2916259766 
6850939.0000000000 -148.0604553223 
6854881.5000000000 -147.8774719238 
6858826.5000000000 -147.8855133057 
6862781.5000000000 -148.2006072998 
6866731.0000000000 -148.4412689209 
6870682.5000000000 -148.5854949951 
6874644.5000000000 -148.5957031250 
6878600.5000000000 -148.6142883301 
6882559.0000000000 -148.6608428955 
6886520.0000000000 -148.7369537354 
6890491.0000000000 -148.7731475830 
6894456.5000000000 -148.7528991699 
6898424.0000000000 -148.6740112305 
6902401.5000000000 -148.5914459229 
6906374.0000000000 -148.5541381836 
6910348.5000000000 -148.5299377441 
6914325.5000000000 -148.4714355469 
6918312.0000000000 -148.3024139404 
6922293.5000000000 -147.9983520508 
6926277.5000000000 -147.5742797852 
6930271.0000000000 -147.5597839355 
6934259.5000000000 -147.8695831299 
6938250.0000000000 -148.3792266846 
6942243.0000000000 -148.5589294434 
6946246.0000000000 -148.4735870361 
6950243.5000000000 -148.3981018066 
6954243.0000000000 -148.5353698730 
6958253.0000000000 -148.7275543213 
6962257.5000000000 -148.9323425293 
6966264.0000000000 -148.9124908447 
6970273.0000000000 -148.7388305664 
6974292.0000000000 -148.5042114258 
6978306.0000000000 -148.2538757324 
6982322.0000000000 -148.2574310303 
6986348.0000000000 -148.3985748291 
6990368.5000000000 -148.5903015137 
6994391.5000000000 -148.6634674072 
6998416.5000000000 -148.6566314697 
7002452.0000000000 -148.6059875488 
7006481.5000000000 -148.4897003174 
7010514.0000000000 -148.3488006592 
7014556.0000000000 -148.0187683105 
7018593.0000000000 -147.6521301270 
7022632.0000000000 -147.5284271240 
7026673.5000000000 -147.7106781006 
7030725.0000000000 -148.1482086182 
7034771.5000000000 -148.4418792725 
7038820.0000000000 -148.6959381104 
7042878.5000000000 -148.7389678955 
7046931.5000000000 -148.6583251953 
7050987.0000000000 -148.5189361572 
7055045.0000000000 -148.4878540039 
7059112.5000000000 -148.5528259277 
7063175.0000000000 -148.6415100098 
7067240.0000000000 -148.5971069336 
7071315.0000000000 -148.2388305664 
7075384.5000000000 -145.7598114014 
7079456.5000000000 -142.2729339600 
7083530.5000000000 -140.2976684570 
7087615.0000000000 -139.1058044434 
7091693.5000000000 -139.8260345459 
7095775.0000000000 -141.4856262207 
7099866.5000000000 -144.5982971191 
7103952.5000000000 -146.9629058838 
7108040.5000000000 -147.5558471680 
7112139.0000000000 -148.2270050049 
7116232.0000000000 -148.7282104492 
7120327.5000000000 -148.8114624023 
7124425.0000000000 -148.7276611328 
7128533.0000000000 -148.6269378662 
7132635.5000000000 -148.5920104980 
7136740.0000000000 -148.5817108154 
7140855.0000000000 -148.5885162354 
7144965.0000000000 -148.5382690430 
7149076.5000000000 -148.2596130371 
7153191.0000000000 -147.9465789795 
7157315.5000000000 -147.9070587158 
7161434.5000000000 -148.1466217041 
7165556.0000000000 -148.4280242920 
7169687.5000000000 -148.4819030762 
7173813.5000000000 -148.4457855225 
7177942.0000000000 -148.4607238770 
7182073.0000000000 -148.5350189209 
7186214.0000000000 -148.5399169922 
7190349.5000000000 -148.4639129639 
7194487.5000000000 -148.3605804443 
7198636.0000000000 -148.3814849854 
7202779.0000000000 -148.4651794434 
7206924.0000000000 -148.5389862061 
7211071.5000000000 -148.5172882080 
7215229.5000000000 -148.4965820312 
7219381.5000000000 -148.5010833740 
7223536.5000000000 -148.4655151367 
7227701.5000000000 -148.3843688965 
7231861.0000000000 -148.3517456055 
7236023.0000000000 -148.3069610596 
7240187.0000000000 -147.9959869385 
7244362.0000000000 -147.5948791504 
7248531.0000000000 -147.5197448730 
7252702.5000000000 -147.8471832275 
7256884.5000000000 -148.3231048584 
7261060.5000000000 -148.4968109131 
7265239.5000000000 -148.5197753906 
7269420.5000000000 -148.4716339111 
7273612.0000000000 -148.4534301758 
7277798.0000000000 -148.4497070312 
7281986.0000000000 -148.4484710693 
7286185.0000000000 -148.4733734131 
7290378.0000000000 -148.5182342529 
7294573.5000000000 -148.5346069336 
7298771.5000000000 -148.5397796631 
7302980.0000000000 -148.5503692627 
7307183.0000000000 -148.4667205811 
7311388.0000000000 -148.1811370850 
7315604.0000000000 -147.9214477539 
7319814.0000000000 -147.7875366211 
7324026.5000000000 -148.0193328857 
7328241.5000000000 -148.3564147949 
7332467.0000000000 -148.5017395020 
7336686.5000000000 -148.5155487061 
7340909.0000000000 -148.5548400879 
7345141.5000000000 -148.5854492188 
7349368.5000000000 -148.5708160400 
7353598.5000000000 -148.5532836914 
7357830.0000000000 -148.5791625977 
7362072.5000000000 -148.5960845947 
7366309.5000000000 -148.5845336914 
7370549.0000000000 -148.5919647217 
7374798.5000000000 -148.6446990967 
7379043.0000000000 -148.6796875000 
7383289.5000000000 -148.5899353027 
7387546.5000000000 -148.4296722412 
7391798.0000000000 -148.3550567627 
7396052.0000000000 -148.3302307129 
7400308.5000000000 -148.3053894043 
7404575.5000000000 -148.2746429443 
7408836.5000000000 -148.3280639648 
7413100.5000000000 -148.3932952881 
7417375.0000000000 -148.3989410400 
7421643.5000000000 -148.3471221924 
7425914.5000000000 -148.4037475586 
7430188.0000000000 -148.5496826172 
7434472.5000000000 -148.6260986328 
7438751.0000000000 -148.6279296875 
7443032.0000000000 -148.5640411377 
7447323.5000000000 -148.5043792725 
7451609.5000000000 -148.4564514160 
7455897.5000000000 -148.4269714355 
7460188.5000000000 -148.4116058350 
7464490.0000000000 -148.4550933838 
7468786.0000000000 -148.5731506348 
7473084.0000000000 -148.7141265869 
7477393.0000000000 -148.7927398682 
7481696.5000000000 -148.8421630859 
7486002.0000000000 -148.8164062500 
7490310.0000000000 -148.7499389648 
7494629.0000000000 -148.7005615234 
7498942.0000000000 -148.6843261719 
7503257.5000000000 -148.6620788574 
7507584.0000000000 -148.6314849854 
7511904.5000000000 -148.6114349365 
7516227.5000000000 -148.6088256836 
7520553.0000000000 -148.5570373535 
7524889.5000000000 -148.4079132080 
7529220.0000000000 -148.2899780273 
7533553.0000000000 -148.2404479980 
7537897.0000000000 -148.3029632568 
7542235.0000000000 -148.3167724609 
7546575.5000000000 -148.2684631348 
7550918.5000000000 -148.2395935059 
7555272.5000000000 -148.1189422607 
7559620.5000000000 -147.8128662109 
7563971.0000000000 -147.5195922852 
7568332.0000000000 -147.6045684814 
7572687.5000000000 -148.1064910889 
7577046.0000000000 -148.5216827393 
7581406.5000000000 -148.5931701660 
7585777.5000000000 -148.5856781006 
7590143.5000000000 -148.6285095215 
7594511.5000000000 -148.7397155762 
7598890.5000000000 -148.8343200684 
7603263.5000000000 -148.8628082275 
7607639.0000000000 -148.8095703125 
7612017.5000000000 -148.6809692383 
7616406.5000000000 -148.6149902344 
7620789.5000000000 -148.6521148682 
7625175.5000000000 -148.6913909912 
7629572.0000000000 -148.5274810791 
7633962.5000000000 -148.1945343018 
7638356.0000000000 -148.0985412598 
7642760.5000000000 -148.4617614746 
7647158.5000000000 -148.9134063721 
7651559.5000000000 -149.0771331787 
7655963.0000000000 -149.1175994873 
7660377.5000000000 -149.0100097656 
7664786.0000000000 -148.6616058350 
7669197.0000000000 -148.2789459229 
7673619.0000000000 -148.2343597412 
7678035.0000000000 -148.4612121582 
7682453.5000000000 -148.6516723633 
7686875.0000000000 -148.7264862061 
7691307.0000000000 -148.8138275146 
7695733.5000000000 -148.8439025879 
7700162.5000000000 -148.6850738525 
7704602.0000000000 -148.1975402832 
7709036.0000000000 -147.8410491943 
7713472.5000000000 -147.9373168945 
7717912.0000000000 -148.0734405518 
7722362.0000000000 -147.9075775146 
7726806.0000000000 -147.8602752686 
7731253.0000000000 -148.2422180176 
7735710.5000000000 -148.6853790283 
7740162.5000000000 -148.8727264404 
7744617.0000000000 -148.9544830322 
7749074.0000000000 -148.9947662354 
7753542.0000000000 -149.0040283203 
7758004.0000000000 -148.9850616455 
7762469.0000000000 -149.0028076172 
7766944.5000000000 -148.9986114502 
7771414.5000000000 -148.8235931396 
7775887.0000000000 -148.5089721680 
7780362.0000000000 -147.6497802734 
7784848.0000000000 -145.2717285156 
7789328.0000000000 -141.6120147705 
7793811.0000000000 -139.3313751221 
7798304.5000000000 -139.2045745850 
7802792.5000000000 -141.0096130371 
7807283.0000000000 -144.3994750977 
7811776.0000000000 -147.8316802979 
7816280.5000000000 -148.7024841309 
7820778.5000000000 -149.0240631104 
7825279.5000000000 -149.1419372559 
7829791.5000000000 -149.2033691406 
7834297.5000000000 -149.2492218018 
7838806.0000000000 -149.2081604004 
7843317.0000000000 -149.0435028076 
7847839.5000000000 -148.7999420166 
7852356.0000000000 -148.6360626221 
7856875.0000000000 -148.6575164795 
7861405.0000000000 -148.7688446045 
7865929.5000000000 -148.8812255859 
7870456.0000000000 -148.9443969727 
7874985.5000000000 -148.9235076904 
7879526.5000000000 -148.8653564453 
7884061.0000000000 -148.8067474365 
7888598.0000000000 -148.7550506592 
7893146.5000000000 -148.6917572021 
7897689.0000000000 -148.5820312500 
7902234.5000000000 -148.4738616943 
7906782.0000000000 -148.5132141113 
7911341.0000000000 -148.7254180908 
7915894.0000000000 -148.9044189453 
7920449.5000000000 -148.9579467773 
7925016.5000000000 -148.9694519043 
7929577.0000000000 -148.9651641846 
7934140.5000000000 -148.9421539307 
7938715.5000000000 -148.7611694336 
7943284.0000000000 -147.8838500977 
7947855.5000000000 -145.6115875244 
7952429.5000000000 -143.6598510742 
7957014.5000000000 -143.2706451416 
7961594.0000000000 -144.4223632812 
7966176.0000000000 -146.5816040039 
7970769.0000000000 -148.2740020752 
7975356.0000000000 -148.6637115479 
7979946.0000000000 -148.8002014160 
7984538.5000000000 -148.9572753906 
7989142.0000000000 -149.0916442871 
7993740.0000000000 -149.1574401855 
7998340.5000000000 -149.1938323975 
8002952.0000000000 -149.2280426025 
8007558.0000000000 -149.2361755371 
8012166.0000000000 -149.1324768066 
8016777.0000000000 -148.9180297852 
8021399.5000000000 -148.6407775879 
8026015.5000000000 -148.4619293213 
8030634.5000000000 -148.4851226807 
8035265.0000000000 -148.4148712158 
8039889.5000000000 -147.9850311279 
8044516.5000000000 -147.6598968506 
8049146.0000000000 -147.8573303223 
8053787.0000000000 -148.2618865967 
8058422.0000000000 -148.5240173340 
8063059.5000000000 -148.7369537354 
8067708.5000000000 -149.0328826904 
8072351.5000000000 -149.2942504883 
8076997.0000000000 -149.3674926758 
8081645.5000000000 -149.3490905762 
8086305.0000000000 -149.2693634033 
8090959.0000000000 -148.8688659668 
8095615.0000000000 -148.4319763184 
8100283.0000000000 -148.3252410889 
8104944.5000000000 -148.5863037109 
8109609.0000000000 -148.9229431152 
8114276.0000000000 -149.0520782471 
8118955.0000000000 -148.9841918945 
8123627.0000000000 -148.8401184082 
8128302.5000000000 -148.6421051025 
8132989.0000000000 -148.5759277344 
8137669.5000000000 -148.8135375977 
8142352.5000000000 -149.1067352295 
8147038.5000000000 -149.1669158936 
8151736.0000000000 -149.0810089111 
8156427.5000000000 -148.9792938232 
8161121.5000000000 -148.9103546143 
8165827.0000000000 -148.9347686768 
8170526.5000000000 -148.9945831299 
8175228.5000000000 -148.9949035645 
8179933.5000000000 -148.8789215088 
8184650.0000000000 -148.7695617676 
8189360.0000000000 -148.7985076904 
8194073.0000000000 -148.8340454102 
8198797.5000000000 -148.6761016846 
8203516.0000000000 -148.5056152344 
8208237.0000000000 -148.5874481201 
8212970.0000000000 -148.8364105225 
8217696.5000000000 -148.9192047119 
8222426.0000000000 -148.9480590820 
8227157.5000000000 -149.0169525146 
8231901.5000000000 -149.1243591309 
8236639.0000000000 -149.1707458496 
8241379.0000000000 -149.0535583496 
8246131.0000000000 -148.8192749023 
8250876.5000000000 -148.5146026611 
8255625.0000000000 -148.2963409424 
8260376.0000000000 -148.3294219971 
8265139.0000000000 -148.3741912842 
8269895.5000000000 -148.1165008545 
8274654.5000000000 -147.9701690674 
8279426.0000000000 -148.2462158203 
8284190.5000000000 -148.7419891357 
8288958.0000000000 -149.0402526855 
8293728.5000000000 -149.1365966797 
8298510.5000000000 -149.2343750000 
8303286.5000000000 -149.2453613281 
8308065.0000000000 -149.1771087646 
8312855.0000000000 -149.1140747070 
8317639.0000000000 -149.0931243896 
8322426.0000000000 -149.0695343018 
8327215.5000000000 -149.0652160645 
8332017.0000000000 -148.9512023926 
8336812.0000000000 -148.4005432129 
8341609.5000000000 -147.4977569580 
8346419.5000000000 -147.0381317139 
8351223.0000000000 -147.4575347900 
8356029.0000000000 -148.1859893799 
8360837.5000000000 -148.5748748779 
8365658.5000000000 -148.7946166992 
8370473.0000000000 -148.9478149414 
8375290.0000000000 -149.0245513916 
8380119.0000000000 -149.0438995361 
8384942.0000000000 -149.0437011719 
8389767.0000000000 -148.9982910156 
8394596.0000000000 -148.8736419678 
8399436.0000000000 -148.7625732422 
8404270.0000000000 -148.7635040283 
8409106.0000000000 -148.7508850098 
8413955.0000000000 -148.7322692871 
8418797.0000000000 -148.7970581055 
8423642.0000000000 -148.8246765137 
8428490.0000000000 -148.5504302979 
8433350.0000000000 -148.1367492676 
8438203.0000000000 -147.9956207275 
8443059.0000000000 -148.3206939697 
8447928.0000000000 -148.8726043701 
8452789.0000000000 -149.0552978516 
8457654.0000000000 -149.0753326416 
8462521.0000000000 -149.0930175781 
8467401.0000000000 -149.1509399414 
8472274.0000000000 -149.2366333008 
8477149.0000000000 -149.2789306641 
8482037.0000000000 -149.1253356934 
8486919.0000000000 -148.8342895508 
8491803.0000000000 -147.7062835693 
8496690.0000000000 -145.2545928955 
8501589.0000000000 -142.5082397461 
8506482.0000000000 -141.3684844971 
8511377.0000000000 -142.6569824219 
8516285.0000000000 -145.4268646240 
8521186.0000000000 -148.5663146973 
8526090.0000000000 -149.1446533203 
8531006.0000000000 -149.1844024658 
8535915.0000000000 -149.2115478516 
8540828.0000000000 -149.2548522949 
8545743.0000000000 -149.2916717529 
8550670.0000000000 -149.2503509521 
8555591.0000000000 -149.1147460938 
8560515.0000000000 -148.9278717041 
8565451.0000000000 -148.5911254883 
8570380.0000000000 -148.0115966797 
8575312.0000000000 -147.8759307861 
8580247.0000000000 -148.2187042236 
8585195.0000000000 -148.6116027832 
8590136.0000000000 -148.5498504639 
8595079.0000000000 -148.5336456299 
8600035.0000000000 -148.7134399414 
8604984.0000000000 -148.8440246582 
8609936.0000000000 -148.7606964111 
8614891.0000000000 -148.6944122314 
8619859.0000000000 -148.7149505615 
8624819.0000000000 -148.7242584229 
8629783.0000000000 -148.7120513916 
8634759.0000000000 -148.8041839600 
8639728.0000000000 -148.8910217285 
8644700.0000000000 -148.8380584717 
8649675.0000000000 -148.5390472412 
8654663.0000000000 -147.7831268311 
8659643.0000000000 -146.3563232422 
8664627.0000000000 -145.4207305908 
8669623.0000000000 -146.0835723877 
8674612.0000000000 -147.5173797607 
8679604.0000000000 -148.5767669678 
8684599.0000000000 -148.8348541260 
8689607.0000000000 -148.9635009766 
8694608.0000000000 -148.9215698242 
8699611.0000000000 -148.7944946289 
8704628.0000000000 -148.8151702881 
8709637.0000000000 -148.8933410645 
8714649.0000000000 -148.9016876221 
8719665.0000000000 -148.8657226562 
8724692.0000000000 -148.5821838379 
8729713.0000000000 -147.8058319092 
8734737.0000000000 -147.0515594482 
8739774.0000000000 -147.2900238037 
8744803.0000000000 -148.1010894775 
8749836.0000000000 -148.7458953857 
8754871.0000000000 -148.8696746826 
8759919.0000000000 -148.8287048340 
8764961.0000000000 -148.7973785400 
8770005.0000000000 -148.8179168701 
8775062.0000000000 -148.9755554199 
8780112.0000000000 -149.0419616699 
8785165.0000000000 -148.9546203613 
8790220.0000000000 -148.8944244385 
8795289.0000000000 -148.9976501465 
8800350.0000000000 -149.1590270996 
8805415.0000000000 -149.2612457275 
8810492.0000000000 -149.2217407227 
8815563.0000000000 -149.0982055664 
8820636.0000000000 -148.9895019531 
8825722.0000000000 -149.0516204834 
8830801.0000000000 -149.1782684326 
8835883.0000000000 -149.2756347656 
8840968.0000000000 -149.3172302246 
8846066.0000000000 -149.3178710938 
8851157.0000000000 -149.1816101074 
8856250.0000000000 -149.0553894043 
8861357.0000000000 -149.0579681396 
8866457.0000000000 -149.1933135986 
8871559.0000000000 -149.2369537354 
8876665.0000000000 -149.1864013672 
8881783.0000000000 -149.1866149902 
8886894.0000000000 -149.2340698242 
8892009.0000000000 -149.2673492432 
8897136.0000000000 -149.3436889648 
8902256.0000000000 -149.3711853027 
8907379.0000000000 -149.2810058594 
8912505.0000000000 -149.1707763672 
8917644.0000000000 -149.1719665527 
8922776.0000000000 -149.1856536865 
8927911.0000000000 -149.2403259277 
8933059.0000000000 -149.3834228516 
8938200.0000000000 -149.4329986572 
8943344.0000000000 -149.3466033936 
8948491.0000000000 -149.1632995605 
8953651.0000000000 -149.0459136963 
8958803.0000000000 -148.9258575439 
8963959.0000000000 -148.8153686523 
8969128.0000000000 -148.9001159668 
8974289.0000000000 -149.1214141846 
8979454.0000000000 -149.3125152588 
8984622.0000000000 -149.3531188965 
8989802.0000000000 -149.3485565186 
8994976.0000000000 -149.1158752441 
9000152.0000000000 -148.8194427490 
9005342.0000000000 -148.8130645752 
9010524.0000000000 -148.9423675537 
9015710.0000000000 -149.0471038818 
9020898.0000000000 -149.0329284668 
9026100.0000000000 -148.9254760742 
9031294.0000000000 -148.7712860107 
9036492.0000000000 -148.8005218506 
9041702.0000000000 -148.9913024902 
9046905.0000000000 -149.2016601562 
9052112.0000000000 -149.1652526855 
9057321.0000000000 -149.1241455078 
9062544.0000000000 -149.2336273193 
9067759.0000000000 -149.3625183105 
9072978.0000000000 -149.2867889404 
9078209.0000000000 -149.0904083252 
9083434.0000000000 -148.9102783203 
9088661.0000000000 -148.9418945312 
9093892.0000000000 -149.0075378418 
9099135.0000000000 -148.9979553223 
9104372.0000000000 -148.9537200928 
9109611.0000000000 -148.9731903076 
9114864.0000000000 -148.9297790527 
9120109.0000000000 -148.5982666016 
9125358.0000000000 -148.3545379639 
9130609.0000000000 -148.5238342285 
9135874.0000000000 -148.8038635254 
9141132.0000000000 -148.7820587158 
9146392.0000000000 -148.6008148193 
9151666.0000000000 -148.6511993408 
9156933.0000000000 -148.9794769287 
9162203.0000000000 -149.1814422607 
9167486.0000000000 -149.1790313721 
9172761.0000000000 -149.1092987061 
9178040.0000000000 -149.0322570801 
9183322.0000000000 -149.0538635254 
9188617.0000000000 -149.1053314209 
9193905.0000000000 -149.1169281006 
9199196.0000000000 -148.7146759033 
9204500.0000000000 -147.5013122559 
9209798.0000000000 -145.5986175537 
9215098.0000000000 -144.4810180664 
9220401.0000000000 -145.8562164307 
9225718.0000000000 -147.8167724609 
9231027.0000000000 -148.8202514648 
9236339.0000000000 -149.0298767090 
9241665.0000000000 -148.9823913574 
9246983.0000000000 -148.8955841064 
9252305.0000000000 -148.8861083984 
9257630.0000000000 -148.9965209961 
9262968.0000000000 -149.0664825439 
9268298.0000000000 -149.1311645508 
9273632.0000000000 -149.2446136475 
9278979.0000000000 -149.2806854248 
9284319.0000000000 -149.2003021240 
9289662.0000000000 -149.1813964844 
9295009.0000000000 -149.0859832764 
9300368.0000000000 -148.7899475098 
9305720.0000000000 -148.7033691406 
9311076.0000000000 -148.8055419922 
9316445.0000000000 -148.8377685547 
9321806.0000000000 -148.8389129639 
9327171.0000000000 -148.9120330811 
9332538.0000000000 -148.8900451660 
9337920.0000000000 -148.8461151123 
9343294.0000000000 -148.8945922852 
9348671.0000000000 -148.7898406982 
9354061.0000000000 -148.1979217529 
9359444.0000000000 -147.5834350586 
9364830.0000000000 -147.3659362793 
9370220.0000000000 -147.8809814453 
9375623.0000000000 -148.6892852783 
9381018.0000000000 -149.1415405273 
9386417.0000000000 -149.3269042969 
9391829.0000000000 -149.2100372314 
9397234.0000000000 -149.0511627197 
9402642.0000000000 -149.0442504883 
9408053.0000000000 -149.0696258545 
9413478.0000000000 -149.0225372314 
9418895.0000000000 -148.7616119385 
9424316.0000000000 -148.5682830811 
9429750.0000000000 -148.6022186279 
9435177.0000000000 -148.1872100830 
9440607.0000000000 -146.7381744385 
9446040.0000000000 -146.2415924072 
9451486.0000000000 -147.1067504883 
9456926.0000000000 -148.2897033691 
9462368.0000000000 -148.8341369629 
9467824.0000000000 -148.6909484863 
9473273.0000000000 -148.2337188721 
9478724.0000000000 -147.6433868408 
9484190.0000000000 -147.3500213623 
9489648.0000000000 -147.8359680176 
9495109.0000000000 -148.7192687988 
9500574.0000000000 -149.1894226074 
9506052.0000000000 -149.2299194336 
9511522.0000000000 -148.9910278320 
9516996.0000000000 -148.7030181885 
9522484.0000000000 -148.7851562500 
9527964.0000000000 -148.9377899170 
9533447.0000000000 -148.9831848145 
9538933.0000000000 -148.9544525146 
9544434.0000000000 -148.6593627930 
9549926.0000000000 -148.4167633057 
9555422.0000000000 -148.6668853760 
9560932.0000000000 -148.8715515137 
9566434.0000000000 -148.8751068115 
9571940.0000000000 -148.8963470459 
9577448.0000000000 -149.0104522705 
9582970.0000000000 -149.0811614990 
9588485.0000000000 -149.1107025146 
9594004.0000000000 -149.0417175293 
9599535.0000000000 -148.7330169678 
9605060.0000000000 -148.5627441406 
9610588.0000000000 -148.6227264404 
9616118.0000000000 -148.4862518311 
9621663.0000000000 -148.3311157227 
9627200.0000000000 -148.5247344971 
9632741.0000000000 -148.8288269043 
9638295.0000000000 -149.0043029785 
9643842.0000000000 -149.2286376953 
9649392.0000000000 -149.3477783203 
9654945.0000000000 -149.3130340576 
9660512.0000000000 -149.0858612061 
9666071.0000000000 -148.6163177490 
9671634.0000000000 -148.1648864746 
9677211.0000000000 -148.1803588867 
9682780.0000000000 -148.4324340820 
9688352.0000000000 -148.3704833984 
9693928.0000000000 -148.2095031738 
9699517.0000000000 -148.6481781006 
9705099.0000000000 -149.0615844727 
9710685.0000000000 -149.1024475098 
9716284.0000000000 -149.0806274414 
9721875.0000000000 -149.0941925049 
9727470.0000000000 -149.0487365723 
9733068.0000000000 -149.0036163330 
9738681.0000000000 -148.9806823730 
9744285.0000000000 -148.9097442627 
9749893.0000000000 -148.8457031250 
9755515.0000000000 -148.5938568115 
9761129.0000000000 -148.0520782471 
9766746.0000000000 -148.0672607422 
9772367.0000000000 -148.6717071533 
9778002.0000000000 -148.9053649902 
9783629.0000000000 -148.7917938232 
9789259.0000000000 -148.6417999268 
9794904.0000000000 -148.6096649170 
9800541.0000000000 -148.6453857422 
9806181.0000000000 -148.7005920410 
9811824.0000000000 -148.5823669434 
9817482.0000000000 -148.5170288086 
9823132.0000000000 -148.5293273926 
9828785.0000000000 -147.9342193604 
9834452.0000000000 -146.8224792480 
9840112.0000000000 -146.9472351074 
9845775.0000000000 -148.2665405273 
9851452.0000000000 -149.0613250732 
9857121.0000000000 -149.2109680176 
9862794.0000000000 -149.3363494873 
9868470.0000000000 -149.4219665527 
9874160.0000000000 -149.3085784912 
9879843.0000000000 -149.1341094971 
9885528.0000000000 -149.0729217529 
9891228.0000000000 -149.1652526855 
9896921.0000000000 -149.2039489746 
9902616.0000000000 -149.1185913086 
9908315.0000000000 -148.3976135254 
9914028.0000000000 -145.0327301025 
9919734.0000000000 -141.6294250488 
9925443.0000000000 -141.2495269775 
9931165.0000000000 -144.0393218994 
9936881.0000000000 -147.5099182129 
9942599.0000000000 -148.4901733398 
9948321.0000000000 -148.7675018311 
9954057.0000000000 -148.9182586670 
9959786.0000000000 -149.0348205566 
9965518.0000000000 -149.1843872070 
9971264.0000000000 -148.9520721436 
9977002.0000000000 -148.5709991455 
9982744.0000000000 -148.0859069824 
9988489.0000000000 -146.5645446777 
9994248.0000000000 -143.8856964111 
10000000.0000000000 -141.9830017090 


==> data/paper_f1.DAT <==
1.0000000000 -75.0761718750 
1.0023052692 -75.1930923462 
1.0046157837 -75.3100051880 
1.0069316626 -75.4411544800 
1.0092529058 -75.6778182983 
1.0115795135 -75.9144744873 
1.0139113665 -76.1511230469 
1.0162487030 -76.3877868652 
1.0185914040 -76.6963577271 
1.0209394693 -77.0589370728 
1.0232930183 -77.4215316772 
1.0256519318 -77.7841110229 
1.0280163288 -78.1487350464 
1.0303860903 -78.5398178101 
1.0327614546 -78.9309234619 
1.0351421833 -79.3220062256 
1.0375283957 -79.7130966187 
1.0399202108 -79.8929214478 
1.0423173904 -79.9412536621 
1.0447201729 -79.9895858765 
1.0471285582 -80.0379180908 
1.0495424271 -80.0407257080 
1.0519618988 -79.8693542480 
1.0543868542 -79.6979904175 
1.0568175316 -79.5266189575 
1.0592536926 -79.3552551270 
1.0616955757 -79.1830902100 
1.0641430616 -79.0107803345 
1.0665961504 -78.8384704590 
1.0690548420 -78.6661682129 
1.0715192556 -78.4433670044 
1.0739893913 -78.1741333008 
1.0764652491 -77.9049072266 
1.0789467096 -77.6356811523 
1.0814340115 -77.3698654175 
1.0839269161 -77.1147460938 
1.0864256620 -76.8596191406 
1.0889301300 -76.6044921875 
1.0914403200 -76.3503570557 
1.0939563513 -76.2854537964 
1.0964782238 -76.2205505371 
1.0990058184 -76.1556472778 
1.1015392542 -76.0907363892 
1.1040786505 -76.2197265625 
1.1066237688 -76.3944702148 
1.1091748476 -76.5692138672 
1.1117317677 -76.7439651489 
1.1142945290 -77.0554046631 
1.1168632507 -77.4394607544 
1.1194379330 -77.8235168457 
1.1220184565 -78.2075653076 
1.1246049404 -78.6249237061 
1.1271975040 -79.0710296631 
1.1297959089 -79.5171127319 
1.1324003935 -79.9632110596 
1.1350108385 -80.1858139038 
1.1376272440 -80.1446380615 
1.1402497292 -80.1034698486 
1.1428782940 -80.0622940063 
1.1455129385 -79.7904968262 
1.1481536627 -79.1984634399 
1.1508003473 -78.6064529419 
1.1534532309 -78.0144195557 
1.1561121941 -77.4818115234 
1.1587773561 -77.0326232910 
1.1614485979 -76.5834426880 
1.1641260386 -76.1342544556 
1.1668096781 -75.7844772339 
1.1694993973 -75.5563278198 
1.1721953154 -75.3281860352 
1.1748975515 -75.1000289917 
1.1776059866 -74.9629592896 
1.1803206205 -74.9101638794 
1.1830415726 -74.8573608398 
1.1857687235 -74.8045654297 
1.1885021925 -74.8366928101 
1.1912419796 -74.9199295044 
1.1939880848 -75.0031585693 
1.1967405081 -75.0863876343 
1.1994993687 -75.2575912476 
1.2022644281 -75.4559631348 
1.2050359249 -75.6543426514 
1.2078138590 -75.8527297974 
1.2105981112 -76.1611328125 
1.2133888006 -76.4768753052 
1.2161860466 -76.7926330566 
1.2189896107 -77.1326904297 
1.2217996120 -77.6165695190 
1.2246161699 -78.1004562378 
1.2274392843 -78.5843582153 
1.2302688360 -79.2055664062 
1.2331048250 -80.0466232300 
1.2359474897 -80.8877258301 
1.2387965918 -81.7287826538 
1.2416522503 -82.4105606079 
1.2445145845 -83.0090408325 
1.2473834753 -83.6075057983 
1.2502590418 -84.2059860229 
1.2531411648 -83.5343093872 
1.2560299635 -82.8102645874 
1.2589254379 -82.0862197876 
1.2618275881 -81.5510025024 
1.2647362947 -81.4660186768 
1.2676519156 -81.3810272217 
1.2705740929 -81.2960357666 
1.2735030651 -81.5710601807 
1.2764388323 -82.0305938721 
1.2793812752 -82.4901046753 
1.2823306322 -82.9280319214 
1.2852866650 -83.0086898804 
1.2882494926 -83.0893554688 
1.2912192345 -83.1700210571 
1.2941958904 -82.9686737061 
1.2971792221 -82.4649810791 
1.3001695871 -81.9612655640 
1.3031667471 -81.4575576782 
1.3061708212 -81.3792572021 
1.3091819286 -81.3294219971 
1.3121999502 -81.2795867920 
1.3152248859 -81.4451217651 
1.3182567358 -81.9071426392 
1.3212956190 -82.3691635132 
1.3243415356 -82.8311920166 
1.3273944855 -83.5633468628 
1.3304544687 -84.3150863647 
1.3335214853 -85.0668182373 
1.3365955353 -85.3559417725 
1.3396767378 -85.1273574829 
1.3427649736 -84.8987808228 
1.3458603621 -84.6781539917 
1.3489629030 -84.6551666260 
1.3520725965 -84.6321716309 
1.3551894426 -84.6091842651 
1.3583134413 -84.9079971313 
1.3614447117 -85.3938446045 
1.3645831347 -85.8796768188 
1.3677288294 -86.2930221558 
1.3708817959 -86.4919738770 
1.3740419149 -86.6909179688 
1.3772094250 -86.8898696899 
1.3803843260 -86.7892303467 
1.3835663795 -86.6549453735 
1.3867558241 -86.5206604004 
1.3899526596 -86.0764312744 
1.3931567669 -85.3994598389 
1.3963683844 -84.7224578857 
1.3995872736 -83.9708328247 
1.4028136730 -83.0157546997 
1.4060475826 -82.0606536865 
1.4092887640 -81.1056060791 
1.4125375748 -80.4730682373 
1.4157937765 -79.8435821533 
1.4190574884 -79.2140884399 
1.4223288298 -78.7962417603 
1.4256075621 -78.4536972046 
1.4288939238 -78.1111450195 
1.4321879148 -77.8924560547 
1.4354894161 -77.7934265137 
1.4387985468 -77.6943893433 
1.4421153069 -77.6623077393 
1.4454398155 -77.7838592529 
1.4487718344 -77.9054107666 
1.4521116018 -78.0347900391 
1.4554591179 -78.2205886841 
1.4588142633 -78.4063796997 
1.4621771574 -78.5921707153 
1.4655478001 -78.5125656128 
1.4689263105 -78.4228515625 
1.4723124504 -78.3331451416 
1.4757065773 -78.1929702759 
1.4791084528 -78.0422973633 
1.4825180769 -77.8916244507 
1.4859356880 -77.9586257935 
1.4893610477 -78.1126556396 
1.4927943945 -78.2666854858 
1.4962356091 -78.7069473267 
1.4996848106 -79.3202209473 
1.5031419992 -79.9335021973 
1.5066070557 -80.9114685059 
1.5100802183 -82.1829528809 
1.5135612488 -83.4543838501 
1.5170503855 -85.1587219238 
1.5205475092 -87.2849884033 
1.5240527391 -89.4112777710 
1.5275660753 -90.7895965576 
1.5310875177 -91.3573837280 
1.5346169472 -91.9251480103 
1.5381547213 -91.3233261108 
1.5417004824 -89.4258575439 
1.5452544689 -87.5283660889 
1.5488165617 -86.1777572632 
1.5523869991 -85.3972778320 
1.5559656620 -84.6167984009 
1.5595525503 -84.1562118530 
1.5631476641 -83.9849319458 
1.5667510033 -83.8136596680 
1.5703628063 -83.8434371948 
1.5739828348 -84.0184097290 
1.5776112080 -84.1933822632 
1.5812480450 -84.4827575684 
1.5848932266 -84.8320922852 
1.5885467529 -85.1814193726 
1.5922087431 -85.5168304443 
1.5958790779 -85.8476181030 
1.5995579958 -86.1784210205 
1.6032453775 -86.2753295898 
1.6069412231 -86.3358764648 
1.6106456518 -86.3964233398 
1.6143585443 -85.9628448486 
1.6180800200 -85.5286941528 
1.6218100786 -85.0502624512 
1.6255487204 -84.3228073120 
1.6292960644 -83.5953292847 
1.6330519915 -82.8730087280 
1.6368165016 -82.1615066528 
1.6405898333 -81.4499893188 
1.6443717480 -80.7900009155 
1.6481623650 -80.1793670654 
1.6519618034 -79.5687103271 
1.6557699442 -79.0225601196 
1.6595869064 -78.5017471313 
1.6634126902 -77.9809265137 
1.6672471762 -77.5281677246 
1.6710906029 -77.0795135498 
1.6749428511 -76.6446762085 
1.6788040400 -76.2705307007 
1.6826740503 -75.8963851929 
1.6865530014 -75.5602722168 
1.6904408932 -75.2715301514 
1.6943378448 -74.9827804565 
1.6982436180 -74.7537460327 
1.7021585703 -74.5476531982 
1.7060823441 -74.3425445557 
1.7100152969 -74.1955261230 
1.7139573097 -74.0485076904 
1.7179083824 -73.9114532471 
1.7218686342 -73.7948532104 
1.7258379459 -73.6782531738 
1.7298164368 -73.5762329102 
1.7338039875 -73.4819030762 
1.7378008366 -73.3875732422 
1.7418068647 -73.3345031738 
1.7458221912 -73.2814941406 
1.7498466969 -73.2544403076 
1.7538805008 -73.2738418579 
1.7579236031 -73.2932357788 
1.7619761229 -73.3863449097 
1.7660378218 -73.5061187744 
1.7701089382 -73.6404037476 
1.7741894722 -73.8753890991 
1.7782794237 -74.1103668213 
1.7823786736 -74.3977966309 
1.7864875793 -74.7311859131 
1.7906057835 -75.0645599365 
1.7947336435 -75.4094085693 
1.7988709211 -75.7547836304 
1.8030177355 -76.0419235229 
1.8071740866 -76.2393264771 
1.8113400936 -76.4367294312 
1.8155156374 -76.4612045288 
1.8197008371 -76.4542694092 
1.8238956928 -76.4309082031 
1.8281002045 -76.3716354370 
1.8323144913 -76.3123550415 
1.8365383148 -76.3345642090 
1.8407719135 -76.3776168823 
1.8450154066 -76.4705581665 
1.8492685556 -76.6837615967 
1.8535315990 -76.8969726562 
1.8578044176 -77.2624664307 
1.8620871305 -77.6650161743 
1.8663797379 -78.1244277954 
1.8706822395 -78.6994476318 
1.8749945164 -79.2744445801 
1.8793168068 -79.8993453979 
1.8836491108 -80.5317687988 
1.8879913092 -81.1094741821 
1.8923436403 -81.6123962402 
1.8967058659 -82.1153106689 
1.9010783434 -82.5233459473 
1.9054607153 -82.9303359985 
1.9098532200 -83.2677078247 
1.9142559767 -83.5525512695 
1.9186687469 -83.7861251831 
1.9230917692 -83.7581176758 
1.9275249243 -83.7301177979 
1.9319683313 -83.7310714722 
1.9364219904 -83.7406234741 
1.9408857822 -83.9256744385 
1.9453600645 -84.3837356567 
1.9498445988 -84.8626098633 
1.9543395042 -86.1676483154 
1.9588446617 -87.4726562500 
1.9633603096 -89.9963836670 
1.9678863287 -93.1184997559 
1.9724227190 -95.2843093872 
1.9769695997 -95.5039215088 
1.9815269709 -95.7208175659 
1.9860949516 -92.4849548340 
1.9906733036 -89.2492065430 
1.9952623844 -86.9450531006 
1.9998618364 -85.0703887939 
2.0044720173 -83.6018905640 
2.0090928078 -82.7944259644 
2.0137240887 -82.0457000732 
2.0183663368 -81.8995056152 
2.0230190754 -81.7533111572 
2.0276827812 -82.0616149902 
2.0323569775 -82.4771728516 
2.0370419025 -83.1873321533 
2.0417380333 -84.1474075317 
2.0464446545 -85.2247619629 
2.0511622429 -86.5963363647 
2.0558905602 -87.9492263794 
2.0606298447 -88.8620758057 
2.0653800964 -89.7749404907 
2.0701413155 -89.6280975342 
2.0749135017 -89.2291183472 
2.0796966553 -88.6076660156 
2.0844910145 -87.8291931152 
2.0892961025 -87.0783462524 
2.0941123962 -86.3732681274 
2.0989398956 -85.6892700195 
2.1037786007 -85.1033172607 
2.1086282730 -84.5173873901 
2.1134889126 -84.0483932495 
2.1183612347 -83.5805892944 
2.1232445240 -83.0817108154 
2.1281390190 -82.5756683350 
2.1330449581 -81.9908676147 
2.1379621029 -81.3629837036 
2.1428906918 -80.7279357910 
2.1478304863 -80.0855407715 
2.1527817249 -79.4788970947 
2.1577444077 -78.9397811890 
2.1627185345 -78.4366760254 
2.1677041054 -78.0671691895 
2.1727013588 -77.7157058716 
2.1777098179 -77.5501480103 
2.1827299595 -77.3845748901 
2.1877615452 -77.4273834229 
2.1928048134 -77.4754943848 
2.1978600025 -77.6895980835 
2.2029263973 -77.9280319214 
2.2080047131 -78.2577362061 
2.2130947113 -78.6133193970 
2.2181963921 -78.9778671265 
2.2233099937 -79.3463287354 
2.2284350395 -79.6998977661 
2.2335722446 -80.0445098877 
2.2387211323 -80.4332580566 
2.2438819408 -80.8566970825 
2.2490546703 -81.4450149536 
2.2542390823 -82.1938781738 
2.2594358921 -83.3379974365 
2.2646441460 -84.9407043457 
2.2698647976 -86.3298721313 
2.2750973701 -87.4341201782 
2.2803421021 -87.4102859497 
2.2855987549 -85.7219314575 
2.2908678055 -84.5155181885 
2.2961485386 -84.0673751831 
2.3014416695 -83.8628845215 
2.3067471981 -84.0515365601 
2.3120646477 -84.3653030396 
2.3173947334 -84.8782272339 
2.3227367401 -85.3670272827 
2.3280913830 -85.8195037842 
2.3334581852 -86.0812683105 
2.3388371468 -86.0794219971 
2.3442287445 -85.9203567505 
2.3496327400 -85.5692520142 
2.3550493717 -85.2061920166 
2.3604781628 -84.8306884766 
2.3659198284 -84.5425109863 
2.3713736534 -84.3294906616 
2.3768401146 -84.2548675537 
2.3823194504 -84.2746734619 
2.3878111839 -84.4503860474 
2.3933157921 -84.7064590454 
2.3988327980 -85.1287155151 
2.4043629169 -85.6112670898 
2.4099054337 -86.3274536133 
2.4154608250 -87.0961380005 
2.4210290909 -87.8815460205 
2.4266099930 -88.6538162231 
2.4322040081 -87.2933807373 
2.4378108978 -85.8887252808 
2.4434306622 -84.1426239014 
2.4490633011 -82.4997863770 
2.4547088146 -81.2015609741 
2.4603676796 -80.0323257446 
2.4660391808 -79.0982894897 
2.4717242718 -78.3132934570 
2.4774219990 -77.6857070923 
2.4831330776 -77.2309875488 
2.4888572693 -76.8793487549 
2.4945948124 -76.7321777344 
2.5003454685 -76.6445236206 
2.5061092377 -76.8098831177 
2.5118863583 -77.0229492188 
2.5176768303 -77.5133819580 
2.5234808922 -78.1060791016 
2.5292980671 -78.9815979004 
2.5351285934 -80.1155929565 
2.5409727097 -81.5725708008 
2.5468301773 -83.8957748413 
2.5527012348 -86.7252883911 
2.5585858822 -88.6565399170 
2.5644841194 -90.2942886353 
2.5703957081 -88.2151336670 
2.5763211250 -86.5857315063 
2.5822601318 -86.4115447998 
2.5882127285 -86.4689636230 
2.5941793919 -86.8065643311 
2.6001594067 -87.0185852051 
2.6061534882 -87.1705245972 
2.6121613979 -86.7948455811 
2.6181831360 -86.3398590088 
2.6242184639 -85.7358627319 
2.6302678585 -85.2056579590 
2.6363313198 -84.7905426025 
2.6424086094 -84.5620727539 
2.6485002041 -84.4371871948 
2.6546056271 -84.5984878540 
2.6607251167 -84.8282394409 
2.6668586731 -85.2428131104 
2.6730062962 -85.2744903564 
2.6791684628 -84.8225021362 
2.6853444576 -83.5970458984 
2.6915347576 -82.0755386353 
2.6977393627 -80.7813110352 
2.7039585114 -79.6075515747 
2.7101917267 -78.7119674683 
2.7164392471 -78.0129470825 
2.7227013111 -77.4436416626 
2.7289776802 -77.1128005981 
2.7352688313 -76.8557205200 
2.7415740490 -76.7730407715 
2.7478942871 -76.8045578003 
2.7542285919 -76.9323120117 
2.7605779171 -77.2431793213 
2.7669415474 -77.6249542236 
2.7733199596 -78.1779861450 
2.7797133923 -78.8465728760 
2.7861211300 -79.6131134033 
2.7925438881 -80.5292510986 
2.7989811897 -81.4361648560 
2.8054337502 -82.2528762817 
2.8119008541 -82.6560974121 
2.8183827400 -82.7796707153 
2.8248801231 -82.4887619019 
2.8313920498 -82.2482604980 
2.8379189968 -82.1436996460 
2.8444609642 -82.3833694458 
2.8510184288 -82.8338088989 
2.8575904369 -83.9756851196 
2.8641779423 -85.6178359985 
2.8707807064 -87.8048095703 
2.8773982525 -87.0056762695 
2.8840315342 -85.7159957886 
2.8906798363 -84.2760543823 
2.8973436356 -83.4042434692 
2.9040226936 -82.8386077881 
2.9107170105 -82.6539840698 
2.9174270630 -82.5850524902 
2.9241523743 -82.6274032593 
2.9308931828 -82.8101119995 
2.9376497269 -83.0721054077 
2.9444217682 -83.4558105469 
2.9512093067 -84.1437149048 
2.9580123425 -85.0843658447 
2.9648313522 -86.5865020752 
2.9716658592 -88.9470443726 
2.9785165787 -91.5319290161 
2.9853825569 -93.0258483887 
2.9922647476 -92.4375228882 
2.9991624355 -90.4103088379 
3.0060760975 -88.1883544922 
3.0130059719 -86.4123611450 
3.0199515820 -85.0415496826 
3.0269134045 -84.1886978149 
3.0338912010 -83.4588241577 
3.0408852100 -82.8626022339 
3.0478949547 -82.4332809448 
3.0549211502 -82.0816116333 
3.0619635582 -81.8165054321 
3.0690219402 -81.6723403931 
3.0760967731 -81.5824966431 
3.0831878185 -81.5516891479 
3.0902955532 -81.6620864868 
3.0974192619 -81.9059448242 
3.1045596600 -82.2979125977 
3.1117162704 -83.1269760132 
3.1188895702 -84.3622512817 
3.1260793209 -86.0578918457 
3.1332857609 -90.5323562622 
3.1405086517 -89.8862533569 
3.1477482319 -85.2578125000 
3.1550047398 -82.7087173462 
3.1622776985 -80.7773818970 
3.1695673466 -79.3042831421 
3.1768739223 -78.2636413574 
3.1841976643 -77.5231323242 
3.1915378571 -77.0090942383 
3.1988949776 -76.7846221924 
3.2062692642 -76.9009246826 
3.2136607170 -77.2503890991 
3.2210688591 -77.8490524292 
3.2284941673 -78.8209609985 
3.2359364033 -79.9040374756 
3.2433960438 -81.0307769775 
3.2508730888 -81.8671798706 
3.2583670616 -82.3903045654 
3.2658782005 -82.7779541016 
3.2734067440 -83.1564788818 
3.2809526920 -83.5046539307 
3.2885165215 -83.6149063110 
3.2960972786 -83.4272537231 
3.3036954403 -82.7340621948 
3.3113110065 -82.1035919189 
3.3189446926 -81.6849822998 
3.3265955448 -81.6982574463 
3.3342640400 -82.4697952271 
3.3419504166 -83.5433883667 
3.3496541977 -84.6926651001 
3.3573763371 -85.1551132202 
3.3651158810 -86.0143280029 
3.3728730679 -86.5416946411 
3.3806481361 -86.3333587646 
3.3884413242 -84.0390472412 
3.3962528706 -82.5711135864 
3.4040818214 -81.7312622070 
3.4119291306 -81.4036712646 
3.4197943211 -81.5118789673 
3.4276781082 -81.8463211060 
3.4355795383 -82.4413375854 
3.4434993267 -83.3590774536 
3.4514372349 -84.9319458008 
3.4593935013 -87.0726623535 
3.4673686028 -89.8633804321 
3.4753615856 -93.4328842163 
3.4833731651 -91.7116088867 
3.4914031029 -89.0691299438 
3.4994518757 -86.5664291382 
3.5075187683 -85.2005767822 
3.5156044960 -84.7375335693 
3.5237085819 -84.6609268188 
3.5318315029 -84.8155517578 
3.5399734974 -85.0526657104 
3.5481340885 -85.0842361450 
3.5563132763 -84.8506622314 
3.5645112991 -84.4889526367 
3.5727281570 -84.0979537964 
3.5809645653 -83.8210830688 
3.5892193317 -83.9070816040 
3.5974934101 -84.4177169800 
3.6057863235 -85.4516983032 
3.6140987873 -87.1131057739 
3.6224300861 -89.7652664185 
3.6307804585 -94.0152511597 
3.6391503811 -94.3901596069 
3.6475393772 -91.2006835938 
3.6559481621 -87.8488693237 
3.6643757820 -85.7392730713 
3.6728229523 -83.9991912842 
3.6812896729 -82.5715255737 
3.6897757053 -81.4581222534 
3.6982820034 -80.7019424438 
3.7068073750 -80.4340286255 
3.7153522968 -80.5076828003 
3.7239170074 -80.8691406250 
3.7325017452 -81.4919662476 
3.7411060333 -82.3733139038 
3.7497301102 -83.6661987305 
3.7583739758 -85.3259658813 
3.7670378685 -86.6769027710 
3.7757220268 -87.2695770264 
3.7844259739 -86.8573379517 
3.7931497097 -85.4973068237 
3.8018937111 -83.7830810547 
3.8106579781 -82.4989318848 
3.8194427490 -81.7537002563 
3.8282475471 -81.5563049316 
3.8370723724 -81.8607864380 
3.8459177017 -82.6366577148 
3.8547837734 -83.8965911865 
3.8636698723 -85.7463912964 
3.8725764751 -88.6069183350 
3.8815035820 -92.8102722168 
3.8904511929 -96.1919097900 
3.8994200230 -90.1662673950 
3.9084091187 -86.9006805420 
3.9174187183 -84.7331695557 
3.9264492989 -83.3458480835 
3.9355010986 -82.5054244995 
3.9445731640 -82.0167083740 
3.9536662102 -81.7068099976 
3.9627802372 -81.4590301514 
3.9719152451 -81.4622421265 
3.9810719490 -81.9764175415 
3.9902491570 -83.2003021240 
3.9994475842 -85.2508621216 
4.0086669922 -87.7558822632 
4.0179076195 -89.4826889038 
4.0271706581 -88.5287780762 
4.0364542007 -86.8607254028 
4.0457587242 -85.9482498169 
4.0550851822 -85.8309173584 
4.0644335747 -86.5027618408 
4.0738029480 -87.9717864990 
4.0831937790 -90.3939056396 
4.0926065445 -94.4129180908 
4.1020407677 -98.7915725708 
4.1114974022 -90.4014968872 
4.1209754944 -87.5393142700 
4.1304750443 -86.1047286987 
4.1399965286 -85.8757934570 
4.1495399475 -86.8323135376 
4.1591062546 -88.8132171631 
4.1686940193 -90.7878646851 
4.1783037186 -91.5745010376 
4.1879353523 -91.1140747070 
4.1975898743 -90.5445022583 
4.2072663307 -90.8375549316 
4.2169651985 -92.3373718262 
4.2266860008 -95.4544296265 
4.2364292145 -98.5405807495 
4.2461957932 -93.7366333008 
4.2559843063 -89.6512832642 
4.2657952309 -87.8039550781 
4.2756285667 -87.2218780518 
4.2854852676 -87.7663269043 
4.2953643799 -89.5995483398 
4.3052659035 -91.6728210449 
4.3151907921 -91.2638931274 
4.3251380920 -88.6427841187 
4.3351092339 -87.7379150391 
4.3451023102 -88.2332687378 
4.3551187515 -90.0787887573 
4.3651580811 -92.7849273682 
4.3752207756 -95.3725357056 
4.3853073120 -93.0208206177 
4.3954162598 -89.4249420166 
4.4055485725 -87.4036102295 
4.4157042503 -87.0419540405 
4.4258837700 -88.7100372314 
4.4360866547 -89.9211196899 
4.4463129044 -87.4228363037 
4.4565625191 -84.5098876953 
4.4668354988 -83.1850357056 
4.4771332741 -82.6496887207 
4.4874539375 -82.5994873047 
4.4977984428 -82.8972930908 
4.5081667900 -83.4666290283 
4.5185589790 -84.1970367432 
4.5289759636 -84.9264907837 
4.5394163132 -85.5457229614 
4.5498805046 -85.9798889160 
4.5603690147 -86.1012725830 
4.5708823204 -85.9767608643 
4.5814189911 -85.9521255493 
4.5919799805 -86.2660675049 
4.6025657654 -86.6276550293 
4.6131753922 -87.3929519653 
4.6238102913 -88.0070724487 
4.6344695091 -88.1404647827 
4.6451525688 -87.7431793213 
4.6558609009 -87.0078735352 
4.6665940285 -86.2164230347 
4.6773514748 -85.6599731445 
4.6881337166 -85.5476226807 
4.6989407539 -85.9619522095 
4.7097730637 -86.8700637817 
4.7206306458 -88.7068557739 
4.7315125465 -89.7640380859 
4.7424197197 -88.8897552490 
4.7533521652 -87.8618545532 
4.7643094063 -87.3872070312 
4.7752928734 -87.6384658813 
4.7863011360 -88.6576232910 
4.7973341942 -90.5266418457 
4.8083934784 -93.6776504517 
4.8194785118 -97.9797821045 
4.8305883408 -94.5300750732 
4.8417239189 -92.6335983276 
4.8528847694 -91.7353210449 
4.8640718460 -91.4025878906 
4.8752851486 -91.6320953369 
4.8865237236 -92.0832138062 
4.8977880478 -92.1850967407 
4.9090785980 -92.1574935913 
4.9203948975 -91.7320632935 
4.9317383766 -89.9124755859 
4.9431071281 -86.6272811890 
4.9545016289 -84.3626098633 
4.9659228325 -83.6194381714 
4.9773712158 -83.6671142578 
4.9888448715 -84.6267166138 
5.0003452301 -86.2795257568 
5.0118722916 -86.3036193848 
5.0234255791 -85.8188552856 
5.0350065231 -87.3074417114 
5.0466132164 -88.8759231567 
5.0582466125 -87.7263412476 
5.0699067116 -86.0850143433 
5.0815939903 -81.9729537964 
5.0933089256 -81.2399673462 
5.1050500870 -81.8529968262 
5.1168184280 -83.6601867676 
5.1286134720 -86.2817459106 
5.1404366493 -88.0734329224 
5.1522865295 -88.8219985962 
5.1641635895 -89.2823028564 
5.1760683060 -90.7554855347 
5.1880002022 -95.6138305664 
5.1999602318 -99.4575576782 
5.2119469643 -98.9547348022 
5.2239618301 -96.9993667603 
5.2360043526 -95.7728271484 
5.2480750084 -95.3123626709 
5.2601728439 -95.2220611572 
5.2722988129 -94.8244400024 
5.2844524384 -91.0326919556 
5.2966341972 -88.8091049194 
5.3088445663 -87.7953643799 
5.3210825920 -87.7183456421 
5.3333487511 -88.0694808960 
5.3456435204 -87.9233856201 
5.3579664230 -87.7219467163 
5.3703184128 -88.2387237549 
5.3826980591 -89.4300842285 
5.3951063156 -91.2808609009 
5.4075431824 -93.1665115356 
5.4200091362 -95.5633773804 
5.4325037003 -99.4342041016 
5.4450263977 -99.5898361206 
5.4575786591 -93.2010650635 
5.4701595306 -90.2587203979 
5.4827699661 -89.2592010498 
5.4954090118 -90.3838348389 
5.5080771446 -90.8645706177 
5.5207743645 -90.9637069702 
5.5335006714 -91.6018218994 
5.5462574959 -90.2665405273 
5.5590424538 -88.2169418335 
5.5718574524 -87.3350296021 
5.5847015381 -86.6533813477 
5.5975761414 -86.2166290283 
5.6104798317 -86.3346710205 
5.6234130859 -87.1756820679 
5.6363763809 -87.8574066162 
5.6493692398 -88.2434463501 
5.6623930931 -88.4036254883 
5.6754460335 -89.2995071411 
5.6885290146 -92.6634445190 
5.7016425133 -96.0115890503 
5.7147865295 -91.1352996826 
5.7279605865 -88.9549255371 
5.7411646843 -88.7648086548 
5.7543992996 -89.2866058350 
5.7676644325 -90.2161178589 
5.7809605598 -92.8397445679 
5.7942872047 -94.9898986816 
5.8076443672 -92.9663009644 
5.8210320473 -91.0681457520 
5.8344507217 -88.5041732788 
5.8479008675 -86.5229263306 
5.8613815308 -85.6209793091 
5.8748936653 -85.1003952026 
5.8884363174 -85.3886947632 
5.9020113945 -86.1212081909 
5.9156165123 -87.3252487183 
5.9292531013 -90.2193222046 
5.9429216385 -95.2899322510 
5.9566211700 -99.6328582764 
5.9703531265 -102.9784393311 
5.9841160774 -99.3470458984 
5.9979104996 -97.4958114624 
6.0117373466 -97.0719604492 
6.0255956650 -98.9876556396 
6.0394864082 -102.2608108521 
6.0534086227 -99.4287414551 
6.0673632622 -95.3295822144 
6.0813498497 -92.4786834717 
6.0953693390 -91.1244812012 
6.1094202995 -90.1947937012 
6.1235041618 -90.4359130859 
6.1376199722 -91.4484405518 
6.1517682076 -94.2383956909 
6.1659502983 -98.2205810547 
6.1801643372 -100.7438507080 
6.1944108009 -104.2922592163 
6.2086901665 -98.2979507446 
6.2230033875 -95.4619598389 
6.2373485565 -93.9157409668 
6.2517271042 -95.0568923950 
6.2661385536 -95.6267700195 
6.2805833817 -93.5686187744 
6.2950620651 -93.3887634277 
6.3095736504 -95.2105484009 
6.3241186142 -99.2195434570 
6.3386969566 -98.9371643066 
6.3533091545 -94.1906280518 
6.3679556847 -92.5054855347 
6.3826351166 -93.4253082275 
6.3973484039 -96.3156280518 
6.4120955467 -96.7383346558 
6.4268774986 -95.8734741211 
6.4416928291 -95.7269744873 
6.4565424919 -94.9294357300 
6.4714260101 -95.7989501953 
6.4863438606 -99.1674041748 
6.5012974739 -100.3456878662 
6.5162839890 -92.4049148560 
6.5313053131 -89.5575103760 
6.5463614464 -90.0654525757 
6.5614523888 -92.5761108398 
6.5765786171 -92.0718612671 
6.5917391777 -90.0939025879 
6.6069345474 -90.5092468262 
6.6221647263 -91.3538131714 
6.6374311447 -90.8687438965 
6.6527318954 -91.1423873901 
6.6680679321 -92.1153259277 
6.6834387779 -92.5532913208 
6.6988458633 -92.3543090820 
6.7142887115 -91.9832153320 
6.7297668457 -91.7823638916 
6.7452802658 -91.9303131104 
6.7608294487 -92.7178955078 
6.7764143944 -95.0368041992 
6.7920365334 -102.6249237061 
6.8076934814 -93.9447708130 
6.8233866692 -89.7329025269 
6.8391160965 -87.8876113892 
6.8548827171 -88.0971908569 
6.8706846237 -92.0911712646 
6.8865227699 -93.0711593628 
6.9023976326 -89.1078567505 
6.9183092117 -88.4331970215 
6.9342584610 -90.1933746338 
6.9502434731 -94.4041366577 
6.9662652016 -92.8464660645 
6.9823236465 -91.1383514404 
6.9984202385 -89.4631118774 
7.0145530701 -89.2081375122 
7.0307230949 -91.2935867310 
7.0469303131 -96.6302337646 
7.0631752014 -99.9174270630 
7.0794582367 -98.8217086792 
7.0957779884 -99.9814376831 
7.1121349335 -96.5521850586 
7.1285300255 -94.6121902466 
7.1449627876 -95.6477508545 
7.1614346504 -99.0848312378 
7.1779432297 -97.6495742798 
7.1944894791 -95.1385421753 
7.2110743523 -91.1461639404 
7.2276983261 -88.8217697144 
7.2443599701 -87.8144302368 
7.2610597610 -87.5254592896 
7.2777976990 -87.7840576172 
7.2945747375 -88.4298095703 
7.3113913536 -89.5888366699 
7.3282456398 -91.9069519043 
7.3451385498 -96.4423751831 
7.3620705605 -97.2145233154 
7.3790416718 -95.2212677002 
7.3960528374 -95.3075103760 
7.4131026268 -98.4466705322 
7.4301910400 -93.2752609253 
7.4473195076 -89.4605102539 
7.4644880295 -87.9241943359 
7.4816951752 -88.2420959473 
7.4989418983 -91.0198745728 
7.5162286758 -94.9795379639 
7.5335550308 -96.1108856201 
7.5509228706 -94.4667968750 
7.5683288574 -93.6919403076 
7.5857758522 -94.4441146851 
7.6032624245 -96.9236297607 
7.6207904816 -99.7119750977 
7.6383581161 -96.7642059326 
7.6559662819 -98.3244552612 
7.6736145020 -91.1586914062 
7.6913042068 -89.4512329102 
7.7090349197 -89.9015502930 
7.7268061638 -92.5262832642 
7.7446179390 -96.7457199097 
7.7624707222 -99.5346527100 
7.7803649902 -92.9475097656 
7.7983012199 -90.2798995972 
7.8162779808 -88.5722045898 
7.8342962265 -86.9952545166 
7.8523559570 -86.3058700562 
7.8704586029 -86.3587417603 
7.8886013031 -87.5437698364 
7.9067864418 -90.2964859009 
7.9250130653 -94.2076721191 
7.9432821274 -100.6335678101 
7.9615941048 -99.3949050903 
7.9799470901 -100.4569778442 
7.9983425140 -104.9398651123 
8.0167798996 -98.5849990845 
8.0352611542 -95.3077392578 
8.0537843704 -94.7577972412 
8.0723505020 -97.0404586792 
8.0909585953 -99.7890625000 
8.1096105576 -94.9993362427 
8.1283054352 -93.2443466187 
8.1470432281 -91.9862823486 
8.1658239365 -91.3449554443 
8.1846475601 -90.8264465332 
8.2035150528 -91.6492080688 
8.2224273682 -95.9447402954 
8.2413816452 -94.6090087891 
8.2603797913 -94.6903762817 
8.2794208527 -98.2098999023 
8.2985086441 -97.1253662109 
8.3176383972 -98.4483261108 
8.3368120193 -99.5974426270 
8.3560304642 -96.1127243042 
8.3752927780 -94.4793014526 
8.3945999146 -93.8624420166 
8.4139518738 -92.0693740845 
8.4333477020 -91.9861602783 
8.4527883530 -95.5023269653 
8.4722738266 -102.4273605347 
8.4918050766 -95.2190322876 
8.5113801956 -91.6205062866 
8.5310010910 -91.5163040161 
8.5506668091 -92.3315658569 
8.5703792572 -92.6393203735 
8.5901355743 -92.8255538940 
8.6099376678 -93.6094360352 
8.6297855377 -95.5210723877 
8.6496791840 -96.7667236328 
8.6696195602 -96.2854232788 
8.6896047592 -95.7172622681 
8.7096357346 -93.7872543335 
8.7297134399 -91.1600723267 
8.7498369217 -90.3871536255 
8.7700090408 -92.2340774536 
8.7902250290 -96.3654098511 
8.8104887009 -95.7249679565 
8.8307981491 -94.3300399780 
8.8511562347 -95.4524002075 
8.8715600967 -96.6182708740 
8.8920116425 -94.6863555908 
8.9125089645 -93.6916656494 
8.9330539703 -94.5594406128 
8.9536485672 -97.1025924683 
8.9742879868 -97.5409164429 
8.9949760437 -95.1674346924 
9.0157108307 -96.0883178711 
9.0364942551 -100.7408447266 
9.0573263168 -95.5723648071 
9.0782051086 -93.6959075928 
9.0991325378 -94.2650375366 
9.1201076508 -95.7531661987 
9.1411333084 -94.1141281128 
9.1622047424 -93.8530197144 
9.1833257675 -94.5312423706 
9.2044954300 -96.2586441040 
9.2257137299 -100.6042404175 
9.2469825745 -105.2682647705 
9.2682981491 -100.1834869385 
9.2896633148 -94.3460464478 
9.3110780716 -92.6486587524 
9.3325433731 -94.6091156006 
9.3540573120 -100.6430435181 
9.3756198883 -95.3693923950 
9.3972330093 -94.1167526245 
9.4188957214 -95.3287048340 
9.4406089783 -96.3724288940 
9.4623718262 -94.9893264771 
9.4841842651 -94.7384567261 
9.5060472488 -94.4529800415 
9.5279607773 -92.6236419678 
9.5499258041 -91.3187484741 
9.5719404221 -91.3948287964 
9.5940065384 -92.4327468872 
9.6161222458 -94.2828140259 
9.6382904053 -96.8361892700 
9.6605091095 -98.2751007080 
9.6827783585 -97.8398284912 
9.7050991058 -99.3696441650 
9.7274713516 -99.9420089722 
9.7498970032 -95.9682235718 
9.7723722458 -95.5503463745 
9.7948999405 -95.8509063721 
9.8174791336 -98.2931137085 
9.8401107788 -104.1765899658 
9.8627948761 -101.0897445679 
9.8855314255 -104.4325332642 
9.9083194733 -99.6946258545 
9.9311599731 -98.8519363403 
9.9540548325 -97.7457275391 
9.9770011902 -97.5073928833 
10.0000000000 -101.2359237671 
10.0230531693 -100.9360198975 
10.0461568832 -100.6825790405 
10.0693168640 -100.6874923706 
10.0925273895 -100.7182846069 
10.1157941818 -100.8491973877 
10.1391143799 -100.9409713745 
10.1624860764 -100.9701080322 
10.1859140396 -100.9352111816 
10.2093935013 -100.8522567749 
10.2329292297 -100.7620162964 
10.2565202713 -100.6695480347 
10.2801618576 -100.5476837158 
10.3038616180 -100.4199447632 
10.3276157379 -100.2695693970 
10.3514213562 -100.1371231079 
10.3752851486 -100.0324020386 
10.3992004395 -99.9250335693 
10.4231748581 -99.8159790039 
10.4472036362 -99.7066802979 
10.4712848663 -99.6122207642 
10.4954252243 -99.6768341064 
10.5196180344 -99.8288574219 
10.5438690186 -100.1577835083 
10.5681762695 -100.6011810303 
10.5925369263 -101.1263809204 
10.6169557571 -101.6332397461 
10.6414289474 -102.0993881226 
10.6659612656 -102.2602462769 
10.6905498505 -102.1247253418 
10.7151927948 -101.5096054077 
10.7398948669 -100.5731887817 
10.7646503448 -99.4728775024 
10.7894668579 -98.6845397949 
10.8143405914 -98.0532073975 
10.8392686844 -97.8601837158 
10.8642568588 -97.9878616333 
10.8892993927 -98.3859939575 
10.9144029617 -99.2489242554 
10.9395647049 -100.2590332031 
10.9647808075 -101.6018600464 
10.9900588989 -102.9377746582 
11.0153942108 -104.2659530640 
11.0407857895 -104.8157653809 
11.0662384033 -104.9972534180 
11.0917472839 -104.0618057251 
11.1173171997 -103.1081924438 
11.1429462433 -102.1351013184 
11.1686315536 -101.5269470215 
11.1943798065 -101.0560607910 
11.2201833725 -100.8654174805 
11.2460498810 -100.6478118896 
11.2719755173 -100.4069290161 
11.2979583740 -99.8288192749 
11.3240041733 -99.1561431885 
11.3501071930 -98.3292770386 
11.3762731552 -97.5455551147 
11.4024991989 -96.7910766602 
11.4287824631 -96.2191009521 
11.4551296234 -95.7634048462 
11.4815349579 -95.4693222046 
11.5080032349 -95.5071258545 
11.5345335007 -95.7312011719 
11.5611209869 -96.3602447510 
11.5877742767 -97.3241577148 
11.6144876480 -98.5042419434 
11.6412601471 -100.0141220093 
11.6680965424 -101.3680496216 
11.6949930191 -102.5308761597 
11.7219533920 -103.1323699951 
11.7489767075 -103.6298446655 
11.7760591507 -104.0751495361 
11.8032073975 -104.2836837769 
11.8304147720 -104.2756729126 
11.8576879501 -103.6575393677 
11.8850231171 -103.1144638062 
11.9124193192 -102.6667556763 
11.9398813248 -102.8284378052 
11.9674043655 -103.2285156250 
11.9949932098 -103.8372650146 
12.0226459503 -102.3425445557 
12.0503587723 -100.6602706909 
12.0781393051 -98.7707290649 
12.1059799194 -97.5511322021 
12.1338882446 -96.6206130981 
12.1618614197 -96.0331268311 
12.1898946762 -95.8760833740 
12.2179965973 -95.9086685181 
12.2461633682 -96.1636352539 
12.2743921280 -96.6252822876 
12.3026885986 -97.1711349487 
12.3310470581 -97.8085403442 
12.3594741821 -98.5678024292 
12.3879671097 -99.3331069946 
12.4165229797 -100.0847091675 
12.4451465607 -100.3174591064 
12.4738340378 -100.1531066895 
12.5025901794 -99.5358657837 
12.5314130783 -98.7417449951 
12.5602989197 -98.0941390991 
12.5892543793 -97.6183395386 
12.6182737350 -97.6057662964 
12.6473636627 -97.9057083130 
12.6765203476 -98.5072326660 
12.7057399750 -99.6045989990 
12.7350311279 -100.7419357300 
12.7643861771 -101.7996597290 
12.7938127518 -102.4949493408 
12.8233070374 -103.1060943604 
12.8528652191 -103.3479537964 
12.8824958801 -102.9197311401 
12.9121913910 -102.3948593140 
12.9419584274 -102.0475692749 
12.9717941284 -101.9066467285 
13.0016946793 -101.8503723145 
13.0316677094 -101.7593688965 
13.0617103577 -101.6094207764 
13.0918188095 -101.3277130127 
13.1219997406 -101.0175094604 
13.1522474289 -100.8371887207 
13.1825675964 -100.8409423828 
13.2129583359 -100.7082138062 
13.2434148788 -99.7037200928 
13.2739458084 -98.1599197388 
13.3045425415 -96.5447845459 
13.3352146149 -95.3721237183 
13.3659563065 -94.5176544189 
13.3967657089 -93.9824905396 
13.4276504517 -93.9096450806 
13.4586019516 -94.1953506470 
13.4896287918 -94.7567520142 
13.5207271576 -95.5692520142 
13.5518932343 -96.5426406860 
13.5831346512 -97.4842147827 
13.6144447327 -98.3816604614 
13.6458311081 -99.2150192261 
13.6772890091 -99.9707489014 
13.7088165283 -100.5736007690 
13.7404203415 -100.9590377808 
13.7720966339 -100.9871063232 
13.8038425446 -100.7505187988 
13.8356647491 -100.5731887817 
13.8675565720 -100.5750732422 
13.8995265961 -100.9379806519 
13.9315700531 -101.9066085815 
13.9636831284 -103.5289916992 
13.9958744049 -106.2748794556 
14.0281352997 -110.9417800903 
14.0604753494 -111.8151779175 
14.0928897858 -111.2986984253 
14.1253747940 -110.7063980103 
14.1579389572 -111.1522521973 
14.1905736923 -108.4276123047 
14.2232875824 -106.2816925049 
14.2560777664 -104.8843765259 
14.2889385223 -104.3471527100 
14.3218793869 -104.7995452881 
14.3548927307 -106.5432968140 
14.3879852295 -106.4029846191 
14.4211549759 -104.5227279663 
14.4543962479 -102.1182403564 
14.4877185822 -101.1757812500 
14.5211143494 -101.0984649658 
14.5545902252 -101.9152450562 
14.5881433487 -103.6766128540 
14.6217708588 -106.4762191772 
14.6554784775 -104.7494049072 
14.6892642975 -103.2665939331 
14.7231245041 -102.5964050293 
14.7570667267 -102.9355545044 
14.7910823822 -104.2042388916 
14.8251810074 -107.3358459473 
14.8593578339 -108.6821289062 
14.8936100006 -106.9343261719 
14.9279451370 -103.2002868652 
14.9623546600 -101.3935012817 
14.9968481064 -100.8206863403 
15.0314216614 -101.1687698364 
15.0660696030 -102.6581268311 
15.1008024216 -106.6060791016 
15.1356105804 -112.7392807007 
15.1705036163 -108.5744094849 
15.2054767609 -106.6866760254 
15.2405261993 -105.5679702759 
15.2756614685 -105.0121459961 
15.3108730316 -104.8356704712 
15.3461694717 -104.6567916870 
15.3815479279 -103.7279815674 
15.4170036316 -103.3384017944 
15.4525451660 -103.6527404785 
15.4881677628 -103.5722732544 
15.5238695145 -102.5020446777 
15.5596570969 -100.8759994507 
15.5955238342 -99.8175125122 
15.6314764023 -99.3031768799 
15.6675128937 -99.2303924561 
15.7036275864 -99.5826950073 
15.7398300171 -100.2738876343 
15.7761106491 -101.1113967896 
15.8124799728 -101.7991790771 
15.8489332199 -102.0323486328 
15.8854665756 -102.0446243286 
15.9220876694 -102.2166824341 
15.9587898254 -102.8444366455 
15.9955797195 -104.1767349243 
16.0324554443 -106.4539031982 
16.0694122314 -109.3716049194 
16.1064567566 -110.3735961914 
16.1435832977 -107.8215026855 
16.1807994843 -107.3490829468 
16.2181015015 -110.3003005981 
16.2554855347 -109.6078567505 
16.2929611206 -105.9660720825 
16.3305225372 -103.3904571533 
16.3681640625 -101.7639236450 
16.4058990479 -100.1742019653 
16.4437160492 -98.9096908569 
16.4816246033 -98.3400115967 
16.5196208954 -98.3742523193 
16.5576992035 -98.8494949341 
16.5958709717 -99.6276245117 
16.6341247559 -100.6927337646 
16.6724720001 -102.0202865601 
16.7109088898 -103.3082962036 
16.7494277954 -104.0396270752 
16.7880401611 -104.2159729004 
16.8267383575 -104.1746139526 
16.8655300140 -104.0114822388 
16.9044113159 -104.1106262207 
16.9433765411 -104.6642303467 
16.9824371338 -105.8289947510 
17.0215835571 -108.1097793579 
17.0608234406 -109.5129394531 
17.1001548767 -108.3901672363 
17.1395721436 -106.3521957397 
17.1790847778 -105.1676483154 
17.2186832428 -103.7723236084 
17.2583789825 -102.3907699585 
17.2981643677 -101.6283493042 
17.3380393982 -101.5120010376 
17.3780078888 -101.8850021362 
17.4180717468 -102.5286483765 
17.4582214355 -103.1979141235 
17.4984683990 -103.7156295776 
17.5388031006 -103.7196121216 
17.5792369843 -103.3132400513 
17.6197624207 -103.1362152100 
17.6603775024 -103.4966506958 
17.7010898590 -104.0158691406 
17.7418937683 -104.0310897827 
17.7827949524 -103.5774765015 
17.8237895966 -103.1588745117 
17.8648738861 -103.0670776367 
17.9060592651 -103.2115325928 
17.9473342896 -103.1307144165 
17.9887084961 -102.5739593506 
18.0301799774 -101.9954147339 
18.0717391968 -101.8288497925 
18.1134014130 -101.9470520020 
18.1551551819 -102.0098037720 
18.1970081329 -101.9334869385 
18.2389583588 -102.0801391602 
18.2810001373 -102.8176574707 
18.3231449127 -103.7718887329 
18.3653850555 -103.9218902588 
18.4077186584 -103.5299606323 
18.4501552582 -103.5271301270 
18.4926853180 -103.8679962158 
18.5353164673 -103.5300216675 
18.5780467987 -102.8969268799 
18.6208705902 -102.4961318970 
18.6637973785 -102.1515121460 
18.7068195343 -101.6927337646 
18.7499446869 -101.3028335571 
18.7931709290 -101.3396453857 
18.8364906311 -101.9855117798 
18.8799152374 -103.1061401367 
18.9234333038 -104.2225723267 
18.9670581818 -104.9801025391 
19.0107841492 -105.3206939697 
19.0546054840 -105.3120269775 
19.0985336304 -104.3945007324 
19.1425571442 -102.7945480347 
19.1866874695 -101.4559783936 
19.2309188843 -100.7665481567 
19.2752475739 -100.7549896240 
19.3196830750 -101.3171310425 
19.3642177582 -102.2444000244 
19.4088573456 -103.1084060669 
19.4536018372 -103.4183349609 
19.4984436035 -103.2266616821 
19.5433940887 -102.7833862305 
19.5884494781 -102.1678695679 
19.6336021423 -101.6794967651 
19.6788635254 -101.7404785156 
19.7242259979 -102.5490112305 
19.7696971893 -104.0094299316 
19.8152732849 -105.7515716553 
19.8609485626 -105.8475418091 
19.9067344666 -105.1055831909 
19.9526214600 -103.7365112305 
19.9986190796 -102.6394042969 
20.0447216034 -102.2756118774 
20.0909271240 -102.4326934814 
20.1372432709 -102.4982376099 
20.1836605072 -102.0307846069 
20.2301921844 -101.3370132446 
20.2768287659 -100.9106292725 
20.3235683441 -101.1088485718 
20.3704223633 -102.0099945068 
20.4173774719 -103.0082397461 
20.4644451141 -104.2267150879 
20.5116233826 -105.3624572754 
20.5589046478 -106.1060180664 
20.6063003540 -106.6376342773 
20.6538047791 -107.2380523682 
20.7014122009 -107.8388977051 
20.7491359711 -107.6422042847 
20.7969646454 -105.7462768555 
20.8449096680 -104.2610855103 
20.8929634094 -103.1973419189 
20.9411239624 -102.5026550293 
20.9894008636 -102.0394439697 
21.0377826691 -101.7047424316 
21.0862808228 -101.6577453613 
21.1348934174 -102.2336349487 
21.1836109161 -102.7118453979 
21.2324447632 -103.2014236450 
21.2813873291 -103.9210662842 
21.3304481506 -104.7150039673 
21.3796234131 -105.1461105347 
21.4289054871 -105.3166122437 
21.4783058167 -104.5639495850 
21.5278148651 -103.3899993896 
21.5774440765 -102.5457305908 
21.6271877289 -102.3034362793 
21.6770401001 -103.2893371582 
21.7270126343 -105.2448348999 
21.7771015167 -105.5307693481 
21.8272991180 -104.6205139160 
21.8776187897 -103.2490615845 
21.9280471802 -101.9570846558 
21.9785995483 -100.9011917114 
22.0292682648 -101.0192871094 
22.0800457001 -101.7571258545 
22.1309490204 -102.4316787720 
22.1819610596 -102.5157775879 
22.2330989838 -102.3943710327 
22.2843532562 -103.3001861572 
22.3357219696 -104.4924926758 
22.3872127533 -105.4098968506 
22.4388160706 -105.6718826294 
22.4905452728 -105.1517486572 
22.5423946381 -104.7479705811 
22.5943565369 -104.8034210205 
22.6464443207 -105.3296737671 
22.6986465454 -106.3059387207 
22.7509746552 -106.4697113037 
22.8034229279 -105.5828552246 
22.8559856415 -104.5838775635 
22.9086780548 -103.8896484375 
22.9614830017 -103.9267120361 
23.0144176483 -104.2665100098 
23.0674743652 -104.7817840576 
23.1206455231 -104.9886322021 
23.1739463806 -103.8437194824 
23.2273712158 -102.9414901733 
23.2809123993 -102.5694961548 
23.3345813751 -103.5434646606 
23.3883705139 -106.2305221558 
23.4422893524 -109.0541305542 
23.4963302612 -113.8555755615 
23.5504913330 -109.9037857056 
23.6047840118 -106.6822586060 
23.6591949463 -105.2482376099 
23.7137374878 -104.3047256470 
23.7684059143 -105.2758407593 
23.8231925964 -107.0946502686 
23.8781147003 -109.6016769409 
23.9331550598 -108.7450637817 
23.9883289337 -107.7620773315 
24.0436306000 -107.7563552856 
24.0990524292 -109.1385421753 
24.1546096802 -107.1789321899 
24.2102870941 -104.5769042969 
24.2660999298 -102.9915084839 
24.3220424652 -102.3296890259 
24.3781070709 -101.7884521484 
24.4343070984 -101.5456924438 
24.4906349182 -102.5298309326 
24.5470886230 -103.7589187622 
24.6036777496 -104.7305526733 
24.6603908539 -104.6528320312 
24.7172412872 -104.5523605347 
24.7742233276 -104.0575332642 
24.8313293457 -103.7775344849 
24.8885746002 -104.3604507446 
24.9459438324 -106.0132217407 
25.0034542084 -107.3777618408 
25.0610961914 -108.2682723999 
25.1188621521 -109.6150512695 
25.1767711639 -108.4998092651 
25.2348041534 -105.4140243530 
25.2929801941 -103.9666748047 
25.3512897491 -103.9352340698 
25.4097251892 -104.6874084473 
25.4683036804 -105.3947296143 
25.5270099640 -105.2737960815 
25.5858592987 -104.4478225708 
25.6448421478 -103.8324890137 
25.7039566040 -104.0682144165 
25.7632122040 -105.0991439819 
25.8225975037 -106.0974426270 
25.8821277618 -107.2560577393 
25.9417953491 -107.6318817139 
26.0015926361 -107.7289276123 
26.0615367889 -107.8229751587 
26.1216163635 -107.5360412598 
26.1818294525 -106.5059432983 
26.2421875000 -105.9157485962 
26.3026771545 -105.0761718750 
26.3633136749 -104.1274108887 
26.4240913391 -103.8225097656 
26.4850006104 -103.5353546143 
26.5460567474 -103.4715652466 
26.6072483063 -104.0835418701 
26.6685867310 -104.8798141479 
26.7300662994 -105.6254119873 
26.7916812897 -105.1196594238 
26.8534450531 -104.3704071045 
26.9153442383 -104.1951904297 
26.9773941040 -103.4817504883 
27.0395870209 -102.6180419922 
27.1019134521 -103.0635452271 
27.1643943787 -104.5561523438 
27.2270088196 -106.2755889893 
27.2897777557 -107.8992309570 
27.3526897430 -108.1870651245 
27.4157390594 -106.7703552246 
27.4789428711 -104.7627182007 
27.5422897339 -103.3291778564 
27.6057777405 -102.5017242432 
27.6694183350 -101.9758224487 
27.7331981659 -102.0529861450 
27.7971324921 -103.1551513672 
27.8612155914 -105.0931549072 
27.9254379272 -107.1251068115 
27.9898147583 -108.1761093140 
28.0543327332 -107.7401885986 
28.1190090179 -106.5431747437 
28.1838321686 -105.9205017090 
28.2487983704 -106.7804718018 
28.3139209747 -108.9877471924 
28.3791866302 -111.8538742065 
28.4446105957 -112.1351318359 
28.5101852417 -109.5303344727 
28.5759029388 -106.9062881470 
28.6417808533 -104.1222915649 
28.7078018188 -102.2433547974 
28.7739830017 -102.4763717651 
28.8403167725 -103.7572708130 
28.9067974091 -105.1325378418 
28.9734363556 -106.0416870117 
29.0402297974 -106.4898452759 
29.1071701050 -106.2625885010 
29.1742725372 -105.2505416870 
29.2415218353 -105.0033493042 
29.3089332581 -105.3437271118 
29.3765010834 -105.1164703369 
29.4442157745 -104.7965545654 
29.5120944977 -105.0546340942 
29.5801219940 -106.0732269287 
29.6483135223 -106.6787719727 
29.7166633606 -105.0311508179 
29.7851619720 -104.0220870972 
29.8538284302 -105.8213577271 
29.9226436615 -108.6552429199 
29.9916248322 -109.7381134033 
30.0607662201 -106.4211807251 
30.1300582886 -106.5068588257 
30.1995182037 -106.5341491699 
30.2691307068 -106.5010681152 
30.3389110565 -106.4138565063 
30.4088535309 -106.3145217896 
30.4789466858 -106.2369842529 
30.5492115021 -106.2031860352 
30.6196308136 -106.2278213501 
30.6902198792 -106.3171920776 
30.7609710693 -106.4783172607 
30.8318767548 -106.6905670166 
30.9029541016 -106.9415893555 
30.9741973877 -107.2216949463 
31.0455951691 -107.5182189941 
31.1171646118 -107.8134307861 
31.1888923645 -108.0714187622 
31.2607936859 -108.2429199219 
31.3328609467 -108.3035430908 
31.4050846100 -108.2375106812 
31.4774856567 -108.0412521362 
31.5500431061 -107.7257766724 
31.6227760315 -107.3188705444 
31.6956787109 -106.8695220947 
31.7687397003 -106.4425659180 
31.8419761658 -106.0723953247 
31.9153747559 -105.7790145874 
31.9889507294 -105.5708923340 
32.0626945496 -105.4464797974 
32.1366043091 -105.3954925537 
32.2106895447 -105.4008712769 
32.2849388123 -105.4303054810 
32.3593635559 -105.4412155151 
32.4339637756 -105.4027633667 
32.5087280273 -105.2988815308 
32.5836715698 -105.1326217651 
32.6587867737 -104.9252166748 
32.7340698242 -104.7105026245 
32.8095321655 -104.5270309448 
32.8851585388 -104.4175415039 
32.9609718323 -104.4004898071 
33.0369567871 -104.4705276489 
33.1131095886 -104.6101455688 
33.1894493103 -104.7885437012 
33.2659530640 -104.9650573730 
33.3426399231 -105.0964965820 
33.4195060730 -105.1487350464 
33.4965438843 -105.1108856201 
33.5737648010 -105.0043563843 
33.6511535645 -104.8785171509 
33.7287292480 -104.7931137085 
33.8064880371 -104.7796707153 
33.8844146729 -104.8432846069 
33.9625282288 -104.9657669067 
34.0408134460 -105.1112213135 
34.1192893982 -105.2344665527 
34.1979484558 -105.2952957153 
34.2767753601 -105.2783432007 
34.3557968140 -105.2051162720 
34.4349899292 -105.1231307983 
34.5143737793 -105.0752182007 
34.5939407349 -105.0762939453 
34.6736831665 -105.1139678955 
34.7536163330 -105.1672515869 
34.8337364197 -105.2285842896 
34.9140319824 -105.3096694946 
34.9945182800 -105.4221420288 
35.0751838684 -105.5535354614 
35.1560440063 -105.6558532715 
35.2370910645 -105.6615829468 
35.3183135986 -105.5268096924 
35.3997344971 -105.2684097290 
35.4813346863 -104.9612503052 
35.5631332397 -104.7015914917 
35.6451187134 -104.5708084106 
35.7272834778 -104.6181793213 
35.8096466064 -104.8587188721 
35.8921890259 -105.2755508423 
35.9749336243 -105.8233489990 
36.0578689575 -106.4354782104 
36.1409835815 -107.0402526855 
36.2243003845 -107.5841751099 
36.3078002930 -108.0455780029 
36.3915023804 -108.4216842651 
36.4753990173 -108.6889495850 
36.5594749451 -108.7824249268 
36.6437568665 -108.6459960938 
36.7282333374 -108.3129959106 
36.8128967285 -107.8977737427 
36.8977622986 -107.5975341797 
36.9828147888 -107.2865219116 
37.0680732727 -107.1122741699 
37.1535263062 -107.0718154907 
37.2391700745 -107.1111145020 
37.3250198364 -107.1314849854 
37.4110565186 -107.0438079834 
37.4972991943 -106.8454055786 
37.5837440491 -106.6173171997 
37.6703796387 -106.4446563721 
37.7572212219 -106.3620147705 
37.8442535400 -106.3487930298 
37.9314994812 -106.3498611450 
38.0189437866 -106.2598571777 
38.1065788269 -106.0817337036 
38.1944274902 -105.9894790649 
38.2824707031 -106.0037307739 
38.3707237244 -106.1786651611 
38.4591827393 -106.5395507812 
38.5478324890 -107.0706405640 
38.6366996765 -107.6977005005 
38.7257690430 -108.2758636475 
38.8150367737 -108.6296539307 
38.9045181274 -108.6755447388 
38.9941940308 -108.4909515381 
39.0840911865 -108.2158355713 
39.1741943359 -107.9421920776 
39.2644920349 -107.6979141235 
39.3550109863 -107.4792175293 
39.4457244873 -107.2812805176 
39.5366630554 -107.1089248657 
39.6278076172 -106.9241943359 
39.7191543579 -106.8282470703 
39.8107185364 -106.8217315674 
39.9024848938 -106.8410263062 
39.9944763184 -106.8491668701 
40.0866775513 -106.7990264893 
40.1790771484 -106.6658325195 
40.2717056274 -106.4742050171 
40.3645324707 -106.2930679321 
40.4575881958 -106.2086410522 
40.5508575439 -106.2946090698 
40.6443290710 -106.8232192993 
40.7380294800 -107.6558151245 
40.8319320679 -108.1708450317 
40.9260635376 -108.4190750122 
41.0204124451 -108.3119735718 
41.1149673462 -107.9418029785 
41.2097511292 -107.4813232422 
41.3047561646 -107.0728530884 
41.3999671936 -106.7999496460 
41.4954071045 -106.7340316772 
41.5910568237 -106.9855651855 
41.6869392395 -107.2806549072 
41.7830429077 -107.5443649292 
41.8793563843 -107.6425094604 
41.9759025574 -107.5088348389 
42.0726585388 -107.2179260254 
42.1696510315 -106.8241958618 
42.2668647766 -106.7087860107 
42.3642959595 -106.8481063843 
42.4619598389 -107.0995483398 
42.5598373413 -107.3799514771 
42.6579513550 -107.5995483398 
42.7562942505 -107.7017211914 
42.8548507690 -107.6411285400 
42.9536437988 -107.4770584106 
43.0526542664 -107.3651885986 
43.1519050598 -107.2852096558 
43.2513885498 -107.2593841553 
43.3510856628 -107.3093032837 
43.4510231018 -107.5582809448 
43.5511932373 -107.9410171509 
43.6515808105 -108.2059783936 
43.7522125244 -108.4191741943 
43.8530654907 -108.5649490356 
43.9541625977 -108.6811447144 
44.0554924011 -108.7192001343 
44.1570434570 -108.6842880249 
44.2588386536 -108.5953140259 
44.3608589172 -108.4509887695 
44.4631271362 -108.1497344971 
44.5656280518 -107.8578643799 
44.6683578491 -107.7598419189 
44.7713317871 -107.7925338745 
44.8745346069 -107.9630279541 
44.9779853821 -108.3772277832 
45.0816764832 -108.7403182983 
45.1855926514 -108.8047485352 
45.2897605896 -108.7086029053 
45.3941574097 -108.3744812012 
45.4988059998 -108.0189361572 
45.6036949158 -107.8369598389 
45.7088165283 -107.7228927612 
45.8141899109 -107.7136993408 
45.9197959900 -107.8814392090 
46.0256576538 -108.0957031250 
46.1317596436 -108.3503875732 
46.2380981445 -108.7367477417 
46.3446922302 -109.1067810059 
46.4515342712 -109.3295822144 
46.5586090088 -109.4970016479 
46.6659393311 -109.5200042725 
46.7735099792 -109.3118133545 
46.8813400269 -109.1142959595 
46.9894180298 -108.9580154419 
47.0977287292 -108.8638763428 
47.2063064575 -108.8716583252 
47.3151206970 -108.8946990967 
47.4241981506 -108.8875808716 
47.5335273743 -108.8137817383 
47.6430969238 -108.7178649902 
47.7529296875 -108.5948333740 
47.8630027771 -108.3812942505 
47.9733428955 -108.1614913940 
48.0839385986 -108.0253677368 
48.1947746277 -107.9007568359 
48.3058815002 -107.9158554077 
48.4172286987 -108.0188827515 
48.5288505554 -108.1880569458 
48.6407241821 -108.2549972534 
48.7528457642 -108.2236785889 
48.8652381897 -108.1645431519 
48.9778900146 -108.1393508911 
49.0907859802 -108.1214523315 
49.2039566040 -108.0242996216 
49.3173751831 -107.8727569580 
49.4310684204 -107.7901687622 
49.5450248718 -107.7828521729 
49.6592292786 -107.8899765015 
49.7737121582 -107.9992218018 
49.8884429932 -108.1626358032 
50.0034523010 -108.3292388916 
50.1187286377 -108.4413604736 
50.2342567444 -108.5369338989 
50.3500633240 -108.4945602417 
50.4661254883 -108.3637161255 
50.5824661255 -108.3593292236 
50.6990776062 -108.5333938599 
50.8159408569 -109.0228424072 
50.9330902100 -109.5363998413 
51.0504951477 -109.7155227661 
51.1681823730 -109.6722793579 
51.2861442566 -109.4891738892 
51.4043617249 -109.3435211182 
51.5228652954 -109.1815795898 
51.6416435242 -108.9482955933 
51.7606811523 -108.3234176636 
51.8800086975 -107.5905151367 
51.9995956421 -106.9865341187 
52.1194725037 -106.6178131104 
52.2396240234 -106.5236968994 
52.3600425720 -106.5794296265 
52.4807510376 -106.8134536743 
52.6017227173 -107.2434310913 
52.7229881287 -107.8005523682 
52.8445320129 -108.3998870850 
52.9663429260 -108.9329605103 
53.0884475708 -109.1627120972 
53.2108192444 -109.2597961426 
53.3334884644 -109.1889953613 
53.4564399719 -109.1016845703 
53.5796623230 -109.0720214844 
53.7031822205 -109.1251296997 
53.8269729614 -109.2558059692 
53.9510612488 -109.4356842041 
54.0754356384 -109.5653610229 
54.2000846863 -109.5674438477 
54.3250350952 -109.4898071289 
54.4502563477 -109.3218460083 
54.5757827759 -109.0401382446 
54.7015991211 -108.6585388184 
54.8276901245 -108.3949127197 
54.9540901184 -108.4847946167 
55.0807762146 -108.8577957153 
55.2077407837 -109.4476394653 
55.3350143433 -110.2082290649 
55.4625663757 -111.2086029053 
55.5904273987 -112.2847747803 
55.7185821533 -112.4971237183 
55.8470153809 -111.5953063965 
55.9757652283 -110.2480697632 
56.1047897339 -109.3476943970 
56.2341308594 -109.1544570923 
56.3637733459 -109.4459381104 
56.4936943054 -110.1148529053 
56.6239318848 -110.9784622192 
56.7544555664 -111.9800643921 
56.8852920532 -113.0260391235 
57.0164337158 -113.6449890137 
57.1478614807 -113.5728073120 
57.2796058655 -112.7580108643 
57.4116401672 -111.4819869995 
57.5439910889 -110.8400573730 
57.6766510010 -110.6796264648 
57.8096008301 -110.8538436890 
57.9428710938 -111.2863006592 
58.0764503479 -111.7388610840 
58.2103195190 -111.8933486938 
58.3445129395 -111.0993576050 
58.4790039062 -110.1346054077 
58.6138191223 -109.5754623413 
58.7489433289 -109.5164718628 
58.8843612671 -109.9476547241 
59.0201110840 -110.7874374390 
59.1561584473 -111.3427429199 
59.2925338745 -111.7730712891 
59.4292221069 -111.7164001465 
59.5662117004 -108.1815185547 
59.7035331726 -103.7762069702 
59.8411521912 -101.8387222290 
59.9791069031 -101.1572875977 
60.1173782349 -101.4781570435 
60.2559547424 -102.8723907471 
60.3948669434 -105.4136657715 
60.5340805054 -106.5575332642 
60.6736335754 -106.7386703491 
60.8135070801 -107.0659561157 
60.9536857605 -107.6253814697 
61.0942039490 -108.3856201172 
61.2350311279 -109.1261367798 
61.3761978149 -109.2474975586 
61.5176925659 -109.0669250488 
61.6594963074 -108.6110763550 
61.8016395569 -108.5049819946 
61.9441146851 -108.5410308838 
62.0869026184 -108.1740036011 
62.2300338745 -108.0034637451 
62.3734779358 -108.5021972656 
62.5172691345 -109.9865570068 
62.6613922119 -111.0874938965 
62.8058319092 -111.4323806763 
62.9506225586 -111.8742294312 
63.0957260132 -111.5259246826 
63.2411842346 -110.7351608276 
63.3869781494 -110.3231582642 
63.5330886841 -110.1399612427 
63.6795539856 -109.7160720825 
63.8263397217 -109.2161407471 
63.9734840393 -108.7888793945 
64.1209640503 -108.5322570801 
64.2687683105 -108.8061218262 
64.4169311523 -109.3905334473 
64.5654144287 -110.0644378662 
64.7142562866 -110.4523315430 
64.8634490967 -110.3749465942 
65.0129623413 -110.4795455933 
65.1628417969 -110.7943038940 
65.3130645752 -111.1961822510 
65.4636154175 -111.7558593750 
65.6145324707 -112.5632019043 
65.7657775879 -113.1680221558 
65.9173889160 -111.9769363403 
66.0693511963 -109.9068908691 
66.2216491699 -108.7444610596 
66.3743133545 -108.5205612183 
66.5273056030 -108.7294616699 
66.6806793213 -109.2214431763 
66.8343963623 -109.4305191040 
66.9884567261 -108.7093734741 
67.1428909302 -107.7637786865 
67.2976608276 -106.9739990234 
67.4528045654 -106.6235275269 
67.6083068848 -107.1200332642 
67.7641448975 -108.0716781616 
67.9203643799 -108.8823699951 
68.0769271851 -109.3141021729 
68.2338714600 -109.7523880005 
68.3911743164 -110.3810501099 
68.5488204956 -110.7333068848 
68.7068481445 -110.6579132080 
68.8652420044 -110.2744369507 
69.0239791870 -109.6019439697 
69.1831054688 -108.8085632324 
69.3425750732 -108.3601684570 
69.5024337769 -108.2160186768 
69.6626586914 -108.4011611938 
69.8232345581 -108.7966079712 
69.9842071533 -109.1925125122 
70.1455230713 -109.4864120483 
70.3072357178 -109.4431381226 
70.4693145752 -108.9237823486 
70.6317520142 -108.2001190186 
70.7945785522 -107.7202301025 
70.9577713013 -107.7606124878 
71.1213531494 -108.1140823364 
71.2853088379 -108.6188125610 
71.4496307373 -109.2595596313 
71.6143417358 -109.7630157471 
71.7794189453 -110.1483917236 
71.9448928833 -110.5042343140 
72.1107559204 -110.8397750854 
72.2769775391 -110.8370742798 
72.4435958862 -110.3523559570 
72.6105880737 -109.8251037598 
72.7779769897 -109.6248855591 
72.9457550049 -109.7493896484 
73.1138992310 -109.9245758057 
73.2824554443 -109.8229522705 
73.4513931274 -109.4713058472 
73.6207046509 -109.1520690918 
73.7904281616 -108.8759536743 
73.9605178833 -108.5597686768 
74.1310272217 -108.4575805664 
74.3019256592 -108.8561553955 
74.4731903076 -109.6556091309 
74.6448822021 -110.4561996460 
74.8169403076 -111.1587524414 
74.9894180298 -112.0090408325 
75.1623001099 -112.7850952148 
75.3355484009 -112.7379531860 
75.5092239380 -112.0330276489 
75.6832809448 -111.3145141602 
75.8577575684 -110.6532821655 
76.0326385498 -110.0423278809 
76.2078933716 -109.5960311890 
76.3835830688 -109.8135147095 
76.5596542358 -110.5909118652 
76.7361450195 -111.3565216064 
76.9130477905 -111.5358047485 
77.0903396606 -111.4299163818 
77.2680587769 -111.5859222412 
77.4461898804 -112.1113128662 
77.6247100830 -112.7937164307 
77.8036575317 -113.2521667480 
77.9830017090 -113.1179580688 
78.1627807617 -112.4119491577 
78.3429718018 -111.7825698853 
78.5235595703 -111.4226150513 
78.7045822144 -111.1643142700 
78.8860015869 -110.8370895386 
79.0678634644 -110.2580337524 
79.2501449585 -109.7239761353 
79.4328155518 -109.8927764893 
79.6159362793 -110.9037170410 
79.7994613647 -111.6425247192 
79.9834213257 -111.7159652710 
80.1678161621 -111.0857925415 
80.3526077271 -110.2036895752 
80.5378494263 -109.7176589966 
80.7234954834 -110.1851577759 
80.9095916748 -111.0348205566 
81.0961151123 -111.5904769897 
81.2830429077 -111.4402465820 
81.4704284668 -111.0836944580 
81.6582260132 -111.3008651733 
81.8464736938 -111.7457427979 
82.0351638794 -111.6791381836 
82.2242584229 -110.5176391602 
82.4138107300 -109.6476898193 
82.6038055420 -109.8656005859 
82.7942123413 -110.6613693237 
82.9850845337 -111.4176177979 
83.1763687134 -111.3442001343 
83.3681182861 -110.9833602905 
83.5603103638 -110.8030700684 
83.7529220581 -110.8352279663 
83.9460067749 -110.7427291870 
84.1395034790 -110.5966567993 
84.3334732056 -110.7378234863 
84.5278930664 -111.1182250977 
84.7227325439 -110.9469985962 
84.9180526733 -110.6260986328 
85.1137924194 -110.8379669189 
85.3100128174 -111.4695281982 
85.5066757202 -111.7287216187 
85.7037811279 -111.4717102051 
85.9013519287 -110.9183425903 
86.0993652344 -110.6903762817 
86.2978515625 -111.1229705811 
86.4967956543 -112.0153732300 
86.6961822510 -112.3906707764 
86.8960418701 -111.8205032349 
87.0963668823 -110.9131240845 
87.2971343994 -110.4405441284 
87.4983825684 -110.0296020508 
87.7000732422 -109.6246795654 
87.9022521973 -109.5546646118 
88.1048965454 -109.9652938843 
88.3079833984 -110.4870223999 
88.5115661621 -110.8923645020 
88.7155914307 -111.0000305176 
88.9201126099 -111.0755310059 
89.1251068115 -111.0917663574 
89.3305435181 -110.9330291748 
89.5364837646 -110.6866531372 
89.7428665161 -110.5346832275 
89.9497604370 -110.4908828735 
90.1571197510 -110.7598114014 
90.3649444580 -111.2312393188 
90.5732650757 -111.0416259766 
90.7820434570 -110.4317092896 
90.9913253784 -110.5930328369 
91.2010955811 -111.6773757935 
91.4113159180 -112.2156219482 
91.6220550537 -111.5940322876 
91.8332748413 -111.3248138428 
92.0449523926 -111.7360610962 
92.2571487427 -112.0653991699 
92.4698104858 -111.7467193604 
92.6829833984 -110.8637924194 
92.8966522217 -110.0926284790 
93.1107864380 -109.7557754517 
93.3254394531 -109.6259002686 
93.5405578613 -109.7493057251 
93.7562026978 -110.0625457764 
93.9723434448 -110.2492752075 
94.1889572144 -110.4010467529 
94.4060897827 -110.6239395142 
94.6237030029 -110.8732528687 
94.8418426514 -111.0045013428 
95.0604858398 -110.5438232422 
95.2796096802 -109.7052688599 
95.4992599487 -109.4555664062 
95.7193984985 -109.9828338623 
95.9400634766 -110.9454956055 
96.1612396240 -112.2017440796 
96.3828964233 -113.5022048950 
96.6050872803 -113.7634582520 
96.8277740479 -113.2512435913 
97.0509948730 -111.9881057739 
97.2747268677 -110.5298690796 
97.4989547729 -109.8156967163 
97.7237243652 -110.1085205078 
97.9490127563 -110.6783370972 
98.1747894287 -111.2203292847 
98.4011154175 -111.0377349854 
98.6279373169 -110.0232620239 
98.8553085327 -109.6711425781 
99.0832061768 -110.7668991089 
99.3115997314 -111.8422622681 
99.5405502319 -111.2947387695 
99.7699966431 -110.7390289307 
100.0000000000 -111.1107406616 
100.2305068970 -111.0421752930 
100.4616012573 -110.9324798584 
100.6931686401 -110.7988281250 
100.9252777100 -110.6641769409 
101.1579742432 -110.5429992676 
101.3911514282 -110.4415130615 
101.6248626709 -110.3591690063 
101.8591156006 -110.2915191650 
102.0939636230 -110.2337570190 
102.3292999268 -110.1840896606 
102.5651702881 -110.1455535889 
102.8016510010 -110.1260299683 
103.0386123657 -110.1363906860 
103.2761230469 -110.1876220703 
103.5142440796 -110.2880172729 
103.7528457642 -110.4422302246 
103.9920043945 -110.6461181641 
104.2317123413 -110.8857421875 
104.4720382690 -111.1425247192 
104.7128524780 -111.3923721313 
104.9542236328 -111.6089706421 
105.1962051392 -111.7683105469 
105.4386901855 -111.8540191650 
105.6817321777 -111.8616104126 
105.9253921509 -111.7987442017 
106.1695632935 -111.6819000244 
106.4142913818 -111.5310058594 
106.6596374512 -111.3652038574 
106.9055023193 -111.2012023926 
107.1519241333 -111.0533599854 
107.3989181519 -110.9346466064 
107.6465377808 -110.8566589355 
107.8946685791 -110.8286590576 
108.1433715820 -110.8556060791 
108.3927154541 -110.9364089966 
108.6425628662 -111.0627212524 
108.8929977417 -111.2193908691 
109.1440582275 -111.3863296509 
109.3956451416 -111.5421371460 
109.6478118896 -111.6692428589 
109.9005584717 -111.7578430176 
110.1539459229 -111.8068084717 
110.4078598022 -111.8206176758 
110.6623535156 -111.8101806641 
110.9175033569 -111.7717971802 
111.1731719971 -111.7104034424 
111.4294357300 -111.6325225830 
111.6863479614 -111.5513916016 
111.9437942505 -111.4861602783 
112.2018356323 -111.4562988281 
112.4605255127 -111.4742355347 
112.7197570801 -111.5399017334 
112.9795837402 -111.6402587891 
113.2400131226 -111.7545394897 
113.5010986328 -111.8633575439 
113.7627258301 -111.9563369751 
114.0249557495 -112.0332717896 
114.2878570557 -112.0982894897 
114.5513000488 -112.1527938843 
114.8153457642 -112.1936187744 
115.0800704956 -112.2239151001 
115.3453369141 -112.2438430786 
115.6112136841 -112.2770156860 
115.8777084351 -112.3405456543 
116.1448745728 -112.4309844971 
116.4125976562 -112.5294494629 
116.6809387207 -112.6093444824 
116.9499588013 -112.6497650146 
117.2195358276 -112.6468200684 
117.4897384644 -112.6148757935 
117.7606277466 -112.5770111084 
118.0320739746 -112.5517654419 
118.3041458130 -112.5439224243 
118.5768432617 -112.5423889160 
118.8502349854 -112.5250549316 
119.1241912842 -112.4689636230 
119.3987808228 -112.2859268188 
119.6740722656 -112.0348052979 
119.9499282837 -111.8567199707 
120.2264251709 -111.6941909790 
120.5036163330 -111.5587844849 
120.7813873291 -111.4590759277 
121.0597991943 -111.4017181396 
121.3389129639 -111.3885574341 
121.6186141968 -111.4129638672 
121.8989486694 -111.4593811035 
122.1799392700 -111.5082244873 
122.4616394043 -111.5550079346 
122.7439193726 -111.5810928345 
123.0268554688 -111.6078567505 
123.3105087280 -111.6594696045 
123.5947418213 -111.7403564453 
123.8796386719 -111.8445205688 
124.1652603149 -111.9589080811 
124.4514694214 -112.0690994263 
124.7383422852 -112.2031707764 
125.0258712769 -112.3052978516 
125.3141326904 -112.3629608154 
125.6029891968 -112.4243621826 
125.8925170898 -112.4946823120 
126.1827774048 -112.5710449219 
126.4736328125 -112.6412658691 
126.7651672363 -112.6899948120 
127.0574340820 -112.6547470093 
127.3503112793 -112.5876922607 
127.6438674927 -112.5211563110 
127.9381637573 -112.4882049561 
128.2330627441 -112.5125198364 
128.5286560059 -112.5988769531 
128.8249206543 -112.7958145142 
129.1219482422 -112.9556198120 
129.4195861816 -112.9670181274 
129.7178955078 -112.8892669678 
130.0169830322 -112.7467727661 
130.3166809082 -112.5156402588 
130.6170654297 -112.3702163696 
130.9182281494 -112.3639068604 
131.2200012207 -112.4220962524 
131.5224761963 -112.5224456787 
131.8256378174 -112.6356048584 
132.1295776367 -112.7737045288 
132.4341430664 -112.8646621704 
132.7394104004 -112.9063720703 
133.0454711914 -112.9457626343 
133.3521423340 -112.9816360474 
133.6595306396 -112.9926681519 
133.9676971436 -112.9172058105 
134.2765045166 -112.7990264893 
134.5860137939 -112.6480102539 
134.8963165283 -112.4369277954 
135.2072753906 -112.3265838623 
135.5189361572 -112.3583831787 
135.8313140869 -112.4779434204 
136.1444854736 -112.6734008789 
136.4583129883 -113.0453872681 
136.7728576660 -113.4071121216 
137.0881958008 -113.5776748657 
137.4042053223 -113.6680831909 
137.7209320068 -113.6388397217 
138.0384674072 -113.4706344604 
138.3566436768 -113.2905883789 
138.6755676270 -113.0810165405 
138.9952239990 -112.7563934326 
139.3157043457 -112.4769515991 
139.6368255615 -112.3462753296 
139.9587097168 -112.2685852051 
140.2813873291 -112.2511901855 
140.6047515869 -112.3101272583 
140.9288635254 -112.3832778931 
141.2537841797 -112.5242309570 
141.5793914795 -112.6872177124 
141.9057312012 -112.7975997925 
142.2329101562 -112.8922576904 
142.5607757568 -112.9632263184 
142.8893890381 -112.9438018799 
143.2187500000 -112.8806686401 
143.5489654541 -112.7664184570 
143.8798522949 -112.6842651367 
144.2115020752 -112.6721496582 
144.5440063477 -112.7103347778 
144.8771972656 -112.7605133057 
145.2111358643 -112.7672958374 
145.5459442139 -112.7433013916 
145.8814392090 -112.6859893799 
146.2176971436 -112.6786651611 
146.5547485352 -112.7465667725 
146.8926391602 -112.9550018311 
147.2312469482 -113.1915893555 
147.5706176758 -113.2812881470 
147.9108581543 -113.1952209473 
148.2518157959 -112.9062576294 
148.5935363770 -112.6538314819 
148.9361419678 -112.3547668457 
149.2794494629 -112.2281112671 
149.6235504150 -112.3335037231 
149.9685211182 -112.5577468872 
150.3142089844 -112.7204589844 
150.6606903076 -112.8927307129 
151.0079803467 -112.9887466431 
151.3561553955 -113.0366058350 
151.7050323486 -113.1591110229 
152.0547180176 -113.3567581177 
152.4053039551 -113.5248870850 
152.7566070557 -113.7737274170 
153.1087188721 -113.9749221802 
153.4617309570 -114.0767669678 
153.8154754639 -114.0970916748 
154.1700286865 -114.0669097900 
154.5254058838 -113.9920806885 
154.8816833496 -113.9265899658 
155.2386932373 -113.9276123047 
155.5965270996 -114.0067138672 
155.9552764893 -114.1020431519 
156.3147735596 -114.2327957153 
156.6750793457 -114.2595367432 
157.0363159180 -114.0830535889 
157.3983001709 -113.7974929810 
157.7611083984 -113.5205612183 
158.1247558594 -113.3382110596 
158.4893341064 -113.2880706787 
158.8546600342 -113.2936019897 
159.2208404541 -113.3505096436 
159.5879364014 -113.4442291260 
159.9557952881 -113.5543975830 
160.3245086670 -113.6624374390 
160.6941528320 -113.7498855591 
161.0645751953 -113.8039093018 
161.4358367920 -113.8418884277 
161.8080444336 -113.8650894165 
162.1810302734 -113.9011764526 
162.5548553467 -113.9312744141 
162.9295654297 -113.9405822754 
163.3052215576 -113.9291610718 
163.6816406250 -113.8939971924 
164.0589447021 -113.8458099365 
164.4372100830 -113.8043289185 
164.8162384033 -113.7957000732 
165.1961517334 -113.8421325684 
165.5770416260 -113.9099121094 
165.9586944580 -113.9492645264 
166.3412475586 -113.9446105957 
166.7246704102 -113.9144821167 
167.1090850830 -113.8964233398 
167.4942779541 -113.8830566406 
167.8803710938 -113.8188018799 
168.2674407959 -113.6210021973 
168.6553039551 -113.3296279907 
169.0440673828 -113.0363922119 
169.4338226318 -112.8426666260 
169.8243713379 -112.8956832886 
170.2158355713 -113.1077880859 
170.6082763672 -113.3838272095 
171.0015411377 -113.6522598267 
171.3957214355 -113.8629302979 
171.7908020020 -113.9574584961 
172.1868743896 -113.9604721069 
172.5837860107 -113.9049606323 
172.9815979004 -113.8621520996 
173.3804321289 -113.8825836182 
173.7800903320 -113.9987792969 
174.1806640625 -114.1247329712 
174.5822601318 -114.2443389893 
174.9846801758 -114.3311614990 
175.3880310059 -114.3524169922 
175.7923126221 -114.2871780396 
176.1976318359 -114.1895980835 
176.6037750244 -114.0843200684 
177.0108642578 -113.9953231812 
177.4189758301 -113.9365844727 
177.8279418945 -113.9105834961 
178.2378540039 -113.9401855469 
178.6487884521 -114.0173263550 
179.0605926514 -114.1190414429 
179.4733428955 -114.2372055054 
179.8871459961 -114.4237670898 
180.3017883301 -114.5918655396 
180.7174072266 -114.7623825073 
181.1339721680 -114.9139709473 
181.5515899658 -114.9240722656 
181.9700775146 -114.8198547363 
182.3895416260 -114.5900039673 
182.8100585938 -114.4231491089 
183.2314453125 -114.3487319946 
183.6538085938 -114.3722229004 
184.0772399902 -114.4677276611 
184.5015563965 -114.5441741943 
184.9268493652 -114.5014648438 
185.3531188965 -114.3789215088 
185.7804718018 -114.2001113892 
186.2087097168 -114.0834655762 
186.6379241943 -114.0714263916 
187.0682525635 -114.1545333862 
187.4994506836 -114.3352966309 
187.9316558838 -114.4294357300 
188.3649444580 -114.4042587280 
188.7991485596 -114.3121032715 
189.2343444824 -114.3230895996 
189.6706390381 -114.4598464966 
190.1078491211 -114.6367111206 
190.5460662842 -114.5432052612 
190.9852752686 -114.2917251587 
191.4256286621 -114.0038909912 
191.8668670654 -113.7531661987 
192.3091430664 -113.7485275269 
192.7525329590 -113.9132385254 
193.1968383789 -114.2263259888 
193.6421661377 -114.7593841553 
194.0886383057 -115.2391281128 
194.5360260010 -115.4225006104 
194.9844360352 -115.3317642212 
195.4338989258 -114.8771743774 
195.8844909668 -114.2433319092 
196.3360137939 -113.8322830200 
196.7885894775 -113.6191101074 
197.2423095703 -113.6455841064 
197.6969604492 -113.8670425415 
198.1526641846 -113.9625396729 
198.6095428467 -113.8972625732 
199.0673522949 -113.8372802734 
199.5262145996 -113.9749603271 
199.9862365723 -114.3878784180 
200.4472198486 -114.8276443481 
200.9092712402 -115.0158157349 
201.3723754883 -115.0347366333 
201.8366699219 -114.9377059937 
202.3019104004 -114.7923660278 
202.7682342529 -114.6463088989 
203.2357482910 -114.5466918945 
203.7042083740 -114.5271301270 
204.1737670898 -114.5539398193 
204.6445159912 -114.5806121826 
205.1162414551 -114.4973220825 
205.5890350342 -114.2495880127 
206.0629425049 -113.8782653809 
206.5380401611 -113.5351257324 
207.0141296387 -113.4236297607 
207.4913024902 -113.5585784912 
207.9697113037 -114.0137405396 
208.4490966797 -114.4483718872 
208.9295806885 -114.5022888184 
209.4113006592 -114.3533477783 
209.8939971924 -114.3674011230 
210.3778228760 -114.5778961182 
210.8627624512 -114.7055435181 
211.3489227295 -114.5204544067 
211.8361053467 -114.2497406006 
212.3244018555 -114.0281524658 
212.8139343262 -113.9643249512 
213.3044891357 -114.1674575806 
213.7961730957 -114.4550170898 
214.2891082764 -114.5976028442 
214.7830505371 -114.5008621216 
215.2781524658 -114.2737121582 
215.7744903564 -114.1095733643 
216.2718658447 -114.1594619751 
216.7703857422 -114.4681701660 
217.2700653076 -114.8856430054 
217.7710113525 -115.0760345459 
218.2729797363 -114.8684005737 
218.7761230469 -114.4831924438 
219.2805328369 -114.1839065552 
219.7859954834 -114.0436325073 
220.2926177979 -114.0512237549 
220.8005218506 -114.1901702881 
221.3094787598 -114.3688430786 
221.8196258545 -114.4327697754 
222.3309326172 -114.3462829590 
222.8435363770 -114.2059555054 
223.3572082520 -114.0689697266 
223.8720703125 -113.9801330566 
224.3882293701 -114.0687789917 
224.9054565430 -114.4060592651 
225.4238891602 -114.8006362915 
225.9436187744 -114.9050445557 
226.4644470215 -114.6774826050 
226.9864501953 -114.4449768066 
227.5097961426 -114.4540557861 
228.0342254639 -114.6731338501 
228.5598602295 -114.9272613525 
229.0867156982 -115.1381149292 
229.6148986816 -115.3353958130 
230.1441802979 -115.4140090942 
230.6746673584 -115.1693038940 
231.2065277100 -114.9084396362 
231.7394714355 -114.8206634521 
232.2736511230 -114.9386291504 
232.8091735840 -115.1616210938 
233.3458251953 -115.3826065063 
233.8836975098 -115.5781860352 
234.4228210449 -115.7146759033 
234.9633026123 -115.6670074463 
235.5049133301 -115.3816070557 
236.0477752686 -115.2309722900 
236.5920104980 -115.2769622803 
237.1373748779 -115.2906875610 
237.6839904785 -115.2565841675 
238.2319946289 -115.2780685425 
238.7811431885 -115.3527755737 
239.3315429688 -115.3884658813 
239.8833618164 -115.4323348999 
240.4363098145 -115.4922485352 
240.9905242920 -115.4948348999 
241.5460205078 -115.4374008179 
242.1029357910 -115.4290390015 
242.6610107422 -115.5227050781 
243.2203521729 -115.5312728882 
243.7811279297 -115.3747177124 
244.3430633545 -115.1433486938 
244.9062957764 -115.0451278687 
245.4709472656 -115.2023010254 
246.0367736816 -115.2722167969 
246.6039123535 -115.1212387085 
247.1723480225 -114.9035797119 
247.7422332764 -114.9332885742 
248.3132934570 -115.1193771362 
248.8856811523 -115.3288650513 
249.4595184326 -115.5605773926 
250.0345306396 -115.8361663818 
250.6108856201 -116.1235961914 
251.1887054443 -116.3648986816 
251.7677001953 -116.4102325439 
252.3480529785 -116.1951370239 
252.9298706055 -115.9279251099 
253.5128936768 -115.6389465332 
254.0972595215 -115.4774932861 
254.6829681396 -115.5036468506 
255.2701721191 -115.6820678711 
255.8585815430 -115.9637832642 
256.4483642578 -116.0692520142 
257.0396423340 -115.9655532837 
257.6321105957 -115.7565689087 
258.2259826660 -115.6831207275 
258.8213500977 -115.8391342163 
259.4179687500 -116.1765747070 
260.0159301758 -116.4302368164 
260.6152954102 -116.4672927856 
261.2161560059 -116.3029556274 
261.8182983398 -116.0597991943 
262.4218139648 -115.9578094482 
263.0268554688 -116.0199432373 
263.6331481934 -116.0679244995 
264.2408447266 -115.7765655518 
264.8500671387 -115.1006011963 
265.4605712891 -114.6200714111 
266.0724792480 -114.7850265503 
266.6859436035 -115.3145599365 
267.3006591797 -115.8406753540 
267.9168090820 -115.9521713257 
268.5343933105 -115.8420410156 
269.1535339355 -115.7514114380 
269.7739257812 -115.7780227661 
270.3957824707 -115.9066619873 
271.0192260742 -116.0382385254 
271.6439514160 -116.1805496216 
272.2700805664 -116.3461914062 
272.8978576660 -116.6413269043 
273.5268859863 -116.9940948486 
274.1573791504 -117.1522521973 
274.7893371582 -116.9425506592 
275.4229125977 -116.2487258911 
276.0577697754 -115.4328231812 
276.6941223145 -115.0015716553 
277.3320617676 -115.0424804688 
277.9713439941 -115.2998199463 
278.6120605469 -115.4893188477 
279.2544555664 -115.6584396362 
279.8981628418 -115.8753356934 
280.5433349609 -116.0202026367 
281.1900024414 -116.0298919678 
281.8383178711 -115.8609542847 
282.4879760742 -115.5882949829 
283.1391296387 -115.4817581177 
283.7919616699 -115.4028854370 
284.4461059570 -115.3654403687 
285.1017761230 -115.5966873169 
285.7591247559 -115.9751739502 
286.4178161621 -116.2099990845 
287.0780334473 -116.3970794678 
287.7399291992 -116.5537490845 
288.4031677246 -116.4485473633 
289.0679626465 -116.1509857178 
289.7342834473 -116.0354843140 
290.4023132324 -116.3074722290 
291.0717163086 -116.7018890381 
291.7426452637 -116.8933258057 
292.4152832031 -116.6201858521 
293.0893249512 -116.1661148071 
293.7649230957 -115.7029266357 
294.4422302246 -115.2636413574 
295.1209411621 -115.1203765869 
295.8012084961 -115.2228927612 
296.4830627441 -115.4454116821 
297.1666259766 -115.5869522095 
297.8516235352 -115.5394287109 
298.5382080078 -115.3943939209 
299.2265014648 -115.6694183350 
299.9162597656 -116.3440322876 
300.6075744629 -116.0302047729 
301.3006591797 -116.1049499512 
301.9951782227 -116.1570816040 
302.6913146973 -116.1832733154 
303.3891906738 -116.1805953979 
304.0885314941 -116.1616210938 
304.7894897461 -116.1418991089 
305.4920349121 -116.1340179443 
306.1963806152 -116.1485214233 
306.9021911621 -116.1920700073 
307.6096191406 -116.2668228149 
308.3188476562 -116.3529968262 
309.0295410156 -116.4338150024 
309.7418823242 -116.4974975586 
310.4560241699 -116.5377578735 
311.1716613770 -116.5553741455 
311.8889160156 -116.5593185425 
312.6078491211 -116.5671768188 
313.3286132812 -116.5879898071 
314.0508422852 -116.6226196289 
314.7747497559 -116.6649017334 
315.5005187988 -116.7024536133 
316.2277526855 -116.7186508179 
316.9566955566 -116.6909484863 
317.6874694824 -116.6194152832 
318.4197692871 -116.5191421509 
319.1537475586 -116.4097213745 
319.8895874023 -116.3115768433 
320.6269531250 -116.2414398193 
321.3660278320 -116.2087860107 
322.1068115234 -116.2157058716 
322.8494567871 -116.2567672729 
323.5936584473 -116.3181838989 
324.3395690918 -116.3939437866 
325.0873718262 -116.4813156128 
325.8367004395 -116.5797882080 
326.5877990723 -116.6891326904 
327.3407592773 -116.8066024780 
328.0953063965 -116.9243545532 
328.8515930176 -117.0254211426 
329.6096191406 -117.0907211304 
330.3695678711 -117.1104507446 
331.1311035156 -117.0836334229 
331.8943786621 -117.0180282593 
332.6596069336 -116.9265518188 
333.4264221191 -116.8235549927 
334.1949768066 -116.7221527100 
334.9655151367 -116.6336441040 
335.7376403809 -116.5680389404 
336.5115356445 -116.5349349976 
337.2873840332 -116.5380096436 
338.0648803711 -116.5689544678 
338.8441467285 -116.6144638062 
339.6251831055 -116.6590881348 
340.4082336426 -116.6916503906 
341.1929016113 -116.7094802856 
341.9793701172 -116.7177963257 
342.7678527832 -116.7243194580 
343.5579528809 -116.7326431274 
344.3498840332 -116.7384490967 
345.1438293457 -116.7314300537 
345.9393920898 -116.7021331787 
346.7368164062 -116.6495056152 
347.5360717773 -116.5840682983 
348.3373718262 -116.5250015259 
349.1402893066 -116.4882583618 
349.9450988770 -116.4814834595 
350.7519226074 -116.5029525757 
351.5604553223 -116.5433044434 
352.3708190918 -116.5894088745 
353.1832580566 -116.6291503906 
353.9973754883 -116.6553268433 
354.8133544922 -116.6675567627 
355.6314086914 -116.6711654663 
356.4511718750 -116.6738357544 
357.2728271484 -116.6817550659 
358.0963439941 -116.6967468262 
358.9219970703 -116.7152786255 
359.7493286133 -116.7292861938 
360.5785827637 -116.7286605835 
361.4099426270 -116.7050170898 
362.2430114746 -116.6562194824 
363.0780029297 -116.5896224976 
363.9151306152 -116.5216751099 
364.7539672852 -116.4730682373 
365.5947570801 -116.4611968994 
366.4374694824 -116.4941787720 
367.2823486328 -116.5687255859 
368.1289672852 -116.6722793579 
368.9775390625 -116.7576370239 
369.8282470703 -116.8727264404 
370.6807250977 -116.9733352661 
371.5351867676 -117.0501785278 
372.3917846680 -117.0983581543 
373.2501831055 -117.1171264648 
374.1105346680 -117.1094970703 
374.9729003906 -117.0811538696 
375.8374328613 -117.0390014648 
376.7037658691 -116.9898529053 
377.5721130371 -116.9396133423 
378.4426574707 -116.8926773071 
379.3149719238 -116.8513336182 
380.1893310547 -116.8013763428 
381.0658874512 -116.7661514282 
381.9442749023 -116.7607955933 
382.8247070312 -116.7807922363 
383.7073364258 -116.8352966309 
384.5918273926 -116.9268951416 
385.4783325195 -117.0478134155 
386.3668823242 -117.1804428101 
387.2576904297 -117.3022232056 
388.1503601074 -117.3924102783 
389.0450744629 -117.4367904663 
389.9420471191 -117.4291000366 
390.8409118652 -117.3714141846 
391.7418212891 -117.2750930786 
392.6450195312 -117.1605911255 
393.5501098633 -117.0524749756 
394.4572753906 -116.9703445435 
395.3665161133 -116.9206161499 
396.2780761719 -116.8858032227 
397.1915283203 -116.8532943726 
398.1070861816 -116.8247070312 
399.0249633789 -116.8037414551 
399.9447631836 -116.8073120117 
400.8666381836 -116.8460235596 
401.7908935547 -116.9182510376 
402.7170410156 -117.0108566284 
403.6453552246 -117.1056823730 
404.5759887695 -117.1886901855 
405.5085754395 -117.2567749023 
406.4432983398 -117.3514175415 
407.3801879883 -117.4660644531 
408.3194580078 -117.5589447021 
409.2606506348 -117.6518859863 
410.2040100098 -117.7289123535 
411.1498107910 -117.7767715454 
412.0975341797 -117.7892913818 
413.0474548340 -117.7681503296 
413.9997863770 -117.7216491699 
414.9540710449 -117.6343078613 
415.9105834961 -117.5629043579 
416.8692626953 -117.5373077393 
417.8304138184 -117.5244827271 
418.7935485840 -117.5145797729 
419.7588806152 -117.4995727539 
420.7266845703 -117.4792785645 
421.6965026855 -117.4623641968 
422.6685485840 -117.4905242920 
423.6430664062 -117.5516891479 
424.6195983887 -117.6420516968 
425.5983581543 -117.7508773804 
426.5796203613 -117.8635101318 
427.5629272461 -117.9643173218 
428.5484924316 -118.0580902100 
429.5363159180 -118.0756759644 
430.5266723633 -118.0412750244 
431.5190734863 -117.9904327393 
432.5137634277 -117.9436645508 
433.5109558105 -117.9176025391 
434.5102233887 -117.9309158325 
435.5118103027 -117.9786834717 
436.5159301758 -118.0153121948 
437.5221252441 -118.0474929810 
438.5306701660 -118.0737991333 
439.5415039062 -118.0905151367 
440.5549316406 -118.0607681274 
441.5704345703 -118.0011825562 
442.5882873535 -117.9249877930 
443.6087341309 -117.8570556641 
444.6312561035 -117.8223495483 
445.6561889648 -117.8608779907 
446.6836853027 -117.9125823975 
447.7133178711 -117.9637374878 
448.7453308105 -118.0093994141 
449.7799682617 -118.0824966431 
450.8167419434 -118.1776962280 
451.8559265137 -118.2531814575 
452.8974609375 -118.3226089478 
453.9416809082 -118.3668899536 
454.9880371094 -118.3101272583 
456.0368347168 -118.1976013184 
457.0882873535 -118.0466232300 
458.1419067383 -117.8173751831 
459.1979370117 -117.6589431763 
460.2566833496 -117.6267852783 
461.3175964355 -117.6506576538 
462.3809814453 -117.7669448853 
463.4468078613 -117.9230880737 
464.5153198242 -118.0231628418 
465.5860900879 -118.0946197510 
466.6592712402 -118.0940780640 
467.7352294922 -117.9696502686 
468.8133850098 -117.8341522217 
469.8940429688 -117.7063674927 
470.9774169922 -117.6149749756 
472.0630798340 -117.6530303955 
473.1512145996 -117.7431030273 
474.2421264648 -117.8941879272 
475.3352661133 -118.0131149292 
476.4309692383 -118.0645828247 
477.5291748047 -118.1037979126 
478.6301574707 -118.1528091431 
479.7334289551 -118.1979827881 
480.8392639160 -118.2293090820 
481.9479064941 -118.2806472778 
483.0588073730 -118.3153533936 
484.1723022461 -118.2994613647 
485.2886352539 -118.1879501343 
486.4072570801 -118.0203857422 
487.5284423828 -117.9138641357 
488.6522521973 -117.8299026489 
489.7788696289 -117.8428802490 
490.9078674316 -117.9091491699 
492.0394287109 -118.0461196899 
493.1738891602 -118.1629180908 
494.3106994629 -118.1940307617 
495.4501037598 -118.1673889160 
496.5924377441 -118.1151046753 
497.7371215820 -118.1024398804 
498.8844299316 -118.1533203125 
500.0343933105 -118.2624053955 
501.1872863770 -118.3489913940 
502.3425598145 -118.4522705078 
503.5004882812 -118.5101165771 
504.6613769531 -118.5181121826 
505.8246459961 -118.5018081665 
506.9906311035 -118.4791564941 
508.1595458984 -118.4330444336 
509.3309020996 -118.3880996704 
510.5049438477 -118.3688201904 
511.6819763184 -118.3509216309 
512.8614501953 -118.3178558350 
514.0436401367 -118.2478027344 
515.2285156250 -118.1854019165 
516.4164428711 -118.1852951050 
517.6068115234 -118.2690582275 
518.7999267578 -118.3888549805 
519.9960937500 -118.4351348877 
521.1947021484 -118.3757705688 
522.3961181641 -118.2882461548 
523.6005859375 -118.1585998535 
524.8074951172 -118.0686035156 
526.0172119141 -118.0405960083 
527.2297363281 -118.0686187744 
528.4453125000 -118.1885375977 
529.6633911133 -118.3867797852 
530.8843383789 -118.5500335693 
532.1083374023 -118.7739639282 
533.3348999023 -118.9353790283 
534.5642700195 -119.0132675171 
535.7967529297 -119.0433197021 
537.0317993164 -119.0004730225 
538.2697143555 -118.8710403442 
539.5107421875 -118.6490631104 
540.7543945312 -118.4239654541 
542.0008544922 -118.2875976562 
543.2501831055 -118.2524795532 
544.5027465820 -118.3010864258 
545.7578735352 -118.3586807251 
547.0158691406 -118.3824005127 
548.2770385742 -118.3818664551 
549.5408935547 -118.3896789551 
550.8076171875 -118.4383163452 
552.0775756836 -118.5544815063 
553.3501586914 -118.6976547241 
554.6256713867 -118.7862091064 
555.9041137695 -118.7792510986 
557.1857910156 -118.6898880005 
558.4701538086 -118.6115570068 
559.7575073242 -118.6071395874 
561.0480957031 -118.6544494629 
562.3413085938 -118.7140579224 
563.6375732422 -118.7533493042 
564.9370727539 -118.7647094727 
566.2393188477 -118.7569732666 
567.5445556641 -118.7152481079 
568.8530883789 -118.6439437866 
570.1643066406 -118.5729751587 
571.4785766602 -118.5534973145 
572.7958984375 -118.6350631714 
574.1165161133 -118.8169097900 
575.4399414062 -118.9108200073 
576.7663574219 -118.8876113892 
578.0961303711 -118.7937469482 
579.4287109375 -118.6896820068 
580.7643432617 -118.6271438599 
582.1033325195 -118.6399688721 
583.4451293945 -118.7610397339 
584.7900390625 -118.9140625000 
586.1380004883 -119.0642547607 
587.4894409180 -119.1413726807 
588.8436279297 -119.0766067505 
590.2009277344 -118.8798217773 
591.5617065430 -118.7511596680 
592.9253540039 -118.7120666504 
594.2920532227 -118.7424850464 
595.6622924805 -118.8251266479 
597.0353393555 -118.9545974731 
598.4114990234 -119.0381317139 
599.7912597656 -119.0732574463 
601.1738281250 -119.0561370850 
602.5595703125 -118.9910888672 
603.9484863281 -118.8990859985 
605.3409423828 -118.8547897339 
606.7363281250 -118.8505783081 
608.1348876953 -118.9083709717 
609.5369873047 -118.9894485474 
610.9420166016 -119.0641860962 
612.3502807617 -119.0968399048 
613.7621459961 -119.0605239868 
615.1769409180 -118.9726409912 
616.5949707031 -118.8265075684 
618.0162353516 -118.7375793457 
619.4411621094 -118.7061843872 
620.8690185547 -118.7488784790 
622.3001708984 -118.8487014771 
623.7349243164 -119.0218124390 
625.1726684570 -119.2932357788 
626.6137695312 -119.4704360962 
628.0584716797 -119.4994888306 
629.5062255859 -119.4759140015 
630.9572753906 -119.4594497681 
632.4120483398 -119.4715347290 
633.8697509766 -119.4969406128 
635.3308715820 -119.5340270996 
636.7953491211 -119.5357055664 
638.2636108398 -119.4874191284 
639.7348022461 -119.4061126709 
641.2094726562 -119.3369598389 
642.6878662109 -119.4005966187 
644.1693115234 -119.5432357788 
645.6541137695 -119.7252731323 
647.1427612305 -119.8848342896 
648.6344604492 -119.8579788208 
650.1296386719 -119.7780761719 
651.6282348633 -119.7385101318 
653.1306152344 -119.7574920654 
654.6361694336 -119.7700576782 
656.1451416016 -119.7353820801 
657.6579589844 -119.6672134399 
659.1738891602 -119.5642471313 
660.6933593750 -119.4787902832 
662.2166748047 -119.4448471069 
663.7431030273 -119.4517517090 
665.2730712891 -119.4661026001 
666.8065795898 -119.4816207886 
668.3439941406 -119.5153884888 
669.8845825195 -119.5500793457 
671.4287109375 -119.5337448120 
672.9767456055 -119.4539260864 
674.5280151367 -119.3184967041 
676.0828857422 -119.2467880249 
677.6416625977 -119.2528305054 
679.2036743164 -119.2616271973 
680.7692871094 -119.2787399292 
682.3388671875 -119.3757095337 
683.9116821289 -119.6156311035 
685.4881591797 -119.8249664307 
687.0682983398 -119.8767013550 
688.6524047852 -119.8548812866 
690.2398071289 -119.8258666992 
691.8308105469 -119.7561721802 
693.4259643555 -119.6856689453 
695.0243530273 -119.6314086914 
696.6264038086 -119.5755538940 
698.2325439453 -119.4941406250 
699.8420410156 -119.3949356079 
701.4552001953 -119.3302459717 
703.0721435547 -119.3357391357 
704.6931762695 -119.4287414551 
706.3175048828 -119.5981674194 
707.9456176758 -119.8218688965 
709.5778808594 -120.0567626953 
711.2135009766 -120.1767425537 
712.8529052734 -120.1691513062 
714.4964599609 -119.9896850586 
716.1434326172 -119.7445755005 
717.7941894531 -119.6436233521 
719.4491577148 -119.7668075562 
721.1075439453 -119.9465408325 
722.7697753906 -119.9601593018 
724.4357910156 -119.8098297119 
726.1060791016 -119.6425704956 
727.7797851562 -119.5664672852 
729.4573974609 -119.6225585938 
731.1392211914 -119.7729873657 
732.8245239258 -119.9133758545 
734.5137329102 -119.9686508179 
736.2072753906 -119.9569244385 
737.9042968750 -119.9375839233 
739.6052246094 -119.9224472046 
741.3100585938 -119.8605041504 
743.0192260742 -119.7272644043 
744.7319335938 -119.5842590332 
746.4486083984 -119.5079650879 
748.1696166992 -119.5231018066 
749.8942260742 -119.6279525757 
751.6227416992 -119.7998733521 
753.3557128906 -119.9386749268 
755.0922851562 -119.9300384521 
756.8328247070 -119.8028869629 
758.5777587891 -119.6595535278 
760.3263549805 -119.5286712646 
762.0789794922 -119.4241867065 
763.8356323242 -119.5220870972 
765.5967407227 -119.7643432617 
767.3614501953 -119.9530868530 
769.1303100586 -119.9570388794 
770.9036254883 -119.8577423096 
772.6806030273 -119.7902755737 
774.4616699219 -119.7877655029 
776.2473144531 -119.7817077637 
778.0366210938 -119.6981353760 
779.8300170898 -119.5992202759 
781.6276245117 -119.6603546143 
783.4297485352 -119.8765792847 
785.2355957031 -120.0501937866 
787.0456542969 -120.1951217651 
788.8602294922 -120.2679367065 
790.6786499023 -120.2061996460 
792.5012207031 -120.0809249878 
794.3284301758 -120.0485229492 
796.1593627930 -120.1164245605 
797.9945678711 -120.1593093872 
799.8344726562 -120.2160491943 
801.6781616211 -120.2588272095 
803.5260620117 -120.1840896606 
805.3782348633 -119.9744262695 
807.2351684570 -119.8276443481 
809.0958862305 -119.7874984741 
810.9609375000 -119.7996292114 
812.8306884766 -119.8293838501 
814.7042846680 -119.7926483154 
816.5822753906 -119.7700958252 
818.4649658203 -119.9264450073 
820.3516235352 -120.1707077026 
822.2425537109 -120.2897338867 
824.1378784180 -120.2548599243 
826.0380249023 -120.2923583984 
827.9421386719 -120.4304275513 
829.8505859375 -120.5759506226 
831.7639160156 -120.4785308838 
833.6812133789 -120.2460250854 
835.6029052734 -120.0262527466 
837.5294799805 -119.9150619507 
839.4600219727 -119.9924850464 
841.3950195312 -120.1038742065 
843.3349609375 -120.2088012695 
845.2789306641 -120.3383407593 
847.2273559570 -120.4235534668 
849.1802978516 -120.4692611694 
851.1381835938 -120.4420547485 
853.1000976562 -120.2381057739 
855.0665893555 -120.0232543945 
857.0380249023 -119.9142532349 
859.0135498047 -120.0099563599 
860.9936523438 -120.1248016357 
862.9787597656 -120.1931228638 
864.9680175781 -120.2664489746 
866.9617919922 -120.3475418091 
868.9602050781 -120.3916473389 
870.9636840820 -120.3397140503 
872.9713134766 -120.2246170044 
874.9835815430 -120.0553131104 
877.0009765625 -119.9409866333 
879.0225219727 -119.9366378784 
881.0487670898 -120.0598068237 
883.0800781250 -120.1572418213 
885.1156616211 -120.0694427490 
887.1559448242 -119.9374008179 
889.2008666992 -120.0013275146 
891.2510375977 -120.1757202148 
893.3054199219 -120.2897415161 
895.3645629883 -120.2724456787 
897.4289550781 -120.1298675537 
899.4975585938 -120.0737838745 
901.5709838867 -120.2102966309 
903.6496582031 -120.4091491699 
905.7326660156 -120.4116210938 
907.8204345703 -120.2958374023 
909.9135131836 -120.3608474731 
912.0109252930 -120.6116943359 
914.1131591797 -120.8677902222 
916.2202758789 -121.0613555908 
918.3327026367 -121.2014846802 
920.4495239258 -121.2897415161 
922.5712280273 -121.1627273560 
924.6983642578 -120.7589263916 
926.8298339844 -120.5041732788 
928.9662475586 -120.6182632446 
931.1080932617 -120.8704757690 
933.2543334961 -120.9654312134 
935.4055786133 -120.8221054077 
937.5617675781 -120.5901947021 
939.7233886719 -120.4663467407 
941.8895263672 -120.5274124146 
944.0606689453 -120.6050491333 
946.2373046875 -120.5678787231 
948.4184570312 -120.5671691895 
950.6046142578 -120.7164535522 
952.7963867188 -120.8188781738 
954.9926147461 -120.7531967163 
957.1939697266 -120.6862258911 
959.4008789062 -120.7304763794 
961.6123657227 -120.7912368774 
963.8289794922 -120.7223663330 
966.0506591797 -120.4944458008 
968.2780151367 -120.2022399902 
970.5099487305 -120.0312423706 
972.7470092773 -120.1241607666 
974.9898071289 -120.2653884888 
977.2372436523 -120.2887191772 
979.4898681641 -120.3331909180 
981.7481689453 -120.5648117065 
984.0111694336 -120.9280853271 
986.2794189453 -121.1047668457 
988.5528564453 -121.2064666748 
990.8320922852 -121.3032302856 
993.1160278320 -121.1026077271 
995.4052124023 -120.7917098999 
997.7002563477 -120.6691284180 
1000.0000000000 -120.7947769165 
1002.3050537109 -120.7669448853 
1004.6160278320 -120.7557678223 
1006.9317016602 -120.7659378052 
1009.2527465820 -120.7957077026 
1011.5797119141 -120.8401565552 
1013.9114990234 -120.8932342529 
1016.2485961914 -120.9478225708 
1018.5911254883 -120.9968414307 
1020.9396362305 -121.0343856812 
1023.2929687500 -121.0568771362 
1025.6517333984 -121.0640411377 
1028.0164794922 -121.0589904785 
1030.3861083984 -121.0475463867 
1032.7612304688 -121.0365219116 
1035.1424560547 -121.0314407349 
1037.5284423828 -121.0346755981 
1039.9200439453 -121.0433120728 
1042.3171386719 -121.0506591797 
1044.7203369141 -121.0497589111 
1047.1285400391 -121.0360412598 
1049.5422363281 -121.0093154907 
1051.9620361328 -120.9738082886 
1054.3868408203 -120.9364471436 
1056.8173828125 -120.9042129517 
1059.2539062500 -120.8817443848 
1061.6955566406 -120.8700637817 
1064.1429443359 -120.8666534424 
1066.5964355469 -120.8666610718 
1069.0549316406 -120.8648300171 
1071.5192871094 -120.8575210571 
1073.9891357422 -120.8441772461 
1076.4653320312 -120.8278045654 
1078.9466552734 -120.8143157959 
1081.4337158203 -120.8108673096 
1083.9271240234 -120.8239059448 
1086.4256591797 -120.8572311401 
1088.9299316406 -120.9107818604 
1091.4405517578 -120.9802780151 
1093.9564208984 -121.0578460693 
1096.4781494141 -121.1337890625 
1099.0056152344 -121.1986770630 
1101.5394287109 -121.2454452515 
1104.0786132812 -121.2706756592 
1106.6235351562 -121.2765960693 
1109.1750488281 -121.2666320801 
1111.7316894531 -121.2480468750 
1114.2943115234 -121.2315673828 
1116.8635253906 -121.2280044556 
1119.4379882812 -121.2447128296 
1122.0183105469 -121.2819519043 
1124.6052246094 -121.3308486938 
1127.1976318359 -121.3747177124 
1129.7958984375 -121.3945770264 
1132.4001464844 -121.3771667480 
1135.0109863281 -121.3214721680 
1137.6273193359 -121.2395629883 
1140.2496337891 -121.1514816284 
1142.8785400391 -121.0776062012 
1145.5129394531 -121.0325851440 
1148.1534423828 -121.0227203369 
1150.8006591797 -121.0700302124 
1153.4533691406 -121.1543045044 
1156.1121826172 -121.2125930786 
1158.7770996094 -121.2571105957 
1161.4487304688 -121.2815856934 
1164.1259765625 -121.2875595093 
1166.8093261719 -121.2836837769 
1169.4996337891 -121.2819976807 
1172.1954345703 -121.2927856445 
1174.8973388672 -121.3205642700 
1177.6062011719 -121.3629913330 
1180.3206787109 -121.4129028320 
1183.0413818359 -121.4622955322 
1185.7684326172 -121.5059738159 
1188.5023193359 -121.5429306030 
1191.2419433594 -121.5750427246 
1193.9877929688 -121.6178817749 
1196.7407226562 -121.6539459229 
1199.4992675781 -121.6693496704 
1202.2642822266 -121.6756591797 
1205.0361328125 -121.6729278564 
1207.8138427734 -121.6629409790 
1210.5980224609 -121.6481552124 
1213.3891601562 -121.6305999756 
1216.1861572266 -121.6114654541 
1218.9895019531 -121.5914840698 
1221.7993164062 -121.5715255737 
1224.6163330078 -121.5447616577 
1227.4392089844 -121.5237960815 
1230.2685546875 -121.5134048462 
1233.1051025391 -121.5035552979 
1235.9475097656 -121.4917831421 
1238.7963867188 -121.4763412476 
1241.6525878906 -121.4573059082 
1244.5146484375 -121.4366836548 
1247.3834228516 -121.4100265503 
1250.2586669922 -121.3924789429 
1253.1413574219 -121.3867263794 
1256.0299072266 -121.3838729858 
1258.9251708984 -121.3834381104 
1261.8277587891 -121.3866195679 
1264.7363281250 -121.3956832886 
1267.6516113281 -121.4244003296 
1270.5743408203 -121.4650421143 
1273.5031738281 -121.4937667847 
1276.4385986328 -121.5182647705 
1279.3815917969 -121.5356826782 
1282.3306884766 -121.5451431274 
1285.2866210938 -121.5472335815 
1288.2492675781 -121.5384063721 
1291.2194824219 -121.5199584961 
1294.1958007812 -121.5029067993 
1297.1790771484 -121.4848175049 
1300.1697998047 -121.4694976807 
1303.1667480469 -121.4649124146 
1306.1706542969 -121.4897689819 
1309.1822509766 -121.5275726318 
1312.1999511719 -121.5760116577 
1315.2247314453 -121.6265029907 
1318.2563476562 -121.6701202393 
1321.2957763672 -121.7108688354 
1324.3414306641 -121.7322769165 
1327.3941650391 -121.7434616089 
1330.4545898438 -121.7576980591 
1333.5214843750 -121.7736511230 
1336.5953369141 -121.7862319946 
1339.6770019531 -121.7730941772 
1342.7650146484 -121.7451705933 
1345.8602294922 -121.7080993652 
1348.9632568359 -121.6505126953 
1352.0727539062 -121.6029052734 
1355.1893310547 -121.5808181763 
1358.3131103516 -121.5658187866 
1361.4448242188 -121.5572967529 
1364.5831298828 -121.5570526123 
1367.7285156250 -121.5702133179 
1370.8820800781 -121.5889129639 
1374.0419921875 -121.6156158447 
1377.2092285156 -121.6699600220 
1380.3846435547 -121.7322463989 
1383.5665283203 -121.7712020874 
1386.7557373047 -121.8015594482 
1389.9522705078 -121.8234863281 
1393.1569824219 -121.8268127441 
1396.3682861328 -121.8260421753 
1399.5870361328 -121.8304061890 
1402.8139648438 -121.8508453369 
1406.0474853516 -121.8768463135 
1409.2885742188 -121.8885269165 
1412.5378417969 -121.8889389038 
1415.7938232422 -121.8790588379 
1419.0573730469 -121.8753662109 
1422.3292236328 -121.8803024292 
1425.6077880859 -121.9065628052 
1428.8939208984 -121.9429473877 
1432.1876220703 -121.9635848999 
1435.4896240234 -121.9676132202 
1438.7985839844 -121.9295578003 
1442.1151123047 -121.8716278076 
1445.4400634766 -121.7476882935 
1448.7718505859 -121.6141433716 
1452.1114501953 -121.5403594971 
1455.4594726562 -121.4929580688 
1458.8143310547 -121.4911346436 
1462.1770019531 -121.5616302490 
1465.5474853516 -121.6506958008 
1468.9265136719 -121.8216629028 
1472.3125000000 -121.9999465942 
1475.7061767578 -122.0986862183 
1479.1086425781 -122.1824340820 
1482.5180664062 -122.1976699829 
1485.9354248047 -122.1770401001 
1489.3614501953 -122.1453704834 
1492.7945556641 -122.1425933838 
1496.2354736328 -122.1867141724 
1499.6853027344 -122.2546386719 
1503.1420898438 -122.3022689819 
1506.6069335938 -122.3544311523 
1510.0798339844 -122.3747177124 
1513.5615234375 -122.3639144897 
1517.0502929688 -122.3167114258 
1520.5472412109 -122.2491989136 
1524.0531005859 -122.1991043091 
1527.5661621094 -122.1329269409 
1531.0872802734 -122.0876235962 
1534.6173095703 -122.0741271973 
1538.1547851562 -122.0785140991 
1541.7003173828 -122.0853729248 
1545.2540283203 -122.0926361084 
1548.8167724609 -122.0980072021 
1552.3869628906 -122.1067581177 
1555.9653320312 -122.1175079346 
1559.5527343750 -122.1223297119 
1563.1477050781 -122.1218109131 
1566.7508544922 -122.1165847778 
1570.3631591797 -122.1160507202 
1573.9829101562 -122.1264266968 
1577.6110839844 -122.1527328491 
1581.2475585938 -122.1896896362 
1584.8933105469 -122.2187271118 
1588.5466308594 -122.2626037598 
1592.2083740234 -122.3017654419 
1595.8793945312 -122.3308334351 
1599.5579833984 -122.3526000977 
1603.2451171875 -122.3672256470 
1606.9415283203 -122.3720626831 
1610.6457519531 -122.3494491577 
1614.3583984375 -122.2960357666 
1618.0804443359 -122.2446823120 
1621.8101806641 -122.1735382080 
1625.5485839844 -122.1372375488 
1629.2956542969 -122.1632003784 
1633.0521240234 -122.2247467041 
1636.8165283203 -122.2871398926 
1640.5894775391 -122.3239898682 
1644.3720703125 -122.3323364258 
1648.1624755859 -122.3381195068 
1651.9615478516 -122.3577194214 
1655.7703857422 -122.3836593628 
1659.5870361328 -122.3979492188 
1663.4124755859 -122.3955612183 
1667.2468261719 -122.3862304688 
1671.0908203125 -122.3897933960 
1674.9427490234 -122.4189071655 
1678.8035888672 -122.4586029053 
1682.6743164062 -122.4885940552 
1686.5529785156 -122.5035247803 
1690.4406738281 -122.5143051147 
1694.3381347656 -122.5493316650 
1698.2437744141 -122.5884857178 
1702.1583251953 -122.6165771484 
1706.0828857422 -122.6205215454 
1710.0155029297 -122.5921325684 
1713.9571533203 -122.5455017090 
1717.9079589844 -122.4843750000 
1721.8687744141 -122.4127731323 
1725.8378906250 -122.3303070068 
1729.8160400391 -122.2518615723 
1733.8043212891 -122.2049407959 
1737.8009033203 -122.2096710205 
1741.8066406250 -122.2544250488 
1745.8225097656 -122.3063964844 
1749.8468017578 -122.3417816162 
1753.8803710938 -122.3504714966 
1757.9230957031 -122.3490753174 
1761.9761962891 -122.3549499512 
1766.0377197266 -122.3737564087 
1770.1085205078 -122.4021148682 
1774.1898193359 -122.4457931519 
1778.2794189453 -122.5282516479 
1782.3784179688 -122.5959625244 
1786.4879150391 -122.6352691650 
1790.6059570312 -122.6290435791 
1794.7333984375 -122.5624542236 
1798.8713378906 -122.4370574951 
1803.0179443359 -122.3624649048 
1807.1739501953 -122.3563766479 
1811.3397216797 -122.4535675049 
1815.5158691406 -122.5708618164 
1819.7008056641 -122.6615219116 
1823.8953857422 -122.6945419312 
1828.1005859375 -122.6742706299 
1832.3144531250 -122.6641616821 
1836.5380859375 -122.6836013794 
1840.7724609375 -122.7243041992 
1845.0155029297 -122.7482223511 
1849.2684326172 -122.7169570923 
1853.5311279297 -122.6480865479 
1857.8046875000 -122.5709152222 
1862.0870361328 -122.5729598999 
1866.3792724609 -122.6240921021 
1870.6824951172 -122.6882324219 
1874.9945068359 -122.7462768555 
1879.3165283203 -122.7617645264 
1883.6495361328 -122.7612304688 
1887.9914550781 -122.7628173828 
1892.3433837891 -122.7730941772 
1896.7064208984 -122.7830581665 
1901.0784912109 -122.7691192627 
1905.4605712891 -122.7135620117 
1909.8527832031 -122.6598358154 
1914.2562255859 -122.6161422729 
1918.6687011719 -122.5967407227 
1923.0914306641 -122.6431961060 
1927.5252685547 -122.7192230225 
1931.9683837891 -122.8187103271 
1936.4217529297 -122.9483566284 
1940.8863525391 -123.0393600464 
1945.3602294922 -123.0679168701 
1949.8444824219 -123.0448608398 
1954.3389892578 -122.9426956177 
1958.8449707031 -122.7951583862 
1963.3602294922 -122.7052383423 
1967.8858642578 -122.6802444458 
1972.4230957031 -122.7379531860 
1976.9696044922 -122.8493118286 
1981.5267333984 -122.9430770874 
1986.0953369141 -122.9801330566 
1990.6734619141 -122.9798431396 
1995.2620849609 -122.9451370239 
1999.8624267578 -122.9007186890 
2004.4722900391 -122.8692321777 
2009.0926513672 -122.8525238037 
2013.7237548828 -122.8353729248 
2018.3666992188 -122.8128128052 
2023.0191650391 -122.8166961670 
2027.6823730469 -122.8798904419 
2032.3574218750 -122.9897308350 
2037.0421142578 -123.0712127686 
2041.7376708984 -123.1271972656 
2046.4451904297 -123.1614379883 
2051.1623535156 -123.1442871094 
2055.8903808594 -123.0727844238 
2060.6293945312 -122.9770660400 
2065.3803710938 -122.9112091064 
2070.1413574219 -122.8912582397 
2074.9130859375 -122.8772430420 
2079.6970214844 -122.8290634155 
2084.4909667969 -122.7538223267 
2089.2958984375 -122.7047424316 
2094.1130371094 -122.7173004150 
2098.9399414062 -122.7862777710 
2103.7783203125 -122.8755950928 
2108.6276855469 -122.9296417236 
2113.4892578125 -122.9143829346 
2118.3610839844 -122.8718261719 
2123.2438964844 -122.8320770264 
2128.1394042969 -122.8186111450 
2133.0449218750 -122.8630371094 
2137.9616699219 -122.9496231079 
2142.8911132812 -123.0330276489 
2147.8305664062 -123.0539093018 
2152.7814941406 -123.0078964233 
2157.7448730469 -122.9544448853 
2162.7187500000 -122.9228744507 
2167.7038574219 -122.8880691528 
2172.7006835938 -122.8395996094 
2177.7099609375 -122.7945938110 
2182.7297363281 -122.7610244751 
2187.7612304688 -122.7524337769 
2192.8054199219 -122.8119354248 
2197.8598632812 -122.9692382812 
2202.9260253906 -123.1804275513 
2208.0051269531 -123.3455734253 
2213.0949707031 -123.3959960938 
2218.1962890625 -123.3428192139 
2223.3093261719 -123.2459793091 
2228.4353027344 -123.1626892090 
2233.5720214844 -123.1238250732 
2238.7207031250 -123.1408081055 
2243.8823242188 -123.2045516968 
2249.0546875000 -123.2661514282 
2254.2387695312 -123.2645416260 
2259.4362792969 -123.2037200928 
2264.6442871094 -123.1472015381 
2269.8645019531 -123.1255950928 
2275.0979003906 -123.1223602295 
2280.3422851562 -123.1356124878 
2285.5986328125 -123.1704635620 
2290.8671875000 -123.1887588501 
2296.1489257812 -123.1450805664 
2301.4416503906 -123.0459671021 
2306.7468261719 -123.0130996704 
2312.0651855469 -123.0611648560 
2317.3947753906 -123.1098480225 
2322.7365722656 -123.1007080078 
2328.0917968750 -123.0455398560 
2333.4582519531 -123.0086288452 
2338.8369140625 -123.0421218872 
2344.2282714844 -123.1513061523 
2349.6330566406 -123.2899246216 
2355.0490722656 -123.3844375610 
2360.4777832031 -123.3450546265 
2365.9201660156 -123.2544174194 
2371.3737792969 -123.1772842407 
2376.8398437500 -123.1385269165 
2382.3200683594 -123.1280517578 
2387.8112792969 -123.1391906738 
2393.3154296875 -123.2004165649 
2398.8334960938 -123.2919845581 
2404.3630371094 -123.3782958984 
2409.9052734375 -123.4397048950 
2415.4602050781 -123.4800949097 
2421.0292968750 -123.4661102295 
2426.6101074219 -123.3801040649 
2432.2036132812 -123.3024673462 
2437.8112792969 -123.2430801392 
2443.4306640625 -123.2040863037 
2449.0629882812 -123.2043380737 
2454.7094726562 -123.2540664673 
2460.3676757812 -123.3065872192 
2466.0390625000 -123.3467636108 
2471.7233886719 -123.3522186279 
2477.4223632812 -123.2960357666 
2483.1330566406 -123.2252731323 
2488.8566894531 -123.1913375854 
2494.5952148438 -123.2500000000 
2500.3454589844 -123.3508911133 
2506.1088867188 -123.4078369141 
2511.8869628906 -123.4514999390 
2517.6770019531 -123.5110168457 
2523.4804687500 -123.5344161987 
2529.2985839844 -123.4664688110 
2535.1289062500 -123.2888336182 
2540.9726562500 -123.1420440674 
2546.8295898438 -123.1304168701 
2552.7016601562 -123.2158889771 
2558.5859375000 -123.3679199219 
2564.4836425781 -123.4204483032 
2570.3962402344 -123.3463821411 
2576.3212890625 -123.2516250610 
2582.2597656250 -123.2655868530 
2588.2136230469 -123.3299560547 
2594.1796875000 -123.3591918945 
2600.1594238281 -123.3431396484 
2606.1528320312 -123.3471069336 
2612.1616210938 -123.3558807373 
2618.1828613281 -123.3323593140 
2624.2180175781 -123.3196945190 
2630.2685546875 -123.3549041748 
2636.3312988281 -123.4062500000 
2642.4084472656 -123.4642181396 
2648.5007324219 -123.4827575684 
2654.6057128906 -123.4563827515 
2660.7248535156 -123.4686203003 
2666.8593750000 -123.5491104126 
2673.0065917969 -123.6583328247 
2679.1682128906 -123.6633834839 
2685.3437500000 -123.5664672852 
2691.5351562500 -123.4743347168 
2697.7395019531 -123.4008102417 
2703.9577636719 -123.3579635620 
2710.1921386719 -123.3991165161 
2716.4394531250 -123.5584030151 
2722.7009277344 -123.7217788696 
2728.9785156250 -123.7360839844 
2735.2690429688 -123.6405563354 
2741.5739746094 -123.5630035400 
2747.8935546875 -123.5561141968 
2754.2290039062 -123.5821075439 
2760.5778808594 -123.5880508423 
2766.9411621094 -123.5635299683 
2773.3205566406 -123.5465316772 
2779.7133789062 -123.5695266724 
2786.1208496094 -123.5920867920 
2792.5444335938 -123.6002655029 
2798.9814453125 -123.6396865845 
2805.4333496094 -123.6680603027 
2811.9001464844 -123.5933837891 
2818.3833007812 -123.4202346802 
2824.8798828125 -123.2893371582 
2831.3913574219 -123.3351287842 
2837.9194335938 -123.4912872314 
2844.4611816406 -123.6679763794 
2851.0178222656 -123.7873001099 
2857.5910644531 -123.8353118896 
2864.1779785156 -123.8274002075 
2870.7802734375 -123.7372970581 
2877.3991699219 -123.6178436279 
2884.0317382812 -123.5873947144 
2890.6796875000 -123.6547088623 
2897.3427734375 -123.7058181763 
2904.0229492188 -123.6767120361 
2910.7170410156 -123.6258621216 
2917.4265136719 -123.5774765015 
2924.1528320312 -123.5165328979 
2930.8933105469 -123.5069732666 
2937.6491699219 -123.5610351562 
2944.4223632812 -123.6333389282 
2951.2094726562 -123.7033843994 
2958.0122070312 -123.8347320557 
2964.8305664062 -123.9925842285 
2971.6662597656 -124.0321578979 
2978.5163574219 -124.0106353760 
2985.3820800781 -123.9520034790 
2992.2651367188 -123.8549041748 
2999.1625976562 -123.7694702148 
3006.0756835938 -123.7176437378 
3013.0065917969 -123.6891708374 
3019.9519042969 -123.6618499756 
3026.9130859375 -123.6368179321 
3033.8920898438 -123.6159667969 
3040.8852539062 -123.6021194458 
3047.8947753906 -123.5981369019 
3054.9204101562 -123.6071777344 
3061.9638671875 -123.6316604614 
3069.0219726562 -123.6726226807 
3076.0961914062 -123.7297821045 
3083.1884765625 -123.7926177979 
3090.2954101562 -123.8518295288 
3097.4189453125 -123.8997192383 
3104.5603027344 -123.9306182861 
3111.7165527344 -123.9420242310 
3118.8894042969 -123.9348754883 
3126.0786132812 -123.9188766479 
3133.2861328125 -123.9030380249 
3140.5085449219 -123.8920669556 
3147.7475585938 -123.8875350952 
3155.0051269531 -123.8878631592 
3162.2775878906 -123.8888015747 
3169.5668945312 -123.8833160400 
3176.8747558594 -123.8675384521 
3184.1977539062 -123.8422546387 
3191.5375976562 -123.8106460571 
3198.8959960938 -123.7776641846 
3206.2695312500 -123.7490997314 
3213.6604003906 -123.7303314209 
3221.0681152344 -123.7257614136 
3228.4946289062 -123.7373504639 
3235.9365234375 -123.7597885132 
3243.3955078125 -123.7877807617 
3250.8735351562 -123.8156585693 
3258.3671875000 -123.8389129639 
3265.8779296875 -123.8555145264 
3273.4077148438 -123.8664627075 
3280.9531250000 -123.8753051758 
3288.5161132812 -123.8869018555 
3296.0961914062 -123.9035797119 
3303.6958007812 -123.9235992432 
3311.3110351562 -123.9434051514 
3318.9438476562 -123.9591674805 
3326.5961914062 -123.9682159424 
3334.2641601562 -123.9697036743 
3341.9499511719 -123.9645004272 
3349.6550292969 -123.9544525146 
3357.3762207031 -123.9417495728 
3365.1152343750 -123.9286880493 
3372.8740234375 -123.9177932739 
3380.6486816406 -123.9106216431 
3388.4414062500 -123.9076309204 
3396.2519531250 -123.9082565308 
3404.0825195312 -123.9115982056 
3411.9289550781 -123.9174652100 
3419.7937011719 -123.9269104004 
3427.6784667969 -123.9418945312 
3435.5795898438 -123.9641494751 
3443.4987792969 -123.9938507080 
3451.4382324219 -124.0289459229 
3459.3940429688 -124.0656280518 
3467.3681640625 -124.0997924805 
3475.3608398438 -124.1283035278 
3483.3735351562 -124.1499557495 
3491.4030761719 -124.1649551392 
3499.4509277344 -124.1736984253 
3507.5192871094 -124.1769332886 
3515.6044921875 -124.1760635376 
3523.7082519531 -124.1728134155 
3531.8325195312 -124.1681137085 
3539.9736328125 -124.1609191895 
3548.1335449219 -124.1483383179 
3556.3142089844 -124.1275177002 
3564.5117187500 -124.0983963013 
3572.7282714844 -124.0652084351 
3580.9636230469 -124.0354003906 
3589.2199707031 -124.0161743164 
3597.4934082031 -124.0108413696 
3605.7858886719 -124.0170516968 
3614.0993652344 -124.0279159546 
3622.4301757812 -124.0354995728 
3630.7800292969 -124.0345916748 
3639.1513671875 -124.0246887207 
3647.5397949219 -124.0092163086 
3655.9475097656 -123.9929962158 
3664.3747558594 -123.9800796509 
3672.8234863281 -123.9732055664 
3681.2895507812 -123.9745864868 
3689.7751464844 -123.9809951782 
3698.2824707031 -124.0015716553 
3706.8073730469 -124.0340881348 
3715.3518066406 -124.0754852295 
3723.9179687500 -124.1198043823 
3732.5017089844 -124.1600875854 
3741.1054687500 -124.1906280518 
3749.7290039062 -124.2083740234 
3758.3745117188 -124.2130737305 
3767.0378417969 -124.2069320679 
3775.7209472656 -124.1942977905 
3784.4265136719 -124.1813507080 
3793.1499023438 -124.1750106812 
3801.8933105469 -124.1901321411 
3810.6589355469 -124.2271499634 
3819.4428710938 -124.2545928955 
3828.2468261719 -124.2734756470 
3837.0734863281 -124.2811355591 
3845.9182128906 -124.2828369141 
3854.7832031250 -124.2886734009 
3863.6687011719 -124.3071746826 
3872.5769042969 -124.3401412964 
3881.5036621094 -124.3819198608 
3890.4506835938 -124.4230499268 
3899.4206542969 -124.4553604126 
3908.4089355469 -124.4751586914 
3917.4182128906 -124.4830398560 
3926.4501953125 -124.4817123413 
3935.5009765625 -124.4743347168 
3944.5725097656 -124.4644393921 
3953.6650390625 -124.4566116333 
3962.7807617188 -124.4615325928 
3971.9152832031 -124.4884338379 
3981.0708007812 -124.5146255493 
3990.2497558594 -124.5361709595 
3999.4475097656 -124.5456542969 
4008.6665039062 -124.5422821045 
4017.9089355469 -124.5323944092 
4027.1704101562 -124.5250473022 
4036.4533691406 -124.5261306763 
4045.7600097656 -124.5350646973 
4055.0856933594 -124.5460205078 
4064.4331054688 -124.5521621704 
4073.8017578125 -124.5466537476 
4083.1943359375 -124.5425567627 
4092.6064453125 -124.5441207886 
4102.0400390625 -124.5521240234 
4111.4980468750 -124.5635910034 
4120.9750976562 -124.5739059448 
4130.4746093750 -124.5789489746 
4139.9975585938 -124.5756530762 
4149.5405273438 -124.5466613770 
4159.1054687500 -124.4873733521 
4168.6928710938 -124.4289093018 
4178.3041992188 -124.3647994995 
4187.9355468750 -124.3062057495 
4197.5888671875 -124.2627105713 
4207.2670898438 -124.2377548218 
4216.9648437500 -124.2253952026 
4226.6855468750 -124.2179260254 
4236.4306640625 -124.2090606689 
4246.1958007812 -124.2012023926 
4255.9833984375 -124.2024230957 
4265.7963867188 -124.2195739746 
4275.6293945312 -124.2540664673 
4285.4848632812 -124.3239669800 
4295.3632812500 -124.3840103149 
4305.2666015625 -124.4014053345 
4315.1904296875 -124.3994903564 
4325.1376953125 -124.3854675293 
4335.1098632812 -124.3704681396 
4345.1025390625 -124.3671798706 
4355.1181640625 -124.3854141235 
4365.1591796875 -124.4013137817 
4375.2211914062 -124.4091110229 
4385.3066406250 -124.4041519165 
4395.4150390625 -124.3788070679 
4405.5493164062 -124.3567810059 
4415.7041015625 -124.3587188721 
4425.8828125000 -124.3779983521 
4436.0874023438 -124.4118881226 
4446.3125000000 -124.4748077393 
4456.5615234375 -124.5323333740 
4466.8369140625 -124.5587387085 
4477.1333007812 -124.5727157593 
4487.4536132812 -124.5731201172 
4497.7998046875 -124.5501403809 
4508.1674804688 -124.5151901245 
4518.5590820312 -124.4949111938 
4528.9746093750 -124.4845428467 
4539.4169921875 -124.4970550537 
4549.8803710938 -124.5385360718 
4560.3681640625 -124.5808486938 
4570.8828125000 -124.6266784668 
4581.4189453125 -124.6828308105 
4591.9794921875 -124.7120590210 
4602.5668945312 -124.7122497559 
4613.1762695312 -124.7039947510 
4623.8095703125 -124.6952972412 
4634.4677734375 -124.7065811157 
4645.1533203125 -124.7284011841 
4655.8608398438 -124.7517776489 
4666.5927734375 -124.7589721680 
4677.3520507812 -124.7189941406 
4688.1337890625 -124.6664276123 
4698.9404296875 -124.6109924316 
4709.7744140625 -124.5560836792 
4720.6308593750 -124.5413055420 
4731.5122070312 -124.5495376587 
4742.4213867188 -124.5625152588 
4753.3525390625 -124.5694503784 
4764.3095703125 -124.5783157349 
4775.2915039062 -124.5995178223 
4786.3017578125 -124.6571807861 
4797.3344726562 -124.7193069458 
4808.3925781250 -124.7403717041 
4819.4790039062 -124.7123413086 
4830.5883789062 -124.6313400269 
4841.7231445312 -124.5635681152 
4852.8862304688 -124.4910888672 
4864.0722656250 -124.4739227295 
4875.2846679688 -124.4988937378 
4886.5224609375 -124.5561370850 
4897.7890625000 -124.5959625244 
4909.0786132812 -124.5959854126 
4920.3945312500 -124.5617218018 
4931.7387695312 -124.5133743286 
4943.1069335938 -124.4848937988 
4954.5009765625 -124.4638977051 
4965.9243164062 -124.4702987671 
4977.3710937500 -124.4904708862 
4988.8442382812 -124.5289154053 
5000.3437500000 -124.5643081665 
5011.8730468750 -124.5862884521 
5023.4257812500 -124.6296005249 
5035.0048828125 -124.6887207031 
5046.6137695312 -124.7569656372 
5058.2465820312 -124.8217926025 
5069.9062500000 -124.8618850708 
5081.5957031250 -124.9177093506 
5093.3090820312 -124.9585571289 
5105.0493164062 -124.9635620117 
5116.8198242188 -124.9291763306 
5128.6142578125 -124.8698730469 
5140.4360351562 -124.8201904297 
5152.2851562500 -124.7970352173 
5164.1645507812 -124.7960357666 
5176.0683593750 -124.7992095947 
5187.9995117188 -124.7982025146 
5199.9609375000 -124.7947921753 
5211.9472656250 -124.7980117798 
5223.9609375000 -124.8079147339 
5236.0053710938 -124.8336181641 
5248.0747070312 -124.8657989502 
5260.1723632812 -124.8986816406 
5272.2973632812 -124.9268417358 
5284.4531250000 -124.9427566528 
5296.6342773438 -124.9451065063 
5308.8432617188 -124.9369125366 
5321.0834960938 -124.9106521606 
5333.3491210938 -124.8712692261 
5345.6425781250 -124.8171920776 
5357.9677734375 -124.7564697266 
5370.3183593750 -124.6994476318 
5382.6972656250 -124.6524581909 
5395.1074218750 -124.6147155762 
5407.5439453125 -124.5821456909 
5420.0083007812 -124.5694427490 
5432.5019531250 -124.5869522095 
5445.0273437500 -124.6383743286 
5457.5786132812 -124.6994400024 
5470.1586914062 -124.7602539062 
5482.7705078125 -124.8270492554 
5495.4086914062 -124.9038772583 
5508.0761718750 -124.9712142944 
5520.7758789062 -124.9950408936 
5533.5014648438 -124.9794082642 
5546.2568359375 -124.9428710938 
5559.0410156250 -124.9156417847 
5571.8579101562 -124.9159469604 
5584.7016601562 -124.9421005249 
5597.5747070312 -124.9950561523 
5610.4804687500 -125.0499038696 
5623.4130859375 -125.0622406006 
5636.3754882812 -125.0157699585 
5649.3710937500 -124.9167938232 
5662.3930664062 -124.8203277588 
5675.4453125000 -124.7686386108 
5688.5307617188 -124.7571105957 
5701.6430664062 -124.7731170654 
5714.7861328125 -124.7913894653 
5727.9589843750 -124.7980422974 
5741.1655273438 -124.7936248779 
5754.3994140625 -124.7983322144 
5767.6635742188 -124.8342132568 
5780.9614257812 -124.8946914673 
5794.2871093750 -124.9578094482 
5807.6435546875 -124.9971237183 
5821.0336914062 -124.9960861206 
5834.4516601562 -124.9576644897 
5847.9003906250 -124.9122238159 
5861.3798828125 -124.8554611206 
5874.8940429688 -124.7973098755 
5888.4365234375 -124.7548370361 
5902.0097656250 -124.7370147705 
5915.6171875000 -124.7471237183 
5929.2534179688 -124.7604827881 
5942.9204101562 -124.7678985596 
5956.6225585938 -124.7761306763 
5970.3530273438 -124.8054885864 
5984.1152343750 -124.8376846313 
5997.9125976562 -124.8662719727 
6011.7377929688 -124.8878479004 
6025.5957031250 -124.8984451294 
6039.4848632812 -124.8885498047 
6053.4096679688 -124.8638076782 
6067.3632812500 -124.8375625610 
6081.3491210938 -124.8182601929 
6095.3701171875 -124.8161315918 
6109.4204101562 -124.8238372803 
6123.5029296875 -124.8436050415 
6137.6215820312 -124.8582992554 
6151.7690429688 -124.8618469238 
6165.9497070312 -124.8460998535 
6180.1625976562 -124.8208541870 
6194.4116210938 -124.7882003784 
6208.6899414062 -124.7553405762 
6223.0014648438 -124.7588424683 
6237.3496093750 -124.8061828613 
6251.7270507812 -124.9116287231 
6266.1376953125 -125.0113449097 
6280.5849609375 -125.0532226562 
6295.0620117188 -125.0614471436 
6309.5727539062 -125.0379943848 
6324.1201171875 -124.9909896851 
6338.6977539062 -124.9210739136 
6353.3090820312 -124.8551177979 
6367.9536132812 -124.8901519775 
6382.6357421875 -124.9795074463 
6397.3481445312 -125.0825424194 
6412.0947265625 -125.1707687378 
6426.8784179688 -125.1843261719 
6441.6928710938 -125.1702957153 
6456.5415039062 -125.1515350342 
6471.4277343750 -125.1117630005 
6486.3447265625 -125.0506286621 
6501.2963867188 -125.0211486816 
6516.2822265625 -125.0474166870 
6531.3061523438 -125.1430969238 
6546.3613281250 -125.2231140137 
6561.4511718750 -125.2348022461 
6576.5795898438 -125.2189712524 
6591.7392578125 -125.2163848877 
6606.9335937500 -125.2377700806 
6622.1665039062 -125.2271957397 
6637.4311523438 -125.1850738525 
6652.7309570312 -125.1273345947 
6668.0659179688 -125.0656280518 
6683.4399414062 -125.0483474731 
6698.8457031250 -125.0669250488 
6714.2871093750 -125.0839843750 
6729.7675781250 -125.0952377319 
6745.2802734375 -125.1104202271 
6760.8286132812 -125.1293487549 
6776.4165039062 -125.1388702393 
6792.0366210938 -125.1221008301 
6807.6928710938 -125.0889892578 
6823.3886718750 -125.0398483276 
6839.1171875000 -124.9706649780 
6854.8818359375 -124.9224624634 
6870.6826171875 -124.9070129395 
6886.5239257812 -124.9144210815 
6902.3979492188 -124.9432144165 
6918.3081054688 -124.9873504639 
6934.2592773438 -125.0114364624 
6950.2431640625 -125.0164031982 
6966.2641601562 -125.0155487061 
6982.3256835938 -125.0184173584 
6998.4204101562 -125.0125122070 
7014.5522460938 -125.0024948120 
7030.7211914062 -125.0225601196 
7046.9316406250 -125.0843505859 
7063.1752929688 -125.1460952759 
7079.4560546875 -125.1677703857 
7095.7788085938 -125.1676940918 
7112.1352539062 -125.1752624512 
7128.5292968750 -125.1971969604 
7144.9648437500 -125.2385253906 
7161.4345703125 -125.2722091675 
7177.9418945312 -125.2616729736 
7194.4916992188 -125.2031631470 
7211.0756835938 -125.1467208862 
7227.6972656250 -125.1299743652 
7244.3579101562 -125.1314468384 
7261.0605468750 -125.1052932739 
7277.7978515625 -125.0428695679 
7294.5737304688 -124.9859085083 
7311.3920898438 -124.9647064209 
7328.2456054688 -124.9567413330 
7345.1376953125 -124.9238815308 
7362.0727539062 -124.8708648682 
7379.0429687500 -124.8709716797 
7396.0522460938 -124.9995727539 
7413.1005859375 -125.2199630737 
7430.1923828125 -125.3833312988 
7447.3193359375 -125.3932723999 
7464.4858398438 -125.3212356567 
7481.6962890625 -125.2884368896 
7498.9418945312 -125.3332061768 
7516.2275390625 -125.4202575684 
7533.5571289062 -125.4799270630 
7550.9228515625 -125.4484481812 
7568.3281250000 -125.3181076050 
7585.7778320312 -125.1483230591 
7603.2636718750 -125.0490188599 
7620.7895507812 -125.1025009155 
7638.3559570312 -125.1912536621 
7655.9672851562 -125.2202987671 
7673.6147460938 -125.2572021484 
7691.3027343750 -125.2821502686 
7709.0361328125 -125.2331924438 
7726.8061523438 -125.1178436279 
7744.6166992188 -125.0203094482 
7762.4731445312 -125.0111694336 
7780.3662109375 -125.0785675049 
7798.3002929688 -125.1442718506 
7816.2758789062 -125.1152572632 
7834.2973632812 -124.9986343384 
7852.3559570312 -124.9467620850 
7870.4560546875 -124.9958038330 
7888.6025390625 -125.1110916138 
7906.7861328125 -125.2266235352 
7925.0122070312 -125.3016281128 
7943.2841796875 -125.3184738159 
7961.5937500000 -125.2776336670 
7979.9458007812 -125.2102966309 
7998.3447265625 -125.1496582031 
8016.7812500000 -125.1634521484 
8035.2607421875 -125.2456741333 
8053.7827148438 -125.3207015991 
8072.3515625000 -125.3220367432 
8090.9589843750 -125.2908706665 
8109.6088867188 -125.2558670044 
8128.3066406250 -125.2345581055 
8147.0429687500 -125.2372512817 
8165.8227539062 -125.2601547241 
8184.6499023438 -125.2911987305 
8203.5156250000 -125.3358306885 
8222.4257812500 -125.3908157349 
8241.3789062500 -125.3924102783 
8260.3808593750 -125.3341369629 
8279.4208984375 -125.2773513794 
8298.5058593750 -125.2911529541 
8317.6396484375 -125.3387527466 
8336.8115234375 -125.3184204102 
8356.0292968750 -125.2623062134 
8375.2949218750 -125.2229156494 
8394.6005859375 -125.1989288330 
8413.9501953125 -125.1526718140 
8433.3496093750 -125.0817871094 
8452.7890625000 -125.0232543945 
8472.2734375000 -125.0372161865 
8491.8027343750 -125.0723342896 
8511.3818359375 -125.1046066284 
8531.0009765625 -125.1209564209 
8550.6660156250 -125.1136932373 
8570.3798828125 -125.1163864136 
8590.1357421875 -125.1767883301 
8609.9365234375 -125.2489089966 
8629.7880859375 -125.3263626099 
8649.6796875000 -125.3680267334 
8669.6181640625 -125.3298721313 
8689.6025390625 -125.2237472534 
8709.6367187500 -125.1420364380 
8729.7128906250 -125.1098861694 
8749.8359375000 -125.0938034058 
8770.0097656250 -125.0965957642 
8790.2255859375 -125.1441345215 
8810.4873046875 -125.2354888916 
8830.8007812500 -125.2914886475 
8851.1562500000 -125.3230209351 
8871.5595703125 -125.3503494263 
8892.0087890625 -125.3431625366 
8912.5107421875 -125.2587509155 
8933.0546875000 -125.1459121704 
8953.6455078125 -125.0558166504 
8974.2890625000 -125.0641937256 
8994.9755859375 -125.1145782471 
9015.7099609375 -125.0908737183 
9036.4970703125 -124.9594345093 
9057.3261718750 -124.8896255493 
9078.2041015625 -125.0201873779 
9099.1347656250 -125.1815414429 
9120.1093750000 -125.1902313232 
9141.1318359375 -125.1356887817 
9162.2031250000 -125.1355819702 
9183.3271484375 -125.1679992676 
9204.4951171875 -125.1651458740 
9225.7128906250 -125.1254119873 
9246.9833984375 -125.0863037109 
9268.2988281250 -125.0615386963 
9289.6621093750 -125.0321731567 
9311.0810546875 -125.0138320923 
9332.5439453125 -125.0738830566 
9354.0556640625 -125.1627883911 
9375.6171875000 -125.1439743042 
9397.2343750000 -125.0545806885 
9418.8955078125 -125.0269393921 
9440.6064453125 -125.0596847534 
9462.3730468750 -125.1132659912 
9484.1845703125 -125.1854324341 
9506.0458984375 -125.1927947998 
9527.9638671875 -125.1636047363 
9549.9267578125 -125.1374053955 
9571.9394531250 -125.1026000977 
9594.0087890625 -125.1129379272 
9616.1240234375 -125.1325836182 
9638.2890625000 -125.1251983643 
9660.5068359375 -125.1600723267 
9682.7802734375 -125.2107696533 
9705.0996093750 -125.2220306396 
9727.4707031250 -125.1811370850 
9749.8984375000 -125.0979537964 
9772.3720703125 -125.0732803345 
9794.8984375000 -125.1684036255 
9817.4814453125 -125.2875518799 
9840.1113281250 -125.3218231201 
9862.7939453125 -125.2896804810 
9885.5283203125 -125.2145690918 
9908.3203125000 -125.0759124756 
9931.1601562500 -124.9785614014 
9954.0517578125 -124.9319076538 
9977.0019531250 -125.0247955322 
10000.0000000000 -125.1801910400 
10023.0507812500 -125.1988372803 
10046.1542968750 -125.2144470215 
10069.3115234375 -125.2213058472 
10092.5332031250 -125.2178115845 
10115.7968750000 -125.2067413330 
10139.1152343750 -125.1929702759 
10162.4863281250 -125.1818923950 
10185.9111328125 -125.1776123047 
10209.3906250000 -125.1817245483 
10232.9355468750 -125.1930160522 
10256.5234375000 -125.2079772949 
10280.1650390625 -125.2220687866 
10303.8613281250 -125.2311325073 
10327.6123046875 -125.2327880859 
10351.4189453125 -125.2271728516 
10375.2792968750 -125.2168731689 
10399.2060546875 -125.2061386108 
10423.1777343750 -125.1980972290 
10447.2031250000 -125.1933135986 
10471.2851562500 -125.1898040771 
10495.4218750000 -125.1841354370 
10519.6152343750 -125.1734161377 
10543.8632812500 -125.1571960449 
10568.1787109375 -125.1381225586 
10592.5400390625 -125.1209564209 
10616.9560546875 -125.1103057861 
10641.4287109375 -125.1082000732 
10665.9580078125 -125.1127548218 
10690.5439453125 -125.1184768677 
10715.1982421875 -125.1183471680 
10739.8974609375 -125.1067123413 
10764.6533203125 -125.0817031860 
10789.4667968750 -125.0461578369 
10814.3378906250 -125.0066299438 
10839.2656250000 -124.9712524414 
10864.2509765625 -124.9473037720 
10889.3056640625 -124.9394302368 
10914.4062500000 -124.9486694336 
10939.5644531250 -124.9724044800 
10964.7812500000 -125.0050735474 
10990.0556640625 -125.0395660400 
11015.3886718750 -125.0690917969 
11040.7919921875 -125.0887832642 
11066.2412109375 -125.0969161987 
11091.7500000000 -125.0948638916 
11117.3173828125 -125.0833816528 
11142.9433593750 -125.0649719238 
11168.6289062500 -125.0417709351 
11194.3730468750 -125.0155105591 
11220.1894531250 -124.9880218506 
11246.0527343750 -124.9616165161 
11271.9755859375 -124.9390487671 
11297.9580078125 -124.9228897095 
11324.0009765625 -124.9146575928 
11350.1035156250 -124.9141540527 
11376.2792968750 -124.9194335938 
11402.5019531250 -124.9273529053 
11428.7861328125 -124.9345397949 
11455.1298828125 -124.9384231567 
11481.5351562500 -124.9379119873 
11508.0000000000 -124.9306945801 
11534.5273437500 -124.9228057861 
11561.1279296875 -124.9215240479 
11587.7773437500 -124.9255752563 
11614.4873046875 -124.9352951050 
11641.2597656250 -124.9495544434 
11668.0937500000 -124.9659652710 
11694.9892578125 -124.9812698364 
11721.9472656250 -124.9919586182 
11748.9804687500 -124.9950561523 
11776.0625000000 -124.9890670776 
11803.2070312500 -124.9748687744 
11830.4140625000 -124.9559326172 
11857.6845703125 -124.9374923706 
11885.0166015625 -124.9248123169 
11912.4257812500 -124.9212036133 
11939.8847656250 -124.9326400757 
11967.4072265625 -124.9521865845 
11994.9931640625 -124.9643936157 
12022.6425781250 -124.9744949341 
12050.3554687500 -124.9847335815 
12078.1318359375 -124.9987792969 
12105.9863281250 -125.0196762085 
12133.8916015625 -125.0482940674 
12161.8613281250 -125.0828399658 
12189.8955078125 -125.1192932129 
12217.9931640625 -125.1523056030 
12246.1572265625 -125.1809768677 
12274.3984375000 -125.1780548096 
12302.6923828125 -125.1523666382 
12331.0507812500 -125.1112899780 
12359.4746093750 -125.0599746704 
12387.9638671875 -125.0052108765 
12416.5195312500 -124.9541397095 
12445.1396484375 -124.9129714966 
12473.8408203125 -124.8797149658 
12502.5937500000 -124.8736038208 
12531.4130859375 -124.8797607422 
12560.2988281250 -124.8843841553 
12589.2509765625 -124.8807754517 
12618.2705078125 -124.8658981323 
12647.3701171875 -124.8419113159 
12676.5234375000 -124.8053283691 
12705.7441406250 -124.7867736816 
12735.0312500000 -124.7906723022 
12764.3867187500 -124.8001937866 
12793.8095703125 -124.8041000366 
12823.2998046875 -124.7919235229 
12852.8730468750 -124.7598419189 
12882.4990234375 -124.6901550293 
12912.1943359375 -124.6339569092 
12941.9580078125 -124.6254806519 
12971.7900390625 -124.6433639526 
13001.6914062500 -124.6818771362 
13031.6611328125 -124.7560806274 
13061.7138671875 -124.8266296387 
13091.8222656250 -124.8653488159 
13122.0000000000 -124.8977050781 
13152.2470703125 -124.9235839844 
13182.5634765625 -124.9414443970 
13212.9501953125 -124.9481811523 
13243.4218750000 -124.9364852905 
13273.9492187500 -124.9217910767 
13304.5468750000 -124.9065856934 
13335.2138671875 -124.8924179077 
13365.9531250000 -124.8699722290 
13396.7626953125 -124.8403854370 
13427.6425781250 -124.8136978149 
13458.6093750000 -124.7829437256 
13489.6328125000 -124.7362060547 
13520.7265625000 -124.6975097656 
13551.8935546875 -124.6808547974 
13583.1308593750 -124.6709747314 
13614.4414062500 -124.6652069092 
13645.8388671875 -124.6560821533 
13677.2929687500 -124.6420669556 
13708.8203125000 -124.6314086914 
13740.4199218750 -124.6234054565 
13772.0927734375 -124.6204299927 
13803.8388671875 -124.6232223511 
13835.6572265625 -124.6240844727 
13867.5644531250 -124.6213912964 
13899.5302734375 -124.6110992432 
13931.5693359375 -124.5997848511 
13963.6826171875 -124.5956115723 
13995.8701171875 -124.5957489014 
14028.1318359375 -124.6026763916 
14060.4677734375 -124.6098098755 
14092.8935546875 -124.6089096069 
14125.3789062500 -124.5923004150 
14157.9384765625 -124.5626983643 
14190.5732421875 -124.5407791138 
14223.2841796875 -124.5239868164 
14256.0693359375 -124.5183258057 
14288.9462890625 -124.5319900513 
14321.8837890625 -124.5473556519 
14354.8964843750 -124.5631866455 
14387.9853515625 -124.5634765625 
14421.1503906250 -124.5530395508 
14454.3925781250 -124.5263137817 
14487.7109375000 -124.4914550781 
14521.1220703125 -124.4635391235 
14554.5947265625 -124.4330215454 
14588.1435546875 -124.3862533569 
14621.7705078125 -124.3433532715 
14655.4746093750 -124.3197479248 
14689.2568359375 -124.2950439453 
14723.1328125000 -124.2842559814 
14757.0703125000 -124.2884597778 
14791.0869140625 -124.3111190796 
14825.1806640625 -124.3422622681 
14859.3544921875 -124.3599319458 
14893.6054687500 -124.3683471680 
14927.9365234375 -124.3580474854 
14962.3632812500 -124.3407821655 
14996.8525390625 -124.3337554932 
15031.4208984375 -124.3386306763 
15066.0693359375 -124.3503189087 
15100.7978515625 -124.3533248901 
15135.6064453125 -124.3441925049 
15170.5117187500 -124.3162460327 
15205.4804687500 -124.2831802368 
15240.5302734375 -124.2645263672 
15275.6611328125 -124.2500228882 
15310.8730468750 -124.2492141724 
15346.1650390625 -124.2539825439 
15381.5390625000 -124.2502441406 
15417.0117187500 -124.2391204834 
15452.5488281250 -124.2197799683 
15488.1679687500 -124.2138671875 
15523.8691406250 -124.2392120361 
15559.6533203125 -124.2845993042 
15595.5195312500 -124.3181915283 
15631.4677734375 -124.3567276001 
15667.5166015625 -124.3783416748 
15703.6318359375 -124.3836441040 
15739.8300781250 -124.3831634521 
15776.1113281250 -124.3805236816 
15812.4765625000 -124.3751602173 
15848.9248046875 -124.3670578003 
15885.4755859375 -124.3445739746 
15922.0927734375 -124.3135070801 
15958.7939453125 -124.2777633667 
15995.5800781250 -124.2384338379 
16032.4511718750 -124.1856842041 
16069.4072265625 -124.1191864014 
16106.4482421875 -124.0485229492 
16143.5927734375 -123.9900207520 
16180.8046875000 -123.9624176025 
16218.1025390625 -123.9305114746 
16255.4863281250 -123.8980178833 
16292.9560546875 -123.8582839966 
16330.5126953125 -123.8161468506 
16368.1738281250 -123.7811813354 
16405.9042968750 -123.7624969482 
16443.7207031250 -123.7787246704 
16481.6250000000 -123.8295745850 
16519.6152343750 -123.9138107300 
16557.6953125000 -124.0045700073 
16595.8613281250 -124.0733795166 
16634.1347656250 -124.1100921631 
16672.4765625000 -124.1081008911 
16710.9082031250 -124.0868835449 
16749.4277343750 -124.0579452515 
16788.0371093750 -124.0284347534 
16826.7343750000 -123.9917907715 
16865.5390625000 -123.9421920776 
16904.4160156250 -123.8804550171 
16943.3808593750 -123.8160858154 
16982.4375000000 -123.8034820557 
17021.5820312500 -123.8250885010 
17060.8183593750 -123.8522872925 
17100.1445312500 -123.8578643799 
17139.5820312500 -123.8397216797 
17179.0898437500 -123.8075408936 
17218.6875000000 -123.7792816162 
17258.3789062500 -123.7620697021 
17298.1601562500 -123.7510147095 
17338.0332031250 -123.7467117310 
17378.0000000000 -123.7580413818 
17418.0761718750 -123.7778701782 
17458.2265625000 -123.7868728638 
17498.4687500000 -123.7671356201 
17538.8027343750 -123.7072677612 
17579.2324218750 -123.6129760742 
17619.7519531250 -123.5675277710 
17660.3867187500 -123.5725021362 
17701.0957031250 -123.6158294678 
17741.8984375000 -123.6865768433 
17782.7949218750 -123.7793579102 
17823.7851562500 -123.8287048340 
17864.8691406250 -123.8489837646 
17906.0488281250 -123.8492126465 
17947.3437500000 -123.8326721191 
17988.7148437500 -123.7952117920 
18030.1796875000 -123.7557373047 
18071.7402343750 -123.7067108154 
18113.3964843750 -123.6409454346 
18155.1484375000 -123.6023712158 
18197.0175781250 -123.5813522339 
18238.9628906250 -123.5676956177 
18281.0058593750 -123.5593414307 
18323.1445312500 -123.5548171997 
18365.3808593750 -123.5630035400 
18407.7148437500 -123.5931243896 
18450.1445312500 -123.6451187134 
18492.6953125000 -123.6725387573 
18535.3222656250 -123.6759033203 
18578.0468750000 -123.6574401855 
18620.8710937500 -123.6190109253 
18663.7929687500 -123.5694732666 
18706.8144531250 -123.4964294434 
18749.9355468750 -123.4023513794 
18793.1757812500 -123.3635330200 
18836.4941406250 -123.3644943237 
18879.9140625000 -123.3815460205 
18923.4335937500 -123.3774719238 
18967.0546875000 -123.3463668823 
19010.7734375000 -123.2912826538 
19054.6171875000 -123.2546768188 
19098.5390625000 -123.2501525879 
19142.5625000000 -123.2625961304 
19186.6875000000 -123.2766876221 
19230.9140625000 -123.2656707764 
19275.2421875000 -123.2476882935 
19319.6738281250 -123.2431488037 
19364.2285156250 -123.2723922729 
19408.8632812500 -123.3223724365 
19453.6015625000 -123.3445205688 
19498.4433593750 -123.3311233521 
19543.3886718750 -123.2779769897 
19588.4375000000 -123.2333755493 
19633.6132812500 -123.2326126099 
19678.8691406250 -123.2645797729 
19724.2304687500 -123.3212738037 
19769.6972656250 -123.3579483032 
19815.2675781250 -123.3390731812 
19860.9433593750 -123.2746963501 
19906.7226562500 -123.1709289551 
19952.6328125000 -123.0445480347 
19998.6250000000 -123.0031738281 
20044.7226562500 -123.0492477417 
20090.9277343750 -123.0999450684 
20137.2382812500 -123.1214294434 
20183.6562500000 -123.0890731812 
20230.2031250000 -123.0148162842 
20276.8339843750 -122.9523620605 
20323.5742187500 -122.9281921387 
20370.4218750000 -122.9364624023 
20417.3769531250 -122.9700775146 
20464.4394531250 -123.0373153687 
20511.6113281250 -123.1004104614 
20558.9160156250 -123.1256103516 
20606.3046875000 -123.1053237915 
20653.8046875000 -123.0488586426 
20701.4121093750 -122.9924697876 
20749.1308593750 -122.9424514771 
20796.9589843750 -122.9195404053 
20844.8984375000 -122.9485244751 
20892.9687500000 -122.9612731934 
20941.1289062500 -122.9010925293 
20989.4003906250 -122.8118515015 
21037.7812500000 -122.7840270996 
21086.2753906250 -122.8477172852 
21134.8808593750 -122.9507751465 
21183.6210937500 -123.0148086548 
21232.4511718750 -123.0548400879 
21281.3945312500 -123.0932617188 
21330.4492187500 -123.1219940186 
21379.6171875000 -123.1230087280 
21428.8984375000 -123.0801467896 
21478.2929687500 -122.9969558716 
21527.8261718750 -122.8887023926 
21577.4492187500 -122.7840576172 
21627.1875000000 -122.7236480713 
21677.0390625000 -122.7281951904 
21727.0058593750 -122.7715454102 
21777.0878906250 -122.8102874756 
21827.3105468750 -122.8289337158 
21877.6230468750 -122.8277816772 
21928.0527343750 -122.8036499023 
21978.5996093750 -122.7734069824 
22029.2617187500 -122.7662277222 
22080.0410156250 -122.7784576416 
22130.9355468750 -122.7783584595 
22181.9746093750 -122.7463912964 
22233.1054687500 -122.6814422607 
22284.3535156250 -122.5993194580 
22335.7207031250 -122.5466537476 
22387.2070312500 -122.5743179321 
22438.8105468750 -122.6775970459 
22490.5585937500 -122.7812805176 
22542.4003906250 -122.7980194092 
22594.3632812500 -122.7165603638 
22646.4433593750 -122.6198577881 
22698.6464843750 -122.5867843628 
22750.9667968750 -122.6009368896 
22803.4101562500 -122.5908813477 
22855.9980468750 -122.5358047485 
22908.6835937500 -122.4804306030 
22961.4902343750 -122.4735794067 
23014.4179687500 -122.5616912842 
23067.4667968750 -122.6914367676 
23120.6386718750 -122.7361984253 
23173.9335937500 -122.7040481567 
23227.3769531250 -122.6440658569 
23280.9179687500 -122.5971527100 
23334.5820312500 -122.5764007568 
23388.3710937500 -122.5967864990 
23442.2812500000 -122.6608963013 
23496.3183593750 -122.7261047363 
23550.5039062500 -122.7301559448 
23604.7910156250 -122.6687316895 
23659.2011718750 -122.5983352661 
23713.7363281250 -122.5176010132 
23768.3984375000 -122.4583663940 
23823.1875000000 -122.4521026611 
23878.1015625000 -122.4659729004 
23933.1679687500 -122.4159851074 
23988.3359375000 -122.3231201172 
24043.6308593750 -122.2236938477 
24099.0527343750 -122.1564025879 
24154.6035156250 -122.1516799927 
24210.2812500000 -122.2429733276 
24266.1132812500 -122.3750305176 
24322.0488281250 -122.4373016357 
24378.1132812500 -122.4283142090 
24434.3066406250 -122.3721618652 
24490.6289062500 -122.2950363159 
24547.0820312500 -122.2422943115 
24603.6640625000 -122.2255249023 
24660.4042968750 -122.2267303467 
24717.2480468750 -122.2396545410 
24774.2226562500 -122.2568435669 
24831.3300781250 -122.2696533203 
24888.5683593750 -122.2712173462 
24945.9375000000 -122.2612304688 
25003.4394531250 -122.2655639648 
25061.1015625000 -122.2821502686 
25118.8691406250 -122.2895278931 
25176.7714843750 -122.2525177002 
25234.8046875000 -122.1691970825 
25292.9726562500 -122.1154098511 
25351.2753906250 -122.1273956299 
25409.7402343750 -122.1791305542 
25468.3105468750 -122.1902236938 
25527.0175781250 -122.1651229858 
25585.8593750000 -122.1431121826 
25644.8359375000 -122.1755523682 
25703.9492187500 -122.2230911255 
25763.1972656250 -122.2560272217 
25822.6132812500 -122.2640304565 
25882.1347656250 -122.2588882446 
25941.7949218750 -122.2213516235 
26001.5937500000 -122.1514282227 
26061.5292968750 -122.0904388428 
26121.6015625000 -122.0409011841 
26181.8437500000 -122.0375976562 
26242.1953125000 -122.0500640869 
26302.6835937500 -122.0080490112 
26363.3144531250 -121.9298019409 
26424.0839843750 -121.8379669189 
26484.9921875000 -121.8232192993 
26546.0429687500 -121.9484024048 
26607.2617187500 -122.1194839478 
26668.5937500000 -122.1975784302 
26730.0664062500 -122.2024230957 
26791.6816406250 -122.1505203247 
26853.4375000000 -122.0700149536 
26915.3378906250 -122.0235824585 
26977.4082031250 -122.0412979126 
27039.5937500000 -122.0527191162 
27101.9218750000 -122.0262222290 
27164.3945312500 -121.9882659912 
27227.0097656250 -121.9760437012 
27289.7695312500 -121.9911880493 
27352.6738281250 -122.0159454346 
27415.7539062500 -122.0258712769 
27478.9492187500 -122.0100402832 
27542.2910156250 -121.9722366333 
27605.7773437500 -121.9447631836 
27669.4101562500 -121.9552764893 
27733.1914062500 -121.9486236572 
27797.1171875000 -121.8789215088 
27861.2226562500 -121.8219070435 
27925.4453125000 -121.8197860718 
27989.8144531250 -121.8180770874 
28054.3339843750 -121.7789764404 
28119.0000000000 -121.7246475220 
28183.8164062500 -121.6959152222 
28248.8144531250 -121.6979370117 
28313.9296875000 -121.7398071289 
28379.1953125000 -121.8529357910 
28444.6113281250 -121.9785766602 
28510.1777343750 -122.0251159668 
28575.8964843750 -121.9844741821 
28641.7656250000 -121.8903274536 
28707.8183593750 -121.8154830933 
28773.9921875000 -121.8238601685 
28840.3183593750 -121.8550872803 
28906.7968750000 -121.8805999756 
28973.4296875000 -121.8978958130 
29040.2148437500 -121.8753738403 
29107.1855468750 -121.8453216553 
29174.2812500000 -121.8534164429 
29241.5292968750 -121.8914260864 
29308.9335937500 -121.9348754883 
29376.4921875000 -122.0182723999 
29444.2070312500 -122.0989608765 
29512.0781250000 -122.0628662109 
29580.1386718750 -122.0075225830 
29648.3222656250 -122.0343399048 
29716.6640625000 -122.0480804443 
29785.1621093750 -121.9532165527 
29853.8203125000 -121.7854766846 
29922.6347656250 -121.7261657715 
29991.6406250000 -121.7770309448 
30060.7734375000 -121.8012237549 
30130.0664062500 -121.8087539673 
30199.5175781250 -121.8335266113 
30269.1308593750 -121.8687210083 
30338.9023437500 -121.9035568237 
30408.8359375000 -121.9258346558 
30478.9648437500 -121.9316329956 
30549.2207031250 -121.9204559326 
30619.6386718750 -121.8947830200 
30690.2187500000 -121.8597259521 
30760.9628906250 -121.8229980469 
30831.8691406250 -121.7911376953 
30902.9375000000 -121.7652816772 
30974.2050781250 -121.7448043823 
31045.6035156250 -121.7281494141 
31117.1660156250 -121.7134780884 
31188.8925781250 -121.6999816895 
31260.7851562500 -121.6891555786 
31332.8437500000 -121.6832199097 
31405.1035156250 -121.6839141846 
31477.4941406250 -121.6916961670 
31550.0507812500 -121.7053604126 
31622.7773437500 -121.7218933105 
31695.6699218750 -121.7359085083 
31768.7304687500 -121.7431335449 
31841.9589843750 -121.7431564331 
31915.3925781250 -121.7377395630 
31988.9589843750 -121.7299880981 
32062.6972656250 -121.7231445312 
32136.6035156250 -121.7192764282 
32210.6796875000 -121.7182769775 
32284.9277343750 -121.7169723511 
32359.3828125000 -121.7121963501 
32433.9726562500 -121.7028579712 
32508.7363281250 -121.6895446777 
32583.6718750000 -121.6737213135 
32658.7792968750 -121.6566925049 
32734.0585937500 -121.6387863159 
32809.5156250000 -121.6193847656 
32885.1796875000 -121.5981521606 
32960.9804687500 -121.5780715942 
33036.9570312500 -121.5643081665 
33113.1093750000 -121.5618972778 
33189.4375000000 -121.5733108521 
33265.9414062500 -121.5967483521 
33342.6250000000 -121.6258850098 
33419.5156250000 -121.6513977051 
33496.5507812500 -121.6638183594 
33573.7617187500 -121.6570510864 
33651.1523437500 -121.6301345825 
33728.7226562500 -121.5895004272 
33806.4687500000 -121.5449142456 
33884.4335937500 -121.5042953491 
33962.5390625000 -121.4739761353 
34040.8242187500 -121.4584884644 
34119.2890625000 -121.4607849121 
34197.9375000000 -121.4819793701 
34276.7656250000 -121.5208053589 
34355.7773437500 -121.5731201172 
34435.0078125000 -121.6322860718 
34514.3828125000 -121.6903915405 
34593.9414062500 -121.7403869629 
34673.6835937500 -121.7776641846 
34753.6054687500 -121.7999725342 
34833.7187500000 -121.8077087402 
34914.0507812500 -121.8020248413 
34994.5273437500 -121.7833480835 
35075.1953125000 -121.7521820068 
35156.0429687500 -121.7102737427 
35237.0820312500 -121.6616897583 
35318.3046875000 -121.6129837036 
35399.7148437500 -121.5719146729 
35481.3554687500 -121.5450134277 
35563.1406250000 -121.5351638794 
35645.1171875000 -121.5403671265 
35727.2812500000 -121.5550231934 
35809.6367187500 -121.5730056763 
35892.1796875000 -121.5909576416 
35974.9531250000 -121.6096267700 
36057.8789062500 -121.6321258545 
36140.9921875000 -121.6604080200 
36224.3007812500 -121.6922836304 
36307.8007812500 -121.7213058472 
36391.4921875000 -121.7395782471 
36475.3789062500 -121.7417984009 
36559.4960937500 -121.7281112671 
36643.7695312500 -121.7043609619 
36728.2343750000 -121.6797866821 
36812.8945312500 -121.6651611328 
36897.7539062500 -121.6587448120 
36982.8046875000 -121.6668777466 
37068.0507812500 -121.6837081909 
37153.5390625000 -121.6979446411 
37239.1796875000 -121.6970138550 
37325.0195312500 -121.6725997925 
37411.0546875000 -121.6249084473 
37497.2890625000 -121.5632400513 
37583.7226562500 -121.5025711060 
37670.3984375000 -121.4580612183 
37757.2304687500 -121.4399948120 
37844.2656250000 -121.4507369995 
37931.5000000000 -121.4843826294 
38018.9335937500 -121.5493469238 
38106.5703125000 -121.5957946777 
38194.4062500000 -121.6009521484 
38282.4921875000 -121.5876922607 
38370.7343750000 -121.5651168823 
38459.1796875000 -121.5457534790 
38547.8320312500 -121.5411682129 
38636.6875000000 -121.5580139160 
38725.7500000000 -121.5962600708 
38815.0585937500 -121.6499786377 
38904.5273437500 -121.7103881836 
38994.2070312500 -121.7690658569 
39084.0898437500 -121.8196334839 
39174.1835937500 -121.8576126099 
39264.4804687500 -121.8796310425 
39354.9882812500 -121.8837432861 
39445.7460937500 -121.8709411621 
39536.6718750000 -121.8465652466 
39627.8085937500 -121.8096389771 
39719.1523437500 -121.7933654785 
39810.7070312500 -121.8017044067 
39902.4765625000 -121.8207168579 
39994.4960937500 -121.8439712524 
40086.6875000000 -121.8656311035 
40179.0898437500 -121.8823013306 
40271.7070312500 -121.8931274414 
40364.5351562500 -121.8988876343 
40457.5781250000 -121.9011230469 
40550.8359375000 -121.9014282227 
40644.3515625000 -121.8996505737 
40738.0390625000 -121.8935241699 
40831.9453125000 -121.8843917847 
40926.0664062500 -121.8723526001 
41020.4023437500 -121.8618316650 
41114.9570312500 -121.8591232300 
41209.7304687500 -121.8691329956 
41304.7656250000 -121.8921585083 
41399.9765625000 -121.9227752686 
41495.4062500000 -121.9614715576 
41591.0585937500 -121.9764175415 
41686.9257812500 -121.9697494507 
41783.0195312500 -121.9561996460 
41879.3789062500 -121.9404678345 
41975.9140625000 -121.9244232178 
42072.6679687500 -121.9076004028 
42169.6484375000 -121.8809967041 
42266.8554687500 -121.8602142334 
42364.2812500000 -121.8577575684 
42461.9335937500 -121.8677368164 
42559.8593750000 -121.8897781372 
42657.9648437500 -121.9208526611 
42756.2929687500 -121.9563140869 
42854.8476562500 -122.0043792725 
42953.6328125000 -122.0325546265 
43052.6445312500 -122.0296936035 
43151.9296875000 -122.0086975098 
43251.3984375000 -121.9738845825 
43351.0976562500 -121.9342117310 
43451.0234375000 -121.8906021118 
43551.1796875000 -121.8794403076 
43651.5703125000 -121.8946304321 
43752.1914062500 -121.9220046997 
43853.0898437500 -121.9566497803 
43954.1757812500 -122.0124359131 
44055.4921875000 -122.0601425171 
44157.0429687500 -122.0773544312 
44258.8281250000 -122.0797653198 
44360.8476562500 -122.0705032349 
44463.1015625000 -122.0539627075 
44565.6406250000 -122.0531387329 
44668.3671875000 -122.0649032593 
44771.3320312500 -122.0794372559 
44874.5351562500 -122.0900268555 
44977.9726562500 -122.0918731689 
45081.6484375000 -122.0862655640 
45185.6171875000 -122.0859451294 
45289.7734375000 -122.0930328369 
45394.1679687500 -122.1182250977 
45498.8046875000 -122.1498336792 
45603.6835937500 -122.1674575806 
45708.8046875000 -122.1782913208 
45814.1640625000 -122.1828613281 
45919.8203125000 -122.1855087280 
46025.6679687500 -122.1928634644 
46131.7617187500 -122.2059478760 
46238.0976562500 -122.2298049927 
46344.6796875000 -122.2485885620 
46451.5078125000 -122.2545166016 
46558.6328125000 -122.2565612793 
46665.9531250000 -122.2592468262 
46773.5234375000 -122.2692489624 
46881.3398437500 -122.2835617065 
46989.4023437500 -122.3025970459 
47097.7187500000 -122.3333053589 
47206.2812500000 -122.3608016968 
47315.1484375000 -122.3776931763 
47424.2109375000 -122.4082031250 
47533.5273437500 -122.4470291138 
47643.0976562500 -122.4763793945 
47752.9179687500 -122.5051651001 
47862.9921875000 -122.5419616699 
47973.3710937500 -122.5676803589 
48083.9531250000 -122.5729064941 
48194.7890625000 -122.5550384521 
48305.8828125000 -122.5143966675 
48417.2304687500 -122.4827957153 
48528.8359375000 -122.4561157227 
48640.6992187500 -122.4625778198 
48752.8710937500 -122.4845199585 
48865.2500000000 -122.5166625977 
48977.8867187500 -122.5286254883 
49090.7851562500 -122.5216751099 
49203.9453125000 -122.5086135864 
49317.3632812500 -122.5130233765 
49431.0429687500 -122.5344009399 
49545.0390625000 -122.5863876343 
49659.2421875000 -122.6402130127 
49773.7109375000 -122.6649627686 
49888.4453125000 -122.6789474487 
50003.4414062500 -122.6833724976 
50118.7031250000 -122.6951065063 
50234.2851562500 -122.7416839600 
50350.0781250000 -122.8052291870 
50466.1367187500 -122.8432235718 
50582.4648437500 -122.8326187134 
50699.0625000000 -122.7977142334 
50815.9257812500 -122.7411499023 
50933.0625000000 -122.7114715576 
51050.5234375000 -122.7202835083 
51168.1953125000 -122.7758331299 
51286.1445312500 -122.8638000488 
51404.3593750000 -122.9673233032 
51522.8515625000 -123.0585327148 
51641.6171875000 -123.0978851318 
51760.7109375000 -123.1135482788 
51880.0234375000 -123.0881423950 
51999.6093750000 -123.0289001465 
52119.4726562500 -122.9655761719 
52239.6093750000 -122.9341964722 
52360.0273437500 -122.9162292480 
52480.7187500000 -122.9245376587 
52601.7500000000 -122.9566268921 
52723.0000000000 -123.0090713501 
52844.5312500000 -123.0943756104 
52966.3398437500 -123.1997909546 
53088.4335937500 -123.2686996460 
53210.8046875000 -123.3389663696 
53333.5195312500 -123.3656692505 
53456.4570312500 -123.3581085205 
53579.6757812500 -123.3526535034 
53703.1835937500 -123.3703613281 
53826.9726562500 -123.4050903320 
53951.0468750000 -123.4512557983 
54075.4062500000 -123.5018386841 
54200.1132812500 -123.5505981445 
54325.0507812500 -123.5890808105 
54450.2734375000 -123.6063079834 
54575.7851562500 -123.6057739258 
54701.5859375000 -123.5903396606 
54827.6757812500 -123.5731964111 
54954.0585937500 -123.5632781982 
55080.7929687500 -123.5571365356 
55207.7578125000 -123.5488662720 
55335.0156250000 -123.5449142456 
55462.5664062500 -123.5680541992 
55590.4101562500 -123.6207733154 
55718.5507812500 -123.6901855469 
55847.0468750000 -123.7475814819 
55975.7773437500 -123.7703857422 
56104.8085937500 -123.7623596191 
56234.1328125000 -123.7223510742 
56363.7578125000 -123.6716995239 
56493.6796875000 -123.6393203735 
56623.9023437500 -123.6420898438 
56754.4843750000 -123.6843795776 
56885.3085937500 -123.7343368530 
57016.4335937500 -123.7636566162 
57147.8593750000 -123.7738189697 
57279.5898437500 -123.7857589722 
57411.6210937500 -123.8370971680 
57544.0234375000 -123.8947296143 
57676.6679687500 -123.9391021729 
57809.6171875000 -123.9579162598 
57942.8710937500 -123.9502182007 
58076.4335937500 -123.9330520630 
58210.3046875000 -123.9169235229 
58344.4843750000 -123.9217987061 
58479.0351562500 -123.9633255005 
58613.8320312500 -124.0435028076 
58748.9414062500 -124.1325912476 
58884.3632812500 -124.1916732788 
59020.0937500000 -124.1992111206 
59156.1406250000 -124.1697998047 
59292.5000000000 -124.1537857056 
59429.2382812500 -124.1714859009 
59566.2265625000 -124.2238006592 
59703.5312500000 -124.2976303101 
59841.1523437500 -124.3358230591 
59979.0898437500 -124.3551559448 
60117.3476562500 -124.3680191040 
60255.9882812500 -124.3831024170 
60394.8828125000 -124.4123764038 
60534.0976562500 -124.4400405884 
60673.6328125000 -124.4644165039 
60813.4882812500 -124.4679107666 
60953.6679687500 -124.4400863647 
61094.1718750000 -124.3993148804 
61235.0625000000 -124.3701629639 
61376.2148437500 -124.3797073364 
61517.6914062500 -124.4106140137 
61659.4960937500 -124.4488296509 
61801.6250000000 -124.4582977295 
61944.0820312500 -124.4495544434 
62086.9335937500 -124.4464950562 
62230.0507812500 -124.4697265625 
62373.4960937500 -124.5226364136 
62517.2695312500 -124.6243209839 
62661.3750000000 -124.7326736450 
62805.8164062500 -124.7760314941 
62950.5859375000 -124.7421112061 
63095.7617187500 -124.6166076660 
63241.2031250000 -124.5143432617 
63386.9765625000 -124.4612808228 
63533.0898437500 -124.4917449951 
63679.5390625000 -124.6256790161 
63826.3242187500 -124.7485656738 
63973.5195312500 -124.8441925049 
64120.9804687500 -124.9209594727 
64268.7851562500 -124.9696121216 
64416.9296875000 -124.9999389648 
64565.4140625000 -125.0147552490 
64714.2421875000 -125.0175018311 
64863.4140625000 -125.0351486206 
65013.0000000000 -125.0635757446 
65162.8593750000 -125.0761413574 
65313.0625000000 -125.0424423218 
65463.6132812500 -124.9891738892 
65614.5156250000 -124.9700927734 
65765.7578125000 -124.9676132202 
65917.3515625000 -124.9635620117 
66069.3671875000 -124.9752120972 
66221.6640625000 -125.0312805176 
66374.3125000000 -125.0909729004 
66527.3125000000 -125.1411590576 
66680.6562500000 -125.1774902344 
66834.3593750000 -125.1921157837 
66988.4921875000 -125.2225723267 
67142.9062500000 -125.2720184326 
67297.6796875000 -125.3488693237 
67452.8046875000 -125.4585113525 
67608.2890625000 -125.5189895630 
67764.1250000000 -125.5054550171 
67920.3281250000 -125.4582366943 
68076.9609375000 -125.4188079834 
68233.8906250000 -125.3744888306 
68391.1718750000 -125.3362350464 
68548.8203125000 -125.3846359253 
68706.8281250000 -125.5112075806 
68865.2031250000 -125.6068878174 
69024.0156250000 -125.6180801392 
69183.1250000000 -125.6063919067 
69342.5937500000 -125.6258316040 
69502.4296875000 -125.6857833862 
69662.6406250000 -125.7951889038 
69823.2187500000 -125.9097671509 
69984.1640625000 -126.0238571167 
70145.5625000000 -126.1078262329 
70307.2500000000 -126.1080017090 
70469.3125000000 -126.0392074585 
70631.7500000000 -125.9719161987 
70794.5625000000 -125.9469604492 
70957.7500000000 -125.9597473145 
71121.3906250000 -125.9813995361 
71285.3281250000 -126.0065383911 
71449.6484375000 -126.0433120728 
71614.3437500000 -126.0818634033 
71779.4218750000 -126.0995788574 
71944.8750000000 -126.0705261230 
72110.7187500000 -126.0138397217 
72277.0156250000 -125.9786224365 
72443.6171875000 -125.9908294678 
72610.6093750000 -126.0489120483 
72777.9765625000 -126.1310195923 
72945.7343750000 -126.2088623047 
73113.8828125000 -126.2765197754 
73282.4140625000 -126.3328399658 
73451.4140625000 -126.3673477173 
73620.7265625000 -126.3910827637 
73790.4296875000 -126.4267349243 
73960.5234375000 -126.4732971191 
74131.0078125000 -126.5193939209 
74301.8828125000 -126.5591125488 
74473.2343750000 -126.5864181519 
74644.8984375000 -126.6019897461 
74816.9609375000 -126.6082077026 
74989.4218750000 -126.6059494019 
75162.2734375000 -126.5983657837 
75335.5312500000 -126.5825576782 
75509.1875000000 -126.5694885254 
75683.3203125000 -126.5925140381 
75857.7812500000 -126.6680679321 
76032.6328125000 -126.7738113403 
76207.8984375000 -126.8544921875 
76383.5625000000 -126.8069152832 
76559.6328125000 -126.7256240845 
76736.1875000000 -126.7117614746 
76913.0703125000 -126.7730636597 
77090.3593750000 -126.8436050415 
77268.0625000000 -126.8803710938 
77446.1718750000 -126.8892517090 
77624.6875000000 -126.8822174072 
77803.6171875000 -126.8690719604 
77983.0468750000 -126.8838424683 
78162.8046875000 -126.9887390137 
78342.9765625000 -127.0927505493 
78523.5625000000 -127.0802230835 
78704.5625000000 -127.0387878418 
78885.9843750000 -127.0598754883 
79067.8203125000 -127.1342163086 
79250.1640625000 -127.1863937378 
79432.8437500000 -127.1940155029 
79615.9375000000 -127.2106475830 
79799.4609375000 -127.2548828125 
79983.4062500000 -127.3132171631 
80167.7734375000 -127.3544235229 
80352.6484375000 -127.3440017700 
80537.8671875000 -127.2695465088 
80723.5156250000 -127.1937026978 
80909.5859375000 -127.1676101685 
81096.0937500000 -127.2070083618 
81283.0234375000 -127.3173370361 
81470.3828125000 -127.4634857178 
81658.2734375000 -127.5641937256 
81846.5000000000 -127.6412506104 
82035.1640625000 -127.7027587891 
82224.2578125000 -127.6643295288 
82413.7890625000 -127.5443267822 
82603.7578125000 -127.4958343506 
82794.2578125000 -127.5429611206 
82985.1015625000 -127.6766510010 
83176.3906250000 -127.7434539795 
83368.1171875000 -127.6988296509 
83560.2890625000 -127.6360092163 
83752.8984375000 -127.5905609131 
83945.9609375000 -127.5401535034 
84139.5546875000 -127.5057144165 
84333.5000000000 -127.5369873047 
84527.8906250000 -127.6821670532 
84722.7343750000 -127.8318099976 
84918.0312500000 -127.8959732056 
85113.7734375000 -127.9267883301 
85310.0546875000 -127.9067001343 
85506.7031250000 -127.8735885620 
85703.8046875000 -127.8858642578 
85901.3515625000 -127.9218597412 
86099.3671875000 -127.9355850220 
86297.8281250000 -127.9501190186 
86496.7500000000 -127.9638214111 
86696.2265625000 -127.9814758301 
86896.0703125000 -128.0113677979 
87096.3671875000 -128.0115509033 
87297.1328125000 -127.9910278320 
87498.3593750000 -127.9888381958 
87700.0468750000 -128.0319519043 
87902.2031250000 -128.1282806396 
88104.9218750000 -128.2407836914 
88308.0078125000 -128.2929077148 
88511.5703125000 -128.2658996582 
88715.5937500000 -128.2091674805 
88920.0859375000 -128.2122344971 
89125.0546875000 -128.2595977783 
89330.5937500000 -128.3056488037 
89536.5078125000 -128.3561248779 
89742.8906250000 -128.4185180664 
89949.7578125000 -128.5073852539 
90157.1015625000 -128.5794372559 
90364.9140625000 -128.6458740234 
90573.2109375000 -128.7119445801 
90782.0937500000 -128.7268218994 
90991.3515625000 -128.7067565918 
91201.0937500000 -128.6556549072 
91411.3203125000 -128.6026000977 
91622.0234375000 -128.6571960449 
91833.2187500000 -128.8147735596 
92045.0078125000 -128.9612274170 
92257.1718750000 -129.0477142334 
92469.8359375000 -129.0644836426 
92682.9843750000 -129.0387573242 
92896.6250000000 -129.0047454834 
93110.7578125000 -128.9653778076 
93325.3828125000 -128.9620361328 
93540.6093750000 -129.0193481445 
93756.2265625000 -129.0987854004 
93972.3437500000 -129.1620025635 
94188.9531250000 -129.2224884033 
94406.0703125000 -129.2954254150 
94623.6796875000 -129.3200531006 
94841.8984375000 -129.2763366699 
95060.5156250000 -129.2148284912 
95279.6328125000 -129.1055908203 
95499.2656250000 -129.0161285400 
95719.3984375000 -129.0347900391 
95940.0390625000 -129.0785827637 
96161.1875000000 -129.0605316162 
96382.9453125000 -129.0632629395 
96605.1171875000 -129.1148681641 
96827.7968750000 -129.1883239746 
97050.9921875000 -129.2629241943 
97274.7031250000 -129.3009796143 
97498.9296875000 -129.3305206299 
97723.6718750000 -129.3808746338 
97949.0390625000 -129.4323272705 
98174.8203125000 -129.4897460938 
98401.1171875000 -129.5393218994 
98627.9375000000 -129.5260467529 
98855.2812500000 -129.4365081787 
99083.1484375000 -129.3360290527 
99311.6562500000 -129.3377990723 
99540.5781250000 -129.4168548584 
99770.0234375000 -129.6023406982 
100000.0000000000 -129.6609344482 
100230.5078125000 -129.7101898193 
100461.5468750000 -129.7612304688 
100693.1171875000 -129.8097686768 
100925.3359375000 -129.8533630371 
101157.9687500000 -129.8918151855 
101391.1484375000 -129.9261322021 
101624.8593750000 -129.9578247070 
101859.1171875000 -129.9884185791 
102093.9062500000 -130.0188751221 
102329.3515625000 -130.0488586426 
102565.2265625000 -130.0762939453 
102801.6484375000 -130.0972595215 
103038.6171875000 -130.1067962646 
103276.1250000000 -130.1005554199 
103514.1875000000 -130.0773315430 
103752.7890625000 -130.0407714844 
103992.0625000000 -130.0009460449 
104231.7734375000 -129.9702453613 
104472.0312500000 -129.9591217041 
104712.8515625000 -129.9739227295 
104954.2187500000 -130.0151672363 
105196.1484375000 -130.0774841309 
105438.6328125000 -130.1510009766 
105681.7890625000 -130.2239685059 
105925.3984375000 -130.2858428955 
106169.5625000000 -130.3303680420 
106414.2890625000 -130.3568725586 
106659.5859375000 -130.3699035645 
106905.4375000000 -130.3770446777 
107151.9843750000 -130.3860778809 
107398.9765625000 -130.4024658203 
107646.5390625000 -130.4280548096 
107894.6718750000 -130.4610443115 
108143.3750000000 -130.4970550537 
108392.6562500000 -130.5309143066 
108642.5078125000 -130.5587005615 
108893.0546875000 -130.5793914795 
109144.0625000000 -130.5956115723 
109395.6484375000 -130.6129608154 
109647.8125000000 -130.6379394531 
109900.5546875000 -130.6752624512 
110153.8828125000 -130.7256011963 
110407.9218750000 -130.7846679688 
110662.4140625000 -130.8366241455 
110917.5000000000 -130.8892211914 
111173.1718750000 -130.9263763428 
111429.4375000000 -130.9456939697 
111686.2890625000 -130.9508819580 
111943.7343750000 -130.9501037598 
112201.8984375000 -130.9527587891 
112460.5312500000 -130.9661102295 
112719.7578125000 -130.9929962158 
112979.5859375000 -131.0313262939 
113240.0078125000 -131.0749664307 
113501.0390625000 -131.1157226562 
113762.7890625000 -131.1458282471 
114025.0234375000 -131.1601867676 
114287.8593750000 -131.1579284668 
114551.2968750000 -131.1428070068 
114815.3437500000 -131.1218872070 
115080.0078125000 -131.0980072021 
115345.2734375000 -131.0939025879 
115611.2812500000 -131.1056671143 
115877.7734375000 -131.1254425049 
116144.8750000000 -131.1499786377 
116412.6015625000 -131.1764831543 
116680.9375000000 -131.2025756836 
116949.8984375000 -131.2256927490 
117219.4765625000 -131.2431335449 
117489.8046875000 -131.2528533936 
117760.6250000000 -131.2549438477 
118032.0703125000 -131.2524414062 
118304.1406250000 -131.2509155273 
118576.8437500000 -131.2570495605 
118850.1718750000 -131.2766723633 
119124.2578125000 -131.3132324219 
119398.8515625000 -131.4010314941 
119674.0703125000 -131.5126190186 
119949.9296875000 -131.5921936035 
120226.4218750000 -131.6668548584 
120503.5546875000 -131.7304382324 
120781.3203125000 -131.7787933350 
121059.8671875000 -131.8101043701 
121338.9140625000 -131.8244934082 
121618.6093750000 -131.8233947754 
121898.9531250000 -131.8090820312 
122179.9375000000 -131.7846221924 
122461.5703125000 -131.7379150391 
122743.9843750000 -131.6930084229 
123026.9218750000 -131.6714630127 
123310.5078125000 -131.6604309082 
123594.7421875000 -131.6623840332 
123879.6406250000 -131.6791992188 
124165.1953125000 -131.7117156982 
124451.3984375000 -131.7587585449 
124738.4062500000 -131.8471069336 
125025.9375000000 -131.9362335205 
125314.1328125000 -131.9842376709 
125602.9921875000 -132.0178070068 
125892.5156250000 -132.0353088379 
126182.7031250000 -132.0371704102 
126473.7031250000 -132.0252532959 
126765.2343750000 -131.9895324707 
127057.4375000000 -131.9520416260 
127350.3125000000 -131.9392852783 
127643.8671875000 -131.9447174072 
127938.0937500000 -131.9716339111 
128233.0000000000 -132.0185394287 
128528.7265625000 -132.0798187256 
128824.9921875000 -132.1813507080 
129121.9453125000 -132.2770690918 
129419.5781250000 -132.3314666748 
129717.8984375000 -132.3785247803 
130016.9140625000 -132.4193878174 
130316.6093750000 -132.4702453613 
130617.1406250000 -132.5102081299 
130918.2265625000 -132.5273132324 
131220.0000000000 -132.5349731445 
131522.4687500000 -132.5320129395 
131825.6406250000 -132.5190124512 
132129.5000000000 -132.4867248535 
132434.2187500000 -132.4517669678 
132739.4843750000 -132.4316864014 
133045.4687500000 -132.4145812988 
133352.1406250000 -132.3986358643 
133659.5312500000 -132.3733367920 
133967.6250000000 -132.3475341797 
134276.4218750000 -132.3285827637 
134586.0937500000 -132.2927703857 
134896.3281250000 -132.0898895264 
135207.2656250000 -131.5680236816 
135518.9375000000 -130.9343109131 
135831.3125000000 -130.1448211670 
136144.4062500000 -129.3249664307 
136458.3906250000 -128.3366241455 
136772.9375000000 -127.8208312988 
137088.2031250000 -127.8441314697 
137404.2031250000 -128.1553497314 
137720.9218750000 -129.1051330566 
138038.3906250000 -130.4162750244 
138356.5781250000 -131.3062133789 
138675.6406250000 -132.0519866943 
138995.2968750000 -132.7185821533 
139315.7031250000 -133.0130462646 
139636.8281250000 -133.0718231201 
139958.7031250000 -133.0948944092 
140281.3125000000 -133.1067810059 
140604.6718750000 -133.1069030762 
140928.9375000000 -133.0990142822 
141253.7812500000 -133.0789337158 
141579.3906250000 -133.0618896484 
141905.7343750000 -133.0633392334 
142232.8437500000 -133.0817718506 
142560.7031250000 -133.1461486816 
142889.4687500000 -133.2369689941 
143218.8281250000 -133.3023376465 
143548.9687500000 -133.3880004883 
143879.8593750000 -133.4545440674 
144211.5156250000 -133.4844665527 
144543.9218750000 -133.5030822754 
144877.1093750000 -133.4917297363 
145211.2187500000 -133.4669647217 
145545.9375000000 -133.4369964600 
145881.4375000000 -133.4028625488 
146217.7031250000 -133.3956756592 
146554.7500000000 -133.4130401611 
146892.5625000000 -133.4666900635 
147231.3281250000 -133.5352020264 
147570.7031250000 -133.5787811279 
147910.8593750000 -133.6197967529 
148251.8125000000 -133.6291809082 
148593.5468750000 -133.6198577881 
148936.0625000000 -133.6089324951 
149279.3750000000 -133.6231536865 
149623.6250000000 -133.6809997559 
149968.5312500000 -133.7632751465 
150314.2187500000 -133.8209228516 
150660.7031250000 -133.8899230957 
151007.9843750000 -133.9357147217 
151356.0625000000 -133.9549560547 
151705.1250000000 -133.9813537598 
152054.8125000000 -134.0109252930 
152405.3125000000 -134.0292358398 
152756.6093750000 -134.0396270752 
153108.7187500000 -134.0258941650 
153461.6562500000 -133.9942321777 
153815.3906250000 -133.9721221924 
154170.1093750000 -133.9768218994 
154525.4843750000 -134.0223388672 
154881.6875000000 -134.1008605957 
155238.7031250000 -134.1996307373 
155596.5312500000 -134.2950592041 
155955.1875000000 -134.3457031250 
156314.6875000000 -134.3899536133 
156675.1718750000 -134.4019622803 
157036.3125000000 -134.3865356445 
157398.2968750000 -134.3625946045 
157761.1093750000 -134.3378601074 
158124.7656250000 -134.3146057129 
158489.2500000000 -134.2993774414 
158854.7500000000 -134.2739868164 
159220.9218750000 -134.2441406250 
159587.9375000000 -134.2125396729 
159955.7968750000 -134.1892395020 
160324.5156250000 -134.1879425049 
160694.0625000000 -134.2044982910 
161064.4843750000 -134.2314605713 
161435.9218750000 -134.2589263916 
161808.0468750000 -134.2785949707 
162181.0312500000 -134.3181762695 
162554.8593750000 -134.3699645996 
162929.5625000000 -134.4233398438 
163305.1250000000 -134.4602966309 
163681.7343750000 -134.4662322998 
164059.0312500000 -134.4563446045 
164437.2031250000 -134.4535369873 
164816.2343750000 -134.4761657715 
165196.1562500000 -134.5400238037 
165576.9375000000 -134.6316833496 
165958.6093750000 -134.7360229492 
166341.3437500000 -134.8284301758 
166724.7656250000 -134.8817291260 
167109.0781250000 -134.8977508545 
167494.2812500000 -134.8851165771 
167880.3593750000 -134.8760833740 
168267.3437500000 -134.8989105225 
168655.3906250000 -134.9507446289 
169044.1562500000 -135.0171508789 
169433.8125000000 -135.0876312256 
169824.3750000000 -135.1209716797 
170215.8281250000 -135.1478271484 
170608.1875000000 -135.1754760742 
171001.4531250000 -135.1893310547 
171395.8125000000 -135.1702575684 
171790.8906250000 -135.0984497070 
172186.8750000000 -135.0034179688 
172583.7812500000 -134.9309539795 
172981.6093750000 -134.9148864746 
173380.3437500000 -134.9861755371 
173779.9843750000 -135.1681213379 
174180.7500000000 -135.3241119385 
174582.2500000000 -135.4378356934 
174984.6875000000 -135.4921264648 
175388.0312500000 -135.4777679443 
175792.3125000000 -135.4173889160 
176197.5312500000 -135.3732299805 
176603.8750000000 -135.3487701416 
177010.9531250000 -135.3427886963 
177418.9843750000 -135.3581085205 
177827.9375000000 -135.3972930908 
178237.8437500000 -135.4304962158 
178648.7031250000 -135.4571838379 
179060.5000000000 -135.4765930176 
179473.4375000000 -135.4889068604 
179887.1406250000 -135.4973602295 
180301.7968750000 -135.4942474365 
180717.4062500000 -135.4753417969 
181133.9687500000 -135.4333496094 
181551.5000000000 -135.4066009521 
181970.1875000000 -135.4083099365 
182389.6406250000 -135.4456634521 
182810.0625000000 -135.4746246338 
183231.4531250000 -135.4808349609 
183653.8125000000 -135.4755249023 
184077.1406250000 -135.4816894531 
184501.4531250000 -135.5231781006 
184926.9531250000 -135.5675354004 
185353.2187500000 -135.6073608398 
185780.4687500000 -135.6604766846 
186208.7031250000 -135.7359008789 
186637.9375000000 -135.8029022217 
187068.1406250000 -135.8584594727 
187499.3437500000 -135.9094543457 
187931.7500000000 -135.9462280273 
188364.9531250000 -135.9989166260 
188799.1406250000 -136.0754241943 
189234.3437500000 -136.1119689941 
189670.5312500000 -136.1110382080 
190107.7500000000 -136.0853424072 
190546.1562500000 -136.0903930664 
190985.3906250000 -136.1366577148 
191425.6250000000 -136.2096099854 
191866.8750000000 -136.2829895020 
192309.1406250000 -136.2779235840 
192752.4218750000 -136.2344970703 
193196.7343750000 -136.1944427490 
193642.2812500000 -136.1915588379 
194088.6406250000 -136.2496185303 
194536.0312500000 -136.3078613281 
194984.4375000000 -136.3545837402 
195433.8906250000 -136.3849945068 
195884.3906250000 -136.3747863770 
196336.1250000000 -136.3473358154 
196788.7031250000 -136.3148193359 
197242.3125000000 -136.2896881104 
197696.9687500000 -136.3050384521 
198152.6718750000 -136.3601684570 
198609.4218750000 -136.4163360596 
199067.2343750000 -136.4734802246 
199526.3125000000 -136.5344238281 
199986.2343750000 -136.5606689453 
200447.2187500000 -136.5484008789 
200909.2656250000 -136.5301208496 
201372.3750000000 -136.5303344727 
201836.5625000000 -136.5805816650 
202302.0312500000 -136.6818542480 
202768.3437500000 -136.7173309326 
203235.7343750000 -136.1792144775 
203704.2187500000 -134.9746704102 
204173.7656250000 -132.9892578125 
204644.4062500000 -130.5153503418 
205116.1250000000 -129.0350799561 
205589.1562500000 -128.8934020996 
206063.0468750000 -130.1086730957 
206538.0468750000 -132.4137420654 
207014.1250000000 -134.4355926514 
207491.3125000000 -135.8633575439 
207969.5937500000 -136.7473297119 
208448.9843750000 -136.9712066650 
208929.7031250000 -137.0633392334 
209411.2968750000 -137.1268310547 
209894.0000000000 -137.1582183838 
210377.8281250000 -137.1412353516 
210862.7500000000 -137.0778656006 
211348.8125000000 -137.0142059326 
211836.2187500000 -136.9961090088 
212324.5156250000 -137.0111999512 
212813.9375000000 -137.0438842773 
213304.4843750000 -137.0568237305 
213796.1718750000 -137.0538787842 
214288.9843750000 -137.0740356445 
214782.9375000000 -137.1427917480 
215278.2656250000 -137.2469482422 
215774.5000000000 -137.3534088135 
216271.8750000000 -137.4316101074 
216770.3906250000 -137.4617156982 
217270.0625000000 -137.4472656250 
217770.8906250000 -137.4043884277 
218273.1093750000 -137.3303070068 
218776.2343750000 -137.2209014893 
219280.5312500000 -137.1131744385 
219785.9843750000 -137.0605621338 
220292.6093750000 -137.0777282715 
220800.4062500000 -137.1427154541 
221309.3593750000 -137.2261047363 
221819.7343750000 -137.2939605713 
222331.0468750000 -137.3199157715 
222843.5468750000 -137.3143615723 
223357.2031250000 -137.3134460449 
223872.0625000000 -137.3414154053 
224388.1093750000 -137.3999633789 
224905.5781250000 -137.4782257080 
225424.0000000000 -137.5633850098 
225943.6250000000 -137.6461334229 
226464.4375000000 -137.7114715576 
226986.4531250000 -137.7335052490 
227509.6718750000 -137.6987609863 
228034.1093750000 -137.6295166016 
228559.9843750000 -137.5785675049 
229086.8281250000 -137.5992736816 
229614.8906250000 -137.6999969482 
230144.1718750000 -137.8431701660 
230674.6718750000 -137.8940124512 
231206.3906250000 -137.8498840332 
231739.3437500000 -137.7707672119 
232273.7812500000 -137.7058410645 
232809.1875000000 -137.7121276855 
233345.8281250000 -137.8069610596 
233883.7031250000 -137.9357604980 
234422.8125000000 -138.0201873779 
234963.1875000000 -138.0235595703 
235505.0468750000 -137.9378662109 
236047.9062500000 -137.8424530029 
236592.0156250000 -137.8256835938 
237137.3750000000 -137.8828582764 
237683.9843750000 -137.9959716797 
238231.8750000000 -138.1248474121 
238781.0156250000 -138.2308349609 
239331.6718750000 -138.2641296387 
239883.3593750000 -138.2906036377 
240436.2968750000 -138.3529205322 
240990.5312500000 -138.4191436768 
241546.0312500000 -138.4449768066 
242102.8125000000 -138.4034729004 
242661.1406250000 -138.3004455566 
243220.4843750000 -138.1956329346 
243781.1250000000 -138.1135864258 
244343.0625000000 -138.0807189941 
244906.2968750000 -138.1219482422 
245470.8125000000 -138.2378997803 
246036.6406250000 -138.3619842529 
246604.0468750000 -138.4700317383 
247172.4843750000 -138.5276336670 
247742.2343750000 -138.4966735840 
248313.2968750000 -138.4422302246 
248885.6718750000 -138.4260711670 
249459.3750000000 -138.4981994629 
250034.4062500000 -138.5984954834 
250611.0156250000 -138.6429138184 
251188.7031250000 -138.6688232422 
251767.7031250000 -138.7157745361 
252348.0468750000 -138.7591400146 
252929.7343750000 -138.7720336914 
253512.7500000000 -138.7780914307 
254097.3906250000 -138.7768402100 
254683.1093750000 -138.7570343018 
255270.1718750000 -138.7363433838 
255858.5781250000 -138.7682342529 
256448.3593750000 -138.8647308350 
257039.4843750000 -138.9438323975 
257631.9843750000 -138.9892883301 
258226.1250000000 -138.9807739258 
258821.3593750000 -138.9409790039 
259417.9531250000 -138.8769378662 
260015.9375000000 -138.8362579346 
260615.2812500000 -138.8410186768 
261216.0312500000 -138.8787384033 
261818.4375000000 -138.9028625488 
262421.9375000000 -138.8993988037 
263026.8437500000 -138.9229278564 
263633.1562500000 -138.9704284668 
264240.8437500000 -139.0115661621 
264849.9375000000 -139.0228118896 
265460.4375000000 -139.0431518555 
266072.6250000000 -139.0731506348 
266685.9375000000 -139.0843658447 
267300.6562500000 -139.0781707764 
267916.8125000000 -139.0614776611 
268534.3750000000 -139.0506744385 
269153.3750000000 -139.0608367920 
269774.0937500000 -139.1240539551 
270395.9375000000 -139.2574462891 
271019.2187500000 -139.3832702637 
271643.9375000000 -139.4357147217 
272270.0937500000 -139.2442169189 
272897.6875000000 -138.6741790771 
273526.7500000000 -138.0808410645 
274157.5312500000 -138.0387115479 
274789.5000000000 -138.5419006348 
275422.9062500000 -139.0936889648 
276057.7812500000 -139.3361968994 
276694.0937500000 -139.3929443359 
277331.9062500000 -139.4776916504 
277971.1875000000 -139.6050262451 
278612.2187500000 -139.6974639893 
279254.4375000000 -139.7018737793 
279898.1562500000 -139.6855621338 
280543.3437500000 -139.7412414551 
281190.0000000000 -139.8297882080 
281838.1562500000 -139.8582305908 
282488.1250000000 -139.8208618164 
283139.2812500000 -139.7759552002 
283791.9375000000 -139.7120666504 
284446.0937500000 -139.6399841309 
285101.7812500000 -139.6368865967 
285758.9687500000 -139.7117767334 
286417.6562500000 -139.7935638428 
287078.1875000000 -139.8008270264 
287739.9062500000 -139.7428131104 
288403.1875000000 -139.7339782715 
289067.9687500000 -139.8076171875 
289734.2812500000 -139.9019622803 
290402.1562500000 -139.9652862549 
291071.8750000000 -139.9449768066 
291742.8125000000 -139.8735961914 
292415.2812500000 -139.8626098633 
293089.3437500000 -139.9333343506 
293764.9062500000 -139.9980621338 
294442.0625000000 -140.0091705322 
295120.7812500000 -140.0015258789 
295801.3750000000 -140.0332489014 
296483.2187500000 -140.1085052490 
297166.6250000000 -140.1743469238 
297851.6250000000 -140.1725769043 
298538.1875000000 -140.0754089355 
299226.3437500000 -140.0160980225 
299916.4062500000 -140.0316009521 
300607.7500000000 -140.1723175049 
301300.6562500000 -140.1897277832 
301995.1875000000 -140.2072601318 
302691.3125000000 -140.2246093750 
303389.0312500000 -140.2416229248 
304088.3750000000 -140.2582397461 
304789.6562500000 -140.2745513916 
305492.2187500000 -140.2906799316 
306196.3750000000 -140.3067321777 
306902.1875000000 -140.3228454590 
307609.6250000000 -140.3390960693 
308318.6875000000 -140.3555755615 
309029.3750000000 -140.3724975586 
309742.0625000000 -140.3902587891 
310456.0312500000 -140.4094390869 
311171.6562500000 -140.4304351807 
311888.9375000000 -140.4534454346 
312607.8437500000 -140.4782867432 
313328.4375000000 -140.5043792725 
314051.0312500000 -140.5308837891 
314774.9375000000 -140.5569458008 
315500.5000000000 -140.5819854736 
316227.7812500000 -140.6058349609 
316956.6875000000 -140.6287536621 
317687.3125000000 -140.6512145996 
318419.5937500000 -140.6737060547 
319153.9375000000 -140.6965637207 
319889.5937500000 -140.7198333740 
320626.9687500000 -140.7434082031 
321366.0312500000 -140.7670288086 
322106.8125000000 -140.7904968262 
322849.2812500000 -140.8136444092 
323593.8125000000 -140.8363494873 
324339.7187500000 -140.8583984375 
325087.3750000000 -140.8796386719 
325836.7187500000 -140.8999938965 
326587.7812500000 -140.9196166992 
327340.5937500000 -140.9389190674 
328095.1250000000 -140.9584045410 
328851.7812500000 -140.9783630371 
329609.8125000000 -140.9987030029 
330369.5937500000 -141.0189056396 
331131.0937500000 -141.0383453369 
331894.3750000000 -141.0562896729 
332659.4375000000 -141.0735931396 
333426.2187500000 -141.0906372070 
334195.1562500000 -141.1083679199 
334965.5000000000 -141.1273956299 
335737.6250000000 -141.1473846436 
336511.5312500000 -141.1668243408 
337287.2187500000 -141.1831512451 
338064.6875000000 -141.1936187744 
338844.3125000000 -141.1964721680 
339625.3750000000 -141.1922454834 
340408.2500000000 -141.1842803955 
341192.9062500000 -141.1781463623 
341979.3750000000 -141.1798706055 
342767.6562500000 -141.1936950684 
343557.7812500000 -141.2204895020 
344350.0625000000 -141.2574310303 
345143.8125000000 -141.2992248535 
345939.4062500000 -141.3402862549 
346736.8125000000 -141.3767089844 
347536.0625000000 -141.4198303223 
348337.1562500000 -141.4545593262 
349140.5000000000 -141.4748077393 
349945.2812500000 -141.4941253662 
350751.9375000000 -141.5128021240 
351560.4375000000 -141.5311431885 
352370.8125000000 -141.5496826172 
353183.0625000000 -141.5692749023 
353997.1562500000 -141.5906829834 
354813.5312500000 -141.6141967773 
355631.4062500000 -141.6392822266 
356451.1562500000 -141.6647186279 
357272.8125000000 -141.6889038086 
358096.3437500000 -141.7103729248 
358921.7812500000 -141.7283782959 
359749.5312500000 -141.7495117188 
360578.7812500000 -141.7680664062 
361409.9375000000 -141.7812500000 
362243.0000000000 -141.7962036133 
363078.0000000000 -141.8127441406 
363914.9375000000 -141.8298950195 
364753.7812500000 -141.8462829590 
365594.9687500000 -141.8607025146 
366437.6875000000 -141.8725280762 
367282.3437500000 -141.8818664551 
368128.9687500000 -141.8933105469 
368977.5312500000 -141.9057006836 
369828.0312500000 -141.9169311523 
370680.5312500000 -141.9315338135 
371535.3750000000 -141.9496612549 
372391.7812500000 -141.9708404541 
373250.1875000000 -141.9941253662 
374110.5625000000 -142.0184783936 
374972.9062500000 -142.0550689697 
375837.2500000000 -142.0907592773 
376703.9687500000 -142.1137542725 
377572.3125000000 -142.1360626221 
378442.6562500000 -142.1575012207 
379314.9687500000 -142.1777801514 
380189.3437500000 -142.1967315674 
381065.6875000000 -142.2231445312 
381944.0625000000 -142.2492980957 
382824.9062500000 -142.2677917480 
383707.3437500000 -142.2875061035 
384591.8125000000 -142.3079681396 
385478.3125000000 -142.3282623291 
386366.8750000000 -142.3558349609 
387257.5000000000 -142.3792266846 
388150.5625000000 -142.3922424316 
389045.2812500000 -142.4041900635 
389942.0625000000 -142.4158325195 
390840.9062500000 -142.4277954102 
391741.8125000000 -142.4472045898 
392644.8125000000 -142.4685363770 
393549.8750000000 -142.4843139648 
394457.4687500000 -142.5014190674 
395366.7187500000 -142.5196990967 
396278.0937500000 -142.5484466553 
397191.5312500000 -142.5771789551 
398107.0937500000 -142.5957336426 
399024.7500000000 -142.6138153076 
399944.9687500000 -142.6316833496 
400866.8750000000 -142.6585998535 
401790.9062500000 -142.6850585938 
402717.0625000000 -142.6997985840 
403645.3437500000 -142.7063293457 
404575.7812500000 -142.6932983398 
405508.3437500000 -142.5863037109 
406443.5312500000 -142.3432006836 
407380.4062500000 -142.0823669434 
408319.4375000000 -141.7791290283 
409260.6562500000 -141.3694305420 
410204.0312500000 -141.1396636963 
411149.5625000000 -141.1581115723 
412097.3125000000 -141.3113555908 
413047.6562500000 -141.7326812744 
413999.7812500000 -142.2272644043 
414954.0625000000 -142.5105743408 
415910.5625000000 -142.7190246582 
416869.2812500000 -142.8885955811 
417830.1875000000 -142.9656372070 
418793.7812500000 -142.9883728027 
419759.1250000000 -143.0044097900 
420726.6875000000 -143.0246582031 
421696.5000000000 -143.0445861816 
422668.5312500000 -143.0597076416 
423642.8125000000 -143.0777740479 
424619.3437500000 -143.1112518311 
425598.5937500000 -143.1475982666 
426579.6250000000 -143.1694183350 
427562.9375000000 -143.1920471191 
428548.5000000000 -143.2042541504 
429536.3125000000 -143.2085571289 
430526.4375000000 -143.2135314941 
431519.3125000000 -143.2276763916 
432514.0000000000 -143.2497863770 
433510.9687500000 -143.2682342529 
434510.2500000000 -143.2968750000 
435511.8125000000 -143.3241729736 
436515.6875000000 -143.3410339355 
437521.9062500000 -143.3643035889 
438530.9062500000 -143.3849182129 
439541.7500000000 -143.3962860107 
440554.9062500000 -143.4102478027 
441570.4375000000 -143.4234619141 
442588.2812500000 -143.4339141846 
443608.4687500000 -143.4546813965 
444631.0312500000 -143.4803924561 
445656.4062500000 -143.4994659424 
446683.6875000000 -143.5280303955 
447713.3125000000 -143.5550842285 
448745.3437500000 -143.5717468262 
449779.7187500000 -143.5943603516 
450816.5000000000 -143.6143035889 
451856.1562500000 -143.6259765625 
452897.7187500000 -143.6428527832 
453941.6875000000 -143.6611633301 
454988.0625000000 -143.6827545166 
456036.8437500000 -143.7065277100 
457088.0312500000 -143.7232360840 
458141.6562500000 -143.7495574951 
459198.1875000000 -143.7776794434 
460256.6875000000 -143.7977142334 
461317.6250000000 -143.8282470703 
462380.9687500000 -143.8570404053 
463446.8125000000 -143.8807983398 
464515.0937500000 -143.9002838135 
465586.3437500000 -143.9114074707 
466659.5312500000 -143.9272766113 
467735.2187500000 -143.9427490234 
468813.3750000000 -143.9562072754 
469894.0312500000 -143.9669036865 
470977.1875000000 -143.9737548828 
472062.8125000000 -143.9739227295 
473151.4687500000 -143.9610290527 
474242.1250000000 -143.8889465332 
475335.2812500000 -143.7341766357 
476430.9687500000 -143.4774780273 
477529.1562500000 -143.2087554932 
478629.9062500000 -143.0547790527 
479733.7187500000 -143.0716552734 
480839.5312500000 -143.2008056641 
481947.9062500000 -143.5009918213 
483058.8125000000 -143.8185119629 
484172.3125000000 -144.0418243408 
485288.3437500000 -144.1679077148 
486406.9687500000 -144.2135925293 
487528.7187500000 -144.2364044189 
488652.5000000000 -144.2586517334 
489778.8750000000 -144.2869873047 
490907.8437500000 -144.3197479248 
492039.4375000000 -144.3518066406 
493173.6250000000 -144.3794250488 
494310.4375000000 -144.4026641846 
495450.3750000000 -144.4208068848 
496592.4375000000 -144.4356079102 
497737.1250000000 -144.4476318359 
498884.4375000000 -144.4591217041 
500034.4062500000 -144.4710998535 
501187.0000000000 -144.4824066162 
502342.8437500000 -144.4896697998 
503500.7812500000 -144.4929046631 
504661.3750000000 -144.4955749512 
505824.6562500000 -144.5030975342 
506990.6250000000 -144.5193328857 
508159.2812500000 -144.5401763916 
509330.6250000000 -144.5621185303 
510505.2187500000 -144.5836791992 
511681.9687500000 -144.6056671143 
512861.4375000000 -144.6276092529 
514043.6250000000 -144.6465148926 
515228.5312500000 -144.6658630371 
516416.1562500000 -144.6787872314 
517607.0937500000 -144.6947326660 
518800.2187500000 -144.7143096924 
519996.0937500000 -144.7372894287 
521194.7187500000 -144.7618865967 
522396.1250000000 -144.7873840332 
523600.2812500000 -144.8206329346 
524807.1875000000 -144.8435516357 
526017.5000000000 -144.8629608154 
527230.0000000000 -144.8785552979 
528445.3125000000 -144.8887329102 
529663.4375000000 -144.8982696533 
530884.3125000000 -144.9076538086 
532108.0625000000 -144.9251708984 
533335.1875000000 -144.9497528076 
534564.5625000000 -144.9780883789 
535796.7500000000 -145.0106506348 
537031.8125000000 -145.0278320312 
538269.6875000000 -145.0398712158 
539510.4375000000 -145.0493621826 
540754.0625000000 -145.0419616699 
542001.1250000000 -144.9244232178 
543250.5000000000 -144.6629028320 
544502.7500000000 -144.1740875244 
545757.8750000000 -143.4396362305 
547015.8750000000 -143.0583038330 
548276.7500000000 -143.0399780273 
549540.5625000000 -143.5122985840 
550807.9375000000 -144.1017150879 
552077.5625000000 -144.6452941895 
553350.1250000000 -145.0927581787 
554625.6875000000 -145.2307434082 
555904.1250000000 -145.2744598389 
557185.5000000000 -145.2967681885 
558470.5000000000 -145.3080596924 
559757.8125000000 -145.3238677979 
561048.0625000000 -145.3540039062 
562341.3125000000 -145.3796539307 
563637.5625000000 -145.4020080566 
564936.8125000000 -145.4251251221 
566239.0000000000 -145.4436798096 
567544.8750000000 -145.4555969238 
568853.0625000000 -145.4641723633 
570164.3125000000 -145.4730072021 
571478.6250000000 -145.4823455811 
572795.8750000000 -145.4991760254 
574116.2500000000 -145.5289611816 
575440.2500000000 -145.5558929443 
576766.6875000000 -145.5697021484 
578096.1875000000 -145.5804138184 
579428.6875000000 -145.5973358154 
580764.3125000000 -145.6130218506 
582103.0625000000 -145.6135864258 
583444.8125000000 -145.5923614502 
584790.3750000000 -145.5392913818 
586138.3125000000 -145.4956665039 
587489.4375000000 -145.5002899170 
588843.6250000000 -145.5526885986 
590200.9375000000 -145.6549224854 
591561.4375000000 -145.7428741455 
592925.0000000000 -145.7904510498 
594292.3750000000 -145.8074493408 
595662.2500000000 -145.8180389404 
597035.3125000000 -145.8345336914 
598411.5000000000 -145.8585510254 
599790.9375000000 -145.8884429932 
601173.4375000000 -145.9117736816 
602559.8750000000 -145.9334564209 
603948.8125000000 -145.9581298828 
605340.9375000000 -145.9774475098 
606736.3125000000 -145.9930572510 
608134.8750000000 -146.0004425049 
609536.6875000000 -145.9825592041 
610941.6875000000 -145.8850402832 
612350.6250000000 -145.5472564697 
613762.1250000000 -144.9918518066 
615176.9375000000 -144.5295410156 
616594.9375000000 -144.4929351807 
618016.2500000000 -144.7765808105 
619440.8125000000 -145.2330474854 
620869.3750000000 -145.7892150879 
622300.5000000000 -146.0849151611 
623734.9375000000 -146.1832885742 
625172.6875000000 -146.2214202881 
626613.7500000000 -146.2502441406 
628058.1250000000 -146.2706451416 
629505.8750000000 -146.2819213867 
630957.6250000000 -146.2878112793 
632412.0000000000 -146.2934417725 
633869.7500000000 -146.2992401123 
635330.8750000000 -146.3011474609 
636795.3750000000 -146.3045349121 
638263.2500000000 -146.3200073242 
639735.1875000000 -146.3485412598 
641209.8125000000 -146.3765563965 
642687.8750000000 -146.3932495117 
644169.3125000000 -146.4045410156 
645654.1250000000 -146.4216156006 
647142.4375000000 -146.4453277588 
648634.1250000000 -146.4697570801 
650130.0000000000 -146.4935455322 
651628.5625000000 -146.5201721191 
653130.6250000000 -146.5495452881 
654636.1250000000 -146.5746917725 
656145.1250000000 -146.5897674561 
657657.6250000000 -146.5965270996 
659173.5625000000 -146.6046447754 
660693.6875000000 -146.6232299805 
662216.6250000000 -146.6495971680 
663743.1250000000 -146.6762695312 
665273.0625000000 -146.6992340088 
666806.5625000000 -146.7231292725 
668343.6250000000 -146.7379760742 
669884.9375000000 -146.7421264648 
671429.0625000000 -146.7507324219 
672976.7500000000 -146.7727661133 
674528.0000000000 -146.8030700684 
676082.8750000000 -146.8294219971 
677641.2500000000 -146.8401031494 
679203.3125000000 -146.8037414551 
680769.6250000000 -146.6635742188 
682338.8750000000 -146.4266815186 
683911.6875000000 -146.2391815186 
685488.1875000000 -146.2603912354 
687068.2500000000 -146.4848022461 
688652.0000000000 -146.7492370605 
690240.1875000000 -146.9145660400 
691831.1875000000 -146.9793701172 
693425.9375000000 -147.0018310547 
695024.3125000000 -147.0172271729 
696626.4375000000 -147.0305023193 
698232.1875000000 -147.0464630127 
699841.6875000000 -147.0732421875 
701455.6250000000 -147.1061248779 
703072.5000000000 -147.1337738037 
704693.1250000000 -147.1509399414 
706317.5000000000 -147.1595764160 
707945.6250000000 -147.1616058350 
709577.5000000000 -147.1596679688 
711213.8750000000 -147.1657562256 
712853.3125000000 -147.1833343506 
714496.5000000000 -147.2059020996 
716143.4375000000 -147.2259826660 
717794.1875000000 -147.2437744141 
719448.7500000000 -147.2662506104 
721107.1250000000 -147.2843627930 
722770.1250000000 -147.2934112549 
724436.1875000000 -147.3038330078 
726106.0625000000 -147.3219757080 
727779.8125000000 -147.3524932861 
729457.3750000000 -147.3795776367 
731138.8125000000 -147.3987426758 
732824.1250000000 -147.4216461182 
734514.1875000000 -147.4467163086 
736207.2500000000 -147.4745788574 
737904.3125000000 -147.5011138916 
739605.1875000000 -147.5240325928 
741310.0625000000 -147.5463256836 
743018.8125000000 -147.5671844482 
744732.3750000000 -147.5739135742 
746449.0000000000 -147.5314178467 
748169.6250000000 -147.3111114502 
749894.1875000000 -146.5521545410 
751622.7500000000 -145.6888427734 
753355.3125000000 -145.4734649658 
755091.8750000000 -145.8736419678 
756833.2500000000 -146.8177795410 
758577.7500000000 -147.5156097412 
760326.3750000000 -147.6938323975 
762078.9375000000 -147.7274169922 
763835.6250000000 -147.7336883545 
765596.3125000000 -147.7536010742 
767361.8750000000 -147.7830352783 
769130.6875000000 -147.8092956543 
770903.6250000000 -147.8175811768 
772680.6250000000 -147.8222961426 
774461.6875000000 -147.8426666260 
776246.8750000000 -147.8719329834 
778036.1875000000 -147.8892669678 
779830.4375000000 -147.8972930908 
781628.0000000000 -147.9023895264 
783429.7500000000 -147.9183197021 
785235.6250000000 -147.9436492920 
787045.6250000000 -147.9659576416 
788859.8125000000 -147.9898071289 
790678.1875000000 -148.0064086914 
792501.6250000000 -148.0158843994 
794328.4375000000 -148.0308990479 
796159.3750000000 -148.0469818115 
797994.6250000000 -148.0518035889 
799834.0000000000 -148.0556793213 
801677.6875000000 -148.0737152100 
803526.5000000000 -148.1111907959 
805378.6875000000 -148.1465759277 
807235.1250000000 -148.1743927002 
809095.8750000000 -148.2010345459 
810960.9375000000 -148.2187347412 
812830.2500000000 -147.9481658936 
814703.8750000000 -143.5194549561 
816582.6875000000 -136.5766296387 
818465.0000000000 -131.0246734619 
820351.6250000000 -128.2535400391 
822242.5625000000 -127.8859176636 
824137.8750000000 -129.7696990967 
826037.6250000000 -134.3039245605 
827942.5625000000 -140.9085235596 
829851.0625000000 -147.3971862793 
831763.9375000000 -148.3921508789 
833681.1875000000 -148.4347686768 
835602.8750000000 -148.4542999268 
837529.0000000000 -148.4843292236 
839459.5625000000 -148.5022888184 
841395.5000000000 -148.5033416748 
843335.0000000000 -148.5005035400 
845278.9375000000 -148.5109100342 
847227.3750000000 -148.5323028564 
849180.2500000000 -148.5570373535 
851137.6875000000 -148.5817718506 
853100.5625000000 -148.6049499512 
855067.0000000000 -148.6221313477 
857038.0000000000 -148.6234130859 
859013.5625000000 -148.6230163574 
860993.6250000000 -148.6310119629 
862978.3125000000 -148.6451568604 
864967.5000000000 -148.6544494629 
866962.2500000000 -148.6578674316 
868960.6875000000 -148.6777343750 
870963.6875000000 -148.7122344971 
872971.3125000000 -148.7488403320 
874983.6250000000 -148.7904815674 
877000.5000000000 -148.8186950684 
879022.0625000000 -148.8278808594 
881049.2500000000 -148.8270568848 
883080.1250000000 -148.8365936279 
885115.6875000000 -148.7786560059 
887155.9375000000 -148.4369049072 
889200.8750000000 -148.0891876221 
891250.5625000000 -148.1096496582 
893305.9375000000 -148.5345001221 
895365.0625000000 -148.8375396729 
897428.9375000000 -148.9445495605 
899497.5625000000 -148.9965972900 
901571.0000000000 -149.0333709717 
903649.1875000000 -149.0513305664 
905732.1250000000 -149.0575866699 
907820.9375000000 -149.0700073242 
909913.5000000000 -149.0883941650 
912010.9375000000 -149.0855712891 
914113.1875000000 -149.0679779053 
916220.2500000000 -149.0603332520 
918332.1875000000 -149.0752563477 
920450.0625000000 -149.0967559814 
922571.7500000000 -149.1225280762 
924698.3750000000 -149.1451721191 
926829.8125000000 -149.1574249268 
928966.2500000000 -149.1861572266 
931107.5625000000 -149.2198028564 
933253.8750000000 -149.2526550293 
935406.0625000000 -149.2865295410 
937562.2500000000 -149.3031463623 
939723.4375000000 -149.3110351562 
941889.5625000000 -149.3172149658 
944060.6875000000 -149.3252716064 
946236.8125000000 -149.3444213867 
948419.0000000000 -149.3651428223 
950605.1250000000 -149.3766784668 
952796.3750000000 -149.3232269287 
954992.6250000000 -149.0204925537 
957193.9375000000 -148.5896606445 
959400.3750000000 -148.5636901855 
961611.8125000000 -148.9505157471 
963829.5000000000 -149.3913574219 
966051.1875000000 -149.5408020020 
968278.0000000000 -149.5786132812 
970509.9375000000 -149.5875244141 
972747.0625000000 -149.5834350586 
974989.3125000000 -149.5935974121 
977236.6875000000 -149.6160278320 
979490.3750000000 -149.6215057373 
981748.1875000000 -149.6147766113 
984011.1875000000 -149.6351165771 
986279.3750000000 -149.6914062500 
988552.8125000000 -149.7500305176 
990831.5000000000 -149.7767639160 
993116.5625000000 -149.7835540771 
995405.7500000000 -149.7991638184 
997700.2500000000 -149.8194885254 
1000000.0000000000 -149.8217315674 


==> data/paper_f14.DAT <==
1.0000000000 -96.1653976440 
1.0023052692 -97.1165084839 
1.0046157837 -98.0675888062 
1.0069316626 -98.7207183838 
1.0092529058 -97.1642837524 
1.0115795135 -95.6078491211 
1.0139113665 -94.0514831543 
1.0162487030 -92.4950561523 
1.0185914040 -91.5427322388 
1.0209394693 -91.0438308716 
1.0232930183 -90.5449066162 
1.0256519318 -90.0460052490 
1.0280163288 -89.5717086792 
1.0303860903 -89.4212799072 
1.0327614546 -89.2708435059 
1.0351421833 -89.1204147339 
1.0375283957 -88.9699859619 
1.0399202108 -89.0071563721 
1.0423173904 -89.1611022949 
1.0447201729 -89.3150558472 
1.0471285582 -89.4690093994 
1.0495424271 -89.6856231689 
1.0519618988 -90.1419448853 
1.0543868542 -90.5982437134 
1.0568175316 -91.0545730591 
1.0592536926 -91.5108718872 
1.0616955757 -91.4244995117 
1.0641430616 -91.2366104126 
1.0665961504 -91.0487213135 
1.0690548420 -90.8608398438 
1.0715192556 -90.5052261353 
1.0739893913 -89.9954147339 
1.0764652491 -89.4855957031 
1.0789467096 -88.9757995605 
1.0814340115 -88.5371780396 
1.0839269161 -88.3212738037 
1.0864256620 -88.1053619385 
1.0889301300 -87.8894500732 
1.0914403200 -87.6744918823 
1.0939563513 -87.6426773071 
1.0964782238 -87.6108627319 
1.0990058184 -87.5790481567 
1.1015392542 -87.5472335815 
1.1040786505 -87.5531845093 
1.1066237688 -87.5680541992 
1.1091748476 -87.5829162598 
1.1117317677 -87.5977859497 
1.1142945290 -87.5727844238 
1.1168632507 -87.5265960693 
1.1194379330 -87.4804153442 
1.1220184565 -87.4342346191 
1.1246049404 -87.3576889038 
1.1271975040 -87.2549209595 
1.1297959089 -87.1521530151 
1.1324003935 -87.0493850708 
1.1350108385 -86.9614791870 
1.1376272440 -86.8910980225 
1.1402497292 -86.8207168579 
1.1428782940 -86.7503433228 
1.1455129385 -86.7263717651 
1.1481536627 -86.7668533325 
1.1508003473 -86.8073272705 
1.1534532309 -86.8478088379 
1.1561121941 -86.9532394409 
1.1587773561 -87.1498870850 
1.1614485979 -87.3465270996 
1.1641260386 -87.5431747437 
1.1668096781 -87.8261947632 
1.1694993973 -88.2148666382 
1.1721953154 -88.6035385132 
1.1748975515 -88.9922332764 
1.1776059866 -89.5061035156 
1.1803206205 -90.1357955933 
1.1830415726 -90.7655029297 
1.1857687235 -91.3951950073 
1.1885021925 -92.1800689697 
1.1912419796 -93.0583114624 
1.1939880848 -93.9365539551 
1.1967405081 -94.8147964478 
1.1994993687 -95.4625015259 
1.2022644281 -96.0389404297 
1.2050359249 -96.6153945923 
1.2078138590 -97.1918563843 
1.2105981112 -96.7529983521 
1.2133888006 -96.2465057373 
1.2161860466 -95.7399902344 
1.2189896107 -95.1772766113 
1.2217996120 -94.2820739746 
1.2246161699 -93.3868560791 
1.2274392843 -92.4916152954 
1.2302688360 -91.6959991455 
1.2331048250 -91.0598602295 
1.2359474897 -90.4236907959 
1.2387965918 -89.7875518799 
1.2416522503 -89.3330154419 
1.2445145845 -88.9734573364 
1.2473834753 -88.6139068604 
1.2502590418 -88.2543411255 
1.2531411648 -88.1395797729 
1.2560299635 -88.0349044800 
1.2589254379 -87.9302215576 
1.2618275881 -87.9054946899 
1.2647362947 -88.0713958740 
1.2676519156 -88.2373046875 
1.2705740929 -88.4032135010 
1.2735030651 -88.7759704590 
1.2764388323 -89.2547531128 
1.2793812752 -89.7335128784 
1.2823306322 -90.2223968506 
1.2852866650 -90.8781356812 
1.2882494926 -91.5338745117 
1.2912192345 -92.1896362305 
1.2941958904 -92.5808639526 
1.2971792221 -92.6884307861 
1.3001695871 -92.7960128784 
1.3031667471 -92.9035873413 
1.3061708212 -92.9252853394 
1.3091819286 -92.9412307739 
1.3121999502 -92.9571762085 
1.3152248859 -93.0782394409 
1.3182567358 -93.3440017700 
1.3212956190 -93.6097717285 
1.3243415356 -93.8755416870 
1.3273944855 -94.1806793213 
1.3304544687 -94.4886779785 
1.3335214853 -94.7966690063 
1.3365955353 -94.9062805176 
1.3396767378 -94.7938842773 
1.3427649736 -94.6814880371 
1.3458603621 -94.5537719727 
1.3489629030 -94.0453109741 
1.3520725965 -93.5368499756 
1.3551894426 -93.0283889771 
1.3583134413 -92.6456985474 
1.3614447117 -92.3360824585 
1.3645831347 -92.0264739990 
1.3677288294 -91.7938766479 
1.3708817959 -91.7890243530 
1.3740419149 -91.7841720581 
1.3772094250 -91.7793121338 
1.3803843260 -92.0422134399 
1.3835663795 -92.3351745605 
1.3867558241 -92.6281280518 
1.3899526596 -93.0506134033 
1.3931567669 -93.5703506470 
1.3963683844 -94.0901031494 
1.3995872736 -94.5704650879 
1.4028136730 -94.9435348511 
1.4060475826 -95.3166198730 
1.4092887640 -95.6896820068 
1.4125375748 -95.9526901245 
1.4157937765 -96.2146530151 
1.4190574884 -96.4766159058 
1.4223288298 -97.0091705322 
1.4256075621 -97.6379470825 
1.4288939238 -98.2667312622 
1.4321879148 -98.8022537231 
1.4354894161 -99.2476501465 
1.4387985468 -99.6930541992 
1.4421153069 -99.7891006470 
1.4454398155 -99.0833740234 
1.4487718344 -98.3776855469 
1.4521116018 -97.6690902710 
1.4554591179 -96.9396362305 
1.4588142633 -96.2102050781 
1.4621771574 -95.4807662964 
1.4655478001 -95.1911087036 
1.4689263105 -94.9181823730 
1.4723124504 -94.6452713013 
1.4757065773 -94.7507019043 
1.4791084528 -94.9349365234 
1.4825180769 -95.1191711426 
1.4859356880 -95.5521392822 
1.4893610477 -96.0845336914 
1.4927943945 -96.6169433594 
1.4962356091 -97.3251571655 
1.4996848106 -98.1396484375 
1.5031419992 -98.9541473389 
1.5066070557 -100.2130050659 
1.5100802183 -101.8295059204 
1.5135612488 -103.4459381104 
1.5170503855 -105.7777099609 
1.5205475092 -108.8067016602 
1.5240527391 -111.8357238770 
1.5275660753 -111.0281295776 
1.5310875177 -106.0630493164 
1.5346169472 -101.0981521606 
1.5381547213 -97.6631698608 
1.5417004824 -95.9234313965 
1.5452544689 -94.1836700439 
1.5488165617 -92.8048324585 
1.5523869991 -91.8022232056 
1.5559656620 -90.7996139526 
1.5595525503 -90.0111846924 
1.5631476641 -89.4164657593 
1.5667510033 -88.8217544556 
1.5703628063 -88.3945541382 
1.5739828348 -88.0883407593 
1.5776112080 -87.7821273804 
1.5812480450 -87.6295394897 
1.5848932266 -87.5574645996 
1.5885467529 -87.4853897095 
1.5922087431 -87.5690765381 
1.5958790779 -87.7043685913 
1.5995579958 -87.8396606445 
1.6032453775 -88.1425704956 
1.6069412231 -88.4715347290 
1.6106456518 -88.8004989624 
1.6143585443 -89.3087539673 
1.6180800200 -89.8172149658 
1.6218100786 -90.3465270996 
1.6255487204 -90.9930267334 
1.6292960644 -91.6395492554 
1.6330519915 -92.2979354858 
1.6368165016 -92.9813690186 
1.6405898333 -93.6648254395 
1.6443717480 -94.2877960205 
1.6481623650 -94.8528442383 
1.6519618034 -95.4179077148 
1.6557699442 -95.7952194214 
1.6595869064 -96.0987396240 
1.6634126902 -96.4022521973 
1.6672471762 -96.5985183716 
1.6710906029 -96.7882766724 
1.6749428511 -97.0297317505 
1.6788040400 -97.4984664917 
1.6826740503 -97.9671936035 
1.6865530014 -98.6254272461 
1.6904408932 -99.5197448730 
1.6943378448 -100.4140853882 
1.6982436180 -100.0544204712 
1.7021585703 -99.2129516602 
1.7060823441 -98.3684539795 
1.7100152969 -97.3410263062 
1.7139573097 -96.3135986328 
1.7179083824 -95.4402847290 
1.7218686342 -94.8835067749 
1.7258379459 -94.3267364502 
1.7298164368 -93.9417877197 
1.7338039875 -93.6474151611 
1.7378008366 -93.3530349731 
1.7418068647 -93.1512680054 
1.7458221912 -92.9496307373 
1.7498466969 -92.7864761353 
1.7538805008 -92.6921997070 
1.7579236031 -92.5979156494 
1.7619761229 -92.7415618896 
1.7660378218 -92.9712905884 
1.7701089382 -93.2397918701 
1.7741894722 -93.7774505615 
1.7782794237 -94.3151016235 
1.7823786736 -94.3310317993 
1.7864875793 -93.8900299072 
1.7906057835 -93.4490509033 
1.7947336435 -92.6910858154 
1.7988709211 -91.9184494019 
1.8030177355 -91.2631301880 
1.8071740866 -90.7886047363 
1.8113400936 -90.3140716553 
1.8155156374 -89.9620742798 
1.8197008371 -89.6323165894 
1.8238956928 -89.3347091675 
1.8281002045 -89.1073303223 
1.8323144913 -88.8799514771 
1.8365383148 -88.7840042114 
1.8407719135 -88.7216644287 
1.8450154066 -88.7244338989 
1.8492685556 -88.8841781616 
1.8535315990 -89.0439224243 
1.8578044176 -89.3933181763 
1.8620871305 -89.7888412476 
1.8663797379 -90.2393264771 
1.8706822395 -90.8015441895 
1.8749945164 -91.3637466431 
1.8793168068 -91.8650970459 
1.8836491108 -92.3572845459 
1.8879913092 -92.6856307983 
1.8923436403 -92.7899551392 
1.8967058659 -92.8942718506 
1.9010783434 -92.6549148560 
1.9054607153 -92.4118881226 
1.9098532200 -92.1594848633 
1.9142559767 -91.9000091553 
1.9186687469 -91.6747817993 
1.9230917692 -91.6243286133 
1.9275249243 -91.5738754272 
1.9319683313 -91.7498168945 
1.9364219904 -91.9929809570 
1.9408857822 -92.3496170044 
1.9453600645 -92.8827819824 
1.9498445988 -93.4207077026 
1.9543395042 -94.1474304199 
1.9588446617 -94.8741302490 
1.9633603096 -95.6678237915 
1.9678863287 -96.4944000244 
1.9724227190 -97.4256896973 
1.9769695997 -98.5701522827 
1.9815269709 -99.7144699097 
1.9860949516 -100.6645431519 
1.9906733036 -101.6145935059 
1.9952623844 -100.9979476929 
1.9998618364 -99.6594467163 
2.0044720173 -98.4851379395 
2.0090928078 -97.5780715942 
2.0137240887 -96.7148895264 
2.0183663368 -96.3018112183 
2.0230190754 -95.8887557983 
2.0276827812 -95.8839492798 
2.0323569775 -95.9754943848 
2.0370419025 -96.4195556641 
2.0417380333 -97.1626052856 
2.0464446545 -98.2024841309 
2.0511622429 -99.9867630005 
2.0558905602 -101.8148727417 
2.0606298447 -104.6764144897 
2.0653800964 -107.5379867554 
2.0701413155 -106.9792404175 
2.0749135017 -105.6067047119 
2.0796966553 -103.6707458496 
2.0844910145 -101.3370666504 
2.0892961025 -99.4614715576 
2.0941123962 -98.3453445435 
2.0989398956 -97.3750305176 
2.1037786007 -97.0818634033 
2.1086282730 -96.7887115479 
2.1134889126 -97.2536697388 
2.1183612347 -97.7268371582 
2.1232445240 -99.4568862915 
2.1281390190 -101.4770736694 
2.1330449581 -101.8621902466 
2.1379621029 -101.3526763916 
2.1428906918 -100.1546783447 
2.1478304863 -98.2432022095 
2.1527817249 -96.7523651123 
2.1577444077 -96.0553894043 
2.1627185345 -95.4618988037 
2.1677041054 -95.2524032593 
2.1727013588 -95.0643234253 
2.1777098179 -95.0966873169 
2.1827299595 -95.1290435791 
2.1877615452 -95.1386795044 
2.1928048134 -95.1477279663 
2.1978600025 -95.0128402710 
2.2029263973 -94.8568420410 
2.2080047131 -94.7632904053 
2.2130947113 -94.6874465942 
2.2181963921 -94.8449325562 
2.2233099937 -95.1042861938 
2.2284350395 -95.2350540161 
2.2335722446 -95.2880630493 
2.2387211323 -94.7760314941 
2.2438819408 -93.8199615479 
2.2490546703 -92.9583435059 
2.2542390823 -92.1887893677 
2.2594358921 -91.6453781128 
2.2646441460 -91.3645324707 
2.2698647976 -91.2186355591 
2.2750973701 -91.2526702881 
2.2803421021 -91.2827911377 
2.2855987549 -91.3071441650 
2.2908678055 -91.2820281982 
2.2961485386 -91.1790924072 
2.3014416695 -91.0936279297 
2.3067471981 -91.0363235474 
2.3120646477 -91.0119247437 
2.3173947334 -91.0399017334 
2.3227367401 -91.0883789062 
2.3280913830 -91.1678619385 
2.3334581852 -91.2931213379 
2.3388371468 -91.4816589355 
2.3442287445 -91.7767715454 
2.3496327400 -92.2020645142 
2.3550493717 -92.8586425781 
2.3604781628 -93.7564620972 
2.3659198284 -94.8231582642 
2.3713736534 -96.0349731445 
2.3768401146 -95.9086303711 
2.3823194504 -94.8690261841 
2.3878111839 -93.9687652588 
2.3933157921 -93.1402816772 
2.3988327980 -92.9018325806 
2.4043629169 -92.8772125244 
2.4099054337 -93.3706817627 
2.4154608250 -93.9805297852 
2.4210290909 -94.7355728149 
2.4266099930 -95.4990005493 
2.4322040081 -95.3423080444 
2.4378108978 -95.1195144653 
2.4434306622 -94.3861160278 
2.4490633011 -93.6868820190 
2.4547088146 -93.1016693115 
2.4603676796 -92.6645050049 
2.4660391808 -92.4970779419 
2.4717242718 -92.5715713501 
2.4774219990 -92.9014053345 
2.4831330776 -93.5375518799 
2.4888572693 -94.3562469482 
2.4945948124 -95.4717559814 
2.5003454685 -96.6736602783 
2.5061092377 -97.9349365234 
2.5118863583 -99.1538238525 
2.5176768303 -99.9218750000 
2.5234808922 -100.5193862915 
2.5292980671 -100.6448745728 
2.5351285934 -100.0894393921 
2.5409727097 -98.6831130981 
2.5468301773 -97.1600036621 
2.5527012348 -95.5685501099 
2.5585858822 -94.5382308960 
2.5644841194 -93.6427001953 
2.5703957081 -93.3232345581 
2.5763211250 -93.1110153198 
2.5822601318 -93.2457809448 
2.5882127285 -93.5007781982 
2.5941793919 -93.9012680054 
2.6001594067 -94.2873916626 
2.6061534882 -94.6666717529 
2.6121613979 -94.7959289551 
2.6181831360 -94.8512039185 
2.6242184639 -94.6219406128 
2.6302678585 -94.3208999634 
2.6363313198 -93.9079666138 
2.6424086094 -93.5748519897 
2.6485002041 -93.2860031128 
2.6546056271 -93.3619308472 
2.6607251167 -93.5833740234 
2.6668586731 -94.3275680542 
2.6730062962 -95.4904785156 
2.6791684628 -97.1823654175 
2.6853444576 -100.0975646973 
2.6915347576 -103.4683151245 
2.6977393627 -105.0253372192 
2.7039585114 -105.1969070435 
2.7101917267 -102.1699218750 
2.7164392471 -99.8279037476 
2.7227013111 -97.9378890991 
2.7289776802 -97.0905303955 
2.7352688313 -96.5022201538 
2.7415740490 -96.4549865723 
2.7478942871 -96.5452957153 
2.7542285919 -96.7514953613 
2.7605779171 -96.6589813232 
2.7669415474 -96.4334030151 
2.7733199596 -95.8597106934 
2.7797133923 -95.2424621582 
2.7861211300 -94.5883255005 
2.7925438881 -94.0128631592 
2.7989811897 -93.4644851685 
2.8054337502 -92.9702987671 
2.8119008541 -92.4457168579 
2.8183827400 -91.9005737305 
2.8248801231 -91.3074340820 
2.8313920498 -90.7593460083 
2.8379189968 -90.3060836792 
2.8444609642 -90.0679855347 
2.8510184288 -89.9522323608 
2.8575904369 -90.1739578247 
2.8641779423 -90.5817184448 
2.8707807064 -91.1920852661 
2.8773982525 -92.1357955933 
2.8840315342 -93.2194595337 
2.8906798363 -94.5458374023 
2.8973436356 -95.9959335327 
2.9040226936 -97.4974746704 
2.9107170105 -98.9311599731 
2.9174270630 -100.3187866211 
2.9241523743 -101.6619720459 
2.9308931828 -102.6483383179 
2.9376497269 -103.1750106812 
2.9444217682 -102.9384841919 
2.9512093067 -102.8123931885 
2.9580123425 -102.6559982300 
2.9648313522 -102.3130722046 
2.9716658592 -100.8075027466 
2.9785165787 -98.7948303223 
2.9853825569 -96.9683761597 
2.9922647476 -95.5179595947 
2.9991624355 -94.3546524048 
3.0060760975 -93.6851577759 
3.0130059719 -93.2525482178 
3.0199515820 -93.0351028442 
3.0269134045 -93.2739791870 
3.0338912010 -93.7699127197 
3.0408852100 -94.5472259521 
3.0478949547 -95.7525024414 
3.0549211502 -96.4808807373 
3.0619635582 -96.6046524048 
3.0690219402 -95.8661727905 
3.0760967731 -95.3544921875 
3.0831878185 -95.1895446777 
3.0902955532 -95.7844009399 
3.0974192619 -96.8488464355 
3.1045596600 -98.4179458618 
3.1117162704 -101.5454940796 
3.1188895702 -102.2784423828 
3.1260793209 -100.5105972290 
3.1332857609 -97.8873748779 
3.1405086517 -96.0548171997 
3.1477482319 -94.9665374756 
3.1550047398 -94.9328918457 
3.1622776985 -95.7439727783 
3.1695673466 -97.0738906860 
3.1768739223 -98.4748153687 
3.1841976643 -97.9119567871 
3.1915378571 -96.8537216187 
3.1988949776 -96.4882965088 
3.2062692642 -95.7077255249 
3.2136607170 -94.7955627441 
3.2210688591 -93.8086776733 
3.2284941673 -93.7010498047 
3.2359364033 -94.1716003418 
3.2433960438 -95.1971969604 
3.2508730888 -96.8865509033 
3.2583670616 -97.1864852905 
3.2658782005 -96.0090026855 
3.2734067440 -92.6615982056 
3.2809526920 -90.2049102783 
3.2885165215 -88.3181686401 
3.2960972786 -86.9818725586 
3.3036954403 -86.3273544312 
3.3113110065 -86.1347808838 
3.3189446926 -86.3653640747 
3.3265955448 -87.0987472534 
3.3342640400 -88.7273941040 
3.3419504166 -91.1018142700 
3.3496541977 -93.3154907227 
3.3573763371 -91.4958190918 
3.3651158810 -89.9230728149 
3.3728730679 -88.7966995239 
3.3806481361 -88.2241897583 
3.3884413242 -88.0457687378 
3.3962528706 -87.9604415894 
3.4040818214 -87.9049530029 
3.4119291306 -87.8268127441 
3.4197943211 -87.7572021484 
3.4276781082 -87.8383102417 
3.4355795383 -88.1501693726 
3.4434993267 -88.8069000244 
3.4514372349 -89.8487701416 
3.4593935013 -89.7188262939 
3.4673686028 -88.5619506836 
3.4753615856 -86.6552505493 
3.4833731651 -85.4065322876 
3.4914031029 -84.6260833740 
3.4994518757 -84.3053436279 
3.5075187683 -84.4352951050 
3.5156044960 -85.2810363770 
3.5237085819 -86.8201446533 
3.5318315029 -89.3696899414 
3.5399734974 -93.6259002686 
3.5481340885 -103.7146682739 
3.5563132763 -99.4077301025 
3.5645112991 -93.2307052612 
3.5727281570 -89.3285140991 
3.5809645653 -87.3333892822 
3.5892193317 -86.5237121582 
3.5974934101 -86.4384765625 
3.6057863235 -87.0545578003 
3.6140987873 -88.3871383667 
3.6224300861 -90.7643051147 
3.6307804585 -93.6266021729 
3.6391503811 -94.9167404175 
3.6475393772 -94.4872741699 
3.6559481621 -93.2155914307 
3.6643757820 -91.9974060059 
3.6728229523 -91.3854064941 
3.6812896729 -91.3851470947 
3.6897757053 -91.8845977783 
3.6982820034 -92.6351089478 
3.7068073750 -92.6217880249 
3.7153522968 -92.2709808350 
3.7239170074 -92.0283432007 
3.7325017452 -91.9909286499 
3.7411060333 -91.9742660522 
3.7497301102 -91.4079589844 
3.7583739758 -90.6463851929 
3.7670378685 -90.0238723755 
3.7757220268 -89.6605606079 
3.7844259739 -89.5921173096 
3.7931497097 -89.8331451416 
3.8018937111 -90.4940719604 
3.8106579781 -91.6097717285 
3.8194427490 -93.2493057251 
3.8282475471 -95.2696685791 
3.8370723724 -97.2413940430 
3.8459177017 -98.1293487549 
3.8547837734 -96.9071350098 
3.8636698723 -95.6059417725 
3.8725764751 -95.0903930664 
3.8815035820 -95.6999969482 
3.8904511929 -97.1533737183 
3.8994200230 -98.4186096191 
3.9084091187 -95.7076873779 
3.9174187183 -92.6528625488 
3.9264492989 -90.2136383057 
3.9355010986 -88.5723114014 
3.9445731640 -87.5984954834 
3.9536662102 -87.1644134521 
3.9627802372 -87.1924209595 
3.9719152451 -87.6638031006 
3.9810719490 -88.5014038086 
3.9902491570 -89.7433624268 
3.9994475842 -91.5124893188 
4.0086669922 -94.1254730225 
4.0179076195 -98.2055664062 
4.0271706581 -103.8756637573 
4.0364542007 -99.6721420288 
4.0457587242 -96.9168472290 
4.0550851822 -94.8862838745 
4.0644335747 -93.6809387207 
4.0738029480 -93.3895721436 
4.0831937790 -94.0373077393 
4.0926065445 -95.1064987183 
4.1020407677 -95.1798019409 
4.1114974022 -93.4564132690 
4.1209754944 -92.4473724365 
4.1304750443 -92.1487197876 
4.1399965286 -92.3960418701 
4.1495399475 -93.1749267578 
4.1591062546 -94.6323013306 
4.1686940193 -97.0932693481 
4.1783037186 -100.6700210571 
4.1879353523 -104.4650497437 
4.1975898743 -105.8997268677 
4.2072663307 -101.7112731934 
4.2169651985 -98.1108322144 
4.2266860008 -96.2557601929 
4.2364292145 -95.1951904297 
4.2461957932 -94.5448989868 
4.2559843063 -94.0744552612 
4.2657952309 -93.6713790894 
4.2756285667 -93.3157043457 
4.2854852676 -93.0274047852 
4.2953643799 -92.8117980957 
4.3052659035 -92.6376037598 
4.3151907921 -92.4571456909 
4.3251380920 -92.2493972778 
4.3351092339 -92.0560379028 
4.3451023102 -91.9764785767 
4.3551187515 -92.1088104248 
4.3651580811 -92.5035400391 
4.3752207756 -93.0991058350 
4.3853073120 -93.7818222046 
4.3954162598 -94.3815460205 
4.4055485725 -94.7382049561 
4.4157042503 -94.8737487793 
4.4258837700 -95.0660476685 
4.4360866547 -95.7217712402 
4.4463129044 -97.1664733887 
4.4565625191 -98.3048019409 
4.4668354988 -97.6594543457 
4.4771332741 -96.3440246582 
4.4874539375 -95.8266448975 
4.4977984428 -96.1629486084 
4.5081667900 -97.3483123779 
4.5185589790 -99.4045181274 
4.5289759636 -101.8101654053 
4.5394163132 -104.0234146118 
4.5498805046 -107.4270629883 
4.5603690147 -107.7832565308 
4.5708823204 -101.7883300781 
4.5814189911 -99.5695953369 
4.5919799805 -98.4107513428 
4.6025657654 -97.9581527710 
4.6131753922 -98.0082397461 
4.6238102913 -99.3383331299 
4.6344695091 -105.4304962158 
4.6451525688 -99.7700271606 
4.6558609009 -95.9388504028 
4.6665940285 -94.0352020264 
4.6773514748 -93.0036163330 
4.6881337166 -92.5623016357 
4.6989407539 -92.6351242065 
4.7097730637 -93.2265090942 
4.7206306458 -95.1057510376 
4.7315125465 -98.0815200806 
4.7424197197 -100.4280624390 
4.7533521652 -103.6358413696 
4.7643094063 -109.6265869141 
4.7752928734 -103.0301055908 
4.7863011360 -101.8152542114 
4.7973341942 -104.2618179321 
4.8083934784 -100.1785507202 
4.8194785118 -96.7089691162 
4.8305883408 -95.4023818970 
4.8417239189 -95.5309295654 
4.8528847694 -96.6785202026 
4.8640718460 -97.2672195435 
4.8752851486 -96.5220489502 
4.8865237236 -96.1651687622 
4.8977880478 -96.5398712158 
4.9090785980 -97.5127639771 
4.9203948975 -99.2001419067 
4.9317383766 -102.5047073364 
4.9431071281 -100.8770370483 
4.9545016289 -98.8123321533 
4.9659228325 -99.7252807617 
4.9773712158 -101.4440231323 
4.9888448715 -100.7627487183 
5.0003452301 -99.9288558960 
5.0118722916 -100.1000900269 
5.0234255791 -100.7729187012 
5.0350065231 -101.7955169678 
5.0466132164 -103.2967681885 
5.0582466125 -104.4577255249 
5.0699067116 -102.1964569092 
5.0815939903 -100.1523208618 
5.0933089256 -100.2939987183 
5.1050500870 -100.9078674316 
5.1168184280 -100.4786987305 
5.1286134720 -99.6672439575 
5.1404366493 -98.8315200806 
5.1522865295 -97.9842529297 
5.1641635895 -97.6601333618 
5.1760683060 -98.5562286377 
5.1880002022 -100.2242431641 
5.1999602318 -101.5440444946 
5.2119469643 -102.5226211548 
5.2239618301 -101.0989379883 
5.2360043526 -99.5643081665 
5.2480750084 -98.7917633057 
5.2601728439 -98.5143356323 
5.2722988129 -99.0244140625 
5.2844524384 -102.4076004028 
5.2966341972 -105.6523513794 
5.3088445663 -99.5613021851 
5.3210825920 -97.6883087158 
5.3333487511 -97.2503280640 
5.3456435204 -98.2900314331 
5.3579664230 -100.2885208130 
5.3703184128 -101.1290664673 
5.3826980591 -101.0006103516 
5.3951063156 -100.0551910400 
5.4075431824 -98.9262237549 
5.4200091362 -97.9403915405 
5.4325037003 -97.8240737915 
5.4450263977 -98.2054214478 
5.4575786591 -98.7101058960 
5.4701595306 -99.0812759399 
5.4827699661 -99.7592849731 
5.4954090118 -101.1561584473 
5.5080771446 -102.7401275635 
5.5207743645 -105.2851943970 
5.5335006714 -104.4964599609 
5.5462574959 -100.1726303101 
5.5590424538 -98.3566589355 
5.5718574524 -98.2937469482 
5.5847015381 -98.9045333862 
5.5975761414 -99.8449325562 
5.6104798317 -101.1861114502 
5.6234130859 -102.5822067261 
5.6363763809 -101.9351959229 
5.6493692398 -99.8884048462 
5.6623930931 -98.1158905029 
5.6754460335 -96.2987670898 
5.6885290146 -95.1719360352 
5.7016425133 -94.8457489014 
5.7147865295 -94.9962081909 
5.7279605865 -96.5962142944 
5.7411646843 -100.7018280029 
5.7543992996 -103.9093704224 
5.7676644325 -104.5425872803 
5.7809605598 -102.0569152832 
5.7942872047 -97.0521392822 
5.8076443672 -95.6912384033 
5.8210320473 -95.3050384521 
5.8344507217 -96.3379287720 
5.8479008675 -99.1894836426 
5.8613815308 -102.0927276611 
5.8748936653 -106.3668060303 
5.8884363174 -101.8425216675 
5.9020113945 -100.3303604126 
5.9156165123 -100.7031097412 
5.9292531013 -105.0468444824 
5.9429216385 -107.2843933105 
5.9566211700 -110.0082397461 
5.9703531265 -103.0796356201 
5.9841160774 -100.7333450317 
5.9979104996 -100.7438507080 
6.0117373466 -101.2996826172 
6.0255956650 -101.2255706787 
6.0394864082 -100.7736511230 
6.0534086227 -100.9286804199 
6.0673632622 -101.4524154663 
6.0813498497 -102.6164016724 
6.0953693390 -103.9928512573 
6.1094202995 -104.1509170532 
6.1235041618 -102.1721038818 
6.1376199722 -100.5310058594 
6.1517682076 -98.7727813721 
6.1659502983 -98.3774414062 
6.1801643372 -99.2481842041 
6.1944108009 -101.4407501221 
6.2086901665 -100.4730300903 
6.2230033875 -99.3970336914 
6.2373485565 -99.5185394287 
6.2517271042 -101.5193328857 
6.2661385536 -105.7723693848 
6.2805833817 -111.7400894165 
6.2950620651 -118.4061050415 
6.3095736504 -109.9482574463 
6.3241186142 -109.9830474854 
6.3386969566 -112.2284469604 
6.3533091545 -114.5922393799 
6.3679556847 -108.8025131226 
6.3826351166 -105.6339797974 
6.3973484039 -103.9270019531 
6.4120955467 -103.4140319824 
6.4268774986 -103.9080963135 
6.4416928291 -106.5641708374 
6.4565424919 -110.0318832397 
6.4714260101 -105.8050384521 
6.4863438606 -104.4395141602 
6.5012974739 -103.3009414673 
6.5162839890 -102.3875579834 
6.5313053131 -101.7788696289 
6.5463614464 -102.0753707886 
6.5614523888 -103.0888900757 
6.5765786171 -104.5327606201 
6.5917391777 -103.8304977417 
6.6069345474 -102.3777999878 
6.6221647263 -101.7883453369 
6.6374311447 -103.1194458008 
6.6527318954 -110.1867904663 
6.6680679321 -104.6722183228 
6.6834387779 -102.6124420166 
6.6988458633 -102.2651596069 
6.7142887115 -99.5776596069 
6.7297668457 -97.8566589355 
6.7452802658 -98.0106430054 
6.7608294487 -99.4699783325 
6.7764143944 -101.9338150024 
6.7920365334 -104.7401657104 
6.8076934814 -105.6194992065 
6.8233866692 -104.2481613159 
6.8391160965 -102.2774047852 
6.8548827171 -100.9282608032 
6.8706846237 -100.9084548950 
6.8865227699 -102.2212753296 
6.9023976326 -104.5573348999 
6.9183092117 -105.8683929443 
6.9342584610 -105.4877319336 
6.9502434731 -106.4822998047 
6.9662652016 -107.9781723022 
6.9823236465 -102.4138946533 
6.9984202385 -99.6458892822 
7.0145530701 -98.8288650513 
7.0307230949 -99.6411209106 
7.0469303131 -100.7754287720 
7.0631752014 -101.2462921143 
7.0794582367 -102.6757736206 
7.0957779884 -106.8581237793 
7.1121349335 -111.9589233398 
7.1285300255 -109.6403579712 
7.1449627876 -109.2680511475 
7.1614346504 -109.4554519653 
7.1779432297 -110.0972366333 
7.1944894791 -109.7322387695 
7.2110743523 -109.7695846558 
7.2276983261 -114.8028945923 
7.2443599701 -109.4395141602 
7.2610597610 -106.9360809326 
7.2777976990 -107.3949508667 
7.2945747375 -109.1864929199 
7.3113913536 -112.4266891479 
7.3282456398 -115.3297042847 
7.3451385498 -114.5495147705 
7.3620705605 -113.4013442993 
7.3790416718 -115.4222946167 
7.3960528374 -123.8523254395 
7.4131026268 -112.0882644653 
7.4301910400 -103.7084579468 
7.4473195076 -101.0743179321 
7.4644880295 -100.6550292969 
7.4816951752 -100.7393264771 
7.4989418983 -99.3797607422 
7.5162286758 -97.8704528809 
7.5335550308 -97.7040557861 
7.5509228706 -99.0042953491 
7.5683288574 -103.8234100342 
7.5857758522 -108.6347732544 
7.6032624245 -104.9837493896 
7.6207904816 -104.2534637451 
7.6383581161 -104.3333129883 
7.6559662819 -106.3907623291 
7.6736145020 -106.1775894165 
7.6913042068 -102.2317352295 
7.7090349197 -101.0794525146 
7.7268061638 -101.3734207153 
7.7446179390 -102.8227081299 
7.7624707222 -105.6858291626 
7.7803649902 -111.6343765259 
7.7983012199 -110.3046646118 
7.8162779808 -106.8520431519 
7.8342962265 -103.9246826172 
7.8523559570 -103.3158264160 
7.8704586029 -104.2998046875 
7.8886013031 -107.9432296753 
7.9067864418 -109.6095428467 
7.9250130653 -109.2252655029 
7.9432821274 -106.6796188354 
7.9615941048 -104.5107879639 
7.9799470901 -103.6448669434 
7.9983425140 -103.4477844238 
8.0167798996 -105.8594665527 
8.0352611542 -109.0804214478 
8.0537843704 -106.8772888184 
8.0723505020 -107.9005889893 
8.0909585953 -111.1456375122 
8.1096105576 -105.8685455322 
8.1283054352 -106.2842178345 
8.1470432281 -105.7982254028 
8.1658239365 -104.1863174438 
8.1846475601 -103.9284896851 
8.2035150528 -103.0053100586 
8.2224273682 -102.0560455322 
8.2413816452 -101.7526321411 
8.2603797913 -101.5076980591 
8.2794208527 -101.3699798584 
8.2985086441 -101.7995071411 
8.3176383972 -102.5780410767 
8.3368120193 -104.0632247925 
8.3560304642 -103.2179565430 
8.3752927780 -100.6554794312 
8.3945999146 -99.5585327148 
8.4139518738 -99.8033370972 
8.4333477020 -101.0324478149 
8.4527883530 -104.0309906006 
8.4722738266 -109.0820617676 
8.4918050766 -112.8828887939 
8.5113801956 -105.2705230713 
8.5310010910 -102.0045242310 
8.5506668091 -101.7437362671 
8.5703792572 -103.8669357300 
8.5901355743 -106.3747177124 
8.6099376678 -103.8007965088 
8.6297855377 -105.6567001343 
8.6496791840 -109.4384384155 
8.6696195602 -109.0622253418 
8.6896047592 -108.5019912720 
8.7096357346 -108.3482513428 
8.7297134399 -107.9880294800 
8.7498369217 -107.6773834229 
8.7700090408 -107.9064483643 
8.7902250290 -109.9553070068 
8.8104887009 -113.3517608643 
8.8307981491 -108.4636154175 
8.8511562347 -106.8329849243 
8.8715600967 -105.7889099121 
8.8920116425 -103.3810729980 
8.9125089645 -100.5432662964 
8.9330539703 -99.4021224976 
8.9536485672 -99.4103546143 
8.9742879868 -100.4184188843 
8.9949760437 -101.5363769531 
9.0157108307 -102.2487487793 
9.0364942551 -103.1263504028 
9.0573263168 -104.5929489136 
9.0782051086 -106.7512054443 
9.0991325378 -110.9713363647 
9.1201076508 -112.0838470459 
9.1411333084 -113.7464141846 
9.1622047424 -108.5749969482 
9.1833257675 -106.7737960815 
9.2044954300 -107.8905410767 
9.2257137299 -109.4994888306 
9.2469825745 -108.8411560059 
9.2682981491 -111.9593811035 
9.2896633148 -109.6232299805 
9.3110780716 -106.7233505249 
9.3325433731 -110.9084854126 
9.3540573120 -116.1717529297 
9.3756198883 -109.6543197632 
9.3972330093 -105.1080245972 
9.4188957214 -103.9974746704 
9.4406089783 -104.5907974243 
9.4623718262 -108.4784393311 
9.4841842651 -111.4483261108 
9.5060472488 -108.5612335205 
9.5279607773 -105.1465835571 
9.5499258041 -103.5228271484 
9.5719404221 -105.0573272705 
9.5940065384 -104.5031051636 
9.6161222458 -102.2840270996 
9.6382904053 -102.8675308228 
9.6605091095 -105.2311782837 
9.6827783585 -109.7351150513 
9.7050991058 -112.4497146606 
9.7274713516 -111.2871322632 
9.7498970032 -114.0181579590 
9.7723722458 -118.0259323120 
9.7948999405 -105.9954833984 
9.8174791336 -101.1158447266 
9.8401107788 -99.9639358521 
9.8627948761 -102.4476318359 
9.8855314255 -109.6672134399 
9.9083194733 -107.1764678955 
9.9311599731 -105.2974243164 
9.9540548325 -106.7639160156 
9.9770011902 -110.6464538574 
10.0000000000 -109.8000106812 
10.0230531693 -111.4471511841 
10.0461568832 -113.0643997192 
10.0693168640 -112.9380111694 
10.0925273895 -112.7397537231 
10.1157941818 -112.2633056641 
10.1391143799 -111.9641876221 
10.1624860764 -111.9488754272 
10.1859140396 -111.7633743286 
10.2093935013 -111.4501190186 
10.2329292297 -110.8984298706 
10.2565202713 -110.2736206055 
10.2801618576 -109.8109130859 
10.3038616180 -109.3723754883 
10.3276157379 -109.0215072632 
10.3514213562 -108.7576217651 
10.3752851486 -108.6282119751 
10.3992004395 -108.6960678101 
10.4231748581 -108.8867263794 
10.4472036362 -109.0945358276 
10.4712848663 -109.2713317871 
10.4954252243 -109.0833969116 
10.5196180344 -108.8154220581 
10.5438690186 -108.3854141235 
10.5681762695 -108.0563583374 
10.5925369263 -107.7995071411 
10.6169557571 -107.7760314941 
10.6414289474 -107.7977676392 
10.6659612656 -107.8321533203 
10.6905498505 -107.7679367065 
10.7151927948 -107.5441741943 
10.7398948669 -107.3511047363 
10.7646503448 -107.1737594604 
10.7894668579 -107.4232940674 
10.8143405914 -107.8697662354 
10.8392686844 -108.8597183228 
10.8642568588 -110.5435714722 
10.8892993927 -112.8123550415 
10.9144029617 -117.4710464478 
10.9395647049 -121.0743484497 
10.9647808075 -117.0672607422 
10.9900588989 -114.1791610718 
11.0153942108 -112.4913253784 
11.0407857895 -110.8789749146 
11.0662384033 -109.3757705688 
11.0917472839 -108.4264068604 
11.1173171997 -107.7036590576 
11.1429462433 -107.2254180908 
11.1686315536 -106.9356689453 
11.1943798065 -106.7055053711 
11.2201833725 -106.5679931641 
11.2460498810 -106.5194931030 
11.2719755173 -106.5478820801 
11.2979583740 -106.8189620972 
11.3240041733 -107.1969680786 
11.3501071930 -107.7904281616 
11.3762731552 -108.4339370728 
11.4024991989 -109.0876846313 
11.4287824631 -109.1977462769 
11.4551296234 -108.9706573486 
11.4815349579 -108.2754364014 
11.5080032349 -107.4129943848 
11.5345335007 -106.5820465088 
11.5611209869 -106.0086059570 
11.5877742767 -105.7286987305 
11.6144876480 -105.6407928467 
11.6412601471 -105.9119415283 
11.6680965424 -106.2409286499 
11.6949930191 -106.6406250000 
11.7219533920 -106.9480361938 
11.7489767075 -107.1856079102 
11.7760591507 -107.2930755615 
11.8032073975 -107.2814559937 
11.8304147720 -107.2123031616 
11.8576879501 -107.0731811523 
11.8850231171 -106.9551086426 
11.9124193192 -106.8585281372 
11.9398813248 -106.8690490723 
11.9674043655 -106.9442977905 
11.9949932098 -107.0762023926 
12.0226459503 -107.2876205444 
12.0503587723 -107.5138397217 
12.0781393051 -107.7568511963 
12.1059799194 -107.9864120483 
12.1338882446 -108.1894378662 
12.1618614197 -108.3564529419 
12.1898946762 -108.4563522339 
12.2179965973 -108.4959869385 
12.2461633682 -108.4528808594 
12.2743921280 -108.0529403687 
12.3026885986 -107.4542922974 
12.3310470581 -106.6121292114 
12.3594741821 -105.7714462280 
12.3879671097 -105.0448074341 
12.4165229797 -104.4892272949 
12.4451465607 -104.3042144775 
12.4738340378 -104.3211059570 
12.5025901794 -104.5553436279 
12.5314130783 -104.9895477295 
12.5602989197 -105.4025421143 
12.5892543793 -105.7806930542 
12.6182737350 -105.9934387207 
12.6473636627 -106.1796112061 
12.6765203476 -106.3494873047 
12.7057399750 -106.5519943237 
12.7350311279 -106.7406845093 
12.7643861771 -106.9058380127 
12.7938127518 -107.0114212036 
12.8233070374 -107.1247634888 
12.8528652191 -107.2889251709 
12.8824958801 -107.5475234985 
12.9121913910 -107.9575119019 
12.9419584274 -108.4254760742 
12.9717941284 -108.9398880005 
13.0016946793 -109.4631118774 
13.0316677094 -109.9765930176 
13.0617103577 -110.4895706177 
13.0918188095 -111.0188217163 
13.1219997406 -111.6038665771 
13.1522474289 -112.1576766968 
13.1825675964 -112.6418762207 
13.2129583359 -112.6667404175 
13.2434148788 -112.3129882812 
13.2739458084 -111.6447906494 
13.3045425415 -110.6889495850 
13.3352146149 -109.8192367554 
13.3659563065 -109.0927505493 
13.3967657089 -108.5265731812 
13.4276504517 -108.1183929443 
13.4586019516 -107.7747726440 
13.4896287918 -107.4992294312 
13.5207271576 -107.3025436401 
13.5518932343 -107.2830123901 
13.5831346512 -107.3763198853 
13.6144447327 -107.5848007202 
13.6458311081 -107.9248504639 
13.6772890091 -108.5345306396 
13.7088165283 -109.4242782593 
13.7404203415 -110.6018981934 
13.7720966339 -112.1015090942 
13.8038425446 -113.4114837646 
13.8356647491 -113.8986206055 
13.8675565720 -113.5518341064 
13.8995265961 -112.4992446899 
13.9315700531 -111.8658218384 
13.9636831284 -111.6982803345 
13.9958744049 -111.9119186401 
14.0281352997 -112.3503952026 
14.0604753494 -112.2475585938 
14.0928897858 -111.7951812744 
14.1253747940 -111.2751693726 
14.1579389572 -110.9996109009 
14.1905736923 -111.4574737549 
14.2232875824 -112.6221466064 
14.2560777664 -114.4804916382 
14.2889385223 -116.7760848999 
14.3218793869 -118.4170684814 
14.3548927307 -118.0432968140 
14.3879852295 -116.7041320801 
14.4211549759 -115.0076751709 
14.4543962479 -113.5879135132 
14.4877185822 -112.9720687866 
14.5211143494 -112.7543563843 
14.5545902252 -112.7380371094 
14.5881433487 -112.7609329224 
14.6217708588 -112.6541976929 
14.6554784775 -111.9284667969 
14.6892642975 -110.9924392700 
14.7231245041 -110.1820983887 
14.7570667267 -109.7268829346 
14.7910823822 -109.7019577026 
14.8251810074 -109.8525619507 
14.8593578339 -109.7939758301 
14.8936100006 -109.4049835205 
14.9279451370 -108.7047882080 
14.9623546600 -107.8733825684 
14.9968481064 -107.3714752197 
15.0314216614 -107.2794876099 
15.0660696030 -107.5948028564 
15.1008024216 -108.2913131714 
15.1356105804 -109.3015670776 
15.1705036163 -110.4600524902 
15.2054767609 -111.2615585327 
15.2405261993 -111.5728073120 
15.2756614685 -111.5217285156 
15.3108730316 -111.3086700439 
15.3461694717 -111.1316375732 
15.3815479279 -111.0966949463 
15.4170036316 -111.0508499146 
15.4525451660 -110.8308486938 
15.4881677628 -110.4434204102 
15.5238695145 -110.0295410156 
15.5596570969 -109.8161315918 
15.5955238342 -110.0025024414 
15.6314764023 -110.6164169312 
15.6675128937 -111.5204849243 
15.7036275864 -112.5548477173 
15.7398300171 -113.3928222656 
15.7761106491 -113.6213073730 
15.8124799728 -112.9266433716 
15.8489332199 -111.6556549072 
15.8854665756 -110.5523376465 
15.9220876694 -109.8530960083 
15.9587898254 -109.6124191284 
15.9955797195 -109.7653427124 
16.0324554443 -110.1274414062 
16.0694122314 -110.4283142090 
16.1064567566 -110.4278564453 
16.1435832977 -110.2142257690 
16.1807994843 -110.1102066040 
16.2181015015 -110.2163009644 
16.2554855347 -110.5279693604 
16.2929611206 -110.9955520630 
16.3305225372 -111.5282516479 
16.3681640625 -111.9586410522 
16.4058990479 -112.0306549072 
16.4437160492 -111.6653823853 
16.4816246033 -111.2784652710 
16.5196208954 -111.2264633179 
16.5576992035 -111.7305526733 
16.5958709717 -112.8693923950 
16.6341247559 -114.1109771729 
16.6724720001 -114.2649230957 
16.7109088898 -112.8608703613 
16.7494277954 -111.1995620728 
16.7880401611 -110.1018447876 
16.8267383575 -109.5991210938 
16.8655300140 -109.4864044189 
16.9044113159 -109.4423675537 
16.9433765411 -109.3143768311 
16.9824371338 -109.1069717407 
17.0215835571 -108.9070358276 
17.0608234406 -108.8050537109 
17.1001548767 -108.8595199585 
17.1395721436 -109.0871276855 
17.1790847778 -109.4542236328 
17.2186832428 -109.8697586060 
17.2583789825 -110.2059860229 
17.2981643677 -110.3648605347 
17.3380393982 -110.3670806885 
17.3780078888 -110.3692779541 
17.4180717468 -110.5599136353 
17.4582214355 -110.9486770630 
17.4984683990 -111.3152694702 
17.5388031006 -111.3667297363 
17.5792369843 -111.0845870972 
17.6197624207 -110.6981277466 
17.6603775024 -110.3948059082 
17.7010898590 -110.1771621704 
17.7418937683 -109.9253463745 
17.7827949524 -109.5279388428 
17.8237895966 -108.9693069458 
17.8648738861 -108.3807144165 
17.9060592651 -108.0025634766 
17.9473342896 -108.0238265991 
17.9887084961 -108.4374389648 
18.0301799774 -109.0586624146 
18.0717391968 -109.7016143799 
18.1134014130 -110.3272399902 
18.1551551819 -110.9413757324 
18.1970081329 -111.4610748291 
18.2389583588 -111.8782501221 
18.2810001373 -112.4315490723 
18.3231449127 -113.3708648682 
18.3653850555 -114.6011047363 
18.4077186584 -115.3998184204 
18.4501552582 -115.2887039185 
18.4926853180 -114.0881042480 
18.5353164673 -113.3354263306 
18.5780467987 -113.2473754883 
18.6208705902 -113.1770477295 
18.6637973785 -112.3217926025 
18.7068195343 -111.2018661499 
18.7499446869 -110.5298080444 
18.7931709290 -110.3836822510 
18.8364906311 -110.5179061890 
18.8799152374 -110.6716384888 
18.9234333038 -110.8158950806 
18.9670581818 -111.3999099731 
19.0107841492 -112.5017471313 
19.0546054840 -113.0043792725 
19.0985336304 -112.8423080444 
19.1425571442 -112.4573135376 
19.1866874695 -112.3906021118 
19.2309188843 -112.7385025024 
19.2752475739 -113.2447814941 
19.3196830750 -113.6392669678 
19.3642177582 -113.7971420288 
19.4088573456 -113.5795288086 
19.4536018372 -112.9937210083 
19.4984436035 -112.3591766357 
19.5433940887 -112.0809707642 
19.5884494781 -112.4278335571 
19.6336021423 -113.5234832764 
19.6788635254 -115.2953338623 
19.7242259979 -117.0076446533 
19.7696971893 -117.0183486938 
19.8152732849 -114.3241729736 
19.8609485626 -112.3395233154 
19.9067344666 -111.9002304077 
19.9526214600 -111.9919738770 
19.9986190796 -112.0870742798 
20.0447216034 -111.8217086792 
20.0909271240 -111.4386520386 
20.1372432709 -111.2696533203 
20.1836605072 -111.4976348877 
20.2301921844 -112.0734863281 
20.2768287659 -112.6166229248 
20.3235683441 -111.8659286499 
20.3704223633 -109.7348403931 
20.4173774719 -108.4752120972 
20.4644451141 -107.8889846802 
20.5116233826 -108.0452728271 
20.5589046478 -108.8498458862 
20.6063003540 -110.0032958984 
20.6538047791 -110.9794006348 
20.7014122009 -111.3741989136 
20.7491359711 -111.5614242554 
20.7969646454 -111.8043441772 
20.8449096680 -111.3030014038 
20.8929634094 -110.7744827271 
20.9411239624 -110.7153244019 
20.9894008636 -110.9173202515 
21.0377826691 -110.9834594727 
21.0862808228 -110.7359619141 
21.1348934174 -110.5595092773 
21.1836109161 -110.5818939209 
21.2324447632 -110.5512466431 
21.2813873291 -110.3025360107 
21.3304481506 -109.9430541992 
21.3796234131 -109.7691574097 
21.4289054871 -110.3658599854 
21.4783058167 -112.1268997192 
21.5278148651 -113.8718872070 
21.5774440765 -115.4563827515 
21.6271877289 -116.2182464600 
21.6770401001 -115.3708343506 
21.7270126343 -113.7401123047 
21.7771015167 -112.5031738281 
21.8272991180 -111.3276138306 
21.8776187897 -110.4852676392 
21.9280471802 -110.1671142578 
21.9785995483 -110.4316635132 
22.0292682648 -110.4978103638 
22.0800457001 -110.2085113525 
22.1309490204 -110.0823822021 
22.1819610596 -110.4426498413 
22.2330989838 -112.0060424805 
22.2843532562 -113.8302612305 
22.3357219696 -113.7915954590 
22.3872127533 -112.7546844482 
22.4388160706 -111.3526382446 
22.4905452728 -110.8770370483 
22.5423946381 -111.2337722778 
22.5943565369 -112.2305908203 
22.6464443207 -114.0401840210 
22.6986465454 -117.6423034668 
22.7509746552 -118.6935195923 
22.8034229279 -118.4999084473 
22.8559856415 -118.1303176880 
22.9086780548 -116.4380950928 
22.9614830017 -115.2225036621 
23.0144176483 -114.6137695312 
23.0674743652 -113.6466979980 
23.1206455231 -111.8327255249 
23.1739463806 -110.6243743896 
23.2273712158 -110.4403076172 
23.2809123993 -110.7511367798 
23.3345813751 -111.8580322266 
23.3883705139 -113.0350418091 
23.4422893524 -113.1543884277 
23.4963302612 -112.5235748291 
23.5504913330 -111.2517318726 
23.6047840118 -110.7009811401 
23.6591949463 -110.7841491699 
23.7137374878 -110.6844940186 
23.7684059143 -110.3063888550 
23.8231925964 -110.3065795898 
23.8781147003 -110.8583908081 
23.9331550598 -111.6083602905 
23.9883289337 -112.0967483521 
24.0436306000 -112.5968551636 
24.0990524292 -113.2948837280 
24.1546096802 -113.8894271851 
24.2102870941 -114.1355514526 
24.2660999298 -114.0837936401 
24.3220424652 -113.8063049316 
24.3781070709 -113.7260665894 
24.4343070984 -114.1214141846 
24.4906349182 -114.8624038696 
24.5470886230 -115.0523376465 
24.6036777496 -114.3621292114 
24.6603908539 -113.3835067749 
24.7172412872 -112.7176513672 
24.7742233276 -111.6652450562 
24.8313293457 -111.0807037354 
24.8885746002 -111.2352218628 
24.9459438324 -112.0863189697 
25.0034542084 -113.5429000854 
25.0610961914 -115.1362152100 
25.1188621521 -118.4067840576 
25.1767711639 -119.5559234619 
25.2348041534 -118.1780090332 
25.2929801941 -117.3865966797 
25.3512897491 -116.9163589478 
25.4097251892 -115.9131164551 
25.4683036804 -115.2257385254 
25.5270099640 -114.9034881592 
25.5858592987 -114.4297866821 
25.6448421478 -114.3557739258 
25.7039566040 -114.3496322632 
25.7632122040 -113.4639739990 
25.8225975037 -112.3801269531 
25.8821277618 -110.8778305054 
25.9417953491 -110.2416458130 
26.0015926361 -111.3827133179 
26.0615367889 -113.9911499023 
26.1216163635 -115.1895065308 
26.1818294525 -114.3103637695 
26.2421875000 -113.6494216919 
26.3026771545 -115.0161666870 
26.3633136749 -117.8005905151 
26.4240913391 -117.6390304565 
26.4850006104 -114.8040008545 
26.5460567474 -112.5225677490 
26.6072483063 -111.5534133911 
26.6685867310 -111.6575546265 
26.7300662994 -112.4555816650 
26.7916812897 -113.1948623657 
26.8534450531 -113.3680038452 
26.9153442383 -113.4458312988 
26.9773941040 -113.1895828247 
27.0395870209 -112.3143234253 
27.1019134521 -111.7061157227 
27.1643943787 -112.1905822754 
27.2270088196 -113.4719085693 
27.2897777557 -113.7308425903 
27.3526897430 -112.9607315063 
27.4157390594 -112.6031494141 
27.4789428711 -112.7113037109 
27.5422897339 -113.0817031860 
27.6057777405 -113.4034957886 
27.6694183350 -113.2695465088 
27.7331981659 -112.9267730713 
27.7971324921 -113.0449905396 
27.8612155914 -113.8577194214 
27.9254379272 -115.2785339355 
27.9898147583 -114.6665802002 
28.0543327332 -112.5547409058 
28.1190090179 -111.4083862305 
28.1838321686 -111.4279632568 
28.2487983704 -112.1681518555 
28.3139209747 -112.6412277222 
28.3791866302 -112.6062927246 
28.4446105957 -112.8874435425 
28.5101852417 -113.8504104614 
28.5759029388 -114.9970550537 
28.6417808533 -115.2869796753 
28.7078018188 -114.5180892944 
28.7739830017 -114.2291488647 
28.8403167725 -113.8286819458 
28.9067974091 -112.6862258911 
28.9734363556 -111.7764587402 
29.0402297974 -111.6310729980 
29.1071701050 -112.1689987183 
29.1742725372 -113.4104232788 
29.2415218353 -114.0751037598 
29.3089332581 -114.0680007935 
29.3765010834 -114.1873016357 
29.4442157745 -114.4283447266 
29.5120944977 -114.4231796265 
29.5801219940 -114.1000671387 
29.6483135223 -113.9034423828 
29.7166633606 -113.8998413086 
29.7851619720 -113.6000366211 
29.8538284302 -112.5275650024 
29.9226436615 -112.1566085815 
29.9916248322 -112.7540588379 
30.0607662201 -113.2381210327 
30.1300582886 -113.3295288086 
30.1995182037 -113.4162979126 
30.2691307068 -113.4735107422 
30.3389110565 -113.4592666626 
30.4088535309 -113.3563003540 
30.4789466858 -113.1844100952 
30.5492115021 -112.9711761475 
30.6196308136 -112.7531204224 
30.6902198792 -112.5711288452 
30.7609710693 -112.4819717407 
30.8318767548 -112.4985656738 
30.9029541016 -112.6167449951 
30.9741973877 -112.8276138306 
31.0455951691 -113.1132507324 
31.1171646118 -113.4470367432 
31.1888923645 -113.7868576050 
31.2607936859 -114.0693511963 
31.3328609467 -114.2568054199 
31.4050846100 -114.3355941772 
31.4774856567 -114.3192901611 
31.5500431061 -114.2455825806 
31.6227760315 -114.1673660278 
31.6956787109 -114.1454086304 
31.7687397003 -114.1982192993 
31.8419761658 -114.3066024780 
31.9153747559 -114.4346008301 
31.9889507294 -114.5370941162 
32.0626945496 -114.5730438232 
32.1366043091 -114.5199584961 
32.2106895447 -114.3853454590 
32.2849388123 -114.2182922363 
32.3593635559 -114.0785293579 
32.4339637756 -114.0015258789 
32.5087280273 -114.0050659180 
32.5836715698 -114.0876464844 
32.6587867737 -114.2280502319 
32.7340698242 -114.3863372803 
32.8095321655 -114.5070495605 
32.8851585388 -114.5152359009 
32.9609718323 -114.3731689453 
33.0369567871 -114.0989837646 
33.1131095886 -113.7389068604 
33.1894493103 -113.3531875610 
33.2659530640 -113.0001983643 
33.3426399231 -112.7257156372 
33.4195060730 -112.5592880249 
33.4965438843 -112.5146713257 
33.5737648010 -112.5924987793 
33.6511535645 -112.7865371704 
33.7287292480 -113.0740661621 
33.8064880371 -113.4142990112 
33.8844146729 -113.7599258423 
33.9625282288 -114.0524520874 
34.0408134460 -114.2362365723 
34.1192893982 -114.2831115723 
34.1979484558 -114.2088851929 
34.2767753601 -114.0677642822 
34.3557968140 -113.9279174805 
34.4349899292 -113.8468856812 
34.5143737793 -113.8587875366 
34.5939407349 -113.9703903198 
34.6736831665 -114.1579589844 
34.7536163330 -114.3622741699 
34.8337364197 -114.4945526123 
34.9140319824 -114.4919586182 
34.9945182800 -114.3544464111 
35.0751838684 -114.1462097168 
35.1560440063 -113.9578323364 
35.2370910645 -113.8658599854 
35.3183135986 -113.9107055664 
35.3997344971 -114.0913391113 
35.4813346863 -114.3690567017 
35.5631332397 -114.6785812378 
35.6451187134 -114.9481201172 
35.7272834778 -115.1264266968 
35.8096466064 -115.2037734985 
35.8921890259 -115.2112655640 
35.9749336243 -115.1977615356 
36.0578689575 -115.2018585205 
36.1409835815 -115.2375106812 
36.2243003845 -115.2968444824 
36.3078002930 -115.3622589111 
36.3915023804 -115.4175567627 
36.4753990173 -115.4509811401 
36.5594749451 -115.4520645142 
36.6437568665 -115.4102020264 
36.7282333374 -115.3209533691 
36.8128967285 -115.1953964233 
36.8977622986 -115.0933532715 
36.9828147888 -114.9753570557 
37.0680732727 -114.9129333496 
37.1535263062 -114.9281768799 
37.2391700745 -115.0275726318 
37.3250198364 -115.2047500610 
37.4110565186 -115.4434204102 
37.4972991943 -115.7167892456 
37.5837440491 -115.9846420288 
37.6703796387 -116.1955642700 
37.7572212219 -116.3021087646 
37.8442535400 -116.2833786011 
37.9314994812 -116.1494064331 
38.0189437866 -115.7519073486 
38.1065788269 -115.1885070801 
38.1944274902 -114.7557754517 
38.2824707031 -114.3779678345 
38.3707237244 -114.1308593750 
38.4591827393 -114.0483245850 
38.5478324890 -114.1119918823 
38.6366996765 -114.2599639893 
38.7257690430 -114.4113998413 
38.8150367737 -114.5022811890 
38.9045181274 -114.5131301880 
38.9941940308 -114.4664993286 
39.0840911865 -114.3996276855 
39.1741943359 -114.3384704590 
39.2644920349 -114.2881088257 
39.3550109863 -114.2379302979 
39.4457244873 -114.1759414673 
39.5366630554 -114.1045761108 
39.6278076172 -114.0447158813 
39.7191543579 -114.1168975830 
39.8107185364 -114.2760696411 
39.9024848938 -114.4832611084 
39.9944763184 -114.6644515991 
40.0866775513 -114.7312316895 
40.1790771484 -114.6266708374 
40.2717056274 -114.3646316528 
40.3645324707 -114.0257568359 
40.4575881958 -113.7159729004 
40.5508575439 -113.5258560181 
40.6443290710 -113.5957794189 
40.7380294800 -114.0150985718 
40.8319320679 -114.4387817383 
40.9260635376 -114.8589019775 
41.0204124451 -115.1816406250 
41.1149673462 -115.3510284424 
41.2097511292 -115.3671417236 
41.3047561646 -115.2659759521 
41.3999671936 -115.0821914673 
41.4954071045 -114.6882629395 
41.5910568237 -114.2578277588 
41.6869392395 -114.0268478394 
41.7830429077 -113.9011993408 
41.8793563843 -113.9014511108 
41.9759025574 -114.0142288208 
42.0726585388 -114.1951065063 
42.1696510315 -114.4477539062 
42.2668647766 -114.5669021606 
42.3642959595 -114.5450439453 
42.4619598389 -114.4820861816 
42.5598373413 -114.4119186401 
42.6579513550 -114.3545532227 
42.7562942505 -114.3150787354 
42.8548507690 -114.2884445190 
42.9536437988 -114.2974777222 
43.0526542664 -114.3299255371 
43.1519050598 -114.3728942871 
43.2513885498 -114.4048080444 
43.3510856628 -114.3981552124 
43.4510231018 -114.2595672607 
43.5511932373 -113.9801177979 
43.6515808105 -113.7158660889 
43.7522125244 -113.4286422729 
43.8530654907 -113.1639556885 
43.9541625977 -112.9325256348 
44.0554924011 -112.9529037476 
44.1570434570 -113.1518096924 
44.2588386536 -113.4706954956 
44.3608589172 -113.8698120117 
44.4631271362 -114.4866561890 
44.5656280518 -115.0117645264 
44.6683578491 -115.2595901489 
44.7713317871 -115.4492721558 
44.8745346069 -115.6033706665 
44.9779853821 -115.7875747681 
45.0816764832 -115.9159622192 
45.1855926514 -115.9439086914 
45.2897605896 -115.9110107422 
45.3941574097 -115.7261657715 
45.4988059998 -115.4543457031 
45.6036949158 -115.2891540527 
45.7088165283 -115.2030105591 
45.8141899109 -115.2978591919 
45.9197959900 -115.5906143188 
46.0256576538 -115.8522949219 
46.1317596436 -116.1134109497 
46.2380981445 -116.4328384399 
46.3446922302 -116.5692977905 
46.4515342712 -116.4140396118 
46.5586090088 -116.0305557251 
46.6659393311 -115.2251434326 
46.7735099792 -114.5509414673 
46.8813400269 -114.3193206787 
46.9894180298 -114.2774047852 
47.0977287292 -114.4786376953 
47.2063064575 -114.7707290649 
47.3151206970 -114.9258728027 
47.4241981506 -115.0617294312 
47.5335273743 -115.1372375488 
47.6430969238 -115.1469039917 
47.7529296875 -115.0999069214 
47.8630027771 -114.9048767090 
47.9733428955 -114.6792449951 
48.0839385986 -114.5987625122 
48.1947746277 -114.6585159302 
48.3058815002 -114.8291625977 
48.4172286987 -114.9177932739 
48.5288505554 -114.8801422119 
48.6407241821 -114.7000885010 
48.7528457642 -114.5642395020 
48.8652381897 -114.4707489014 
48.9778900146 -114.5258026123 
49.0907859802 -114.6426620483 
49.2039566040 -114.8291015625 
49.3173751831 -114.9077606201 
49.4310684204 -114.8464889526 
49.5450248718 -114.7154006958 
49.6592292786 -114.7683334351 
49.7737121582 -115.0432052612 
49.8884429932 -115.8035888672 
50.0034523010 -116.6823043823 
50.1187286377 -117.0213012695 
50.2342567444 -116.8752593994 
50.3500633240 -116.3901901245 
50.4661254883 -116.0897140503 
50.5824661255 -116.1590881348 
50.6990776062 -116.4276199341 
50.8159408569 -116.9435043335 
50.9330902100 -117.3089447021 
51.0504951477 -117.2743530273 
51.1681823730 -116.7281570435 
51.2861442566 -115.8959884644 
51.4043617249 -115.0513076782 
51.5228652954 -114.4392471313 
51.6416435242 -114.2317581177 
51.7606811523 -114.2491836548 
51.8800086975 -114.5453948975 
51.9995956421 -115.0087051392 
52.1194725037 -115.4341735840 
52.2396240234 -115.6208724976 
52.3600425720 -115.7689819336 
52.4807510376 -115.8348922729 
52.6017227173 -115.7853927612 
52.7229881287 -115.5845031738 
52.8445320129 -115.1978988647 
52.9663429260 -114.7788009644 
53.0884475708 -114.5697631836 
53.2108192444 -114.5274047852 
53.3334884644 -114.8194351196 
53.4564399719 -115.3923110962 
53.5796623230 -115.8941574097 
53.7031822205 -115.9309616089 
53.8269729614 -115.6513748169 
53.9510612488 -115.3368148804 
54.0754356384 -115.2021636963 
54.2000846863 -115.3527832031 
54.3250350952 -115.6928939819 
54.4502563477 -116.1176223755 
54.5757827759 -116.4669647217 
54.7015991211 -116.5740737915 
54.8276901245 -116.4700469971 
54.9540901184 -116.2232055664 
55.0807762146 -116.0195617676 
55.2077407837 -116.0359573364 
55.3350143433 -116.2697448730 
55.4625663757 -116.5962677002 
55.5904273987 -116.7265472412 
55.7185821533 -116.4141082764 
55.8470153809 -115.8797378540 
55.9757652283 -115.3615341187 
56.1047897339 -115.0311889648 
56.2341308594 -114.9805297852 
56.3637733459 -115.1208724976 
56.4936943054 -115.3983535767 
56.6239318848 -115.6930007935 
56.7544555664 -115.8559341431 
56.8852920532 -115.8039016724 
57.0164337158 -115.5283813477 
57.1478614807 -115.2821121216 
57.2796058655 -115.3284149170 
57.4116401672 -115.8363952637 
57.5439910889 -116.3370895386 
57.6766510010 -116.5905761719 
57.8096008301 -116.5852584839 
57.9428710938 -116.4583435059 
58.0764503479 -116.3871612549 
58.2103195190 -116.4051361084 
58.3445129395 -116.4306182861 
58.4790039062 -116.3781127930 
58.6138191223 -116.2025756836 
58.7489433289 -115.9221496582 
58.8843612671 -115.5682449341 
59.0201110840 -115.2338333130 
59.1561584473 -115.2666397095 
59.2925338745 -115.6949234009 
59.4292221069 -116.3068237305 
59.5662117004 -116.3758544922 
59.7035331726 -114.8034667969 
59.8411521912 -113.2380371094 
59.9791069031 -112.2574234009 
60.1173782349 -112.0259552002 
60.2559547424 -112.6550979614 
60.3948669434 -114.2125625610 
60.5340805054 -115.4511108398 
60.6736335754 -116.3072509766 
60.8135070801 -117.1126098633 
60.9536857605 -117.5959854126 
61.0942039490 -117.9702453613 
61.2350311279 -118.2400512695 
61.3761978149 -118.1918411255 
61.5176925659 -117.8665466309 
61.6594963074 -117.2262573242 
61.8016395569 -116.7374038696 
61.9441146851 -116.3361434937 
62.0869026184 -115.9876937866 
62.2300338745 -115.9035568237 
62.3734779358 -116.0400390625 
62.5172691345 -116.4552841187 
62.6613922119 -116.8747100830 
62.8058319092 -117.0297012329 
62.9506225586 -117.0170135498 
63.0957260132 -116.8101959229 
63.2411842346 -116.4973831177 
63.3869781494 -116.0682220459 
63.5330886841 -115.5690002441 
63.6795539856 -115.4538421631 
63.8263397217 -115.7234191895 
63.9734840393 -116.2622680664 
64.1209640503 -116.9159088135 
64.2687683105 -116.9999923706 
64.4169311523 -116.7792282104 
64.5654144287 -116.6099166870 
64.7142562866 -116.6913528442 
64.8634490967 -116.9926147461 
65.0129623413 -117.1180191040 
65.1628417969 -117.0495300293 
65.3130645752 -116.9338836670 
65.4636154175 -117.0013427734 
65.6145324707 -117.1349639893 
65.7657775879 -117.2558517456 
65.9173889160 -117.3687210083 
66.0693511963 -117.4548263550 
66.2216491699 -117.5141143799 
66.3743133545 -117.5257415771 
66.5273056030 -117.5242996216 
66.6806793213 -117.6022720337 
66.8343963623 -117.8211975098 
66.9884567261 -117.9111633301 
67.1428909302 -117.6754302979 
67.2976608276 -117.2253646851 
67.4528045654 -116.8367843628 
67.6083068848 -117.0343246460 
67.7641448975 -117.6853713989 
67.9203643799 -118.3092422485 
68.0769271851 -118.5623321533 
68.2338714600 -118.5893859863 
68.3911743164 -118.4566955566 
68.5488204956 -118.3587570190 
68.7068481445 -118.3695983887 
68.8652420044 -118.2489089966 
69.0239791870 -117.9865341187 
69.1831054688 -117.9231185913 
69.3425750732 -118.0296859741 
69.5024337769 -118.0310287476 
69.6626586914 -117.6754913330 
69.8232345581 -117.2441329956 
69.9842071533 -117.1668548584 
70.1455230713 -117.4262619019 
70.3072357178 -117.7570724487 
70.4693145752 -117.9384994507 
70.6317520142 -117.8629531860 
70.7945785522 -117.5819320679 
70.9577713013 -117.3240203857 
71.1213531494 -117.2836837769 
71.2853088379 -117.4709396362 
71.4496307373 -117.9467544556 
71.6143417358 -118.2282791138 
71.7794189453 -117.7522583008 
71.9448928833 -116.8879318237 
72.1107559204 -116.3552780151 
72.2769775391 -116.3104019165 
72.4435958862 -116.5242156982 
72.6105880737 -116.8225555420 
72.7779769897 -117.2038955688 
72.9457550049 -117.6640777588 
73.1138992310 -118.1058120728 
73.2824554443 -118.4074783325 
73.4513931274 -118.5358963013 
73.6207046509 -118.4896469116 
73.7904281616 -118.2332153320 
73.9605178833 -117.8476181030 
74.1310272217 -117.4875259399 
74.3019256592 -117.2421417236 
74.4731903076 -117.2321548462 
74.6448822021 -117.6056747437 
74.8169403076 -118.3003463745 
74.9894180298 -118.9512557983 
75.1623001099 -119.0864181519 
75.3355484009 -118.4141082764 
75.5092239380 -117.3042602539 
75.6832809448 -116.4986190796 
75.8577575684 -116.3356704712 
76.0326385498 -116.7321701050 
76.2078933716 -117.6827316284 
76.3835830688 -118.6268005371 
76.5596542358 -118.7544250488 
76.7361450195 -118.2666473389 
76.9130477905 -117.6718750000 
77.0903396606 -117.3508911133 
77.2680587769 -117.3240127563 
77.4461898804 -117.4728469849 
77.6247100830 -117.7807693481 
77.8036575317 -118.1793136597 
77.9830017090 -118.4708786011 
78.1627807617 -118.5662155151 
78.3429718018 -118.1977539062 
78.5235595703 -117.6642074585 
78.7045822144 -117.5214767456 
78.8860015869 -117.8494567871 
79.0678634644 -118.1436004639 
79.2501449585 -118.0478591919 
79.4328155518 -117.4583358765 
79.6159362793 -116.6392288208 
79.7994613647 -116.1925201416 
79.9834213257 -116.2724380493 
80.1678161621 -116.9256439209 
80.3526077271 -117.8707351685 
80.5378494263 -118.3189086914 
80.7234954834 -117.4536895752 
80.9095916748 -116.7017211914 
81.0961151123 -116.6145172119 
81.2830429077 -117.1756057739 
81.4704284668 -118.2519836426 
81.6582260132 -118.9770660400 
81.8464736938 -119.0929718018 
82.0351638794 -119.3197860718 
82.2242584229 -119.9416122437 
82.4138107300 -119.7119216919 
82.6038055420 -118.5836257935 
82.7942123413 -117.6087646484 
82.9850845337 -117.0060119629 
83.1763687134 -116.8289794922 
83.3681182861 -116.9973983765 
83.5603103638 -117.2528533936 
83.7529220581 -117.4713516235 
83.9460067749 -117.8431625366 
84.1395034790 -118.1723861694 
84.3334732056 -118.2023620605 
84.5278930664 -118.1351242065 
84.7227325439 -118.4204330444 
84.9180526733 -118.8401489258 
85.1137924194 -119.2739181519 
85.3100128174 -119.3181228638 
85.5066757202 -119.0571136475 
85.7037811279 -118.9194641113 
85.9013519287 -119.1467056274 
86.0993652344 -119.2592010498 
86.2978515625 -118.9147262573 
86.4967956543 -118.6305999756 
86.6961822510 -118.8044662476 
86.8960418701 -119.4964294434 
87.0963668823 -120.3645706177 
87.2971343994 -120.5800552368 
87.4983825684 -119.9981002808 
87.7000732422 -119.1029815674 
87.9022521973 -118.4290847778 
88.1048965454 -118.4391098022 
88.3079833984 -118.9158859253 
88.5115661621 -119.2966232300 
88.7155914307 -118.7933273315 
88.9201126099 -117.8817825317 
89.1251068115 -117.6527023315 
89.3305435181 -117.9352416992 
89.5364837646 -117.7985153198 
89.7428665161 -117.4966125488 
89.9497604370 -117.5620651245 
90.1571197510 -118.0578918457 
90.3649444580 -118.5663375854 
90.5732650757 -118.7118759155 
90.7820434570 -118.6163787842 
90.9913253784 -118.6990127563 
91.2010955811 -118.9020462036 
91.4113159180 -119.1600112915 
91.6220550537 -119.6238098145 
91.8332748413 -120.0918807983 
92.0449523926 -120.1421508789 
92.2571487427 -119.6745223999 
92.4698104858 -118.9374923706 
92.6829833984 -118.3366775513 
92.8966522217 -118.1655502319 
93.1107864380 -118.5125961304 
93.3254394531 -119.1041107178 
93.5405578613 -119.4654922485 
93.7562026978 -119.6547775269 
93.9723434448 -119.7071228027 
94.1889572144 -119.3068695068 
94.4060897827 -118.7718582153 
94.6237030029 -118.4988174438 
94.8418426514 -118.7088470459 
95.0604858398 -119.2861557007 
95.2796096802 -119.4148864746 
95.4992599487 -118.5543136597 
95.7193984985 -117.4787139893 
95.9400634766 -117.1010131836 
96.1612396240 -117.5755310059 
96.3828964233 -118.3569793701 
96.6050872803 -119.0035095215 
96.8277740479 -119.3403015137 
97.0509948730 -119.3895797729 
97.2747268677 -119.1446685791 
97.4989547729 -118.7484893799 
97.7237243652 -118.4195022583 
97.9490127563 -118.5121383667 
98.1747894287 -119.2439346313 
98.4011154175 -120.5056228638 
98.6279373169 -120.7251663208 
98.8553085327 -120.2779693604 
99.0832061768 -119.8674240112 
99.3115997314 -119.5142288208 
99.5405502319 -118.9864501953 
99.7699966431 -118.4828338623 
100.0000000000 -119.1568527222 
100.2305068970 -119.1195220947 
100.4616012573 -119.1127624512 
100.6931686401 -119.1336593628 
100.9252777100 -119.1761627197 
101.1579742432 -119.2366790771 
101.3911514282 -119.3126144409 
101.6248626709 -119.3989486694 
101.8591156006 -119.4862899780 
102.0939636230 -119.5608139038 
102.3292999268 -119.6066589355 
102.5651702881 -119.6103591919 
102.8016510010 -119.5654754639 
103.0386123657 -119.4755859375 
103.2761230469 -119.3537445068 
103.5142440796 -119.2188110352 
103.7528457642 -119.0913696289 
103.9920043945 -118.9890975952 
104.2317123413 -118.9213638306 
104.4720382690 -118.8920974731 
104.7128524780 -118.9002304077 
104.9542236328 -118.9405059814 
105.1962051392 -119.0045700073 
105.4386901855 -119.0819931030 
105.6817321777 -119.1616134644 
105.9253921509 -119.2330398560 
106.1695632935 -119.2881927490 
106.4142913818 -119.3227920532 
106.6596374512 -119.3369598389 
106.9055023193 -119.3347778320 
107.1519241333 -119.3229904175 
107.3989181519 -119.3091583252 
107.6465377808 -119.3002014160 
107.8946685791 -119.3015441895 
108.1433715820 -119.3169784546 
108.3927154541 -119.3489913940 
108.6425628662 -119.3990249634 
108.8929977417 -119.4675445557 
109.1440582275 -119.5534820557 
109.3956451416 -119.6530456543 
109.6478118896 -119.7582092285 
109.9005584717 -119.8553771973 
110.1539459229 -119.9262084961 
110.4078598022 -119.9521408081 
110.6623535156 -119.9334030151 
110.9175033569 -119.8596038818 
111.1731719971 -119.7562103271 
111.4294357300 -119.6576690674 
111.6863479614 -119.5979690552 
111.9437942505 -119.5988922119 
112.2018356323 -119.6633605957 
112.4605255127 -119.7753067017 
112.7197570801 -119.9061279297 
112.9795837402 -120.0267028809 
113.2400131226 -120.1202468872 
113.5010986328 -120.1886596680 
113.7627258301 -120.2477569580 
114.0249557495 -120.3145523071 
114.2878570557 -120.3945236206 
114.5513000488 -120.4752731323 
114.8153457642 -120.5294265747 
115.0800704956 -120.4878997803 
115.3453369141 -120.3039932251 
115.6112136841 -120.1167221069 
115.8777084351 -119.9227752686 
116.1448745728 -119.7531738281 
116.4125976562 -119.6288223267 
116.6809387207 -119.5605087280 
116.9499588013 -119.5513687134 
117.2195358276 -119.5983886719 
117.4897384644 -119.6913986206 
117.7606277466 -119.8105163574 
118.0320739746 -119.9251937866 
118.3041458130 -119.9990005493 
118.5768432617 -120.0015716553 
118.8502349854 -119.9228820801 
119.1241912842 -119.7795867920 
119.3987808228 -119.5275802612 
119.6740722656 -119.3343658447 
119.9499282837 -119.2826690674 
120.2264251709 -119.2971725464 
120.5036163330 -119.3713836670 
120.7813873291 -119.4947204590 
121.0597991943 -119.6577682495 
121.3389129639 -119.8547363281 
121.6186141968 -120.0814285278 
121.8989486694 -120.3297042847 
122.1799392700 -120.5815582275 
122.4616394043 -120.8871536255 
122.7439193726 -121.0352859497 
123.0268554688 -120.9925994873 
123.3105087280 -120.8520431519 
123.5947418213 -120.6456451416 
123.8796386719 -120.4157409668 
124.1652603149 -120.2045669556 
124.4514694214 -120.0466079712 
124.7383422852 -119.9633331299 
125.0258712769 -120.0338897705 
125.3141326904 -120.1531143188 
125.6029891968 -120.2881546021 
125.8925170898 -120.4073562622 
126.1827774048 -120.4889526367 
126.4736328125 -120.5253753662 
126.7651672363 -120.5016403198 
127.0574340820 -120.4198608398 
127.3503112793 -120.3363571167 
127.6438674927 -120.2369842529 
127.9381637573 -120.1294860840 
128.2330627441 -120.0263595581 
128.5286560059 -119.9432525635 
128.8249206543 -119.8922195435 
129.1219482422 -119.9275817871 
129.4195861816 -119.9993057251 
129.7178955078 -120.0910263062 
130.0169830322 -120.1914749146 
130.3166809082 -120.3566665649 
130.6170654297 -120.5550765991 
130.9182281494 -120.7144927979 
131.2200012207 -120.8786468506 
131.5224761963 -121.0157318115 
131.8256378174 -121.0899353027 
132.1295776367 -121.0391769409 
132.4341430664 -120.8747253418 
132.7394104004 -120.7518234253 
133.0454711914 -120.6554336548 
133.3521423340 -120.5888290405 
133.6595306396 -120.5044250488 
133.9676971436 -120.3902435303 
134.2765045166 -120.2952346802 
134.5860137939 -120.2155151367 
134.8963165283 -120.2019958496 
135.2072753906 -120.3332901001 
135.5189361572 -120.5046310425 
135.8313140869 -120.7035522461 
136.1444854736 -120.8931961060 
136.4583129883 -121.0942840576 
136.7728576660 -121.1994705200 
137.0881958008 -121.2212829590 
137.4042053223 -121.2214584351 
137.7209320068 -121.1904754639 
138.0384674072 -121.1368103027 
138.3566436768 -121.0987396240 
138.6755676270 -121.0724639893 
138.9952239990 -121.0660934448 
139.3157043457 -121.0718307495 
139.6368255615 -121.0570907593 
139.9587097168 -121.0132293701 
140.2813873291 -120.8960723877 
140.6047515869 -120.7591552734 
140.9288635254 -120.6768493652 
141.2537841797 -120.5966873169 
141.5793914795 -120.5778121948 
141.9057312012 -120.6143493652 
142.2329101562 -120.6875915527 
142.5607757568 -120.8435516357 
142.8893890381 -120.9947814941 
143.2187500000 -121.0474472046 
143.5489654541 -120.9914855957 
143.8798522949 -120.7987976074 
144.2115020752 -120.6133117676 
144.5440063477 -120.3518676758 
144.8771972656 -120.1838302612 
145.2111358643 -120.1589965820 
145.5459442139 -120.1995697021 
145.8814392090 -120.3541183472 
146.2176971436 -120.5522460938 
146.5547485352 -120.6787033081 
146.8926391602 -120.8221969604 
147.2312469482 -120.9196319580 
147.5706176758 -120.9712295532 
147.9108581543 -121.0730743408 
148.2518157959 -121.2149200439 
148.5935363770 -121.3197937012 
148.9361419678 -121.4254074097 
149.2794494629 -121.4382781982 
149.6235504150 -121.3572616577 
149.9685211182 -121.2640304565 
150.3142089844 -121.2202453613 
150.6606903076 -121.1789321899 
151.0079803467 -121.1274414062 
151.3561553955 -121.0620346069 
151.7050323486 -120.9032592773 
152.0547180176 -120.7090148926 
152.4053039551 -120.5855255127 
152.7566070557 -120.4652557373 
153.1087188721 -120.4329071045 
153.4617309570 -120.4978713989 
153.8154754639 -120.6157608032 
154.1700286865 -120.7248077393 
154.5254058838 -120.9528121948 
154.8816833496 -121.2649383545 
155.2386932373 -121.6557388306 
155.5965270996 -122.0547561646 
155.9552764893 -122.2750320435 
156.3147735596 -122.4683837891 
156.6750793457 -122.5000152588 
157.0363159180 -122.3627395630 
157.3983001709 -122.1685028076 
157.7611083984 -122.0007247925 
158.1247558594 -121.8843231201 
158.4893341064 -121.8224487305 
158.8546600342 -121.6993255615 
159.2208404541 -121.5270614624 
159.5879364014 -121.3212127686 
159.9557952881 -121.1352081299 
160.3245086670 -121.0225830078 
160.6941528320 -121.0015563965 
161.0645751953 -121.1171646118 
161.4358367920 -121.3325576782 
161.8080444336 -121.5136795044 
162.1810302734 -121.7646026611 
162.5548553467 -121.9425430298 
162.9295654297 -122.0087585449 
163.3052215576 -122.0205459595 
163.6816406250 -122.0221786499 
164.0589447021 -122.0330810547 
164.4372100830 -122.0318374634 
164.8162384033 -122.0027084351 
165.1961517334 -121.9579772949 
165.5770416260 -121.9335937500 
165.9586944580 -121.9504165649 
166.3412475586 -121.9821014404 
166.7246704102 -121.9921493530 
167.1090850830 -121.9658966064 
167.4942779541 -121.9036102295 
167.8803710938 -121.8345718384 
168.2674407959 -121.7751922607 
168.6553039551 -121.7171859741 
169.0440673828 -121.6367263794 
169.4338226318 -121.5053100586 
169.8243713379 -121.4309234619 
170.2158355713 -121.4221267700 
170.6082763672 -121.4508895874 
171.0015411377 -121.4553604126 
171.3957214355 -121.3895034790 
171.7908020020 -121.2466964722 
172.1868743896 -121.1063842773 
172.5837860107 -121.0578460693 
172.9815979004 -121.1174545288 
173.3804321289 -121.2857818604 
173.7800903320 -121.5589675903 
174.1806640625 -121.7464065552 
174.5822601318 -121.8853988647 
174.9846801758 -121.9725723267 
175.3880310059 -121.9713439941 
175.7923126221 -121.8624725342 
176.1976318359 -121.7620544434 
176.6037750244 -121.7315216064 
177.0108642578 -121.7798767090 
177.4189758301 -121.8815078735 
177.8279418945 -121.9721527100 
178.2378540039 -121.9660110474 
178.6487884521 -121.9108276367 
179.0605926514 -121.8550872803 
179.4733428955 -121.8280258179 
179.8871459961 -121.8445510864 
180.3017883301 -121.8993453979 
180.7174072266 -121.9795150757 
181.1339721680 -122.0299148560 
181.5515899658 -121.9608764648 
181.9700775146 -121.8015060425 
182.3895416260 -121.6382446289 
182.8100585938 -121.6497879028 
183.2314453125 -121.8023605347 
183.6538085938 -121.9992141724 
184.0772399902 -122.1431579590 
184.5015563965 -122.2099227905 
184.9268493652 -122.2004852295 
185.3531188965 -122.1695404053 
185.7804718018 -122.0979385376 
186.2087097168 -121.9902038574 
186.6379241943 -121.8983764648 
187.0682525635 -121.7968750000 
187.4994506836 -121.6576385498 
187.9316558838 -121.5817337036 
188.3649444580 -121.5819396973 
188.7991485596 -121.6954193115 
189.2343444824 -121.8253402710 
189.6706390381 -121.9209060669 
190.1078491211 -121.9436798096 
190.5460662842 -121.9068832397 
190.9852752686 -121.9263153076 
191.4256286621 -122.0433959961 
191.8668670654 -122.2938156128 
192.3091430664 -122.5212860107 
192.7525329590 -122.5854263306 
193.1968383789 -122.5051345825 
193.6421661377 -122.2813720703 
194.0886383057 -122.0903472900 
194.5360260010 -122.0405960083 
194.9844360352 -122.0659332275 
195.4338989258 -122.1018218994 
195.8844909668 -122.0793228149 
196.3360137939 -122.0412597656 
196.7885894775 -121.9988327026 
197.2423095703 -121.9034729004 
197.6969604492 -121.7202224731 
198.1526641846 -121.4998474121 
198.6095428467 -121.3883972168 
199.0673522949 -121.4009780884 
199.5262145996 -121.5925064087 
199.9862365723 -121.8783950806 
200.4472198486 -122.0763168335 
200.9092712402 -122.1240692139 
201.3723754883 -122.1089859009 
201.8366699219 -122.0881652832 
202.3019104004 -122.1336288452 
202.7682342529 -122.2715454102 
203.2357482910 -122.4557418823 
203.7042083740 -122.5660705566 
204.1737670898 -122.6033554077 
204.6445159912 -122.5606689453 
205.1162414551 -122.4464569092 
205.5890350342 -122.3009490967 
206.0629425049 -122.2189712524 
206.5380401611 -122.3216705322 
207.0141296387 -122.5005722046 
207.4913024902 -122.6356201172 
207.9697113037 -122.5734481812 
208.4490966797 -122.3017349243 
208.9295806885 -122.1224746704 
209.4113006592 -122.2182846069 
209.8939971924 -122.5468444824 
210.3778228760 -122.9053573608 
210.8627624512 -123.0618591309 
211.3489227295 -122.9531173706 
211.8361053467 -122.7976760864 
212.3244018555 -122.7122268677 
212.8139343262 -122.8089294434 
213.3044891357 -123.1146240234 
213.7961730957 -123.4017105103 
214.2891082764 -123.4301452637 
214.7830505371 -123.1784591675 
215.2781524658 -122.8661880493 
215.7744903564 -122.7522811890 
216.2718658447 -122.9185638428 
216.7703857422 -123.2190856934 
217.2700653076 -123.4469757080 
217.7710113525 -123.5440521240 
218.2729797363 -123.5645751953 
218.7761230469 -123.5161590576 
219.2805328369 -123.3702545166 
219.7859954834 -123.1874313354 
220.2926177979 -123.0870513916 
220.8005218506 -123.0660934448 
221.3094787598 -122.9652557373 
221.8196258545 -122.6905212402 
222.3309326172 -122.3695983887 
222.8435363770 -122.2184219360 
223.3572082520 -122.3905029297 
223.8720703125 -122.9075317383 
224.3882293701 -123.5672073364 
224.9054565430 -123.9832839966 
225.4238891602 -123.9875411987 
225.9436187744 -123.7929153442 
226.4644470215 -123.5922927856 
226.9864501953 -123.3983993530 
227.5097961426 -123.2011795044 
228.0342254639 -123.0664901733 
228.5598602295 -123.0738525391 
229.0867156982 -123.1938323975 
229.6148986816 -123.2564620972 
230.1441802979 -123.0536727905 
230.6746673584 -122.7628555298 
231.2065277100 -122.7014389038 
231.7394714355 -122.7751998901 
232.2736511230 -122.7727813721 
232.8091735840 -122.6105880737 
233.3458251953 -122.4842529297 
233.8836975098 -122.5815582275 
234.4228210449 -122.8550186157 
234.9633026123 -123.1124496460 
235.5049133301 -123.2360610962 
236.0477752686 -123.1975479126 
236.5920104980 -123.1158523560 
237.1373748779 -123.0608978271 
237.6839904785 -123.0656585693 
238.2319946289 -123.1028213501 
238.7811431885 -123.0737152100 
239.3315429688 -122.9081878662 
239.8833618164 -122.7455444336 
240.4363098145 -122.6733856201 
240.9905242920 -122.7225570679 
241.5460205078 -122.7874603271 
242.1029357910 -122.6547241211 
242.6610107422 -122.3767013550 
243.2203521729 -122.2667083740 
243.7811279297 -122.3152084351 
244.3430633545 -122.3955535889 
244.9062957764 -122.4062500000 
245.4709472656 -122.4838943481 
246.0367736816 -122.7558364868 
246.6039123535 -123.2046127319 
247.1723480225 -123.7553863525 
247.7422332764 -123.9263153076 
248.3132934570 -123.7172012329 
248.8856811523 -123.4463500977 
249.4595184326 -123.2572555542 
250.0345306396 -123.1743011475 
250.6108856201 -123.0628204346 
251.1887054443 -122.8877258301 
251.7677001953 -122.6313247681 
252.3480529785 -122.3794097900 
252.9298706055 -122.3356857300 
253.5128936768 -122.7293777466 
254.0972595215 -123.4004287720 
254.6829681396 -123.7261352539 
255.2701721191 -123.7039108276 
255.8585815430 -123.4596557617 
256.4483642578 -123.2415618896 
257.0396423340 -123.1588668823 
257.6321105957 -123.2922286987 
258.2259826660 -123.6469497681 
258.8213500977 -123.8796386719 
259.4179687500 -123.9243621826 
260.0159301758 -123.8600006104 
260.6152954102 -123.7494735718 
261.2161560059 -123.5792617798 
261.8182983398 -123.5995864868 
262.4218139648 -123.8964004517 
263.0268554688 -124.1350631714 
263.6331481934 -124.1057281494 
264.2408447266 -123.9420471191 
264.8500671387 -123.7807312012 
265.4605712891 -123.6643981934 
266.0724792480 -123.6641693115 
266.6859436035 -123.7471542358 
267.3006591797 -123.8179244995 
267.9168090820 -123.7784729004 
268.5343933105 -123.6632232666 
269.1535339355 -123.5149383545 
269.7739257812 -123.3259506226 
270.3957824707 -123.1463088989 
271.0192260742 -123.0548934937 
271.6439514160 -123.0708847046 
272.2700805664 -123.1939697266 
272.8978576660 -123.3499603271 
273.5268859863 -123.5539016724 
274.1573791504 -123.7302856445 
274.7893371582 -123.6771774292 
275.4229125977 -123.5016784668 
276.0577697754 -123.5198516846 
276.6941223145 -123.6271438599 
277.3320617676 -123.5251007080 
277.9713439941 -123.4029388428 
278.6120605469 -123.5131835938 
279.2544555664 -123.6185760498 
279.8981628418 -123.3654937744 
280.5433349609 -122.9234237671 
281.1900024414 -122.7618942261 
281.8383178711 -123.0129394531 
282.4879760742 -123.5005111694 
283.1391296387 -123.8501205444 
283.7919616699 -124.0243911743 
284.4461059570 -124.0495529175 
285.1017761230 -123.9081420898 
285.7591247559 -123.5968017578 
286.4178161621 -123.3442077637 
287.0780334473 -123.4037399292 
287.7399291992 -123.5192871094 
288.4031677246 -123.5137405396 
289.0679626465 -123.5417709351 
289.7342834473 -123.5754241943 
290.4023132324 -123.5638732910 
291.0717163086 -123.6608200073 
291.7426452637 -123.9067611694 
292.4152832031 -124.1896209717 
293.0893249512 -124.2818527222 
293.7649230957 -124.2359542847 
294.4422302246 -124.1248321533 
295.1209411621 -124.0793533325 
295.8012084961 -124.1043014526 
296.4830627441 -124.0998992920 
297.1666259766 -124.0822830200 
297.8516235352 -124.1623458862 
298.5382080078 -124.3292999268 
299.2265014648 -124.4034729004 
299.9162597656 -124.4045639038 
300.6075744629 -124.2775955200 
301.3006591797 -124.2590408325 
301.9951782227 -124.2234497070 
302.6913146973 -124.1715316772 
303.3891906738 -124.1076049805 
304.0885314941 -124.0471038818 
304.7894897461 -124.0028381348 
305.4920349121 -123.9840774536 
306.1963806152 -123.9963684082 
306.9021911621 -124.0401992798 
307.6096191406 -124.1093215942 
308.3188476562 -124.1800155640 
309.0295410156 -124.2364654541 
309.7418823242 -124.2693176270 
310.4560241699 -124.2751007080 
311.1716613770 -124.2564239502 
311.8889160156 -124.2198562622 
312.6078491211 -124.1752014160 
313.3286132812 -124.1276397705 
314.0508422852 -124.0803833008 
314.7747497559 -124.0377044678 
315.5005187988 -124.0053482056 
316.2277526855 -123.9902801514 
316.9566955566 -124.0021667480 
317.6874694824 -124.0379714966 
318.4197692871 -124.0877914429 
319.1537475586 -124.1392974854 
319.8895874023 -124.1798324585 
320.6269531250 -124.1997985840 
321.3660278320 -124.1957015991 
322.1068115234 -124.1716690063 
322.8494567871 -124.1410598755 
323.5936584473 -124.1178588867 
324.3395690918 -124.1086807251 
325.0873718262 -124.1145324707 
325.8367004395 -124.1314849854 
326.5877990723 -124.1526489258 
327.3407592773 -124.1709518433 
328.0953063965 -124.1820983887 
328.8515930176 -124.1867980957 
329.6096191406 -124.1922836304 
330.3695678711 -124.2053070068 
331.1311035156 -124.2292251587 
331.8943786621 -124.2627563477 
332.6596069336 -124.3000030518 
333.4264221191 -124.3320465088 
334.1949768066 -124.3499755859 
334.9655151367 -124.3485107422 
335.7376403809 -124.3292388916 
336.5115356445 -124.3021087646 
337.2873840332 -124.2846221924 
338.0648803711 -124.2901763916 
338.8441467285 -124.3241043091 
339.6251831055 -124.3823547363 
340.4082336426 -124.4532775879 
341.1929016113 -124.5223083496 
341.9793701172 -124.5780487061 
342.7678527832 -124.6170959473 
343.5579528809 -124.6455001831 
344.3498840332 -124.6763839722 
345.1438293457 -124.7248611450 
345.9393920898 -124.8021240234 
346.7368164062 -124.9107589722 
347.5360717773 -125.0416717529 
348.3373718262 -125.1713104248 
349.1402893066 -125.2717361450 
349.9450988770 -125.3209533691 
350.7519226074 -125.3115844727 
351.5604553223 -125.2540130615 
352.3708190918 -125.1714401245 
353.1832580566 -125.0904846191 
353.9973754883 -125.0327911377 
354.8133544922 -125.0100097656 
355.6314086914 -125.0226898193 
356.4511718750 -125.0615005493 
357.2728271484 -125.1104202271 
358.0963439941 -125.1516494751 
358.9219970703 -125.1718521118 
359.7493286133 -125.1674423218 
360.5785827637 -125.1460113525 
361.4099426270 -125.1224899292 
362.2430114746 -125.1121215820 
363.0780029297 -125.1242752075 
363.9151306152 -125.1601333618 
364.7539672852 -125.2145538330 
365.5947570801 -125.2800140381 
366.4374694824 -125.3493576050 
367.2823486328 -125.4155273438 
368.1289672852 -125.4689712524 
368.9775390625 -125.4963684082 
369.8282470703 -125.4957962036 
370.6807250977 -125.4445724487 
371.5351867676 -125.3386917114 
372.3917846680 -125.1854782104 
373.2501831055 -125.0012893677 
374.1105346680 -124.8075027466 
374.9729003906 -124.6274566650 
375.8374328613 -124.4835205078 
376.7037658691 -124.3929214478 
377.5721130371 -124.3629837036 
378.4426574707 -124.3887710571 
379.3149719238 -124.4558639526 
380.1893310547 -124.6005020142 
381.0658874512 -124.7711486816 
381.9442749023 -124.8993988037 
382.8247070312 -125.0326843262 
383.7073364258 -125.1555328369 
384.5918273926 -125.2471542358 
385.4783325195 -125.2917251587 
386.3668823242 -125.2875518799 
387.2576904297 -125.2482299805 
388.1503601074 -125.1956481934 
389.0450744629 -125.1504211426 
389.9420471191 -125.1251602173 
390.8409118652 -125.1225128174 
391.7418212891 -125.1369323730 
392.6450195312 -125.1583480835 
393.5501098633 -125.1758956909 
394.4572753906 -125.1805343628 
395.3665161133 -125.1663131714 
396.2780761719 -125.1046066284 
397.1915283203 -125.0163116455 
398.1070861816 -124.9600219727 
399.0249633789 -124.9263534546 
399.9447631836 -124.9301528931 
400.8666381836 -124.9790344238 
401.7908935547 -125.0689926147 
402.7170410156 -125.1822052002 
403.6453552246 -125.2890167236 
404.5759887695 -125.3565902710 
405.5085754395 -125.3636856079 
406.4432983398 -125.2739486694 
407.3801879883 -125.1668014526 
408.3194580078 -125.1427154541 
409.2606506348 -125.1756286621 
410.2040100098 -125.2566909790 
411.1498107910 -125.3615875244 
412.0975341797 -125.4624404907 
413.0474548340 -125.5396499634 
413.9997863770 -125.5875549316 
414.9540710449 -125.6190872192 
415.9105834961 -125.6398010254 
416.8692626953 -125.6621627808 
417.8304138184 -125.6942825317 
418.7935485840 -125.7288818359 
419.7588806152 -125.7508697510 
420.7266845703 -125.7431106567 
421.6965026855 -125.6542892456 
422.6685485840 -125.5120849609 
423.6430664062 -125.4125518799 
424.6195983887 -125.3285140991 
425.5983581543 -125.2642135620 
426.5796203613 -125.2174911499 
427.5629272461 -125.1859588623 
428.5484924316 -125.1725387573 
429.5363159180 -125.1979141235 
430.5266723633 -125.2362442017 
431.5190734863 -125.2810668945 
432.5137634277 -125.3253479004 
433.5109558105 -125.3673858643 
434.5102233887 -125.4347381592 
435.5118103027 -125.5142364502 
436.5159301758 -125.5718307495 
437.5221252441 -125.6238632202 
438.5306701660 -125.6612625122 
439.5415039062 -125.6714401245 
440.5549316406 -125.6308059692 
441.5704345703 -125.5756759644 
442.5882873535 -125.5097198486 
443.6087341309 -125.4429244995 
444.6312561035 -125.3584594727 
445.6561889648 -125.2953109741 
446.6836853027 -125.2679824829 
447.7133178711 -125.2575454712 
448.7453308105 -125.2753601074 
449.7799682617 -125.3869323730 
450.8167419434 -125.5892868042 
451.8559265137 -125.7623138428 
452.8974609375 -125.9322967529 
453.9416809082 -126.1195755005 
454.9880371094 -126.2198181152 
456.0368347168 -126.2497711182 
457.0882873535 -126.2827606201 
458.1419067383 -126.3742294312 
459.1979370117 -126.4899902344 
460.2566833496 -126.5414657593 
461.3175964355 -126.5418319702 
462.3809814453 -126.4298858643 
463.4468078613 -126.2448806763 
464.5153198242 -126.1109848022 
465.5860900879 -125.9975280762 
466.6592712402 -125.9127197266 
467.7352294922 -125.9371948242 
468.8133850098 -126.0201034546 
469.8940429688 -126.1310653687 
470.9774169922 -126.2969360352 
472.0630798340 -126.4262924194 
473.1512145996 -126.4803009033 
474.2421264648 -126.5119705200 
475.3352661133 -126.4853439331 
476.4309692383 -126.4212799072 
477.5291748047 -126.3245315552 
478.6301574707 -126.1517715454 
479.7334289551 -126.0081405640 
480.8392639160 -125.9595260620 
481.9479064941 -125.9516906738 
483.0588073730 -125.9621047974 
484.1723022461 -125.9517364502 
485.2886352539 -125.9117889404 
486.4072570801 -125.8910446167 
487.5284423828 -125.9202957153 
488.6522521973 -126.0446090698 
489.7788696289 -126.2225418091 
490.9078674316 -126.3418273926 
492.0394287109 -126.4639816284 
493.1738891602 -126.5159606934 
494.3106994629 -126.5184020996 
495.4501037598 -126.5200500488 
496.5924377441 -126.5437622070 
497.7371215820 -126.5728302002 
498.8844299316 -126.5999450684 
500.0343933105 -126.5690612793 
501.1872863770 -126.4914245605 
502.3425598145 -126.3014297485 
503.5004882812 -126.0886306763 
504.6613769531 -125.9442901611 
505.8246459961 -125.9244689941 
506.9906311035 -126.0096435547 
508.1595458984 -126.2476730347 
509.3309020996 -126.5198974609 
510.5049438477 -126.6615600586 
511.6819763184 -126.7497100830 
512.8614501953 -126.7239227295 
514.0436401367 -126.6427307129 
515.2285156250 -126.5945129395 
516.4164428711 -126.6052551270 
517.6068115234 -126.6631622314 
518.7999267578 -126.7112045288 
519.9960937500 -126.6878051758 
521.1947021484 -126.6122360229 
522.3961181641 -126.5559387207 
523.6005859375 -126.5149536133 
524.8074951172 -126.5249862671 
526.0172119141 -126.5426483154 
527.2297363281 -126.5055465698 
528.4453125000 -126.3844223022 
529.6633911133 -126.2381439209 
530.8843383789 -126.1548080444 
532.1083374023 -126.0838165283 
533.3348999023 -126.0665893555 
534.5642700195 -126.0867614746 
535.7967529297 -126.1068954468 
537.0317993164 -126.1082077026 
538.2697143555 -126.1008377075 
539.5107421875 -126.1111297607 
540.7543945312 -126.1556777954 
542.0008544922 -126.2333755493 
543.2501831055 -126.3000869751 
544.5027465820 -126.3049926758 
545.7578735352 -126.2594070435 
547.0158691406 -126.2012786865 
548.2770385742 -126.1805572510 
549.5408935547 -126.2376708984 
550.8076171875 -126.3479766846 
552.0775756836 -126.4716339111 
553.3501586914 -126.5695877075 
554.6256713867 -126.6349716187 
555.9041137695 -126.6878814697 
557.1857910156 -126.7151794434 
558.4701538086 -126.7018966675 
559.7575073242 -126.6281585693 
561.0480957031 -126.5137405396 
562.3413085938 -126.3754882812 
563.6375732422 -126.2526473999 
564.9370727539 -126.1837768555 
566.2393188477 -126.1643218994 
567.5445556641 -126.1856613159 
568.8530883789 -126.2183990479 
570.1643066406 -126.2510910034 
571.4785766602 -126.2872009277 
572.7958984375 -126.3430480957 
574.1165161133 -126.4358673096 
575.4399414062 -126.4795455933 
576.7663574219 -126.4608535767 
578.0961303711 -126.4177169800 
579.4287109375 -126.4189376831 
580.7643432617 -126.4905624390 
582.1033325195 -126.6148452759 
583.4451293945 -126.7286758423 
584.7900390625 -126.7209320068 
586.1380004883 -126.6505203247 
587.4894409180 -126.6050720215 
588.8436279297 -126.6701889038 
590.2009277344 -126.8940353394 
591.5617065430 -127.0811920166 
592.9253540039 -127.1933288574 
594.2920532227 -127.2333297729 
595.6622924805 -127.2108230591 
597.0353393555 -127.1229553223 
598.4114990234 -127.0094985962 
599.7912597656 -126.8551635742 
601.1738281250 -126.6938476562 
602.5595703125 -126.5531692505 
603.9484863281 -126.4207458496 
605.3409423828 -126.3854980469 
606.7363281250 -126.4552001953 
608.1348876953 -126.6936340332 
609.5369873047 -126.9217453003 
610.9420166016 -127.0777282715 
612.3502807617 -127.0924453735 
613.7621459961 -126.9863204956 
615.1769409180 -126.8534011841 
616.5949707031 -126.7080307007 
618.0162353516 -126.6254425049 
619.4411621094 -126.5871887207 
620.8690185547 -126.6388778687 
622.3001708984 -126.7391052246 
623.7349243164 -126.8253173828 
625.1726684570 -126.8604202271 
626.6137695312 -126.8499069214 
628.0584716797 -126.8586120605 
629.5062255859 -126.8946609497 
630.9572753906 -126.9712371826 
632.4120483398 -127.0418624878 
633.8697509766 -127.0946502686 
635.3308715820 -127.0798263550 
636.7953491211 -126.9477233887 
638.2636108398 -126.8227767944 
639.7348022461 -126.7544784546 
641.2094726562 -126.8107376099 
642.6878662109 -126.9938430786 
644.1693115234 -127.1196975708 
645.6541137695 -127.1815719604 
647.1427612305 -127.2489700317 
648.6344604492 -127.3693237305 
650.1296386719 -127.4493408203 
651.6282348633 -127.4535064697 
653.1306152344 -127.3831329346 
654.6361694336 -127.2570495605 
656.1451416016 -127.0862503052 
657.6579589844 -126.8287963867 
659.1738891602 -126.5451583862 
660.6933593750 -126.5535659790 
662.2166748047 -126.8433990479 
663.7431030273 -127.0886001587 
665.2730712891 -127.2146301270 
666.8065795898 -127.2076644897 
668.3439941406 -127.0883789062 
669.8845825195 -126.9273223877 
671.4287109375 -126.7957305908 
672.9767456055 -126.6914596558 
674.5280151367 -126.6541671753 
676.0828857422 -126.7509307861 
677.6416625977 -126.9174499512 
679.2036743164 -127.0521850586 
680.7692871094 -127.0876846313 
682.3388671875 -127.0472717285 
683.9116821289 -126.9185333252 
685.4881591797 -126.7522430420 
687.0682983398 -126.5996627808 
688.6524047852 -126.4738769531 
690.2398071289 -126.3921356201 
691.8308105469 -126.4309310913 
693.4259643555 -126.5856857300 
695.0243530273 -126.8626632690 
696.6264038086 -127.2740859985 
698.2325439453 -127.5300827026 
699.8420410156 -127.5586624146 
701.4552001953 -127.4515380859 
703.0721435547 -127.2346725464 
704.6931762695 -126.9466705322 
706.3175048828 -126.7802886963 
707.9456176758 -126.8817443848 
709.5778808594 -127.1498947144 
711.2135009766 -127.2985916138 
712.8529052734 -127.2741317749 
714.4964599609 -127.0997314453 
716.1434326172 -127.0373458862 
717.7941894531 -127.2233810425 
719.4491577148 -127.4578475952 
721.1075439453 -127.4856033325 
722.7697753906 -127.3323135376 
724.4357910156 -127.2061386108 
726.1060791016 -127.2373504639 
727.7797851562 -127.3827056885 
729.4573974609 -127.4813461304 
731.1392211914 -127.4723358154 
732.8245239258 -127.4925155640 
734.5137329102 -127.6181793213 
736.2072753906 -127.7344970703 
737.9042968750 -127.7516326904 
739.6052246094 -127.7117691040 
741.3100585938 -127.6564025879 
743.0192260742 -127.5850372314 
744.7319335938 -127.5153350830 
746.4486083984 -127.4746627808 
748.1696166992 -127.4524154663 
749.8942260742 -127.4330978394 
751.6227416992 -127.4343566895 
753.3557128906 -127.4503936768 
755.0922851562 -127.4437026978 
756.8328247070 -127.4220886230 
758.5777587891 -127.4170532227 
760.3263549805 -127.4012222290 
762.0789794922 -127.3066558838 
763.8356323242 -127.2571640015 
765.5967407227 -127.3637847900 
767.3614501953 -127.5119171143 
769.1303100586 -127.5752563477 
770.9036254883 -127.5588836670 
772.6806030273 -127.5287246704 
774.4616699219 -127.5288543701 
776.2473144531 -127.6046295166 
778.0366210938 -127.7848663330 
779.8300170898 -128.0315246582 
781.6276245117 -128.2187805176 
783.4297485352 -128.1168518066 
785.2355957031 -127.9197158813 
787.0456542969 -127.7825546265 
788.8602294922 -127.7180633545 
790.6786499023 -127.6604003906 
792.5012207031 -127.5803604126 
794.3284301758 -127.5091323853 
796.1593627930 -127.5191650391 
797.9945678711 -127.5729904175 
799.8344726562 -127.5795745850 
801.6781616211 -127.4989013672 
803.5260620117 -127.4421997070 
805.3782348633 -127.5653839111 
807.2351684570 -127.7798995972 
809.0958862305 -127.9171676636 
810.9609375000 -128.0071716309 
812.8306884766 -128.0432891846 
814.7042846680 -128.0930938721 
816.5822753906 -128.2033081055 
818.4649658203 -128.2230834961 
820.3516235352 -128.0917358398 
822.2425537109 -127.8550949097 
824.1378784180 -127.7927627563 
826.0380249023 -127.8917770386 
827.9421386719 -127.9328994751 
829.8505859375 -127.8144302368 
831.7639160156 -127.7820968628 
833.6812133789 -127.9003219604 
835.6029052734 -127.9211425781 
837.5294799805 -127.5688018799 
839.4600219727 -127.1104049683 
841.3950195312 -126.9278182983 
843.3349609375 -126.9444503784 
845.2789306641 -127.1280670166 
847.2273559570 -127.3275527954 
849.1802978516 -127.4427490234 
851.1381835938 -127.5461807251 
853.1000976562 -127.6085891724 
855.0665893555 -127.6730880737 
857.0380249023 -127.8643798828 
859.0135498047 -128.0469818115 
860.9936523438 -128.0460357666 
862.9787597656 -127.9030303955 
864.9680175781 -127.7258148193 
866.9617919922 -127.6383056641 
868.9602050781 -127.6016082764 
870.9636840820 -127.5264663696 
872.9713134766 -127.4701232910 
874.9835815430 -127.4905548096 
877.0009765625 -127.5300674438 
879.0225219727 -127.6773910522 
881.0487670898 -128.0945129395 
883.0800781250 -128.4029235840 
885.1156616211 -128.2193603516 
887.1559448242 -127.7254028320 
889.2008666992 -127.5397491455 
891.2510375977 -127.7294769287 
893.3054199219 -127.9216766357 
895.3645629883 -127.9776687622 
897.4289550781 -127.9993591309 
899.4975585938 -128.0917510986 
901.5709838867 -128.1091918945 
903.6496582031 -127.9794006348 
905.7326660156 -127.8307647705 
907.8204345703 -127.7464675903 
909.9135131836 -127.7885971069 
912.0109252930 -127.9820709229 
914.1131591797 -128.1930236816 
916.2202758789 -128.2788391113 
918.3327026367 -128.2142944336 
920.4495239258 -128.2087707520 
922.5712280273 -128.3928985596 
924.6983642578 -128.5614929199 
926.8298339844 -128.5663909912 
928.9662475586 -128.4411315918 
931.1080932617 -128.3336639404 
933.2543334961 -128.2796020508 
935.4055786133 -128.1309509277 
937.5617675781 -127.9673995972 
939.7233886719 -127.9922637939 
941.8895263672 -128.1828613281 
944.0606689453 -128.2778167725 
946.2373046875 -128.1376037598 
948.4184570312 -128.0569152832 
950.6046142578 -128.2301483154 
952.7963867188 -128.3334503174 
954.9926147461 -128.1625671387 
957.1939697266 -127.9732894897 
959.4008789062 -128.1499481201 
961.6123657227 -128.4974060059 
963.8289794922 -128.6412048340 
966.0506591797 -128.5526580811 
968.2780151367 -128.3697052002 
970.5099487305 -128.2349090576 
972.7470092773 -128.3291320801 
974.9898071289 -128.4575347900 
977.2372436523 -128.3012084961 
979.4898681641 -128.0693206787 
981.7481689453 -128.0252227783 
984.0111694336 -128.1312103271 
986.2794189453 -128.1900939941 
988.5528564453 -128.2525787354 
990.8320922852 -128.2554016113 
993.1160278320 -128.0851593018 
995.4052124023 -127.9988403320 
997.7002563477 -128.1566162109 
1000.0000000000 -128.2644500732 
1002.3050537109 -128.2579498291 
1004.6160278320 -128.2351074219 
1006.9317016602 -128.1963348389 
1009.2527465820 -128.1493225098 
1011.5797119141 -128.1044158936 
1013.9114990234 -128.0721130371 
1016.2485961914 -128.0610504150 
1018.5911254883 -128.0760955811 
1020.9396362305 -128.1170349121 
1023.2929687500 -128.1784362793 
1025.6517333984 -128.2508697510 
1028.0164794922 -128.3233184814 
1030.3861083984 -128.3861541748 
1032.7612304688 -128.4340972900 
1035.1424560547 -128.4674530029 
1037.5284423828 -128.4911956787 
1039.9200439453 -128.5130767822 
1042.3171386719 -128.5388336182 
1044.7203369141 -128.5704956055 
1047.1285400391 -128.6066589355 
1049.5422363281 -128.6435699463 
1051.9620361328 -128.6766815186 
1054.3868408203 -128.7023162842 
1056.8173828125 -128.7186126709 
1059.2539062500 -128.7254943848 
1061.6955566406 -128.7239532471 
1064.1429443359 -128.7148284912 
1066.5964355469 -128.6981658936 
1069.0549316406 -128.6734008789 
1071.5192871094 -128.6403961182 
1073.9891357422 -128.6010131836 
1076.4653320312 -128.5596466064 
1078.9466552734 -128.5225372314 
1081.4337158203 -128.4956512451 
1083.9271240234 -128.4821624756 
1086.4256591797 -128.4812011719 
1088.9299316406 -128.4883270264 
1091.4405517578 -128.4979705811 
1093.9564208984 -128.5062255859 
1096.4781494141 -128.5127410889 
1099.0056152344 -128.5202636719 
1101.5394287109 -128.5326080322 
1104.0786132812 -128.5524139404 
1106.6235351562 -128.5752563477 
1109.1750488281 -128.6079864502 
1111.7316894531 -128.6440582275 
1114.2943115234 -128.6810150146 
1116.8635253906 -128.7173767090 
1119.4379882812 -128.7523956299 
1122.0183105469 -128.7851715088 
1124.6052246094 -128.8139953613 
1127.1976318359 -128.8363800049 
1129.7958984375 -128.8501129150 
1132.4001464844 -128.8546905518 
1135.0109863281 -128.8522033691 
1137.6273193359 -128.8467559814 
1140.2496337891 -128.8426818848 
1142.8785400391 -128.8425750732 
1145.5129394531 -128.8463287354 
1148.1534423828 -128.8515014648 
1150.8006591797 -128.8542022705 
1153.4533691406 -128.8466949463 
1156.1121826172 -128.8346252441 
1158.7770996094 -128.8191375732 
1161.4487304688 -128.8029174805 
1164.1259765625 -128.7890777588 
1166.8093261719 -128.7805786133 
1169.4996337891 -128.7794342041 
1172.1954345703 -128.7860107422 
1174.8973388672 -128.7989501953 
1177.6062011719 -128.8157501221 
1180.3206787109 -128.8340148926 
1183.0413818359 -128.8527984619 
1185.7684326172 -128.8733062744 
1188.5023193359 -128.8984527588 
1191.2419433594 -128.9311828613 
1193.9877929688 -128.9961090088 
1196.7407226562 -129.0667114258 
1199.4992675781 -129.1038970947 
1202.2642822266 -129.1223449707 
1205.0361328125 -129.1165771484 
1207.8138427734 -129.0872192383 
1210.5980224609 -129.0413665771 
1213.3891601562 -128.9904022217 
1216.1861572266 -128.9462127686 
1218.9895019531 -128.9176330566 
1221.7993164062 -128.9081726074 
1224.6163330078 -128.9246826172 
1227.4392089844 -128.9537811279 
1230.2685546875 -128.9684143066 
1233.1051025391 -128.9730529785 
1235.9475097656 -128.9669799805 
1238.7963867188 -128.9525909424 
1241.6525878906 -128.9336547852 
1244.5146484375 -128.9136047363 
1247.3834228516 -128.8870391846 
1250.2586669922 -128.8699645996 
1253.1413574219 -128.8710327148 
1256.0299072266 -128.8867797852 
1258.9251708984 -128.9191284180 
1261.8277587891 -128.9652557373 
1264.7363281250 -129.0171203613 
1267.6516113281 -129.0791320801 
1270.5743408203 -129.1055603027 
1273.5031738281 -129.0981750488 
1276.4385986328 -129.0799407959 
1279.3815917969 -129.0601959229 
1282.3306884766 -129.0469207764 
1285.2866210938 -129.0449066162 
1288.2492675781 -129.0660858154 
1291.2194824219 -129.1042480469 
1294.1958007812 -129.1315307617 
1297.1790771484 -129.1516113281 
1300.1697998047 -129.1594238281 
1303.1667480469 -129.1474914551 
1306.1706542969 -129.1268310547 
1309.1822509766 -129.1203308105 
1312.1999511719 -129.1247711182 
1315.2247314453 -129.1377563477 
1318.2563476562 -129.1524658203 
1321.2957763672 -129.1624145508 
1324.3414306641 -129.1599731445 
1327.3941650391 -129.1612091064 
1330.4545898438 -129.1748046875 
1333.5214843750 -129.2029266357 
1336.5953369141 -129.2545471191 
1339.6770019531 -129.2814331055 
1342.7650146484 -129.2650909424 
1345.8602294922 -129.2231292725 
1348.9632568359 -129.1395721436 
1352.0727539062 -129.0735778809 
1355.1893310547 -129.0602874756 
1358.3131103516 -129.0759887695 
1361.4448242188 -129.1184539795 
1364.5831298828 -129.2148284912 
1367.7285156250 -129.3128204346 
1370.8820800781 -129.3566741943 
1374.0419921875 -129.3735504150 
1377.2092285156 -129.3501739502 
1380.3846435547 -129.3046112061 
1383.5665283203 -129.2816925049 
1386.7557373047 -129.2765197754 
1389.9522705078 -129.3059539795 
1393.1569824219 -129.3563385010 
1396.3682861328 -129.3871154785 
1399.5870361328 -129.4047393799 
1402.8139648438 -129.3976440430 
1406.0474853516 -129.3641357422 
1409.2885742188 -129.3355865479 
1412.5378417969 -129.3085021973 
1415.7938232422 -129.3136291504 
1419.0573730469 -129.3424682617 
1422.3292236328 -129.3861999512 
1425.6077880859 -129.4596557617 
1428.8939208984 -129.5175933838 
1432.1876220703 -129.5355987549 
1435.4896240234 -129.5331573486 
1438.7985839844 -129.5169982910 
1442.1151123047 -129.5113677979 
1445.4400634766 -129.5303955078 
1448.7718505859 -129.5766296387 
1452.1114501953 -129.6131591797 
1455.4594726562 -129.6394500732 
1458.8143310547 -129.6385955811 
1462.1770019531 -129.5982971191 
1465.5474853516 -129.5570678711 
1468.9265136719 -129.4985504150 
1472.3125000000 -129.4549407959 
1475.7061767578 -129.4380798340 
1479.1086425781 -129.4325866699 
1482.5180664062 -129.4502105713 
1485.9354248047 -129.4800872803 
1489.3614501953 -129.5515899658 
1492.7945556641 -129.6401824951 
1496.2354736328 -129.7215423584 
1499.6853027344 -129.7749786377 
1503.1420898438 -129.7880554199 
1506.6069335938 -129.7887115479 
1510.0798339844 -129.7906188965 
1513.5615234375 -129.8014221191 
1517.0502929688 -129.8273315430 
1520.5472412109 -129.8454895020 
1524.0531005859 -129.8397827148 
1527.5661621094 -129.7951354980 
1531.0872802734 -129.7250518799 
1534.6173095703 -129.6607208252 
1538.1547851562 -129.6328887939 
1541.7003173828 -129.6459197998 
1545.2540283203 -129.6938171387 
1548.8167724609 -129.7337341309 
1552.3869628906 -129.7159576416 
1555.9653320312 -129.6468200684 
1559.5527343750 -129.5837097168 
1563.1477050781 -129.5060272217 
1566.7508544922 -129.4703521729 
1570.3631591797 -129.4970550537 
1573.9829101562 -129.5639648438 
1577.6110839844 -129.6515655518 
1581.2475585938 -129.7259979248 
1584.8933105469 -129.7515258789 
1588.5466308594 -129.7438812256 
1592.2083740234 -129.7010040283 
1595.8793945312 -129.6445922852 
1599.5579833984 -129.5988922119 
1603.2451171875 -129.5794219971 
1606.9415283203 -129.5844268799 
1610.6457519531 -129.6161499023 
1614.3583984375 -129.6576232910 
1618.0804443359 -129.6815490723 
1621.8101806641 -129.6995544434 
1625.5485839844 -129.7036437988 
1629.2956542969 -129.7123718262 
1633.0521240234 -129.7400054932 
1636.8165283203 -129.7878112793 
1640.5894775391 -129.8334960938 
1644.3720703125 -129.8472290039 
1648.1624755859 -129.8205718994 
1651.9615478516 -129.7465057373 
1655.7703857422 -129.6514587402 
1659.5870361328 -129.5594024658 
1663.4124755859 -129.4899597168 
1667.2468261719 -129.4583892822 
1671.0908203125 -129.4551239014 
1674.9427490234 -129.4784851074 
1678.8035888672 -129.5155487061 
1682.6743164062 -129.5566253662 
1686.5529785156 -129.5877990723 
1690.4406738281 -129.5979309082 
1694.3381347656 -129.6052856445 
1698.2437744141 -129.6372375488 
1702.1583251953 -129.7185058594 
1706.0828857422 -129.8286590576 
1710.0155029297 -129.9336547852 
1713.9571533203 -130.0063018799 
1717.9079589844 -130.0362548828 
1721.8687744141 -130.0515441895 
1725.8378906250 -130.0717926025 
1729.8160400391 -130.0966949463 
1733.8043212891 -130.1059112549 
1737.8009033203 -130.0722045898 
1741.8066406250 -130.0227508545 
1745.8225097656 -129.9817657471 
1749.8468017578 -129.9599609375 
1753.8803710938 -129.9436492920 
1757.9230957031 -129.8816223145 
1761.9761962891 -129.8007965088 
1766.0377197266 -129.7250976562 
1770.1085205078 -129.6870880127 
1774.1898193359 -129.7064361572 
1778.2794189453 -129.7697448730 
1782.3784179688 -129.8098754883 
1786.4879150391 -129.8263092041 
1790.6059570312 -129.8348083496 
1794.7333984375 -129.8531494141 
1798.8713378906 -129.8962554932 
1803.0179443359 -129.9283752441 
1807.1739501953 -129.9399261475 
1811.3397216797 -129.9219665527 
1815.5158691406 -129.8962860107 
1819.7008056641 -129.8820953369 
1823.8953857422 -129.8985290527 
1828.1005859375 -129.9355163574 
1832.3144531250 -129.9836730957 
1836.5380859375 -130.0320892334 
1840.7724609375 -130.0738983154 
1845.0155029297 -130.1052398682 
1849.2684326172 -130.0965881348 
1853.5311279297 -130.0544738770 
1857.8046875000 -129.9961700439 
1862.0870361328 -130.0019531250 
1866.3792724609 -130.0611572266 
1870.6824951172 -130.1418762207 
1874.9945068359 -130.2037963867 
1879.3165283203 -130.1887664795 
1883.6495361328 -130.1326141357 
1887.9914550781 -130.0722961426 
1892.3433837891 -130.0666046143 
1896.7064208984 -130.0964355469 
1901.0784912109 -130.1525726318 
1905.4605712891 -130.2096862793 
1909.8527832031 -130.2519531250 
1914.2562255859 -130.2867279053 
1918.6687011719 -130.2996215820 
1923.0914306641 -130.2486724854 
1927.5252685547 -130.1698150635 
1931.9683837891 -130.0682220459 
1936.4217529297 -129.9430084229 
1940.8863525391 -129.8714447021 
1945.3602294922 -129.8625030518 
1949.8444824219 -129.8919830322 
1954.3389892578 -129.9653015137 
1958.8449707031 -130.0601959229 
1963.3602294922 -130.1301116943 
1967.8858642578 -130.1783905029 
1972.4230957031 -130.1999664307 
1976.9696044922 -130.1948242188 
1981.5267333984 -130.2098541260 
1986.0953369141 -130.2399902344 
1990.6734619141 -130.2680053711 
1995.2620849609 -130.2731628418 
1999.8624267578 -130.2371826172 
2004.4722900391 -130.1862792969 
2009.0926513672 -130.1557006836 
2013.7237548828 -130.1431121826 
2018.3666992188 -130.1564636230 
2023.0191650391 -130.2108154297 
2027.6823730469 -130.2941436768 
2032.3574218750 -130.3463134766 
2037.0421142578 -130.3223266602 
2041.7376708984 -130.2292175293 
2046.4451904297 -130.0784301758 
2051.1623535156 -129.9871063232 
2055.8903808594 -129.9967956543 
2060.6293945312 -130.0806121826 
2065.3803710938 -130.1901550293 
2070.1413574219 -130.2686157227 
2074.9130859375 -130.3353576660 
2079.6970214844 -130.4108276367 
2084.4909667969 -130.4789428711 
2089.2958984375 -130.5438079834 
2094.1130371094 -130.5783996582 
2098.9399414062 -130.5289916992 
2103.7783203125 -130.3898010254 
2108.6276855469 -130.2498626709 
2113.4892578125 -130.2036437988 
2118.3610839844 -130.2271270752 
2123.2438964844 -130.2563018799 
2128.1394042969 -130.2449798584 
2133.0449218750 -130.1896514893 
2137.9616699219 -130.1517486572 
2142.8911132812 -130.1556549072 
2147.8305664062 -130.1995697021 
2152.7814941406 -130.2926788330 
2157.7448730469 -130.4324035645 
2162.7187500000 -130.5731811523 
2167.7038574219 -130.6441497803 
2172.7006835938 -130.6078033447 
2177.7099609375 -130.4977416992 
2182.7297363281 -130.3784942627 
2187.7612304688 -130.2841033936 
2192.8054199219 -130.2217407227 
2197.8598632812 -130.2060546875 
2202.9260253906 -130.2434539795 
2208.0051269531 -130.2967376709 
2213.0949707031 -130.3209381104 
2218.1962890625 -130.3337860107 
2223.3093261719 -130.3895568848 
2228.4353027344 -130.4900817871 
2233.5720214844 -130.5814208984 
2238.7207031250 -130.6208496094 
2243.8823242188 -130.5954437256 
2249.0546875000 -130.5161285400 
2254.2387695312 -130.4364624023 
2259.4362792969 -130.4104156494 
2264.6442871094 -130.4117279053 
2269.8645019531 -130.3682861328 
2275.0979003906 -130.2785797119 
2280.3422851562 -130.2098693848 
2285.5986328125 -130.1999664307 
2290.8671875000 -130.2322082520 
2296.1489257812 -130.2717285156 
2301.4416503906 -130.2798614502 
2306.7468261719 -130.2492218018 
2312.0651855469 -130.2520599365 
2317.3947753906 -130.3087615967 
2322.7365722656 -130.3960113525 
2328.0917968750 -130.4839782715 
2333.4582519531 -130.5572052002 
2338.8369140625 -130.6027679443 
2344.2282714844 -130.6102905273 
2349.6330566406 -130.5839385986 
2355.0490722656 -130.5434722900 
2360.4777832031 -130.5345764160 
2365.9201660156 -130.5362548828 
2371.3737792969 -130.5183105469 
2376.8398437500 -130.4995727539 
2382.3200683594 -130.5121612549 
2387.8112792969 -130.5623931885 
2393.3154296875 -130.6149902344 
2398.8334960938 -130.6626892090 
2404.3630371094 -130.7219848633 
2409.9052734375 -130.7777099609 
2415.4602050781 -130.8070068359 
2421.0292968750 -130.7906799316 
2426.6101074219 -130.7237854004 
2432.2036132812 -130.6530151367 
2437.8112792969 -130.6233978271 
2443.4306640625 -130.6670074463 
2449.0629882812 -130.7551422119 
2454.7094726562 -130.7687225342 
2460.3676757812 -130.6998748779 
2466.0390625000 -130.5940704346 
2471.7233886719 -130.4837341309 
2477.4223632812 -130.4627380371 
2483.1330566406 -130.5210266113 
2488.8566894531 -130.5914764404 
2494.5952148438 -130.6162719727 
2500.3454589844 -130.5995025635 
2506.1088867188 -130.6239471436 
2511.8869628906 -130.7014465332 
2517.6770019531 -130.7685546875 
2523.4804687500 -130.6900177002 
2529.2985839844 -130.5596160889 
2535.1289062500 -130.4861907959 
2540.9726562500 -130.5517120361 
2546.8295898438 -130.7001037598 
2552.7016601562 -130.8734436035 
2558.5859375000 -130.9167175293 
2564.4836425781 -130.7131195068 
2570.3962402344 -130.5296173096 
2576.3212890625 -130.4996032715 
2582.2597656250 -130.6357574463 
2588.2136230469 -130.7686157227 
2594.1796875000 -130.8845672607 
2600.1594238281 -130.9720001221 
2606.1528320312 -131.0166931152 
2612.1616210938 -130.9415893555 
2618.1828613281 -130.7285919189 
2624.2180175781 -130.5500335693 
2630.2685546875 -130.5003356934 
2636.3312988281 -130.5210723877 
2642.4084472656 -130.5740509033 
2648.5007324219 -130.6258239746 
2654.6057128906 -130.6116943359 
2660.7248535156 -130.5754394531 
2666.8593750000 -130.6020355225 
2673.0065917969 -130.7026672363 
2679.1682128906 -130.7919311523 
2685.3437500000 -130.8070678711 
2691.5351562500 -130.7767791748 
2697.7395019531 -130.7877807617 
2703.9577636719 -130.8679046631 
2710.1921386719 -130.9290313721 
2716.4394531250 -130.9634399414 
2722.7009277344 -131.0154724121 
2728.9785156250 -131.0949707031 
2735.2690429688 -131.1200103760 
2741.5739746094 -131.0376892090 
2747.8935546875 -130.9234008789 
2754.2290039062 -130.8942565918 
2760.5778808594 -130.9571685791 
2766.9411621094 -131.0034484863 
2773.3205566406 -130.9816131592 
2779.7133789062 -130.9825286865 
2786.1208496094 -130.9909210205 
2792.5444335938 -130.8471679688 
2798.9814453125 -130.6467285156 
2805.4333496094 -130.6048583984 
2811.9001464844 -130.7074737549 
2818.3833007812 -130.8549194336 
2824.8798828125 -130.9906463623 
2831.3913574219 -131.0470275879 
2837.9194335938 -131.0298614502 
2844.4611816406 -130.9412078857 
2851.0178222656 -130.8649902344 
2857.5910644531 -130.9030761719 
2864.1779785156 -131.0364685059 
2870.7802734375 -131.1050567627 
2877.3991699219 -131.0462341309 
2884.0317382812 -130.9990997314 
2890.6796875000 -131.0094604492 
2897.3427734375 -131.0298156738 
2904.0229492188 -130.9742431641 
2910.7170410156 -130.8890075684 
2917.4265136719 -130.8743743896 
2924.1528320312 -130.9172363281 
2930.8933105469 -130.9231719971 
2937.6491699219 -130.9281921387 
2944.4223632812 -130.9850006104 
2951.2094726562 -130.9990539551 
2958.0122070312 -130.9131774902 
2964.8305664062 -130.8585205078 
2971.6662597656 -130.9515228271 
2978.5163574219 -131.0202941895 
2985.3820800781 -130.9604797363 
2992.2651367188 -130.9101867676 
2999.1625976562 -130.9138183594 
3006.0756835938 -130.9433746338 
3013.0065917969 -130.9556427002 
3019.9519042969 -130.9666900635 
3026.9130859375 -130.9785614014 
3033.8920898438 -130.9953613281 
3040.8852539062 -131.0200347900 
3047.8947753906 -131.0519714355 
3054.9204101562 -131.0893249512 
3061.9638671875 -131.1288299561 
3069.0219726562 -131.1660156250 
3076.0961914062 -131.1931304932 
3083.1884765625 -131.2062530518 
3090.2954101562 -131.2043151855 
3097.4189453125 -131.1871948242 
3104.5603027344 -131.1562500000 
3111.7165527344 -131.1143798828 
3118.8894042969 -131.0666809082 
3126.0786132812 -131.0232238770 
3133.2861328125 -130.9923553467 
3140.5085449219 -130.9803009033 
3147.7475585938 -130.9904327393 
3155.0051269531 -131.0225830078 
3162.2775878906 -131.0724029541 
3169.5668945312 -131.1308898926 
3176.8747558594 -131.1846618652 
3184.1977539062 -131.2263793945 
3191.5375976562 -131.2531890869 
3198.8959960938 -131.2660064697 
3206.2695312500 -131.2686309814 
3213.6604003906 -131.2662506104 
3221.0681152344 -131.2637176514 
3228.4946289062 -131.2638549805 
3235.9365234375 -131.2657470703 
3243.3955078125 -131.2675628662 
3250.8735351562 -131.2676391602 
3258.3671875000 -131.2652893066 
3265.8779296875 -131.2609863281 
3273.4077148438 -131.2562713623 
3280.9531250000 -131.2529144287 
3288.5161132812 -131.2521514893 
3296.0961914062 -131.2529144287 
3303.6958007812 -131.2527465820 
3311.3110351562 -131.2488861084 
3318.9438476562 -131.2387390137 
3326.5961914062 -131.2203216553 
3334.2641601562 -131.1927642822 
3341.9499511719 -131.1566162109 
3349.6550292969 -131.1144561768 
3357.3762207031 -131.0714263916 
3365.1152343750 -131.0357513428 
3372.8740234375 -131.0172882080 
3380.6486816406 -131.0209808350 
3388.4414062500 -131.0472564697 
3396.2519531250 -131.0911407471 
3404.0825195312 -131.1439514160 
3411.9289550781 -131.1962890625 
3419.7937011719 -131.2410736084 
3427.6784667969 -131.2749328613 
3435.5795898438 -131.2977752686 
3443.4987792969 -131.3108825684 
3451.4382324219 -131.3155059814 
3459.3940429688 -131.3129119873 
3467.3681640625 -131.3058471680 
3475.3608398438 -131.3000183105 
3483.3735351562 -131.3032684326 
3491.4030761719 -131.3208923340 
3499.4509277344 -131.3532562256 
3507.5192871094 -131.3945922852 
3515.6044921875 -131.4344482422 
3523.7082519531 -131.4613037109 
3531.8325195312 -131.4667510986 
3539.9736328125 -131.4482421875 
3548.1335449219 -131.4093780518 
3556.3142089844 -131.3579101562 
3564.5117187500 -131.3029785156 
3572.7282714844 -131.2529449463 
3580.9636230469 -131.2144165039 
3589.2199707031 -131.1920928955 
3597.4934082031 -131.1884307861 
3605.7858886719 -131.2031097412 
3614.0993652344 -131.2322998047 
3622.4301757812 -131.2687835693 
3630.7800292969 -131.3036804199 
3639.1513671875 -131.3296356201 
3647.5397949219 -131.3439483643 
3655.9475097656 -131.3496398926 
3664.3747558594 -131.3534851074 
3672.8234863281 -131.3621978760 
3681.2895507812 -131.3789367676 
3689.7751464844 -131.3954620361 
3698.2824707031 -131.4208679199 
3706.8073730469 -131.4432220459 
3715.3518066406 -131.4581298828 
3723.9179687500 -131.4651031494 
3732.5017089844 -131.4678955078 
3741.1054687500 -131.4732055664 
3749.7290039062 -131.4881896973 
3758.3745117188 -131.5173339844 
3767.0378417969 -131.5598754883 
3775.7209472656 -131.6087036133 
3784.4265136719 -131.6522064209 
3793.1499023438 -131.6786956787 
3801.8933105469 -131.6714477539 
3810.6589355469 -131.6247406006 
3819.4428710938 -131.5785827637 
3828.2468261719 -131.5275268555 
3837.0734863281 -131.4737701416 
3845.9182128906 -131.4201507568 
3854.7832031250 -131.3730468750 
3863.6687011719 -131.3425598145 
3872.5769042969 -131.3396911621 
3881.5036621094 -131.3720703125 
3890.4506835938 -131.4404449463 
3899.4206542969 -131.5370788574 
3908.4089355469 -131.6468200684 
3917.4182128906 -131.7502441406 
3926.4501953125 -131.8286437988 
3935.5009765625 -131.8689270020 
3944.5725097656 -131.8669281006 
3953.6650390625 -131.8280792236 
3962.7807617188 -131.7299346924 
3971.9152832031 -131.6322021484 
3981.0708007812 -131.5871429443 
3990.2497558594 -131.5617065430 
3999.4475097656 -131.5502624512 
4008.6665039062 -131.5429687500 
4017.9089355469 -131.5313262939 
4027.1704101562 -131.5134124756 
4036.4533691406 -131.4953765869 
4045.7600097656 -131.4879455566 
4055.0856933594 -131.5004272461 
4064.4331054688 -131.5621795654 
4073.8017578125 -131.6501159668 
4083.1943359375 -131.7087554932 
4092.6064453125 -131.7565917969 
4102.0400390625 -131.7892150879 
4111.4980468750 -131.8056335449 
4120.9750976562 -131.8078765869 
4130.4746093750 -131.8006439209 
4139.9975585938 -131.7900848389 
4149.5405273438 -131.7793121338 
4159.1054687500 -131.7745056152 
4168.6928710938 -131.7696685791 
4178.3041992188 -131.7599182129 
4187.9355468750 -131.7465362549 
4197.5888671875 -131.7341156006 
4207.2670898438 -131.7273712158 
4216.9648437500 -131.7323913574 
4226.6855468750 -131.7501678467 
4236.4306640625 -131.7692565918 
4246.1958007812 -131.7934875488 
4255.9833984375 -131.8200683594 
4265.7963867188 -131.8420562744 
4275.6293945312 -131.8501892090 
4285.4848632812 -131.8225555420 
4295.3632812500 -131.7667999268 
4305.2666015625 -131.7309417725 
4315.1904296875 -131.7107238770 
4325.1376953125 -131.7100677490 
4335.1098632812 -131.7245178223 
4345.1025390625 -131.7496795654 
4355.1181640625 -131.7536315918 
4365.1591796875 -131.7373657227 
4375.2211914062 -131.7147674561 
4385.3066406250 -131.6978149414 
4395.4150390625 -131.7088775635 
4405.5493164062 -131.7643890381 
4415.7041015625 -131.8235015869 
4425.8828125000 -131.8876800537 
4436.0874023438 -131.9474182129 
4446.3125000000 -132.0130767822 
4456.5615234375 -132.0510101318 
4466.8369140625 -132.0605773926 
4477.1333007812 -132.0613250732 
4487.4536132812 -132.0538330078 
4497.7998046875 -132.0241699219 
4508.1674804688 -131.9790496826 
4518.5590820312 -131.9481506348 
4528.9746093750 -131.9276123047 
4539.4169921875 -131.9312744141 
4549.8803710938 -131.9656829834 
4560.3681640625 -131.9971313477 
4570.8828125000 -132.0242462158 
4581.4189453125 -132.0410614014 
4591.9794921875 -132.0250091553 
4602.5668945312 -131.9909210205 
4613.1762695312 -131.9441833496 
4623.8095703125 -131.8753814697 
4634.4677734375 -131.8376312256 
4645.1533203125 -131.8431701660 
4655.8608398438 -131.8669738770 
4666.5927734375 -131.9107055664 
4677.3520507812 -131.9394378662 
4688.1337890625 -131.9461212158 
4698.9404296875 -131.9506683350 
4709.7744140625 -131.9696044922 
4720.6308593750 -132.0036163330 
4731.5122070312 -132.0270843506 
4742.4213867188 -132.0377349854 
4753.3525390625 -132.0145568848 
4764.3095703125 -131.9841613770 
4775.2915039062 -131.9554595947 
4786.3017578125 -131.9353027344 
4797.3344726562 -131.9371795654 
4808.3925781250 -131.9402465820 
4819.4790039062 -131.9250488281 
4830.5883789062 -131.8940429688 
4841.7231445312 -131.8793182373 
4852.8862304688 -131.8991088867 
4864.0722656250 -131.9691772461 
4875.2846679688 -132.0391693115 
4886.5224609375 -132.1379089355 
4897.7890625000 -132.1956787109 
4909.0786132812 -132.1948699951 
4920.3945312500 -132.1492156982 
4931.7387695312 -132.0916595459 
4943.1069335938 -132.0656738281 
4954.5009765625 -132.0595397949 
4965.9243164062 -132.0790710449 
4977.3710937500 -132.1004333496 
4988.8442382812 -132.1343383789 
5000.3437500000 -132.1672058105 
5011.8730468750 -132.1876373291 
5023.4257812500 -132.2170104980 
5035.0048828125 -132.2502136230 
5046.6137695312 -132.2964935303 
5058.2465820312 -132.3510742188 
5069.9062500000 -132.3852081299 
5081.5957031250 -132.4166259766 
5093.3090820312 -132.4178619385 
5105.0493164062 -132.3927459717 
5116.8198242188 -132.3109893799 
5128.6142578125 -132.1971740723 
5140.4360351562 -132.0917968750 
5152.2851562500 -132.0384063721 
5164.1645507812 -132.0488891602 
5176.0683593750 -132.1167297363 
5187.9995117188 -132.2022857666 
5199.9609375000 -132.2602844238 
5211.9472656250 -132.2762145996 
5223.9609375000 -132.2617797852 
5236.0053710938 -132.2287292480 
5248.0747070312 -132.2115173340 
5260.1723632812 -132.2385711670 
5272.2973632812 -132.2969970703 
5284.4531250000 -132.3589630127 
5296.6342773438 -132.3919372559 
5308.8432617188 -132.3871765137 
5321.0834960938 -132.3545227051 
5333.3491210938 -132.3175201416 
5345.6425781250 -132.2878265381 
5357.9677734375 -132.2572631836 
5370.3183593750 -132.2234191895 
5382.6972656250 -132.2030487061 
5395.1074218750 -132.2179565430 
5407.5439453125 -132.2492675781 
5420.0083007812 -132.2592315674 
5432.5019531250 -132.2358551025 
5445.0273437500 -132.1997070312 
5457.5786132812 -132.1857757568 
5470.1586914062 -132.2061920166 
5482.7705078125 -132.2346191406 
5495.4086914062 -132.2503814697 
5508.0761718750 -132.2565307617 
5520.7758789062 -132.2668457031 
5533.5014648438 -132.2897644043 
5546.2568359375 -132.3270111084 
5559.0410156250 -132.3683013916 
5571.8579101562 -132.4081115723 
5584.7016601562 -132.4503936768 
5597.5747070312 -132.5007781982 
5610.4804687500 -132.5449676514 
5623.4130859375 -132.5440521240 
5636.3754882812 -132.4914093018 
5649.3710937500 -132.4058227539 
5662.3930664062 -132.3394317627 
5675.4453125000 -132.3314361572 
5688.5307617188 -132.3686828613 
5701.6430664062 -132.4377899170 
5714.7861328125 -132.5125122070 
5727.9589843750 -132.5706176758 
5741.1655273438 -132.5909881592 
5754.3994140625 -132.5558319092 
5767.6635742188 -132.4941406250 
5780.9614257812 -132.4392547607 
5794.2871093750 -132.4106750488 
5807.6435546875 -132.3959350586 
5821.0336914062 -132.3722839355 
5834.4516601562 -132.3121643066 
5847.9003906250 -132.2660675049 
5861.3798828125 -132.2576446533 
5874.8940429688 -132.2930908203 
5888.4365234375 -132.3734283447 
5902.0097656250 -132.5065765381 
5915.6171875000 -132.6042938232 
5929.2534179688 -132.6746978760 
5942.9204101562 -132.7082214355 
5956.6225585938 -132.6928710938 
5970.3530273438 -132.6381378174 
5984.1152343750 -132.5985107422 
5997.9125976562 -132.5756378174 
6011.7377929688 -132.5640258789 
6025.5957031250 -132.5615997314 
6039.4848632812 -132.5707550049 
6053.4096679688 -132.5869750977 
6067.3632812500 -132.6072082520 
6081.3491210938 -132.6316986084 
6095.3701171875 -132.6489562988 
6109.4204101562 -132.6674499512 
6123.5029296875 -132.6807556152 
6137.6215820312 -132.6697845459 
6151.7690429688 -132.6386413574 
6165.9497070312 -132.5929565430 
6180.1625976562 -132.5714874268 
6194.4116210938 -132.5782928467 
6208.6899414062 -132.6272430420 
6223.0014648438 -132.6743011475 
6237.3496093750 -132.6971130371 
6251.7270507812 -132.6777038574 
6266.1376953125 -132.6198120117 
6280.5849609375 -132.5686340332 
6295.0620117188 -132.5259704590 
6309.5727539062 -132.5178833008 
6324.1201171875 -132.5677490234 
6338.6977539062 -132.6606445312 
6353.3090820312 -132.7825469971 
6367.9536132812 -132.8459930420 
6382.6357421875 -132.8423309326 
6397.3481445312 -132.7895507812 
6412.0947265625 -132.6891021729 
6426.8784179688 -132.6065368652 
6441.6928710938 -132.5648345947 
6456.5415039062 -132.5286407471 
6471.4277343750 -132.4870758057 
6486.3447265625 -132.4923248291 
6501.2963867188 -132.5457305908 
6516.2822265625 -132.6237945557 
6531.3061523438 -132.6732177734 
6546.3613281250 -132.6110229492 
6561.4511718750 -132.5354309082 
6576.5795898438 -132.4905853271 
6591.7392578125 -132.5006408691 
6606.9335937500 -132.5923156738 
6622.1665039062 -132.7413330078 
6637.4311523438 -132.8510437012 
6652.7309570312 -132.9097442627 
6668.0659179688 -132.9003448486 
6683.4399414062 -132.8277893066 
6698.8457031250 -132.7581481934 
6714.2871093750 -132.7310028076 
6729.7675781250 -132.7287597656 
6745.2802734375 -132.7305145264 
6760.8286132812 -132.7131500244 
6776.4165039062 -132.6978759766 
6792.0366210938 -132.7213439941 
6807.6928710938 -132.7671356201 
6823.3886718750 -132.8305969238 
6839.1171875000 -132.9107208252 
6854.8818359375 -132.9517822266 
6870.6826171875 -132.9592437744 
6886.5239257812 -132.9704284668 
6902.3979492188 -132.9897613525 
6918.3081054688 -132.9903411865 
6934.2592773438 -132.9742736816 
6950.2431640625 -132.9578094482 
6966.2641601562 -132.9573669434 
6982.3256835938 -132.9699249268 
6998.4204101562 -132.9546966553 
7014.5522460938 -132.9107818604 
7030.7211914062 -132.8877563477 
7046.9316406250 -132.9074249268 
7063.1752929688 -132.9260711670 
7079.4560546875 -132.9122772217 
7095.7788085938 -132.9078369141 
7112.1352539062 -132.9314727783 
7128.5292968750 -132.9616394043 
7144.9648437500 -132.9755706787 
7161.4345703125 -132.9730987549 
7177.9418945312 -132.9841156006 
7194.4916992188 -132.9967498779 
7211.0756835938 -132.9892272949 
7227.6972656250 -132.9415283203 
7244.3579101562 -132.8534545898 
7261.0605468750 -132.7883911133 
7277.7978515625 -132.7967681885 
7294.5737304688 -132.8366699219 
7311.3920898438 -132.8575439453 
7328.2456054688 -132.8822174072 
7345.1376953125 -132.9404144287 
7362.0727539062 -132.9946441650 
7379.0429687500 -133.0095825195 
7396.0522460938 -133.0364990234 
7413.1005859375 -133.1146545410 
7430.1923828125 -133.1741027832 
7447.3193359375 -133.1558532715 
7464.4858398438 -133.1208190918 
7481.6962890625 -133.1288299561 
7498.9418945312 -133.1415405273 
7516.2275390625 -133.1182708740 
7533.5571289062 -133.0882415771 
7550.9228515625 -133.0744323730 
7568.3281250000 -133.0638732910 
7585.7778320312 -133.0746917725 
7603.2636718750 -133.1400146484 
7620.7895507812 -133.2241516113 
7638.3559570312 -133.2007598877 
7655.9672851562 -133.1292572021 
7673.6147460938 -133.0941162109 
7691.3027343750 -133.1348571777 
7709.0361328125 -133.2417755127 
7726.8061523438 -133.3565368652 
7744.6166992188 -133.4186859131 
7762.4731445312 -133.4261322021 
7780.3662109375 -133.3980712891 
7798.3002929688 -133.3130035400 
7816.2758789062 -133.1188659668 
7834.2973632812 -132.9526367188 
7852.3559570312 -132.9427642822 
7870.4560546875 -133.0527191162 
7888.6025390625 -133.2143707275 
7906.7861328125 -133.3274993896 
7925.0122070312 -133.3333282471 
7943.2841796875 -133.2134094238 
7961.5937500000 -133.0941162109 
7979.9458007812 -133.0985717773 
7998.3447265625 -133.1749725342 
8016.7812500000 -133.2546844482 
8035.2607421875 -133.2977600098 
8053.7827148438 -133.2931976318 
8072.3515625000 -133.2734069824 
8090.9589843750 -133.2776184082 
8109.6088867188 -133.2853546143 
8128.3066406250 -133.2818145752 
8147.0429687500 -133.2799682617 
8165.8227539062 -133.2921295166 
8184.6499023438 -133.2997894287 
8203.5156250000 -133.2950134277 
8222.4257812500 -133.2811279297 
8241.3789062500 -133.2863006592 
8260.3808593750 -133.3211822510 
8279.4208984375 -133.3768768311 
8298.5058593750 -133.4597473145 
8317.6396484375 -133.5576477051 
8336.8115234375 -133.6236572266 
8356.0292968750 -133.6158905029 
8375.2949218750 -133.5223541260 
8394.6005859375 -133.4657592773 
8413.9501953125 -133.4779815674 
8433.3496093750 -133.5388031006 
8452.7890625000 -133.6552734375 
8472.2734375000 -133.7018585205 
8491.8027343750 -133.6557312012 
8511.3818359375 -133.5584259033 
8531.0009765625 -133.4412384033 
8550.6660156250 -133.3566284180 
8570.3798828125 -133.3216705322 
8590.1357421875 -133.3547821045 
8609.9365234375 -133.4021453857 
8629.7880859375 -133.4795837402 
8649.6796875000 -133.5634460449 
8669.6181640625 -133.5838623047 
8689.6025390625 -133.5279693604 
8709.6367187500 -133.4530181885 
8729.7128906250 -133.4356384277 
8749.8359375000 -133.4691925049 
8770.0097656250 -133.4791870117 
8790.2255859375 -133.4731750488 
8810.4873046875 -133.5530548096 
8830.8007812500 -133.6415557861 
8851.1562500000 -133.6761779785 
8871.5595703125 -133.6730194092 
8892.0087890625 -133.6741027832 
8912.5107421875 -133.6679840088 
8933.0546875000 -133.6562805176 
8953.6455078125 -133.6647949219 
8974.2890625000 -133.6920928955 
8994.9755859375 -133.7229766846 
9015.7099609375 -133.7716217041 
9036.4970703125 -133.8156585693 
9057.3261718750 -133.8742980957 
9078.2041015625 -133.9441680908 
9099.1347656250 -133.8991699219 
9120.1093750000 -133.7284240723 
9141.1318359375 -133.6108245850 
9162.2031250000 -133.6469421387 
9183.3271484375 -133.7462158203 
9204.4951171875 -133.7271575928 
9225.7128906250 -133.6336822510 
9246.9833984375 -133.6228790283 
9268.2988281250 -133.6544036865 
9289.6621093750 -133.6912231445 
9311.0810546875 -133.7483215332 
9332.5439453125 -133.7705230713 
9354.0556640625 -133.7638549805 
9375.6171875000 -133.7643280029 
9397.2343750000 -133.7491302490 
9418.8955078125 -133.7169494629 
9440.6064453125 -133.7058105469 
9462.3730468750 -133.7575073242 
9484.1845703125 -133.9077148438 
9506.0458984375 -133.9940948486 
9527.9638671875 -133.9185028076 
9549.9267578125 -133.8056488037 
9571.9394531250 -133.7800292969 
9594.0087890625 -133.7906341553 
9616.1240234375 -133.7501983643 
9638.2890625000 -133.6763610840 
9660.5068359375 -133.6206970215 
9682.7802734375 -133.6305999756 
9705.0996093750 -133.7578430176 
9727.4707031250 -133.8929443359 
9749.8984375000 -133.9503784180 
9772.3720703125 -133.9727020264 
9794.8984375000 -133.9751892090 
9817.4814453125 -133.9104309082 
9840.1113281250 -133.8493499756 
9862.7939453125 -133.8705902100 
9885.5283203125 -133.8855285645 
9908.3203125000 -133.8412017822 
9931.1601562500 -133.7778015137 
9954.0517578125 -133.7313995361 
9977.0019531250 -133.7315216064 
10000.0000000000 -134.1060028076 
10023.0507812500 -134.1324310303 
10046.1542968750 -134.1352539062 
10069.3115234375 -134.1077117920 
10092.5332031250 -134.0539093018 
10115.7968750000 -133.9845428467 
10139.1152343750 -133.9124450684 
10162.4863281250 -133.8504486084 
10185.9111328125 -133.8086853027 
10209.3906250000 -133.7926025391 
10232.9355468750 -133.8024597168 
10256.5234375000 -133.8338623047 
10280.1650390625 -133.8792724609 
10303.8613281250 -133.9301910400 
10327.6123046875 -133.9790649414 
10351.4189453125 -134.0209197998 
10375.2792968750 -134.0535888672 
10399.2060546875 -134.0779876709 
10423.1777343750 -134.0966644287 
10447.2031250000 -134.1117706299 
10471.2851562500 -134.1245117188 
10495.4218750000 -134.1348266602 
10519.6152343750 -134.1413574219 
10543.8632812500 -134.1418304443 
10568.1787109375 -134.1336669922 
10592.5400390625 -134.1149597168 
10616.9560546875 -134.0855560303 
10641.4287109375 -134.0479736328 
10665.9580078125 -134.0076293945 
10690.5439453125 -133.9719543457 
10715.1982421875 -133.9481811523 
10739.8974609375 -133.9408721924 
10764.6533203125 -133.9499816895 
10789.4667968750 -133.9706268311 
10814.3378906250 -133.9948883057 
10839.2656250000 -134.0152130127 
10864.2509765625 -134.0274047852 
10889.3056640625 -134.0321502686 
10914.4062500000 -134.0339508057 
10939.5644531250 -134.0385437012 
10964.7812500000 -134.0503540039 
10990.0556640625 -134.0711212158 
11015.3886718750 -134.0998229980 
11040.7919921875 -134.1334686279 
11066.2412109375 -134.1634368896 
11091.7500000000 -134.1956939697 
11117.3173828125 -134.2220764160 
11142.9433593750 -134.2408294678 
11168.6289062500 -134.2517852783 
11194.3730468750 -134.2558746338 
11220.1894531250 -134.2541961670 
11246.0527343750 -134.2472839355 
11271.9755859375 -134.2350158691 
11297.9580078125 -134.2172241211 
11324.0009765625 -134.1946258545 
11350.1035156250 -134.1693878174 
11376.2792968750 -134.1450958252 
11402.5019531250 -134.1257171631 
11428.7861328125 -134.1144104004 
11455.1298828125 -134.1123046875 
11481.5351562500 -134.1181488037 
11508.0000000000 -134.1351928711 
11534.5273437500 -134.1531829834 
11561.1279296875 -134.1639862061 
11587.7773437500 -134.1755065918 
11614.4873046875 -134.1905517578 
11641.2597656250 -134.2118377686 
11668.0937500000 -134.2405853271 
11694.9892578125 -134.2753753662 
11721.9472656250 -134.3114929199 
11748.9804687500 -134.3416290283 
11776.0625000000 -134.3581390381 
11803.2070312500 -134.3563842773 
11830.4140625000 -134.3373718262 
11857.6845703125 -134.3078002930 
11885.0166015625 -134.2770996094 
11912.4257812500 -134.2532501221 
11939.8847656250 -134.2380523682 
11967.4072265625 -134.2396545410 
11994.9931640625 -134.2489929199 
12022.6425781250 -134.2662048340 
12050.3554687500 -134.2953796387 
12078.1318359375 -134.3394012451 
12105.9863281250 -134.3966979980 
12133.8916015625 -134.4598846436 
12161.8613281250 -134.5172729492 
12189.8955078125 -134.5568542480 
12217.9931640625 -134.5705261230 
12246.1572265625 -134.5391387939 
12274.3984375000 -134.4734954834 
12302.6923828125 -134.4239349365 
12331.0507812500 -134.3814086914 
12359.4746093750 -134.3504028320 
12387.9638671875 -134.3303985596 
12416.5195312500 -134.3165130615 
12445.1396484375 -134.3020477295 
12473.8408203125 -134.2693023682 
12502.5937500000 -134.2309112549 
12531.4130859375 -134.2138824463 
12560.2988281250 -134.2136840820 
12589.2509765625 -134.2348022461 
12618.2705078125 -134.2765960693 
12647.3701171875 -134.3339843750 
12676.5234375000 -134.4316864014 
12705.7441406250 -134.5202941895 
12735.0312500000 -134.5598754883 
12764.3867187500 -134.5772552490 
12793.8095703125 -134.5702056885 
12823.2998046875 -134.5416412354 
12852.8730468750 -134.4995574951 
12882.4990234375 -134.4367675781 
12912.1943359375 -134.3977661133 
12941.9580078125 -134.3944091797 
12971.7900390625 -134.4055633545 
13001.6914062500 -134.4248199463 
13031.6611328125 -134.4526672363 
13061.7138671875 -134.4691314697 
13091.8222656250 -134.4724121094 
13122.0000000000 -134.4735717773 
13152.2470703125 -134.4757690430 
13182.5634765625 -134.4802551270 
13212.9501953125 -134.4873504639 
13243.4218750000 -134.4869232178 
13273.9492187500 -134.4779663086 
13304.5468750000 -134.4633026123 
13335.2138671875 -134.4468231201 
13365.9531250000 -134.4317016602 
13396.7626953125 -134.4371490479 
13427.6425781250 -134.4572143555 
13458.6093750000 -134.4874114990 
13489.6328125000 -134.5419769287 
13520.7265625000 -134.5953674316 
13551.8935546875 -134.6265411377 
13583.1308593750 -134.6550445557 
13614.4414062500 -134.6828613281 
13645.8388671875 -134.7256774902 
13677.2929687500 -134.7662353516 
13708.8203125000 -134.7864074707 
13740.4199218750 -134.7973785400 
13772.0927734375 -134.7919616699 
13803.8388671875 -134.7653503418 
13835.6572265625 -134.7356719971 
13867.5644531250 -134.7003326416 
13899.5302734375 -134.6487579346 
13931.5693359375 -134.6147460938 
13963.6826171875 -134.6119842529 
13995.8701171875 -134.6245880127 
14028.1318359375 -134.6594696045 
14060.4677734375 -134.6907958984 
14092.8935546875 -134.7006835938 
14125.3789062500 -134.7018127441 
14157.9384765625 -134.7003326416 
14190.5732421875 -134.7025299072 
14223.2841796875 -134.7057189941 
14256.0693359375 -134.7011871338 
14288.9462890625 -134.6785430908 
14321.8837890625 -134.6525115967 
14354.8964843750 -134.6139984131 
14387.9853515625 -134.5917358398 
14421.1503906250 -134.5917968750 
14454.3925781250 -134.6053924561 
14487.7109375000 -134.6208801270 
14521.1220703125 -134.6292114258 
14554.5947265625 -134.6384429932 
14588.1435546875 -134.6623840332 
14621.7705078125 -134.6989593506 
14655.4746093750 -134.7276153564 
14689.2568359375 -134.7615356445 
14723.1328125000 -134.7727508545 
14757.0703125000 -134.7581329346 
14791.0869140625 -134.7005615234 
14825.1806640625 -134.6182403564 
14859.3544921875 -134.5608825684 
14893.6054687500 -134.4994049072 
14927.9365234375 -134.4744720459 
14962.3632812500 -134.4845428467 
14996.8525390625 -134.4996032715 
15031.4208984375 -134.5016632080 
15066.0693359375 -134.4882354736 
15100.7978515625 -134.4650726318 
15135.6064453125 -134.4485778809 
15170.5117187500 -134.4280548096 
15205.4804687500 -134.4146728516 
15240.5302734375 -134.4130554199 
15275.6611328125 -134.4261627197 
15310.8730468750 -134.4549255371 
15346.1650390625 -134.4956054688 
15381.5390625000 -134.5370941162 
15417.0117187500 -134.5610504150 
15452.5488281250 -134.5861968994 
15488.1679687500 -134.5980987549 
15523.8691406250 -134.5968780518 
15559.6533203125 -134.5959777832 
15595.5195312500 -134.6041259766 
15631.4677734375 -134.6389617920 
15667.5166015625 -134.6923675537 
15703.6318359375 -134.7438964844 
15739.8300781250 -134.7688140869 
15776.1113281250 -134.7461853027 
15812.4765625000 -134.6968383789 
15848.9248046875 -134.6609649658 
15885.4755859375 -134.6247100830 
15922.0927734375 -134.6100158691 
15958.7939453125 -134.6121368408 
15995.5800781250 -134.6207275391 
16032.4511718750 -134.6407318115 
16069.4072265625 -134.6722869873 
16106.4482421875 -134.7037353516 
16143.5927734375 -134.7147827148 
16180.8046875000 -134.7017059326 
16218.1025390625 -134.6608581543 
16255.4863281250 -134.6195373535 
16292.9560546875 -134.6038360596 
16330.5126953125 -134.6137390137 
16368.1738281250 -134.6403656006 
16405.9042968750 -134.6641540527 
16443.7207031250 -134.6747436523 
16481.6250000000 -134.6777496338 
16519.6152343750 -134.6814117432 
16557.6953125000 -134.6915588379 
16595.8613281250 -134.7124786377 
16634.1347656250 -134.7426757812 
16672.4765625000 -134.7819061279 
16710.9082031250 -134.8200988770 
16749.4277343750 -134.8361816406 
16788.0371093750 -134.8186492920 
16826.7343750000 -134.7590332031 
16865.5390625000 -134.6852722168 
16904.4160156250 -134.6306610107 
16943.3808593750 -134.6199493408 
16982.4375000000 -134.6538696289 
17021.5820312500 -134.6961975098 
17060.8183593750 -134.7186279297 
17100.1445312500 -134.7026672363 
17139.5820312500 -134.6638641357 
17179.0898437500 -134.6186218262 
17218.6875000000 -134.5827484131 
17258.3789062500 -134.5661010742 
17298.1601562500 -134.5647430420 
17338.0332031250 -134.5746917725 
17378.0000000000 -134.5815124512 
17418.0761718750 -134.5686645508 
17458.2265625000 -134.5364837646 
17498.4687500000 -134.5010986328 
17538.8027343750 -134.4846954346 
17579.2324218750 -134.5084838867 
17619.7519531250 -134.5511322021 
17660.3867187500 -134.5825500488 
17701.0957031250 -134.5790252686 
17741.8984375000 -134.5287628174 
17782.7949218750 -134.4510040283 
17823.7851562500 -134.4266967773 
17864.8691406250 -134.4524993896 
17906.0488281250 -134.4990386963 
17947.3437500000 -134.5336914062 
17988.7148437500 -134.5398864746 
18030.1796875000 -134.5283355713 
18071.7402343750 -134.5231323242 
18113.3964843750 -134.5233764648 
18155.1484375000 -134.5118103027 
18197.0175781250 -134.4756469727 
18238.9628906250 -134.4167327881 
18281.0058593750 -134.3945007324 
18323.1445312500 -134.4209136963 
18365.3808593750 -134.4863128662 
18407.7148437500 -134.5749816895 
18450.1445312500 -134.6649780273 
18492.6953125000 -134.6801757812 
18535.3222656250 -134.6428680420 
18578.0468750000 -134.5764923096 
18620.8710937500 -134.5511016846 
18663.7929687500 -134.5635375977 
18706.8144531250 -134.5855560303 
18749.9355468750 -134.6117248535 
18793.1757812500 -134.6360015869 
18836.4941406250 -134.6717987061 
18879.9140625000 -134.7140045166 
18923.4335937500 -134.7185363770 
18967.0546875000 -134.6840209961 
19010.7734375000 -134.6051635742 
19054.6171875000 -134.5268554688 
19098.5390625000 -134.4903869629 
19142.5625000000 -134.4895019531 
19186.6875000000 -134.5301971436 
19230.9140625000 -134.5779113770 
19275.2421875000 -134.5847320557 
19319.6738281250 -134.5487060547 
19364.2285156250 -134.4604187012 
19408.8632812500 -134.3600311279 
19453.6015625000 -134.2983093262 
19498.4433593750 -134.2634277344 
19543.3886718750 -134.2500457764 
19588.4375000000 -134.2515869141 
19633.6132812500 -134.2497100830 
19678.8691406250 -134.2503051758 
19724.2304687500 -134.2751922607 
19769.6972656250 -134.3345947266 
19815.2675781250 -134.3929595947 
19860.9433593750 -134.4043579102 
19906.7226562500 -134.3706359863 
19952.6328125000 -134.3012695312 
19998.6250000000 -134.2707824707 
20044.7226562500 -134.3113403320 
20090.9277343750 -134.3659057617 
20137.2382812500 -134.4059448242 
20183.6562500000 -134.4084930420 
20230.2031250000 -134.3633880615 
20276.8339843750 -134.3224639893 
20323.5742187500 -134.3224334717 
20370.4218750000 -134.3428802490 
20417.3769531250 -134.3618927002 
20464.4394531250 -134.3660430908 
20511.6113281250 -134.3504028320 
20558.9160156250 -134.3311157227 
20606.3046875000 -134.3056335449 
20653.8046875000 -134.2558441162 
20701.4121093750 -134.2005310059 
20749.1308593750 -134.1450195312 
20796.9589843750 -134.1146545410 
20844.8984375000 -134.1647796631 
20892.9687500000 -134.2531127930 
20941.1289062500 -134.2905578613 
20989.4003906250 -134.2495117188 
21037.7812500000 -134.1885070801 
21086.2753906250 -134.1635894775 
21134.8808593750 -134.1744079590 
21183.6210937500 -134.1890258789 
21232.4511718750 -134.2052612305 
21281.3945312500 -134.2494506836 
21330.4492187500 -134.3331756592 
21379.6171875000 -134.4047393799 
21428.8984375000 -134.3889312744 
21478.2929687500 -134.2968750000 
21527.8261718750 -134.2079620361 
21577.4492187500 -134.1593475342 
21627.1875000000 -134.1233062744 
21677.0390625000 -134.0759735107 
21727.0058593750 -134.0418853760 
21777.0878906250 -134.0627593994 
21827.3105468750 -134.1417999268 
21877.6230468750 -134.2303924561 
21928.0527343750 -134.2812652588 
21978.5996093750 -134.3054504395 
22029.2617187500 -134.3385009766 
22080.0410156250 -134.3689575195 
22130.9355468750 -134.3515930176 
22181.9746093750 -134.2818298340 
22233.1054687500 -134.2063446045 
22284.3535156250 -134.1626892090 
22335.7207031250 -134.1489105225 
22387.2070312500 -134.1419525146 
22438.8105468750 -134.1132965088 
22490.5585937500 -134.0464477539 
22542.4003906250 -133.9670867920 
22594.3632812500 -133.9281768799 
22646.4433593750 -133.9514465332 
22698.6464843750 -134.0094146729 
22750.9667968750 -134.0709228516 
22803.4101562500 -134.1308441162 
22855.9980468750 -134.1744689941 
22908.6835937500 -134.1690521240 
22961.4902343750 -134.1300048828 
23014.4179687500 -134.1409759521 
23067.4667968750 -134.2385559082 
23120.6386718750 -134.3179626465 
23173.9335937500 -134.3391418457 
23227.3769531250 -134.2843475342 
23280.9179687500 -134.1676177979 
23334.5820312500 -134.0327758789 
23388.3710937500 -133.9311065674 
23442.2812500000 -133.8865509033 
23496.3183593750 -133.8832702637 
23550.5039062500 -133.8809051514 
23604.7910156250 -133.8585662842 
23659.2011718750 -133.8609924316 
23713.7363281250 -133.9172668457 
23768.3984375000 -134.0157165527 
23823.1875000000 -134.1074523926 
23878.1015625000 -134.1500854492 
23933.1679687500 -134.1179351807 
23988.3359375000 -134.0600433350 
24043.6308593750 -134.0081787109 
24099.0527343750 -133.9783630371 
24154.6035156250 -133.9633026123 
24210.2812500000 -133.9555511475 
24266.1132812500 -133.9543609619 
24322.0488281250 -133.9288940430 
24378.1132812500 -133.8574066162 
24434.3066406250 -133.7676239014 
24490.6289062500 -133.7222442627 
24547.0820312500 -133.7660827637 
24603.6640625000 -133.8103790283 
24660.4042968750 -133.8091888428 
24717.2480468750 -133.7588195801 
24774.2226562500 -133.7126159668 
24831.3300781250 -133.6970214844 
24888.5683593750 -133.7054138184 
24945.9375000000 -133.7876434326 
25003.4394531250 -133.9497375488 
25061.1015625000 -134.0542907715 
25118.8691406250 -134.0353393555 
25176.7714843750 -133.8618164062 
25234.8046875000 -133.6846008301 
25292.9726562500 -133.5981140137 
25351.2753906250 -133.5557556152 
25409.7402343750 -133.5905151367 
25468.3105468750 -133.6566467285 
25527.0175781250 -133.6879577637 
25585.8593750000 -133.6417388916 
25644.8359375000 -133.5678405762 
25703.9492187500 -133.5431671143 
25763.1972656250 -133.6035461426 
25822.6132812500 -133.7287292480 
25882.1347656250 -133.8123779297 
25941.7949218750 -133.8494720459 
26001.5937500000 -133.8641204834 
26061.5292968750 -133.8893432617 
26121.6015625000 -133.8981018066 
26181.8437500000 -133.8485260010 
26242.1953125000 -133.7698669434 
26302.6835937500 -133.7117614746 
26363.3144531250 -133.6943511963 
26424.0839843750 -133.6955261230 
26484.9921875000 -133.7013702393 
26546.0429687500 -133.7327270508 
26607.2617187500 -133.7869720459 
26668.5937500000 -133.8046112061 
26730.0664062500 -133.7728881836 
26791.6816406250 -133.7281646729 
26853.4375000000 -133.6911468506 
26915.3378906250 -133.6532287598 
26977.4082031250 -133.6466827393 
27039.5937500000 -133.7052917480 
27101.9218750000 -133.7674407959 
27164.3945312500 -133.7579040527 
27227.0097656250 -133.6650085449 
27289.7695312500 -133.6040039062 
27352.6738281250 -133.6461639404 
27415.7539062500 -133.7253265381 
27478.9492187500 -133.7126617432 
27542.2910156250 -133.6488189697 
27605.7773437500 -133.6626281738 
27669.4101562500 -133.7417144775 
27733.1914062500 -133.7840576172 
27797.1171875000 -133.7516937256 
27861.2226562500 -133.6972808838 
27925.4453125000 -133.6693725586 
27989.8144531250 -133.6672973633 
28054.3339843750 -133.6499023438 
28119.0000000000 -133.6027069092 
28183.8164062500 -133.5855712891 
28248.8144531250 -133.6433715820 
28313.9296875000 -133.7134704590 
28379.1953125000 -133.7637176514 
28444.6113281250 -133.7777862549 
28510.1777343750 -133.7588348389 
28575.8964843750 -133.7315063477 
28641.7656250000 -133.6810760498 
28707.8183593750 -133.5736694336 
28773.9921875000 -133.5074615479 
28840.3183593750 -133.5621795654 
28906.7968750000 -133.6840667725 
28973.4296875000 -133.7292480469 
29040.2148437500 -133.6831970215 
29107.1855468750 -133.6755676270 
29174.2812500000 -133.6608581543 
29241.5292968750 -133.5490570068 
29308.9335937500 -133.4941101074 
29376.4921875000 -133.5685119629 
29444.2070312500 -133.6751251221 
29512.0781250000 -133.6833496094 
29580.1386718750 -133.6357879639 
29648.3222656250 -133.5681762695 
29716.6640625000 -133.5120086670 
29785.1621093750 -133.4666442871 
29853.8203125000 -133.4833984375 
29922.6347656250 -133.5891113281 
29991.6406250000 -133.7265319824 
30060.7734375000 -133.4757537842 
30130.0664062500 -133.4323730469 
30199.5175781250 -133.3838958740 
30269.1308593750 -133.3356933594 
30338.9023437500 -133.2977600098 
30408.8359375000 -133.2781372070 
30478.9648437500 -133.2770996094 
30549.2207031250 -133.2928924561 
30619.6386718750 -133.3212432861 
30690.2187500000 -133.3558959961 
30760.9628906250 -133.3880920410 
30831.8691406250 -133.4127960205 
30902.9375000000 -133.4308013916 
30974.2050781250 -133.4447784424 
31045.6035156250 -133.4581756592 
31117.1660156250 -133.4743194580 
31188.8925781250 -133.4949798584 
31260.7851562500 -133.5170745850 
31332.8437500000 -133.5356903076 
31405.1035156250 -133.5468902588 
31477.4941406250 -133.5481414795 
31550.0507812500 -133.5389709473 
31622.7773437500 -133.5211029053 
31695.6699218750 -133.4980926514 
31768.7304687500 -133.4747009277 
31841.9589843750 -133.4524078369 
31915.3925781250 -133.4308929443 
31988.9589843750 -133.4089965820 
32062.6972656250 -133.3855590820 
32136.6035156250 -133.3603515625 
32210.6796875000 -133.3348846436 
32284.9277343750 -133.3130950928 
32359.3828125000 -133.2981262207 
32433.9726562500 -133.2922058105 
32508.7363281250 -133.2966308594 
32583.6718750000 -133.3119506836 
32658.7792968750 -133.3380432129 
32734.0585937500 -133.3741302490 
32809.5156250000 -133.4185791016 
32885.1796875000 -133.4684906006 
32960.9804687500 -133.5182342529 
33036.9570312500 -133.5627136230 
33113.1093750000 -133.5976104736 
33189.4375000000 -133.6199493408 
33265.9414062500 -133.6284484863 
33342.6250000000 -133.6236114502 
33419.5156250000 -133.6075897217 
33496.5507812500 -133.5837554932 
33573.7617187500 -133.5562438965 
33651.1523437500 -133.5296630859 
33728.7226562500 -133.5088500977 
33806.4687500000 -133.4969787598 
33884.4335937500 -133.4959106445 
33962.5390625000 -133.5052490234 
34040.8242187500 -133.5217895508 
34119.2890625000 -133.5395965576 
34197.9375000000 -133.5512847900 
34276.7656250000 -133.5502471924 
34355.7773437500 -133.5331573486 
34435.0078125000 -133.5014190674 
34514.3828125000 -133.4609222412 
34593.9414062500 -133.4199523926 
34673.6835937500 -133.3862762451 
34753.6054687500 -133.3652343750 
34833.7187500000 -133.3575439453 
34914.0507812500 -133.3601379395 
34994.5273437500 -133.3690795898 
35075.1953125000 -133.3809814453 
35156.0429687500 -133.3942871094 
35237.0820312500 -133.4090270996 
35318.3046875000 -133.4253082275 
35399.7148437500 -133.4413604736 
35481.3554687500 -133.4528045654 
35563.1406250000 -133.4542999268 
35645.1171875000 -133.4430084229 
35727.2812500000 -133.4216918945 
35809.6367187500 -133.3990020752 
35892.1796875000 -133.3863983154 
35974.9531250000 -133.3931121826 
36057.8789062500 -133.4222717285 
36140.9921875000 -133.4695739746 
36224.3007812500 -133.5245361328 
36307.8007812500 -133.5735168457 
36391.4921875000 -133.6033477783 
36475.3789062500 -133.6053161621 
36559.4960937500 -133.5784606934 
36643.7695312500 -133.5305175781 
36728.2343750000 -133.4753265381 
36812.8945312500 -133.4369659424 
36897.7539062500 -133.4012908936 
36982.8046875000 -133.3868255615 
37068.0507812500 -133.3912658691 
37153.5390625000 -133.4085388184 
37239.1796875000 -133.4330749512 
37325.0195312500 -133.4626617432 
37411.0546875000 -133.4987640381 
37497.2890625000 -133.5441589355 
37583.7226562500 -133.5994873047 
37670.3984375000 -133.6606445312 
37757.2304687500 -133.7183074951 
37844.2656250000 -133.7602539062 
37931.5000000000 -133.7753448486 
38018.9335937500 -133.7326202393 
38106.5703125000 -133.6347503662 
38194.4062500000 -133.5514526367 
38282.4921875000 -133.4733276367 
38370.7343750000 -133.4141235352 
38459.1796875000 -133.3822479248 
38547.8320312500 -133.3783416748 
38636.6875000000 -133.3950805664 
38725.7500000000 -133.4202117920 
38815.0585937500 -133.4419555664 
38904.5273437500 -133.4541778564 
38994.2070312500 -133.4582366943 
39084.0898437500 -133.4605560303 
39174.1835937500 -133.4678802490 
39264.4804687500 -133.4836425781 
39354.9882812500 -133.5072631836 
39445.7460937500 -133.5362243652 
39536.6718750000 -133.5688781738 
39627.8085937500 -133.6273956299 
39719.1523437500 -133.6988372803 
39810.7070312500 -133.7514953613 
39902.4765625000 -133.7984466553 
39994.4960937500 -133.8284149170 
40086.6875000000 -133.8319549561 
40179.0898437500 -133.8063049316 
40271.7070312500 -133.7575988770 
40364.5351562500 -133.6988983154 
40457.5781250000 -133.6449127197 
40550.8359375000 -133.6060485840 
40644.3515625000 -133.5798034668 
40738.0390625000 -133.5673370361 
40831.9453125000 -133.5537719727 
40926.0664062500 -133.5330810547 
41020.4023437500 -133.5114135742 
41114.9570312500 -133.4986419678 
41209.7304687500 -133.5029296875 
41304.7656250000 -133.5267639160 
41399.9765625000 -133.5660858154 
41495.4062500000 -133.6339874268 
41591.0585937500 -133.6889801025 
41686.9257812500 -133.7076568604 
41783.0195312500 -133.7106475830 
41879.3789062500 -133.6988372803 
41975.9140625000 -133.6746520996 
42072.6679687500 -133.6423187256 
42169.6484375000 -133.5942382812 
42266.8554687500 -133.5661773682 
42364.2812500000 -133.5704650879 
42461.9335937500 -133.5928955078 
42559.8593750000 -133.6280059814 
42657.9648437500 -133.6670837402 
42756.2929687500 -133.7015228271 
42854.8476562500 -133.7321166992 
42953.6328125000 -133.7418365479 
43052.6445312500 -133.7400970459 
43151.9296875000 -133.7383728027 
43251.3984375000 -133.7418975830 
43351.0976562500 -133.7545928955 
43451.0234375000 -133.7929840088 
43551.1796875000 -133.8425445557 
43651.5703125000 -133.8756713867 
43752.1914062500 -133.9058990479 
43853.0898437500 -133.9330749512 
43954.1757812500 -133.9645843506 
44055.4921875000 -133.9788055420 
44157.0429687500 -133.9734191895 
44258.8281250000 -133.9607238770 
44360.8476562500 -133.9484863281 
44463.1015625000 -133.9481658936 
44565.6406250000 -133.9705047607 
44668.3671875000 -133.9951171875 
44771.3320312500 -134.0202331543 
44874.5351562500 -134.0412597656 
44977.9726562500 -134.0579223633 
45081.6484375000 -134.0566558838 
45185.6171875000 -134.0443420410 
45289.7734375000 -134.0270080566 
45394.1679687500 -134.0059814453 
45498.8046875000 -134.0041809082 
45603.6835937500 -134.0185394287 
45708.8046875000 -134.0400695801 
45814.1640625000 -134.0718688965 
45919.8203125000 -134.0946807861 
46025.6679687500 -134.1038055420 
46131.7617187500 -134.1096954346 
46238.0976562500 -134.1097564697 
46344.6796875000 -134.0961914062 
46451.5078125000 -134.0782470703 
46558.6328125000 -134.0592041016 
46665.9531250000 -134.0457916260 
46773.5234375000 -134.0579223633 
46881.3398437500 -134.0820770264 
46989.4023437500 -134.1143798828 
47097.7187500000 -134.1751708984 
47206.2812500000 -134.2487487793 
47315.1484375000 -134.3049011230 
47424.2109375000 -134.3879394531 
47533.5273437500 -134.4537506104 
47643.0976562500 -134.4740753174 
47752.9179687500 -134.4699707031 
47862.9921875000 -134.4173583984 
47973.3710937500 -134.3398284912 
48083.9531250000 -134.2930145264 
48194.7890625000 -134.2597961426 
48305.8828125000 -134.2654724121 
48417.2304687500 -134.2848205566 
48528.8359375000 -134.3165283203 
48640.6992187500 -134.3474884033 
48752.8710937500 -134.3707733154 
48865.2500000000 -134.4046325684 
48977.8867187500 -134.4207000732 
49090.7851562500 -134.4141693115 
49203.9453125000 -134.4059448242 
49317.3632812500 -134.4380950928 
49431.0429687500 -134.4985351562 
49545.0390625000 -134.6148223877 
49659.2421875000 -134.7046203613 
49773.7109375000 -134.7233886719 
49888.4453125000 -134.7033843994 
50003.4414062500 -134.6739807129 
50118.7031250000 -134.6695251465 
50234.2851562500 -134.6982116699 
50350.0781250000 -134.7575225830 
50466.1367187500 -134.8364868164 
50582.4648437500 -134.9067687988 
50699.0625000000 -134.9302673340 
50815.9257812500 -134.9127655029 
50933.0625000000 -134.8534393311 
51050.5234375000 -134.8049316406 
51168.1953125000 -134.7502746582 
51286.1445312500 -134.7214202881 
51404.3593750000 -134.7157287598 
51522.8515625000 -134.7240447998 
51641.6171875000 -134.7429809570 
51760.7109375000 -134.7996978760 
51880.0234375000 -134.8820343018 
51999.6093750000 -134.9784851074 
52119.4726562500 -135.0713806152 
52239.6093750000 -135.1233367920 
52360.0273437500 -135.1691436768 
52480.7187500000 -135.1656341553 
52601.7500000000 -135.0946502686 
52723.0000000000 -134.9990081787 
52844.5312500000 -134.9418945312 
52966.3398437500 -134.9572448730 
53088.4335937500 -135.0143280029 
53210.8046875000 -135.1236877441 
53333.5195312500 -135.2090759277 
53456.4570312500 -135.2264556885 
53579.6757812500 -135.1930999756 
53703.1835937500 -135.1233367920 
53826.9726562500 -135.0486755371 
53951.0468750000 -134.9930572510 
54075.4062500000 -134.9632263184 
54200.1132812500 -134.9675903320 
54325.0507812500 -135.0041809082 
54450.2734375000 -135.0889282227 
54575.7851562500 -135.2033843994 
54701.5859375000 -135.3135375977 
54827.6757812500 -135.3876953125 
54954.0585937500 -135.4068298340 
55080.7929687500 -135.3953094482 
55207.7578125000 -135.3701019287 
55335.0156250000 -135.3498077393 
55462.5664062500 -135.3438110352 
55590.4101562500 -135.3454132080 
55718.5507812500 -135.3443756104 
55847.0468750000 -135.3358612061 
55975.7773437500 -135.3228759766 
56104.8085937500 -135.3159179688 
56234.1328125000 -135.3311157227 
56363.7578125000 -135.3706817627 
56493.6796875000 -135.4286193848 
56623.9023437500 -135.4783172607 
56754.4843750000 -135.4937744141 
56885.3085937500 -135.4839019775 
57016.4335937500 -135.4714813232 
57147.8593750000 -135.4785461426 
57279.5898437500 -135.5061035156 
57411.6210937500 -135.5301513672 
57544.0234375000 -135.5332641602 
57676.6679687500 -135.5612182617 
57809.6171875000 -135.6343994141 
57942.8710937500 -135.7429809570 
58076.4335937500 -135.8363494873 
58210.3046875000 -135.8733215332 
58344.4843750000 -135.8686981201 
58479.0351562500 -135.8645782471 
58613.8320312500 -135.8905029297 
58748.9414062500 -135.9408721924 
58884.3632812500 -136.0033721924 
59020.0937500000 -136.0674438477 
59156.1406250000 -136.0888519287 
59292.5000000000 -136.0919494629 
59429.2382812500 -136.0927124023 
59566.2265625000 -136.0993499756 
59703.5312500000 -136.1307830811 
59841.1523437500 -136.1866607666 
59979.0898437500 -136.2738800049 
60117.3476562500 -136.3557128906 
60255.9882812500 -136.3739929199 
60394.8828125000 -136.2892150879 
60534.0976562500 -136.1903991699 
60673.6328125000 -136.1316070557 
60813.4882812500 -136.1486511230 
60953.6679687500 -136.2180786133 
61094.1718750000 -136.3076171875 
61235.0625000000 -136.4097442627 
61376.2148437500 -136.4527130127 
61517.6914062500 -136.4606018066 
61659.4960937500 -136.4658966064 
61801.6250000000 -136.4947204590 
61944.0820312500 -136.5470123291 
62086.9335937500 -136.5910034180 
62230.0507812500 -136.5672454834 
62373.4960937500 -136.4887237549 
62517.2695312500 -136.3909759521 
62661.3750000000 -136.3991394043 
62805.8164062500 -136.4856872559 
62950.5859375000 -136.6076049805 
63095.7617187500 -136.7339019775 
63241.2031250000 -136.7654876709 
63386.9765625000 -136.7302398682 
63533.0898437500 -136.6414642334 
63679.5390625000 -136.5829467773 
63826.3242187500 -136.5903472900 
63973.5195312500 -136.6428375244 
64120.9804687500 -136.7374420166 
64268.7851562500 -136.8405303955 
64416.9296875000 -136.9266815186 
64565.4140625000 -137.0166931152 
64714.2421875000 -137.1040496826 
64863.4140625000 -137.1133422852 
65013.0000000000 -137.0748138428 
65162.8593750000 -137.0146331787 
65313.0625000000 -136.9348907471 
65463.6132812500 -136.8816986084 
65614.5156250000 -136.8723754883 
65765.7578125000 -136.8986816406 
65917.3515625000 -136.9698791504 
66069.3671875000 -137.0720520020 
66221.6640625000 -137.1960601807 
66374.3125000000 -137.2789611816 
66527.3125000000 -137.3154296875 
66680.6562500000 -137.3019561768 
66834.3593750000 -137.2677001953 
66988.4921875000 -137.2528991699 
67142.9062500000 -137.2569122314 
67297.6796875000 -137.2768249512 
67452.8046875000 -137.3216552734 
67608.2890625000 -137.3775787354 
67764.1250000000 -137.4334564209 
67920.3281250000 -137.4620361328 
68076.9609375000 -137.4380950928 
68233.8906250000 -137.3558502197 
68391.1718750000 -137.2170715332 
68548.8203125000 -137.1365814209 
68706.8281250000 -137.1630706787 
68865.2031250000 -137.2625427246 
69024.0156250000 -137.3676757812 
69183.1250000000 -137.4307556152 
69342.5937500000 -137.4490509033 
69502.4296875000 -137.4496612549 
69662.6406250000 -137.4460449219 
69823.2187500000 -137.4717407227 
69984.1640625000 -137.5656280518 
70145.5625000000 -137.7304992676 
70307.2500000000 -137.9107208252 
70469.3125000000 -138.0012512207 
70631.7500000000 -137.9483032227 
70794.5625000000 -137.8376922607 
70957.7500000000 -137.7823181152 
71121.3906250000 -137.7920532227 
71285.3281250000 -137.8434906006 
71449.6484375000 -137.9562225342 
71614.3437500000 -138.0725555420 
71779.4218750000 -138.0942840576 
71944.8750000000 -138.0087432861 
72110.7187500000 -137.9262237549 
72277.0156250000 -137.9173736572 
72443.6171875000 -137.9468536377 
72610.6093750000 -137.9699554443 
72777.9765625000 -137.9911804199 
72945.7343750000 -138.0345306396 
73113.8828125000 -138.1203155518 
73282.4140625000 -138.2353668213 
73451.4140625000 -138.3211517334 
73620.7265625000 -138.3404998779 
73790.4296875000 -138.3170776367 
73960.5234375000 -138.2947692871 
74131.0078125000 -138.3018646240 
74301.8828125000 -138.3345642090 
74473.2343750000 -138.3687591553 
74644.8984375000 -138.4048919678 
74816.9609375000 -138.4580841064 
74989.4218750000 -138.5086212158 
75162.2734375000 -138.5233764648 
75335.5312500000 -138.5081939697 
75509.1875000000 -138.5026702881 
75683.3203125000 -138.5333251953 
75857.7812500000 -138.5918426514 
76032.6328125000 -138.6563110352 
76207.8984375000 -138.7010498047 
76383.5625000000 -138.6678314209 
76559.6328125000 -138.5988311768 
76736.1875000000 -138.5557403564 
76913.0703125000 -138.5712738037 
77090.3593750000 -138.6188507080 
77268.0625000000 -138.6440429688 
77446.1718750000 -138.6333160400 
77624.6875000000 -138.6306762695 
77803.6171875000 -138.6750335693 
77983.0468750000 -138.7505187988 
78162.8046875000 -138.8314666748 
78342.9765625000 -138.8690948486 
78523.5625000000 -138.8523254395 
78704.5625000000 -138.8264160156 
78885.9843750000 -138.8362731934 
79067.8203125000 -138.8689422607 
79250.1640625000 -138.8952636719 
79432.8437500000 -138.9489898682 
79615.9375000000 -139.0116424561 
79799.4609375000 -139.0387573242 
79983.4062500000 -139.0899505615 
80167.7734375000 -139.1834106445 
80352.6484375000 -139.2722473145 
80537.8671875000 -139.3291320801 
80723.5156250000 -139.3346862793 
80909.5859375000 -139.3040008545 
81096.0937500000 -139.2696533203 
81283.0234375000 -139.2705688477 
81470.3828125000 -139.3244018555 
81658.2734375000 -139.3723602295 
81846.5000000000 -139.3992919922 
82035.1640625000 -139.4574584961 
82224.2578125000 -139.5870819092 
82413.7890625000 -139.6857452393 
82603.7578125000 -139.6708984375 
82794.2578125000 -139.6034545898 
82985.1015625000 -139.5237731934 
83176.3906250000 -139.5043792725 
83368.1171875000 -139.5711822510 
83560.2890625000 -139.6750183105 
83752.8984375000 -139.7446899414 
83945.9609375000 -139.7267456055 
84139.5546875000 -139.6962127686 
84333.5000000000 -139.7006225586 
84527.8906250000 -139.7444000244 
84722.7343750000 -139.7466125488 
84918.0312500000 -139.6926574707 
85113.7734375000 -139.6630401611 
85310.0546875000 -139.7398681641 
85506.7031250000 -139.8319549561 
85703.8046875000 -139.8809204102 
85901.3515625000 -139.8540496826 
86099.3671875000 -139.8138275146 
86297.8281250000 -139.8163757324 
86496.7500000000 -139.8746643066 
86696.2265625000 -139.9216461182 
86896.0703125000 -139.9268798828 
87096.3671875000 -139.8919067383 
87297.1328125000 -139.8903198242 
87498.3593750000 -139.9683380127 
87700.0468750000 -140.0966796875 
87902.2031250000 -140.1957855225 
88104.9218750000 -140.2071228027 
88308.0078125000 -140.1450958252 
88511.5703125000 -140.0687255859 
88715.5937500000 -140.1037902832 
88920.0859375000 -140.2147827148 
89125.0546875000 -140.2542724609 
89330.5937500000 -140.2412261963 
89536.5078125000 -140.2415008545 
89742.8906250000 -140.2509002686 
89949.7578125000 -140.2628021240 
90157.1015625000 -140.2786560059 
90364.9140625000 -140.2903137207 
90573.2109375000 -140.3141174316 
90782.0937500000 -140.3644866943 
90991.3515625000 -140.4133148193 
91201.0937500000 -140.4635009766 
91411.3203125000 -140.5349121094 
91622.0234375000 -140.6380004883 
91833.2187500000 -140.7166137695 
92045.0078125000 -140.6281280518 
92257.1718750000 -140.4417877197 
92469.8359375000 -140.3083038330 
92682.9843750000 -140.2651519775 
92896.6250000000 -140.3135833740 
93110.7578125000 -140.4431152344 
93325.3828125000 -140.6369934082 
93540.6093750000 -140.7447967529 
93756.2265625000 -140.6745605469 
93972.3437500000 -140.5995483398 
94188.9531250000 -140.6540374756 
94406.0703125000 -140.7882690430 
94623.6796875000 -140.8806915283 
94841.8984375000 -140.8655700684 
95060.5156250000 -140.8367156982 
95279.6328125000 -140.8611907959 
95499.2656250000 -140.9437103271 
95719.3984375000 -140.9991149902 
95940.0390625000 -140.9478759766 
96161.1875000000 -140.9549865723 
96382.9453125000 -141.0868377686 
96605.1171875000 -141.2036285400 
96827.7968750000 -141.2108612061 
97050.9921875000 -141.1812133789 
97274.7031250000 -141.2275238037 
97498.9296875000 -141.3236083984 
97723.6718750000 -141.4200744629 
97949.0390625000 -141.4908905029 
98174.8203125000 -141.5295562744 
98401.1171875000 -141.4600830078 
98627.9375000000 -141.3858184814 
98855.2812500000 -141.4228973389 
99083.1484375000 -141.4947967529 
99311.6562500000 -141.4408264160 
99540.5781250000 -141.3704986572 
99770.0234375000 -141.4177551270 
100000.0000000000 -141.4971618652 
100230.5078125000 -141.5209808350 
100461.5468750000 -141.5494537354 
100693.1171875000 -141.5810546875 
100925.3359375000 -141.6136627197 
101157.9687500000 -141.6456146240 
101391.1484375000 -141.6759948730 
101624.8593750000 -141.7044219971 
101859.1171875000 -141.7309570312 
102093.9062500000 -141.7558135986 
102329.3515625000 -141.7790679932 
102565.2265625000 -141.8006439209 
102801.6484375000 -141.8205718994 
103038.6171875000 -141.8391265869 
103276.1250000000 -141.8569793701 
103514.1875000000 -141.8746795654 
103752.7890625000 -141.8918914795 
103992.0625000000 -141.9066619873 
104231.7734375000 -141.9162597656 
104472.0312500000 -141.9184570312 
104712.8515625000 -141.9129180908 
104954.2187500000 -141.9018707275 
105196.1484375000 -141.8895416260 
105438.6328125000 -141.8807983398 
105681.7890625000 -141.8796997070 
105925.3984375000 -141.8886566162 
106169.5625000000 -141.9085540771 
106414.2890625000 -141.9393310547 
106659.5859375000 -141.9805297852 
106905.4375000000 -142.0313568115 
107151.9843750000 -142.0900573730 
107398.9765625000 -142.1531372070 
107646.5390625000 -142.2153625488 
107894.6718750000 -142.2705993652 
108143.3750000000 -142.3135681152 
108392.6562500000 -142.3418579102 
108642.5078125000 -142.3568267822 
108893.0546875000 -142.3630065918 
109144.0625000000 -142.3661193848 
109395.6484375000 -142.3708038330 
109647.8125000000 -142.3792724609 
109900.5546875000 -142.3912811279 
110153.8828125000 -142.4052886963 
110407.9218750000 -142.4199523926 
110662.4140625000 -142.4327087402 
110917.5000000000 -142.4484252930 
111173.1718750000 -142.4658966064 
111429.4375000000 -142.4852752686 
111686.2890625000 -142.5055389404 
111943.7343750000 -142.5248718262 
112201.8984375000 -142.5418243408 
112460.5312500000 -142.5566101074 
112719.7578125000 -142.5719299316 
112979.5859375000 -142.5924072266 
113240.0078125000 -142.6229858398 
113501.0390625000 -142.6665802002 
113762.7890625000 -142.7221679688 
114025.0234375000 -142.7841796875 
114287.8593750000 -142.8437957764 
114551.2968750000 -142.8917999268 
114815.3437500000 -142.9220581055 
115080.0078125000 -142.9337463379 
115345.2734375000 -142.9294433594 
115611.2812500000 -142.9322509766 
115877.7734375000 -142.9488067627 
116144.8750000000 -142.9807586670 
116412.6015625000 -143.0237121582 
116680.9375000000 -143.0686492920 
116949.8984375000 -143.1050109863 
117219.4765625000 -143.1247711182 
117489.8046875000 -143.1255340576 
117760.6250000000 -143.1114044189 
118032.0703125000 -143.0910797119 
118304.1406250000 -143.0743713379 
118576.8437500000 -143.0688781738 
118850.1718750000 -143.0781707764 
119124.2578125000 -143.1017303467 
119398.8515625000 -143.1561431885 
119674.0703125000 -143.2175903320 
119949.9296875000 -143.2559204102 
120226.4218750000 -143.2890167236 
120503.5546875000 -143.3167419434 
120781.3203125000 -143.3411712646 
121059.8671875000 -143.3657531738 
121338.9140625000 -143.3938446045 
121618.6093750000 -143.4270477295 
121898.9531250000 -143.4643554688 
122179.9375000000 -143.5026550293 
122461.5703125000 -143.5532073975 
122743.9843750000 -143.5919494629 
123026.9218750000 -143.6096343994 
123310.5078125000 -143.6219635010 
123594.7421875000 -143.6290130615 
123879.6406250000 -143.6303863525 
124165.1953125000 -143.6262054443 
124451.3984375000 -143.6182861328 
124738.4062500000 -143.6093750000 
125025.9375000000 -143.6159362793 
125314.1328125000 -143.6362762451 
125602.9921875000 -143.6685485840 
125892.5156250000 -143.7092590332 
126182.7031250000 -143.7534179688 
126473.7031250000 -143.7959899902 
126765.2343750000 -143.8476409912 
127057.4375000000 -143.8832550049 
127350.3125000000 -143.8974914551 
127643.8671875000 -143.9082946777 
127938.0937500000 -143.9200439453 
128233.0000000000 -143.9366607666 
128528.7265625000 -143.9597625732 
128824.9921875000 -144.0014495850 
129121.9453125000 -144.0367584229 
129419.5781250000 -144.0472259521 
129717.8984375000 -144.0457000732 
130016.9140625000 -144.0351409912 
130316.6093750000 -144.0149230957 
130617.1406250000 -144.0021209717 
130918.2265625000 -144.0018310547 
131220.0000000000 -144.0070800781 
131522.4687500000 -144.0165863037 
131825.6406250000 -144.0297393799 
132129.5000000000 -144.0576324463 
132434.2187500000 -144.0939331055 
132739.4843750000 -144.1216125488 
133045.4687500000 -144.1485137939 
133352.1406250000 -144.1715087891 
133659.5312500000 -144.1928710938 
133967.6250000000 -144.1984405518 
134276.4218750000 -144.1864624023 
134586.0937500000 -144.1456604004 
134896.3281250000 -143.9206237793 
135207.2656250000 -143.3839263916 
135518.9375000000 -142.7574768066 
135831.3125000000 -141.9869995117 
136144.4062500000 -141.1900634766 
136458.3906250000 -140.2290649414 
136772.9375000000 -139.7259216309 
137088.2031250000 -139.7471160889 
137404.2031250000 -140.0467376709 
137720.9218750000 -140.9563140869 
138038.3906250000 -142.1943664551 
138356.5781250000 -143.0198059082 
138675.6406250000 -143.7002716064 
138995.2968750000 -144.2976531982 
139315.7031250000 -144.5548248291 
139636.8281250000 -144.6014404297 
139958.7031250000 -144.6165466309 
140281.3125000000 -144.6310729980 
140604.6718750000 -144.6601867676 
140928.9375000000 -144.6928710938 
141253.7812500000 -144.7522735596 
141579.3906250000 -144.8080749512 
141905.7343750000 -144.8358306885 
142232.8437500000 -144.8562164307 
142560.7031250000 -144.8814392090 
142889.4687500000 -144.9117736816 
143218.8281250000 -144.9387054443 
143548.9687500000 -144.9854583740 
143879.8593750000 -145.0318756104 
144211.5156250000 -145.0588531494 
144543.9218750000 -145.0905609131 
144877.1093750000 -145.1131896973 
145211.2187500000 -145.1222534180 
145545.9375000000 -145.1269836426 
145881.4375000000 -145.1274719238 
146217.7031250000 -145.1259765625 
146554.7500000000 -145.1277770996 
146892.5625000000 -145.1405487061 
147231.3281250000 -145.1643829346 
147570.7031250000 -145.1861572266 
147910.8593750000 -145.2236480713 
148251.8125000000 -145.2640228271 
148593.5468750000 -145.2918548584 
148936.0625000000 -145.3308258057 
149279.3750000000 -145.3605346680 
149623.6250000000 -145.3708038330 
149968.5312500000 -145.3679199219 
150314.2187500000 -145.3641967773 
150660.7031250000 -145.3712615967 
151007.9843750000 -145.3986206055 
151356.0625000000 -145.4306793213 
151705.1250000000 -145.4919586182 
152054.8125000000 -145.5571594238 
152405.3125000000 -145.5971679688 
152756.6093750000 -145.6454315186 
153108.7187500000 -145.6810302734 
153461.6562500000 -145.7029418945 
153815.3906250000 -145.7153167725 
154170.1093750000 -145.7170562744 
154525.4843750000 -145.7105865479 
154881.6875000000 -145.6987457275 
155238.7031250000 -145.6907348633 
155596.5312500000 -145.6949005127 
155955.1875000000 -145.7091979980 
156314.6875000000 -145.7494506836 
156675.1718750000 -145.8069763184 
157036.3125000000 -145.8815612793 
157398.2968750000 -145.9653320312 
157761.1093750000 -146.0492858887 
158124.7656250000 -146.1197052002 
158489.2500000000 -146.1489410400 
158854.7500000000 -146.1602630615 
159220.9218750000 -146.1476287842 
159587.9375000000 -146.1308441162 
159955.7968750000 -146.1271209717 
160324.5156250000 -146.1383209229 
160694.0625000000 -146.1482238770 
161064.4843750000 -146.1437988281 
161435.9218750000 -146.1320037842 
161808.0468750000 -146.1280212402 
162181.0312500000 -146.1415252686 
162554.8593750000 -146.1754760742 
162929.5625000000 -146.2207489014 
163305.1250000000 -146.2608184814 
163681.7343750000 -146.2876281738 
164059.0312500000 -146.3085174561 
164437.2031250000 -146.3313903809 
164816.2343750000 -146.3582916260 
165196.1562500000 -146.3856658936 
165576.9375000000 -146.4104766846 
165958.6093750000 -146.4349670410 
166341.3437500000 -146.4627380371 
166724.7656250000 -146.4902191162 
167109.0781250000 -146.5074005127 
167494.2812500000 -146.5034179688 
167880.3593750000 -146.4874114990 
168267.3437500000 -146.4730834961 
168655.3906250000 -146.4695129395 
169044.1562500000 -146.4778137207 
169433.8125000000 -146.4937133789 
169824.3750000000 -146.5086669922 
170215.8281250000 -146.5379943848 
170608.1875000000 -146.5876922607 
171001.4531250000 -146.6614685059 
171395.8125000000 -146.7438201904 
171790.8906250000 -146.8186492920 
172186.8750000000 -146.8771820068 
172583.7812500000 -146.9090118408 
172981.6093750000 -146.9178314209 
173380.3437500000 -146.8990631104 
173779.9843750000 -146.8448028564 
174180.7500000000 -146.7920684814 
174582.2500000000 -146.7448730469 
174984.6875000000 -146.7156982422 
175388.0312500000 -146.7203826904 
175792.3125000000 -146.7728118896 
176197.5312500000 -146.8360137939 
176603.8750000000 -146.9031066895 
177010.9531250000 -146.9617309570 
177418.9843750000 -147.0030517578 
177827.9375000000 -147.0329437256 
178237.8437500000 -147.0364990234 
178648.7031250000 -147.0241699219 
179060.5000000000 -147.0046844482 
179473.4375000000 -146.9865264893 
179887.1406250000 -146.9807891846 
180301.7968750000 -146.9968414307 
180717.4062500000 -147.0281829834 
181133.9687500000 -147.0647583008 
181551.5000000000 -147.0725250244 
181970.1875000000 -147.0601348877 
182389.6406250000 -147.0405273438 
182810.0625000000 -147.0353088379 
183231.4531250000 -147.0359649658 
183653.8125000000 -147.0352630615 
184077.1406250000 -147.0393218994 
184501.4531250000 -147.0783538818 
184926.9531250000 -147.1444091797 
185353.2187500000 -147.2396697998 
185780.4687500000 -147.3698730469 
186208.7031250000 -147.4542541504 
186637.9375000000 -147.4749450684 
187068.1406250000 -147.4713745117 
187499.3437500000 -147.4748229980 
187931.7500000000 -147.4954528809 
188364.9531250000 -147.5234985352 
188799.1406250000 -147.5399017334 
189234.3437500000 -147.5242919922 
189670.5312500000 -147.4893341064 
190107.7500000000 -147.4533843994 
190546.1562500000 -147.4615020752 
190985.3906250000 -147.4942779541 
191425.6250000000 -147.5379028320 
191866.8750000000 -147.5940093994 
192309.1406250000 -147.6454620361 
192752.4218750000 -147.6865844727 
193196.7343750000 -147.7345123291 
193642.2812500000 -147.8012542725 
194088.6406250000 -147.8513946533 
194536.0312500000 -147.8653411865 
194984.4375000000 -147.8477935791 
195433.8906250000 -147.7955780029 
195884.3906250000 -147.7632904053 
196336.1250000000 -147.7865600586 
196788.7031250000 -147.8569335938 
197242.3125000000 -147.9606170654 
197696.9687500000 -148.0149078369 
198152.6718750000 -148.0079650879 
198609.4218750000 -147.9819335938 
199067.2343750000 -147.9559173584 
199526.3125000000 -147.9385681152 
199986.2343750000 -147.9428710938 
200447.2187500000 -147.9589538574 
200909.2656250000 -147.9800415039 
201372.3750000000 -148.0198516846 
201836.5625000000 -148.0938720703 
202302.0312500000 -148.1479187012 
202768.3437500000 -148.0494537354 
203235.7343750000 -147.2612609863 
203704.2187500000 -145.7905120850 
204173.7656250000 -143.5374450684 
204644.4062500000 -140.8666534424 
205116.1250000000 -139.3151245117 
205589.1562500000 -139.1819305420 
206063.0468750000 -140.4893188477 
206538.0468750000 -143.0282135010 
207014.1250000000 -145.3723144531 
207491.3125000000 -147.1187133789 
207969.5937500000 -148.2339172363 
208448.9843750000 -148.5060577393 
208929.7031250000 -148.6027069092 
209411.2968750000 -148.6417694092 
209894.0000000000 -148.6395874023 
210377.8281250000 -148.6170806885 
210862.7500000000 -148.5778808594 
211348.8125000000 -148.5278015137 
211836.2187500000 -148.5011138916 
212324.5156250000 -148.5053710938 
212813.9375000000 -148.5492248535 
213304.4843750000 -148.5960388184 
213796.1718750000 -148.6005096436 
214288.9843750000 -148.5724029541 
214782.9375000000 -148.5653839111 
215278.2656250000 -148.6152038574 
215774.5000000000 -148.7002258301 
216271.8750000000 -148.7638549805 
216770.3906250000 -148.7735443115 
217270.0625000000 -148.7479400635 
217770.8906250000 -148.7249450684 
218273.1093750000 -148.7250518799 
218776.2343750000 -148.7527923584 
219280.5312500000 -148.8053436279 
219785.9843750000 -148.8581390381 
220292.6093750000 -148.8725891113 
220800.4062500000 -148.8488006592 
221309.3593750000 -148.8365173340 
221819.7343750000 -148.8763580322 
222331.0468750000 -148.9606475830 
222843.5468750000 -149.0483856201 
223357.2031250000 -149.1024169922 
223872.0625000000 -149.1233978271 
224388.1093750000 -149.1460418701 
224905.5781250000 -149.1883239746 
225424.0000000000 -149.2213439941 
225943.6250000000 -149.2094421387 
226464.4375000000 -149.1607666016 
226986.4531250000 -149.1124114990 
227509.6718750000 -149.0843353271 
228034.1093750000 -149.0727233887 
228559.9843750000 -149.0748138428 
229086.8281250000 -149.0976867676 
229614.8906250000 -149.1500854492 
230144.1718750000 -149.2518615723 
230674.6718750000 -149.3339538574 
231206.3906250000 -149.3253173828 
231739.3437500000 -149.2506561279 
232273.7812500000 -149.1621704102 
232809.1875000000 -149.1213378906 
233345.8281250000 -149.1606445312 
233883.7031250000 -149.2740325928 
234422.8125000000 -149.4176483154 
234963.1875000000 -149.5230407715 
235505.0468750000 -149.5445251465 
236047.9062500000 -149.4995117188 
236592.0156250000 -149.4572906494 
237137.3750000000 -149.4356536865 
237683.9843750000 -149.4496154785 
238231.8750000000 -149.4928436279 
238781.0156250000 -149.5627288818 
239331.6718750000 -149.6304473877 
239883.3593750000 -149.6446990967 
240436.2968750000 -149.5913238525 
240990.5312500000 -149.4997711182 
241546.0312500000 -149.4351043701 
242102.8125000000 -149.4263610840 
242661.1406250000 -149.4337615967 
243220.4843750000 -149.4331817627 
243781.1250000000 -149.4678192139 
244343.0625000000 -149.5561065674 
244906.2968750000 -149.6772613525 
245470.8125000000 -149.7344970703 
246036.6406250000 -149.7158966064 
246604.0468750000 -149.6631011963 
247172.4843750000 -149.6075134277 
247742.2343750000 -149.6292724609 
248313.2968750000 -149.7314758301 
248885.6718750000 -149.8671417236 
249459.3750000000 -149.9854125977 
250034.4062500000 -150.0083160400 
250611.0156250000 -149.9544982910 
251188.7031250000 -149.8510284424 
251767.7031250000 -149.6955261230 
252348.0468750000 -149.5766601562 
252929.7343750000 -149.5319519043 
253512.7500000000 -149.5401306152 
254097.3906250000 -149.6468658447 
254683.1093750000 -149.8228607178 
255270.1718750000 -150.0186309814 
255858.5781250000 -150.1681671143 
256448.3593750000 -150.1971740723 
257039.4843750000 -150.1853485107 
257631.9843750000 -150.1976318359 
258226.1250000000 -150.2371673584 
258821.3593750000 -150.2676696777 
259417.9531250000 -150.2630615234 
260015.9375000000 -150.2104492188 
260615.2812500000 -150.1681976318 
261216.0312500000 -150.1708984375 
261818.4375000000 -150.2295837402 
262421.9375000000 -150.3100891113 
263026.8437500000 -150.3644104004 
263633.1562500000 -150.3819274902 
264240.8437500000 -150.4287109375 
264849.9375000000 -150.5039825439 
265460.4375000000 -150.4963684082 
266072.6250000000 -150.3773345947 
266685.9375000000 -150.2706909180 
267300.6562500000 -150.2092437744 
267916.8125000000 -150.1873168945 
268534.3750000000 -150.1789855957 
269153.3750000000 -150.2303161621 
269774.0937500000 -150.3342285156 
270395.9375000000 -150.3796386719 
271019.2187500000 -150.3491821289 
271643.9375000000 -150.3107452393 
272270.0937500000 -150.2358398438 
272897.6875000000 -149.8921356201 
273526.7500000000 -149.4412994385 
274157.5312500000 -149.4449005127 
274789.5000000000 -149.9725341797 
275422.9062500000 -150.5046997070 
276057.7812500000 -150.6589508057 
276694.0937500000 -150.6401062012 
277331.9062500000 -150.6778869629 
277971.1875000000 -150.7052154541 
278612.2187500000 -150.6549835205 
279254.4375000000 -150.5927124023 
279898.1562500000 -150.6042785645 
280543.3437500000 -150.6970062256 
281190.0000000000 -150.7851562500 
281838.1562500000 -150.8205718994 
282488.1250000000 -150.8691558838 
283139.2812500000 -150.9321441650 
283791.9375000000 -150.9721374512 
284446.0937500000 -150.9640045166 
285101.7812500000 -150.8971405029 
285758.9687500000 -150.8428649902 
286417.6562500000 -150.8870849609 
287078.1875000000 -151.0232391357 
287739.9062500000 -151.0820312500 
288403.1875000000 -151.0016021729 
289067.9687500000 -150.8824920654 
289734.2812500000 -150.8477020264 
290402.1562500000 -150.8667297363 
291071.8750000000 -150.8374481201 
291742.8125000000 -150.7892608643 
292415.2812500000 -150.8519439697 
293089.3437500000 -151.0105133057 
293764.9062500000 -151.1080932617 
294442.0625000000 -151.1119689941 
295120.7812500000 -151.1531372070 
295801.3750000000 -151.2292480469 
296483.2187500000 -151.2702636719 
297166.6250000000 -151.2768402100 
297851.6250000000 -151.2875213623 
298538.1875000000 -151.3241577148 
299226.3437500000 -151.3693695068 
299916.4062500000 -151.3662414551 
300607.7500000000 -151.3338317871 
301300.6562500000 -151.3501129150 
301995.1875000000 -151.3651733398 
302691.3125000000 -151.3787841797 
303389.0312500000 -151.3905029297 
304088.3750000000 -151.3998718262 
304789.6562500000 -151.4066162109 
305492.2187500000 -151.4109039307 
306196.3750000000 -151.4136047363 
306902.1875000000 -151.4162292480 
307609.6250000000 -151.4205780029 
308318.6875000000 -151.4282989502 
309029.3750000000 -151.4402313232 
309742.0625000000 -151.4561920166 
310456.0312500000 -151.4746246338 
311171.6562500000 -151.4932556152 
311888.9375000000 -151.5102996826 
312607.8437500000 -151.5249023438 
313328.4375000000 -151.5374603271 
314051.0312500000 -151.5494842529 
314774.9375000000 -151.5630035400 
315500.5000000000 -151.5797576904 
316227.7812500000 -151.6006622314 
316956.6875000000 -151.6253814697 
317687.3125000000 -151.6525573730 
318419.5937500000 -151.6801452637 
319153.9375000000 -151.7061462402 
319889.5937500000 -151.7289733887 
320626.9687500000 -151.7480621338 
321366.0312500000 -151.7639465332 
322106.8125000000 -151.7781677246 
322849.2812500000 -151.7928466797 
323593.8125000000 -151.8098754883 
324339.7187500000 -151.8302154541 
325087.3750000000 -151.8535308838 
325836.7187500000 -151.8782653809 
326587.7812500000 -151.9024810791 
327340.5937500000 -151.9248199463 
328095.1250000000 -151.9452514648 
328851.7812500000 -151.9652862549 
329609.8125000000 -151.9871520996 
330369.5937500000 -152.0128021240 
331131.0937500000 -152.0429534912 
331894.3750000000 -152.0760040283 
332659.4375000000 -152.1112670898 
333426.2187500000 -152.1455383301 
334195.1562500000 -152.1765899658 
334965.5000000000 -152.2026062012 
335737.6250000000 -152.2218322754 
336511.5312500000 -152.2323150635 
337287.2187500000 -152.2319030762 
338064.6875000000 -152.2191314697 
338844.3125000000 -152.1943969727 
339625.3750000000 -152.1611480713 
340408.2500000000 -152.1258392334 
341192.9062500000 -152.0966949463 
341979.3750000000 -152.0812988281 
342767.6562500000 -152.0842742920 
343557.7812500000 -152.1058654785 
344350.0625000000 -152.1420440674 
345143.8125000000 -152.1862182617 
345939.4062500000 -152.2315216064 
346736.8125000000 -152.2727966309 
347536.0625000000 -152.3211517334 
348337.1562500000 -152.3558044434 
349140.5000000000 -152.3708953857 
349945.2812500000 -152.3809814453 
350751.9375000000 -152.3871459961 
351560.4375000000 -152.3913269043 
352370.8125000000 -152.3962402344 
353183.0625000000 -152.4048461914 
353997.1562500000 -152.4194030762 
354813.5312500000 -152.4405670166 
355631.4062500000 -152.4671020508 
356451.1562500000 -152.4963378906 
357272.8125000000 -152.5250854492 
358096.3437500000 -152.5506896973 
358921.7812500000 -152.5716857910 
359749.5312500000 -152.5936737061 
360578.7812500000 -152.6077423096 
361409.9375000000 -152.6128997803 
362243.0000000000 -152.6152038574 
363078.0000000000 -152.6145477295 
363914.9375000000 -152.6108703613 
364753.7812500000 -152.6046905518 
365594.9687500000 -152.5976867676 
366437.6875000000 -152.5928344727 
367282.3437500000 -152.5937957764 
368128.9687500000 -152.6139526367 
368977.5312500000 -152.6534271240 
369828.0312500000 -152.6878967285 
370680.5312500000 -152.7227172852 
371535.3750000000 -152.7536926270 
372391.7812500000 -152.7786102295 
373250.1875000000 -152.7973327637 
374110.5625000000 -152.8112182617 
374972.9062500000 -152.8268280029 
375837.2500000000 -152.8404235840 
376703.9687500000 -152.8490447998 
377572.3125000000 -152.8571624756 
378442.6562500000 -152.8643646240 
379314.9687500000 -152.8703613281 
380189.3437500000 -152.8755035400 
381065.6875000000 -152.8848876953 
381944.0625000000 -152.9010314941 
382824.9062500000 -152.9195709229 
383707.3437500000 -152.9452514648 
384591.8125000000 -152.9777374268 
385478.3125000000 -153.0154266357 
386366.8750000000 -153.0752868652 
387257.5000000000 -153.1297607422 
388150.5625000000 -153.1563873291 
389045.2812500000 -153.1722106934 
389942.0625000000 -153.1761627197 
390840.9062500000 -153.1692047119 
391741.8125000000 -153.1460113525 
392644.8125000000 -153.1235198975 
393549.8750000000 -153.1178741455 
394457.4687500000 -153.1233825684 
395366.7187500000 -153.1399536133 
396278.0937500000 -153.1789855957 
397191.5312500000 -153.2207641602 
398107.0937500000 -153.2435455322 
399024.7500000000 -153.2597045898 
399944.9687500000 -153.2693786621 
400866.8750000000 -153.2763214111 
401790.9062500000 -153.2838592529 
402717.0625000000 -153.2936248779 
403645.3437500000 -153.3059234619 
404575.7812500000 -153.3136138916 
405508.3437500000 -153.2810668945 
406443.5312500000 -153.1666870117 
407380.4062500000 -153.0262451172 
408319.4375000000 -152.8543395996 
409260.6562500000 -152.6157836914 
410204.0312500000 -152.4857330322 
411149.5625000000 -152.5077819824 
412097.3125000000 -152.6134490967 
413047.6562500000 -152.8809204102 
413999.7812500000 -153.1757659912 
414954.0625000000 -153.3368530273 
415910.5625000000 -153.4525909424 
416869.2812500000 -153.5461425781 
417830.1875000000 -153.5887603760 
418793.7812500000 -153.6006774902 
419759.1250000000 -153.6081390381 
420726.6875000000 -153.6174011230 
421696.5000000000 -153.6286621094 
422668.5312500000 -153.6390380859 
423642.8125000000 -153.6517028809 
424619.3437500000 -153.6726074219 
425598.5937500000 -153.6896667480 
426579.6250000000 -153.6924133301 
427562.9375000000 -153.6717224121 
428548.5000000000 -153.6233367920 
429536.3125000000 -153.5796661377 
430526.4375000000 -153.5395050049 
431519.3125000000 -153.5129089355 
432514.0000000000 -153.5331115723 
433510.9687500000 -153.5730743408 
434510.2500000000 -153.6448211670 
435511.8125000000 -153.7070465088 
436515.6875000000 -153.7367553711 
437521.9062500000 -153.7704925537 
438530.9062500000 -153.8009490967 
439541.7500000000 -153.8200225830 
440554.9062500000 -153.8417205811 
441570.4375000000 -153.8527374268 
442588.2812500000 -153.8534088135 
443608.4687500000 -153.8516998291 
444631.0312500000 -153.8561401367 
445656.4062500000 -153.8687133789 
446683.6875000000 -153.9063110352 
447713.3125000000 -153.9593200684 
448745.3437500000 -153.9991149902 
449779.7187500000 -154.0537109375 
450816.5000000000 -154.0974884033 
451856.1562500000 -154.1184234619 
452897.7187500000 -154.1374664307 
453941.6875000000 -154.1426239014 
454988.0625000000 -154.1288452148 
456036.8437500000 -154.1051788330 
457088.0312500000 -154.0901641846 
458141.6562500000 -154.0822601318 
459198.1875000000 -154.0921173096 
460256.6875000000 -154.1064910889 
461317.6250000000 -154.1274414062 
462380.9687500000 -154.1427612305 
463446.8125000000 -154.1571350098 
464515.0937500000 -154.1802368164 
465586.3437500000 -154.2037506104 
466659.5312500000 -154.2450256348 
467735.2187500000 -154.2822265625 
468813.3750000000 -154.3032836914 
469894.0312500000 -154.3122863770 
470977.1875000000 -154.3187713623 
472062.8125000000 -154.3296508789 
473151.4687500000 -154.3326873779 
474242.1250000000 -154.2900695801 
475335.2812500000 -154.1589202881 
476430.9687500000 -153.9072570801 
477529.1562500000 -153.6287689209 
478629.9062500000 -153.4536895752 
479733.7187500000 -153.4453125000 
480839.5312500000 -153.5566253662 
481947.9062500000 -153.8346557617 
483058.8125000000 -154.1417388916 
484172.3125000000 -154.3763732910 
485288.3437500000 -154.5250091553 
486406.9687500000 -154.5843811035 
487528.7187500000 -154.5966949463 
488652.5000000000 -154.5736694336 
489778.8750000000 -154.5410919189 
490907.8437500000 -154.5222320557 
492039.4375000000 -154.5303802490 
493173.6250000000 -154.5751037598 
494310.4375000000 -154.6381530762 
495450.3750000000 -154.7005767822 
496592.4375000000 -154.7472839355 
497737.1250000000 -154.7691650391 
498884.4375000000 -154.7765960693 
500034.4062500000 -154.7767028809 
501187.0000000000 -154.7762145996 
502342.8437500000 -154.7751617432 
503500.7812500000 -154.7727050781 
504661.3750000000 -154.7716369629 
505824.6562500000 -154.7778167725 
506990.6250000000 -154.7994079590 
508159.2812500000 -154.8322753906 
509330.6250000000 -154.8677673340 
510505.2187500000 -154.8936920166 
511681.9687500000 -154.8988494873 
512861.4375000000 -154.8887634277 
514043.6250000000 -154.8721466064 
515228.5312500000 -154.8630981445 
516416.1562500000 -154.8714447021 
517607.0937500000 -154.8864440918 
518800.2187500000 -154.8953399658 
519996.0937500000 -154.8858337402 
521194.7187500000 -154.8603515625 
522396.1250000000 -154.8251190186 
523600.2812500000 -154.7918548584 
524807.1875000000 -154.7933959961 
526017.5000000000 -154.8296966553 
527230.0000000000 -154.8891143799 
528445.3125000000 -154.9612731934 
529663.4375000000 -155.0522766113 
530884.3125000000 -155.1132659912 
532108.0625000000 -155.1725769043 
533335.1875000000 -155.2309112549 
534564.5625000000 -155.2759094238 
535796.7500000000 -155.2958679199 
537031.8125000000 -155.2766113281 
538269.6875000000 -155.2324066162 
539510.4375000000 -155.1780700684 
540754.0625000000 -155.1170654297 
542001.1250000000 -155.0062103271 
543250.5000000000 -154.8598022461 
544502.7500000000 -154.6056823730 
545757.8750000000 -154.2013854980 
547015.8750000000 -153.9806213379 
548276.7500000000 -153.9780578613 
549540.5625000000 -154.2716674805 
550807.9375000000 -154.6079101562 
552077.5625000000 -154.8876800537 
553350.1250000000 -155.0908966064 
554625.6875000000 -155.1452484131 
555904.1250000000 -155.1653594971 
557185.5000000000 -155.1920623779 
558470.5000000000 -155.2197875977 
559757.8125000000 -155.2555236816 
561048.0625000000 -155.3113403320 
562341.3125000000 -155.3549346924 
563637.5625000000 -155.3905029297 
564936.8125000000 -155.4173278809 
566239.0000000000 -155.4270477295 
567544.8750000000 -155.4364013672 
568853.0625000000 -155.4558105469 
570164.3125000000 -155.4921569824 
571478.6250000000 -155.5238800049 
572795.8750000000 -155.5581359863 
574116.2500000000 -155.5973968506 
575440.2500000000 -155.6072082520 
576766.6875000000 -155.5912475586 
578096.1875000000 -155.5657653809 
579428.6875000000 -155.5406951904 
580764.3125000000 -155.5285339355 
582103.0625000000 -155.5210418701 
583444.8125000000 -155.5147399902 
584790.3750000000 -155.5178985596 
586138.3125000000 -155.5431060791 
587489.4375000000 -155.5753479004 
588843.6250000000 -155.6177062988 
590200.9375000000 -155.6801452637 
591561.4375000000 -155.7279052734 
592925.0000000000 -155.7347259521 
594292.3750000000 -155.7178192139 
595662.2500000000 -155.7032775879 
597035.3125000000 -155.7116394043 
598411.5000000000 -155.7466125488 
599790.9375000000 -155.7862701416 
601173.4375000000 -155.8140258789 
602559.8750000000 -155.8361968994 
603948.8125000000 -155.8459014893 
605340.9375000000 -155.8316497803 
606736.3125000000 -155.8223266602 
608134.8750000000 -155.8334808350 
609536.6875000000 -155.8315429688 
610941.6875000000 -155.7624969482 
612350.6250000000 -155.5096740723 
613762.1250000000 -155.1064300537 
615176.9375000000 -154.7824249268 
616594.9375000000 -154.7654724121 
618016.2500000000 -154.9630889893 
619440.8125000000 -155.2652587891 
620869.3750000000 -155.6302795410 
622300.5000000000 -155.8446655273 
623734.9375000000 -155.9304351807 
625172.6875000000 -155.9597778320 
626613.7500000000 -155.9926147461 
628058.1250000000 -156.0464019775 
629505.8750000000 -156.0907440186 
630957.6250000000 -156.0953674316 
632412.0000000000 -156.0630798340 
633869.7500000000 -155.9898986816 
635330.8750000000 -155.9266662598 
636795.3750000000 -155.9108734131 
638263.2500000000 -155.9342803955 
639735.1875000000 -155.9726257324 
641209.8125000000 -156.0278778076 
642687.8750000000 -156.1061859131 
644169.3125000000 -156.1750946045 
645654.1250000000 -156.1894836426 
647142.4375000000 -156.1557617188 
648634.1250000000 -156.1321411133 
650130.0000000000 -156.1633148193 
651628.5625000000 -156.2374267578 
653130.6250000000 -156.3048095703 
654636.1250000000 -156.3253479004 
656145.1250000000 -156.3008270264 
657657.6250000000 -156.2725067139 
659173.5625000000 -156.2502136230 
660693.6875000000 -156.2304077148 
662216.6250000000 -156.2190856934 
663743.1250000000 -156.2296600342 
665273.0625000000 -156.2760162354 
666806.5625000000 -156.3497772217 
668343.6250000000 -156.3745574951 
669884.9375000000 -156.3337860107 
671429.0625000000 -156.2645568848 
672976.7500000000 -156.2107543945 
674528.0000000000 -156.2043151855 
676082.8750000000 -156.2429199219 
677641.2500000000 -156.2937011719 
679203.3125000000 -156.2895355225 
680769.6250000000 -156.1434631348 
682338.8750000000 -155.8678436279 
683911.6875000000 -155.6465454102 
685488.1875000000 -155.6606140137 
687068.2500000000 -155.8892059326 
688652.0000000000 -156.1338653564 
690240.1875000000 -156.2443695068 
691831.1875000000 -156.2598419189 
693425.9375000000 -156.2836151123 
695024.3125000000 -156.3625335693 
696626.4375000000 -156.4229431152 
698232.1875000000 -156.4145965576 
699841.6875000000 -156.3865051270 
701455.6250000000 -156.3915100098 
703072.5000000000 -156.4353790283 
704693.1250000000 -156.4762115479 
706317.5000000000 -156.4956207275 
707945.6250000000 -156.5240631104 
709577.5000000000 -156.6029357910 
711213.8750000000 -156.6950531006 
712853.3125000000 -156.7558746338 
714496.5000000000 -156.7889709473 
716143.4375000000 -156.7675476074 
717794.1875000000 -156.6893157959 
719448.7500000000 -156.5789947510 
721107.1250000000 -156.5307922363 
722770.1250000000 -156.5513305664 
724436.1875000000 -156.5853424072 
726106.0625000000 -156.6005096436 
727779.8125000000 -156.5934143066 
729457.3750000000 -156.5866088867 
731138.8125000000 -156.6081237793 
732824.1250000000 -156.6682128906 
734514.1875000000 -156.7480468750 
736207.2500000000 -156.8097076416 
737904.3125000000 -156.7939453125 
739605.1875000000 -156.7326507568 
741310.0625000000 -156.6701660156 
743018.8125000000 -156.6439056396 
744732.3750000000 -156.6699523926 
746449.0000000000 -156.6867218018 
748169.6250000000 -156.6234893799 
749894.1875000000 -156.3273773193 
751622.7500000000 -155.9588775635 
753355.3125000000 -155.8885040283 
755091.8750000000 -156.1214141846 
756833.2500000000 -156.5778350830 
758577.7500000000 -156.8796234131 
760326.3750000000 -156.9724426270 
762078.9375000000 -157.0219879150 
763835.6250000000 -157.0319061279 
765596.3125000000 -157.0013122559 
767361.8750000000 -156.9506988525 
769130.6875000000 -156.9027862549 
770903.6250000000 -156.8883819580 
772680.6250000000 -156.8940277100 
774461.6875000000 -156.9115295410 
776246.8750000000 -156.9308319092 
778036.1875000000 -156.9347686768 
779830.4375000000 -156.9420318604 
781628.0000000000 -156.9886779785 
783429.7500000000 -157.0626831055 
785235.6250000000 -157.1052246094 
787045.6250000000 -157.0980377197 
788859.8125000000 -157.0693359375 
790678.1875000000 -157.0679626465 
792501.6250000000 -157.1015777588 
794328.4375000000 -157.1500549316 
796159.3750000000 -157.1686096191 
797994.6250000000 -157.1538696289 
799834.0000000000 -157.1322174072 
801677.6875000000 -157.1153869629 
803526.5000000000 -157.0979461670 
805378.6875000000 -157.0967864990 
807235.1250000000 -157.1041870117 
809095.8750000000 -157.0812683105 
810960.9375000000 -157.0256805420 
812830.2500000000 -156.8523406982 
814703.8750000000 -153.7675018311 
816582.6875000000 -147.5474395752 
818465.0000000000 -142.1314697266 
820351.6250000000 -139.3845977783 
822242.5625000000 -139.0189666748 
824137.8750000000 -140.8882751465 
826037.6250000000 -145.3457794189 
827942.5625000000 -151.5308990479 
829851.0625000000 -156.4906311035 
831763.9375000000 -157.0646209717 
833681.1875000000 -157.0914459229 
835602.8750000000 -157.1013946533 
837529.0000000000 -157.1805419922 
839459.5625000000 -157.3399047852 
841395.5000000000 -157.4739074707 
843335.0000000000 -157.4827728271 
845278.9375000000 -157.4146575928 
847227.3750000000 -157.3770904541 
849180.2500000000 -157.3805236816 
851137.6875000000 -157.3985595703 
853100.5625000000 -157.4487457275 
855067.0000000000 -157.5225219727 
857038.0000000000 -157.5546722412 
859013.5625000000 -157.5565795898 
860993.6250000000 -157.5396575928 
862978.3125000000 -157.5279235840 
864967.5000000000 -157.5391387939 
866962.2500000000 -157.5299530029 
868960.6875000000 -157.4830627441 
870963.6875000000 -157.4387207031 
872971.3125000000 -157.4277648926 
874983.6250000000 -157.4584655762 
877000.5000000000 -157.5103454590 
879022.0625000000 -157.5465087891 
881049.2500000000 -157.5493927002 
883080.1250000000 -157.5351562500 
885115.6875000000 -157.4582214355 
887155.9375000000 -157.2050781250 
889200.8750000000 -156.9866943359 
891250.5625000000 -157.0230407715 
893305.9375000000 -157.3238677979 
895365.0625000000 -157.5204467773 
897428.9375000000 -157.5637664795 
899497.5625000000 -157.5906677246 
901571.0000000000 -157.6367797852 
903649.1875000000 -157.6219482422 
905732.1250000000 -157.5738983154 
907820.9375000000 -157.5573120117 
909913.5000000000 -157.5659790039 
912010.9375000000 -157.6146392822 
914113.1875000000 -157.7493591309 
916220.2500000000 -157.8617858887 
918332.1875000000 -157.7647552490 
920450.0625000000 -157.6466064453 
922571.7500000000 -157.6204376221 
924698.3750000000 -157.6149139404 
926829.8125000000 -157.5947723389 
928966.2500000000 -157.6507110596 
931107.5625000000 -157.7227325439 
933253.8750000000 -157.7793273926 
935406.0625000000 -157.8290557861 
937562.2500000000 -157.8187103271 
939723.4375000000 -157.8195648193 
941889.5625000000 -157.8638610840 
944060.6875000000 -157.9041748047 
946236.8125000000 -157.9419403076 
948419.0000000000 -157.9678649902 
950605.1250000000 -157.9667510986 
952796.3750000000 -157.9544830322 
954992.6250000000 -157.8480224609 
957193.9375000000 -157.6025238037 
959400.3750000000 -157.5064849854 
961611.8125000000 -157.6475830078 
963829.5000000000 -157.8529510498 
966051.1875000000 -157.8900909424 
968278.0000000000 -157.9025268555 
970509.9375000000 -158.0183410645 
972747.0625000000 -158.1355895996 
974989.3125000000 -158.1290283203 
977236.6875000000 -158.0834350586 
979490.3750000000 -158.0242462158 
981748.1875000000 -157.8131713867 
984011.1875000000 -157.5752716064 
986279.3750000000 -157.5854797363 
988552.8125000000 -157.7648620605 
990831.5000000000 -157.9412384033 
993116.5625000000 -158.0785064697 
995405.7500000000 -158.1202850342 
997700.2500000000 -158.0766448975 
1000000.0000000000 -158.0296325684 


==> data/paper_f1_126fs.DAT <==
1.0000000000 -82.4615707397 
1.0023052692 -82.8251419067 
1.0046157837 -83.1886978149 
1.0069316626 -83.5596694946 
1.0092529058 -83.9855117798 
1.0115795135 -84.4113616943 
1.0139113665 -84.8371887207 
1.0162487030 -85.2630310059 
1.0185914040 -85.9176864624 
1.0209394693 -86.7441558838 
1.0232930183 -87.5706558228 
1.0256519318 -88.3971328735 
1.0280163288 -89.1674270630 
1.0303860903 -89.1986618042 
1.0327614546 -89.2298965454 
1.0351421833 -89.2611236572 
1.0375283957 -89.2923583984 
1.0399202108 -88.9467544556 
1.0423173904 -88.3665695190 
1.0447201729 -87.7863616943 
1.0471285582 -87.2061462402 
1.0495424271 -86.7732849121 
1.0519618988 -86.9042053223 
1.0543868542 -87.0351257324 
1.0568175316 -87.1660537720 
1.0592536926 -87.2969741821 
1.0616955757 -87.2776184082 
1.0641430616 -87.2301483154 
1.0665961504 -87.1826782227 
1.0690548420 -87.1352081299 
1.0715192556 -86.5078811646 
1.0739893913 -85.3474578857 
1.0764652491 -84.1870193481 
1.0789467096 -83.0266342163 
1.0814340115 -81.9287643433 
1.0839269161 -81.0266265869 
1.0864256620 -80.1244583130 
1.0889301300 -79.2222976685 
1.0914403200 -78.3223953247 
1.0939563513 -77.8518981934 
1.0964782238 -77.3813934326 
1.0990058184 -76.9109115601 
1.1015392542 -76.4404144287 
1.1040786505 -76.2343521118 
1.1066237688 -76.0906982422 
1.1091748476 -75.9470443726 
1.1117317677 -75.8033981323 
1.1142945290 -75.8480224609 
1.1168632507 -75.9926452637 
1.1194379330 -76.1372680664 
1.1220184565 -76.2818908691 
1.1246049404 -76.5899047852 
1.1271975040 -77.0390548706 
1.1297959089 -77.4881744385 
1.1324003935 -77.9373092651 
1.1350108385 -78.5495529175 
1.1376272440 -79.3542785645 
1.1402497292 -80.1590270996 
1.1428782940 -80.9637832642 
1.1455129385 -81.6837615967 
1.1481536627 -82.2860183716 
1.1508003473 -82.8882446289 
1.1534532309 -83.4904937744 
1.1561121941 -83.8179473877 
1.1587773561 -83.7594985962 
1.1614485979 -83.7010498047 
1.1641260386 -83.6425933838 
1.1668096781 -83.6954803467 
1.1694993973 -83.8845748901 
1.1721953154 -84.0736618042 
1.1748975515 -84.2627639771 
1.1776059866 -84.2786102295 
1.1803206205 -84.1341857910 
1.1830415726 -83.9897460938 
1.1857687235 -83.8453140259 
1.1885021925 -83.5671539307 
1.1912419796 -83.2085266113 
1.1939880848 -82.8499069214 
1.1967405081 -82.4912796021 
1.1994993687 -82.2901229858 
1.2022644281 -82.1376342773 
1.2050359249 -81.9851303101 
1.2078138590 -81.8326339722 
1.2105981112 -81.8084793091 
1.2133888006 -81.7928695679 
1.2161860466 -81.7772598267 
1.2189896107 -81.7596282959 
1.2217996120 -81.7300415039 
1.2246161699 -81.7004547119 
1.2274392843 -81.6708679199 
1.2302688360 -81.6072463989 
1.2331048250 -81.4891433716 
1.2359474897 -81.3710250854 
1.2387965918 -81.2529220581 
1.2416522503 -81.0987854004 
1.2445145845 -80.9258117676 
1.2473834753 -80.7528305054 
1.2502590418 -80.5798492432 
1.2531411648 -80.3947143555 
1.2560299635 -80.2090835571 
1.2589254379 -80.0234375000 
1.2618275881 -79.8525314331 
1.2647362947 -79.7167510986 
1.2676519156 -79.5809631348 
1.2705740929 -79.4451828003 
1.2735030651 -79.4063415527 
1.2764388323 -79.4171752930 
1.2793812752 -79.4280090332 
1.2823306322 -79.4530715942 
1.2852866650 -79.7132492065 
1.2882494926 -79.9734268188 
1.2912192345 -80.2336120605 
1.2941958904 -80.6667480469 
1.2971792221 -81.2852935791 
1.3001695871 -81.9038772583 
1.3031667471 -82.5224304199 
1.3061708212 -83.5734481812 
1.3091819286 -84.6534423828 
1.3121999502 -85.7334289551 
1.3152248859 -86.7338256836 
1.3182567358 -87.6245574951 
1.3212956190 -88.5153045654 
1.3243415356 -89.4060592651 
1.3273944855 -88.6622695923 
1.3304544687 -87.8000030518 
1.3335214853 -86.9377441406 
1.3365955353 -86.0765533447 
1.3396767378 -85.2165222168 
1.3427649736 -84.3565063477 
1.3458603621 -83.5145034790 
1.3489629030 -83.1200103760 
1.3520725965 -82.7255172729 
1.3551894426 -82.3310241699 
1.3583134413 -82.1986923218 
1.3614447117 -82.2187042236 
1.3645831347 -82.2387237549 
1.3677288294 -82.3683547974 
1.3708817959 -82.8221817017 
1.3740419149 -83.2759933472 
1.3772094250 -83.7298202515 
1.3803843260 -84.2878723145 
1.3835663795 -84.8575973511 
1.3867558241 -85.4273300171 
1.3899526596 -85.4616851807 
1.3931567669 -85.0939941406 
1.3963683844 -84.7262954712 
1.3995872736 -84.4017257690 
1.4028136730 -84.1946716309 
1.4060475826 -83.9876098633 
1.4092887640 -83.7805557251 
1.4125375748 -84.0325927734 
1.4157937765 -84.2888946533 
1.4190574884 -84.5452041626 
1.4223288298 -84.9379501343 
1.4256075621 -85.3792114258 
1.4288939238 -85.8204727173 
1.4321879148 -85.8312911987 
1.4354894161 -85.4263000488 
1.4387985468 -85.0213012695 
1.4421153069 -84.6470184326 
1.4454398155 -84.3431930542 
1.4487718344 -84.0393829346 
1.4521116018 -83.7507095337 
1.4554591179 -83.5711364746 
1.4588142633 -83.3915634155 
1.4621771574 -83.2119979858 
1.4655478001 -82.7212982178 
1.4689263105 -82.2187423706 
1.4723124504 -81.7162017822 
1.4757065773 -81.2749557495 
1.4791084528 -80.8464965820 
1.4825180769 -80.4180374146 
1.4859356880 -80.2128067017 
1.4893610477 -80.0968246460 
1.4927943945 -79.9808425903 
1.4962356091 -80.1426696777 
1.4996848106 -80.4724197388 
1.5031419992 -80.8021697998 
1.5066070557 -80.9186019897 
1.5100802183 -80.8633575439 
1.5135612488 -80.8081130981 
1.5170503855 -80.2730865479 
1.5205475092 -79.2703933716 
1.5240527391 -78.2676925659 
1.5275660753 -77.4695739746 
1.5310875177 -76.8931579590 
1.5346169472 -76.3167724609 
1.5381547213 -75.9034957886 
1.5417004824 -75.6709747314 
1.5452544689 -75.4384460449 
1.5488165617 -75.2820053101 
1.5523869991 -75.2048797607 
1.5559656620 -75.1277465820 
1.5595525503 -75.0590667725 
1.5631476641 -74.9980316162 
1.5667510033 -74.9369888306 
1.5703628063 -74.8854980469 
1.5739828348 -74.8408966064 
1.5776112080 -74.7962951660 
1.5812480450 -74.8138351440 
1.5848932266 -74.8639450073 
1.5885467529 -74.9140625000 
1.5922087431 -75.0726013184 
1.5958790779 -75.2670669556 
1.5995579958 -75.4615325928 
1.6032453775 -75.7963638306 
1.6069412231 -76.1529922485 
1.6106456518 -76.5096282959 
1.6143585443 -77.0426635742 
1.6180800200 -77.5758972168 
1.6218100786 -78.1422271729 
1.6255487204 -78.8946304321 
1.6292960644 -79.6470489502 
1.6330519915 -80.5099258423 
1.6368165016 -81.6056900024 
1.6405898333 -82.7014999390 
1.6443717480 -83.8573379517 
1.6481623650 -85.0707168579 
1.6519618034 -86.2841186523 
1.6557699442 -86.4728469849 
1.6595869064 -86.2587661743 
1.6634126902 -86.0446853638 
1.6672471762 -86.3903350830 
1.6710906029 -86.7699661255 
1.6749428511 -87.1659622192 
1.6788040400 -87.6339111328 
1.6826740503 -88.1018524170 
1.6865530014 -87.8557434082 
1.6904408932 -86.7200698853 
1.6943378448 -85.5843658447 
1.6982436180 -85.1551132202 
1.7021585703 -84.9972839355 
1.7060823441 -84.8516769409 
1.7100152969 -85.4325485229 
1.7139573097 -86.0134124756 
1.7179083824 -86.4489517212 
1.7218686342 -86.5859451294 
1.7258379459 -86.7229461670 
1.7298164368 -86.6378784180 
1.7338039875 -86.4357757568 
1.7378008366 -86.2336654663 
1.7418068647 -87.0325927734 
1.7458221912 -87.8329772949 
1.7498466969 -88.7196121216 
1.7538805008 -89.7606658936 
1.7579236031 -90.8017120361 
1.7619761229 -90.0150375366 
1.7660378218 -88.5671463013 
1.7701089382 -87.1996612549 
1.7741894722 -86.3903045654 
1.7782794237 -85.5809478760 
1.7823786736 -84.5812988281 
1.7864875793 -83.4149017334 
1.7906057835 -82.2485580444 
1.7947336435 -81.2471160889 
1.7988709211 -80.2533721924 
1.8030177355 -79.3676147461 
1.8071740866 -78.6483078003 
1.8113400936 -77.9289779663 
1.8155156374 -77.3784942627 
1.8197008371 -76.8586578369 
1.8238956928 -76.3845367432 
1.8281002045 -76.0103149414 
1.8323144913 -75.6360855103 
1.8365383148 -75.3682022095 
1.8407719135 -75.1275100708 
1.8450154066 -74.9355697632 
1.8492685556 -74.8611831665 
1.8535315990 -74.7867965698 
1.8578044176 -74.8944168091 
1.8620871305 -75.0463180542 
1.8663797379 -75.2933120728 
1.8706822395 -75.7336196899 
1.8749945164 -76.1739044189 
1.8793168068 -76.8880310059 
1.8836491108 -77.6433868408 
1.8879913092 -78.4669723511 
1.8923436403 -79.3839111328 
1.8967058659 -80.3008193970 
1.9010783434 -80.8147659302 
1.9054607153 -81.3243408203 
1.9098532200 -81.4172821045 
1.9142559767 -81.1957931519 
1.9186687469 -80.9595413208 
1.9230917692 -80.6478652954 
1.9275249243 -80.3361892700 
1.9319683313 -80.3960952759 
1.9364219904 -80.5663452148 
1.9408857822 -81.1103286743 
1.9453600645 -82.2357025146 
1.9498445988 -83.3775253296 
1.9543395042 -85.1729965210 
1.9588446617 -86.9684295654 
1.9633603096 -86.2729797363 
1.9678863287 -84.3544540405 
1.9724227190 -83.0623397827 
1.9769695997 -83.0450592041 
1.9815269709 -83.0288314819 
1.9860949516 -84.3666076660 
1.9906733036 -85.7043380737 
1.9952623844 -86.4670562744 
1.9998618364 -86.9647369385 
2.0044720173 -87.0619430542 
2.0090928078 -86.5074081421 
2.0137240887 -85.9135284424 
2.0183663368 -84.9158935547 
2.0230190754 -83.9183044434 
2.0276827812 -82.7828445435 
2.0323569775 -81.6148834229 
2.0370419025 -80.8736343384 
2.0417380333 -80.4941253662 
2.0464446545 -80.3352279663 
2.0511622429 -80.7294464111 
2.0558905602 -81.1682968140 
2.0606298447 -82.6590805054 
2.0653800964 -84.1498794556 
2.0701413155 -86.6756362915 
2.0749135017 -89.4477081299 
2.0796966553 -88.7964248657 
2.0844910145 -85.7296371460 
2.0892961025 -83.5279159546 
2.0941123962 -82.7605590820 
2.0989398956 -82.0963821411 
2.1037786007 -81.9114074707 
2.1086282730 -81.7264328003 
2.1134889126 -82.0244750977 
2.1183612347 -82.3277359009 
2.1232445240 -83.0809173584 
2.1281390190 -83.9379577637 
2.1330449581 -84.8086471558 
2.1379621029 -85.6868057251 
2.1428906918 -86.0422897339 
2.1478304863 -85.8559951782 
2.1527817249 -85.7621078491 
2.1577444077 -85.8425979614 
2.1627185345 -86.0448760986 
2.1677041054 -86.6992340088 
2.1727013588 -87.3160476685 
2.1777098179 -87.5462341309 
2.1827299595 -87.7764205933 
2.1877615452 -87.0054092407 
2.1928048134 -86.2089233398 
2.1978600025 -85.4239807129 
2.2029263973 -84.6408309937 
2.2080047131 -83.9816131592 
2.2130947113 -83.3575363159 
2.2181963921 -82.8760375977 
2.2233099937 -82.4567794800 
2.2284350395 -82.1991500854 
2.2335722446 -82.0392532349 
2.2387211323 -82.0243148804 
2.2438819408 -82.1233062744 
2.2490546703 -82.3172607422 
2.2542390823 -82.6036987305 
2.2594358921 -82.9056701660 
2.2646441460 -83.2256240845 
2.2698647976 -83.5184020996 
2.2750973701 -83.7749176025 
2.2803421021 -84.0772018433 
2.2855987549 -84.4470443726 
2.2908678055 -84.9251480103 
2.2961485386 -85.5734252930 
2.3014416695 -86.0162124634 
2.3067471981 -86.1274566650 
2.3120646477 -85.8710327148 
2.3173947334 -85.0294876099 
2.3227367401 -84.3606491089 
2.3280913830 -83.9525756836 
2.3334581852 -83.8856506348 
2.3388371468 -84.2902755737 
2.3442287445 -85.1506652832 
2.3496327400 -86.5677108765 
2.3550493717 -88.2032852173 
2.3604781628 -90.0667419434 
2.3659198284 -90.1702575684 
2.3713736534 -88.7597503662 
2.3768401146 -87.2350616455 
2.3823194504 -85.6323165894 
2.3878111839 -84.7256088257 
2.3933157921 -84.1776123047 
2.3988327980 -84.3517074585 
2.4043629169 -84.7875366211 
2.4099054337 -85.8851013184 
2.4154608250 -87.1313247681 
2.4210290909 -88.1200714111 
2.4266099930 -89.0770721436 
2.4322040081 -89.2390365601 
2.4378108978 -89.3805770874 
2.4434306622 -89.3642959595 
2.4490633011 -89.4152603149 
2.4547088146 -89.6907501221 
2.4603676796 -89.8695220947 
2.4660391808 -89.8721084595 
2.4717242718 -89.5840377808 
2.4774219990 -88.9891967773 
2.4831330776 -88.3159027100 
2.4888572693 -87.5958862305 
2.4945948124 -86.8657073975 
2.5003454685 -86.1325607300 
2.5061092377 -85.6872787476 
2.5118863583 -85.3349456787 
2.5176768303 -85.6704940796 
2.5234808922 -86.1942596436 
2.5292980671 -87.2386932373 
2.5351285934 -87.2656326294 
2.5409727097 -86.0211029053 
2.5468301773 -85.1148223877 
2.5527012348 -84.4061355591 
2.5585858822 -84.6802825928 
2.5644841194 -85.1870117188 
2.5703957081 -86.5799942017 
2.5763211250 -87.7224731445 
2.5822601318 -88.0543670654 
2.5882127285 -87.5456771851 
2.5941793919 -86.0200576782 
2.6001594067 -84.8103485107 
2.6061534882 -83.7517700195 
2.6121613979 -83.5073394775 
2.6181831360 -83.4569473267 
2.6242184639 -84.0576934814 
2.6302678585 -84.5515747070 
2.6363313198 -84.8787612915 
2.6424086094 -84.8344421387 
2.6485002041 -84.5839004517 
2.6546056271 -85.0116271973 
2.6607251167 -85.6669845581 
2.6668586731 -87.0827255249 
2.6730062962 -87.6382675171 
2.6791684628 -87.1072387695 
2.6853444576 -86.7099685669 
2.6915347576 -86.3649597168 
2.6977393627 -86.1061477661 
2.7039585114 -85.3187255859 
2.7101917267 -83.3109512329 
2.7164392471 -81.9303894043 
2.7227013111 -80.9637222290 
2.7289776802 -81.0628738403 
2.7352688313 -81.5181655884 
2.7415740490 -82.8452377319 
2.7478942871 -83.9140548706 
2.7542285919 -84.7650451660 
2.7605779171 -85.1133651733 
2.7669415474 -85.8808898926 
2.7733199596 -88.6049118042 
2.7797133923 -90.4137725830 
2.7861211300 -91.4464340210 
2.7925438881 -91.3457183838 
2.7989811897 -91.7115936279 
2.8054337502 -94.0303955078 
2.8119008541 -93.2334365845 
2.8183827400 -90.3293609619 
2.8248801231 -87.4426651001 
2.8313920498 -85.0715332031 
2.8379189968 -83.7395706177 
2.8444609642 -83.1661834717 
2.8510184288 -82.9827728271 
2.8575904369 -83.5716323853 
2.8641779423 -84.4754257202 
2.8707807064 -85.7222137451 
2.8773982525 -86.2332687378 
2.8840315342 -86.3735580444 
2.8906798363 -85.8128128052 
2.8973436356 -85.7675704956 
2.9040226936 -86.0216369629 
2.9107170105 -86.8338394165 
2.9174270630 -87.0082244873 
2.9241523743 -86.5691070557 
2.9308931828 -84.9647140503 
2.9376497269 -83.3677291870 
2.9444217682 -81.9302368164 
2.9512093067 -81.1037368774 
2.9580123425 -80.6319961548 
2.9648313522 -80.7991561890 
2.9716658592 -81.3894042969 
2.9785165787 -82.1420364380 
2.9853825569 -82.6862716675 
2.9922647476 -82.7621078491 
2.9991624355 -82.5271453857 
3.0060760975 -82.4656143188 
3.0130059719 -83.1665802002 
3.0199515820 -84.5599670410 
3.0269134045 -89.6095199585 
3.0338912010 -92.2802429199 
3.0408852100 -92.3268508911 
3.0478949547 -86.8395004272 
3.0549211502 -83.0719680786 
3.0619635582 -81.6854324341 
3.0690219402 -82.5140533447 
3.0760967731 -85.2908325195 
3.0831878185 -90.3410415649 
3.0902955532 -92.3506698608 
3.0974192619 -90.9231414795 
3.1045596600 -85.6442260742 
3.1117162704 -83.5497741699 
3.1188895702 -82.7309799194 
3.1260793209 -83.1854400635 
3.1332857609 -86.3458862305 
3.1405086517 -89.8603057861 
3.1477482319 -92.9301528931 
3.1550047398 -88.2013244629 
3.1622776985 -83.7990875244 
3.1695673466 -79.9437179565 
3.1768739223 -77.7905731201 
3.1841976643 -76.4759292603 
3.1915378571 -75.7723464966 
3.1988949776 -75.8211059570 
3.2062692642 -76.9411621094 
3.2136607170 -79.2648773193 
3.2210688591 -83.0784301758 
3.2284941673 -82.7454833984 
3.2359364033 -81.9627380371 
3.2433960438 -81.1191177368 
3.2508730888 -81.7727890015 
3.2583670616 -83.8253479004 
3.2658782005 -85.5660705566 
3.2734067440 -85.1220169067 
3.2809526920 -82.3329162598 
3.2885165215 -80.2272033691 
3.2960972786 -79.3249588013 
3.3036954403 -79.9009780884 
3.3113110065 -81.0208663940 
3.3189446926 -81.7707366943 
3.3265955448 -81.0680160522 
3.3342640400 -81.3817062378 
3.3419504166 -82.0867309570 
3.3496541977 -82.7387542725 
3.3573763371 -81.6947174072 
3.3651158810 -81.5563888550 
3.3728730679 -82.5788803101 
3.3806481361 -84.7808227539 
3.3884413242 -85.1125488281 
3.3962528706 -83.8634262085 
3.4040818214 -82.5584793091 
3.4119291306 -82.5226211548 
3.4197943211 -83.6296615601 
3.4276781082 -85.4907760620 
3.4355795383 -87.2420578003 
3.4434993267 -87.7526245117 
3.4514372349 -85.2725830078 
3.4593935013 -83.3905105591 
3.4673686028 -82.2413558960 
3.4753615856 -81.8042373657 
3.4833731651 -82.4173736572 
3.4914031029 -83.5929031372 
3.4994518757 -83.7843780518 
3.5075187683 -81.3810195923 
3.5156044960 -79.4451293945 
3.5237085819 -78.3988494873 
3.5318315029 -78.1403045654 
3.5399734974 -78.6020050049 
3.5481340885 -79.9490127563 
3.5563132763 -81.7020111084 
3.5645112991 -83.0559005737 
3.5727281570 -83.8472595215 
3.5809645653 -84.3920898438 
3.5892193317 -85.4576644897 
3.5974934101 -86.8620834351 
3.6057863235 -88.3019027710 
3.6140987873 -89.4025421143 
3.6224300861 -89.3386535645 
3.6307804585 -89.2195968628 
3.6391503811 -89.6568603516 
3.6475393772 -90.8103256226 
3.6559481621 -92.5350875854 
3.6643757820 -92.0150833130 
3.6728229523 -89.5451507568 
3.6812896729 -87.1605606079 
3.6897757053 -85.7705688477 
3.6982820034 -85.3689422607 
3.7068073750 -85.6401062012 
3.7153522968 -85.4493560791 
3.7239170074 -85.1680068970 
3.7325017452 -85.2071762085 
3.7411060333 -85.8892745972 
3.7497301102 -86.3445968628 
3.7583739758 -87.1544952393 
3.7670378685 -89.3417205811 
3.7757220268 -88.7544937134 
3.7844259739 -83.3264465332 
3.7931497097 -81.3521423340 
3.8018937111 -80.5653915405 
3.8106579781 -80.2757110596 
3.8194427490 -80.4214782715 
3.8282475471 -81.1177597046 
3.8370723724 -82.6218490601 
3.8459177017 -85.4056701660 
3.8547837734 -86.0536193848 
3.8636698723 -85.6367187500 
3.8725764751 -85.9615859985 
3.8815035820 -87.7597808838 
3.8904511929 -90.4957122803 
3.8994200230 -92.6369705200 
3.9084091187 -92.6302871704 
3.9174187183 -91.7160339355 
3.9264492989 -90.8764801025 
3.9355010986 -90.7707595825 
3.9445731640 -91.5685272217 
3.9536662102 -92.8728408813 
3.9627802372 -93.7145919800 
3.9719152451 -93.1026535034 
3.9810719490 -92.1846618652 
3.9902491570 -91.5457534790 
3.9994475842 -91.3850555420 
4.0086669922 -91.5925140381 
4.0179076195 -91.9208526611 
4.0271706581 -92.2701721191 
4.0364542007 -93.5892028809 
4.0457587242 -93.9069824219 
4.0550851822 -92.6513748169 
4.0644335747 -93.8223800659 
4.0738029480 -91.8467483521 
4.0831937790 -86.6941452026 
4.0926065445 -84.2309341431 
4.1020407677 -83.4891357422 
4.1114974022 -84.1017761230 
4.1209754944 -86.3890533447 
4.1304750443 -91.1940689087 
4.1399965286 -94.6701431274 
4.1495399475 -95.0421295166 
4.1591062546 -94.7896041870 
4.1686940193 -94.2095870972 
4.1783037186 -92.4733352661 
4.1879353523 -91.1835327148 
4.1975898743 -91.3189468384 
4.2072663307 -89.2619934082 
4.2169651985 -86.1607513428 
4.2266860008 -84.6945343018 
4.2364292145 -84.4307174683 
4.2461957932 -85.3102874756 
4.2559843063 -87.2222824097 
4.2657952309 -88.4489898682 
4.2756285667 -88.6756286621 
4.2854852676 -89.6709899902 
4.2953643799 -93.7104187012 
4.3052659035 -96.5024032593 
4.3151907921 -91.8404235840 
4.3251380920 -90.6788482666 
4.3351092339 -87.5143203735 
4.3451023102 -84.6454086304 
4.3551187515 -83.1106491089 
4.3651580811 -82.7503051758 
4.3752207756 -83.4838256836 
4.3853073120 -85.7029647827 
4.3954162598 -89.3031311035 
4.4055485725 -86.9268646240 
4.4157042503 -84.3585205078 
4.4258837700 -83.0844726562 
4.4360866547 -82.7228469849 
4.4463129044 -83.2931823730 
4.4565625191 -85.2750015259 
4.4668354988 -89.9646530151 
4.4771332741 -89.9880294800 
4.4874539375 -86.5454635620 
4.4977984428 -85.9127044678 
4.5081667900 -86.5779800415 
4.5185589790 -88.3424911499 
4.5289759636 -91.2698822021 
4.5394163132 -92.4732513428 
4.5498805046 -90.6770477295 
4.5603690147 -90.3644790649 
4.5708823204 -91.0488052368 
4.5814189911 -91.9370880127 
4.5919799805 -93.9840164185 
4.6025657654 -96.3423080444 
4.6131753922 -95.1200790405 
4.6238102913 -91.1206512451 
4.6344695091 -88.2947540283 
4.6451525688 -86.7443313599 
4.6558609009 -86.3527297974 
4.6665940285 -86.9566192627 
4.6773514748 -88.3827438354 
4.6881337166 -90.3076248169 
4.6989407539 -92.0289840698 
4.7097730637 -92.5620880127 
4.7206306458 -91.0286331177 
4.7315125465 -89.6201248169 
4.7424197197 -89.6138916016 
4.7533521652 -90.2296676636 
4.7643094063 -90.1227722168 
4.7752928734 -89.0342864990 
4.7863011360 -88.2922515869 
4.7973341942 -88.0472869873 
4.8083934784 -87.9731597900 
4.8194785118 -87.9589080811 
4.8305883408 -88.3661041260 
4.8417239189 -89.8213653564 
4.8528847694 -93.4591979980 
4.8640718460 -96.4295349121 
4.8752851486 -92.5099334717 
4.8865237236 -90.2979049683 
4.8977880478 -89.0155258179 
4.9090785980 -89.0580139160 
4.9203948975 -90.6555175781 
4.9317383766 -93.5372924805 
4.9431071281 -92.7322540283 
4.9545016289 -89.6804351807 
4.9659228325 -88.7519149780 
4.9773712158 -89.0797729492 
4.9888448715 -90.3557281494 
5.0003452301 -91.1758499146 
5.0118722916 -90.6910476685 
5.0234255791 -90.3969802856 
5.0350065231 -90.4408874512 
5.0466132164 -90.2249526978 
5.0582466125 -90.0008163452 
5.0699067116 -90.5692367554 
5.0815939903 -89.5925979614 
5.0933089256 -88.5260620117 
5.1050500870 -88.0964126587 
5.1168184280 -87.8271713257 
5.1286134720 -87.4529418945 
5.1404366493 -87.1419830322 
5.1522865295 -86.8384857178 
5.1641635895 -86.3554611206 
5.1760683060 -85.8433074951 
5.1880002022 -86.3235092163 
5.1999602318 -87.5406417847 
5.2119469643 -89.4236679077 
5.2239618301 -91.7243270874 
5.2360043526 -93.8252029419 
5.2480750084 -94.7880325317 
5.2601728439 -93.8012237549 
5.2722988129 -91.0187683105 
5.2844524384 -89.5143280029 
5.2966341972 -89.5833969116 
5.3088445663 -90.3525466919 
5.3210825920 -91.3266372681 
5.3333487511 -91.0519256592 
5.3456435204 -88.6530075073 
5.3579664230 -88.1298599243 
5.3703184128 -89.5478820801 
5.3826980591 -92.9017257690 
5.3951063156 -103.3156280518 
5.4075431824 -96.5980834961 
5.4200091362 -91.9384384155 
5.4325037003 -89.8425827026 
5.4450263977 -89.4706039429 
5.4575786591 -89.6117706299 
5.4701595306 -90.0999679565 
5.4827699661 -91.3556594849 
5.4954090118 -92.9219970703 
5.5080771446 -93.5671997070 
5.5207743645 -93.5656204224 
5.5335006714 -92.8972702026 
5.5462574959 -90.6556854248 
5.5590424538 -88.6246948242 
5.5718574524 -88.2068252563 
5.5847015381 -88.8004989624 
5.5975761414 -90.0711746216 
5.6104798317 -90.2295150757 
5.6234130859 -88.0467910767 
5.6363763809 -87.1892013550 
5.6493692398 -87.4859008789 
5.6623930931 -89.0112838745 
5.6754460335 -93.0707473755 
5.6885290146 -94.7627029419 
5.7016425133 -94.3203430176 
5.7147865295 -94.2210693359 
5.7279605865 -92.1924591064 
5.7411646843 -87.9559326172 
5.7543992996 -85.7336578369 
5.7676644325 -84.6626739502 
5.7809605598 -85.3491973877 
5.7942872047 -88.9950942993 
5.8076443672 -95.0131225586 
5.8210320473 -98.5989608765 
5.8344507217 -92.0785903931 
5.8479008675 -89.7390899658 
5.8613815308 -90.0499572754 
5.8748936653 -92.1425247192 
5.8884363174 -89.9131393433 
5.9020113945 -88.9305496216 
5.9156165123 -89.2570800781 
5.9292531013 -91.3968811035 
5.9429216385 -93.5318298340 
5.9566211700 -93.7996139526 
5.9703531265 -97.4237747192 
5.9841160774 -97.5856018066 
5.9979104996 -91.5011367798 
6.0117373466 -87.7994003296 
6.0255956650 -85.1394195557 
6.0394864082 -84.6332092285 
6.0534086227 -85.5129089355 
6.0673632622 -88.7345886230 
6.0813498497 -96.8716430664 
6.0953693390 -100.1930007935 
6.1094202995 -97.6024856567 
6.1235041618 -98.9498367310 
6.1376199722 -103.0413818359 
6.1517682076 -104.2574386597 
6.1659502983 -96.0479660034 
6.1801643372 -92.7601623535 
6.1944108009 -91.2124633789 
6.2086901665 -92.8832778931 
6.2230033875 -98.1147155762 
6.2373485565 -99.2217178345 
6.2517271042 -94.4618759155 
6.2661385536 -90.6889572144 
6.2805833817 -91.5826721191 
6.2950620651 -91.1491622925 
6.3095736504 -89.2136535645 
6.3241186142 -89.7455139160 
6.3386969566 -91.3097686768 
6.3533091545 -93.7074279785 
6.3679556847 -94.9429702759 
6.3826351166 -95.0296859741 
6.3973484039 -93.9206466675 
6.4120955467 -91.9122390747 
6.4268774986 -89.4116363525 
6.4416928291 -89.2418823242 
6.4565424919 -93.3931350708 
6.4714260101 -94.0795364380 
6.4863438606 -91.4179916382 
6.5012974739 -90.2049026489 
6.5162839890 -89.9914703369 
6.5313053131 -90.8736495972 
6.5463614464 -91.0528869629 
6.5614523888 -89.8207778931 
6.5765786171 -88.2861175537 
6.5917391777 -87.9061126709 
6.6069345474 -89.2315063477 
6.6221647263 -92.2319259644 
6.6374311447 -95.4474563599 
6.6527318954 -96.1771087646 
6.6680679321 -94.1732940674 
6.6834387779 -91.2407455444 
6.6988458633 -89.9311599731 
6.7142887115 -89.9497070312 
6.7297668457 -92.5271835327 
6.7452802658 -98.4716262817 
6.7608294487 -95.0057601929 
6.7764143944 -90.5122146606 
6.7920365334 -89.6594543457 
6.8076934814 -91.5822906494 
6.8233866692 -94.4413299561 
6.8391160965 -95.7949371338 
6.8548827171 -98.7836074829 
6.8706846237 -101.0201034546 
6.8865227699 -93.8945846558 
6.9023976326 -90.9840087891 
6.9183092117 -91.4964447021 
6.9342584610 -95.6423721313 
6.9502434731 -104.3675765991 
6.9662652016 -98.0841979980 
6.9823236465 -97.0015945435 
6.9984202385 -96.6900253296 
7.0145530701 -95.1756973267 
7.0307230949 -95.4281158447 
7.0469303131 -97.4706344604 
7.0631752014 -101.5011672974 
7.0794582367 -99.4375305176 
7.0957779884 -91.4838256836 
7.1121349335 -88.1038589478 
7.1285300255 -88.2700119019 
7.1449627876 -92.2172241211 
7.1614346504 -95.0231475830 
7.1779432297 -95.4592285156 
7.1944894791 -97.4072036743 
7.2110743523 -93.9691085815 
7.2276983261 -90.8781661987 
7.2443599701 -90.1158676147 
7.2610597610 -90.4172134399 
7.2777976990 -90.0824508667 
7.2945747375 -89.5900268555 
7.3113913536 -89.5554809570 
7.3282456398 -90.8580551147 
7.3451385498 -93.9011001587 
7.3620705605 -96.7800445557 
7.3790416718 -94.7406845093 
7.3960528374 -93.4965057373 
7.4131026268 -93.4928436279 
7.4301910400 -93.6380004883 
7.4473195076 -94.7570648193 
7.4644880295 -100.9003219604 
7.4816951752 -103.1452713013 
7.4989418983 -91.4793014526 
7.5162286758 -87.6457138062 
7.5335550308 -87.4083404541 
7.5509228706 -88.8808670044 
7.5683288574 -92.4566574097 
7.5857758522 -98.3804244995 
7.6032624245 -98.8164062500 
7.6207904816 -96.6968612671 
7.6383581161 -96.5346832275 
7.6559662819 -96.2379531860 
7.6736145020 -92.1112365723 
7.6913042068 -90.4144744873 
7.7090349197 -90.9683990479 
7.7268061638 -94.8649749756 
7.7446179390 -100.1218338013 
7.7624707222 -98.3802032471 
7.7803649902 -93.9694900513 
7.7983012199 -92.3702316284 
7.8162779808 -92.8023376465 
7.8342962265 -94.9418487549 
7.8523559570 -91.8077316284 
7.8704586029 -90.1604003906 
7.8886013031 -90.6491317749 
7.9067864418 -92.5415039062 
7.9250130653 -93.4335556030 
7.9432821274 -93.3619308472 
7.9615941048 -93.6066513062 
7.9799470901 -93.8909606934 
7.9983425140 -92.4982299805 
8.0167798996 -93.8991928101 
8.0352611542 -96.8597869873 
8.0537843704 -97.9222564697 
8.0723505020 -99.1003265381 
8.0909585953 -94.7717132568 
8.1096105576 -92.8280487061 
8.1283054352 -94.7280883789 
8.1470432281 -98.3399429321 
8.1658239365 -92.6872024536 
8.1846475601 -90.2561721802 
8.2035150528 -89.8845214844 
8.2224273682 -90.6179428101 
8.2413816452 -92.2631912231 
8.2603797913 -95.5162200928 
8.2794208527 -97.2485733032 
8.2985086441 -94.7254409790 
8.3176383972 -93.0774536133 
8.3368120193 -92.5708847046 
8.3560304642 -94.0972595215 
8.3752927780 -99.5775451660 
8.3945999146 -98.5564575195 
8.4139518738 -99.7073822021 
8.4333477020 -99.5063629150 
8.4527883530 -94.6293487549 
8.4722738266 -95.3987655640 
8.4918050766 -94.6163253784 
8.5113801956 -93.3358383179 
8.5310010910 -94.5959243774 
8.5506668091 -97.3323745728 
8.5703792572 -98.5663223267 
8.5901355743 -97.2027740479 
8.6099376678 -99.9734191895 
8.6297855377 -93.7886657715 
8.6496791840 -91.1558990479 
8.6696195602 -92.5051727295 
8.6896047592 -96.6312332153 
8.7096357346 -98.1698379517 
8.7297134399 -95.9354553223 
8.7498369217 -93.5421371460 
8.7700090408 -91.0923233032 
8.7902250290 -90.4877471924 
8.8104887009 -89.7568130493 
8.8307981491 -89.6615600586 
8.8511562347 -91.9218673706 
8.8715600967 -95.5261840820 
8.8920116425 -96.8177261353 
8.9125089645 -95.3062667847 
8.9330539703 -94.3640289307 
8.9536485672 -95.5347671509 
8.9742879868 -100.7897567749 
8.9949760437 -98.7367935181 
9.0157108307 -96.6641616821 
9.0364942551 -92.9234695435 
9.0573263168 -90.6646041870 
9.0782051086 -90.8884582520 
9.0991325378 -92.7463073730 
9.1201076508 -95.1508560181 
9.1411333084 -96.7829513550 
9.1622047424 -95.7455749512 
9.1833257675 -94.2676315308 
9.2044954300 -93.9161376953 
9.2257137299 -94.5916290283 
9.2469825745 -96.2760543823 
9.2682981491 -94.4916992188 
9.2896633148 -92.6703796387 
9.3110780716 -92.6364593506 
9.3325433731 -94.9385528564 
9.3540573120 -92.4697418213 
9.3756198883 -91.2388153076 
9.3972330093 -92.4999618530 
9.4188957214 -95.7442169189 
9.4406089783 -98.0380249023 
9.4623718262 -96.6378250122 
9.4841842651 -93.0076065063 
9.5060472488 -91.6591033936 
9.5279607773 -92.2852401733 
9.5499258041 -93.9476165771 
9.5719404221 -95.8193511963 
9.5940065384 -97.1672515869 
9.6161222458 -98.3376235962 
9.6382904053 -96.9598693848 
9.6605091095 -93.3513946533 
9.6827783585 -94.6482620239 
9.7050991058 -97.9580001831 
9.7274713516 -101.1737289429 
9.7498970032 -96.8213729858 
9.7723722458 -95.7850494385 
9.7948999405 -96.3732986450 
9.8174791336 -99.1268692017 
9.8401107788 -103.5270919800 
9.8627948761 -107.0832901001 
9.8855314255 -107.0218124390 
9.9083194733 -100.4281539917 
9.9311599731 -94.8723068237 
9.9540548325 -93.9305267334 
9.9770011902 -95.6269149780 
10.0000000000 -101.9209289551 
10.0230531693 -102.9091415405 
10.0461568832 -104.0515136719 
10.0693168640 -105.0565795898 
10.0925273895 -105.4273147583 
10.1157941818 -103.3446807861 
10.1391143799 -102.0428619385 
10.1624860764 -101.9907455444 
10.1859140396 -102.4712524414 
10.2093935013 -103.3515701294 
10.2329292297 -102.4001312256 
10.2565202713 -100.8869628906 
10.2801618576 -99.5718688965 
10.3038616180 -98.3949737549 
10.3276157379 -97.8341445923 
10.3514213562 -97.4669952393 
10.3752851486 -97.3993453979 
10.3992004395 -97.4946289062 
10.4231748581 -97.6913528442 
10.4472036362 -97.7928619385 
10.4712848663 -97.8412857056 
10.4954252243 -97.5051956177 
10.5196180344 -97.1100158691 
10.5438690186 -96.5951690674 
10.5681762695 -96.2093887329 
10.5925369263 -95.9159011841 
10.6169557571 -96.0091781616 
10.6414289474 -96.2227859497 
10.6659612656 -96.8302001953 
10.6905498505 -97.2369003296 
10.7151927948 -97.3187408447 
10.7398948669 -96.8809280396 
10.7646503448 -96.1777954102 
10.7894668579 -95.8723297119 
10.8143405914 -95.7298278809 
10.8392686844 -96.0296707153 
10.8642568588 -96.4819030762 
10.8892993927 -97.0625762939 
10.9144029617 -97.3966445923 
10.9395647049 -97.6039657593 
10.9647808075 -97.3845825195 
10.9900588989 -97.1283721924 
11.0153942108 -96.8327407837 
11.0407857895 -96.8032150269 
11.0662384033 -96.8775711060 
11.0917472839 -97.2004013062 
11.1173171997 -97.3837432861 
11.1429462433 -97.4166336060 
11.1686315536 -97.0883102417 
11.1943798065 -96.7239303589 
11.2201833725 -96.5423965454 
11.2460498810 -96.6369628906 
11.2719755173 -96.9700317383 
11.2979583740 -97.8295135498 
11.3240041733 -98.8463592529 
11.3501071930 -100.1300811768 
11.3762731552 -99.8470458984 
11.4024991989 -98.7041015625 
11.4287824631 -97.3257446289 
11.4551296234 -96.3166198730 
11.4815349579 -95.8205337524 
11.5080032349 -95.9191513062 
11.5345335007 -96.2718963623 
11.5611209869 -97.0569686890 
11.5877742767 -97.8398437500 
11.6144876480 -98.6011123657 
11.6412601471 -98.7528610229 
11.6680965424 -98.9371109009 
11.6949930191 -99.1610794067 
11.7219533920 -100.2095870972 
11.7489767075 -102.0193405151 
11.7760591507 -105.3066635132 
11.8032073975 -104.3934631348 
11.8304147720 -102.1359024048 
11.8576879501 -100.5682983398 
11.8850231171 -99.3957214355 
11.9124193192 -98.4546966553 
11.9398813248 -97.4390029907 
11.9674043655 -96.4375228882 
11.9949932098 -95.4483489990 
12.0226459503 -94.7994232178 
12.0503587723 -94.4141921997 
12.0781393051 -94.3317871094 
12.1059799194 -94.8499679565 
12.1338882446 -95.5740203857 
12.1618614197 -96.5305099487 
12.1898946762 -96.8548583984 
12.2179965973 -96.6235809326 
12.2461633682 -95.6320648193 
12.2743921280 -94.6168746948 
12.3026885986 -93.8197708130 
12.3310470581 -93.3769378662 
12.3594741821 -93.5342941284 
12.3879671097 -94.0054855347 
12.4165229797 -94.8359909058 
12.4451465607 -95.8626022339 
12.4738340378 -96.6693191528 
12.5025901794 -97.1670150757 
12.5314130783 -97.0824966431 
12.5602989197 -97.0311889648 
12.5892543793 -97.0520324707 
12.6182737350 -97.5520706177 
12.6473636627 -98.2910537720 
12.6765203476 -99.2090301514 
12.7057399750 -100.0948562622 
12.7350311279 -100.4678344727 
12.7643861771 -100.5213088989 
12.7938127518 -100.3692474365 
12.8233070374 -100.5812377930 
12.8528652191 -100.9930267334 
12.8824958801 -101.5884323120 
12.9121913910 -101.7224731445 
12.9419584274 -101.4603729248 
12.9717941284 -100.8210449219 
13.0016946793 -100.1503982544 
13.0316677094 -99.7305526733 
13.0617103577 -99.5154647827 
13.0918188095 -99.5194473267 
13.1219997406 -99.4716262817 
13.1522474289 -99.3311691284 
13.1825675964 -99.0781021118 
13.2129583359 -98.8135299683 
13.2434148788 -98.5910415649 
13.2739458084 -98.3837280273 
13.3045425415 -98.1453857422 
13.3352146149 -97.9262237549 
13.3659563065 -97.8512344360 
13.3967657089 -97.9779586792 
13.4276504517 -98.5231628418 
13.4586019516 -99.3759689331 
13.4896287918 -100.4373779297 
13.5207271576 -101.6633224487 
13.5518932343 -102.8488845825 
13.5831346512 -103.7725372314 
13.6144447327 -104.2501525879 
13.6458311081 -103.9621582031 
13.6772890091 -102.3897323608 
13.7088165283 -100.5615539551 
13.7404203415 -98.7262191772 
13.7720966339 -97.2274475098 
13.8038425446 -96.2765350342 
13.8356647491 -95.6968307495 
13.8675565720 -95.4388427734 
13.8995265961 -95.4515762329 
13.9315700531 -95.5687103271 
13.9636831284 -95.6933898926 
13.9958744049 -95.8320541382 
14.0281352997 -96.0144271851 
14.0604753494 -96.3249969482 
14.0928897858 -96.6424255371 
14.1253747940 -96.8768463135 
14.1579389572 -96.9389801025 
14.1905736923 -96.7566986084 
14.2232875824 -96.5377349854 
14.2560777664 -96.3906097412 
14.2889385223 -96.4103088379 
14.3218793869 -96.7642822266 
14.3548927307 -97.5075836182 
14.3879852295 -98.3369522095 
14.4211549759 -98.9113540649 
14.4543962479 -98.8331832886 
14.4877185822 -97.8759536743 
14.5211143494 -96.9341964722 
14.5545902252 -96.2557449341 
14.5881433487 -95.9603424072 
14.6217708588 -96.0536422729 
14.6554784775 -96.3005218506 
14.6892642975 -96.4500808716 
14.7231245041 -96.5745391846 
14.7570667267 -96.8138046265 
14.7910823822 -97.4188919067 
14.8251810074 -98.7662429810 
14.8593578339 -100.7962951660 
14.8936100006 -102.5448532104 
14.9279451370 -103.1844863892 
14.9623546600 -102.2061538696 
14.9968481064 -101.8810348511 
15.0314216614 -102.1346511841 
15.0660696030 -103.1197738647 
15.1008024216 -104.5237426758 
15.1356105804 -105.3338012695 
15.1705036163 -102.1307296753 
15.2054767609 -100.4517974854 
15.2405261993 -99.9234313965 
15.2756614685 -100.2843017578 
15.3108730316 -101.1199569702 
15.3461694717 -101.8790817261 
15.3815479279 -101.9145126343 
15.4170036316 -102.0045700073 
15.4525451660 -102.6545944214 
15.4881677628 -103.6709365845 
15.5238695145 -104.1974792480 
15.5596570969 -103.1490173340 
15.5955238342 -100.7398605347 
15.6314764023 -99.0700531006 
15.6675128937 -98.1965789795 
15.7036275864 -97.9584579468 
15.7398300171 -98.1453323364 
15.7761106491 -98.5912628174 
15.8124799728 -99.2428665161 
15.8489332199 -100.2157592773 
15.8854665756 -101.1999053955 
15.9220876694 -101.6295623779 
15.9587898254 -101.4683074951 
15.9955797195 -101.0299682617 
16.0324554443 -100.7891387939 
16.0694122314 -101.1584472656 
16.1064567566 -102.3007125854 
16.1435832977 -104.1624069214 
16.1807994843 -105.6319580078 
16.2181015015 -106.2691116333 
16.2554855347 -106.7280883789 
16.2929611206 -107.4518203735 
16.3305225372 -108.2375488281 
16.3681640625 -108.2922897339 
16.4058990479 -106.5822525024 
16.4437160492 -103.6579589844 
16.4816246033 -101.4742507935 
16.5196208954 -100.1898956299 
16.5576992035 -99.6819381714 
16.5958709717 -99.7231674194 
16.6341247559 -99.9834442139 
16.6724720001 -100.1496353149 
16.7109088898 -100.1023864746 
16.7494277954 -99.9691009521 
16.7880401611 -99.9121704102 
16.8267383575 -99.9300994873 
16.8655300140 -99.8476715088 
16.9044113159 -99.6893997192 
16.9433765411 -99.7703323364 
16.9824371338 -100.4132080078 
17.0215835571 -101.5366058350 
17.0608234406 -101.9725189209 
17.1001548767 -100.9416275024 
17.1395721436 -99.2641830444 
17.1790847778 -98.2452545166 
17.2186832428 -98.1114425659 
17.2583789825 -98.5502777100 
17.2981643677 -98.9223709106 
17.3380393982 -98.7450256348 
17.3780078888 -98.4836120605 
17.4180717468 -98.5762405396 
17.4582214355 -98.7634277344 
17.4984683990 -98.5316085815 
17.5388031006 -97.9269180298 
17.5792369843 -97.4953308105 
17.6197624207 -97.6371917725 
17.6603775024 -98.4419250488 
17.7010898590 -99.5714035034 
17.7418937683 -100.2713699341 
17.7827949524 -100.2949066162 
17.8237895966 -100.1517791748 
17.8648738861 -100.3633041382 
17.9060592651 -100.9711685181 
17.9473342896 -101.6304626465 
17.9887084961 -102.0186233521 
18.0301799774 -102.0655517578 
18.0717391968 -101.7523498535 
18.1134014130 -101.1083297729 
18.1551551819 -100.3344955444 
18.1970081329 -99.7512054443 
18.2389583588 -99.6884460449 
18.2810001373 -100.3617706299 
18.3231449127 -101.8062286377 
18.3653850555 -103.4950790405 
18.4077186584 -104.0727691650 
18.4501552582 -103.4695281982 
18.4926853180 -102.1955795288 
18.5353164673 -101.2534561157 
18.5780467987 -100.5268020630 
18.6208705902 -99.9183502197 
18.6637973785 -99.5377273560 
18.7068195343 -99.5871963501 
18.7499446869 -100.2799377441 
18.7931709290 -101.4273986816 
18.8364906311 -101.6786956787 
18.8799152374 -100.3325271606 
18.9234333038 -99.2148818970 
18.9670581818 -99.6965103149 
19.0107841492 -102.1820755005 
19.0546054840 -104.1860961914 
19.0985336304 -105.1410522461 
19.1425571442 -104.5234298706 
19.1866874695 -104.1021423340 
19.2309188843 -104.2419433594 
19.2752475739 -103.7754898071 
19.3196830750 -102.3890151978 
19.3642177582 -101.3360595703 
19.4088573456 -101.0748443604 
19.4536018372 -101.5860900879 
19.4984436035 -102.6899795532 
19.5433940887 -104.0109405518 
19.5884494781 -104.9703521729 
19.6336021423 -105.4176559448 
19.6788635254 -105.0959167480 
19.7242259979 -103.7025451660 
19.7696971893 -102.6118545532 
19.8152732849 -102.3242797852 
19.8609485626 -101.4629974365 
19.9067344666 -100.0796127319 
19.9526214600 -99.2532882690 
19.9986190796 -99.4108047485 
20.0447216034 -100.4785003662 
20.0909271240 -101.5847473145 
20.1372432709 -101.4537124634 
20.1836605072 -100.6976852417 
20.2301921844 -100.2816467285 
20.2768287659 -100.6182937622 
20.3235683441 -102.5136642456 
20.3704223633 -103.9547576904 
20.4173774719 -103.2784729004 
20.4644451141 -102.0942306519 
20.5116233826 -101.5754699707 
20.5589046478 -102.0591583252 
20.6063003540 -103.1232223511 
20.6538047791 -103.7840805054 
20.7014122009 -103.6970214844 
20.7491359711 -103.7347564697 
20.7969646454 -103.4895324707 
20.8449096680 -101.7713241577 
20.8929634094 -99.8359680176 
20.9411239624 -98.5840072632 
20.9894008636 -98.2452621460 
21.0377826691 -98.8863372803 
21.0862808228 -101.6922454834 
21.1348934174 -104.6424026489 
21.1836109161 -103.2272338867 
21.2324447632 -101.4263687134 
21.2813873291 -100.4119491577 
21.3304481506 -100.4371643066 
21.3796234131 -101.3884048462 
21.4289054871 -103.2915573120 
21.4783058167 -104.2610397339 
21.5278148651 -104.7132339478 
21.5774440765 -105.0629959106 
21.6271877289 -104.5234909058 
21.6770401001 -102.7014923096 
21.7270126343 -101.7165527344 
21.7771015167 -101.8663253784 
21.8272991180 -102.2074279785 
21.8776187897 -101.9732437134 
21.9280471802 -100.7893524170 
21.9785995483 -98.6806564331 
22.0292682648 -97.8668594360 
22.0800457001 -98.5546569824 
22.1309490204 -100.3853836060 
22.1819610596 -103.5704345703 
22.2330989838 -106.5519714355 
22.2843532562 -104.8199615479 
22.3357219696 -104.4208145142 
22.3872127533 -104.2145690918 
22.4388160706 -103.3089218140 
22.4905452728 -102.1833724976 
22.5423946381 -101.8108367920 
22.5943565369 -102.0289916992 
22.6464443207 -102.8106536865 
22.6986465454 -103.4336700439 
22.7509746552 -101.8640060425 
22.8034229279 -100.6498031616 
22.8559856415 -100.3402328491 
22.9086780548 -101.8028335571 
22.9614830017 -103.3180923462 
23.0144176483 -101.9144821167 
23.0674743652 -100.2948608398 
23.1206455231 -99.7971420288 
23.1739463806 -101.1075744629 
23.2273712158 -102.2523498535 
23.2809123993 -102.6294860840 
23.3345813751 -102.6869354248 
23.3883705139 -103.6860122681 
23.4422893524 -104.7330169678 
23.4963302612 -104.6483917236 
23.5504913330 -102.1356506348 
23.6047840118 -100.6167984009 
23.6591949463 -100.9215469360 
23.7137374878 -102.8531646729 
23.7684059143 -103.8656616211 
23.8231925964 -103.3416213989 
23.8781147003 -102.8921966553 
23.9331550598 -103.2683181763 
23.9883289337 -103.9139480591 
24.0436306000 -104.5014266968 
24.0990524292 -104.7421646118 
24.1546096802 -104.2437362671 
24.2102870941 -103.7354431152 
24.2660999298 -102.7805099487 
24.3220424652 -101.9496688843 
24.3781070709 -101.8888778687 
24.4343070984 -103.2626113892 
24.4906349182 -106.1873397827 
24.5470886230 -107.3248901367 
24.6036777496 -105.6807479858 
24.6603908539 -103.9623947144 
24.7172412872 -103.7320861816 
24.7742233276 -103.4919509888 
24.8313293457 -101.9103851318 
24.8885746002 -100.9736785889 
24.9459438324 -101.0599060059 
25.0034542084 -101.9758605957 
25.0610961914 -101.9871215820 
25.1188621521 -101.1594390869 
25.1767711639 -101.1600418091 
25.2348041534 -102.4604873657 
25.2929801941 -102.2352752686 
25.3512897491 -100.6401062012 
25.4097251892 -99.3959426880 
25.4683036804 -99.7636260986 
25.5270099640 -100.4828109741 
25.5858592987 -100.4222946167 
25.6448421478 -99.8118438721 
25.7039566040 -100.8011779785 
25.7632122040 -103.8190231323 
25.8225975037 -105.9497833252 
25.8821277618 -104.8030471802 
25.9417953491 -103.2635116577 
26.0015926361 -103.9398727417 
26.0615367889 -104.6892166138 
26.1216163635 -103.4786682129 
26.1818294525 -101.3684768677 
26.2421875000 -100.8348693848 
26.3026771545 -102.0233612061 
26.3633136749 -103.2658157349 
26.4240913391 -103.9454956055 
26.4850006104 -105.0316467285 
26.5460567474 -104.3744583130 
26.6072483063 -102.8337860107 
26.6685867310 -102.4593505859 
26.7300662994 -102.8405761719 
26.7916812897 -103.2361450195 
26.8534450531 -103.2606124878 
26.9153442383 -103.4601058960 
26.9773941040 -104.0674362183 
27.0395870209 -105.0712966919 
27.1019134521 -107.6256637573 
27.1643943787 -110.1400604248 
27.2270088196 -109.0155029297 
27.2897777557 -113.3037567139 
27.3526897430 -110.4951171875 
27.4157390594 -107.0465164185 
27.4789428711 -103.6474456787 
27.5422897339 -102.1711883545 
27.6057777405 -102.7242660522 
27.6694183350 -104.3885269165 
27.7331981659 -106.1527862549 
27.7971324921 -107.1825027466 
27.8612155914 -105.1595001221 
27.9254379272 -102.6290206909 
27.9898147583 -101.7756576538 
28.0543327332 -102.3945312500 
28.1190090179 -104.4911346436 
28.1838321686 -107.0240936279 
28.2487983704 -106.3934020996 
28.3139209747 -104.3092803955 
28.3791866302 -102.0416336060 
28.4446105957 -100.8076019287 
28.5101852417 -101.4016418457 
28.5759029388 -103.5396423340 
28.6417808533 -106.0219726562 
28.7078018188 -106.8441543579 
28.7739830017 -105.5556716919 
28.8403167725 -103.9978256226 
28.9067974091 -103.2153778076 
28.9734363556 -103.7631912231 
29.0402297974 -105.2629623413 
29.1071701050 -106.4622421265 
29.1742725372 -106.2628173828 
29.2415218353 -106.3909912109 
29.3089332581 -107.6557083130 
29.3765010834 -107.7426834106 
29.4442157745 -104.5675888062 
29.5120944977 -101.3244400024 
29.5801219940 -100.3681716919 
29.6483135223 -100.4342041016 
29.7166633606 -100.5432891846 
29.7851619720 -100.5702133179 
29.8538284302 -101.7508773804 
29.9226436615 -103.5747375488 
29.9916248322 -103.8675384521 
30.0607662201 -100.3020401001 
30.1300582886 -100.4058837891 
30.1995182037 -100.5826492310 
30.2691307068 -100.8516464233 
30.3389110565 -101.2531738281 
30.4088535309 -101.7876815796 
30.4789466858 -102.4235458374 
30.5492115021 -103.1190338135 
30.6196308136 -103.8066558838 
30.6902198792 -104.3919525146 
30.7609710693 -104.6824264526 
30.8318767548 -104.6273956299 
30.9029541016 -104.2988586426 
30.9741973877 -103.7959747314 
31.0455951691 -103.2290649414 
31.1171646118 -102.6950225830 
31.1888923645 -102.2768630981 
31.2607936859 -102.0145111084 
31.3328609467 -101.9043655396 
31.4050846100 -101.9442062378 
31.4774856567 -102.1204986572 
31.5500431061 -102.4062271118 
31.6227760315 -102.7587814331 
31.6956787109 -103.1041030884 
31.7687397003 -103.3575286865 
31.8419761658 -103.4864883423 
31.9153747559 -103.4975662231 
31.9889507294 -103.4244918823 
32.0626945496 -103.3112030029 
32.1366043091 -103.1935729980 
32.2106895447 -103.0868225098 
32.2849388123 -102.9795379639 
32.3593635559 -102.8492507935 
32.4339637756 -102.6797180176 
32.5087280273 -102.4638595581 
32.5836715698 -102.2044296265 
32.6587867737 -101.9125976562 
32.7340698242 -101.6048278809 
32.8095321655 -101.2997970581 
32.8851585388 -101.0187759399 
32.9609718323 -100.7748336792 
33.0369567871 -100.5700531006 
33.1131095886 -100.4024353027 
33.1894493103 -100.2695693970 
33.2659530640 -100.1731338501 
33.3426399231 -100.1209793091 
33.4195060730 -100.1262969971 
33.4965438843 -100.2040100098 
33.5737648010 -100.3661575317 
33.6511535645 -100.6215744019 
33.7287292480 -100.9657211304 
33.8064880371 -101.3751449585 
33.8844146729 -101.8181533813 
33.9625282288 -102.2440490723 
34.0408134460 -102.5815200806 
34.1192893982 -102.7536010742 
34.1979484558 -102.7109298706 
34.2767753601 -102.4643096924 
34.3557968140 -102.0873184204 
34.4349899292 -101.6831359863 
34.5143737793 -101.3408050537 
34.5939407349 -101.1113586426 
34.6736831665 -101.0053024292 
34.7536163330 -101.0028991699 
34.8337364197 -101.0600509644 
34.9140319824 -101.1367492676 
34.9945182800 -101.2145385742 
35.0751838684 -101.2971801758 
35.1560440063 -101.4038391113 
35.2370910645 -101.5586242676 
35.3183135986 -101.7829360962 
35.3997344971 -102.0914916992 
35.4813346863 -102.4883651733 
35.5631332397 -102.9605255127 
35.6451187134 -103.4696578979 
35.7272834778 -103.9512939453 
35.8096466064 -104.3313522339 
35.8921890259 -104.5541152954 
35.9749336243 -104.5976181030 
36.0578689575 -104.4607238770 
36.1409835815 -104.1462326050 
36.2243003845 -103.6678085327 
36.3078002930 -103.0709609985 
36.3915023804 -102.4334259033 
36.4753990173 -101.8406982422 
36.5594749451 -101.3591842651 
36.6437568665 -101.0254135132 
36.7282333374 -100.8502655029 
36.8128967285 -100.8293914795 
36.8977622986 -100.8944168091 
36.9828147888 -101.1258850098 
37.0680732727 -101.5021972656 
37.1535263062 -102.0204010010 
37.2391700745 -102.6510543823 
37.3250198364 -103.3140029907 
37.4110565186 -103.8750762939 
37.4972991943 -104.1989364624 
37.5837440491 -104.2439422607 
37.6703796387 -104.0911788940 
37.7572212219 -103.8686065674 
37.8442535400 -103.6734390259 
37.9314994812 -103.5528030396 
38.0189437866 -103.5408859253 
38.1065788269 -103.6803970337 
38.1944274902 -103.8589782715 
38.2824707031 -104.0869750977 
38.3707237244 -104.3394393921 
38.4591827393 -104.5771636963 
38.5478324890 -104.7632064819 
38.6366996765 -104.8895568848 
38.7257690430 -104.9827728271 
38.8150367737 -105.0762100220 
38.9045181274 -105.1764144897 
38.9941940308 -105.2553176880 
39.0840911865 -105.2755126953 
39.1741943359 -105.2244033813 
39.2644920349 -105.1209640503 
39.3550109863 -104.9965896606 
39.4457244873 -104.8813018799 
39.5366630554 -104.8042144775 
39.6278076172 -104.8357849121 
39.7191543579 -105.0617218018 
39.8107185364 -105.3378982544 
39.9024848938 -105.6722488403 
39.9944763184 -106.0106048584 
40.0866775513 -106.2857437134 
40.1790771484 -106.4310607910 
40.2717056274 -106.4009475708 
40.3645324707 -106.1911087036 
40.4575881958 -105.8439025879 
40.5508575439 -105.4321441650 
40.6443290710 -104.8666839600 
40.7380294800 -104.4860382080 
40.8319320679 -104.3780364990 
40.9260635376 -104.3697509766 
41.0204124451 -104.4383239746 
41.1149673462 -104.5563507080 
41.2097511292 -104.6913757324 
41.3047561646 -104.8064498901 
41.3999671936 -104.8736648560 
41.4954071045 -104.9059906006 
41.5910568237 -104.9879684448 
41.6869392395 -105.1530761719 
41.7830429077 -105.4085922241 
41.8793563843 -105.7003631592 
41.9759025574 -105.9362030029 
42.0726585388 -106.0326690674 
42.1696510315 -105.8897323608 
42.2668647766 -105.6373291016 
42.3642959595 -105.5268096924 
42.4619598389 -105.5132141113 
42.5598373413 -105.5971145630 
42.6579513550 -105.7554473877 
42.7562942505 -105.9524230957 
42.8548507690 -106.2278594971 
42.9536437988 -106.4094161987 
43.0526542664 -106.4419174194 
43.1519050598 -106.4033432007 
43.2513885498 -106.2813415527 
43.3510856628 -106.0466918945 
43.4510231018 -105.4032516479 
43.5511932373 -104.5539855957 
43.6515808105 -103.9703750610 
43.7522125244 -103.5019073486 
43.8530654907 -103.2262191772 
43.9541625977 -103.2978820801 
44.0554924011 -103.8703613281 
44.1570434570 -104.5319824219 
44.2588386536 -105.3175125122 
44.3608589172 -106.1155090332 
44.4631271362 -106.9760742188 
44.5656280518 -107.1785125732 
44.6683578491 -106.7755966187 
44.7713317871 -106.0666122437 
44.8745346069 -105.2121658325 
44.9779853821 -103.9501419067 
45.0816764832 -102.9342346191 
45.1855926514 -102.4364013672 
45.2897605896 -102.1009674072 
45.3941574097 -101.9491500854 
45.4988059998 -102.1516952515 
45.6036949158 -102.4928436279 
45.7088165283 -102.9338226318 
45.8141899109 -103.6310424805 
45.9197959900 -104.2597351074 
46.0256576538 -104.6033935547 
46.1317596436 -104.9117889404 
46.2380981445 -105.2753448486 
46.3446922302 -105.4049530029 
46.4515342712 -105.2377853394 
46.5586090088 -104.8938369751 
46.6659393311 -104.2576217651 
46.7735099792 -103.7624588013 
46.8813400269 -103.6151809692 
46.9894180298 -103.6240615845 
47.0977287292 -103.8975219727 
47.2063064575 -104.3688888550 
47.3151206970 -104.7740020752 
47.4241981506 -105.4448165894 
47.5335273743 -106.0882949829 
47.6430969238 -106.3865432739 
47.7529296875 -106.5368804932 
47.8630027771 -106.5154571533 
47.9733428955 -106.3756408691 
48.0839385986 -106.2806472778 
48.1947746277 -106.2279968262 
48.3058815002 -106.3236541748 
48.4172286987 -106.5047149658 
48.5288505554 -106.8780517578 
48.6407241821 -107.2020111084 
48.7528457642 -107.2658233643 
48.8652381897 -107.0228729248 
48.9778900146 -106.4607620239 
49.0907859802 -105.9304504395 
49.2039566040 -105.1133575439 
49.3173751831 -104.5079116821 
49.4310684204 -104.3385314941 
49.5450248718 -104.5196380615 
49.6592292786 -105.1194915771 
49.7737121582 -105.7369155884 
49.8884429932 -106.7827606201 
50.0034523010 -107.7512283325 
50.1187286377 -108.1370086670 
50.2342567444 -108.1386871338 
50.3500633240 -107.6568908691 
50.4661254883 -107.0197753906 
50.5824661255 -106.5969848633 
50.6990776062 -106.5198287964 
50.8159408569 -106.6654281616 
50.9330902100 -106.9323425293 
51.0504951477 -107.0674285889 
51.1681823730 -107.0407333374 
51.2861442566 -106.7820434570 
51.4043617249 -106.4071121216 
51.5228652954 -106.1081008911 
51.6416435242 -105.9971923828 
51.7606811523 -105.9169082642 
51.8800086975 -105.8310852051 
51.9995956421 -105.6656951904 
52.1194725037 -105.4793167114 
52.2396240234 -105.3890914917 
52.3600425720 -105.3430480957 
52.4807510376 -105.3475112915 
52.6017227173 -105.3108749390 
52.7229881287 -105.2090301514 
52.8445320129 -105.1290206909 
52.9663429260 -105.1858520508 
53.0884475708 -105.3280105591 
53.2108192444 -105.5258026123 
53.3334884644 -105.4984512329 
53.4564399719 -105.1612930298 
53.5796623230 -104.8081512451 
53.7031822205 -104.6436157227 
53.8269729614 -104.6149673462 
53.9510612488 -104.6247177124 
54.0754356384 -104.6535873413 
54.2000846863 -104.8701553345 
54.3250350952 -105.3891906738 
54.4502563477 -106.3127441406 
54.5757827759 -107.4784164429 
54.7015991211 -108.4478149414 
54.8276901245 -108.8132553101 
54.9540901184 -108.1041870117 
55.0807762146 -106.8640518188 
55.2077407837 -105.5385284424 
55.3350143433 -104.5747604370 
55.4625663757 -104.2021713257 
55.5904273987 -104.3512039185 
55.7185821533 -105.0154724121 
55.8470153809 -105.8767471313 
55.9757652283 -106.5119018555 
56.1047897339 -106.7044143677 
56.2341308594 -106.4120330811 
56.3637733459 -105.9763259888 
56.4936943054 -105.5463943481 
56.6239318848 -105.2342758179 
56.7544555664 -105.1911239624 
56.8852920532 -105.4159088135 
57.0164337158 -105.8903121948 
57.1478614807 -106.4186019897 
57.2796058655 -106.7842407227 
57.4116401672 -106.8819503784 
57.5439910889 -106.6849441528 
57.6766510010 -106.3672027588 
57.8096008301 -106.0619430542 
57.9428710938 -105.8144607544 
58.0764503479 -105.6206665039 
58.2103195190 -105.5281829834 
58.3445129395 -105.6389694214 
58.4790039062 -105.9381484985 
58.6138191223 -106.4396743774 
58.7489433289 -107.0499801636 
58.8843612671 -107.5688247681 
59.0201110840 -107.8738708496 
59.1561584473 -107.9483871460 
59.2925338745 -108.1282196045 
59.4292221069 -106.3119049072 
59.5662117004 -101.2201461792 
59.7035331726 -96.6177062988 
59.8411521912 -94.6144485474 
59.9791069031 -93.8853225708 
60.1173782349 -94.2186126709 
60.2559547424 -95.8373031616 
60.3948669434 -99.8785934448 
60.5340805054 -104.7892379761 
60.6736335754 -108.5424423218 
60.8135070801 -108.8959503174 
60.9536857605 -108.7597732544 
61.0942039490 -108.6893081665 
61.2350311279 -108.5136718750 
61.3761978149 -108.3136062622 
61.5176925659 -108.0843048096 
61.6594963074 -107.6844863892 
61.8016395569 -107.3098983765 
61.9441146851 -106.9870529175 
62.0869026184 -106.7643432617 
62.2300338745 -106.7257461548 
62.3734779358 -106.7809829712 
62.5172691345 -107.0272674561 
62.6613922119 -107.4547729492 
62.8058319092 -107.7654800415 
62.9506225586 -107.9146270752 
63.0957260132 -107.8288345337 
63.2411842346 -107.5695037842 
63.3869781494 -107.1754608154 
63.5330886841 -106.6849212646 
63.6795539856 -106.5505599976 
63.8263397217 -106.7479476929 
63.9734840393 -107.0663909912 
64.1209640503 -107.3136138916 
64.2687683105 -107.2920150757 
64.4169311523 -107.2001571655 
64.5654144287 -107.0139007568 
64.7142562866 -106.5596084595 
64.8634490967 -106.0738677979 
65.0129623413 -105.9642410278 
65.1628417969 -106.2860717773 
65.3130645752 -107.1452713013 
65.4636154175 -107.9369964600 
65.6145324707 -108.2117691040 
65.7657775879 -108.3232421875 
65.9173889160 -108.4857940674 
66.0693511963 -108.3965606689 
66.2216491699 -107.8946685791 
66.3743133545 -107.4828567505 
66.5273056030 -107.1214141846 
66.6806793213 -106.5277862549 
66.8343963623 -105.8687515259 
66.9884567261 -105.5919265747 
67.1428909302 -105.7840728760 
67.2976608276 -106.3210678101 
67.4528045654 -107.1786499023 
67.6083068848 -107.7400588989 
67.7641448975 -107.9804153442 
67.9203643799 -108.2505950928 
68.0769271851 -108.5191726685 
68.2338714600 -108.7559432983 
68.3911743164 -108.8941650391 
68.5488204956 -108.7107086182 
68.7068481445 -108.3473587036 
68.8652420044 -108.1183853149 
69.0239791870 -108.0871124268 
69.1831054688 -108.2096481323 
69.3425750732 -108.3989410400 
69.5024337769 -108.5530090332 
69.6626586914 -108.5135192871 
69.8232345581 -108.4021072388 
69.9842071533 -108.5452041626 
70.1455230713 -108.8780822754 
70.3072357178 -109.2467269897 
70.4693145752 -109.6382675171 
70.6317520142 -109.9525833130 
70.7945785522 -109.9242935181 
70.9577713013 -109.4809722900 
71.1213531494 -109.0511016846 
71.2853088379 -108.6863479614 
71.4496307373 -108.3362960815 
71.6143417358 -108.0812911987 
71.7794189453 -107.9068527222 
71.9448928833 -107.9505462646 
72.1107559204 -108.4042053223 
72.2769775391 -109.3049850464 
72.4435958862 -110.3634262085 
72.6105880737 -110.8070297241 
72.7779769897 -110.1390075684 
72.9457550049 -109.2285156250 
73.1138992310 -108.8616027832 
73.2824554443 -108.9408645630 
73.4513931274 -109.0963516235 
73.6207046509 -109.4840927124 
73.7904281616 -110.3921813965 
73.9605178833 -111.3733673096 
74.1310272217 -111.5366134644 
74.3019256592 -110.8647766113 
74.4731903076 -109.9899215698 
74.6448822021 -109.3468704224 
74.8169403076 -109.1550827026 
74.9894180298 -109.3651046753 
75.1623001099 -109.6345520020 
75.3355484009 -109.7217254639 
75.5092239380 -109.7912750244 
75.6832809448 -110.0002975464 
75.8577575684 -110.1138534546 
76.0326385498 -109.7514724731 
76.2078933716 -108.7158355713 
76.3835830688 -107.6739883423 
76.5596542358 -107.1614608765 
76.7361450195 -107.1111526489 
76.9130477905 -107.3978881836 
77.0903396606 -107.5302810669 
77.2680587769 -107.1734771729 
77.4461898804 -106.7694625854 
77.6247100830 -106.8693695068 
77.8036575317 -107.4350662231 
77.9830017090 -108.0220565796 
78.1627807617 -108.6990661621 
78.3429718018 -109.6066131592 
78.5235595703 -109.9378509521 
78.7045822144 -109.5296783447 
78.8860015869 -108.8641662598 
79.0678634644 -108.3061599731 
79.2501449585 -108.0041275024 
79.4328155518 -108.1035690308 
79.6159362793 -108.3787765503 
79.7994613647 -108.5306549072 
79.9834213257 -108.6466140747 
80.1678161621 -108.5708541870 
80.3526077271 -108.1542739868 
80.5378494263 -107.5706100464 
80.7234954834 -107.5763320923 
80.9095916748 -108.2506866455 
81.0961151123 -109.3095474243 
81.2830429077 -110.2997970581 
81.4704284668 -110.7831497192 
81.6582260132 -110.4408874512 
81.8464736938 -109.5521011353 
82.0351638794 -108.2943496704 
82.2242584229 -106.9267654419 
82.4138107300 -106.4016036987 
82.6038055420 -106.7771148682 
82.7942123413 -107.6431427002 
82.9850845337 -108.3697357178 
83.1763687134 -107.9708251953 
83.3681182861 -107.2684707642 
83.5603103638 -106.7155151367 
83.7529220581 -106.6620712280 
83.9460067749 -107.5316543579 
84.1395034790 -108.6905136108 
84.3334732056 -109.2790222168 
84.5278930664 -108.2313995361 
84.7227325439 -106.7759628296 
84.9180526733 -106.2069854736 
85.1137924194 -106.5342559814 
85.3100128174 -107.8000564575 
85.5066757202 -109.1391754150 
85.7037811279 -109.8267364502 
85.9013519287 -109.4415740967 
86.0993652344 -109.2797393799 
86.2978515625 -109.4381484985 
86.4967956543 -109.1720733643 
86.6961822510 -108.7551956177 
86.8960418701 -109.0431518555 
87.0963668823 -109.9814834595 
87.2971343994 -110.0872955322 
87.4983825684 -109.0164184570 
87.7000732422 -108.2188491821 
87.9022521973 -108.3954925537 
88.1048965454 -108.8386917114 
88.3079833984 -109.1185913086 
88.5115661621 -109.3639831543 
88.7155914307 -109.1913757324 
88.9201126099 -108.9424514771 
89.1251068115 -108.8330535889 
89.3305435181 -108.7402038574 
89.5364837646 -109.1783676147 
89.7428665161 -109.9413833618 
89.9497604370 -110.1554336548 
90.1571197510 -109.8464126587 
90.3649444580 -110.2718734741 
90.5732650757 -110.9721984863 
90.7820434570 -110.7734298706 
90.9913253784 -109.9713516235 
91.2010955811 -109.1959915161 
91.4113159180 -108.8057708740 
91.6220550537 -109.0253372192 
91.8332748413 -109.5776367188 
92.0449523926 -109.8964920044 
92.2571487427 -109.5460586548 
92.4698104858 -109.1217498779 
92.6829833984 -109.4593124390 
92.8966522217 -110.3479919434 
93.1107864380 -110.6192016602 
93.3254394531 -110.0211715698 
93.5405578613 -109.4951553345 
93.7562026978 -109.5550765991 
93.9723434448 -110.1019821167 
94.1889572144 -110.4612121582 
94.4060897827 -110.3644104004 
94.6237030029 -109.9870452881 
94.8418426514 -109.4156112671 
95.0604858398 -109.2929153442 
95.2796096802 -109.6919784546 
95.4992599487 -110.3990936279 
95.7193984985 -110.6510848999 
95.9400634766 -109.7254180908 
96.1612396240 -108.9147262573 
96.3828964233 -108.9820175171 
96.6050872803 -109.8793411255 
96.8277740479 -110.6721038818 
97.0509948730 -110.6563339233 
97.2747268677 -110.5335693359 
97.4989547729 -110.7594909668 
97.7237243652 -111.2060317993 
97.9490127563 -111.1075057983 
98.1747894287 -110.4212570190 
98.4011154175 -109.8295440674 
98.6279373169 -109.7242507935 
98.8553085327 -109.8468704224 
99.0832061768 -110.1540756226 
99.3115997314 -110.3632659912 
99.5405502319 -110.7288818359 
99.7699966431 -111.3291625977 
100.0000000000 -110.5582885742 
100.2305068970 -110.5213699341 
100.4616012573 -110.4458312988 
100.6931686401 -110.3392791748 
100.9252777100 -110.2168502808 
101.1579742432 -110.0924224854 
101.3911514282 -109.9787216187 
101.6248626709 -109.8879318237 
101.8591156006 -109.8308715820 
102.0939636230 -109.8152236938 
102.3292999268 -109.8435592651 
102.5651702881 -109.9117507935 
102.8016510010 -110.0090408325 
103.0386123657 -110.1203002930 
103.2761230469 -110.2311096191 
103.5142440796 -110.3336639404 
103.7528457642 -110.4309539795 
103.9920043945 -110.5366973877 
104.2317123413 -110.6647415161 
104.4720382690 -110.8214874268 
104.7128524780 -111.0017166138 
104.9542236328 -111.1893692017 
105.1962051392 -111.3627700806 
105.4386901855 -111.5021209717 
105.6817321777 -111.5955429077 
105.9253921509 -111.6400833130 
106.1695632935 -111.6387939453 
106.4142913818 -111.5971679688 
106.6596374512 -111.5219039917 
106.9055023193 -111.4218368530 
107.1519241333 -111.3075942993 
107.3989181519 -111.1879272461 
107.6465377808 -111.0636978149 
107.8946685791 -110.9243164062 
108.1433715820 -110.7505645752 
108.3927154541 -110.5255050659 
108.6425628662 -110.2482528687 
108.8929977417 -109.9401550293 
109.1440582275 -109.6392593384 
109.3956451416 -109.3867492676 
109.6478118896 -109.2136383057 
109.9005584717 -109.1342620850 
110.1539459229 -109.1456146240 
110.4078598022 -109.2309265137 
110.6623535156 -109.3435287476 
110.9175033569 -109.5035018921 
111.1731719971 -109.6743316650 
111.4294357300 -109.8468627930 
111.6863479614 -110.0177078247 
111.9437942505 -110.1833724976 
112.2018356323 -110.3356933594 
112.4605255127 -110.4615936279 
112.7197570801 -110.5475540161 
112.9795837402 -110.5860900879 
113.2400131226 -110.5804443359 
113.5010986328 -110.5446395874 
113.7627258301 -110.4992828369 
114.0249557495 -110.4654083252 
114.2878570557 -110.4592514038 
114.5513000488 -110.4894180298 
114.8153457642 -110.5567245483 
115.0800704956 -110.7180023193 
115.3453369141 -110.9227752686 
115.6112136841 -111.0777282715 
115.8777084351 -111.2421340942 
116.1448745728 -111.4125061035 
116.4125976562 -111.5835723877 
116.6809387207 -111.7478408813 
116.9499588013 -111.8968353271 
117.2195358276 -112.0230865479 
117.4897384644 -112.1212997437 
117.7606277466 -112.1875915527 
118.0320739746 -112.2171020508 
118.3041458130 -112.2013702393 
118.5768432617 -112.1277084351 
118.8502349854 -111.9825134277 
119.1241912842 -111.7590789795 
119.3987808228 -111.2961349487 
119.6740722656 -110.7978591919 
119.9499282837 -110.5060195923 
120.2264251709 -110.2919387817 
120.5036163330 -110.1771774292 
120.7813873291 -110.1674957275 
121.0597991943 -110.2530746460 
121.3389129639 -110.4111404419 
121.6186141968 -110.6115036011 
121.8989486694 -110.8244705200 
122.1799392700 -111.0281906128 
122.4616394043 -111.2908630371 
122.7439193726 -111.5080947876 
123.0268554688 -111.6198196411 
123.3105087280 -111.7045898438 
123.5947418213 -111.7610626221 
123.8796386719 -111.7902145386 
124.1652603149 -111.7956619263 
124.4514694214 -111.7837219238 
124.7383422852 -111.7577438354 
125.0258712769 -111.7606124878 
125.3141326904 -111.8049316406 
125.6029891968 -111.8854904175 
125.8925170898 -111.9857482910 
126.1827774048 -112.0702819824 
126.4736328125 -112.0942611694 
126.7651672363 -111.9399108887 
127.0574340820 -111.6303863525 
127.3503112793 -111.3988647461 
127.6438674927 -111.2163391113 
127.9381637573 -111.1157913208 
128.2330627441 -111.1029052734 
128.5286560059 -111.1573944092 
128.8249206543 -111.2764129639 
129.1219482422 -111.3420486450 
129.4195861816 -111.3268661499 
129.7178955078 -111.2843933105 
130.0169830322 -111.2422103882 
130.3166809082 -111.2355270386 
130.6170654297 -111.3104629517 
130.9182281494 -111.4117126465 
131.2200012207 -111.5390472412 
131.5224761963 -111.6788711548 
131.8256378174 -111.8179397583 
132.1295776367 -112.0005722046 
132.4341430664 -112.1482391357 
132.7394104004 -112.2264709473 
133.0454711914 -112.2988891602 
133.3521423340 -112.3739242554 
133.6595306396 -112.4970550537 
133.9676971436 -112.6112899780 
134.2765045166 -112.6561737061 
134.5860137939 -112.6642913818 
134.8963165283 -112.6226196289 
135.2072753906 -112.5808792114 
135.5189361572 -112.5890197754 
135.8313140869 -112.6345901489 
136.1444854736 -112.7055740356 
136.4583129883 -112.7888259888 
136.7728576660 -112.7630996704 
137.0881958008 -112.6401901245 
137.4042053223 -112.4494857788 
137.7209320068 -112.1214981079 
138.0384674072 -111.8620147705 
138.3566436768 -111.7849426270 
138.6755676270 -111.7966232300 
138.9952239990 -111.9624481201 
139.3157043457 -112.2006988525 
139.6368255615 -112.3314895630 
139.9587097168 -112.3854675293 
140.2813873291 -112.2687759399 
140.6047515869 -112.0010681152 
140.9288635254 -111.7907638550 
141.2537841797 -111.5559844971 
141.5793914795 -111.4649734497 
141.9057312012 -111.5049514771 
142.2329101562 -111.5978393555 
142.5607757568 -111.7539749146 
142.8893890381 -111.8444442749 
143.2187500000 -111.8398132324 
143.5489654541 -111.7903289795 
143.8798522949 -111.7758560181 
144.2115020752 -111.8264770508 
144.5440063477 -112.0002136230 
144.8771972656 -112.2363967896 
145.2111358643 -112.3957519531 
145.5459442139 -112.5282058716 
145.8814392090 -112.6444320679 
146.2176971436 -112.6802902222 
146.5547485352 -112.6604537964 
146.8926391602 -112.5697479248 
147.2312469482 -112.4123992920 
147.5706176758 -112.2670745850 
147.9108581543 -112.0326690674 
148.2518157959 -111.8391036987 
148.5935363770 -111.7678222656 
148.9361419678 -111.7731094360 
149.2794494629 -111.8827056885 
149.6235504150 -112.0900192261 
149.9685211182 -112.3583908081 
150.3142089844 -112.5719070435 
150.6606903076 -112.9169235229 
151.0079803467 -113.2306747437 
151.3561553955 -113.3610992432 
151.7050323486 -113.3860549927 
152.0547180176 -113.2778091431 
152.4053039551 -113.1712951660 
152.7566070557 -113.0318527222 
153.1087188721 -112.9157714844 
153.4617309570 -112.7872543335 
153.8154754639 -112.6393737793 
154.1700286865 -112.5471954346 
154.5254058838 -112.4636840820 
154.8816833496 -112.4425811768 
155.2386932373 -112.4542999268 
155.5965270996 -112.4423370361 
155.9552764893 -112.4061813354 
156.3147735596 -112.3332366943 
156.6750793457 -112.2820968628 
157.0363159180 -112.3022460938 
157.3983001709 -112.3816909790 
157.7611083984 -112.4903717041 
158.1247558594 -112.5715484619 
158.4893341064 -112.5819091797 
158.8546600342 -112.5108413696 
159.2208404541 -112.3622512817 
159.5879364014 -112.1658477783 
159.9557952881 -111.9919281006 
160.3245086670 -111.9143142700 
160.6941528320 -111.9449081421 
161.0645751953 -112.0964889526 
161.4358367920 -112.3010253906 
161.8080444336 -112.4377975464 
162.1810302734 -112.6054763794 
162.5548553467 -112.7482452393 
162.9295654297 -112.9213409424 
163.3052215576 -113.1543502808 
163.6816406250 -113.4186172485 
164.0589447021 -113.6391067505 
164.4372100830 -113.7549667358 
164.8162384033 -113.8139343262 
165.1961517334 -113.8632125854 
165.5770416260 -113.9229583740 
165.9586944580 -113.9635086060 
166.3412475586 -113.9499969482 
166.7246704102 -113.8474273682 
167.1090850830 -113.6931686401 
167.4942779541 -113.5285644531 
167.8803710938 -113.3918838501 
168.2674407959 -113.2877120972 
168.6553039551 -113.1810989380 
169.0440673828 -113.0349807739 
169.4338226318 -112.7966842651 
169.8243713379 -112.6252670288 
170.2158355713 -112.4979553223 
170.6082763672 -112.4100265503 
171.0015411377 -112.3654861450 
171.3957214355 -112.3635253906 
171.7908020020 -112.4385223389 
172.1868743896 -112.5863723755 
172.5837860107 -112.8065719604 
172.9815979004 -113.0524291992 
173.3804321289 -113.2713394165 
173.7800903320 -113.4647293091 
174.1806640625 -113.5327911377 
174.5822601318 -113.5702056885 
174.9846801758 -113.6191101074 
175.3880310059 -113.6857681274 
175.7923126221 -113.7439804077 
176.1976318359 -113.7329406738 
176.6037750244 -113.6723632812 
177.0108642578 -113.5932769775 
177.4189758301 -113.5086059570 
177.8279418945 -113.3952560425 
178.2378540039 -113.3074188232 
178.6487884521 -113.2121887207 
179.0605926514 -113.1147232056 
179.4733428955 -113.0368194580 
179.8871459961 -113.0117340088 
180.3017883301 -113.0752258301 
180.7174072266 -113.2215728760 
181.1339721680 -113.4953002930 
181.5515899658 -113.7134552002 
181.9700775146 -113.8583602905 
182.3895416260 -113.8800506592 
182.8100585938 -113.7777481079 
183.2314453125 -113.5918960571 
183.6538085938 -113.3564758301 
184.0772399902 -113.0930023193 
184.5015563965 -112.8198013306 
184.9268493652 -112.7442932129 
185.3531188965 -112.8320999146 
185.7804718018 -113.1203613281 
186.2087097168 -113.4696044922 
186.6379241943 -113.6542282104 
187.0682525635 -113.6758041382 
187.4994506836 -113.5134811401 
187.9316558838 -113.3503189087 
188.3649444580 -113.2973251343 
188.7991485596 -113.4990921021 
189.2343444824 -113.8273849487 
189.6706390381 -114.1367568970 
190.1078491211 -114.2310714722 
190.5460662842 -113.9546966553 
190.9852752686 -113.6923522949 
191.4256286621 -113.4961166382 
191.8668670654 -113.3561477661 
192.3091430664 -113.3639831543 
192.7525329590 -113.4473800659 
193.1968383789 -113.5318756104 
193.6421661377 -113.5038986206 
194.0886383057 -113.2568206787 
194.5360260010 -112.9979476929 
194.9844360352 -112.7551879883 
195.4338989258 -112.5349578857 
195.8844909668 -112.5076599121 
196.3360137939 -112.6622467041 
196.7885894775 -113.0246047974 
197.2423095703 -113.7109832764 
197.6969604492 -114.3460159302 
198.1526641846 -114.5564422607 
198.6095428467 -114.4003677368 
199.0673522949 -114.0701675415 
199.5262145996 -113.6395111084 
199.9862365723 -113.3839874268 
200.4472198486 -113.3346481323 
200.9092712402 -113.3768768311 
201.3723754883 -113.4105758667 
201.8366699219 -113.3611907959 
202.3019104004 -113.2659225464 
202.7682342529 -113.3347778320 
203.2357482910 -113.6632537842 
203.7042083740 -113.9844894409 
204.1737670898 -114.1977615356 
204.6445159912 -114.2048263550 
205.1162414551 -113.9608840942 
205.5890350342 -113.6826095581 
206.0629425049 -113.5553207397 
206.5380401611 -113.6543502808 
207.0141296387 -113.8328475952 
207.4913024902 -114.0117034912 
207.9697113037 -114.1406707764 
208.4490966797 -114.1402893066 
208.9295806885 -114.0867080688 
209.4113006592 -113.9983520508 
209.8939971924 -113.8769226074 
210.3778228760 -113.8051452637 
210.8627624512 -113.8646240234 
211.3489227295 -114.0087356567 
211.8361053467 -114.0963287354 
212.3244018555 -114.1227645874 
212.8139343262 -114.1155929565 
213.3044891357 -114.1019973755 
213.7961730957 -114.0232467651 
214.2891082764 -113.8268966675 
214.7830505371 -113.6216888428 
215.2781524658 -113.5438995361 
215.7744903564 -113.6068572998 
216.2718658447 -113.7536926270 
216.7703857422 -113.9264144897 
217.2700653076 -114.0463867188 
217.7710113525 -114.0527114868 
218.2729797363 -113.9919509888 
218.7761230469 -113.9684600830 
219.2805328369 -114.0257644653 
219.7859954834 -114.1315917969 
220.2926177979 -114.2263107300 
220.8005218506 -114.2190856934 
221.3094787598 -114.0054855347 
221.8196258545 -113.6375503540 
222.3309326172 -113.3634338379 
222.8435363770 -113.3633270264 
223.3572082520 -113.5552749634 
223.8720703125 -113.7194290161 
224.3882293701 -113.8203811646 
224.9054565430 -114.0204391479 
225.4238891602 -114.3801116943 
225.9436187744 -114.7877349854 
226.4644470215 -115.1204452515 
226.9864501953 -115.2947921753 
227.5097961426 -115.2417297363 
228.0342254639 -114.9987564087 
228.5598602295 -114.7030868530 
229.0867156982 -114.4532546997 
229.6148986816 -114.2615356445 
230.1441802979 -114.0513610840 
230.6746673584 -113.8571166992 
231.2065277100 -113.7928237915 
231.7394714355 -113.9180831909 
232.2736511230 -114.2550354004 
232.8091735840 -114.6646575928 
233.3458251953 -114.9315948486 
233.8836975098 -114.9777526855 
234.4228210449 -114.9095687866 
234.9633026123 -114.8433303833 
235.5049133301 -114.7679443359 
236.0477752686 -114.6941833496 
236.5920104980 -114.7415847778 
237.1373748779 -114.9096450806 
237.6839904785 -115.0442504883 
238.2319946289 -114.9690017700 
238.7811431885 -114.6055450439 
239.3315429688 -114.2421798706 
239.8833618164 -114.0933380127 
240.4363098145 -114.0017471313 
240.9905242920 -113.8364334106 
241.5460205078 -113.6324157715 
242.1029357910 -113.5901260376 
242.6610107422 -113.8467102051 
243.2203521729 -114.1329345703 
243.7811279297 -114.2946243286 
244.3430633545 -114.3159790039 
244.9062957764 -114.3879776001 
245.4709472656 -114.6082839966 
246.0367736816 -114.7830886841 
246.6039123535 -114.9280319214 
247.1723480225 -115.1570129395 
247.7422332764 -115.3440246582 
248.3132934570 -115.3417510986 
248.8856811523 -115.2123718262 
249.4595184326 -115.0027999878 
250.0345306396 -114.9220123291 
250.6108856201 -114.9695892334 
251.1887054443 -114.9483871460 
251.7677001953 -114.6679306030 
252.3480529785 -114.2809448242 
252.9298706055 -114.0783615112 
253.5128936768 -114.1260604858 
254.0972595215 -114.3822097778 
254.6829681396 -114.4813003540 
255.2701721191 -114.3215560913 
255.8585815430 -113.9999084473 
256.4483642578 -113.8990249634 
257.0396423340 -113.9816970825 
257.6321105957 -114.0692291260 
258.2259826660 -114.1840591431 
258.8213500977 -114.3944091797 
259.4179687500 -114.6634063721 
260.0159301758 -114.6917648315 
260.6152954102 -114.5331497192 
261.2161560059 -114.4583816528 
261.8182983398 -114.7275466919 
262.4218139648 -115.1828155518 
263.0268554688 -115.3023757935 
263.6331481934 -114.9963302612 
264.2408447266 -114.5689239502 
264.8500671387 -114.5129318237 
265.4605712891 -114.8928909302 
266.0724792480 -115.2225036621 
266.6859436035 -115.1499023438 
267.3006591797 -114.9024734497 
267.9168090820 -114.9562606812 
268.5343933105 -115.4615249634 
269.1535339355 -115.9716949463 
269.7739257812 -116.0803680420 
270.3957824707 -115.9656906128 
271.0192260742 -115.7943267822 
271.6439514160 -115.4724273682 
272.2700805664 -115.1116104126 
272.8978576660 -114.9131240845 
273.5268859863 -114.9818344116 
274.1573791504 -115.2371292114 
274.7893371582 -115.4388961792 
275.4229125977 -115.4360198975 
276.0577697754 -115.2998809814 
276.6941223145 -115.2074432373 
277.3320617676 -115.2979812622 
277.9713439941 -115.5546112061 
278.6120605469 -115.7646255493 
279.2544555664 -115.7305908203 
279.8981628418 -115.4640350342 
280.5433349609 -115.1285781860 
281.1900024414 -114.9498138428 
281.8383178711 -114.9516525269 
282.4879760742 -114.9283370972 
283.1391296387 -114.8734817505 
283.7919616699 -115.0875625610 
284.4461059570 -115.7060470581 
285.1017761230 -116.5431747437 
285.7591247559 -117.2011642456 
286.4178161621 -117.4474716187 
287.0780334473 -117.2212677002 
287.7399291992 -116.6649169922 
288.4031677246 -116.0829849243 
289.0679626465 -115.7637481689 
289.7342834473 -115.7680435181 
290.4023132324 -115.7705841064 
291.0717163086 -115.5468063354 
291.7426452637 -115.3788375854 
292.4152832031 -115.5793457031 
293.0893249512 -115.8975372314 
293.7649230957 -116.0137634277 
294.4422302246 -115.9477005005 
295.1209411621 -115.8802490234 
295.8012084961 -115.8507690430 
296.4830627441 -115.7071685791 
297.1666259766 -115.3615798950 
297.8516235352 -115.0644683838 
298.5382080078 -115.2223663330 
299.2265014648 -115.6828613281 
299.9162597656 -115.9707489014 
300.6075744629 -115.5637664795 
301.3006591797 -115.5612335205 
301.9951782227 -115.5709915161 
302.6913146973 -115.6001739502 
303.3891906738 -115.6604232788 
304.0885314941 -115.7509613037 
304.7894897461 -115.8626556396 
305.4920349121 -115.9870681763 
306.1963806152 -116.1146469116 
306.9021911621 -116.2356033325 
307.6096191406 -116.3369293213 
308.3188476562 -116.4132614136 
309.0295410156 -116.4614486694 
309.7418823242 -116.4784774780 
310.4560241699 -116.4630508423 
311.1716613770 -116.4163970947 
311.8889160156 -116.3418045044 
312.6078491211 -116.2531280518 
313.3286132812 -116.1637573242 
314.0508422852 -116.0827636719 
314.7747497559 -116.0168380737 
315.5005187988 -115.9702224731 
316.2277526855 -115.9448776245 
316.9566955566 -115.9439315796 
317.6874694824 -115.9639434814 
318.4197692871 -116.0011444092 
319.1537475586 -116.0509338379 
319.8895874023 -116.1067199707 
320.6269531250 -116.1603775024 
321.3660278320 -116.2035369873 
322.1068115234 -116.2289276123 
322.8494567871 -116.2340011597 
323.5936584473 -116.2273254395 
324.3395690918 -116.2174301147 
325.0873718262 -116.2124328613 
325.8367004395 -116.2183609009 
326.5877990723 -116.2381896973 
327.3407592773 -116.2717819214 
328.0953063965 -116.3161315918 
328.8515930176 -116.3650360107 
329.6096191406 -116.4072875977 
330.3695678711 -116.4316177368 
331.1311035156 -116.4286804199 
331.8943786621 -116.3945617676 
332.6596069336 -116.3331146240 
333.4264221191 -116.2561721802 
334.1949768066 -116.1811218262 
334.9655151367 -116.1266632080 
335.7376403809 -116.1081848145 
336.5115356445 -116.1352615356 
337.2873840332 -116.2039184570 
338.0648803711 -116.2953109741 
338.8441467285 -116.3876190186 
339.6251831055 -116.4603500366 
340.4082336426 -116.5019912720 
341.1929016113 -116.5140914917 
341.9793701172 -116.5099411011 
342.7678527832 -116.5084381104 
343.5579528809 -116.5267868042 
344.3498840332 -116.5752944946 
345.1438293457 -116.6555633545 
345.9393920898 -116.7611083984 
346.7368164062 -116.8789215088 
347.5360717773 -116.9897384644 
348.3373718262 -117.0704421997 
349.1402893066 -117.1030426025 
349.9450988770 -117.0789947510 
350.7519226074 -117.0030288696 
351.5604553223 -116.8910446167 
352.3708190918 -116.7629928589 
353.1832580566 -116.6352996826 
353.9973754883 -116.5173416138 
354.8133544922 -116.4124603271 
355.6314086914 -116.3224792480 
356.4511718750 -116.2518692017 
357.2728271484 -116.2085723877 
358.0963439941 -116.2014236450 
358.9219970703 -116.2356338501 
359.7493286133 -116.3086242676 
360.5785827637 -116.4081878662 
361.4099426270 -116.5139236450 
362.2430114746 -116.6021270752 
363.0780029297 -116.6532897949 
363.9151306152 -116.6585845947 
364.7539672852 -116.6221466064 
365.5947570801 -116.5577621460 
366.4374694824 -116.4828643799 
367.2823486328 -116.4137725830 
368.1289672852 -116.3638000488 
368.9775390625 -116.3417892456 
369.8282470703 -116.3472900391 
370.6807250977 -116.3924102783 
371.5351867676 -116.4754257202 
372.3917846680 -116.5863418579 
373.2501831055 -116.7067108154 
374.1105346680 -116.8138656616 
374.9729003906 -116.8897476196 
375.8374328613 -116.9302825928 
376.7037658691 -116.9486236572 
377.5721130371 -116.9689483643 
378.4426574707 -117.0147933960 
379.3149719238 -117.0989151001 
380.1893310547 -117.2898712158 
381.0658874512 -117.5067291260 
381.9442749023 -117.6377868652 
382.8247070312 -117.7449035645 
383.7073364258 -117.8236007690 
384.5918273926 -117.8699951172 
385.4783325195 -117.8770751953 
386.3668823242 -117.8362960815 
387.2576904297 -117.7444381714 
388.1503601074 -117.6107559204 
389.0450744629 -117.4577865601 
389.9420471191 -117.3142395020 
390.8409118652 -117.2044906616 
391.7418212891 -117.1407318115 
392.6450195312 -117.1204223633 
393.5501098633 -117.1286773682 
394.4572753906 -117.1438446045 
395.3665161133 -117.1447067261 
396.2780761719 -117.0885391235 
397.1915283203 -116.9806976318 
398.1070861816 -116.8953323364 
399.0249633789 -116.8198318481 
399.9447631836 -116.7676315308 
400.8666381836 -116.7487030029 
401.7908935547 -116.7694625854 
402.7170410156 -116.8314895630 
403.6453552246 -116.9287490845 
404.5759887695 -117.0453262329 
405.5085754395 -117.1568069458 
406.4432983398 -117.2528076172 
407.3801879883 -117.2504882812 
408.3194580078 -117.1980209351 
409.2606506348 -117.1350708008 
410.2040100098 -117.0846023560 
411.1498107910 -117.0626144409 
412.0975341797 -117.0761413574 
413.0474548340 -117.1235046387 
413.9997863770 -117.1952285767 
414.9540710449 -117.3105850220 
415.9105834961 -117.3902053833 
416.8692626953 -117.4009552002 
417.8304138184 -117.3815460205 
418.7935485840 -117.3437118530 
419.7588806152 -117.3012771606 
420.7266845703 -117.2643737793 
421.6965026855 -117.2275695801 
422.6685485840 -117.2060775757 
423.6430664062 -117.2004013062 
424.6195983887 -117.2039489746 
425.5983581543 -117.2207031250 
426.5796203613 -117.2528762817 
427.5629272461 -117.2984924316 
428.5484924316 -117.3767852783 
429.5363159180 -117.4453659058 
430.5266723633 -117.4769363403 
431.5190734863 -117.4991226196 
432.5137634277 -117.5161743164 
433.5109558105 -117.5311050415 
434.5102233887 -117.5470199585 
435.5118103027 -117.5519027710 
436.5159301758 -117.5531845093 
437.5221252441 -117.5662002563 
438.5306701660 -117.6025772095 
439.5415039062 -117.7030258179 
440.5549316406 -117.8068161011 
441.5704345703 -117.8346023560 
442.5882873535 -117.8104400635 
443.6087341309 -117.7400512695 
444.6312561035 -117.5970993042 
445.6561889648 -117.4774169922 
446.6836853027 -117.4419021606 
447.7133178711 -117.4529190063 
448.7453308105 -117.5135803223 
449.7799682617 -117.6802825928 
450.8167419434 -117.8644104004 
451.8559265137 -117.9467620850 
452.8974609375 -117.9737777710 
453.9416809082 -117.9221267700 
454.9880371094 -117.8372116089 
456.0368347168 -117.7956695557 
457.0882873535 -117.7780761719 
458.1419067383 -117.7896423340 
459.1979370117 -117.8207778931 
460.2566833496 -117.8484115601 
461.3175964355 -117.8817520142 
462.3809814453 -117.9375000000 
463.4468078613 -117.9776687622 
464.5153198242 -117.9770584106 
465.5860900879 -117.9519882202 
466.6592712402 -117.8882446289 
467.7352294922 -117.8326263428 
468.8133850098 -117.8190765381 
469.8940429688 -117.8294601440 
470.9774169922 -117.8893432617 
472.0630798340 -117.9777755737 
473.1512145996 -118.0356903076 
474.2421264648 -118.0752182007 
475.3352661133 -118.0469207764 
476.4309692383 -117.9938201904 
477.5291748047 -117.9383850098 
478.6301574707 -117.8917083740 
479.7334289551 -117.8910522461 
480.8392639160 -117.9087524414 
481.9479064941 -117.9310913086 
483.0588073730 -117.9343185425 
484.1723022461 -117.9212875366 
485.2886352539 -117.8887405396 
486.4072570801 -117.8663940430 
487.5284423828 -117.8797683716 
488.6522521973 -117.9666976929 
489.7788696289 -118.1058731079 
490.9078674316 -118.2021331787 
492.0394287109 -118.2955398560 
493.1738891602 -118.3301467896 
494.3106994629 -118.3306808472 
495.4501037598 -118.3248977661 
496.5924377441 -118.3051528931 
497.7371215820 -118.2681198120 
498.8844299316 -118.1741561890 
500.0343933105 -118.0760040283 
501.1872863770 -118.0385437012 
502.3425598145 -118.0550003052 
503.5004882812 -118.1295166016 
504.6613769531 -118.2080993652 
505.8246459961 -118.2316207886 
506.9906311035 -118.1974182129 
508.1595458984 -118.1038208008 
509.3309020996 -118.0249099731 
510.5049438477 -118.0145187378 
511.6819763184 -118.0743408203 
512.8614501953 -118.1767959595 
514.0436401367 -118.2541427612 
515.2285156250 -118.2640457153 
516.4164428711 -118.2224426270 
517.6068115234 -118.1242294312 
518.7999267578 -118.0352706909 
519.9960937500 -118.0012664795 
521.1947021484 -118.0118637085 
522.3961181641 -118.0345764160 
523.6005859375 -118.0716247559 
524.8074951172 -118.1145095825 
526.0172119141 -118.1795959473 
527.2297363281 -118.2548370361 
528.4453125000 -118.3047027588 
529.6633911133 -118.3240585327 
530.8843383789 -118.3358612061 
532.1083374023 -118.4024887085 
533.3348999023 -118.5335311890 
534.5642700195 -118.6954498291 
535.7967529297 -118.8056182861 
537.0317993164 -118.7762603760 
538.2697143555 -118.6419525146 
539.5107421875 -118.4647598267 
540.7543945312 -118.3290023804 
542.0008544922 -118.2733612061 
543.2501831055 -118.2511291504 
544.5027465820 -118.2098083496 
545.7578735352 -118.1441955566 
547.0158691406 -118.0959396362 
548.2770385742 -118.0866928101 
549.5408935547 -118.0901412964 
550.8076171875 -118.0626678467 
552.0775756836 -118.0079574585 
553.3501586914 -117.9782409668 
554.6256713867 -118.0074539185 
555.9041137695 -118.0588912964 
557.1857910156 -118.0908508301 
558.4701538086 -118.1036911011 
559.7575073242 -118.1350326538 
561.0480957031 -118.2097244263 
562.3413085938 -118.3227920532 
563.6375732422 -118.4229507446 
564.9370727539 -118.4557189941 
566.2393188477 -118.4289932251 
567.5445556641 -118.3651733398 
568.8530883789 -118.3071136475 
570.1643066406 -118.2871704102 
571.4785766602 -118.3146057129 
572.7958984375 -118.4011917114 
574.1165161133 -118.5293960571 
575.4399414062 -118.5704269409 
576.7663574219 -118.5365219116 
578.0961303711 -118.4810714722 
579.4287109375 -118.4518737793 
580.7643432617 -118.4628372192 
582.1033325195 -118.5240249634 
583.4451293945 -118.6504364014 
584.7900390625 -118.7389144897 
586.1380004883 -118.7521972656 
587.4894409180 -118.6845855713 
588.8436279297 -118.5689392090 
590.2009277344 -118.4786224365 
591.5617065430 -118.4897994995 
592.9253540039 -118.5357131958 
594.2920532227 -118.5659866333 
595.6622924805 -118.5626525879 
597.0353393555 -118.5411911011 
598.4114990234 -118.5411834717 
599.7912597656 -118.6032104492 
601.1738281250 -118.7354431152 
602.5595703125 -118.9074096680 
603.9484863281 -119.0396423340 
605.3409423828 -119.0238800049 
606.7363281250 -118.9563751221 
608.1348876953 -118.8842239380 
609.5369873047 -118.8529586792 
610.9420166016 -118.8565216064 
612.3502807617 -118.9538497925 
613.7621459961 -119.1085891724 
615.1769409180 -119.3122711182 
616.5949707031 -119.5467224121 
618.0162353516 -119.6014404297 
619.4411621094 -119.4679183960 
620.8690185547 -119.1364746094 
622.3001708984 -118.9018859863 
623.7349243164 -118.7854080200 
625.1726684570 -118.8014907837 
626.6137695312 -118.9103164673 
628.0584716797 -118.9485244751 
629.5062255859 -118.9005584717 
630.9572753906 -118.8055877686 
632.4120483398 -118.7598419189 
633.8697509766 -118.6912689209 
635.3308715820 -118.4659347534 
636.7953491211 -118.1806488037 
638.2636108398 -118.0731811523 
639.7348022461 -118.1391067505 
641.2094726562 -118.3792724609 
642.6878662109 -118.6479339600 
644.1693115234 -118.8111877441 
645.6541137695 -118.9363937378 
647.1427612305 -119.0739746094 
648.6344604492 -119.1561203003 
650.1296386719 -119.1543350220 
651.6282348633 -119.0908126831 
653.1306152344 -118.9949722290 
654.6361694336 -119.0047988892 
656.1451416016 -119.1337432861 
657.6579589844 -119.3675308228 
659.1738891602 -119.6813507080 
660.6933593750 -119.7983779907 
662.2166748047 -119.6449432373 
663.7431030273 -119.4343032837 
665.2730712891 -119.2502975464 
666.8065795898 -119.1357879639 
668.3439941406 -119.1414337158 
669.8845825195 -119.1874618530 
671.4287109375 -119.2466583252 
672.9767456055 -119.3490982056 
674.5280151367 -119.5207290649 
676.0828857422 -119.6504135132 
677.6416625977 -119.6554260254 
679.2036743164 -119.5375671387 
680.7692871094 -119.4100875854 
682.3388671875 -119.2906265259 
683.9116821289 -119.1951828003 
685.4881591797 -119.1836090088 
687.0682983398 -119.1982269287 
688.6524047852 -119.2009735107 
690.2398071289 -119.2088012695 
691.8308105469 -119.2056655884 
693.4259643555 -119.1708984375 
695.0243530273 -119.1121597290 
696.6264038086 -119.0603561401 
698.2325439453 -119.0630416870 
699.8420410156 -119.0471878052 
701.4552001953 -118.9629440308 
703.0721435547 -118.8772506714 
704.6931762695 -118.8658828735 
706.3175048828 -118.9773025513 
707.9456176758 -119.2367019653 
709.5778808594 -119.5486984253 
711.2135009766 -119.7196121216 
712.8529052734 -119.7864456177 
714.4964599609 -119.7787475586 
716.1434326172 -119.7031021118 
717.7941894531 -119.5808486938 
719.4491577148 -119.4322204590 
721.1075439453 -119.2750320435 
722.7697753906 -119.1352005005 
724.4357910156 -119.0745162964 
726.1060791016 -119.1312789917 
727.7797851562 -119.2480621338 
729.4573974609 -119.3647155762 
731.1392211914 -119.5216445923 
732.8245239258 -119.7142715454 
734.5137329102 -119.7870559692 
736.2072753906 -119.6601867676 
737.9042968750 -119.4919052124 
739.6052246094 -119.4710769653 
741.3100585938 -119.6287689209 
743.0192260742 -119.8697967529 
744.7319335938 -120.0816192627 
746.4486083984 -120.1859436035 
748.1696166992 -120.1633148193 
749.8942260742 -120.0927352905 
751.6227416992 -120.0812683105 
753.3557128906 -120.1526412964 
755.0922851562 -120.2582626343 
756.8328247070 -120.3062286377 
758.5777587891 -120.1837005615 
760.3263549805 -119.8809814453 
762.0789794922 -119.5012893677 
763.8356323242 -119.3653640747 
765.5967407227 -119.4403305054 
767.3614501953 -119.5790176392 
769.1303100586 -119.7703170776 
770.9036254883 -120.0146560669 
772.6806030273 -120.2226715088 
774.4616699219 -120.3233489990 
776.2473144531 -120.3730239868 
778.0366210938 -120.4221343994 
779.8300170898 -120.4015350342 
781.6276245117 -120.1858673096 
783.4297485352 -119.9647216797 
785.2355957031 -119.9634857178 
787.0456542969 -120.0638351440 
788.8602294922 -120.0789260864 
790.6786499023 -119.9608154297 
792.5012207031 -119.8565750122 
794.3284301758 -119.8882980347 
796.1593627930 -119.9522094727 
797.9945678711 -119.9041824341 
799.8344726562 -119.8312454224 
801.6781616211 -119.8634719849 
803.5260620117 -120.0057754517 
805.3782348633 -120.1130065918 
807.2351684570 -120.0785064697 
809.0958862305 -120.0947875977 
810.9609375000 -120.2015762329 
812.8306884766 -120.3113708496 
814.7042846680 -120.3147125244 
816.5822753906 -120.1363677979 
818.4649658203 -119.9589233398 
820.3516235352 -119.9203338623 
822.2425537109 -120.0506820679 
824.1378784180 -120.1314697266 
826.0380249023 -120.1146774292 
827.9421386719 -120.1633911133 
829.8505859375 -120.3891830444 
831.7639160156 -120.5842132568 
833.6812133789 -120.6446380615 
835.6029052734 -120.7034988403 
837.5294799805 -120.6944961548 
839.4600219727 -120.4807281494 
841.3950195312 -120.2274169922 
843.3349609375 -119.9947738647 
845.2789306641 -119.7526702881 
847.2273559570 -119.6558303833 
849.1802978516 -119.7415771484 
851.1381835938 -119.9416732788 
853.1000976562 -120.1958084106 
855.0665893555 -120.4070129395 
857.0380249023 -120.5530090332 
859.0135498047 -120.5128555298 
860.9936523438 -120.3730850220 
862.9787597656 -120.2784957886 
864.9680175781 -120.3283691406 
866.9617919922 -120.4090576172 
868.9602050781 -120.4994735718 
870.9636840820 -120.5044708252 
872.9713134766 -120.3905487061 
874.9835815430 -120.2632675171 
877.0009765625 -120.2026290894 
879.0225219727 -120.0965805054 
881.0487670898 -120.0285644531 
883.0800781250 -120.0938339233 
885.1156616211 -120.2974395752 
887.1559448242 -120.4999923706 
889.2008666992 -120.5770339966 
891.2510375977 -120.4945755005 
893.3054199219 -120.3548965454 
895.3645629883 -120.2080154419 
897.4289550781 -120.0688858032 
899.4975585938 -119.9839324951 
901.5709838867 -120.1055145264 
903.6496582031 -120.4146652222 
905.7326660156 -120.5958099365 
907.8204345703 -120.4529953003 
909.9135131836 -120.2094345093 
912.0109252930 -119.9981613159 
914.1131591797 -119.7912597656 
916.2202758789 -119.7690200806 
918.3327026367 -119.9858169556 
920.4495239258 -120.2393417358 
922.5712280273 -120.2834396362 
924.6983642578 -120.0549545288 
926.8298339844 -119.9400329590 
928.9662475586 -120.1114654541 
931.1080932617 -120.2432403564 
933.2543334961 -120.1496200562 
935.4055786133 -119.9553527832 
937.5617675781 -119.8007583618 
939.7233886719 -119.8472900391 
941.8895263672 -120.1836929321 
944.0606689453 -120.4753341675 
946.2373046875 -120.4228897095 
948.4184570312 -120.3150253296 
950.6046142578 -120.3799743652 
952.7963867188 -120.4240112305 
954.9926147461 -120.3943939209 
957.1939697266 -120.3771820068 
959.4008789062 -120.4245071411 
961.6123657227 -120.4559478760 
963.8289794922 -120.3039474487 
966.0506591797 -120.0709228516 
968.2780151367 -120.0443725586 
970.5099487305 -120.2119445801 
972.7470092773 -120.2958602905 
974.9898071289 -120.4249801636 
977.2372436523 -120.6874008179 
979.4898681641 -120.7517776489 
981.7481689453 -120.4996261597 
984.0111694336 -120.2090682983 
986.2794189453 -120.2016830444 
988.5528564453 -120.3718643188 
990.8320922852 -120.5968627930 
993.1160278320 -120.6128540039 
995.4052124023 -120.5167694092 
997.7002563477 -120.4058380127 
1000.0000000000 -120.5261993408 
1002.3050537109 -120.5745086670 
1004.6160278320 -120.6397781372 
1006.9317016602 -120.7212600708 
1009.2527465820 -120.8114242554 
1011.5797119141 -120.9001998901 
1013.9114990234 -120.9773864746 
1016.2485961914 -121.0348281860 
1018.5911254883 -121.0686035156 
1020.9396362305 -121.0801315308 
1023.2929687500 -121.0755920410 
1025.6517333984 -121.0639648438 
1028.0164794922 -121.0542297363 
1030.3861083984 -121.0527114868 
1032.7612304688 -121.0613861084 
1035.1424560547 -121.0774841309 
1037.5284423828 -121.0942153931 
1039.9200439453 -121.1028137207 
1042.3171386719 -121.0974502563 
1044.7203369141 -121.0765609741 
1047.1285400391 -121.0432815552 
1049.5422363281 -121.0042114258 
1051.9620361328 -120.9670639038 
1054.3868408203 -120.9385147095 
1056.8173828125 -120.9227905273 
1059.2539062500 -120.9215621948 
1061.6955566406 -120.9344558716 
1064.1429443359 -120.9598770142 
1066.5964355469 -120.9955215454 
1069.0549316406 -121.0386428833 
1071.5192871094 -121.0863723755 
1073.9891357422 -121.1361160278 
1076.4653320312 -121.1860351562 
1078.9466552734 -121.2351074219 
1081.4337158203 -121.2827301025 
1083.9271240234 -121.3279647827 
1086.4256591797 -121.3688278198 
1088.9299316406 -121.4022674561 
1091.4405517578 -121.4246368408 
1093.9564208984 -121.4325790405 
1096.4781494141 -121.4239501953 
1099.0056152344 -121.3985366821 
1101.5394287109 -121.3584671021 
1104.0786132812 -121.3081054688 
1106.6235351562 -121.2609939575 
1109.1750488281 -121.2073287964 
1111.7316894531 -121.1605453491 
1114.2943115234 -121.1246032715 
1116.8635253906 -121.1014862061 
1119.4379882812 -121.0913391113 
1122.0183105469 -121.0928726196 
1124.6052246094 -121.1038131714 
1127.1976318359 -121.1212844849 
1129.7958984375 -121.1421813965 
1132.4001464844 -121.1637573242 
1135.0109863281 -121.1843338013 
1137.6273193359 -121.2038192749 
1140.2496337891 -121.2237930298 
1142.8785400391 -121.2466964722 
1145.5129394531 -121.2744445801 
1148.1534423828 -121.3068695068 
1150.8006591797 -121.3562545776 
1153.4533691406 -121.3928909302 
1156.1121826172 -121.4013900757 
1158.7770996094 -121.3971481323 
1161.4487304688 -121.3838729858 
1164.1259765625 -121.3671493530 
1166.8093261719 -121.3521423340 
1169.4996337891 -121.3419952393 
1172.1954345703 -121.3375549316 
1174.8973388672 -121.3382034302 
1177.6062011719 -121.3432388306 
1180.3206787109 -121.3528823853 
1183.0413818359 -121.3685379028 
1185.7684326172 -121.3920822144 
1188.5023193359 -121.4243850708 
1191.2419433594 -121.4636154175 
1193.9877929688 -121.5208969116 
1196.7407226562 -121.5546646118 
1199.4992675781 -121.5498504639 
1202.2642822266 -121.5244293213 
1205.0361328125 -121.4867858887 
1207.8138427734 -121.4494857788 
1210.5980224609 -121.4244918823 
1213.3891601562 -121.4190444946 
1216.1861572266 -121.4337768555 
1218.9895019531 -121.4633712769 
1221.7993164062 -121.4990921021 
1224.6163330078 -121.5436782837 
1227.4392089844 -121.5670700073 
1230.2685546875 -121.5678176880 
1233.1051025391 -121.5606384277 
1235.9475097656 -121.5483856201 
1238.7963867188 -121.5323181152 
1241.6525878906 -121.5119247437 
1244.5146484375 -121.4858779907 
1247.3834228516 -121.4343414307 
1250.2586669922 -121.3741683960 
1253.1413574219 -121.3331604004 
1256.0299072266 -121.2956237793 
1258.9251708984 -121.2643585205 
1261.8277587891 -121.2418212891 
1264.7363281250 -121.2305679321 
1267.6516113281 -121.2435989380 
1270.5743408203 -121.2925720215 
1273.5031738281 -121.3491897583 
1276.4385986328 -121.4188079834 
1279.3815917969 -121.4934616089 
1282.3306884766 -121.5638275146 
1285.2866210938 -121.6217651367 
1288.2492675781 -121.6737060547 
1291.2194824219 -121.6916198730 
1294.1958007812 -121.6866836548 
1297.1790771484 -121.6754531860 
1300.1697998047 -121.6633682251 
1303.1667480469 -121.6544189453 
1306.1706542969 -121.6597976685 
1309.1822509766 -121.6722640991 
1312.1999511719 -121.6892700195 
1315.2247314453 -121.7093734741 
1318.2563476562 -121.7318038940 
1321.2957763672 -121.7672958374 
1324.3414306641 -121.7988128662 
1327.3941650391 -121.8123779297 
1330.4545898438 -121.8185195923 
1333.5214843750 -121.8181610107 
1336.5953369141 -121.8086471558 
1339.6770019531 -121.7902069092 
1342.7650146484 -121.7692642212 
1345.8602294922 -121.7410049438 
1348.9632568359 -121.6936264038 
1352.0727539062 -121.6580581665 
1355.1893310547 -121.6513977051 
1358.3131103516 -121.6588211060 
1361.4448242188 -121.6767730713 
1364.5831298828 -121.7140502930 
1367.7285156250 -121.7577819824 
1370.8820800781 -121.7940597534 
1374.0419921875 -121.8387985229 
1377.2092285156 -121.9193191528 
1380.3846435547 -121.9973983765 
1383.5665283203 -122.0313262939 
1386.7557373047 -122.0405426025 
1389.9522705078 -122.0007019043 
1393.1569824219 -121.9246749878 
1396.3682861328 -121.8715896606 
1399.5870361328 -121.8336334229 
1402.8139648438 -121.8220977783 
1406.0474853516 -121.8474197388 
1409.2885742188 -121.8714981079 
1412.5378417969 -121.8883514404 
1415.7938232422 -121.8814544678 
1419.0573730469 -121.8708496094 
1422.3292236328 -121.8659591675 
1425.6077880859 -121.8775863647 
1428.8939208984 -121.9001007080 
1432.1876220703 -121.9122314453 
1435.4896240234 -121.9157562256 
1438.7985839844 -121.9078598022 
1442.1151123047 -121.9003829956 
1445.4400634766 -121.8937988281 
1448.7718505859 -121.8957977295 
1452.1114501953 -121.9043197632 
1455.4594726562 -121.9169464111 
1458.8143310547 -121.9313278198 
1462.1770019531 -121.9237289429 
1465.5474853516 -121.8979187012 
1468.9265136719 -121.8456497192 
1472.3125000000 -121.8136062622 
1475.7061767578 -121.8265686035 
1479.1086425781 -121.9083328247 
1482.5180664062 -122.0354156494 
1485.9354248047 -122.1287689209 
1489.3614501953 -122.2418289185 
1492.7945556641 -122.3061676025 
1496.2354736328 -122.3029251099 
1499.6853027344 -122.2611007690 
1503.1420898438 -122.2227096558 
1506.6069335938 -122.1735992432 
1510.0798339844 -122.1410140991 
1513.5615234375 -122.1274566650 
1517.0502929688 -122.1057662964 
1520.5472412109 -122.0749511719 
1524.0531005859 -122.0493240356 
1527.5661621094 -122.0172195435 
1531.0872802734 -122.0061492920 
1534.6173095703 -122.0325851440 
1538.1547851562 -122.0824203491 
1541.7003173828 -122.1190109253 
1545.2540283203 -122.1524734497 
1548.8167724609 -122.1504516602 
1552.3869628906 -122.1068038940 
1555.9653320312 -122.0482482910 
1559.5527343750 -122.0122604370 
1563.1477050781 -121.9796447754 
1566.7508544922 -121.9731140137 
1570.3631591797 -121.9953918457 
1573.9829101562 -122.0337371826 
1577.6110839844 -122.0830917358 
1581.2475585938 -122.1361389160 
1584.8933105469 -122.1728363037 
1588.5466308594 -122.2305984497 
1592.2083740234 -122.2906875610 
1595.8793945312 -122.3454284668 
1599.5579833984 -122.3851089478 
1603.2451171875 -122.3969039917 
1606.9415283203 -122.3887252808 
1610.6457519531 -122.3684616089 
1614.3583984375 -122.3491821289 
1618.0804443359 -122.3414688110 
1621.8101806641 -122.3441696167 
1625.5485839844 -122.3641433716 
1629.2956542969 -122.3983764648 
1633.0521240234 -122.4270858765 
1636.8165283203 -122.4278869629 
1640.5894775391 -122.4054489136 
1644.3720703125 -122.3746871948 
1648.1624755859 -122.3534240723 
1651.9615478516 -122.3474578857 
1655.7703857422 -122.3486633301 
1659.5870361328 -122.3556900024 
1663.4124755859 -122.3693389893 
1667.2468261719 -122.3911590576 
1671.0908203125 -122.4136199951 
1674.9427490234 -122.4267120361 
1678.8035888672 -122.4279403687 
1682.6743164062 -122.4146652222 
1686.5529785156 -122.3915176392 
1690.4406738281 -122.3603515625 
1694.3381347656 -122.3226699829 
1698.2437744141 -122.3097152710 
1702.1583251953 -122.3217010498 
1706.0828857422 -122.3513717651 
1710.0155029297 -122.3853225708 
1713.9571533203 -122.4027023315 
1717.9079589844 -122.3863830566 
1721.8687744141 -122.3539886475 
1725.8378906250 -122.3364257812 
1729.8160400391 -122.3519744873 
1733.8043212891 -122.4031143188 
1737.8009033203 -122.4753112793 
1741.8066406250 -122.5117950439 
1745.8225097656 -122.5361480713 
1749.8468017578 -122.5634994507 
1753.8803710938 -122.5948486328 
1757.9230957031 -122.6169433594 
1761.9761962891 -122.6085052490 
1766.0377197266 -122.5901260376 
1770.1085205078 -122.5827713013 
1774.1898193359 -122.5970687866 
1778.2794189453 -122.6288070679 
1782.3784179688 -122.6532440186 
1786.4879150391 -122.6862182617 
1790.6059570312 -122.7358627319 
1794.7333984375 -122.8047332764 
1798.8713378906 -122.8943405151 
1803.0179443359 -122.9362869263 
1807.1739501953 -122.9379119873 
1811.3397216797 -122.8984756470 
1815.5158691406 -122.8565292358 
1819.7008056641 -122.8178634644 
1823.8953857422 -122.7713623047 
1828.1005859375 -122.7362976074 
1832.3144531250 -122.7006912231 
1836.5380859375 -122.6665191650 
1840.7724609375 -122.6347808838 
1845.0155029297 -122.5968475342 
1849.2684326172 -122.5752639771 
1853.5311279297 -122.5675735474 
1857.8046875000 -122.5836181641 
1862.0870361328 -122.6293334961 
1866.3792724609 -122.6725311279 
1870.6824951172 -122.7100067139 
1874.9945068359 -122.7371597290 
1879.3165283203 -122.7362518311 
1883.6495361328 -122.7191696167 
1887.9914550781 -122.6981506348 
1892.3433837891 -122.7012786865 
1896.7064208984 -122.7324829102 
1901.0784912109 -122.7955627441 
1905.4605712891 -122.8431930542 
1909.8527832031 -122.8477401733 
1914.2562255859 -122.8217620850 
1918.6687011719 -122.7746963501 
1923.0914306641 -122.7454910278 
1927.5252685547 -122.7446365356 
1931.9683837891 -122.7690048218 
1936.4217529297 -122.8361358643 
1940.8863525391 -122.9215698242 
1945.3602294922 -122.9724578857 
1949.8444824219 -123.0015411377 
1954.3389892578 -123.0306396484 
1958.8449707031 -123.0524978638 
1963.3602294922 -123.0472869873 
1967.8858642578 -123.0170440674 
1972.4230957031 -122.9840393066 
1976.9696044922 -123.0023880005 
1981.5267333984 -123.0608978271 
1986.0953369141 -123.1031951904 
1990.6734619141 -123.1213836670 
1995.2620849609 -123.1045532227 
1999.8624267578 -123.0545272827 
2004.4722900391 -123.0040359497 
2009.0926513672 -122.9803390503 
2013.7237548828 -122.9790267944 
2018.3666992188 -123.0128402710 
2023.0191650391 -123.0826492310 
2027.6823730469 -123.1625595093 
2032.3574218750 -123.2262954712 
2037.0421142578 -123.2546768188 
2041.7376708984 -123.2505798340 
2046.4451904297 -123.1821289062 
2051.1623535156 -123.0455780029 
2055.8903808594 -122.8935546875 
2060.6293945312 -122.7869262695 
2065.3803710938 -122.7617187500 
2070.1413574219 -122.7968750000 
2074.9130859375 -122.8689956665 
2079.6970214844 -122.9737243652 
2084.4909667969 -123.0461502075 
2089.2958984375 -123.0610198975 
2094.1130371094 -123.0225524902 
2098.9399414062 -122.9690551758 
2103.7783203125 -122.9448165894 
2108.6276855469 -122.9642944336 
2113.4892578125 -123.0186386108 
2118.3610839844 -123.0718231201 
2123.2438964844 -123.1239242554 
2128.1394042969 -123.1785125732 
2133.0449218750 -123.2123184204 
2137.9616699219 -123.2219772339 
2142.8911132812 -123.2036590576 
2147.8305664062 -123.1715621948 
2152.7814941406 -123.1368560791 
2157.7448730469 -123.0848083496 
2162.7187500000 -123.0099334717 
2167.7038574219 -122.9379501343 
2172.7006835938 -122.8880767822 
2177.7099609375 -122.8572311401 
2182.7297363281 -122.8568267822 
2187.7612304688 -122.9212722778 
2192.8054199219 -123.0568542480 
2197.8598632812 -123.2076416016 
2202.9260253906 -123.3078536987 
2208.0051269531 -123.3570709229 
2213.0949707031 -123.3910446167 
2218.1962890625 -123.4026870728 
2223.3093261719 -123.3528442383 
2228.4353027344 -123.2460861206 
2233.5720214844 -123.1421737671 
2238.7207031250 -123.0860595703 
2243.8823242188 -123.0721054077 
2249.0546875000 -123.0824813843 
2254.2387695312 -123.1165618896 
2259.4362792969 -123.1695861816 
2264.6442871094 -123.2162475586 
2269.8645019531 -123.2380065918 
2275.0979003906 -123.2503280640 
2280.3422851562 -123.2785415649 
2285.5986328125 -123.3242874146 
2290.8671875000 -123.3763198853 
2296.1489257812 -123.4238815308 
2301.4416503906 -123.4327239990 
2306.7468261719 -123.3641815186 
2312.0651855469 -123.2987899780 
2317.3947753906 -123.2776489258 
2322.7365722656 -123.2841567993 
2328.0917968750 -123.2674789429 
2333.4582519531 -123.2104721069 
2338.8369140625 -123.1399307251 
2344.2282714844 -123.0790939331 
2349.6330566406 -123.0328063965 
2355.0490722656 -123.0254516602 
2360.4777832031 -123.0971603394 
2365.9201660156 -123.1727905273 
2371.3737792969 -123.1882171631 
2376.8398437500 -123.1427230835 
2382.3200683594 -123.1067581177 
2387.8112792969 -123.1311874390 
2393.3154296875 -123.1836242676 
2398.8334960938 -123.2167892456 
2404.3630371094 -123.2248840332 
2409.9052734375 -123.2004089355 
2415.4602050781 -123.1841888428 
2421.0292968750 -123.2762222290 
2426.6101074219 -123.4667205811 
2432.2036132812 -123.5856475830 
2437.8112792969 -123.5978851318 
2443.4306640625 -123.5237350464 
2449.0629882812 -123.4402160645 
2454.7094726562 -123.4596710205 
2460.3676757812 -123.5045013428 
2466.0390625000 -123.4672622681 
2471.7233886719 -123.3178558350 
2477.4223632812 -123.2284088135 
2483.1330566406 -123.2635955811 
2488.8566894531 -123.3345642090 
2494.5952148438 -123.3667373657 
2500.3454589844 -123.3403244019 
2506.1088867188 -123.3294754028 
2511.8869628906 -123.3495712280 
2517.6770019531 -123.3822784424 
2523.4804687500 -123.3699569702 
2529.2985839844 -123.3303527832 
2535.1289062500 -123.3526535034 
2540.9726562500 -123.4711380005 
2546.8295898438 -123.5464477539 
2552.7016601562 -123.5428619385 
2558.5859375000 -123.4766540527 
2564.4836425781 -123.4198303223 
2570.3962402344 -123.4114151001 
2576.3212890625 -123.4465789795 
2582.2597656250 -123.4809265137 
2588.2136230469 -123.4682159424 
2594.1796875000 -123.3770675659 
2600.1594238281 -123.2351913452 
2606.1528320312 -123.1610641479 
2612.1616210938 -123.2222824097 
2618.1828613281 -123.3900833130 
2624.2180175781 -123.5091705322 
2630.2685546875 -123.5582733154 
2636.3312988281 -123.6019515991 
2642.4084472656 -123.6538009644 
2648.5007324219 -123.6400375366 
2654.6057128906 -123.5702819824 
2660.7248535156 -123.5383529663 
2666.8593750000 -123.5733032227 
2673.0065917969 -123.6373748779 
2679.1682128906 -123.6561965942 
2685.3437500000 -123.6316757202 
2691.5351562500 -123.6070327759 
2697.7395019531 -123.5825042725 
2703.9577636719 -123.5585479736 
2710.1921386719 -123.5438308716 
2716.4394531250 -123.5488204956 
2722.7009277344 -123.6007614136 
2728.9785156250 -123.6677856445 
2735.2690429688 -123.7007675171 
2741.5739746094 -123.7126541138 
2747.8935546875 -123.7157669067 
2754.2290039062 -123.6869506836 
2760.5778808594 -123.6444625854 
2766.9411621094 -123.6423339844 
2773.3205566406 -123.7037658691 
2779.7133789062 -123.8109512329 
2786.1208496094 -123.8813934326 
2792.5444335938 -123.8218917847 
2798.9814453125 -123.7051696777 
2805.4333496094 -123.6960449219 
2811.9001464844 -123.7916870117 
2818.3833007812 -123.8348236084 
2824.8798828125 -123.7879867554 
2831.3913574219 -123.8046493530 
2837.9194335938 -123.8854827881 
2844.4611816406 -123.8536911011 
2851.0178222656 -123.6333541870 
2857.5910644531 -123.5073928833 
2864.1779785156 -123.7138519287 
2870.7802734375 -124.0554962158 
2877.3991699219 -124.0828628540 
2884.0317382812 -123.9338150024 
2890.6796875000 -123.8612060547 
2897.3427734375 -123.9401016235 
2904.0229492188 -124.0454559326 
2910.7170410156 -124.0122756958 
2917.4265136719 -123.9046859741 
2924.1528320312 -123.8336563110 
2930.8933105469 -123.8095855713 
2937.6491699219 -123.7778472900 
2944.4223632812 -123.7873840332 
2951.2094726562 -123.8517761230 
2958.0122070312 -123.8888473511 
2964.8305664062 -123.7978973389 
2971.6662597656 -123.7121963501 
2978.5163574219 -123.7539978027 
2985.3820800781 -123.8177490234 
2992.2651367188 -123.8246231079 
2999.1625976562 -123.8951644897 
3006.0756835938 -124.0431594849 
3013.0065917969 -124.0317611694 
3019.9519042969 -124.0160446167 
3026.9130859375 -123.9977111816 
3033.8920898438 -123.9805755615 
3040.8852539062 -123.9689178467 
3047.8947753906 -123.9635772705 
3054.9204101562 -123.9641494751 
3061.9638671875 -123.9693908691 
3069.0219726562 -123.9774703979 
3076.0961914062 -123.9871826172 
3083.1884765625 -123.9990997314 
3090.2954101562 -124.0150756836 
3097.4189453125 -124.0367355347 
3104.5603027344 -124.0647659302 
3111.7165527344 -124.0983963013 
3118.8894042969 -124.1345062256 
3126.0786132812 -124.1667938232 
3133.2861328125 -124.1911697388 
3140.5085449219 -124.2055587769 
3147.7475585938 -124.2098159790 
3155.0051269531 -124.2055587769 
3162.2775878906 -124.1956787109 
3169.5668945312 -124.1835327148 
3176.8747558594 -124.1717529297 
3184.1977539062 -124.1607742310 
3191.5375976562 -124.1504364014 
3198.8959960938 -124.1408309937 
3206.2695312500 -124.1326980591 
3213.6604003906 -124.1275482178 
3221.0681152344 -124.1275100708 
3228.4946289062 -124.1339111328 
3235.9365234375 -124.1439437866 
3243.3955078125 -124.1538238525 
3250.8735351562 -124.1594619751 
3258.3671875000 -124.1577987671 
3265.8779296875 -124.1478042603 
3273.4077148438 -124.1308364868 
3280.9531250000 -124.1103744507 
3288.5161132812 -124.0916900635 
3296.0961914062 -124.0803146362 
3303.6958007812 -124.0798263550 
3311.3110351562 -124.0924224854 
3318.9438476562 -124.1182174683 
3326.5961914062 -124.1549072266 
3334.2641601562 -124.1979675293 
3341.9499511719 -124.2415008545 
3349.6550292969 -124.2794799805 
3357.3762207031 -124.3071212769 
3365.1152343750 -124.3212432861 
3372.8740234375 -124.3214340210 
3380.6486816406 -124.3103713989 
3388.4414062500 -124.2915878296 
3396.2519531250 -124.2704544067 
3404.0825195312 -124.2538146973 
3411.9289550781 -124.2487030029 
3419.7937011719 -124.2600631714 
3427.6784667969 -124.2886505127 
3435.5795898438 -124.3297500610 
3443.4987792969 -124.3738861084 
3451.4382324219 -124.4094009399 
3459.3940429688 -124.4262542725 
3467.3681640625 -124.4195175171 
3475.3608398438 -124.3903656006 
3483.3735351562 -124.3469619751 
3491.4030761719 -124.2996368408 
3499.4509277344 -124.2571029663 
3507.5192871094 -124.2256088257 
3515.6044921875 -124.2084808350 
3523.7082519531 -124.2062530518 
3531.8325195312 -124.2171554565 
3539.9736328125 -124.2373733521 
3548.1335449219 -124.2615203857 
3556.3142089844 -124.2835845947 
3564.5117187500 -124.2985916138 
3572.7282714844 -124.3045120239 
3580.9636230469 -124.3032913208 
3589.2199707031 -124.3001327515 
3597.4934082031 -124.3014984131 
3605.7858886719 -124.3127593994 
3614.0993652344 -124.3369827271 
3622.4301757812 -124.3748245239 
3630.7800292969 -124.4249114990 
3639.1513671875 -124.4835205078 
3647.5397949219 -124.5436019897 
3655.9475097656 -124.5948257446 
3664.3747558594 -124.6258621216 
3672.8234863281 -124.6291046143 
3681.2895507812 -124.6052551270 
3689.7751464844 -124.5762023926 
3698.2824707031 -124.5307922363 
3706.8073730469 -124.4944915771 
3715.3518066406 -124.4762344360 
3723.9179687500 -124.4762039185 
3732.5017089844 -124.4873733521 
3741.1054687500 -124.4998397827 
3749.7290039062 -124.5055160522 
3758.3745117188 -124.5009994507 
3767.0378417969 -124.4877853394 
3775.7209472656 -124.4705657959 
3784.4265136719 -124.4550399780 
3793.1499023438 -124.4461669922 
3801.8933105469 -124.4509582520 
3810.6589355469 -124.4673004150 
3819.4428710938 -124.4743957520 
3828.2468261719 -124.4687957764 
3837.0734863281 -124.4468688965 
3845.9182128906 -124.4117660522 
3854.7832031250 -124.3729705811 
3863.6687011719 -124.3432159424 
3872.5769042969 -124.3340911865 
3881.5036621094 -124.3521041870 
3890.4506835938 -124.3962020874 
3899.4206542969 -124.4576950073 
3908.4089355469 -124.5230865479 
3917.4182128906 -124.5791320801 
3926.4501953125 -124.6179122925 
3935.5009765625 -124.6390533447 
3944.5725097656 -124.6478881836 
3953.6650390625 -124.6512832642 
3962.7807617188 -124.6555328369 
3971.9152832031 -124.6583862305 
3981.0708007812 -124.6542968750 
3990.2497558594 -124.6420059204 
3999.4475097656 -124.6217727661 
4008.6665039062 -124.5979309082 
4017.9089355469 -124.5775680542 
4027.1704101562 -124.5669937134 
4036.4533691406 -124.5677413940 
4045.7600097656 -124.5748443604 
4055.0856933594 -124.5789413452 
4064.4331054688 -124.5616302490 
4073.8017578125 -124.5246276855 
4083.1943359375 -124.5021591187 
4092.6064453125 -124.4936904907 
4102.0400390625 -124.5020675659 
4111.4980468750 -124.5217514038 
4120.9750976562 -124.5414581299 
4130.4746093750 -124.5497512817 
4139.9975585938 -124.5411376953 
4149.5405273438 -124.5068893433 
4159.1054687500 -124.4802551270 
4168.6928710938 -124.4841537476 
4178.3041992188 -124.5064544678 
4187.9355468750 -124.5395965576 
4197.5888671875 -124.5723114014 
4207.2670898438 -124.5951995850 
4216.9648437500 -124.6036911011 
4226.6855468750 -124.5949935913 
4236.4306640625 -124.5855407715 
4246.1958007812 -124.5762786865 
4255.9833984375 -124.5675277710 
4265.7963867188 -124.5601882935 
4275.6293945312 -124.5569763184 
4285.4848632812 -124.5695419312 
4295.3632812500 -124.6040954590 
4305.2666015625 -124.6386413574 
4315.1904296875 -124.6748199463 
4325.1376953125 -124.7050399780 
4335.1098632812 -124.7222213745 
4345.1025390625 -124.7137527466 
4355.1181640625 -124.6785278320 
4365.1591796875 -124.6521911621 
4375.2211914062 -124.6374740601 
4385.3066406250 -124.6410903931 
4395.4150390625 -124.6778106689 
4405.5493164062 -124.7236328125 
4415.7041015625 -124.7447509766 
4425.8828125000 -124.7538757324 
4436.0874023438 -124.7528839111 
4446.3125000000 -124.7390823364 
4456.5615234375 -124.7178497314 
4466.8369140625 -124.7015151978 
4477.1333007812 -124.6873092651 
4487.4536132812 -124.6791534424 
4497.7998046875 -124.6848678589 
4508.1674804688 -124.7077560425 
4518.5590820312 -124.7305984497 
4528.9746093750 -124.7553176880 
4539.4169921875 -124.7895507812 
4549.8803710938 -124.8167037964 
4560.3681640625 -124.8279953003 
4570.8828125000 -124.8315429688 
4581.4189453125 -124.8121109009 
4591.9794921875 -124.7628555298 
4602.5668945312 -124.7160263062 
4613.1762695312 -124.6710357666 
4623.8095703125 -124.6341476440 
4634.4677734375 -124.6378479004 
4645.1533203125 -124.6585540771 
4655.8608398438 -124.6787109375 
4666.5927734375 -124.6842346191 
4677.3520507812 -124.6597595215 
4688.1337890625 -124.6319885254 
4698.9404296875 -124.6066741943 
4709.7744140625 -124.5924987793 
4720.6308593750 -124.6105880737 
4731.5122070312 -124.6424407959 
4742.4213867188 -124.7074966431 
4753.3525390625 -124.7771453857 
4764.3095703125 -124.8172988892 
4775.2915039062 -124.8460235596 
4786.3017578125 -124.8592529297 
4797.3344726562 -124.8460311890 
4808.3925781250 -124.8278121948 
4819.4790039062 -124.8053512573 
4830.5883789062 -124.8005905151 
4841.7231445312 -124.8133850098 
4852.8862304688 -124.8509445190 
4864.0722656250 -124.8925781250 
4875.2846679688 -124.9118347168 
4886.5224609375 -124.9136581421 
4897.7890625000 -124.8850936890 
4909.0786132812 -124.8493499756 
4920.3945312500 -124.7905731201 
4931.7387695312 -124.7512283325 
4943.1069335938 -124.7523651123 
4954.5009765625 -124.8008346558 
4965.9243164062 -124.8785934448 
4977.3710937500 -124.9295730591 
4988.8442382812 -124.9702224731 
5000.3437500000 -124.9613113403 
5011.8730468750 -124.9244155884 
5023.4257812500 -124.8455734253 
5035.0048828125 -124.7703933716 
5046.6137695312 -124.7323074341 
5058.2465820312 -124.7324676514 
5069.9062500000 -124.7512207031 
5081.5957031250 -124.7848663330 
5093.3090820312 -124.8096694946 
5105.0493164062 -124.8175582886 
5116.8198242188 -124.8222579956 
5128.6142578125 -124.8246002197 
5140.4360351562 -124.8211517334 
5152.2851562500 -124.8070983887 
5164.1645507812 -124.7913436890 
5176.0683593750 -124.7710189819 
5187.9995117188 -124.7663497925 
5199.9609375000 -124.7856597900 
5211.9472656250 -124.8162078857 
5223.9609375000 -124.8384246826 
5236.0053710938 -124.8713912964 
5248.0747070312 -124.9064636230 
5260.1723632812 -124.9468536377 
5272.2973632812 -124.9880828857 
5284.4531250000 -125.0139541626 
5296.6342773438 -125.0095062256 
5308.8432617188 -124.9806671143 
5321.0834960938 -124.9138031006 
5333.3491210938 -124.8575057983 
5345.6425781250 -124.8658981323 
5357.9677734375 -124.9387969971 
5370.3183593750 -125.0435867310 
5382.6972656250 -125.1093292236 
5395.1074218750 -125.0830230713 
5407.5439453125 -125.0086746216 
5420.0083007812 -124.9428329468 
5432.5019531250 -124.9121932983 
5445.0273437500 -124.9109954834 
5457.5786132812 -124.9170532227 
5470.1586914062 -124.9329528809 
5482.7705078125 -124.9593582153 
5495.4086914062 -124.9850463867 
5508.0761718750 -124.9980773926 
5520.7758789062 -124.9976043701 
5533.5014648438 -124.9935455322 
5546.2568359375 -124.9871139526 
5559.0410156250 -124.9783706665 
5571.8579101562 -124.9690628052 
5584.7016601562 -124.9605636597 
5597.5747070312 -124.9531707764 
5610.4804687500 -124.9489059448 
5623.4130859375 -124.9547119141 
5636.3754882812 -124.9738769531 
5649.3710937500 -125.0136413574 
5662.3930664062 -125.0657119751 
5675.4453125000 -125.1118240356 
5688.5307617188 -125.1358566284 
5701.6430664062 -125.1344604492 
5714.7861328125 -125.1271972656 
5727.9589843750 -125.1167373657 
5741.1655273438 -125.0806503296 
5754.3994140625 -125.0396881104 
5767.6635742188 -125.0104522705 
5780.9614257812 -125.0024719238 
5794.2871093750 -125.0177001953 
5807.6435546875 -125.0460891724 
5821.0336914062 -125.0842742920 
5834.4516601562 -125.1297531128 
5847.9003906250 -125.1510620117 
5861.3798828125 -125.1646041870 
5874.8940429688 -125.1750183105 
5888.4365234375 -125.1675262451 
5902.0097656250 -125.1086730957 
5915.6171875000 -125.0345382690 
5929.2534179688 -124.9606857300 
5942.9204101562 -124.9041824341 
5956.6225585938 -124.8746490479 
5970.3530273438 -124.8758010864 
5984.1152343750 -124.9136047363 
5997.9125976562 -124.9911346436 
6011.7377929688 -125.0921173096 
6025.5957031250 -125.1931762695 
6039.4848632812 -125.2707061768 
6053.4096679688 -125.2622375488 
6067.3632812500 -125.1943817139 
6081.3491210938 -125.0711288452 
6095.3701171875 -124.9890518188 
6109.4204101562 -124.9478530884 
6123.5029296875 -124.9491806030 
6137.6215820312 -124.9714355469 
6151.7690429688 -124.9921722412 
6165.9497070312 -125.0194091797 
6180.1625976562 -125.0488967896 
6194.4116210938 -125.0842666626 
6208.6899414062 -125.1149826050 
6223.0014648438 -125.1186141968 
6237.3496093750 -125.1179885864 
6251.7270507812 -125.1403732300 
6266.1376953125 -125.1936569214 
6280.5849609375 -125.2344512939 
6295.0620117188 -125.2490615845 
6309.5727539062 -125.2228927612 
6324.1201171875 -125.1864242554 
6338.6977539062 -125.1598739624 
6353.3090820312 -125.1471252441 
6367.9536132812 -125.1554260254 
6382.6357421875 -125.1728134155 
6397.3481445312 -125.1909561157 
6412.0947265625 -125.1919403076 
6426.8784179688 -125.1666183472 
6441.6928710938 -125.1556243896 
6456.5415039062 -125.1765441895 
6471.4277343750 -125.2317657471 
6486.3447265625 -125.2582321167 
6501.2963867188 -125.2420120239 
6516.2822265625 -125.2191314697 
6531.3061523438 -125.2262573242 
6546.3613281250 -125.2779922485 
6561.4511718750 -125.3192901611 
6576.5795898438 -125.3378753662 
6591.7392578125 -125.3341674805 
6606.9335937500 -125.3343200684 
6622.1665039062 -125.3563919067 
6637.4311523438 -125.3627319336 
6652.7309570312 -125.3350067139 
6668.0659179688 -125.2789001465 
6683.4399414062 -125.2447204590 
6698.8457031250 -125.2076797485 
6714.2871093750 -125.1489715576 
6729.7675781250 -125.0734786987 
6745.2802734375 -125.0217971802 
6760.8286132812 -125.0920181274 
6776.4165039062 -125.2630157471 
6792.0366210938 -125.4223251343 
6807.6928710938 -125.4732360840 
6823.3886718750 -125.4436492920 
6839.1171875000 -125.3540725708 
6854.8818359375 -125.2969207764 
6870.6826171875 -125.3159866333 
6886.5239257812 -125.3580780029 
6902.3979492188 -125.3536834717 
6918.3081054688 -125.3095092773 
6934.2592773438 -125.2815704346 
6950.2431640625 -125.2780685425 
6966.2641601562 -125.3035659790 
6982.3256835938 -125.3400726318 
6998.4204101562 -125.3517608643 
7014.5522460938 -125.3235168457 
7030.7211914062 -125.2721939087 
7046.9316406250 -125.2258377075 
7063.1752929688 -125.1931533813 
7079.4560546875 -125.1557540894 
7095.7788085938 -125.1031341553 
7112.1352539062 -125.0667648315 
7128.5292968750 -125.0559082031 
7144.9648437500 -125.0910949707 
7161.4345703125 -125.1708831787 
7177.9418945312 -125.2483367920 
7194.4916992188 -125.2660827637 
7211.0756835938 -125.2055969238 
7227.6972656250 -125.1151504517 
7244.3579101562 -125.0469512939 
7261.0605468750 -125.0180206299 
7277.7978515625 -125.0303878784 
7294.5737304688 -125.0685501099 
7311.3920898438 -125.1244354248 
7328.2456054688 -125.2138290405 
7345.1376953125 -125.3107528687 
7362.0727539062 -125.3471984863 
7379.0429687500 -125.3273773193 
7396.0522460938 -125.3258285522 
7413.1005859375 -125.3473129272 
7430.1923828125 -125.3244018555 
7447.3193359375 -125.2539215088 
7464.4858398438 -125.1947784424 
7481.6962890625 -125.1618881226 
7498.9418945312 -125.1297836304 
7516.2275390625 -125.0802001953 
7533.5571289062 -125.0191192627 
7550.9228515625 -124.9849166870 
7568.3281250000 -124.9991531372 
7585.7778320312 -125.0370330811 
7603.2636718750 -125.0799255371 
7620.7895507812 -125.1298675537 
7638.3559570312 -125.1409759521 
7655.9672851562 -125.1152648926 
7673.6147460938 -125.0894546509 
7691.3027343750 -125.0992431641 
7709.0361328125 -125.1684417725 
7726.8061523438 -125.2754364014 
7744.6166992188 -125.3633422852 
7762.4731445312 -125.3965225220 
7780.3662109375 -125.3812026978 
7798.3002929688 -125.3434982300 
7816.2758789062 -125.3172378540 
7834.2973632812 -125.3640136719 
7852.3559570312 -125.4675598145 
7870.4560546875 -125.5764541626 
7888.6025390625 -125.6229324341 
7906.7861328125 -125.5990753174 
7925.0122070312 -125.5568237305 
7943.2841796875 -125.4945755005 
7961.5937500000 -125.4034347534 
7979.9458007812 -125.3582000732 
7998.3447265625 -125.3684844971 
8016.7812500000 -125.3916168213 
8035.2607421875 -125.3700485229 
8053.7827148438 -125.2866210938 
8072.3515625000 -125.2320175171 
8090.9589843750 -125.2288131714 
8109.6088867188 -125.2213134766 
8128.3066406250 -125.2153778076 
8147.0429687500 -125.2761383057 
8165.8227539062 -125.3738861084 
8184.6499023438 -125.4090042114 
8203.5156250000 -125.3946151733 
8222.4257812500 -125.3358078003 
8241.3789062500 -125.2613754272 
8260.3808593750 -125.2311401367 
8279.4208984375 -125.2487640381 
8298.5058593750 -125.2977676392 
8317.6396484375 -125.3229293823 
8336.8115234375 -125.3181533813 
8356.0292968750 -125.3177642822 
8375.2949218750 -125.3464050293 
8394.6005859375 -125.3463745117 
8413.9501953125 -125.2835998535 
8433.3496093750 -125.2126922607 
8452.7890625000 -125.1766967773 
8472.2734375000 -125.1953735352 
8491.8027343750 -125.2567291260 
8511.3818359375 -125.3706054688 
8531.0009765625 -125.4489822388 
8550.6660156250 -125.4625396729 
8570.3798828125 -125.4973449707 
8590.1357421875 -125.5722579956 
8609.9365234375 -125.6179122925 
8629.7880859375 -125.6161117554 
8649.6796875000 -125.5720520020 
8669.6181640625 -125.5305938721 
8689.6025390625 -125.4783706665 
8709.6367187500 -125.4274444580 
8729.7128906250 -125.3963088989 
8749.8359375000 -125.3824157715 
8770.0097656250 -125.3851852417 
8790.2255859375 -125.3503189087 
8810.4873046875 -125.2861557007 
8830.8007812500 -125.2826614380 
8851.1562500000 -125.3497238159 
8871.5595703125 -125.3989944458 
8892.0087890625 -125.3880157471 
8912.5107421875 -125.3436431885 
8933.0546875000 -125.2697677612 
8953.6455078125 -125.1646118164 
8974.2890625000 -125.1537857056 
8994.9755859375 -125.2507629395 
9015.7099609375 -125.3171997070 
9036.4970703125 -125.2830734253 
9057.3261718750 -125.2578201294 
9078.2041015625 -125.3231811523 
9099.1347656250 -125.3413543701 
9120.1093750000 -125.2439880371 
9141.1318359375 -125.2333297729 
9162.2031250000 -125.3792800903 
9183.3271484375 -125.4574813843 
9204.4951171875 -125.3638305664 
9225.7128906250 -125.2684783936 
9246.9833984375 -125.2299346924 
9268.2988281250 -125.1748504639 
9289.6621093750 -125.1153335571 
9311.0810546875 -125.1198577881 
9332.5439453125 -125.1997833252 
9354.0556640625 -125.2762680054 
9375.6171875000 -125.2397460938 
9397.2343750000 -125.1024551392 
9418.8955078125 -125.0181121826 
9440.6064453125 -125.0675659180 
9462.3730468750 -125.1546096802 
9484.1845703125 -125.2158432007 
9506.0458984375 -125.2924346924 
9527.9638671875 -125.3369522095 
9549.9267578125 -125.2997970581 
9571.9394531250 -125.2150039673 
9594.0087890625 -125.1481628418 
9616.1240234375 -125.1750869751 
9638.2890625000 -125.2696609497 
9660.5068359375 -125.3350143433 
9682.7802734375 -125.3290405273 
9705.0996093750 -125.3522262573 
9727.4707031250 -125.4334716797 
9749.8984375000 -125.4456787109 
9772.3720703125 -125.2784957886 
9794.8984375000 -125.0892333984 
9817.4814453125 -124.9881439209 
9840.1113281250 -125.0538711548 
9862.7939453125 -125.1831130981 
9885.5283203125 -125.1954803467 
9908.3203125000 -125.0941314697 
9931.1601562500 -125.0789260864 
9954.0517578125 -125.2248077393 
9977.0019531250 -125.4216690063 
10000.0000000000 -125.1767349243 
10023.0507812500 -125.2119979858 
10046.1542968750 -125.2419891357 
10069.3115234375 -125.2663726807 
10092.5332031250 -125.2861404419 
10115.7968750000 -125.3019561768 
10139.1152343750 -125.3137817383 
10162.4863281250 -125.3210754395 
10185.9111328125 -125.3230895996 
10209.3906250000 -125.3190155029 
10232.9355468750 -125.3080673218 
10256.5234375000 -125.2895431519 
10280.1650390625 -125.2629699707 
10303.8613281250 -125.2287521362 
10327.6123046875 -125.1888885498 
10351.4189453125 -125.1475982666 
10375.2792968750 -125.1113128662 
10399.2060546875 -125.0870590210 
10423.1777343750 -125.0787353516 
10447.2031250000 -125.0868530273 
10471.2851562500 -125.1082839966 
10495.4218750000 -125.1374511719 
10519.6152343750 -125.1681900024 
10543.8632812500 -125.1956176758 
10568.1787109375 -125.2170791626 
10592.5400390625 -125.2320785522 
10616.9560546875 -125.2413940430 
10641.4287109375 -125.2460327148 
10665.9580078125 -125.2466506958 
10690.5439453125 -125.2436218262 
10715.1982421875 -125.2374801636 
10739.8974609375 -125.2293167114 
10764.6533203125 -125.2206268311 
10789.4667968750 -125.2125320435 
10814.3378906250 -125.2047958374 
10839.2656250000 -125.1951370239 
10864.2509765625 -125.1795578003 
10889.3056640625 -125.1538238525 
10914.4062500000 -125.1159057617 
10939.5644531250 -125.0679397583 
10964.7812500000 -125.0167694092 
10990.0556640625 -124.9722671509 
11015.3886718750 -124.9439315796 
11040.7919921875 -124.9373931885 
11066.2412109375 -124.9481277466 
11091.7500000000 -124.9768371582 
11117.3173828125 -125.0114822388 
11142.9433593750 -125.0410079956 
11168.6289062500 -125.0571746826 
11194.3730468750 -125.0569686890 
11220.1894531250 -125.0430831909 
11246.0527343750 -125.0223693848 
11271.9755859375 -125.0031280518 
11297.9580078125 -124.9920578003 
11324.0009765625 -124.9919281006 
11350.1035156250 -125.0008239746 
11376.2792968750 -125.0133361816 
11402.5019531250 -125.0234069824 
11428.7861328125 -125.0275192261 
11455.1298828125 -125.0264663696 
11481.5351562500 -125.0247116089 
11508.0000000000 -125.0330429077 
11534.5273437500 -125.0560607910 
11561.1279296875 -125.0756912231 
11587.7773437500 -125.0909576416 
11614.4873046875 -125.0970001221 
11641.2597656250 -125.0925445557 
11668.0937500000 -125.0801391602 
11694.9892578125 -125.0644378662 
11721.9472656250 -125.0499496460 
11748.9804687500 -125.0392608643 
11776.0625000000 -125.0325622559 
11803.2070312500 -125.0282669067 
11830.4140625000 -125.0242309570 
11857.6845703125 -125.0191116333 
11885.0166015625 -125.0133209229 
11912.4257812500 -125.0093154907 
11939.8847656250 -125.0166168213 
11967.4072265625 -125.0456008911 
11994.9931640625 -125.0806350708 
12022.6425781250 -125.1240692139 
12050.3554687500 -125.1706771851 
12078.1318359375 -125.2151489258 
12105.9863281250 -125.2537384033 
12133.8916015625 -125.2847137451 
12161.8613281250 -125.3073577881 
12189.8955078125 -125.3203811646 
12217.9931640625 -125.3209686279 
12246.1572265625 -125.2886657715 
12274.3984375000 -125.2208557129 
12302.6923828125 -125.1571502686 
12331.0507812500 -125.0874099731 
12359.4746093750 -125.0180358887 
12387.9638671875 -124.9535522461 
12416.5195312500 -124.8964614868 
12445.1396484375 -124.8482818604 
12473.8408203125 -124.7977828979 
12502.5937500000 -124.7728652954 
12531.4130859375 -124.7734832764 
12560.2988281250 -124.7842102051 
12589.2509765625 -124.8008270264 
12618.2705078125 -124.8188705444 
12647.3701171875 -124.8347854614 
12676.5234375000 -124.8491287231 
12705.7441406250 -124.8507919312 
12735.0312500000 -124.8420181274 
12764.3867187500 -124.8257446289 
12793.8095703125 -124.8035278320 
12823.2998046875 -124.7786712646 
12852.8730468750 -124.7556304932 
12882.4990234375 -124.7353363037 
12912.1943359375 -124.7347259521 
12941.9580078125 -124.7454452515 
12971.7900390625 -124.7588043213 
13001.6914062500 -124.7683715820 
13031.6611328125 -124.7619857788 
13061.7138671875 -124.7309799194 
13091.8222656250 -124.6992034912 
13122.0000000000 -124.6678085327 
13152.2470703125 -124.6450271606 
13182.5634765625 -124.6373901367 
13212.9501953125 -124.6612319946 
13243.4218750000 -124.7120513916 
13273.9492187500 -124.7515487671 
13304.5468750000 -124.7847366333 
13335.2138671875 -124.8056716919 
13365.9531250000 -124.8094558716 
13396.7626953125 -124.7922744751 
13427.6425781250 -124.7734985352 
13458.6093750000 -124.7525634766 
13489.6328125000 -124.7164840698 
13520.7265625000 -124.6727600098 
13551.8935546875 -124.6380767822 
13583.1308593750 -124.6016616821 
13614.4414062500 -124.5673065186 
13645.8388671875 -124.5301055908 
13677.2929687500 -124.5152206421 
13708.8203125000 -124.5228042603 
13740.4199218750 -124.5431289673 
13772.0927734375 -124.5928115845 
13803.8388671875 -124.6527862549 
13835.6572265625 -124.6935501099 
13867.5644531250 -124.7314453125 
13899.5302734375 -124.7768630981 
13931.5693359375 -124.8040466309 
13963.6826171875 -124.8047332764 
13995.8701171875 -124.7898788452 
14028.1318359375 -124.7413940430 
14060.4677734375 -124.6804504395 
14092.8935546875 -124.6426925659 
14125.3789062500 -124.6047439575 
14157.9384765625 -124.5885772705 
14190.5732421875 -124.5899887085 
14223.2841796875 -124.5967483521 
14256.0693359375 -124.6077499390 
14288.9462890625 -124.6101684570 
14321.8837890625 -124.6018829346 
14354.8964843750 -124.5754547119 
14387.9853515625 -124.5424652100 
14421.1503906250 -124.5224380493 
14454.3925781250 -124.5030975342 
14487.7109375000 -124.4950942993 
14521.1220703125 -124.4956436157 
14554.5947265625 -124.4998550415 
14588.1435546875 -124.5168380737 
14621.7705078125 -124.5494918823 
14655.4746093750 -124.5819168091 
14689.2568359375 -124.6326904297 
14723.1328125000 -124.6648712158 
14757.0703125000 -124.6618652344 
14791.0869140625 -124.6183547974 
14825.1806640625 -124.5516967773 
14859.3544921875 -124.5059661865 
14893.6054687500 -124.4535140991 
14927.9365234375 -124.4215164185 
14962.3632812500 -124.4115982056 
14996.8525390625 -124.4141082764 
15031.4208984375 -124.4198760986 
15066.0693359375 -124.4229049683 
15100.7978515625 -124.4097366333 
15135.6064453125 -124.3867187500 
15170.5117187500 -124.3377532959 
15205.4804687500 -124.2883834839 
15240.5302734375 -124.2641601562 
15275.6611328125 -124.2485427856 
15310.8730468750 -124.2517547607 
15346.1650390625 -124.2673873901 
15381.5390625000 -124.2797470093 
15417.0117187500 -124.2768478394 
15452.5488281250 -124.2420578003 
15488.1679687500 -124.1749725342 
15523.8691406250 -124.0872116089 
15559.6533203125 -124.0136184692 
15595.5195312500 -123.9916839600 
15631.4677734375 -124.0164947510 
15667.5166015625 -124.0928573608 
15703.6318359375 -124.1972198486 
15739.8300781250 -124.2889556885 
15776.1113281250 -124.3388977051 
15812.4765625000 -124.3557281494 
15848.9248046875 -124.3516082764 
15885.4755859375 -124.3325271606 
15922.0927734375 -124.3028182983 
15958.7939453125 -124.2579956055 
15995.5800781250 -124.2016906738 
16032.4511718750 -124.1405334473 
16069.4072265625 -124.0885696411 
16106.4482421875 -124.0631561279 
16143.5927734375 -124.0650100708 
16180.8046875000 -124.0833435059 
16218.1025390625 -124.1272583008 
16255.4863281250 -124.1748809814 
16292.9560546875 -124.2037506104 
16330.5126953125 -124.2009124756 
16368.1738281250 -124.1498489380 
16405.9042968750 -124.0663223267 
16443.7207031250 -123.9657592773 
16481.6250000000 -123.8762588501 
16519.6152343750 -123.8234786987 
16557.6953125000 -123.8056259155 
16595.8613281250 -123.8198547363 
16634.1347656250 -123.8465347290 
16672.4765625000 -123.8794555664 
16710.9082031250 -123.9162979126 
16749.4277343750 -123.9562377930 
16788.0371093750 -123.9915084839 
16826.7343750000 -124.0063323975 
16865.5390625000 -123.9971389771 
16904.4160156250 -123.9629287720 
16943.3808593750 -123.9088745117 
16982.4375000000 -123.8765792847 
17021.5820312500 -123.8566894531 
17060.8183593750 -123.8423385620 
17100.1445312500 -123.8284072876 
17139.5820312500 -123.8116912842 
17179.0898437500 -123.7899780273 
17218.6875000000 -123.7656250000 
17258.3789062500 -123.7470932007 
17298.1601562500 -123.7442932129 
17338.0332031250 -123.7672119141 
17378.0000000000 -123.8101043701 
17418.0761718750 -123.8235626221 
17458.2265625000 -123.7984313965 
17498.4687500000 -123.7502822876 
17538.8027343750 -123.6996383667 
17579.2324218750 -123.6566085815 
17619.7519531250 -123.6405792236 
17660.3867187500 -123.6243057251 
17701.0957031250 -123.5999374390 
17741.8984375000 -123.5709381104 
17782.7949218750 -123.5478897095 
17823.7851562500 -123.5487136841 
17864.8691406250 -123.5550994873 
17906.0488281250 -123.5519409180 
17947.3437500000 -123.5351257324 
17988.7148437500 -123.5218048096 
18030.1796875000 -123.5361480713 
18071.7402343750 -123.5728607178 
18113.3964843750 -123.6249542236 
18155.1484375000 -123.6528015137 
18197.0175781250 -123.6650772095 
18238.9628906250 -123.6583251953 
18281.0058593750 -123.6308975220 
18323.1445312500 -123.5774154663 
18365.3808593750 -123.5083389282 
18407.7148437500 -123.4372940063 
18450.1445312500 -123.3735504150 
18492.6953125000 -123.3625488281 
18535.3222656250 -123.3848190308 
18578.0468750000 -123.4304885864 
18620.8710937500 -123.4607162476 
18663.7929687500 -123.4633941650 
18706.8144531250 -123.4503402710 
18749.9355468750 -123.4279937744 
18793.1757812500 -123.4162139893 
18836.4941406250 -123.4117431641 
18879.9140625000 -123.4074783325 
18923.4335937500 -123.3972625732 
18967.0546875000 -123.3731384277 
19010.7734375000 -123.3304748535 
19054.6171875000 -123.3081436157 
19098.5390625000 -123.3228912354 
19142.5625000000 -123.3655090332 
19186.6875000000 -123.4265594482 
19230.9140625000 -123.4569778442 
19275.2421875000 -123.4519805908 
19319.6738281250 -123.4224777222 
19364.2285156250 -123.3682479858 
19408.8632812500 -123.3302764893 
19453.6015625000 -123.3284835815 
19498.4433593750 -123.3509521484 
19543.3886718750 -123.3883209229 
19588.4375000000 -123.4031829834 
19633.6132812500 -123.3907470703 
19678.8691406250 -123.3620986938 
19724.2304687500 -123.3292617798 
19769.6972656250 -123.3277053833 
19815.2675781250 -123.3400878906 
19860.9433593750 -123.3238296509 
19906.7226562500 -123.2589035034 
19952.6328125000 -123.1382141113 
19998.6250000000 -123.0478744507 
20044.7226562500 -123.0254592896 
20090.9277343750 -123.0445632935 
20137.2382812500 -123.0932769775 
20183.6562500000 -123.1986312866 
20230.2031250000 -123.3329315186 
20276.8339843750 -123.4396438599 
20323.5742187500 -123.4616165161 
20370.4218750000 -123.4160766602 
20417.3769531250 -123.3297958374 
20464.4394531250 -123.2136611938 
20511.6113281250 -123.1465225220 
20558.9160156250 -123.1320190430 
20606.3046875000 -123.1195144653 
20653.8046875000 -123.0674285889 
20701.4121093750 -123.0138168335 
20749.1308593750 -122.9815750122 
20796.9589843750 -123.0002593994 
20844.8984375000 -123.0713729858 
20892.9687500000 -123.1220855713 
20941.1289062500 -123.1032485962 
20989.4003906250 -123.0288238525 
21037.7812500000 -122.9397888184 
21086.2753906250 -122.8711929321 
21134.8808593750 -122.8446273804 
21183.6210937500 -122.8531646729 
21232.4511718750 -122.8805084229 
21281.3945312500 -122.9174423218 
21330.4492187500 -122.9281845093 
21379.6171875000 -122.9071731567 
21428.8984375000 -122.8786773682 
21478.2929687500 -122.8751449585 
21527.8261718750 -122.9120559692 
21577.4492187500 -122.9650268555 
21627.1875000000 -122.9749069214 
21677.0390625000 -122.9107284546 
21727.0058593750 -122.8160095215 
21777.0878906250 -122.7597503662 
21827.3105468750 -122.7634963989 
21877.6230468750 -122.7872695923 
21928.0527343750 -122.7724533081 
21978.5996093750 -122.6999893188 
22029.2617187500 -122.6075134277 
22080.0410156250 -122.5516586304 
22130.9355468750 -122.5633773804 
22181.9746093750 -122.6314468384 
22233.1054687500 -122.7113952637 
22284.3535156250 -122.7500457764 
22335.7207031250 -122.7159652710 
22387.2070312500 -122.6219863892 
22438.8105468750 -122.5239486694 
22490.5585937500 -122.4826736450 
22542.4003906250 -122.5127944946 
22594.3632812500 -122.5714874268 
22646.4433593750 -122.6031951904 
22698.6464843750 -122.5877685547 
22750.9667968750 -122.5385894775 
22803.4101562500 -122.4768066406 
22855.9980468750 -122.4212875366 
22908.6835937500 -122.3855514526 
22961.4902343750 -122.3775939941 
23014.4179687500 -122.4179306030 
23067.4667968750 -122.4880218506 
23120.6386718750 -122.5112075806 
23173.9335937500 -122.4745788574 
23227.3769531250 -122.4144134521 
23280.9179687500 -122.3919219971 
23334.5820312500 -122.4260864258 
23388.3710937500 -122.4714584351 
23442.2812500000 -122.4655761719 
23496.3183593750 -122.4006729126 
23550.5039062500 -122.3327713013 
23604.7910156250 -122.3679351807 
23659.2011718750 -122.4562835693 
23713.7363281250 -122.5209732056 
23768.3984375000 -122.5407104492 
23823.1875000000 -122.5492630005 
23878.1015625000 -122.5392913818 
23933.1679687500 -122.4465026855 
23988.3359375000 -122.3257980347 
24043.6308593750 -122.2371215820 
24099.0527343750 -122.2201690674 
24154.6035156250 -122.2688598633 
24210.2812500000 -122.3452911377 
24266.1132812500 -122.3370361328 
24322.0488281250 -122.2573394775 
24378.1132812500 -122.1989822388 
24434.3066406250 -122.2281570435 
24490.6289062500 -122.3497085571 
24547.0820312500 -122.4218978882 
24603.6640625000 -122.3976974487 
24660.4042968750 -122.3686370850 
24717.2480468750 -122.4085540771 
24774.2226562500 -122.4888687134 
24831.3300781250 -122.5178222656 
24888.5683593750 -122.4840621948 
24945.9375000000 -122.3554992676 
25003.4394531250 -122.1854629517 
25061.1015625000 -122.0791473389 
25118.8691406250 -122.0393447876 
25176.7714843750 -122.0444107056 
25234.8046875000 -122.0172042847 
25292.9726562500 -121.9630432129 
25351.2753906250 -121.9429626465 
25409.7402343750 -122.0083312988 
25468.3105468750 -122.0860595703 
25527.0175781250 -122.1324539185 
25585.8593750000 -122.1365890503 
25644.8359375000 -122.1317214966 
25703.9492187500 -122.1502304077 
25763.1972656250 -122.2008209229 
25822.6132812500 -122.2571105957 
25882.1347656250 -122.2835006714 
25941.7949218750 -122.2617568970 
26001.5937500000 -122.1935958862 
26061.5292968750 -122.1333084106 
26121.6015625000 -122.0626068115 
26181.8437500000 -122.0010223389 
26242.1953125000 -122.0075302124 
26302.6835937500 -122.0856323242 
26363.3144531250 -122.1527786255 
26424.0839843750 -122.1827011108 
26484.9921875000 -122.1526031494 
26546.0429687500 -122.0783233643 
26607.2617187500 -122.0214538574 
26668.5937500000 -122.0200805664 
26730.0664062500 -122.0377273560 
26791.6816406250 -122.0364379883 
26853.4375000000 -122.0311050415 
26915.3378906250 -122.0256881714 
26977.4082031250 -122.0042724609 
27039.5937500000 -121.9842224121 
27101.9218750000 -121.9536285400 
27164.3945312500 -121.8582916260 
27227.0097656250 -121.7701721191 
27289.7695312500 -121.7842559814 
27352.6738281250 -121.8494567871 
27415.7539062500 -121.8879699707 
27478.9492187500 -121.9066009521 
27542.2910156250 -121.9313430786 
27605.7773437500 -121.9369964600 
27669.4101562500 -121.9201202393 
27733.1914062500 -121.9316558838 
27797.1171875000 -121.9742355347 
27861.2226562500 -121.9783096313 
27925.4453125000 -121.9325942993 
27989.8144531250 -121.9278335571 
28054.3339843750 -121.9676971436 
28119.0000000000 -121.9662094116 
28183.8164062500 -121.9380111694 
28248.8144531250 -121.9346847534 
28313.9296875000 -121.9325103760 
28379.1953125000 -121.9250869751 
28444.6113281250 -121.9122619629 
28510.1777343750 -121.8823242188 
28575.8964843750 -121.8723678589 
28641.7656250000 -121.9175720215 
28707.8183593750 -121.9583435059 
28773.9921875000 -121.9231185913 
28840.3183593750 -121.8623962402 
28906.7968750000 -121.8041229248 
28973.4296875000 -121.7319793701 
29040.2148437500 -121.6840133667 
29107.1855468750 -121.7117691040 
29174.2812500000 -121.7196731567 
29241.5292968750 -121.6107482910 
29308.9335937500 -121.5071029663 
29376.4921875000 -121.5300292969 
29444.2070312500 -121.6704406738 
29512.0781250000 -121.7437973022 
29580.1386718750 -121.7266311646 
29648.3222656250 -121.7027816772 
29716.6640625000 -121.7280654907 
29785.1621093750 -121.7421188354 
29853.8203125000 -121.7130661011 
29922.6347656250 -121.7057800293 
29991.6406250000 -121.7182769775 
30060.7734375000 -121.5119018555 
30130.0664062500 -121.5195159912 
30199.5175781250 -121.5337524414 
30269.1308593750 -121.5568161011 
30338.9023437500 -121.5933456421 
30408.8359375000 -121.6436538696 
30478.9648437500 -121.7037429810 
30549.2207031250 -121.7684860229 
30619.6386718750 -121.8311157227 
30690.2187500000 -121.8835983276 
30760.9628906250 -121.9131927490 
30831.8691406250 -121.9182052612 
30902.9375000000 -121.9018554688 
30974.2050781250 -121.8685913086 
31045.6035156250 -121.8243103027 
31117.1660156250 -121.7753753662 
31188.8925781250 -121.7286911011 
31260.7851562500 -121.6908493042 
31332.8437500000 -121.6649780273 
31405.1035156250 -121.6531219482 
31477.4941406250 -121.6553649902 
31550.0507812500 -121.6693649292 
31622.7773437500 -121.6901626587 
31695.6699218750 -121.7089157104 
31768.7304687500 -121.7170715332 
31841.9589843750 -121.7119140625 
31915.3925781250 -121.6941680908 
31988.9589843750 -121.6670303345 
32062.6972656250 -121.6347503662 
32136.6035156250 -121.6011428833 
32210.6796875000 -121.5686798096 
32284.9277343750 -121.5392761230 
32359.3828125000 -121.5153732300 
32433.9726562500 -121.5013809204 
32508.7363281250 -121.5022354126 
32583.6718750000 -121.5214920044 
32658.7792968750 -121.5594253540 
32734.0585937500 -121.6115112305 
32809.5156250000 -121.6682357788 
32885.1796875000 -121.7145919800 
32960.9804687500 -121.7377243042 
33036.9570312500 -121.7345809937 
33113.1093750000 -121.7091369629 
33189.4375000000 -121.6709442139 
33265.9414062500 -121.6316223145 
33342.6250000000 -121.6011047363 
33419.5156250000 -121.5846710205 
33496.5507812500 -121.5817413330 
33573.7617187500 -121.5865097046 
33651.1523437500 -121.5899810791 
33728.7226562500 -121.5834808350 
33806.4687500000 -121.5643310547 
33884.4335937500 -121.5339965820 
33962.5390625000 -121.4967346191 
34040.8242187500 -121.4573440552 
34119.2890625000 -121.4195327759 
34197.9375000000 -121.3853073120 
34276.7656250000 -121.3557739258 
34355.7773437500 -121.3325958252 
34435.0078125000 -121.3190994263 
34514.3828125000 -121.3199310303 
34593.9414062500 -121.3388519287 
34673.6835937500 -121.3758773804 
34753.6054687500 -121.4256896973 
34833.7187500000 -121.4775695801 
34914.0507812500 -121.5218124390 
34994.5273437500 -121.5535354614 
35075.1953125000 -121.5734786987 
35156.0429687500 -121.5860137939 
35237.0820312500 -121.5958862305 
35318.3046875000 -121.6055679321 
35399.7148437500 -121.6144638062 
35481.3554687500 -121.6199111938 
35563.1406250000 -121.6190795898 
35645.1171875000 -121.6108551025 
35727.2812500000 -121.5965118408 
35809.6367187500 -121.5791625977 
35892.1796875000 -121.5619812012 
35974.9531250000 -121.5465316772 
36057.8789062500 -121.5320816040 
36140.9921875000 -121.5165710449 
36224.3007812500 -121.4987564087 
36307.8007812500 -121.4799423218 
36391.4921875000 -121.4639739990 
36475.3789062500 -121.4552154541 
36559.4960937500 -121.4558410645 
36643.7695312500 -121.4639739990 
36728.2343750000 -121.4741973877 
36812.8945312500 -121.4801406860 
36897.7539062500 -121.4802551270 
36982.8046875000 -121.4722290039 
37068.0507812500 -121.4608917236 
37153.5390625000 -121.4534683228 
37239.1796875000 -121.4559936523 
37325.0195312500 -121.4708709717 
37411.0546875000 -121.4967193604 
37497.2890625000 -121.5296936035 
37583.7226562500 -121.5647430420 
37670.3984375000 -121.5961456299 
37757.2304687500 -121.6178054810 
37844.2656250000 -121.6246032715 
37931.5000000000 -121.6148452759 
38018.9335937500 -121.5785980225 
38106.5703125000 -121.5435180664 
38194.4062500000 -121.5347595215 
38282.4921875000 -121.5403366089 
38370.7343750000 -121.5559997559 
38459.1796875000 -121.5741500854 
38547.8320312500 -121.5875167847 
38636.6875000000 -121.5921783447 
38725.7500000000 -121.5886688232 
38815.0585937500 -121.5810699463 
38904.5273437500 -121.5748748779 
38994.2070312500 -121.5747299194 
39084.0898437500 -121.5827713013 
39174.1835937500 -121.5979232788 
39264.4804687500 -121.6163482666 
39354.9882812500 -121.6331405640 
39445.7460937500 -121.6445388794 
39536.6718750000 -121.6496658325 
39627.8085937500 -121.6498260498 
39719.1523437500 -121.6472167969 
39810.7070312500 -121.6424636841 
39902.4765625000 -121.6321411133 
39994.4960937500 -121.6151733398 
40086.6875000000 -121.5943984985 
40179.0898437500 -121.5761337280 
40271.7070312500 -121.5673446655 
40364.5351562500 -121.5722274780 
40457.5781250000 -121.5901412964 
40550.8359375000 -121.6157302856 
40644.3515625000 -121.6503143311 
40738.0390625000 -121.6675491333 
40831.9453125000 -121.6676483154 
40926.0664062500 -121.6663513184 
41020.4023437500 -121.6713790894 
41114.9570312500 -121.6876373291 
41209.7304687500 -121.7145156860 
41304.7656250000 -121.7456207275 
41399.9765625000 -121.7712936401 
41495.4062500000 -121.7792053223 
41591.0585937500 -121.7531356812 
41686.9257812500 -121.7239761353 
41783.0195312500 -121.7005767822 
41879.3789062500 -121.6942977905 
41975.9140625000 -121.7113647461 
42072.6679687500 -121.7504043579 
42169.6484375000 -121.8299407959 
42266.8554687500 -121.9022369385 
42364.2812500000 -121.9331893921 
42461.9335937500 -121.9503784180 
42559.8593750000 -121.9575119019 
42657.9648437500 -121.9585647583 
42756.2929687500 -121.9562225342 
42854.8476562500 -121.9494018555 
42953.6328125000 -121.9413452148 
43052.6445312500 -121.9357376099 
43151.9296875000 -121.9296493530 
43251.3984375000 -121.9227294922 
43351.0976562500 -121.9152297974 
43451.0234375000 -121.9048919678 
43551.1796875000 -121.8966445923 
43651.5703125000 -121.8921585083 
43752.1914062500 -121.8887405396 
43853.0898437500 -121.8886642456 
43954.1757812500 -121.9041976929 
44055.4921875000 -121.9403686523 
44157.0429687500 -121.9746093750 
44258.8281250000 -122.0087738037 
44360.8476562500 -122.0359573364 
44463.1015625000 -122.0560073853 
44565.6406250000 -122.0634155273 
44668.3671875000 -122.0721282959 
44771.3320312500 -122.0926818848 
44874.5351562500 -122.1283798218 
44977.9726562500 -122.2069015503 
45081.6484375000 -122.2945480347 
45185.6171875000 -122.3448562622 
45289.7734375000 -122.3804244995 
45394.1679687500 -122.4011001587 
45498.8046875000 -122.3970031738 
45603.6835937500 -122.3832015991 
45708.8046875000 -122.3603744507 
45814.1640625000 -122.3004226685 
45919.8203125000 -122.2183532715 
46025.6679687500 -122.1634292603 
46131.7617187500 -122.1246032715 
46238.0976562500 -122.1199798584 
46344.6796875000 -122.1678390503 
46451.5078125000 -122.2204055786 
46558.6328125000 -122.2741165161 
46665.9531250000 -122.3402481079 
46773.5234375000 -122.3911743164 
46881.3398437500 -122.4183654785 
46989.4023437500 -122.4399642944 
47097.7187500000 -122.4510650635 
47206.2812500000 -122.4349288940 
47315.1484375000 -122.4108581543 
47424.2109375000 -122.3757858276 
47533.5273437500 -122.3535919189 
47643.0976562500 -122.3462448120 
47752.9179687500 -122.3389739990 
47862.9921875000 -122.3215103149 
47973.3710937500 -122.3035812378 
48083.9531250000 -122.3017272949 
48194.7890625000 -122.3286209106 
48305.8828125000 -122.3822860718 
48417.2304687500 -122.4256362915 
48528.8359375000 -122.4798355103 
48640.6992187500 -122.5118179321 
48752.8710937500 -122.5159149170 
48865.2500000000 -122.4989700317 
48977.8867187500 -122.4650955200 
49090.7851562500 -122.4382781982 
49203.9453125000 -122.4107818604 
49317.3632812500 -122.4123077393 
49431.0429687500 -122.4391326904 
49545.0390625000 -122.5134582520 
49659.2421875000 -122.6046295166 
49773.7109375000 -122.6602783203 
49888.4453125000 -122.7114639282 
50003.4414062500 -122.7250518799 
50118.7031250000 -122.7161712646 
50234.2851562500 -122.7006225586 
50350.0781250000 -122.7002487183 
50466.1367187500 -122.7274856567 
50582.4648437500 -122.7708358765 
50699.0625000000 -122.8031768799 
50815.9257812500 -122.8434600830 
50933.0625000000 -122.8678665161 
51050.5234375000 -122.8719482422 
51168.1953125000 -122.8644485474 
51286.1445312500 -122.8497695923 
51404.3593750000 -122.8332748413 
51522.8515625000 -122.8211364746 
51641.6171875000 -122.8217849731 
51760.7109375000 -122.8467788696 
51880.0234375000 -122.8941345215 
51999.6093750000 -122.9423675537 
52119.4726562500 -122.9645233154 
52239.6093750000 -122.9571304321 
52360.0273437500 -122.9296417236 
52480.7187500000 -122.9041748047 
52601.7500000000 -122.8866271973 
52723.0000000000 -122.8667221069 
52844.5312500000 -122.8491363525 
52966.3398437500 -122.8587875366 
53088.4335937500 -122.8984909058 
53210.8046875000 -123.0065307617 
53333.5195312500 -123.1333618164 
53456.4570312500 -123.2247314453 
53579.6757812500 -123.2635345459 
53703.1835937500 -123.2541503906 
53826.9726562500 -123.2344131470 
53951.0468750000 -123.2221221924 
54075.4062500000 -123.2164993286 
54200.1132812500 -123.2128753662 
54325.0507812500 -123.2107543945 
54450.2734375000 -123.2194747925 
54575.7851562500 -123.2448348999 
54701.5859375000 -123.2915573120 
54827.6757812500 -123.3485870361 
54954.0585937500 -123.4114685059 
55080.7929687500 -123.4805450439 
55207.7578125000 -123.5558547974 
55335.0156250000 -123.6231918335 
55462.5664062500 -123.6589431763 
55590.4101562500 -123.6677780151 
55718.5507812500 -123.6651687622 
55847.0468750000 -123.6706542969 
55975.7773437500 -123.6859817505 
56104.8085937500 -123.6976852417 
56234.1328125000 -123.6994400024 
56363.7578125000 -123.7037887573 
56493.6796875000 -123.7249832153 
56623.9023437500 -123.7516174316 
56754.4843750000 -123.7547531128 
56885.3085937500 -123.7269744873 
57016.4335937500 -123.6826477051 
57147.8593750000 -123.6509323120 
57279.5898437500 -123.6403732300 
57411.6210937500 -123.6280288696 
57544.0234375000 -123.6172485352 
57676.6679687500 -123.6298828125 
57809.6171875000 -123.6709518433 
57942.8710937500 -123.7277297974 
58076.4335937500 -123.7768707275 
58210.3046875000 -123.8162460327 
58344.4843750000 -123.8852844238 
58479.0351562500 -123.9600219727 
58613.8320312500 -124.0443191528 
58748.9414062500 -124.1191406250 
58884.3632812500 -124.1704559326 
59020.0937500000 -124.2178726196 
59156.1406250000 -124.2500839233 
59292.5000000000 -124.2796020508 
59429.2382812500 -124.2967529297 
59566.2265625000 -124.2863311768 
59703.5312500000 -124.2398300171 
59841.1523437500 -124.2041168213 
59979.0898437500 -124.2105789185 
60117.3476562500 -124.2694091797 
60255.9882812500 -124.3717117310 
60394.8828125000 -124.4851226807 
60534.0976562500 -124.5191116333 
60673.6328125000 -124.5142440796 
60813.4882812500 -124.4882278442 
60953.6679687500 -124.4575576782 
61094.1718750000 -124.4227600098 
61235.0625000000 -124.4065475464 
61376.2148437500 -124.4312362671 
61517.6914062500 -124.4720840454 
61659.4960937500 -124.4953765869 
61801.6250000000 -124.4801025391 
61944.0820312500 -124.4625854492 
62086.9335937500 -124.4814453125 
62230.0507812500 -124.5282135010 
62373.4960937500 -124.5831756592 
62517.2695312500 -124.6381225586 
62661.3750000000 -124.6599807739 
62805.8164062500 -124.6547164917 
62950.5859375000 -124.6271820068 
63095.7617187500 -124.5716247559 
63241.2031250000 -124.5325698853 
63386.9765625000 -124.5117111206 
63533.0898437500 -124.5084457397 
63679.5390625000 -124.5266876221 
63826.3242187500 -124.5505676270 
63973.5195312500 -124.5846023560 
64120.9804687500 -124.6543960571 
64268.7851562500 -124.7649307251 
64416.9296875000 -124.8652496338 
64565.4140625000 -124.9565582275 
64714.2421875000 -125.0334320068 
64863.4140625000 -125.0601196289 
65013.0000000000 -125.0803833008 
65162.8593750000 -125.1289672852 
65313.0625000000 -125.2100143433 
65463.6132812500 -125.2522201538 
65614.5156250000 -125.2499542236 
65765.7578125000 -125.2334442139 
65917.3515625000 -125.1994628906 
66069.3671875000 -125.1435928345 
66221.6640625000 -125.1105270386 
66374.3125000000 -125.1421279907 
66527.3125000000 -125.2343597412 
66680.6562500000 -125.3706970215 
66834.3593750000 -125.4302825928 
66988.4921875000 -125.3889541626 
67142.9062500000 -125.3265151978 
67297.6796875000 -125.2807922363 
67452.8046875000 -125.2934722900 
67608.2890625000 -125.3692779541 
67764.1250000000 -125.1863632202 
67920.3281250000 -123.7897949219 
68076.9609375000 -121.8371734619 
68233.8906250000 -119.6948013306 
68391.1718750000 -117.9068603516 
68548.8203125000 -117.7289657593 
68706.8281250000 -119.1964874268 
68865.2031250000 -121.8548507690 
69024.0156250000 -124.3182296753 
69183.1250000000 -125.3593673706 
69342.5937500000 -125.5773010254 
69502.4296875000 -125.6519241333 
69662.6406250000 -125.6976013184 
69823.2187500000 -125.7298889160 
69984.1640625000 -125.7764205933 
70145.5625000000 -125.8250808716 
70307.2500000000 -125.8710708618 
70469.3125000000 -125.9446868896 
70631.7500000000 -126.0546417236 
70794.5625000000 -126.1403579712 
70957.7500000000 -126.1370773315 
71121.3906250000 -126.0876541138 
71285.3281250000 -126.0297546387 
71449.6484375000 -125.9665222168 
71614.3437500000 -125.9203872681 
71779.4218750000 -125.9042892456 
71944.8750000000 -125.9227905273 
72110.7187500000 -125.9407501221 
72277.0156250000 -125.9110794067 
72443.6171875000 -125.7884292603 
72610.6093750000 -125.5842666626 
72777.9765625000 -125.4621963501 
72945.7343750000 -125.5898513794 
73113.8828125000 -125.8981246948 
73282.4140625000 -126.1614990234 
73451.4140625000 -126.2841796875 
73620.7265625000 -126.3160247803 
73790.4296875000 -126.2974319458 
73960.5234375000 -126.2589416504 
74131.0078125000 -126.2480316162 
74301.8828125000 -126.2785568237 
74473.2343750000 -126.3191452026 
74644.8984375000 -126.3556289673 
74816.9609375000 -126.4014816284 
74989.4218750000 -126.4439773560 
75162.2734375000 -126.4564208984 
75335.5312500000 -126.4489974976 
75509.1875000000 -126.4608306885 
75683.3203125000 -126.5159225464 
75857.7812500000 -126.5738525391 
76032.6328125000 -126.5703582764 
76207.8984375000 -126.5174255371 
76383.5625000000 -126.4770126343 
76559.6328125000 -126.4381866455 
76736.1875000000 -126.4319458008 
76913.0703125000 -126.5083541870 
77090.3593750000 -126.6423950195 
77268.0625000000 -126.7627944946 
77446.1718750000 -126.8002395630 
77624.6875000000 -126.7367401123 
77803.6171875000 -126.6435928345 
77983.0468750000 -126.6122283936 
78162.8046875000 -126.6787033081 
78342.9765625000 -126.7585296631 
78523.5625000000 -126.7812957764 
78704.5625000000 -126.7982864380 
78885.9843750000 -126.8570556641 
79067.8203125000 -126.9423980713 
79250.1640625000 -126.9994049072 
79432.8437500000 -127.0254211426 
79615.9375000000 -127.0206298828 
79799.4609375000 -126.9520111084 
79983.4062500000 -126.8411102295 
80167.7734375000 -126.7638168335 
80352.6484375000 -126.7585601807 
80537.8671875000 -126.8101196289 
80723.5156250000 -126.8850097656 
80909.5859375000 -126.9830703735 
81096.0937500000 -127.1103973389 
81283.0234375000 -127.2069015503 
81470.3828125000 -127.1987915039 
81658.2734375000 -127.1213073730 
81846.5000000000 -127.0581283569 
82035.1640625000 -126.9658966064 
82224.2578125000 -126.8412780762 
82413.7890625000 -126.8003997803 
82603.7578125000 -126.8373413086 
82794.2578125000 -126.9114151001 
82985.1015625000 -127.0593185425 
83176.3906250000 -127.2198181152 
83368.1171875000 -127.2761993408 
83560.2890625000 -127.2247238159 
83752.8984375000 -127.0398941040 
83945.9609375000 -126.8826217651 
84139.5546875000 -126.9092788696 
84333.5000000000 -127.0703811646 
84527.8906250000 -127.3269042969 
84722.7343750000 -127.5566558838 
84918.0312500000 -127.6951904297 
85113.7734375000 -127.7781753540 
85310.0546875000 -127.8262176514 
85506.7031250000 -127.8971099854 
85703.8046875000 -128.0020141602 
85901.3515625000 -128.0815582275 
86099.3671875000 -128.1151275635 
86297.8281250000 -128.1227264404 
86496.7500000000 -128.1208496094 
86696.2265625000 -128.1284332275 
86896.0703125000 -128.1454162598 
87096.3671875000 -128.1683349609 
87297.1328125000 -128.2012176514 
87498.3593750000 -128.2476501465 
87700.0468750000 -128.3133850098 
87902.2031250000 -128.3805236816 
88104.9218750000 -128.3585357666 
88308.0078125000 -128.3229064941 
88511.5703125000 -128.3439941406 
88715.5937500000 -128.3451232910 
88920.0859375000 -128.3270416260 
89125.0546875000 -128.3893585205 
89330.5937500000 -128.4831085205 
89536.5078125000 -128.5890350342 
89742.8906250000 -128.6540527344 
89949.7578125000 -128.6128540039 
90157.1015625000 -128.5010986328 
90364.9140625000 -128.4781188965 
90573.2109375000 -128.5669250488 
90782.0937500000 -128.6842041016 
90991.3515625000 -128.8119049072 
91201.0937500000 -128.8988494873 
91411.3203125000 -128.8928222656 
91622.0234375000 -128.8574523926 
91833.2187500000 -128.8361663818 
92045.0078125000 -128.7698516846 
92257.1718750000 -128.7154235840 
92469.8359375000 -128.7736511230 
92682.9843750000 -128.8926086426 
92896.6250000000 -128.9815063477 
93110.7578125000 -128.9682312012 
93325.3828125000 -128.8809967041 
93540.6093750000 -128.8868865967 
93756.2265625000 -129.0217742920 
93972.3437500000 -129.1381225586 
94188.9531250000 -129.1997222900 
94406.0703125000 -129.2425537109 
94623.6796875000 -129.2620086670 
94841.8984375000 -129.2983093262 
95060.5156250000 -129.3595428467 
95279.6328125000 -129.4022979736 
95499.2656250000 -129.3763275146 
95719.3984375000 -129.2723541260 
95940.0390625000 -129.1386718750 
96161.1875000000 -129.0921936035 
96382.9453125000 -129.1054992676 
96605.1171875000 -129.1907806396 
96827.7968750000 -129.3589172363 
97050.9921875000 -129.4782562256 
97274.7031250000 -129.4563598633 
97498.9296875000 -129.4684143066 
97723.6718750000 -129.5038299561 
97949.0390625000 -129.4753875732 
98174.8203125000 -129.4691772461 
98401.1171875000 -129.4799652100 
98627.9375000000 -129.4802246094 
98855.2812500000 -129.5696563721 
99083.1484375000 -129.7433013916 
99311.6562500000 -129.8368377686 
99540.5781250000 -129.8779907227 
99770.0234375000 -129.8883514404 
100000.0000000000 -129.8353881836 
100230.5078125000 -129.8300476074 
100461.5468750000 -129.8140869141 
100693.1171875000 -129.7952728271 
100925.3359375000 -129.7803039551 
101157.9687500000 -129.7719268799 
101391.1484375000 -129.7703247070 
101624.8593750000 -129.7741394043 
101859.1171875000 -129.7815399170 
102093.9062500000 -129.7911834717 
102329.3515625000 -129.8028411865 
102565.2265625000 -129.8175048828 
102801.6484375000 -129.8369445801 
103038.6171875000 -129.8628082275 
103276.1250000000 -129.8960113525 
103514.1875000000 -129.9362945557 
103752.7890625000 -129.9826049805 
103992.0625000000 -130.0330963135 
104231.7734375000 -130.0854492188 
104472.0312500000 -130.1373291016 
104712.8515625000 -130.1857757568 
104954.2187500000 -130.2274627686 
105196.1484375000 -130.2592315674 
105438.6328125000 -130.2789306641 
105681.7890625000 -130.2859954834 
105925.3984375000 -130.2816467285 
106169.5625000000 -130.2685852051 
106414.2890625000 -130.2505950928 
106659.5859375000 -130.2320556641 
106905.4375000000 -130.2175903320 
107151.9843750000 -130.2114868164 
107398.9765625000 -130.2167968750 
107646.5390625000 -130.2343292236 
107894.6718750000 -130.2618713379 
108143.3750000000 -130.2943115234 
108392.6562500000 -130.3247985840 
108642.5078125000 -130.3469848633 
108893.0546875000 -130.3574371338 
109144.0625000000 -130.3573760986 
109395.6484375000 -130.3526611328 
109647.8125000000 -130.3521881104 
109900.5546875000 -130.3650360107 
110153.8828125000 -130.3976898193 
110407.9218750000 -130.4518585205 
110662.4140625000 -130.5121002197 
110917.5000000000 -130.5921936035 
111173.1718750000 -130.6701660156 
111429.4375000000 -130.7338867188 
111686.2890625000 -130.7746429443 
111943.7343750000 -130.7898864746 
112201.8984375000 -130.7840118408 
112460.5312500000 -130.7670135498 
112719.7578125000 -130.7516632080 
112979.5859375000 -130.7504425049 
113240.0078125000 -130.7729034424 
113501.0390625000 -130.8236236572 
113762.7890625000 -130.9010314941 
114025.0234375000 -130.9971466064 
114287.8593750000 -131.0988616943 
114551.2968750000 -131.1906280518 
114815.3437500000 -131.2584838867 
115080.0078125000 -131.2945709229 
115345.2734375000 -131.2687530518 
115611.2812500000 -131.2241821289 
115877.7734375000 -131.1733551025 
116144.8750000000 -131.1270446777 
116412.6015625000 -131.0933532715 
116680.9375000000 -131.0767822266 
116949.8984375000 -131.0779113770 
117219.4765625000 -131.0936889648 
117489.8046875000 -131.1184692383 
117760.6250000000 -131.1453094482 
118032.0703125000 -131.1673278809 
118304.1406250000 -131.1784667969 
118576.8437500000 -131.1735687256 
118850.1718750000 -131.1479492188 
119124.2578125000 -131.0968017578 
119398.8515625000 -130.9562683105 
119674.0703125000 -130.7449493408 
119949.9296875000 -130.5585327148 
120226.4218750000 -130.3493804932 
120503.5546875000 -130.1340637207 
120781.3203125000 -129.9328613281 
121059.8671875000 -129.7658233643 
121338.9140625000 -129.6492309570 
121618.6093750000 -129.5933380127 
121898.9531250000 -129.6015472412 
122179.9375000000 -129.6710357666 
122461.5703125000 -129.8768920898 
122743.9843750000 -130.1594085693 
123026.9218750000 -130.3771667480 
123310.5078125000 -130.6020355225 
123594.7421875000 -130.8220520020 
123879.6406250000 -131.0268249512 
124165.1953125000 -131.2092742920 
124451.3984375000 -131.3672180176 
124738.4062500000 -131.5629577637 
125025.9375000000 -131.7324218750 
125314.1328125000 -131.8325500488 
125602.9921875000 -131.9217529297 
125892.5156250000 -131.9956054688 
126182.7031250000 -132.0503082275 
126473.7031250000 -132.0854187012 
126765.2343750000 -132.1087036133 
127057.4375000000 -132.1169433594 
127350.3125000000 -132.1197052002 
127643.8671875000 -132.1225280762 
127938.0937500000 -132.1254119873 
128233.0000000000 -132.1284790039 
128528.7265625000 -132.1328735352 
128824.9921875000 -132.1475219727 
129121.9453125000 -132.1753845215 
129419.5781250000 -132.2040557861 
129717.8984375000 -132.2388610840 
130016.9140625000 -132.2769775391 
130316.6093750000 -132.3331451416 
130617.1406250000 -132.3841247559 
130918.2265625000 -132.4156799316 
131220.0000000000 -132.4486236572 
131522.4687500000 -132.4855651855 
131825.6406250000 -132.5273132324 
132129.5000000000 -132.5944366455 
132434.2187500000 -132.6572265625 
132739.4843750000 -132.6912994385 
133045.4687500000 -132.7190093994 
133352.1406250000 -132.7424621582 
133659.5312500000 -132.7762145996 
133967.6250000000 -132.8129882812 
134276.4218750000 -132.8383331299 
134586.0937500000 -132.8589630127 
134896.3281250000 -132.8566284180 
135207.2656250000 -132.7887115479 
135518.9375000000 -132.6813964844 
135831.3125000000 -132.5276031494 
136144.4062500000 -132.3451690674 
136458.3906250000 -132.0920715332 
136772.9375000000 -131.9418487549 
137088.2031250000 -131.9435729980 
137404.2031250000 -132.0248870850 
137720.9218750000 -132.2590484619 
138038.3906250000 -132.5373229980 
138356.5781250000 -132.7045898438 
138675.6406250000 -132.8377990723 
138995.2968750000 -132.9689025879 
139315.7031250000 -133.0533905029 
139636.8281250000 -133.0956726074 
139958.7031250000 -133.1363220215 
140281.3125000000 -133.1972961426 
140604.6718750000 -133.2529907227 
140928.9375000000 -133.2812500000 
141253.7812500000 -133.3059387207 
141579.3906250000 -133.3154449463 
141905.7343750000 -133.3148345947 
142232.8437500000 -133.3104095459 
142560.7031250000 -133.2944183350 
142889.4687500000 -133.2665863037 
143218.8281250000 -133.2413177490 
143548.9687500000 -133.2047882080 
143879.8593750000 -133.1824951172 
144211.5156250000 -133.1827239990 
144543.9218750000 -133.2053070068 
144877.1093750000 -133.2438049316 
145211.2187500000 -133.2754211426 
145545.9375000000 -133.3087005615 
145881.4375000000 -133.3578338623 
146217.7031250000 -133.4044952393 
146554.7500000000 -133.4355621338 
146892.5625000000 -133.4911956787 
147231.3281250000 -133.5626525879 
147570.7031250000 -133.6197967529 
147910.8593750000 -133.7044219971 
148251.8125000000 -133.7720947266 
148593.5468750000 -133.7998962402 
148936.0625000000 -133.8204956055 
149279.3750000000 -133.8304595947 
149623.6250000000 -133.8366241455 
149968.5312500000 -133.8380889893 
150314.2187500000 -133.8316497803 
150660.7031250000 -133.8043975830 
151007.9843750000 -133.7596435547 
151356.0625000000 -133.7227325439 
151705.1250000000 -133.6742095947 
152054.8125000000 -133.6510620117 
152405.3125000000 -133.6628875732 
152756.6093750000 -133.7261199951 
153108.7187500000 -133.8225860596 
153461.6562500000 -133.9229583740 
153815.3906250000 -133.9970092773 
154170.1093750000 -134.0209960938 
154525.4843750000 -134.0279083252 
154881.6875000000 -134.0254669189 
155238.7031250000 -134.0408782959 
155596.5312500000 -134.0836181641 
155955.1875000000 -134.1289367676 
156314.6875000000 -134.2072296143 
156675.1718750000 -134.2812500000 
157036.3125000000 -134.3356323242 
157398.2968750000 -134.3711090088 
157761.1093750000 -134.3853302002 
158124.7656250000 -134.3890075684 
158489.2500000000 -134.3916015625 
158854.7500000000 -134.4101562500 
159220.9218750000 -134.4485321045 
159587.9375000000 -134.5018920898 
159955.7968750000 -134.5518951416 
160324.5156250000 -134.5839996338 
160694.0625000000 -134.6004638672 
161064.4843750000 -134.6037139893 
161435.9218750000 -134.6014862061 
161808.0468750000 -134.5977325439 
162181.0312500000 -134.5905456543 
162554.8593750000 -134.5865631104 
162929.5625000000 -134.6011199951 
163305.1250000000 -134.6421508789 
163681.7343750000 -134.7144470215 
164059.0312500000 -134.7953033447 
164437.2031250000 -134.8605346680 
164816.2343750000 -134.9045867920 
165196.1562500000 -134.9302520752 
165576.9375000000 -134.9500122070 
165958.6093750000 -134.9661102295 
166341.3437500000 -134.9801635742 
166724.7656250000 -134.9944458008 
167109.0781250000 -135.0092620850 
167494.2812500000 -135.0196990967 
167880.3593750000 -135.0238342285 
168267.3437500000 -135.0251312256 
168655.3906250000 -135.0295104980 
169044.1562500000 -135.0356445312 
169433.8125000000 -135.0393066406 
169824.3750000000 -135.0481567383 
170215.8281250000 -135.0867462158 
170608.1875000000 -135.1531677246 
171001.4531250000 -135.2243652344 
171395.8125000000 -135.2641448975 
171790.8906250000 -135.2436218262 
172186.8750000000 -135.1891479492 
172583.7812500000 -135.1350555420 
172981.6093750000 -135.1110382080 
173380.3437500000 -135.1356964111 
173779.9843750000 -135.2064819336 
174180.7500000000 -135.2544555664 
174582.2500000000 -135.2686309814 
174984.6875000000 -135.2561492920 
175388.0312500000 -135.2285614014 
175792.3125000000 -135.2004852295 
176197.5312500000 -135.2001037598 
176603.8750000000 -135.2322692871 
177010.9531250000 -135.2909088135 
177418.9843750000 -135.3681335449 
177827.9375000000 -135.4659729004 
178237.8437500000 -135.5231781006 
178648.7031250000 -135.5584869385 
179060.5000000000 -135.5750732422 
179473.4375000000 -135.5756225586 
179887.1406250000 -135.5850219727 
180301.7968750000 -135.6144256592 
180717.4062500000 -135.6566925049 
181133.9687500000 -135.6873779297 
181551.5000000000 -135.6754760742 
181970.1875000000 -135.6441497803 
182389.6406250000 -135.6192169189 
182810.0625000000 -135.6299743652 
183231.4531250000 -135.6737213135 
183653.8125000000 -135.7417907715 
184077.1406250000 -135.8323974609 
184501.4531250000 -135.9519042969 
184926.9531250000 -136.0093383789 
185353.2187500000 -136.0091857910 
185780.4687500000 -135.9479370117 
186208.7031250000 -135.8784027100 
186637.9375000000 -135.8592987061 
187068.1406250000 -135.8838348389 
187499.3437500000 -135.9473876953 
187931.7500000000 -135.9902038574 
188364.9531250000 -136.0088958740 
188799.1406250000 -136.0154418945 
189234.3437500000 -136.0252990723 
189670.5312500000 -136.0457458496 
190107.7500000000 -136.0659027100 
190546.1562500000 -136.0671081543 
190985.3906250000 -136.0720214844 
191425.6250000000 -136.0972900391 
191866.8750000000 -136.1419982910 
192309.1406250000 -136.1564178467 
192752.4218750000 -136.1362304688 
193196.7343750000 -136.1030120850 
193642.2812500000 -136.0837249756 
194088.6406250000 -136.1215667725 
194536.0312500000 -136.1757965088 
194984.4375000000 -136.2257995605 
195433.8906250000 -136.2618560791 
195884.3906250000 -136.2698516846 
196336.1250000000 -136.2708587646 
196788.7031250000 -136.2725524902 
197242.3125000000 -136.2828216553 
197696.9687500000 -136.3225097656 
198152.6718750000 -136.4070587158 
198609.4218750000 -136.4928131104 
199067.2343750000 -136.5839843750 
199526.3125000000 -136.6883239746 
199986.2343750000 -136.7457427979 
200447.2187500000 -136.7436218262 
200909.2656250000 -136.7115020752 
201372.3750000000 -136.6633758545 
201836.5625000000 -136.6021423340 
202302.0312500000 -136.5743865967 
202768.3437500000 -136.5694274902 
203235.7343750000 -136.3662261963 
203704.2187500000 -135.7940979004 
204173.7656250000 -134.5991210938 
204644.4062500000 -132.7775268555 
205116.1250000000 -131.5465850830 
205589.1562500000 -131.4144744873 
206063.0468750000 -132.4208068848 
206538.0468750000 -134.1782836914 
207014.1250000000 -135.5037994385 
207491.3125000000 -136.2926940918 
207969.5937500000 -136.7177886963 
208448.9843750000 -136.8345794678 
208929.7031250000 -136.9219512939 
209411.2968750000 -137.0267181396 
209894.0000000000 -137.1242218018 
210377.8281250000 -137.1714935303 
210862.7500000000 -137.1583099365 
211348.8125000000 -137.1269836426 
211836.2187500000 -137.1173858643 
212324.5156250000 -137.1225585938 
212813.9375000000 -137.1243133545 
213304.4843750000 -137.1005096436 
213796.1718750000 -137.0713348389 
214288.9843750000 -137.0832672119 
214782.9375000000 -137.1489715576 
215278.2656250000 -137.2209014893 
215774.5000000000 -137.2491455078 
216271.8750000000 -137.2466125488 
216770.3906250000 -137.2611083984 
217270.0625000000 -137.3115844727 
217770.8906250000 -137.3729705811 
218273.1093750000 -137.4023742676 
218776.2343750000 -137.3911285400 
219280.5312500000 -137.3847656250 
219785.9843750000 -137.4143676758 
220292.6093750000 -137.4458618164 
220800.4062500000 -137.4480438232 
221309.3593750000 -137.4513549805 
221819.7343750000 -137.4799652100 
222331.0468750000 -137.5014495850 
222843.5468750000 -137.4916687012 
223357.2031250000 -137.4743347168 
223872.0625000000 -137.4682464600 
224388.1093750000 -137.4713134766 
224905.5781250000 -137.5057373047 
225424.0000000000 -137.6045074463 
225943.6250000000 -137.7402954102 
226464.4375000000 -137.8304901123 
226986.4531250000 -137.8429260254 
227509.6718750000 -137.8383026123 
228034.1093750000 -137.8765411377 
228559.9843750000 -137.9449920654 
229086.8281250000 -137.9949340820 
229614.8906250000 -137.9967193604 
230144.1718750000 -137.9294433594 
230674.6718750000 -137.8487854004 
231206.3906250000 -137.8439025879 
231739.3437500000 -137.9122467041 
232273.7812500000 -138.0172119141 
232809.1875000000 -138.1092987061 
233345.8281250000 -138.1709899902 
233883.7031250000 -138.2205200195 
234422.8125000000 -138.2694091797 
234963.1875000000 -138.2970733643 
235505.0468750000 -138.2804107666 
236047.9062500000 -138.2522583008 
236592.0156250000 -138.2592773438 
237137.3750000000 -138.2940368652 
237683.9843750000 -138.3224792480 
238231.8750000000 -138.3098449707 
238781.0156250000 -138.2490386963 
239331.6718750000 -138.1848754883 
239883.3593750000 -138.1449890137 
240436.2968750000 -138.1351928711 
240990.5312500000 -138.1823730469 
241546.0312500000 -138.2851257324 
242102.8125000000 -138.4053344727 
242661.1406250000 -138.4141387939 
243220.4843750000 -138.3518676758 
243781.1250000000 -138.3289337158 
244343.0625000000 -138.3969116211 
244906.2968750000 -138.5492095947 
245470.8125000000 -138.6456756592 
246036.6406250000 -138.6412658691 
246604.0468750000 -138.6005096436 
247172.4843750000 -138.5624542236 
247742.2343750000 -138.5775756836 
248313.2968750000 -138.6168518066 
248885.6718750000 -138.6317138672 
249459.3750000000 -138.6035461426 
250034.4062500000 -138.5974884033 
250611.0156250000 -138.6334533691 
251188.7031250000 -138.6658477783 
251767.7031250000 -138.6797180176 
252348.0468750000 -138.7063446045 
252929.7343750000 -138.7479095459 
253512.7500000000 -138.8002319336 
254097.3906250000 -138.8351745605 
254683.1093750000 -138.8406677246 
255270.1718750000 -138.8385467529 
255858.5781250000 -138.8581848145 
256448.3593750000 -138.8969421387 
257039.4843750000 -138.9294128418 
257631.9843750000 -138.9887390137 
258226.1250000000 -139.0700836182 
258821.3593750000 -139.1135406494 
259417.9531250000 -139.0910644531 
260015.9375000000 -139.0434722900 
260615.2812500000 -139.0623321533 
261216.0312500000 -139.1450500488 
261818.4375000000 -139.2039337158 
262421.9375000000 -139.2252044678 
263026.8437500000 -139.2397155762 
263633.1562500000 -139.2450408936 
264240.8437500000 -139.2280426025 
264849.9375000000 -139.1796569824 
265460.4375000000 -139.1428680420 
266072.6250000000 -139.1470794678 
266685.9375000000 -139.1770935059 
267300.6562500000 -139.2456207275 
267916.8125000000 -139.3245544434 
268534.3750000000 -139.3827514648 
269153.3750000000 -139.4125213623 
269774.0937500000 -139.4014282227 
270395.9375000000 -139.3822174072 
271019.2187500000 -139.3716888428 
271643.9375000000 -138.8391723633 
272270.0937500000 -136.4300231934 
272897.6875000000 -132.6625366211 
273526.7500000000 -130.3170166016 
274157.5312500000 -130.2108154297 
274789.5000000000 -132.2125396729 
275422.9062500000 -135.7810821533 
276057.7812500000 -138.9286193848 
276694.0937500000 -139.6954803467 
277331.9062500000 -139.7702331543 
277971.1875000000 -139.6899871826 
278612.2187500000 -139.5826873779 
279254.4375000000 -139.5473480225 
279898.1562500000 -139.5776367188 
280543.3437500000 -139.6266632080 
281190.0000000000 -139.6777038574 
281838.1562500000 -139.7544555664 
282488.1250000000 -139.8478698730 
283139.2812500000 -139.8278808594 
283791.9375000000 -139.6865844727 
284446.0937500000 -139.5478973389 
285101.7812500000 -139.5233154297 
285758.9687500000 -139.6177825928 
286417.6562500000 -139.7859344482 
287078.1875000000 -139.8905792236 
287739.9062500000 -139.8076324463 
288403.1875000000 -139.6992340088 
289067.9687500000 -139.7055053711 
289734.2812500000 -139.8319549561 
290402.1562500000 -140.0060729980 
291071.8750000000 -140.0531158447 
291742.8125000000 -139.9793090820 
292415.2812500000 -139.8900909424 
293089.3437500000 -139.8760986328 
293764.9062500000 -139.9438476562 
294442.0625000000 -140.1497955322 
295120.7812500000 -140.3620758057 
295801.3750000000 -140.4764862061 
296483.2187500000 -140.4382934570 
297166.6250000000 -140.3296966553 
297851.6250000000 -140.2428436279 
298538.1875000000 -140.2144622803 
299226.3437500000 -140.2323150635 
299916.4062500000 -140.2654571533 
300607.7500000000 -140.3069915771 
301300.6562500000 -140.3255615234 
301995.1875000000 -140.3443603516 
302691.3125000000 -140.3631439209 
303389.0312500000 -140.3818511963 
304088.3750000000 -140.4005432129 
304789.6562500000 -140.4192352295 
305492.2187500000 -140.4378509521 
306196.3750000000 -140.4562988281 
306902.1875000000 -140.4743957520 
307609.6250000000 -140.4921112061 
308318.6875000000 -140.5094757080 
309029.3750000000 -140.5268249512 
309742.0625000000 -140.5446319580 
310456.0312500000 -140.5635223389 
311171.6562500000 -140.5838470459 
311888.9375000000 -140.6056213379 
312607.8437500000 -140.6284942627 
313328.4375000000 -140.6517639160 
314051.0312500000 -140.6747131348 
314774.9375000000 -140.6967468262 
315500.5000000000 -140.7177429199 
316227.7812500000 -140.7380065918 
316956.6875000000 -140.7580871582 
317687.3125000000 -140.7786102295 
318419.5937500000 -140.7999267578 
319153.9375000000 -140.8220520020 
319889.5937500000 -140.8446350098 
320626.9687500000 -140.8671722412 
321366.0312500000 -140.8891143799 
322106.8125000000 -140.9101562500 
322849.2812500000 -140.9302062988 
323593.8125000000 -140.9493560791 
324339.7187500000 -140.9677276611 
325087.3750000000 -140.9853515625 
325836.7187500000 -141.0021057129 
326587.7812500000 -141.0177001953 
327340.5937500000 -141.0319366455 
328095.1250000000 -141.0447845459 
328851.7812500000 -141.0566711426 
329609.8125000000 -141.0683135986 
330369.5937500000 -141.0807342529 
331131.0937500000 -141.0948944092 
331894.3750000000 -141.1111297607 
332659.4375000000 -141.1302642822 
333426.2187500000 -141.1512603760 
334195.1562500000 -141.1714782715 
334965.5000000000 -141.1841583252 
335737.6250000000 -141.1750640869 
336511.5312500000 -141.1200561523 
337287.2187500000 -140.9882354736 
338064.6875000000 -140.7550506592 
338844.3125000000 -140.4213714600 
339625.3750000000 -140.0244903564 
340408.2500000000 -139.6297760010 
341192.9062500000 -139.3090209961 
341979.3750000000 -139.1205291748 
342767.6562500000 -139.0984954834 
343557.7812500000 -139.2494812012 
344350.0625000000 -139.5519714355 
345143.8125000000 -139.9582366943 
345939.4062500000 -140.4010467529 
346736.8125000000 -140.8097381592 
347536.0625000000 -141.2413787842 
348337.1562500000 -141.4861145020 
349140.5000000000 -141.5619506836 
349945.2812500000 -141.6076202393 
350751.9375000000 -141.6403198242 
351560.4375000000 -141.6680603027 
352370.8125000000 -141.6932983398 
353183.0625000000 -141.7162475586 
353997.1562500000 -141.7365875244 
354813.5312500000 -141.7541809082 
355631.4062500000 -141.7693328857 
356451.1562500000 -141.7828216553 
357272.8125000000 -141.7957305908 
358096.3437500000 -141.8091278076 
358921.7812500000 -141.8237457275 
359749.5312500000 -141.8480377197 
360578.7812500000 -141.8729553223 
361409.9375000000 -141.8886871338 
362243.0000000000 -141.9035034180 
363078.0000000000 -141.9179992676 
363914.9375000000 -141.9332733154 
364753.7812500000 -141.9503326416 
365594.9687500000 -141.9697265625 
366437.6875000000 -141.9912414551 
367282.3437500000 -142.0140991211 
368128.9687500000 -142.0485382080 
368977.5312500000 -142.0810852051 
369828.0312500000 -142.1005859375 
370680.5312500000 -142.1181182861 
371535.3750000000 -142.1338195801 
372391.7812500000 -142.1481628418 
373250.1875000000 -142.1619720459 
374110.5625000000 -142.1762084961 
374972.9062500000 -142.1997070312 
375837.2500000000 -142.2250213623 
376703.9687500000 -142.2420043945 
377572.3125000000 -142.2584075928 
378442.6562500000 -142.2742309570 
379314.9687500000 -142.2899932861 
380189.3437500000 -142.3063659668 
381065.6875000000 -142.3329010010 
381944.0625000000 -142.3609161377 
382824.9062500000 -142.3795318604 
383707.3437500000 -142.3972778320 
384591.8125000000 -142.4136962891 
385478.3125000000 -142.4286804199 
386366.8750000000 -142.4490509033 
387257.5000000000 -142.4685058594 
388150.5625000000 -142.4813690186 
389045.2812500000 -142.4938812256 
389942.0625000000 -142.5052337646 
390840.9062500000 -142.5143890381 
391741.8125000000 -142.5220031738 
392644.8125000000 -142.5241394043 
393549.8750000000 -142.5240783691 
394457.4687500000 -142.5251617432 
395366.7187500000 -142.5287780762 
396278.0937500000 -142.5386962891 
397191.5312500000 -142.5475311279 
398107.0937500000 -142.5463256836 
399024.7500000000 -142.5348358154 
399944.9687500000 -142.5109558105 
400866.8750000000 -142.4550323486 
401790.9062500000 -142.3944396973 
402717.0625000000 -142.3650512695 
403645.3437500000 -142.3533630371 
404575.7812500000 -142.3624420166 
405508.3437500000 -142.4086761475 
406443.5312500000 -142.4651184082 
407380.4062500000 -142.4919433594 
408319.4375000000 -142.5023193359 
409260.6562500000 -142.4911346436 
410204.0312500000 -142.4762878418 
411149.5625000000 -142.4824981689 
412097.3125000000 -142.5104217529 
413047.6562500000 -142.5953979492 
413999.7812500000 -142.7087707520 
414954.0625000000 -142.7881774902 
415910.5625000000 -142.8603210449 
416869.2812500000 -142.9437713623 
417830.1875000000 -143.0019531250 
418793.7812500000 -143.0272827148 
419759.1250000000 -143.0460205078 
420726.6875000000 -143.0659332275 
421696.5000000000 -143.0803680420 
422668.5312500000 -143.0875244141 
423642.8125000000 -143.0940399170 
424619.3437500000 -143.1065979004 
425598.5937500000 -143.1262207031 
426579.6250000000 -143.1456604004 
427562.9375000000 -143.1829071045 
428548.5000000000 -143.2240753174 
429536.3125000000 -143.2511138916 
430526.4375000000 -143.2765502930 
431519.3125000000 -143.3117065430 
432514.0000000000 -143.3454589844 
433510.9687500000 -143.3678588867 
434510.2500000000 -143.4012145996 
435511.8125000000 -143.4331359863 
436515.6875000000 -143.4523315430 
437521.9062500000 -143.4765014648 
438530.9062500000 -143.4956970215 
439541.7500000000 -143.5054626465 
440554.9062500000 -143.5172424316 
441570.4375000000 -143.5281524658 
442588.2812500000 -143.5365905762 
443608.4687500000 -143.5543670654 
444631.0312500000 -143.5792846680 
445656.4062500000 -143.6007385254 
446683.6875000000 -143.6371307373 
447713.3125000000 -143.6736450195 
448745.3437500000 -143.6956787109 
449779.7187500000 -143.7238006592 
450816.5000000000 -143.7479705811 
451856.1562500000 -143.7625732422 
452897.7187500000 -143.7836456299 
453941.6875000000 -143.8042144775 
454988.0625000000 -143.8236999512 
456036.8437500000 -143.8416900635 
457088.0312500000 -143.8524169922 
458141.6562500000 -143.8671112061 
459198.1875000000 -143.8819427490 
460256.6875000000 -143.8931732178 
461317.6250000000 -143.9128417969 
462380.9687500000 -143.9338378906 
463446.8125000000 -143.9526367188 
464515.0937500000 -143.9678192139 
465586.3437500000 -143.9760284424 
466659.5312500000 -143.9884490967 
467735.2187500000 -144.0035095215 
468813.3750000000 -144.0238342285 
469894.0312500000 -144.0480346680 
470977.1875000000 -144.0731201172 
472062.8125000000 -144.0906829834 
473151.4687500000 -144.0869903564 
474242.1250000000 -144.0261993408 
475335.2812500000 -143.8838043213 
476430.9687500000 -143.6443481445 
477529.1562500000 -143.3932037354 
478629.9062500000 -143.2483673096 
479733.7187500000 -143.2617034912 
480839.5312500000 -143.3795318604 
481947.9062500000 -143.6549987793 
483058.8125000000 -143.9483032227 
484172.3125000000 -144.1605987549 
485288.3437500000 -144.2878417969 
486406.9687500000 -144.3416595459 
487528.7187500000 -144.3698425293 
488652.5000000000 -144.3878936768 
489778.8750000000 -144.4041595459 
490907.8437500000 -144.4202575684 
492039.4375000000 -144.4376525879 
493173.6250000000 -144.4585418701 
494310.4375000000 -144.4826202393 
495450.3750000000 -144.5079345703 
496592.4375000000 -144.5304260254 
497737.1250000000 -144.5461578369 
498884.4375000000 -144.5577545166 
500034.4062500000 -144.5708770752 
501187.0000000000 -144.5905456543 
502342.8437500000 -144.6195678711 
503500.7812500000 -144.6523590088 
504661.3750000000 -144.6824951172 
505824.6562500000 -144.7066497803 
506990.6250000000 -144.7237548828 
508159.2812500000 -144.7381896973 
509330.6250000000 -144.7527313232 
510505.2187500000 -144.7678680420 
511681.9687500000 -144.7815704346 
512861.4375000000 -144.7926177979 
514043.6250000000 -144.8014678955 
515228.5312500000 -144.8149719238 
516416.1562500000 -144.8285675049 
517607.0937500000 -144.8460083008 
518800.2187500000 -144.8659515381 
519996.0937500000 -144.8873901367 
521194.7187500000 -144.9080810547 
522396.1250000000 -144.9258880615 
523600.2812500000 -144.9460906982 
524807.1875000000 -144.9602813721 
526017.5000000000 -144.9749298096 
527230.0000000000 -144.9902954102 
528445.3125000000 -145.0066833496 
529663.4375000000 -145.0288696289 
530884.3125000000 -145.0440368652 
532108.0625000000 -145.0563507080 
533335.1875000000 -145.0671997070 
534564.5625000000 -145.0790252686 
535796.7500000000 -145.0991516113 
537031.8125000000 -145.1172180176 
538269.6875000000 -145.1352996826 
539510.4375000000 -145.1490631104 
540754.0625000000 -145.1379241943 
542001.1250000000 -144.9960784912 
543250.5000000000 -144.6952056885 
544502.7500000000 -144.1469573975 
545757.8750000000 -143.3394622803 
547015.8750000000 -142.9260864258 
548276.7500000000 -142.9057617188 
549540.5625000000 -143.4131469727 
550807.9375000000 -144.0495300293 
552077.5625000000 -144.6369628906 
553350.1250000000 -145.1183776855 
554625.6875000000 -145.2687225342 
555904.1250000000 -145.3290405273 
557185.5000000000 -145.3830718994 
558470.5000000000 -145.4154815674 
559757.8125000000 -145.4373779297 
561048.0625000000 -145.4557037354 
562341.3125000000 -145.4675903320 
563637.5625000000 -145.4839782715 
564936.8125000000 -145.5135040283 
566239.0000000000 -145.5467987061 
567544.8750000000 -145.5698089600 
568853.0625000000 -145.5888061523 
570164.3125000000 -145.6103820801 
571478.6250000000 -145.6262817383 
572795.8750000000 -145.6452178955 
574116.2500000000 -145.6761627197 
575440.2500000000 -145.7082366943 
576766.6875000000 -145.7269897461 
578096.1875000000 -145.7376708984 
579428.6875000000 -145.7466125488 
580764.3125000000 -145.7627716064 
582103.0625000000 -145.7895355225 
583444.8125000000 -145.8397979736 
584790.3750000000 -145.9353179932 
586138.3125000000 -146.0271759033 
587489.4375000000 -146.0599060059 
588843.6250000000 -146.0425262451 
590200.9375000000 -145.9831390381 
591561.4375000000 -145.9326171875 
592925.0000000000 -145.9145965576 
594292.3750000000 -145.9152221680 
595662.2500000000 -145.9212036133 
597035.3125000000 -145.9315795898 
598411.5000000000 -145.9434661865 
599790.9375000000 -145.9560546875 
601173.4375000000 -145.9659271240 
602559.8750000000 -145.9770507812 
603948.8125000000 -145.9948883057 
605340.9375000000 -146.0146942139 
606736.3125000000 -146.0302886963 
608134.8750000000 -146.0362854004 
609536.6875000000 -146.0306396484 
610941.6875000000 -145.9971313477 
612350.6250000000 -145.8737640381 
613762.1250000000 -145.6556854248 
615176.9375000000 -145.4682464600 
616594.9375000000 -145.4756164551 
618016.2500000000 -145.6251983643 
619440.8125000000 -145.8440093994 
620869.3750000000 -146.0946807861 
622300.5000000000 -146.2291717529 
623734.9375000000 -146.2875518799 
625172.6875000000 -146.3236999512 
626613.7500000000 -146.3495941162 
628058.1250000000 -146.3610076904 
629505.8750000000 -146.3630676270 
630957.6250000000 -146.3663635254 
632412.0000000000 -146.3783111572 
633869.7500000000 -146.4086456299 
635330.8750000000 -146.4506988525 
636795.3750000000 -146.4928283691 
638263.2500000000 -146.5253906250 
639735.1875000000 -146.5456848145 
641209.8125000000 -146.5578308105 
642687.8750000000 -146.5686798096 
644169.3125000000 -146.5836944580 
645654.1250000000 -146.6049194336 
647142.4375000000 -146.6285400391 
648634.1250000000 -146.6470031738 
650130.0000000000 -146.6591491699 
651628.5625000000 -146.6728363037 
653130.6250000000 -146.6924591064 
654636.1250000000 -146.7124481201 
656145.1250000000 -146.7266235352 
657657.6250000000 -146.7334289551 
659173.5625000000 -146.7383728027 
660693.6875000000 -146.7456054688 
662216.6250000000 -146.7558746338 
663743.1250000000 -146.7683410645 
665273.0625000000 -146.7818908691 
666806.5625000000 -146.8063049316 
668343.6250000000 -146.8412628174 
669884.9375000000 -146.8676757812 
671429.0625000000 -146.8808441162 
672976.7500000000 -146.8788299561 
674528.0000000000 -146.8680419922 
676082.8750000000 -146.8582611084 
677641.2500000000 -146.8584747314 
679203.3125000000 -146.8709564209 
680769.6250000000 -146.8872222900 
682338.8750000000 -146.8969116211 
683911.6875000000 -146.9045562744 
685488.1875000000 -146.9272155762 
687068.2500000000 -146.9703674316 
688652.0000000000 -147.0179290771 
690240.1875000000 -147.0518188477 
691831.1875000000 -147.0706176758 
693425.9375000000 -147.0848999023 
695024.3125000000 -147.1086578369 
696626.4375000000 -147.1370086670 
698232.1875000000 -147.1596527100 
699841.6875000000 -147.1833801270 
701455.6250000000 -147.2090911865 
703072.5000000000 -147.2333068848 
704693.1250000000 -147.2517547607 
706317.5000000000 -147.2648162842 
707945.6250000000 -147.2768402100 
709577.5000000000 -147.2946319580 
711213.8750000000 -147.3149871826 
712853.3125000000 -147.3329772949 
714496.5000000000 -147.3509368896 
716143.4375000000 -147.3663482666 
717794.1875000000 -147.3801116943 
719448.7500000000 -147.3988189697 
721107.1250000000 -147.4170684814 
722770.1250000000 -147.4290924072 
724436.1875000000 -147.4412841797 
726106.0625000000 -147.4561462402 
727779.8125000000 -147.4772491455 
729457.3750000000 -147.4982147217 
731138.8125000000 -147.5121154785 
732824.1250000000 -147.5165100098 
734514.1875000000 -147.5040740967 
736207.2500000000 -147.4715118408 
737904.3125000000 -147.4530029297 
739605.1875000000 -147.4698333740 
741310.0625000000 -147.5083618164 
743018.8125000000 -147.5601806641 
744732.3750000000 -147.5946960449 
746449.0000000000 -147.5891418457 
748169.6250000000 -147.5245361328 
749894.1875000000 -147.3372192383 
751622.7500000000 -147.1415710449 
753355.3125000000 -147.1110992432 
755091.8750000000 -147.2110443115 
756833.2500000000 -147.3544006348 
758577.7500000000 -147.4074554443 
760326.3750000000 -147.4424591064 
762078.9375000000 -147.5625915527 
763835.6250000000 -147.7037811279 
765596.3125000000 -147.7743835449 
767361.8750000000 -147.8108978271 
769130.6875000000 -147.8500061035 
770903.6250000000 -147.8991241455 
772680.6250000000 -147.9371185303 
774461.6875000000 -147.9688873291 
776246.8750000000 -147.9886322021 
778036.1875000000 -148.0056457520 
779830.4375000000 -148.0372161865 
781628.0000000000 -148.0726776123 
783429.7500000000 -148.0988159180 
785235.6250000000 -148.1120605469 
787045.6250000000 -148.1133117676 
788859.8125000000 -148.1108245850 
790678.1875000000 -148.1155090332 
792501.6250000000 -148.1297302246 
794328.4375000000 -148.1504974365 
796159.3750000000 -148.1534118652 
797994.6250000000 -148.1298828125 
799834.0000000000 -148.1192321777 
801677.6875000000 -148.1450653076 
803526.5000000000 -148.2005615234 
805378.6875000000 -148.2503967285 
807235.1250000000 -148.2862854004 
809095.8750000000 -148.3139648438 
810960.9375000000 -148.3366394043 
812830.2500000000 -148.0980072021 
814703.8750000000 -143.8686523438 
816582.6875000000 -137.0178375244 
818465.0000000000 -131.4836120605 
820351.6250000000 -128.7158355713 
822242.5625000000 -128.3484344482 
824137.8750000000 -130.2298431396 
826037.6250000000 -134.7517242432 
827942.5625000000 -141.2879333496 
829851.0625000000 -147.4916687012 
831763.9375000000 -148.4221954346 
833681.1875000000 -148.4953918457 
835602.8750000000 -148.5343017578 
837529.0000000000 -148.5596618652 
839459.5625000000 -148.5675354004 
841395.5000000000 -148.5801696777 
843335.0000000000 -148.6023712158 
845278.9375000000 -148.6279907227 
847227.3750000000 -148.6600494385 
849180.2500000000 -148.7053680420 
851137.6875000000 -148.7495422363 
853100.5625000000 -148.7740173340 
855067.0000000000 -148.7815704346 
857038.0000000000 -148.7836608887 
859013.5625000000 -148.7809143066 
860993.6250000000 -148.7693786621 
862978.3125000000 -148.7667083740 
864967.5000000000 -148.7920837402 
866962.2500000000 -148.8249969482 
868960.6875000000 -148.8494567871 
870963.6875000000 -148.8634796143 
872971.3125000000 -148.8789062500 
874983.6250000000 -148.9109191895 
877000.5000000000 -148.9438781738 
879022.0625000000 -148.9724731445 
881049.2500000000 -148.9869689941 
883080.1250000000 -148.9645690918 
885115.6875000000 -148.8023223877 
887155.9375000000 -148.2326507568 
889200.8750000000 -147.7189025879 
891250.5625000000 -147.7669830322 
893305.9375000000 -148.4405822754 
895365.0625000000 -148.9347229004 
897428.9375000000 -149.0813598633 
899497.5625000000 -149.0971069336 
901571.0000000000 -149.0981903076 
903649.1875000000 -149.1180877686 
905732.1250000000 -149.1518096924 
907820.9375000000 -149.1909332275 
909913.5000000000 -149.2268066406 
912010.9375000000 -149.2512664795 
914113.1875000000 -149.2621612549 
916220.2500000000 -149.2676086426 
918332.1875000000 -149.2790985107 
920450.0625000000 -149.2932281494 
922571.7500000000 -149.3008270264 
924698.3750000000 -149.3018188477 
926829.8125000000 -149.3205413818 
928966.2500000000 -149.3594970703 
931107.5625000000 -149.3811035156 
933253.8750000000 -149.3785400391 
935406.0625000000 -149.3710937500 
937562.2500000000 -149.3901977539 
939723.4375000000 -149.4242095947 
941889.5625000000 -149.4425964355 
944060.6875000000 -149.4554595947 
946236.8125000000 -149.4775085449 
948419.0000000000 -149.4989624023 
950605.1250000000 -149.5078582764 
952796.3750000000 -149.5042877197 
954992.6250000000 -149.4801940918 
957193.9375000000 -149.4426422119 
959400.3750000000 -149.4543151855 
961611.8125000000 -149.5155792236 
963829.5000000000 -149.5775909424 
966051.1875000000 -149.6205749512 
968278.0000000000 -149.6610717773 
970509.9375000000 -149.6903686523 
972747.0625000000 -149.7015380859 
974989.3125000000 -149.7070770264 
977236.6875000000 -149.7258148193 
979490.3750000000 -149.7386169434 
981748.1875000000 -149.7377777100 
984011.1875000000 -149.7538452148 
986279.3750000000 -149.7879943848 
988552.8125000000 -149.8197021484 
990831.5000000000 -149.8564147949 
993116.5625000000 -149.8943634033 
995405.7500000000 -149.9201354980 
997700.2500000000 -149.9437713623 
1000000.0000000000 -149.9608154297 


==> data/paper_f2.DAT <==
1.0000000000 -76.3023986816 
1.0023052692 -76.1922836304 
1.0046157837 -76.0821685791 
1.0069316626 -75.9771728516 
1.0092529058 -75.9101409912 
1.0115795135 -75.8431015015 
1.0139113665 -75.7760696411 
1.0162487030 -75.7090301514 
1.0185914040 -75.6744003296 
1.0209394693 -75.6641006470 
1.0232930183 -75.6538009644 
1.0256519318 -75.6434936523 
1.0280163288 -75.6400146484 
1.0303860903 -75.7261734009 
1.0327614546 -75.8123321533 
1.0351421833 -75.8984909058 
1.0375283957 -75.9846496582 
1.0399202108 -76.1694869995 
1.0423173904 -76.4157562256 
1.0447201729 -76.6620254517 
1.0471285582 -76.9083023071 
1.0495424271 -77.2098007202 
1.0519618988 -77.7225112915 
1.0543868542 -78.2352066040 
1.0568175316 -78.7479248047 
1.0592536926 -79.2606201172 
1.0616955757 -80.2138519287 
1.0641430616 -81.2494812012 
1.0665961504 -82.2850875854 
1.0690548420 -83.3206787109 
1.0715192556 -84.2902908325 
1.0739893913 -85.1992492676 
1.0764652491 -86.1082229614 
1.0789467096 -87.0171508789 
1.0814340115 -87.5380554199 
1.0839269161 -86.8451461792 
1.0864256620 -86.1522216797 
1.0889301300 -85.4592971802 
1.0914403200 -84.7640609741 
1.0939563513 -83.6194305420 
1.0964782238 -82.4747772217 
1.0990058184 -81.3301696777 
1.1015392542 -80.1855545044 
1.1040786505 -79.3690795898 
1.1066237688 -78.6300964355 
1.1091748476 -77.8910903931 
1.1117317677 -77.1520919800 
1.1142945290 -76.6263656616 
1.1168632507 -76.2138977051 
1.1194379330 -75.8014221191 
1.1220184565 -75.3889694214 
1.1246049404 -75.0898437500 
1.1271975040 -74.8886413574 
1.1297959089 -74.6874465942 
1.1324003935 -74.4862518311 
1.1350108385 -74.3498001099 
1.1376272440 -74.2897644043 
1.1402497292 -74.2297286987 
1.1428782940 -74.1696929932 
1.1455129385 -74.1484603882 
1.1481536627 -74.1810989380 
1.1508003473 -74.2137451172 
1.1534532309 -74.2463836670 
1.1561121941 -74.3063812256 
1.1587773561 -74.4047851562 
1.1614485979 -74.5031967163 
1.1641260386 -74.6016006470 
1.1668096781 -74.7314910889 
1.1694993973 -74.8998947144 
1.1721953154 -75.0682907104 
1.1748975515 -75.2367019653 
1.1776059866 -75.4631881714 
1.1803206205 -75.7434005737 
1.1830415726 -76.0236282349 
1.1857687235 -76.3038406372 
1.1885021925 -76.7070999146 
1.1912419796 -77.1843795776 
1.1939880848 -77.6616592407 
1.1967405081 -78.1389389038 
1.1994993687 -78.8658218384 
1.2022644281 -79.6697845459 
1.2050359249 -80.4737625122 
1.2078138590 -81.2777481079 
1.2105981112 -81.7433853149 
1.2133888006 -82.1864852905 
1.2161860466 -82.6296081543 
1.2189896107 -82.9305877686 
1.2217996120 -82.3906784058 
1.2246161699 -81.8507537842 
1.2274392843 -81.3108215332 
1.2302688360 -80.8567962646 
1.2331048250 -80.5402984619 
1.2359474897 -80.2237930298 
1.2387965918 -79.9072952271 
1.2416522503 -79.6416015625 
1.2445145845 -79.4024658203 
1.2473834753 -79.1633377075 
1.2502590418 -78.9242095947 
1.2531411648 -78.6583251953 
1.2560299635 -78.3913345337 
1.2589254379 -78.1243438721 
1.2618275881 -77.8702697754 
1.2647362947 -77.6470184326 
1.2676519156 -77.4237518311 
1.2705740929 -77.2005004883 
1.2735030651 -77.0680465698 
1.2764388323 -76.9821319580 
1.2793812752 -76.8962173462 
1.2823306322 -76.8199386597 
1.2852866650 -76.9030151367 
1.2882494926 -76.9860916138 
1.2912192345 -77.0691604614 
1.2941958904 -77.2277908325 
1.2971792221 -77.4674072266 
1.3001695871 -77.7070312500 
1.3031667471 -77.9466552734 
1.3061708212 -78.2962417603 
1.3091819286 -78.6532058716 
1.3121999502 -79.0101699829 
1.3152248859 -79.3855667114 
1.3182567358 -79.7863082886 
1.3212956190 -80.1870651245 
1.3243415356 -80.5878219604 
1.3273944855 -80.8721618652 
1.3304544687 -81.1480560303 
1.3335214853 -81.4239578247 
1.3365955353 -81.5472640991 
1.3396767378 -81.4998016357 
1.3427649736 -81.4523468018 
1.3458603621 -81.3989944458 
1.3489629030 -81.1993484497 
1.3520725965 -80.9997024536 
1.3551894426 -80.8000564575 
1.3583134413 -80.6677322388 
1.3614447117 -80.5745239258 
1.3645831347 -80.4813232422 
1.3677288294 -80.4080886841 
1.3708817959 -80.3939056396 
1.3740419149 -80.3797302246 
1.3772094250 -80.3655471802 
1.3803843260 -80.1353759766 
1.3835663795 -79.8809661865 
1.3867558241 -79.6265487671 
1.3899526596 -79.2813873291 
1.3931567669 -78.8680877686 
1.3963683844 -78.4547729492 
1.3995872736 -78.0876464844 
1.4028136730 -77.8463211060 
1.4060475826 -77.6049880981 
1.4092887640 -77.3636627197 
1.4125375748 -77.3986892700 
1.4157937765 -77.4362945557 
1.4190574884 -77.4738998413 
1.4223288298 -77.7313156128 
1.4256075621 -78.0669097900 
1.4288939238 -78.4025115967 
1.4321879148 -78.7779769897 
1.4354894161 -79.1919326782 
1.4387985468 -79.6058959961 
1.4421153069 -79.8758239746 
1.4454398155 -79.8152008057 
1.4487718344 -79.7545776367 
1.4521116018 -79.6917724609 
1.4554591179 -79.6132278442 
1.4588142633 -79.5346832275 
1.4621771574 -79.4561462402 
1.4655478001 -79.7276535034 
1.4689263105 -80.0125045776 
1.4723124504 -80.2973327637 
1.4757065773 -80.8269729614 
1.4791084528 -81.4076004028 
1.4825180769 -81.9882125854 
1.4859356880 -82.4180831909 
1.4893610477 -82.7876663208 
1.4927943945 -83.1572570801 
1.4962356091 -83.1646881104 
1.4996848106 -82.9532165527 
1.5031419992 -82.7417449951 
1.5066070557 -82.3311843872 
1.5100802183 -81.7603912354 
1.5135612488 -81.1896209717 
1.5170503855 -80.6467819214 
1.5205475092 -80.1311798096 
1.5240527391 -79.6155624390 
1.5275660753 -79.2071075439 
1.5310875177 -78.9147644043 
1.5346169472 -78.6224288940 
1.5381547213 -78.4275741577 
1.5417004824 -78.3407287598 
1.5452544689 -78.2538757324 
1.5488165617 -78.2311706543 
1.5523869991 -78.2753677368 
1.5559656620 -78.3195571899 
1.5595525503 -78.3715591431 
1.5631476641 -78.4306259155 
1.5667510033 -78.4897003174 
1.5703628063 -78.4801864624 
1.5739828348 -78.4211578369 
1.5776112080 -78.3621292114 
1.5812480450 -78.1831207275 
1.5848932266 -77.9412307739 
1.5885467529 -77.6993484497 
1.5922087431 -77.3633193970 
1.5958790779 -76.9961166382 
1.5995579958 -76.6288986206 
1.6032453775 -76.2453613281 
1.6069412231 -75.8592987061 
1.6106456518 -75.4732360840 
1.6143585443 -75.1463851929 
1.6180800200 -74.8196029663 
1.6218100786 -74.5082931519 
1.6255487204 -74.2840270996 
1.6292960644 -74.0597610474 
1.6330519915 -73.8753585815 
1.6368165016 -73.7750167847 
1.6405898333 -73.6746673584 
1.6443717480 -73.6378326416 
1.6481623650 -73.6618347168 
1.6519618034 -73.6858367920 
1.6557699442 -73.7753372192 
1.6595869064 -73.8905868530 
1.6634126902 -74.0058364868 
1.6672471762 -74.1335983276 
1.6710906029 -74.2621231079 
1.6749428511 -74.3769836426 
1.6788040400 -74.4318084717 
1.6826740503 -74.4866333008 
1.6865530014 -74.5103302002 
1.6904408932 -74.4952392578 
1.6943378448 -74.4801483154 
1.6982436180 -74.4971389771 
1.7021585703 -74.5264511108 
1.7060823441 -74.5586166382 
1.7100152969 -74.7601928711 
1.7139573097 -74.9617614746 
1.7179083824 -75.2482223511 
1.7218686342 -75.7090835571 
1.7258379459 -76.1699295044 
1.7298164368 -76.8308410645 
1.7338039875 -77.5971755981 
1.7378008366 -78.3635330200 
1.7418068647 -79.4074935913 
1.7458221912 -80.4518737793 
1.7498466969 -81.4059753418 
1.7538805008 -82.1985855103 
1.7579236031 -82.9911880493 
1.7619761229 -82.8652801514 
1.7660378218 -82.4070663452 
1.7701089382 -81.9245986938 
1.7741894722 -81.2737197876 
1.7782794237 -80.6228408813 
1.7823786736 -80.1027374268 
1.7864875793 -79.6971206665 
1.7906057835 -79.2915191650 
1.7947336435 -79.1150741577 
1.7988709211 -78.9492721558 
1.8030177355 -78.8633117676 
1.8071740866 -78.9004211426 
1.8113400936 -78.9375305176 
1.8155156374 -79.0919265747 
1.8197008371 -79.2676162720 
1.8238956928 -79.4570007324 
1.8281002045 -79.6762771606 
1.8323144913 -79.8955688477 
1.8365383148 -80.0990982056 
1.8407719135 -80.2986068726 
1.8450154066 -80.4898376465 
1.8492685556 -80.6610641479 
1.8535315990 -80.8322982788 
1.8578044176 -80.9796752930 
1.8620871305 -81.1212615967 
1.8663797379 -81.2772140503 
1.8706822395 -81.4623565674 
1.8749945164 -81.6474914551 
1.8793168068 -82.0200958252 
1.8836491108 -82.4209289551 
1.8879913092 -83.0077438354 
1.8923436403 -83.8489074707 
1.8967058659 -84.6900482178 
1.9010783434 -86.4974517822 
1.9054607153 -88.3151321411 
1.9098532200 -89.7328872681 
1.9142559767 -90.8488616943 
1.9186687469 -91.5994033813 
1.9230917692 -90.4851760864 
1.9275249243 -89.3709716797 
1.9319683313 -89.2908325195 
1.9364219904 -89.5177688599 
1.9408857822 -89.2180099487 
1.9453600645 -88.0989532471 
1.9498445988 -86.9801864624 
1.9543395042 -85.8721847534 
1.9588446617 -84.7642211914 
1.9633603096 -84.0530242920 
1.9678863287 -83.5366744995 
1.9724227190 -83.0865402222 
1.9769695997 -82.7711791992 
1.9815269709 -82.4555816650 
1.9860949516 -81.8425216675 
1.9906733036 -81.2294845581 
1.9952623844 -80.5228271484 
1.9998618364 -79.7731018066 
2.0044720173 -79.1117553711 
2.0090928078 -78.5942611694 
2.0137240887 -78.1077957153 
2.0183663368 -77.9395751953 
2.0230190754 -77.7713699341 
2.0276827812 -77.9292602539 
2.0323569775 -78.1641159058 
2.0370419025 -78.6650466919 
2.0417380333 -79.3916931152 
2.0464446545 -80.2912750244 
2.0511622429 -81.6245956421 
2.0558905602 -82.9365539551 
2.0606298447 -83.7450790405 
2.0653800964 -84.5536193848 
2.0701413155 -84.3683166504 
2.0749135017 -83.9465637207 
2.0796966553 -83.8393173218 
2.0844910145 -83.9539718628 
2.0892961025 -84.2503204346 
2.0941123962 -84.8479919434 
2.0989398956 -85.4680404663 
2.1037786007 -86.1918792725 
2.1086282730 -86.9156875610 
2.1134889126 -87.3644714355 
2.1183612347 -87.8103561401 
2.1232445240 -88.2773056030 
2.1281390190 -88.7490997314 
2.1330449581 -89.5698165894 
2.1379621029 -90.5814514160 
2.1428906918 -92.0235977173 
2.1478304863 -93.9118118286 
2.1527817249 -95.3543701172 
2.1577444077 -95.9558792114 
2.1627185345 -96.2162475586 
2.1677041054 -95.2105255127 
2.1727013588 -94.2235336304 
2.1777098179 -93.4298553467 
2.1827299595 -92.6361541748 
2.1877615452 -92.8719253540 
2.1928048134 -93.1338729858 
2.1978600025 -93.9700012207 
2.2029263973 -94.8902816772 
2.2080047131 -93.2503967285 
2.2130947113 -90.8844451904 
2.2181963921 -89.5544204712 
2.2233099937 -88.6766281128 
2.2284350395 -88.4448165894 
2.2335722446 -88.6036911011 
2.2387211323 -89.3470458984 
2.2438819408 -90.5497207642 
2.2490546703 -92.0864715576 
2.2542390823 -93.9484786987 
2.2594358921 -94.2013702393 
2.2646441460 -92.5865859985 
2.2698647976 -90.6526870728 
2.2750973701 -88.2937164307 
2.2803421021 -86.2499618530 
2.2855987549 -84.6713180542 
2.2908678055 -83.3342895508 
2.2961485386 -82.3775787354 
2.3014416695 -81.5999526978 
2.3067471981 -81.1112518311 
2.3120646477 -80.7743072510 
2.3173947334 -80.6788406372 
2.3227367401 -80.7226409912 
2.3280913830 -80.9768524170 
2.3334581852 -81.3464965820 
2.3388371468 -81.8757019043 
2.3442287445 -82.4297866821 
2.3496327400 -83.0141983032 
2.3550493717 -83.4760589600 
2.3604781628 -83.8100662231 
2.3659198284 -84.0632324219 
2.3713736534 -84.2468109131 
2.3768401146 -84.5496292114 
2.3823194504 -84.9338607788 
2.3878111839 -85.6541900635 
2.3933157921 -86.5477752686 
2.3988327980 -88.3452911377 
2.4043629169 -90.4706573486 
2.4099054337 -91.2797164917 
2.4154608250 -91.7930984497 
2.4210290909 -89.8669815063 
2.4266099930 -87.7003784180 
2.4322040081 -86.6801834106 
2.4378108978 -85.6947479248 
2.4434306622 -84.9780807495 
2.4490633011 -84.3150482178 
2.4547088146 -83.8310699463 
2.4603676796 -83.4372940063 
2.4660391808 -83.2079010010 
2.4717242718 -83.0877075195 
2.4774219990 -83.0828018188 
2.4831330776 -83.1995391846 
2.4888572693 -83.3887710571 
2.4945948124 -83.7561950684 
2.5003454685 -84.1754913330 
2.5061092377 -84.9055862427 
2.5118863583 -85.7005996704 
2.5176768303 -86.8973846436 
2.5234808922 -88.1774215698 
2.5292980671 -89.6875381470 
2.5351285934 -90.6038818359 
2.5409727097 -90.7782363892 
2.5468301773 -89.9608917236 
2.5527012348 -88.5640106201 
2.5585858822 -87.4272613525 
2.5644841194 -86.3588867188 
2.5703957081 -85.7682189941 
2.5763211250 -85.2638473511 
2.5822601318 -85.0387039185 
2.5882127285 -84.9340438843 
2.5941793919 -84.9751205444 
2.6001594067 -85.1945724487 
2.6061534882 -85.4994049072 
2.6121613979 -86.0800323486 
2.6181831360 -86.7090759277 
2.6242184639 -87.4567794800 
2.6302678585 -88.0525131226 
2.6363313198 -88.4112014771 
2.6424086094 -88.5590057373 
2.6485002041 -88.5897598267 
2.6546056271 -88.5612335205 
2.6607251167 -88.4594345093 
2.6668586731 -88.0281143188 
2.6730062962 -87.4097671509 
2.6791684628 -86.5551376343 
2.6853444576 -85.6842880249 
2.6915347576 -84.8088912964 
2.6977393627 -84.1368713379 
2.7039585114 -83.5327529907 
2.7101917267 -83.0854187012 
2.7164392471 -82.7242889404 
2.7227013111 -82.4200439453 
2.7289776802 -82.1697921753 
2.7352688313 -81.9341354370 
2.7415740490 -81.7306442261 
2.7478942871 -81.5721130371 
2.7542285919 -81.4515075684 
2.7605779171 -81.4689559937 
2.7669415474 -81.5594253540 
2.7733199596 -81.8562774658 
2.7797133923 -82.3452072144 
2.7861211300 -82.9969940186 
2.7925438881 -83.9513473511 
2.7989811897 -84.9329299927 
2.8054337502 -85.8782806396 
2.8119008541 -86.6467590332 
2.8183827400 -87.2956237793 
2.8248801231 -88.3891296387 
2.8313920498 -89.7976074219 
2.8379189968 -91.8058090210 
2.8444609642 -92.2726974487 
2.8510184288 -92.1122970581 
2.8575904369 -92.0488052368 
2.8641779423 -92.6965332031 
2.8707807064 -94.1189575195 
2.8773982525 -93.9809265137 
2.8840315342 -93.4678192139 
2.8906798363 -92.5607299805 
2.8973436356 -91.2909774780 
2.9040226936 -89.8529739380 
2.9107170105 -88.4409790039 
2.9174270630 -87.5372924805 
2.9241523743 -87.1226119995 
2.9308931828 -87.9084548950 
2.9376497269 -90.1473464966 
2.9444217682 -94.7889709473 
2.9512093067 -92.7626190186 
2.9580123425 -89.4665145874 
2.9648313522 -87.5194931030 
2.9716658592 -86.3919143677 
2.9785165787 -85.7228012085 
2.9853825569 -85.5656661987 
2.9922647476 -85.7133255005 
2.9991624355 -86.0990982056 
3.0060760975 -86.9770812988 
3.0130059719 -88.1649246216 
3.0199515820 -89.6340637207 
3.0269134045 -91.9626922607 
3.0338912010 -94.1874237061 
3.0408852100 -96.2959899902 
3.0478949547 -95.6672515869 
3.0549211502 -95.2980880737 
3.0619635582 -95.3838577271 
3.0690219402 -94.5456314087 
3.0760967731 -93.3425216675 
3.0831878185 -91.7508773804 
3.0902955532 -90.5901641846 
3.0974192619 -89.6410064697 
3.1045596600 -88.9135131836 
3.1117162704 -88.5462188721 
3.1188895702 -88.3932189941 
3.1260793209 -88.4518585205 
3.1332857609 -88.6343765259 
3.1405086517 -88.1963577271 
3.1477482319 -87.2111282349 
3.1550047398 -85.7907791138 
3.1622776985 -84.7086029053 
3.1695673466 -83.9425277710 
3.1768739223 -83.7291793823 
3.1841976643 -84.0558547974 
3.1915378571 -84.8704223633 
3.1988949776 -86.4173812866 
3.2062692642 -87.5487594604 
3.2136607170 -87.5165557861 
3.2210688591 -85.8606109619 
3.2284941673 -85.3253021240 
3.2359364033 -85.5811691284 
3.2433960438 -86.8011627197 
3.2508730888 -90.3997726440 
3.2583670616 -91.2210617065 
3.2658782005 -90.3501968384 
3.2734067440 -88.2046279907 
3.2809526920 -87.4188995361 
3.2885165215 -86.7280197144 
3.2960972786 -85.9562911987 
3.3036954403 -85.2919616699 
3.3113110065 -84.9372787476 
3.3189446926 -84.8820571899 
3.3265955448 -85.2010879517 
3.3342640400 -86.2734527588 
3.3419504166 -87.5796585083 
3.3496541977 -88.4650497437 
3.3573763371 -86.2877655029 
3.3651158810 -84.4430770874 
3.3728730679 -82.9980316162 
3.3806481361 -82.0096435547 
3.3884413242 -81.4506988525 
3.3962528706 -81.1481552124 
3.4040818214 -81.0951538086 
3.4119291306 -81.3084945679 
3.4197943211 -82.0233154297 
3.4276781082 -83.1939163208 
3.4355795383 -84.8626785278 
3.4434993267 -87.1117248535 
3.4514372349 -87.7884445190 
3.4593935013 -87.5564651489 
3.4673686028 -87.1792678833 
3.4753615856 -87.6644363403 
3.4833731651 -90.2074890137 
3.4914031029 -91.7543945312 
3.4994518757 -91.2444610596 
3.5075187683 -87.7529907227 
3.5156044960 -86.6234741211 
3.5237085819 -86.1429367065 
3.5318315029 -86.1516494751 
3.5399734974 -86.5127563477 
3.5481340885 -87.1060638428 
3.5563132763 -87.5197067261 
3.5645112991 -87.5281829834 
3.5727281570 -87.0711288452 
3.5809645653 -86.2049179077 
3.5892193317 -85.2532577515 
3.5974934101 -84.3762512207 
3.6057863235 -83.6385879517 
3.6140987873 -83.0985717773 
3.6224300861 -82.9025726318 
3.6307804585 -83.1161422729 
3.6391503811 -83.7816925049 
3.6475393772 -84.9911651611 
3.6559481621 -86.8490905762 
3.6643757820 -89.7068252563 
3.6728229523 -91.9233322144 
3.6812896729 -91.7954864502 
3.6897757053 -89.6549377441 
3.6982820034 -87.6086044312 
3.7068073750 -86.5412292480 
3.7153522968 -85.8045120239 
3.7239170074 -85.0063858032 
3.7325017452 -83.9035110474 
3.7411060333 -82.4074707031 
3.7497301102 -80.8918151855 
3.7583739758 -79.7733612061 
3.7670378685 -79.1109542847 
3.7757220268 -78.9277114868 
3.7844259739 -79.2086944580 
3.7931497097 -79.9261779785 
3.8018937111 -80.9702224731 
3.8106579781 -82.1236114502 
3.8194427490 -83.4200439453 
3.8282475471 -85.0099563599 
3.8370723724 -87.1331100464 
3.8459177017 -90.1539840698 
3.8547837734 -93.4962921143 
3.8636698723 -94.0619888306 
3.8725764751 -93.3239669800 
3.8815035820 -92.2872390747 
3.8904511929 -91.0533828735 
3.8994200230 -89.1608123779 
3.9084091187 -86.8789062500 
3.9174187183 -84.9793167114 
3.9264492989 -83.5761184692 
3.9355010986 -82.6842727661 
3.9445731640 -82.2777557373 
3.9536662102 -82.3288650513 
3.9627802372 -82.8300094604 
3.9719152451 -83.7980117798 
3.9810719490 -85.1247100830 
3.9902491570 -86.6795043945 
3.9994475842 -87.9488754272 
4.0086669922 -88.4213027954 
4.0179076195 -88.0883331299 
4.0271706581 -87.7867050171 
4.0364542007 -87.9637527466 
4.0457587242 -88.6223526001 
4.0550851822 -89.4858474731 
4.0644335747 -89.6521606445 
4.0738029480 -88.6879882812 
4.0831937790 -87.0029373169 
4.0926065445 -85.3593521118 
4.1020407677 -84.0700531006 
4.1114974022 -83.2888031006 
4.1209754944 -83.1845626831 
4.1304750443 -83.6294784546 
4.1399965286 -84.2274856567 
4.1495399475 -84.4513778687 
4.1591062546 -84.2273941040 
4.1686940193 -83.6544570923 
4.1783037186 -82.7653350830 
4.1879353523 -81.6227188110 
4.1975898743 -80.4936447144 
4.2072663307 -79.5789718628 
4.2169651985 -78.9509201050 
4.2266860008 -78.6255950928 
4.2364292145 -78.5883483887 
4.2461957932 -78.8293609619 
4.2559843063 -79.3283233643 
4.2657952309 -80.0497283936 
4.2756285667 -80.8960723877 
4.2854852676 -81.6470031738 
4.2953643799 -82.0739059448 
4.3052659035 -82.1756057739 
4.3151907921 -82.1866378784 
4.3251380920 -82.2625579834 
4.3351092339 -82.3912887573 
4.3451023102 -82.5213012695 
4.3551187515 -82.6610031128 
4.3651580811 -82.9096527100 
4.3752207756 -83.3827285767 
4.3853073120 -84.1147842407 
4.3954162598 -84.8714523315 
4.4055485725 -85.1470565796 
4.4157042503 -84.8948059082 
4.4258837700 -84.4933013916 
4.4360866547 -84.1613311768 
4.4463129044 -83.9136581421 
4.4565625191 -83.7769165039 
4.4668354988 -83.8894348145 
4.4771332741 -84.4514083862 
4.4874539375 -85.6234207153 
4.4977984428 -87.3742218018 
4.5081667900 -89.3095550537 
4.5185589790 -91.0988082886 
4.5289759636 -92.9098815918 
4.5394163132 -94.3401641846 
4.5498805046 -94.3381423950 
4.5603690147 -93.2756195068 
4.5708823204 -92.4641265869 
4.5814189911 -92.4053268433 
4.5919799805 -93.0799560547 
4.6025657654 -93.7818527222 
4.6131753922 -94.9277420044 
4.6238102913 -94.5635223389 
4.6344695091 -93.3188323975 
4.6451525688 -92.6240386963 
4.6558609009 -92.8015289307 
4.6665940285 -94.0784683228 
4.6773514748 -97.0687484741 
4.6881337166 -99.6683883667 
4.6989407539 -97.5895614624 
4.7097730637 -98.6180496216 
4.7206306458 -97.9195785522 
4.7315125465 -95.0278320312 
4.7424197197 -91.3837814331 
4.7533521652 -87.7959823608 
4.7643094063 -85.7016448975 
4.7752928734 -84.7825317383 
4.7863011360 -84.8411712646 
4.7973341942 -85.8070220947 
4.8083934784 -87.7261276245 
4.8194785118 -90.7494888306 
4.8305883408 -94.4392166138 
4.8417239189 -94.9597778320 
4.8528847694 -93.5840072632 
4.8640718460 -92.6609191895 
4.8752851486 -92.5333862305 
4.8865237236 -93.1358871460 
4.8977880478 -93.8997879028 
4.9090785980 -93.1845550537 
4.9203948975 -91.7216567993 
4.9317383766 -91.0335311890 
4.9431071281 -92.4125518799 
4.9545016289 -98.0067138672 
4.9659228325 -94.5974578857 
4.9773712158 -91.0267486572 
4.9888448715 -88.4699249268 
5.0003452301 -86.8038024902 
5.0118722916 -86.0475616455 
5.0234255791 -86.1654357910 
5.0350065231 -87.1102676392 
5.0466132164 -88.8490371704 
5.0582466125 -91.3093414307 
5.0699067116 -93.2521667480 
5.0815939903 -92.2176666260 
5.0933089256 -90.9071960449 
5.1050500870 -90.3287048340 
5.1168184280 -91.6067276001 
5.1286134720 -94.7054672241 
5.1404366493 -90.2252960205 
5.1522865295 -87.9373855591 
5.1641635895 -87.0447998047 
5.1760683060 -87.0017089844 
5.1880002022 -87.6753921509 
5.1999602318 -88.5238876343 
5.2119469643 -89.7343978882 
5.2239618301 -91.2994079590 
5.2360043526 -93.2149810791 
5.2480750084 -96.3169479370 
5.2601728439 -95.3694305420 
5.2722988129 -90.1854858398 
5.2844524384 -88.6458969116 
5.2966341972 -89.1117782593 
5.3088445663 -90.7159729004 
5.3210825920 -93.5073089600 
5.3333487511 -96.6766815186 
5.3456435204 -95.9069671631 
5.3579664230 -94.0804595947 
5.3703184128 -94.2123641968 
5.3826980591 -95.5761489868 
5.3951063156 -98.3792724609 
5.4075431824 -102.0640487671 
5.4200091362 -103.2242431641 
5.4325037003 -103.9707794189 
5.4450263977 -98.4051055908 
5.4575786591 -96.1073226929 
5.4701595306 -95.4171371460 
5.4827699661 -95.4385223389 
5.4954090118 -94.4840164185 
5.5080771446 -94.7563934326 
5.5207743645 -95.9498138428 
5.5335006714 -96.9837493896 
5.5462574959 -94.1755142212 
5.5590424538 -89.9480285645 
5.5718574524 -88.4221343994 
5.5847015381 -87.8238067627 
5.5975761414 -88.0218582153 
5.6104798317 -89.8149490356 
5.6234130859 -93.7002944946 
5.6363763809 -97.9856033325 
5.6493692398 -101.0566711426 
5.6623930931 -100.7441864014 
5.6754460335 -102.2856521606 
5.6885290146 -101.3612136841 
5.7016425133 -99.5183563232 
5.7147865295 -98.0595016479 
5.7279605865 -97.4194946289 
5.7411646843 -97.3736267090 
5.7543992996 -97.5320892334 
5.7676644325 -99.8225402832 
5.7809605598 -97.9371490479 
5.7942872047 -94.3616333008 
5.8076443672 -93.6450042725 
5.8210320473 -93.8309631348 
5.8344507217 -96.1478118896 
5.8479008675 -100.5913467407 
5.8613815308 -97.1190414429 
5.8748936653 -94.0580062866 
5.8884363174 -91.9158477783 
5.9020113945 -91.0718688965 
5.9156165123 -90.8386154175 
5.9292531013 -90.7378158569 
5.9429216385 -90.2966384888 
5.9566211700 -90.3042297363 
5.9703531265 -91.5752334595 
5.9841160774 -94.5519561768 
5.9979104996 -97.0523681641 
6.0117373466 -98.3653945923 
6.0255956650 -99.1237564087 
6.0394864082 -97.3772888184 
6.0534086227 -94.8009872437 
6.0673632622 -91.3797149658 
6.0813498497 -89.3571777344 
6.0953693390 -88.8892135620 
6.1094202995 -89.6351013184 
6.1235041618 -91.8632431030 
6.1376199722 -94.0905761719 
6.1517682076 -95.4362564087 
6.1659502983 -93.8826980591 
6.1801643372 -93.1085433960 
6.1944108009 -92.6606826782 
6.2086901665 -93.1508255005 
6.2230033875 -94.5072555542 
6.2373485565 -99.7496643066 
6.2517271042 -98.6037139893 
6.2661385536 -96.8655853271 
6.2805833817 -96.7616043091 
6.2950620651 -97.5429153442 
6.3095736504 -99.9621658325 
6.3241186142 -99.0996780396 
6.3386969566 -97.5238418579 
6.3533091545 -94.6777038574 
6.3679556847 -93.1860046387 
6.3826351166 -93.2415924072 
6.3973484039 -94.1972503662 
6.4120955467 -96.0322875977 
6.4268774986 -97.2690582275 
6.4416928291 -92.8821640015 
6.4565424919 -91.6011734009 
6.4714260101 -92.2387237549 
6.4863438606 -94.1670913696 
6.5012974739 -95.7680587769 
6.5162839890 -93.2684555054 
6.5313053131 -93.5733032227 
6.5463614464 -96.1719055176 
6.5614523888 -98.1810302734 
6.5765786171 -99.1032638550 
6.5917391777 -100.8579101562 
6.6069345474 -101.7939910889 
6.6221647263 -100.2206573486 
6.6374311447 -97.1640090942 
6.6527318954 -95.1548843384 
6.6680679321 -94.3093566895 
6.6834387779 -93.9172286987 
6.6988458633 -93.6059188843 
6.7142887115 -92.9619750977 
6.7297668457 -92.4196472168 
6.7452802658 -92.4321136475 
6.7608294487 -93.1879806519 
6.7764143944 -94.6018447876 
6.7920365334 -94.5328903198 
6.8076934814 -92.7505569458 
6.8233866692 -91.9297485352 
6.8391160965 -92.4678573608 
6.8548827171 -93.6409378052 
6.8706846237 -93.5658187866 
6.8865227699 -91.8838882446 
6.9023976326 -91.3016510010 
6.9183092117 -92.5153350830 
6.9342584610 -91.3972930908 
6.9502434731 -90.3919372559 
6.9662652016 -92.2422943115 
6.9823236465 -97.1537780762 
6.9984202385 -99.8114395142 
7.0145530701 -99.1069335938 
7.0307230949 -97.9137496948 
7.0469303131 -97.0577697754 
7.0631752014 -96.7279434204 
7.0794582367 -97.6876068115 
7.0957779884 -99.3335571289 
7.1121349335 -99.2904205322 
7.1285300255 -97.4398117065 
7.1449627876 -99.1171646118 
7.1614346504 -99.0746154785 
7.1779432297 -97.4552459717 
7.1944894791 -97.3468780518 
7.2110743523 -98.0282440186 
7.2276983261 -99.2207946777 
7.2443599701 -99.0477523804 
7.2610597610 -96.9554367065 
7.2777976990 -95.4730987549 
7.2945747375 -94.2747268677 
7.3113913536 -93.5466842651 
7.3282456398 -94.0050125122 
7.3451385498 -95.3483276367 
7.3620705605 -96.4812622070 
7.3790416718 -97.6024093628 
7.3960528374 -98.5548095703 
7.4131026268 -99.5914840698 
7.4301910400 -101.9213485718 
7.4473195076 -105.5308761597 
7.4644880295 -100.8623352051 
7.4816951752 -95.8080291748 
7.4989418983 -93.6505889893 
7.5162286758 -93.5018615723 
7.5335550308 -94.4947891235 
7.5509228706 -95.7457504272 
7.5683288574 -98.0358734131 
7.5857758522 -99.8826217651 
7.6032624245 -100.3499603271 
7.6207904816 -100.9734954834 
7.6383581161 -103.0057067871 
7.6559662819 -103.5967712402 
7.6736145020 -101.4713668823 
7.6913042068 -100.3267440796 
7.7090349197 -101.2745819092 
7.7268061638 -105.9034423828 
7.7446179390 -103.5268173218 
7.7624707222 -100.0179367065 
7.7803649902 -97.7197341919 
7.7983012199 -96.6887130737 
7.8162779808 -96.6101989746 
7.8342962265 -100.1841659546 
7.8523559570 -101.5656814575 
7.8704586029 -96.8246917725 
7.8886013031 -96.0579071045 
7.9067864418 -97.3756790161 
7.9250130653 -96.0896224976 
7.9432821274 -94.8382110596 
7.9615941048 -94.4083404541 
7.9799470901 -94.3228836060 
7.9983425140 -94.6871261597 
8.0167798996 -94.5764617920 
8.0352611542 -94.2695846558 
8.0537843704 -94.4387359619 
8.0723505020 -94.7050857544 
8.0909585953 -95.1038284302 
8.1096105576 -95.8165740967 
8.1283054352 -97.1506881714 
8.1470432281 -100.2398681641 
8.1658239365 -106.0979766846 
8.1846475601 -107.9905776978 
8.2035150528 -102.0245208740 
8.2224273682 -100.4512786865 
8.2413816452 -99.4677352905 
8.2603797913 -100.8176574707 
8.2794208527 -102.3424682617 
8.2985086441 -100.4779510498 
8.3176383972 -99.7924575806 
8.3368120193 -98.9710159302 
8.3560304642 -97.9327239990 
8.3752927780 -98.7590026855 
8.3945999146 -100.2332305908 
8.4139518738 -100.3901290894 
8.4333477020 -100.2148742676 
8.4527883530 -100.4335250854 
8.4722738266 -101.9461898804 
8.4918050766 -102.1730728149 
8.5113801956 -99.0226211548 
8.5310010910 -97.5991821289 
8.5506668091 -97.9589920044 
8.5703792572 -98.0568084717 
8.5901355743 -97.1512145996 
8.6099376678 -95.3260421753 
8.6297855377 -92.5597915649 
8.6496791840 -91.0035781860 
8.6696195602 -91.6713638306 
8.6896047592 -93.6580200195 
8.7096357346 -95.6214294434 
8.7297134399 -98.2338867188 
8.7498369217 -102.5398406982 
8.7700090408 -101.6530990601 
8.7902250290 -102.5258712769 
8.8104887009 -104.5674514771 
8.8307981491 -102.9386672974 
8.8511562347 -98.1767654419 
8.8715600967 -93.7934494019 
8.8920116425 -91.3728332520 
8.9125089645 -91.1897811890 
8.9330539703 -92.5495147705 
8.9536485672 -95.3613967896 
8.9742879868 -98.6893997192 
8.9949760437 -95.8118667603 
9.0157108307 -93.0400390625 
9.0364942551 -92.0631256104 
9.0573263168 -92.4319992065 
9.0782051086 -93.9822616577 
9.0991325378 -96.1930007935 
9.1201076508 -95.1357269287 
9.1411333084 -95.6572418213 
9.1622047424 -102.1262512207 
9.1833257675 -104.1845550537 
9.2044954300 -101.3342361450 
9.2257137299 -99.9606628418 
9.2469825745 -99.8758392334 
9.2682981491 -101.9786987305 
9.2896633148 -106.1394882202 
9.3110780716 -100.0194931030 
9.3325433731 -95.3021240234 
9.3540573120 -93.9497222900 
9.3756198883 -94.2990112305 
9.3972330093 -95.3799667358 
9.4188957214 -97.7081756592 
9.4406089783 -103.7796096802 
9.4623718262 -106.0411834717 
9.4841842651 -103.4190063477 
9.5060472488 -99.2813873291 
9.5279607773 -97.0906448364 
9.5499258041 -97.6945266724 
9.5719404221 -101.7320404053 
9.5940065384 -104.2955932617 
9.6161222458 -97.4301147461 
9.6382904053 -94.9853439331 
9.6605091095 -94.2210464478 
9.6827783585 -93.3449096680 
9.7050991058 -93.5710067749 
9.7274713516 -95.8980865479 
9.7498970032 -101.0342483521 
9.7723722458 -103.6095886230 
9.7948999405 -100.7750091553 
9.8174791336 -99.6601104736 
9.8401107788 -99.6173629761 
9.8627948761 -99.1372756958 
9.8855314255 -99.4945755005 
9.9083194733 -101.4302749634 
9.9311599731 -102.3358230591 
9.9540548325 -106.6160812378 
9.9770011902 -102.5158615112 
10.0000000000 -101.2533111572 
10.0230531693 -101.0605621338 
10.0461568832 -100.9181289673 
10.0693168640 -101.0058364868 
10.0925273895 -101.1283874512 
10.1157941818 -101.3857955933 
10.1391143799 -101.6924591064 
10.1624860764 -102.0778961182 
10.1859140396 -102.4661407471 
10.2093935013 -102.8564224243 
10.2329292297 -102.7491073608 
10.2565202713 -102.4891967773 
10.2801618576 -101.7910079956 
10.3038616180 -101.1359558105 
10.3276157379 -100.7529602051 
10.3514213562 -100.5256042480 
10.3752851486 -100.5389175415 
10.3992004395 -100.6422119141 
10.4231748581 -100.8015441895 
10.4472036362 -100.7649688721 
10.4712848663 -100.6790237427 
10.4954252243 -100.4423294067 
10.5196180344 -100.2824783325 
10.5438690186 -100.2780838013 
10.5681762695 -100.5099563599 
10.5925369263 -100.9107208252 
10.6169557571 -101.6569747925 
10.6414289474 -102.5034027100 
10.6659612656 -103.6424331665 
10.6905498505 -104.7674560547 
10.7151927948 -105.8696670532 
10.7398948669 -106.7478256226 
10.7646503448 -107.5113754272 
10.7894668579 -108.3180465698 
10.8143405914 -108.7610168457 
10.8392686844 -108.0593032837 
10.8642568588 -106.5621185303 
10.8892993927 -104.3943099976 
10.9144029617 -102.6316223145 
10.9395647049 -101.0418014526 
10.9647808075 -99.9709320068 
10.9900588989 -99.1589202881 
11.0153942108 -98.6246109009 
11.0407857895 -98.4804382324 
11.0662384033 -98.4918746948 
11.0917472839 -98.8876037598 
11.1173171997 -99.4673461914 
11.1429462433 -100.2454833984 
11.1686315536 -101.1462402344 
11.1943798065 -101.9985198975 
11.2201833725 -102.5084991455 
11.2460498810 -102.6376647949 
11.2719755173 -102.4378280640 
11.2979583740 -102.0745849609 
11.3240041733 -101.7837982178 
11.3501071930 -101.7362060547 
11.3762731552 -102.0105133057 
11.4024991989 -102.4741516113 
11.4287824631 -103.3935089111 
11.4551296234 -104.4826812744 
11.4815349579 -105.8073348999 
11.5080032349 -107.4380645752 
11.5345335007 -108.8538894653 
11.5611209869 -109.2191772461 
11.5877742767 -108.7793350220 
11.6144876480 -107.8714294434 
11.6412601471 -107.7476501465 
11.6680965424 -107.8794097900 
11.6949930191 -108.3237915039 
11.7219533920 -108.8844146729 
11.7489767075 -109.5641174316 
11.7760591507 -110.4790954590 
11.8032073975 -110.0788574219 
11.8304147720 -109.0383148193 
11.8576879501 -107.2019805908 
11.8850231171 -105.8419876099 
11.9124193192 -104.8303451538 
11.9398813248 -104.5685882568 
11.9674043655 -104.7056503296 
11.9949932098 -105.1917266846 
12.0226459503 -105.0701751709 
12.0503587723 -104.4584808350 
12.0781393051 -103.2834701538 
12.1059799194 -102.5490951538 
12.1338882446 -102.0450439453 
12.1618614197 -101.8229446411 
12.1898946762 -101.7357788086 
12.2179965973 -101.6593399048 
12.2461633682 -101.5763931274 
12.2743921280 -101.6298828125 
12.3026885986 -101.7943878174 
12.3310470581 -102.1081161499 
12.3594741821 -102.4479446411 
12.3879671097 -102.6834793091 
12.4165229797 -102.7574462891 
12.4451465607 -102.6532440186 
12.4738340378 -102.5624771118 
12.5025901794 -102.5106811523 
12.5314130783 -102.5788574219 
12.5602989197 -102.6059036255 
12.5892543793 -102.5753326416 
12.6182737350 -102.1775894165 
12.6473636627 -101.6400985718 
12.6765203476 -101.0156097412 
12.7057399750 -100.5512084961 
12.7350311279 -100.4105758667 
12.7643861771 -100.5860900879 
12.7938127518 -101.3071746826 
12.8233070374 -102.8452835083 
12.8528652191 -105.4915313721 
12.8824958801 -109.8326416016 
12.9121913910 -108.6763992310 
12.9419584274 -107.2987594604 
12.9717941284 -106.3823089600 
13.0016946793 -107.1163635254 
13.0316677094 -109.0883255005 
13.0617103577 -111.2984466553 
13.0918188095 -112.0302200317 
13.1219997406 -109.5672760010 
13.1522474289 -107.1276245117 
13.1825675964 -105.6724700928 
13.2129583359 -104.8061676025 
13.2434148788 -104.2241973877 
13.2739458084 -103.9317092896 
13.3045425415 -104.0267028809 
13.3352146149 -104.6235275269 
13.3659563065 -105.5474777222 
13.3967657089 -106.7090911865 
13.4276504517 -107.5733337402 
13.4586019516 -107.8149185181 
13.4896287918 -107.9278335571 
13.5207271576 -108.2396240234 
13.5518932343 -109.1482086182 
13.5831346512 -109.4038314819 
13.6144447327 -108.7210769653 
13.6458311081 -106.5893859863 
13.6772890091 -104.7008361816 
13.7088165283 -103.2973022461 
13.7404203415 -102.4332580566 
13.7720966339 -102.2193069458 
13.8038425446 -102.8251266479 
13.8356647491 -104.0316238403 
13.8675565720 -105.4989013672 
13.8995265961 -106.5392456055 
13.9315700531 -105.9782485962 
13.9636831284 -105.4694519043 
13.9958744049 -105.3747711182 
14.0281352997 -105.9989089966 
14.0604753494 -107.8193588257 
14.0928897858 -108.3746795654 
14.1253747940 -107.6880493164 
14.1579389572 -106.0322647095 
14.1905736923 -105.2703399658 
14.2232875824 -104.9145889282 
14.2560777664 -104.8483657837 
14.2889385223 -105.0090103149 
14.3218793869 -105.4181747437 
14.3548927307 -106.2562484741 
14.3879852295 -107.7628326416 
14.4211549759 -110.5121688843 
14.4543962479 -114.9177932739 
14.4877185822 -112.2043914795 
14.5211143494 -110.3438262939 
14.5545902252 -109.2587356567 
14.5881433487 -108.6494369507 
14.6217708588 -107.8699340820 
14.6554784775 -106.7214355469 
14.6892642975 -105.8301391602 
14.7231245041 -105.4021759033 
14.7570667267 -105.5787353516 
14.7910823822 -106.4658279419 
14.8251810074 -108.2339553833 
14.8593578339 -109.5115356445 
14.8936100006 -109.6274185181 
14.9279451370 -108.7882919312 
14.9623546600 -108.2474060059 
14.9968481064 -107.9624786377 
15.0314216614 -107.6362075806 
15.0660696030 -107.1842651367 
15.1008024216 -106.5963973999 
15.1356105804 -105.9536285400 
15.1705036163 -105.5708312988 
15.2054767609 -105.8326339722 
15.2405261993 -107.0217895508 
15.2756614685 -110.3912506104 
15.3108730316 -113.5365982056 
15.3461694717 -111.0007247925 
15.3815479279 -108.7454910278 
15.4170036316 -108.1322631836 
15.4525451660 -108.3004150391 
15.4881677628 -108.8636779785 
15.5238695145 -109.4327163696 
15.5596570969 -109.5808868408 
15.5955238342 -108.9654693604 
15.6314764023 -107.9469909668 
15.6675128937 -107.2906265259 
15.7036275864 -107.5284500122 
15.7398300171 -109.4473648071 
15.7761106491 -111.7215347290 
15.8124799728 -109.9100723267 
15.8489332199 -107.6455307007 
15.8854665756 -106.9838943481 
15.9220876694 -107.0249481201 
15.9587898254 -107.5759124756 
15.9955797195 -108.9132843018 
16.0324554443 -113.8339462280 
16.0694122314 -122.2960739136 
16.1064567566 -110.0326919556 
16.1435832977 -107.9370803833 
16.1807994843 -106.8916397095 
16.2181015015 -106.2482833862 
16.2554855347 -105.7760848999 
16.2929611206 -105.4780273438 
16.3305225372 -105.3631286621 
16.3681640625 -105.2725982666 
16.4058990479 -104.8968124390 
16.4437160492 -104.2521514893 
16.4816246033 -103.8492050171 
16.5196208954 -103.9594039917 
16.5576992035 -104.7832107544 
16.5958709717 -106.6899261475 
16.6341247559 -111.2637023926 
16.6724720001 -114.2173461914 
16.7109088898 -111.7993087769 
16.7494277954 -111.0458450317 
16.7880401611 -111.7884140015 
16.8267383575 -112.5286560059 
16.8655300140 -113.2126083374 
16.9044113159 -113.3748016357 
16.9433765411 -111.5970840454 
16.9824371338 -109.4482116699 
17.0215835571 -107.9073181152 
17.0608234406 -107.3565139771 
17.1001548767 -108.2486648560 
17.1395721436 -112.0760650635 
17.1790847778 -114.1098175049 
17.2186832428 -107.9833908081 
17.2583789825 -106.3732757568 
17.2981643677 -106.1517944336 
17.3380393982 -106.7153015137 
17.3780078888 -107.5449752808 
17.4180717468 -108.2111206055 
17.4582214355 -109.2542953491 
17.4984683990 -111.7377777100 
17.5388031006 -118.3755645752 
17.5792369843 -113.4573440552 
17.6197624207 -109.4383926392 
17.6603775024 -107.9920272827 
17.7010898590 -107.6030502319 
17.7418937683 -107.7127990723 
17.7827949524 -107.6039428711 
17.8237895966 -107.1319274902 
17.8648738861 -106.5997695923 
17.9060592651 -106.1525344849 
17.9473342896 -105.9765930176 
17.9887084961 -106.4265747070 
18.0301799774 -107.7037277222 
18.0717391968 -109.6928863525 
18.1134014130 -111.9142837524 
18.1551551819 -113.4477386475 
18.1970081329 -113.2968673706 
18.2389583588 -112.0096359253 
18.2810001373 -111.1671295166 
18.3231449127 -110.2277679443 
18.3653850555 -109.1907577515 
18.4077186584 -109.3134918213 
18.4501552582 -110.2647857666 
18.4926853180 -114.8149948120 
18.5353164673 -113.2831420898 
18.5780467987 -110.2568588257 
18.6208705902 -109.2646636963 
18.6637973785 -109.1087646484 
18.7068195343 -109.4302902222 
18.7499446869 -110.2285461426 
18.7931709290 -111.4954833984 
18.8364906311 -113.2741851807 
18.8799152374 -115.1522521973 
18.9234333038 -113.0684738159 
18.9670581818 -110.9839782715 
19.0107841492 -111.6148681641 
19.0546054840 -114.7546539307 
19.0985336304 -111.7111663818 
19.1425571442 -107.9068069458 
19.1866874695 -105.9814605713 
19.2309188843 -105.2332305908 
19.2752475739 -105.3935317993 
19.3196830750 -106.1434402466 
19.3642177582 -106.9166870117 
19.4088573456 -107.2926101685 
19.4536018372 -107.5771789551 
19.4984436035 -108.3400650024 
19.5433940887 -110.2328643799 
19.5884494781 -113.9752578735 
19.6336021423 -111.3660430908 
19.6788635254 -109.2726211548 
19.7242259979 -108.9482040405 
19.7696971893 -109.8559341431 
19.8152732849 -112.2851638794 
19.8609485626 -113.2644424438 
19.9067344666 -113.1420288086 
19.9526214600 -114.2449645996 
19.9986190796 -121.9363708496 
20.0447216034 -113.3870620728 
20.0909271240 -110.6876296997 
20.1372432709 -110.3260498047 
20.1836605072 -111.8939895630 
20.2301921844 -116.4983367920 
20.2768287659 -116.9968719482 
20.3235683441 -115.4524078369 
20.3704223633 -113.0156860352 
20.4173774719 -110.1571273804 
20.4644451141 -108.3460464478 
20.5116233826 -107.4975433350 
20.5589046478 -107.3173675537 
20.6063003540 -107.6283035278 
20.6538047791 -108.6987686157 
20.7014122009 -111.5782546997 
20.7491359711 -109.7207260132 
20.7969646454 -105.9465866089 
20.8449096680 -105.2687683105 
20.8929634094 -105.5719604492 
20.9411239624 -106.6011123657 
20.9894008636 -108.4153518677 
21.0377826691 -110.8174057007 
21.0862808228 -109.6394577026 
21.1348934174 -109.8834228516 
21.1836109161 -110.5410232544 
21.2324447632 -109.1948776245 
21.2813873291 -108.2528991699 
21.3304481506 -108.3923492432 
21.3796234131 -109.6549758911 
21.4289054871 -112.8023986816 
21.4783058167 -112.2758636475 
21.5278148651 -112.0026779175 
21.5774440765 -112.2594299316 
21.6271877289 -112.2820739746 
21.6770401001 -113.2405700684 
21.7270126343 -117.2928237915 
21.7771015167 -122.8111114502 
21.8272991180 -116.2769088745 
21.8776187897 -113.6621093750 
21.9280471802 -112.3816146851 
21.9785995483 -112.7171325684 
22.0292682648 -113.9309921265 
22.0800457001 -113.7903976440 
22.1309490204 -113.3390274048 
22.1819610596 -112.3549728394 
22.2330989838 -111.0182723999 
22.2843532562 -110.6813583374 
22.3357219696 -110.9575881958 
22.3872127533 -111.5059967041 
22.4388160706 -111.5114593506 
22.4905452728 -110.7150421143 
22.5423946381 -111.2647171021 
22.5943565369 -113.0186691284 
22.6464443207 -116.4935989380 
22.6986465454 -121.7587509155 
22.7509746552 -114.7763366699 
22.8034229279 -111.5258178711 
22.8559856415 -109.9223327637 
22.9086780548 -109.6979980469 
22.9614830017 -111.5513763428 
23.0144176483 -116.3191909790 
23.0674743652 -113.7223968506 
23.1206455231 -108.9111328125 
23.1739463806 -107.6604690552 
23.2273712158 -107.9091491699 
23.2809123993 -108.8824157715 
23.3345813751 -111.5366058350 
23.3883705139 -112.3364105225 
23.4422893524 -111.3396682739 
23.4963302612 -111.0366287231 
23.5504913330 -112.7841186523 
23.6047840118 -115.7070236206 
23.6591949463 -113.9569320679 
23.7137374878 -114.8139724731 
23.7684059143 -116.6471939087 
23.8231925964 -114.2484970093 
23.8781147003 -111.8849487305 
23.9331550598 -109.7690124512 
23.9883289337 -108.5591049194 
24.0436306000 -107.9511489868 
24.0990524292 -108.6107864380 
24.1546096802 -111.8980712891 
24.2102870941 -120.6132736206 
24.2660999298 -116.0923080444 
24.3220424652 -115.4164352417 
24.3781070709 -113.0912246704 
24.4343070984 -112.3583297729 
24.4906349182 -112.5117721558 
24.5470886230 -113.2044067383 
24.6036777496 -116.9312286377 
24.6603908539 -115.2526245117 
24.7172412872 -113.0957870483 
24.7742233276 -111.5412368774 
24.8313293457 -111.5683212280 
24.8885746002 -113.8646011353 
24.9459438324 -114.8455047607 
25.0034542084 -111.7364959717 
25.0610961914 -112.4346618652 
25.1188621521 -114.2083816528 
25.1767711639 -111.2075805664 
25.2348041534 -110.4763107300 
25.2929801941 -110.7326202393 
25.3512897491 -110.5142059326 
25.4097251892 -109.5795516968 
25.4683036804 -109.0831146240 
25.5270099640 -109.1049346924 
25.5858592987 -109.2449798584 
25.6448421478 -109.6024780273 
25.7039566040 -110.4036865234 
25.7632122040 -111.8083648682 
25.8225975037 -113.1361160278 
25.8821277618 -112.0194549561 
25.9417953491 -109.9490356445 
26.0015926361 -108.9512252808 
26.0615367889 -108.8882598877 
26.1216163635 -109.6585998535 
26.1818294525 -112.4165344238 
26.2421875000 -117.7806396484 
26.3026771545 -117.1205368042 
26.3633136749 -117.0441207886 
26.4240913391 -114.5947952271 
26.4850006104 -112.9747619629 
26.5460567474 -111.0937347412 
26.6072483063 -109.9905014038 
26.6685867310 -110.2008666992 
26.7300662994 -111.1444473267 
26.7916812897 -111.9282836914 
26.8534450531 -111.8670120239 
26.9153442383 -111.2409820557 
26.9773941040 -111.4500503540 
27.0395870209 -113.4040222168 
27.1019134521 -118.1841201782 
27.1643943787 -115.3007507324 
27.2270088196 -114.3962631226 
27.2897777557 -115.1233749390 
27.3526897430 -113.4252319336 
27.4157390594 -113.1044692993 
27.4789428711 -113.3047637939 
27.5422897339 -112.6953887939 
27.6057777405 -112.9208221436 
27.6694183350 -113.5850830078 
27.7331981659 -113.5605545044 
27.7971324921 -112.0868911743 
27.8612155914 -110.4481201172 
27.9254379272 -110.2331695557 
27.9898147583 -112.0686264038 
28.0543327332 -113.4851150513 
28.1190090179 -113.2260971069 
28.1838321686 -115.9985733032 
28.2487983704 -116.9819259644 
28.3139209747 -112.1495132446 
28.3791866302 -110.6238250732 
28.4446105957 -110.2880325317 
28.5101852417 -111.1876296997 
28.5759029388 -112.7171554565 
28.6417808533 -112.8229446411 
28.7078018188 -114.3317108154 
28.7739830017 -116.1204147339 
28.8403167725 -114.4001388550 
28.9067974091 -112.9467391968 
28.9734363556 -114.0575485229 
29.0402297974 -116.2629852295 
29.1071701050 -113.2779235840 
29.1742725372 -112.9880676270 
29.2415218353 -114.2557373047 
29.3089332581 -111.1469802856 
29.3765010834 -109.8295822144 
29.4442157745 -110.0085372925 
29.5120944977 -111.0905838013 
29.5801219940 -112.8936614990 
29.6483135223 -114.0220565796 
29.7166633606 -113.8171997070 
29.7851619720 -113.1146469116 
29.8538284302 -114.6869125366 
29.9226436615 -117.2490005493 
29.9916248322 -120.0375595093 
30.0607662201 -119.1707000732 
30.1300582886 -118.7104339600 
30.1995182037 -118.1348724365 
30.2691307068 -117.7438964844 
30.3389110565 -117.7998504639 
30.4088535309 -118.4120330811 
30.4789466858 -119.5793304443 
30.5492115021 -120.5880966187 
30.6196308136 -120.5533599854 
30.6902198792 -118.8432617188 
30.7609710693 -117.5032272339 
30.8318767548 -116.7141418457 
30.9029541016 -116.3592376709 
30.9741973877 -116.3604888916 
31.0455951691 -116.6077041626 
31.1171646118 -116.9347610474 
31.1888923645 -117.0381851196 
31.2607936859 -116.8799819946 
31.3328609467 -116.7441635132 
31.4050846100 -116.8124771118 
31.4774856567 -117.2154312134 
31.5500431061 -118.0605163574 
31.6227760315 -119.4862136841 
31.6956787109 -121.9767456055 
31.7687397003 -127.7902908325 
31.8419761658 -126.9805984497 
31.9153747559 -123.3912582397 
31.9889507294 -120.3511657715 
32.0626945496 -118.3550338745 
32.1366043091 -117.0130844116 
32.2106895447 -116.2035064697 
32.2849388123 -115.8155288696 
32.3593635559 -115.6489868164 
32.4339637756 -115.5490798950 
32.5087280273 -115.3903045654 
32.5836715698 -115.1385650635 
32.6587867737 -114.8603820801 
32.7340698242 -114.6823120117 
32.8095321655 -114.7264480591 
32.8851585388 -115.1369705200 
32.9609718323 -116.0542984009 
33.0369567871 -117.7317962646 
33.1131095886 -120.6069335938 
33.1894493103 -121.1945724487 
33.2659530640 -119.2684249878 
33.3426399231 -117.2099075317 
33.4195060730 -116.0503540039 
33.4965438843 -115.3609924316 
33.5737648010 -114.9388885498 
33.6511535645 -114.6707687378 
33.7287292480 -114.4755935669 
33.8064880371 -114.3060607910 
33.8844146729 -114.1403656006 
33.9625282288 -113.9643096924 
34.0408134460 -113.7667922974 
34.1192893982 -113.5376968384 
34.1979484558 -113.2713241577 
34.2767753601 -112.9782562256 
34.3557968140 -112.6998291016 
34.4349899292 -112.5103912354 
34.5143737793 -112.4976425171 
34.5939407349 -112.7332153320 
34.6736831665 -113.2437973022 
34.7536163330 -113.9720306396 
34.8337364197 -114.6935653687 
34.9140319824 -115.1594772339 
34.9945182800 -115.3438034058 
35.0751838684 -115.3686904907 
35.1560440063 -115.3200149536 
35.2370910645 -115.2208938599 
35.3183135986 -115.0634994507 
35.3997344971 -114.8384017944 
35.4813346863 -114.5588378906 
35.5631332397 -114.2717895508 
35.6451187134 -114.0488891602 
35.7272834778 -113.9648666382 
35.8096466064 -114.0803146362 
35.8921890259 -114.4356307983 
35.9749336243 -115.0455093384 
36.0578689575 -115.8646697998 
36.1409835815 -116.6815185547 
36.2243003845 -117.0517120361 
36.3078002930 -116.6673965454 
36.3915023804 -115.8477478027 
36.4753990173 -115.1033325195 
36.5594749451 -114.6723709106 
36.6437568665 -114.6244277954 
36.7282333374 -114.9500732422 
36.8128967285 -115.5353240967 
36.8977622986 -116.0105972290 
36.9828147888 -116.3189010620 
37.0680732727 -116.1857376099 
37.1535263062 -115.9573211670 
37.2391700745 -115.8868103027 
37.3250198364 -116.0065765381 
37.4110565186 -116.2482986450 
37.4972991943 -116.5269622803 
37.5837440491 -116.7659759521 
37.6703796387 -116.8905639648 
37.7572212219 -116.8686218262 
37.8442535400 -116.7699203491 
37.9314994812 -116.7203521729 
38.0189437866 -116.9644088745 
38.1065788269 -117.6368026733 
38.1944274902 -118.3693466187 
38.2824707031 -119.2187805176 
38.3707237244 -119.9437637329 
38.4591827393 -120.2223587036 
38.5478324890 -119.9618148804 
38.6366996765 -119.4329833984 
38.7257690430 -118.9745330811 
38.8150367737 -118.7577896118 
38.9045181274 -118.7733459473 
38.9941940308 -118.9105377197 
39.0840911865 -119.1078948975 
39.1741943359 -119.4542388916 
39.2644920349 -120.0992584229 
39.3550109863 -121.1380004883 
39.4457244873 -122.6315002441 
39.5366630554 -124.8030624390 
39.6278076172 -126.4495315552 
39.7191543579 -123.1996688843 
39.8107185364 -121.8771896362 
39.9024848938 -121.0973205566 
39.9944763184 -120.4362945557 
40.0866775513 -119.7262573242 
40.1790771484 -119.1462326050 
40.2717056274 -118.9622039795 
40.3645324707 -119.3669052124 
40.4575881958 -120.5151443481 
40.5508575439 -122.5607681274 
40.6443290710 -125.7098770142 
40.7380294800 -123.3348464966 
40.8319320679 -120.6018524170 
40.9260635376 -118.5432510376 
41.0204124451 -117.0638885498 
41.1149673462 -116.0333328247 
41.2097511292 -115.3543853760 
41.3047561646 -114.9276123047 
41.3999671936 -114.6238250732 
41.4954071045 -114.1563644409 
41.5910568237 -113.7076721191 
41.6869392395 -113.5668106079 
41.7830429077 -113.6855163574 
41.8793563843 -114.1674880981 
41.9759025574 -115.0980987549 
42.0726585388 -116.5401382446 
42.1696510315 -119.5665206909 
42.2668647766 -123.0200195312 
42.3642959595 -122.9700546265 
42.4619598389 -121.7582015991 
42.5598373413 -120.7708969116 
42.6579513550 -120.2450714111 
42.7562942505 -120.1501998901 
42.8548507690 -120.6802749634 
42.9536437988 -121.8812637329 
43.0526542664 -123.4995956421 
43.1519050598 -127.2634963989 
43.2513885498 -127.3919982910 
43.3510856628 -122.7034835815 
43.4510231018 -119.7604751587 
43.5511932373 -118.2482147217 
43.6515808105 -117.6019210815 
43.7522125244 -117.1001663208 
43.8530654907 -116.6873855591 
43.9541625977 -116.1693572998 
44.0554924011 -115.7184066772 
44.1570434570 -115.4737091064 
44.2588386536 -115.3458175659 
44.3608589172 -115.4129486084 
44.4631271362 -115.9888229370 
44.5656280518 -117.0167007446 
44.6683578491 -117.8929214478 
44.7713317871 -118.8604888916 
44.8745346069 -119.8949203491 
44.9779853821 -121.1497650146 
45.0816764832 -121.2600555420 
45.1855926514 -120.4945068359 
45.2897605896 -119.5312957764 
45.3941574097 -118.3769378662 
45.4988059998 -117.7967453003 
45.6036949158 -117.6163177490 
45.7088165283 -117.3397064209 
45.8141899109 -116.8428726196 
45.9197959900 -116.8080139160 
46.0256576538 -117.3169937134 
46.1317596436 -118.2817382812 
46.2380981445 -120.5011520386 
46.3446922302 -122.7903060913 
46.4515342712 -122.1596450806 
46.5586090088 -120.7682037354 
46.6659393311 -119.2078704834 
46.7735099792 -118.2266464233 
46.8813400269 -117.7620620728 
46.9894180298 -117.3702850342 
47.0977287292 -116.8962936401 
47.2063064575 -116.5825042725 
47.3151206970 -116.5368728638 
47.4241981506 -116.8707885742 
47.5335273743 -117.7340393066 
47.6430969238 -118.6414260864 
47.7529296875 -119.6506729126 
47.8630027771 -121.2363052368 
47.9733428955 -124.1256027222 
48.0839385986 -124.6788024902 
48.1947746277 -120.8959655762 
48.3058815002 -119.7331771851 
48.4172286987 -120.4756164551 
48.5288505554 -125.2614593506 
48.6407241821 -121.1970977783 
48.7528457642 -118.8646545410 
48.8652381897 -117.8236312866 
48.9778900146 -118.3378829956 
49.0907859802 -119.5734634399 
49.2039566040 -120.8335113525 
49.3173751831 -119.9607391357 
49.4310684204 -119.5943984985 
49.5450248718 -119.9700469971 
49.6592292786 -120.5905380249 
49.7737121582 -120.6235504150 
49.8884429932 -120.0535583496 
50.0034523010 -119.4495468140 
50.1187286377 -119.3403625488 
50.2342567444 -119.8960266113 
50.3500633240 -121.3024368286 
50.4661254883 -123.8555450439 
50.5824661255 -128.5329742432 
50.6990776062 -130.6710662842 
50.8159408569 -127.6014633179 
50.9330902100 -125.9780044556 
51.0504951477 -125.4851989746 
51.1681823730 -125.7601928711 
51.2861442566 -124.4968261719 
51.4043617249 -121.5075073242 
51.5228652954 -119.4815979004 
51.6416435242 -118.4044189453 
51.7606811523 -117.1553421021 
51.8800086975 -116.4580230713 
51.9995956421 -116.4809112549 
52.1194725037 -117.0006942749 
52.2396240234 -117.5518493652 
52.3600425720 -118.3985366821 
52.4807510376 -119.1907882690 
52.6017227173 -119.9547042847 
52.7229881287 -120.4555664062 
52.8445320129 -120.2866363525 
52.9663429260 -120.2251663208 
53.0884475708 -120.4105758667 
53.2108192444 -120.6145706177 
53.3334884644 -120.6325607300 
53.4564399719 -120.8897628784 
53.5796623230 -121.6685256958 
53.7031822205 -123.1698074341 
53.8269729614 -125.0224380493 
53.9510612488 -125.1823348999 
54.0754356384 -123.4097061157 
54.2000846863 -121.2840499878 
54.3250350952 -119.9330978394 
54.4502563477 -119.6270980835 
54.5757827759 -120.2198333740 
54.7015991211 -121.5328445435 
54.8276901245 -122.3834533691 
54.9540901184 -121.7495651245 
55.0807762146 -120.8170776367 
55.2077407837 -120.1500320435 
55.3350143433 -119.9596252441 
55.4625663757 -120.1830444336 
55.5904273987 -119.7059326172 
55.7185821533 -118.4035720825 
55.8470153809 -117.6744918823 
55.9757652283 -117.9999618530 
56.1047897339 -119.2217330933 
56.2341308594 -121.0667266846 
56.3637733459 -122.1802902222 
56.4936943054 -122.1341018677 
56.6239318848 -122.1704864502 
56.7544555664 -122.0081939697 
56.8852920532 -121.4603729248 
57.0164337158 -120.7394485474 
57.1478614807 -120.2491455078 
57.2796058655 -120.2519454956 
57.4116401672 -120.7713394165 
57.5439910889 -121.1836471558 
57.6766510010 -121.2235870361 
57.8096008301 -121.3114547729 
57.9428710938 -121.9990234375 
58.0764503479 -122.5094299316 
58.2103195190 -121.6573410034 
58.3445129395 -120.3812561035 
58.4790039062 -119.5807495117 
58.6138191223 -118.8296279907 
58.7489433289 -118.1718063354 
58.8843612671 -117.6886749268 
59.0201110840 -117.5200958252 
59.1561584473 -117.5563659668 
59.2925338745 -115.7676925659 
59.4292221069 -111.8930816650 
59.5662117004 -107.2028961182 
59.7035331726 -102.8797760010 
59.8411521912 -100.9572525024 
59.9791069031 -100.2769546509 
60.1173782349 -100.6465759277 
60.2559547424 -102.2874755859 
60.3948669434 -106.3159790039 
60.5340805054 -111.1742248535 
60.6736335754 -116.6465530396 
60.8135070801 -121.5339965820 
60.9536857605 -121.7952423096 
61.0942039490 -122.1714859009 
61.2350311279 -123.0622787476 
61.3761978149 -122.9081726074 
61.5176925659 -121.4039916992 
61.6594963074 -119.6103744507 
61.8016395569 -118.8644180298 
61.9441146851 -118.8116149902 
62.0869026184 -119.6075286865 
62.2300338745 -120.6102447510 
62.3734779358 -121.4137420654 
62.5172691345 -121.9133682251 
62.6613922119 -121.6289978027 
62.8058319092 -120.9378662109 
62.9506225586 -120.1547393799 
63.0957260132 -119.6053771973 
63.2411842346 -119.6660842896 
63.3869781494 -120.1011734009 
63.5330886841 -121.4006347656 
63.6795539856 -121.0100555420 
63.8263397217 -118.5989532471 
63.9734840393 -117.3928146362 
64.1209640503 -117.7803192139 
64.2687683105 -119.1020660400 
64.4169311523 -117.9474639893 
64.5654144287 -116.4196395874 
64.7142562866 -115.7355880737 
64.8634490967 -116.3154754639 
65.0129623413 -117.3202056885 
65.1628417969 -118.5664672852 
65.3130645752 -120.0622100830 
65.4636154175 -120.6217651367 
65.6145324707 -120.6328582764 
65.7657775879 -120.3822250366 
65.9173889160 -119.4097518921 
66.0693511963 -118.6232299805 
66.2216491699 -118.4746322632 
66.3743133545 -118.7954788208 
66.5273056030 -119.6770782471 
66.6806793213 -121.1869506836 
66.8343963623 -121.8498382568 
66.9884567261 -121.6141815186 
67.1428909302 -121.0832977295 
67.2976608276 -120.5212936401 
67.4528045654 -120.2129974365 
67.6083068848 -120.2420272827 
67.7641448975 -120.2748489380 
67.9203643799 -120.8483200073 
68.0769271851 -121.6762313843 
68.2338714600 -122.1706390381 
68.3911743164 -121.9796295166 
68.5488204956 -121.2003250122 
68.7068481445 -120.7552337646 
68.8652420044 -120.4670867920 
69.0239791870 -120.0973892212 
69.1831054688 -121.0179748535 
69.3425750732 -122.8781967163 
69.5024337769 -124.8387069702 
69.6626586914 -125.8050155640 
69.8232345581 -124.5809478760 
69.9842071533 -122.2708511353 
70.1455230713 -120.7110977173 
70.3072357178 -120.4009170532 
70.4693145752 -121.1080398560 
70.6317520142 -122.0780487061 
70.7945785522 -122.4662399292 
70.9577713013 -122.6268463135 
71.1213531494 -122.8495101929 
71.2853088379 -123.0418090820 
71.4496307373 -122.8696365356 
71.6143417358 -122.7675399780 
71.7794189453 -123.1046981812 
71.9448928833 -123.0920333862 
72.1107559204 -123.0487213135 
72.2769775391 -123.0253829956 
72.4435958862 -122.7829589844 
72.6105880737 -122.9146194458 
72.7779769897 -123.3310699463 
72.9457550049 -123.4628753662 
73.1138992310 -123.2302703857 
73.2824554443 -123.1145477295 
73.4513931274 -123.7510833740 
73.6207046509 -124.3141937256 
73.7904281616 -124.9453201294 
73.9605178833 -126.0524520874 
74.1310272217 -125.5118255615 
74.3019256592 -123.2170639038 
74.4731903076 -122.9191360474 
74.6448822021 -126.1769104004 
74.8169403076 -129.3934326172 
74.9894180298 -126.2598876953 
75.1623001099 -126.4344482422 
75.3355484009 -126.5147705078 
75.5092239380 -126.0611877441 
75.6832809448 -125.5877227783 
75.8577575684 -125.3866577148 
76.0326385498 -124.2171554565 
76.2078933716 -121.7876510620 
76.3835830688 -121.1561737061 
76.5596542358 -121.8872222900 
76.7361450195 -122.6581573486 
76.9130477905 -122.4423446655 
77.0903396606 -121.3136062622 
77.2680587769 -120.2037582397 
77.4461898804 -119.7587966919 
77.6247100830 -120.0635604858 
77.8036575317 -120.8061141968 
77.9830017090 -121.5454330444 
78.1627807617 -123.7687225342 
78.3429718018 -127.8327789307 
78.5235595703 -126.8276748657 
78.7045822144 -124.9822082520 
78.8860015869 -125.3420562744 
79.0678634644 -125.0079193115 
79.2501449585 -123.7980880737 
79.4328155518 -125.6712265015 
79.6159362793 -130.1964569092 
79.7994613647 -127.2967758179 
79.9834213257 -125.4795379639 
80.1678161621 -124.0678100586 
80.3526077271 -123.2001266479 
80.5378494263 -122.7997665405 
80.7234954834 -122.2344970703 
80.9095916748 -121.8117599487 
81.0961151123 -121.8223800659 
81.2830429077 -122.0899887085 
81.4704284668 -122.4744567871 
81.6582260132 -123.0560073853 
81.8464736938 -123.6935272217 
82.0351638794 -124.1908874512 
82.2242584229 -124.6308135986 
82.4138107300 -124.9508056641 
82.6038055420 -124.7148590088 
82.7942123413 -124.2179183960 
82.9850845337 -123.4001235962 
83.1763687134 -123.0206680298 
83.3681182861 -123.2142639160 
83.5603103638 -123.5067825317 
83.7529220581 -123.0139083862 
83.9460067749 -121.6753311157 
84.1395034790 -121.8085174561 
84.3334732056 -123.4470367432 
84.5278930664 -126.1337280273 
84.7227325439 -125.6093673706 
84.9180526733 -123.0559768677 
85.1137924194 -120.7268981934 
85.3100128174 -119.8597488403 
85.5066757202 -120.1273040771 
85.7037811279 -121.1661834717 
85.9013519287 -122.5115432739 
86.0993652344 -123.4288635254 
86.2978515625 -123.8066711426 
86.4967956543 -123.7671127319 
86.6961822510 -123.4556884766 
86.8960418701 -122.6194763184 
87.0963668823 -122.5568542480 
87.2971343994 -123.5608749390 
87.4983825684 -125.2901763916 
87.7000732422 -125.7422714233 
87.9022521973 -124.5381546021 
88.1048965454 -124.0608901978 
88.3079833984 -124.3673400879 
88.5115661621 -124.7485122681 
88.7155914307 -125.0571746826 
88.9201126099 -125.4869003296 
89.1251068115 -124.9262695312 
89.3305435181 -123.7745208740 
89.5364837646 -123.0094985962 
89.7428665161 -123.0032577515 
89.9497604370 -124.0276870728 
90.1571197510 -125.1284027100 
90.3649444580 -125.7610092163 
90.5732650757 -127.4461669922 
90.7820434570 -128.8023681641 
90.9913253784 -128.3807220459 
91.2010955811 -126.7413406372 
91.4113159180 -126.1913223267 
91.6220550537 -126.7509384155 
91.8332748413 -127.4950332642 
92.0449523926 -129.3881378174 
92.2571487427 -133.1775207520 
92.4698104858 -133.8669433594 
92.6829833984 -127.8088226318 
92.8966522217 -125.0524597168 
93.1107864380 -123.6237792969 
93.3254394531 -123.5647201538 
93.5405578613 -124.7158737183 
93.7562026978 -126.8597869873 
93.9723434448 -128.0881958008 
94.1889572144 -128.9791412354 
94.4060897827 -130.6771697998 
94.6237030029 -129.5899200439 
94.8418426514 -127.9766998291 
95.0604858398 -127.5617446899 
95.2796096802 -127.6382446289 
95.4992599487 -126.6848907471 
95.7193984985 -125.1537933350 
95.9400634766 -124.0683593750 
96.1612396240 -123.4029541016 
96.3828964233 -122.6264572144 
96.6050872803 -121.8863754272 
96.8277740479 -121.8498153687 
97.0509948730 -122.8495559692 
97.2747268677 -124.1545104980 
97.4989547729 -125.6714477539 
97.7237243652 -126.4402694702 
97.9490127563 -125.0797424316 
98.1747894287 -123.8316802979 
98.4011154175 -123.7733993530 
98.6279373169 -124.9501571655 
98.8553085327 -126.9010086060 
99.0832061768 -128.5590057373 
99.3115997314 -127.9319915771 
99.5405502319 -126.6734771729 
99.7699966431 -126.1409683228 
100.0000000000 -126.1867980957 
100.2305068970 -126.1618347168 
100.4616012573 -126.1320800781 
100.6931686401 -126.0929031372 
100.9252777100 -126.0170364380 
101.1579742432 -125.8537139893 
101.3911514282 -125.5325851440 
101.6248626709 -124.9912338257 
101.8591156006 -124.2169723511 
102.0939636230 -123.2665100098 
102.3292999268 -122.2462844849 
102.5651702881 -121.2692337036 
102.8016510010 -120.4237060547 
103.0386123657 -119.7672271729 
103.2761230469 -119.3323059082 
103.5142440796 -119.1361465454 
103.7528457642 -119.1942138672 
103.9920043945 -119.5089797974 
104.2317123413 -120.0653991699 
104.4720382690 -120.8495864868 
104.7128524780 -121.8307342529 
104.9542236328 -122.9476089478 
105.1962051392 -124.0875396729 
105.4386901855 -125.0762939453 
105.6817321777 -125.7285690308 
105.9253921509 -125.9625854492 
106.1695632935 -125.8614578247 
106.4142913818 -125.5991744995 
106.6596374512 -125.3246231079 
106.9055023193 -125.1163635254 
107.1519241333 -124.9959640503 
107.3989181519 -124.9533233643 
107.6465377808 -124.9668579102 
107.8946685791 -125.0180053711 
108.1433715820 -125.0991210938 
108.3927154541 -125.2129211426 
108.6425628662 -125.3637313843 
108.8929977417 -125.5456390381 
109.1440582275 -125.7339859009 
109.3956451416 -125.8876037598 
109.6478118896 -125.9658737183 
109.9005584717 -125.9523010254 
110.1539459229 -125.8665084839 
110.4078598022 -125.7528381348 
110.6623535156 -125.6648178101 
110.9175033569 -125.6094512939 
111.1731719971 -125.6194229126 
111.4294357300 -125.7015533447 
111.6863479614 -125.8515167236 
111.9437942505 -126.0485992432 
112.2018356323 -126.2553405762 
112.4605255127 -126.4322891235 
112.7197570801 -126.5597991943 
112.9795837402 -126.6433105469 
113.2400131226 -126.6980361938 
113.5010986328 -126.7337265015 
113.7627258301 -126.7497329712 
114.0249557495 -126.7348098755 
114.2878570557 -126.6707382202 
114.5513000488 -126.5463104248 
114.8153457642 -126.3770980835 
115.0800704956 -126.1596832275 
115.3453369141 -126.1230621338 
115.6112136841 -126.2764053345 
115.8777084351 -126.5570297241 
116.1448745728 -126.9082183838 
116.4125976562 -127.2270812988 
116.6809387207 -127.3992385864 
116.9499588013 -127.3741378784 
117.2195358276 -127.1899414062 
117.4897384644 -126.8981933594 
117.7606277466 -126.4895629883 
118.0320739746 -125.8884124756 
118.3041458130 -124.9981231689 
118.5768432617 -123.7897872925 
118.8502349854 -122.3879241943 
119.1241912842 -121.0120391846 
119.3987808228 -119.3960037231 
119.6740722656 -118.4955596924 
119.9499282837 -118.3844070435 
120.2264251709 -118.6649322510 
120.5036163330 -119.3393249512 
120.7813873291 -120.4014205933 
121.0597991943 -121.8244628906 
121.3389129639 -123.5248718262 
121.6186141968 -125.2834930420 
121.8989486694 -126.7066421509 
122.1799392700 -127.5195693970 
122.4616394043 -127.9254150391 
122.7439193726 -128.0253143311 
123.0268554688 -128.0220642090 
123.3105087280 -127.9909210205 
123.5947418213 -127.9362182617 
123.8796386719 -127.8680191040 
124.1652603149 -127.8026657104 
124.4514694214 -127.7556991577 
124.7383422852 -127.7469406128 
125.0258712769 -127.8156738281 
125.3141326904 -127.9117431641 
125.6029891968 -128.0235290527 
125.8925170898 -128.1194305420 
126.1827774048 -128.1762847900 
126.4736328125 -128.1906127930 
126.7651672363 -128.1323242188 
127.0574340820 -127.9714965820 
127.3503112793 -127.7814102173 
127.6438674927 -127.5417404175 
127.9381637573 -127.2762908936 
128.2330627441 -127.0088272095 
128.5286560059 -126.7615814209 
128.8249206543 -126.4883270264 
129.1219482422 -126.3708572388 
129.4195861816 -126.4259109497 
129.7178955078 -126.5953140259 
130.0169830322 -126.8816604614 
130.3166809082 -127.5188751221 
130.6170654297 -128.3328094482 
130.9182281494 -128.9128875732 
131.2200012207 -129.4409332275 
131.5224761963 -129.8231201172 
131.8256378174 -129.9719543457 
132.1295776367 -129.7014312744 
132.4341430664 -129.1456298828 
132.7394104004 -128.7481536865 
133.0454711914 -128.4103240967 
133.3521423340 -128.1454315186 
133.6595306396 -127.8470458984 
133.9676971436 -127.5821838379 
134.2765045166 -127.4043273926 
134.5860137939 -127.2428283691 
134.8963165283 -127.1169357300 
135.2072753906 -127.1805572510 
135.5189361572 -127.3680648804 
135.8313140869 -127.6489334106 
136.1444854736 -127.9868316650 
136.4583129883 -128.4693298340 
136.7728576660 -128.7893829346 
137.0881958008 -128.8247680664 
137.4042053223 -128.7247467041 
137.7209320068 -128.3832397461 
138.0384674072 -127.9542541504 
138.3566436768 -127.6579589844 
138.6755676270 -127.3824462891 
138.9952239990 -127.0564727783 
139.3157043457 -126.8715057373 
139.6368255615 -126.8740997314 
139.9587097168 -126.9894027710 
140.2813873291 -127.3797607422 
140.6047515869 -127.9416885376 
140.9288635254 -128.3536224365 
141.2537841797 -128.8722991943 
141.5793914795 -129.2166442871 
141.9057312012 -129.3250885010 
142.2329101562 -129.3731384277 
142.5607757568 -129.3770599365 
142.8893890381 -129.3306732178 
143.2187500000 -129.2669525146 
143.5489654541 -129.1459503174 
143.8798522949 -129.0466308594 
144.2115020752 -129.0226287842 
144.5440063477 -129.0387573242 
144.8771972656 -129.0319366455 
145.2111358643 -128.9573211670 
145.5459442139 -128.8242340088 
145.8814392090 -128.6006927490 
146.2176971436 -128.4670410156 
146.5547485352 -128.4774169922 
146.8926391602 -128.5898895264 
147.2312469482 -128.6585998535 
147.5706176758 -128.5749969482 
147.9108581543 -128.2327575684 
148.2518157959 -127.8106155396 
148.5935363770 -127.5710678101 
148.9361419678 -127.3898620605 
149.2794494629 -127.4300613403 
149.6235504150 -127.7627639771 
149.9685211182 -128.3078918457 
150.3142089844 -128.7471771240 
150.6606903076 -129.2909088135 
151.0079803467 -129.4938507080 
151.3561553955 -129.3354034424 
151.7050323486 -128.8490905762 
152.0547180176 -128.3615264893 
152.4053039551 -128.1308898926 
152.7566070557 -127.9792404175 
153.1087188721 -127.9834899902 
153.4617309570 -128.0702667236 
153.8154754639 -128.1401977539 
154.1700286865 -128.1546173096 
154.5254058838 -128.1375579834 
154.8816833496 -128.1029968262 
155.2386932373 -128.0656280518 
155.5965270996 -128.0334014893 
155.9552764893 -128.0234527588 
156.3147735596 -128.0589599609 
156.6750793457 -128.1800689697 
157.0363159180 -128.4297180176 
157.3983001709 -128.7512664795 
157.7611083984 -129.0402832031 
158.1247558594 -129.1989440918 
158.4893341064 -129.1774902344 
158.8546600342 -128.9761505127 
159.2208404541 -128.7023162842 
159.5879364014 -128.4810943604 
159.9557952881 -128.3674621582 
160.3245086670 -128.4007110596 
160.6941528320 -128.5410003662 
161.0645751953 -128.7641448975 
161.4358367920 -128.9781341553 
161.8080444336 -129.0600738525 
162.1810302734 -129.0450134277 
162.5548553467 -128.9251556396 
162.9295654297 -128.7841644287 
163.3052215576 -128.7052459717 
163.6816406250 -128.7480621338 
164.0589447021 -128.8918609619 
164.4372100830 -129.1254425049 
164.8162384033 -129.3751983643 
165.1961517334 -129.5462341309 
165.5770416260 -129.6082000732 
165.9586944580 -129.5608673096 
166.3412475586 -129.4826507568 
166.7246704102 -129.4275054932 
167.1090850830 -129.4233398438 
167.4942779541 -129.4948272705 
167.8803710938 -129.6061096191 
168.2674407959 -129.6939392090 
168.6553039551 -129.7066040039 
169.0440673828 -129.6425018311 
169.4338226318 -129.6068725586 
169.8243713379 -129.6709442139 
170.2158355713 -129.7394256592 
170.6082763672 -129.7095794678 
171.0015411377 -129.5558319092 
171.3957214355 -129.4234924316 
171.7908020020 -129.4768829346 
172.1868743896 -129.7127532959 
172.5837860107 -130.0596313477 
172.9815979004 -130.3567047119 
173.3804321289 -130.4896087646 
173.7800903320 -130.5427703857 
174.1806640625 -130.6094360352 
174.5822601318 -130.7752990723 
174.9846801758 -131.0037994385 
175.3880310059 -131.2302551270 
175.7923126221 -131.4041137695 
176.1976318359 -131.3792572021 
176.6037750244 -131.1834106445 
177.0108642578 -130.9104919434 
177.4189758301 -130.6915893555 
177.8279418945 -130.6615142822 
178.2378540039 -130.8291320801 
178.6487884521 -131.0132446289 
179.0605926514 -131.0290527344 
179.4733428955 -130.7529144287 
179.8871459961 -130.3554077148 
180.3017883301 -130.2979736328 
180.7174072266 -130.5023651123 
181.1339721680 -130.8505706787 
181.5515899658 -131.0541992188 
181.9700775146 -131.2067718506 
182.3895416260 -131.3392486572 
182.8100585938 -131.3687438965 
183.2314453125 -131.3713378906 
183.6538085938 -131.4131011963 
184.0772399902 -131.5285949707 
184.5015563965 -131.6314392090 
184.9268493652 -131.5121612549 
185.3531188965 -131.1656951904 
185.7804718018 -130.6508636475 
186.2087097168 -130.3530120850 
186.6379241943 -130.3384857178 
187.0682525635 -130.5054626465 
187.4994506836 -130.8533935547 
187.9316558838 -131.0975494385 
188.3649444580 -131.1728668213 
188.7991485596 -130.9769897461 
189.2343444824 -130.7013549805 
189.6706390381 -130.4598083496 
190.1078491211 -130.3240051270 
190.5460662842 -130.4592895508 
190.9852752686 -130.7368469238 
191.4256286621 -131.1694335938 
191.8668670654 -131.8287811279 
192.3091430664 -132.2155151367 
192.7525329590 -132.1224365234 
193.1968383789 -131.7448272705 
193.6421661377 -131.3471984863 
194.0886383057 -131.4924926758 
194.5360260010 -131.9788360596 
194.9844360352 -132.5434112549 
195.4338989258 -132.7326202393 
195.8844909668 -132.0607147217 
196.3360137939 -131.4490661621 
196.7885894775 -131.1120452881 
197.2423095703 -131.1412658691 
197.6969604492 -131.5111694336 
198.1526641846 -131.8156433105 
198.6095428467 -131.8556518555 
199.0673522949 -131.7580108643 
199.5262145996 -131.6477813721 
199.9862365723 -131.6468200684 
200.4472198486 -131.6721649170 
200.9092712402 -131.6792449951 
201.3723754883 -131.6954650879 
201.8366699219 -131.7052612305 
202.3019104004 -131.6166076660 
202.7682342529 -131.4657440186 
203.2357482910 -131.4085388184 
203.7042083740 -131.4398345947 
204.1737670898 -131.3058929443 
204.6445159912 -130.1246337891 
205.1162414551 -127.6069564819 
205.5890350342 -125.0155868530 
206.0629425049 -123.2446746826 
206.5380401611 -122.4421997070 
207.0141296387 -122.3330535889 
207.4913024902 -122.5347213745 
207.9697113037 -123.0901794434 
208.4490966797 -124.1023941040 
208.9295806885 -125.7573623657 
209.4113006592 -127.8923034668 
209.8939971924 -129.7894744873 
210.3778228760 -130.8282318115 
210.8627624512 -131.2437438965 
211.3489227295 -131.4742279053 
211.8361053467 -131.6701660156 
212.3244018555 -131.9549407959 
212.8139343262 -132.4216918945 
213.3044891357 -132.7733154297 
213.7961730957 -132.7136383057 
214.2891082764 -132.2357177734 
214.7830505371 -131.6643981934 
215.2781524658 -131.3284759521 
215.7744903564 -131.3792724609 
216.2718658447 -131.7844543457 
216.7703857422 -132.3760681152 
217.2700653076 -132.9185333252 
217.7710113525 -133.1989135742 
218.2729797363 -133.1519317627 
218.7761230469 -132.9209136963 
219.2805328369 -132.7270812988 
219.7859954834 -132.6773529053 
220.2926177979 -132.7547607422 
220.8005218506 -132.8648681641 
221.3094787598 -132.6413269043 
221.8196258545 -131.5419311523 
222.3309326172 -129.9295806885 
222.8435363770 -128.7658843994 
223.3572082520 -128.5449371338 
223.8720703125 -129.2443847656 
224.3882293701 -130.4388885498 
224.9054565430 -131.5070953369 
225.4238891602 -132.0785369873 
225.9436187744 -132.1690826416 
226.4644470215 -132.0204620361 
226.9864501953 -131.9317169189 
227.5097961426 -132.1134033203 
228.0342254639 -132.5675964355 
228.5598602295 -133.0650024414 
229.0867156982 -133.3631591797 
229.6148986816 -133.4416046143 
230.1441802979 -133.2755279541 
230.6746673584 -132.6625671387 
231.2065277100 -131.7447814941 
231.7394714355 -130.7442474365 
232.2736511230 -129.9640197754 
232.8091735840 -129.4485321045 
233.3458251953 -129.0914001465 
233.8836975098 -128.9382629395 
234.4228210449 -129.2145690918 
234.9633026123 -130.0305175781 
235.5049133301 -131.3856964111 
236.0477752686 -132.2992858887 
236.5920104980 -132.4170379639 
237.1373748779 -132.3183746338 
237.6839904785 -132.2709350586 
238.2319946289 -132.2950439453 
238.7811431885 -132.1347198486 
239.3315429688 -131.7469482422 
239.8833618164 -131.7360076904 
240.4363098145 -132.3007202148 
240.9905242920 -133.1107482910 
241.5460205078 -133.5845031738 
242.1029357910 -133.7780303955 
242.6610107422 -133.8103790283 
243.2203521729 -133.6093902588 
243.7811279297 -133.2967834473 
244.3430633545 -133.0396881104 
244.9062957764 -132.9071655273 
245.4709472656 -133.0640411377 
246.0367736816 -133.3859558105 
246.6039123535 -133.5818939209 
247.1723480225 -133.4583282471 
247.7422332764 -133.4203491211 
248.3132934570 -133.7601165771 
248.8856811523 -134.3343963623 
249.4595184326 -134.9907684326 
250.0345306396 -135.3391571045 
250.6108856201 -135.2255096436 
251.1887054443 -134.7671051025 
251.7677001953 -134.1753082275 
252.3480529785 -133.9543914795 
252.9298706055 -134.0280914307 
253.5128936768 -134.0898437500 
254.0972595215 -133.9276885986 
254.6829681396 -133.7173461914 
255.2701721191 -133.5944976807 
255.8585815430 -133.4975585938 
256.4483642578 -133.3095092773 
257.0396423340 -133.1456298828 
257.6321105957 -133.0246276855 
258.2259826660 -132.8988037109 
258.8213500977 -132.7808990479 
259.4179687500 -132.7217407227 
260.0159301758 -132.8370971680 
260.6152954102 -133.1648254395 
261.2161560059 -133.7974548340 
261.8182983398 -134.3002929688 
262.4218139648 -134.3560485840 
263.0268554688 -134.1034088135 
263.6331481934 -133.7308349609 
264.2408447266 -133.2825927734 
264.8500671387 -133.1981201172 
265.4605712891 -133.6168823242 
266.0724792480 -134.0502319336 
266.6859436035 -134.0361785889 
267.3006591797 -133.6172485352 
267.9168090820 -133.3135223389 
268.5343933105 -133.4282073975 
269.1535339355 -133.5534820557 
269.7739257812 -133.2690582275 
270.3957824707 -132.9522552490 
271.0192260742 -133.0164947510 
271.6439514160 -133.4968414307 
272.2700805664 -134.1416931152 
272.8978576660 -134.7142486572 
273.5268859863 -135.1523742676 
274.1573791504 -135.4463806152 
274.7893371582 -135.6585388184 
275.4229125977 -135.7310028076 
276.0577697754 -135.7146148682 
276.6941223145 -135.6801757812 
277.3320617676 -135.4035186768 
277.9713439941 -134.6373138428 
278.6120605469 -133.8697204590 
279.2544555664 -133.4694824219 
279.8981628418 -133.3809661865 
280.5433349609 -133.6634826660 
281.1900024414 -134.2014770508 
281.8383178711 -134.4782562256 
282.4879760742 -133.9517211914 
283.1391296387 -133.1825103760 
283.7919616699 -132.8406677246 
284.4461059570 -133.2171325684 
285.1017761230 -134.2702789307 
285.7591247559 -135.3903350830 
286.4178161621 -135.7684020996 
287.0780334473 -135.5103759766 
287.7399291992 -135.3805541992 
288.4031677246 -135.4610443115 
289.0679626465 -135.4173126221 
289.7342834473 -135.1451721191 
290.4023132324 -134.9903869629 
291.0717163086 -135.0740356445 
291.7426452637 -135.2567596436 
292.4152832031 -135.4349212646 
293.0893249512 -135.1972961426 
293.7649230957 -134.6289520264 
294.4422302246 -134.2100219727 
295.1209411621 -134.1296386719 
295.8012084961 -134.1650085449 
296.4830627441 -134.5574188232 
297.1666259766 -135.0324707031 
297.8516235352 -135.0749053955 
298.5382080078 -134.7093505859 
299.2265014648 -134.2822570801 
299.9162597656 -134.0178070068 
300.6075744629 -134.5683441162 
301.3006591797 -134.6217346191 
301.9951782227 -134.7021026611 
302.6913146973 -134.8042907715 
303.3891906738 -134.9139099121 
304.0885314941 -135.0008392334 
304.7894897461 -135.0418090820 
305.4920349121 -135.0167388916 
306.1963806152 -134.9099121094 
306.9021911621 -134.7120361328 
307.6096191406 -134.4120941162 
308.3188476562 -134.0520782471 
309.0295410156 -133.6735534668 
309.7418823242 -133.3171691895 
310.4560241699 -133.0243530273 
311.1716613770 -132.8338165283 
311.8889160156 -132.7953948975 
312.6078491211 -132.9266510010 
313.3286132812 -133.2051086426 
314.0508422852 -133.6052551270 
314.7747497559 -134.0847015381 
315.5005187988 -134.5871734619 
316.2277526855 -135.0487518311 
316.9566955566 -135.3970336914 
317.6874694824 -135.6276702881 
318.4197692871 -135.7714691162 
319.1537475586 -135.8587799072 
319.8895874023 -135.9144744873 
320.6269531250 -135.9537506104 
321.3660278320 -135.9825592041 
322.1068115234 -136.0019683838 
322.8494567871 -136.0147247314 
323.5936584473 -136.0275878906 
324.3395690918 -136.0456695557 
325.0873718262 -136.0718078613 
325.8367004395 -136.1057128906 
326.5877990723 -136.1436157227 
327.3407592773 -136.1785430908 
328.0953063965 -136.2012329102 
328.8515930176 -136.1991882324 
329.6096191406 -136.1659240723 
330.3695678711 -136.1017456055 
331.1311035156 -136.0104980469 
331.8943786621 -135.9018707275 
332.6596069336 -135.7934722900 
333.4264221191 -135.7103118896 
334.1949768066 -135.6792449951 
334.9655151367 -135.7188720703 
335.7376403809 -135.8290100098 
336.5115356445 -135.9871520996 
337.2873840332 -136.1516723633 
338.0648803711 -136.2923889160 
338.8441467285 -136.3979644775 
339.6251831055 -136.4656372070 
340.4082336426 -136.4941864014 
341.1929016113 -136.4829559326 
341.9793701172 -136.4355010986 
342.7678527832 -136.3624725342 
343.5579528809 -136.2807617188 
344.3498840332 -136.2089691162 
345.1438293457 -136.1621398926 
345.9393920898 -136.1480712891 
346.7368164062 -136.1655883789 
347.5360717773 -136.2054748535 
348.3373718262 -136.2520751953 
349.1402893066 -136.2924652100 
349.9450988770 -136.3217010498 
350.7519226074 -136.3437500000 
351.5604553223 -136.3684844971 
352.3708190918 -136.4060668945 
353.1832580566 -136.4614868164 
353.9973754883 -136.5319366455 
354.8133544922 -136.6085357666 
355.6314086914 -136.6811065674 
356.4511718750 -136.7433013916 
357.2728271484 -136.7944183350 
358.0963439941 -136.8359375000 
358.9219970703 -136.8660736084 
359.7493286133 -136.8778228760 
360.5785827637 -136.8629760742 
361.4099426270 -136.8198242188 
362.2430114746 -136.7584838867 
363.0780029297 -136.6995239258 
363.9151306152 -136.6670379639 
364.7539672852 -136.6807708740 
365.5947570801 -136.7508087158 
366.4374694824 -136.8760070801 
367.2823486328 -137.0451049805 
368.1289672852 -137.2390594482 
368.9775390625 -137.3862915039 
369.8282470703 -137.5694885254 
370.6807250977 -137.7162170410 
371.5351867676 -137.8143920898 
372.3917846680 -137.8605194092 
373.2501831055 -137.8579101562 
374.1105346680 -137.8141021729 
374.9729003906 -137.7385711670 
375.8374328613 -137.6422119141 
376.7037658691 -137.5381011963 
377.5721130371 -137.4412231445 
378.4426574707 -137.3657379150 
379.3149719238 -137.3213195801 
380.1893310547 -137.3212890625 
381.0658874512 -137.3743743896 
381.9442749023 -137.4278411865 
382.8247070312 -137.4793548584 
383.7073364258 -137.5180969238 
384.5918273926 -137.5383300781 
385.4783325195 -137.5421447754 
386.3668823242 -137.5409545898 
387.2576904297 -137.5539703369 
388.1503601074 -137.6029968262 
389.0450744629 -137.7050781250 
389.9420471191 -137.8656768799 
390.8409118652 -138.0739440918 
391.7418212891 -138.3018341064 
392.6450195312 -138.5083923340 
393.5501098633 -138.6509704590 
394.4572753906 -138.7007904053 
395.3665161133 -138.6546478271 
396.2780761719 -138.4542694092 
397.1915283203 -138.2131500244 
398.1070861816 -138.0730743408 
399.0249633789 -137.9697265625 
399.9447631836 -137.9073486328 
400.8666381836 -137.8831329346 
401.7908935547 -137.8903503418 
402.7170410156 -137.9206390381 
403.6453552246 -137.9656372070 
404.5759887695 -138.0181579590 
405.5085754395 -138.0740661621 
406.4432983398 -138.1624298096 
407.3801879883 -138.2431488037 
408.3194580078 -138.2607116699 
409.2606506348 -138.2141418457 
410.2040100098 -138.0841979980 
411.1498107910 -137.8794403076 
412.0975341797 -137.6352233887 
413.0474548340 -137.3975677490 
413.9997863770 -137.2062530518 
414.9540710449 -137.0682983398 
415.9105834961 -137.0969543457 
416.8692626953 -137.2196655273 
417.8304138184 -137.4028320312 
418.7935485840 -137.6239471436 
419.7588806152 -137.8560180664 
420.7266845703 -138.0730133057 
421.6965026855 -138.3276214600 
422.6685485840 -138.5066375732 
423.6430664062 -138.5833740234 
424.6195983887 -138.6312866211 
425.5983581543 -138.6435089111 
426.5796203613 -138.6121673584 
427.5629272461 -138.5402526855 
428.5484924316 -138.4066772461 
429.5363159180 -138.3213195801 
430.5266723633 -138.3246917725 
431.5190734863 -138.3657989502 
432.5137634277 -138.4192352295 
433.5109558105 -138.4563598633 
434.5102233887 -138.4400634766 
435.5118103027 -138.3605499268 
436.5159301758 -138.2933349609 
437.5221252441 -138.2400360107 
438.5306701660 -138.2157592773 
439.5415039062 -138.2568664551 
440.5549316406 -138.3744506836 
441.5704345703 -138.4889831543 
442.5882873535 -138.6138763428 
443.6087341309 -138.7388458252 
444.6312561035 -138.9210662842 
445.6561889648 -139.0984649658 
446.6836853027 -139.1939697266 
447.7133178711 -139.2395782471 
448.7453308105 -139.2089080811 
449.7799682617 -139.0186004639 
450.8167419434 -138.7806701660 
451.8559265137 -138.6690216064 
452.8974609375 -138.6304779053 
453.9416809082 -138.7059631348 
454.9880371094 -138.8488922119 
456.0368347168 -138.9366760254 
457.0882873535 -138.9945831299 
458.1419067383 -139.0289459229 
459.1979370117 -139.0491027832 
460.2566833496 -139.0773925781 
461.3175964355 -139.1195983887 
462.3809814453 -139.1706237793 
463.4468078613 -139.1550750732 
464.5153198242 -139.0817718506 
465.5860900879 -138.9753112793 
466.6592712402 -138.8268432617 
467.7352294922 -138.7624511719 
468.8133850098 -138.7962493896 
469.8940429688 -138.8795318604 
470.9774169922 -139.0597991943 
472.0630798340 -139.2638397217 
473.1512145996 -139.4054107666 
474.2421264648 -139.6121215820 
475.3352661133 -139.7865447998 
476.4309692383 -139.8592987061 
477.5291748047 -139.8958587646 
478.6301574707 -139.9134979248 
479.7334289551 -139.9422607422 
480.8392639160 -139.9864959717 
481.9479064941 -140.0669403076 
483.0588073730 -140.1202545166 
484.1723022461 -140.1238555908 
485.2886352539 -140.0984954834 
486.4072570801 -140.0586090088 
487.5284423828 -140.0206146240 
488.6522521973 -139.9441986084 
489.7788696289 -139.8733367920 
490.9078674316 -139.8554077148 
492.0394287109 -139.8990173340 
493.1738891602 -139.9915924072 
494.3106994629 -140.0386962891 
495.4501037598 -139.9621887207 
496.5924377441 -139.6717681885 
497.7371215820 -139.3519287109 
498.8844299316 -138.8326568604 
500.0343933105 -138.4328460693 
501.1872863770 -138.3091888428 
502.3425598145 -138.3644866943 
503.5004882812 -138.6007080078 
504.6613769531 -138.9164428711 
505.8246459961 -139.2209014893 
506.9906311035 -139.4115905762 
508.1595458984 -139.6968383789 
509.3309020996 -139.9675903320 
510.5049438477 -140.1039123535 
511.6819763184 -140.1721038818 
512.8614501953 -140.0652618408 
514.0436401367 -139.7586975098 
515.2285156250 -139.3831481934 
516.4164428711 -139.1491699219 
517.6068115234 -138.9194183350 
518.7999267578 -138.8576812744 
519.9960937500 -139.0329437256 
521.1947021484 -139.3937988281 
522.3961181641 -139.7283172607 
523.6005859375 -140.2614898682 
524.8074951172 -140.7167053223 
526.0172119141 -140.9322662354 
527.2297363281 -140.9518127441 
528.4453125000 -140.8194427490 
529.6633911133 -140.6458587646 
530.8843383789 -140.5285034180 
532.1083374023 -140.3714599609 
533.3348999023 -140.2515106201 
534.5642700195 -140.2312622070 
535.7967529297 -140.3458557129 
537.0317993164 -140.6286163330 
538.2697143555 -140.9430999756 
539.5107421875 -141.0661773682 
540.7543945312 -140.9466857910 
542.0008544922 -140.6275329590 
543.2501831055 -140.2848510742 
544.5027465820 -140.0312194824 
545.7578735352 -139.9313507080 
547.0158691406 -140.0788269043 
548.2770385742 -140.3903961182 
549.5408935547 -140.7060699463 
550.8076171875 -140.8419189453 
552.0775756836 -140.6911773682 
553.3501586914 -140.4144134521 
554.6256713867 -140.1337738037 
555.9041137695 -139.9290924072 
557.1857910156 -139.8733367920 
558.4701538086 -139.9723815918 
559.7575073242 -140.2520904541 
561.0480957031 -140.5989837646 
562.3413085938 -140.8505859375 
563.6375732422 -140.9330444336 
564.9370727539 -140.8498992920 
566.2393188477 -140.7404174805 
567.5445556641 -140.6787414551 
568.8530883789 -140.6480712891 
570.1643066406 -140.6157379150 
571.4785766602 -140.5876159668 
572.7958984375 -140.6109619141 
574.1165161133 -140.7323150635 
575.4399414062 -140.8449401855 
576.7663574219 -140.8982696533 
578.0961303711 -140.8812255859 
579.4287109375 -140.7918243408 
580.7643432617 -140.6483001709 
582.1033325195 -140.4391174316 
583.4451293945 -140.2261810303 
584.7900390625 -140.2733001709 
586.1380004883 -140.5856933594 
587.4894409180 -141.0102539062 
588.8436279297 -141.3564147949 
590.2009277344 -141.5871429443 
591.5617065430 -141.6341247559 
592.9253540039 -141.5783233643 
594.2920532227 -141.4041290283 
595.6622924805 -141.1047058105 
597.0353393555 -140.7494659424 
598.4114990234 -140.6278228760 
599.7912597656 -140.6436309814 
601.1738281250 -140.6968994141 
602.5595703125 -140.7359466553 
603.9484863281 -140.8200225830 
605.3409423828 -140.9863739014 
606.7363281250 -141.2816772461 
608.1348876953 -141.6737365723 
609.5369873047 -141.7555084229 
610.9420166016 -141.5060119629 
612.3502807617 -140.9725036621 
613.7621459961 -140.6005401611 
615.1769409180 -140.2353210449 
616.5949707031 -139.5670471191 
618.0162353516 -138.9646301270 
619.4411621094 -138.4819335938 
620.8690185547 -138.2435455322 
622.3001708984 -138.3774261475 
623.7349243164 -138.7661285400 
625.1726684570 -139.5598907471 
626.6137695312 -140.5141906738 
628.0584716797 -141.1200408936 
629.5062255859 -141.4376525879 
630.9572753906 -141.6060485840 
632.4120483398 -141.6973724365 
633.8697509766 -141.8477020264 
635.3308715820 -142.1014099121 
636.7953491211 -142.2866058350 
638.2636108398 -142.3196563721 
639.7348022461 -142.2865753174 
641.2094726562 -142.2311706543 
642.6878662109 -142.1251983643 
644.1693115234 -141.9842834473 
645.6541137695 -141.8421783447 
647.1427612305 -141.7902679443 
648.6344604492 -141.9224395752 
650.1296386719 -142.0644836426 
651.6282348633 -142.2020111084 
653.1306152344 -142.4220275879 
654.6361694336 -142.6722412109 
656.1451416016 -142.7870483398 
657.6579589844 -142.7610778809 
659.1738891602 -142.6170501709 
660.6933593750 -142.4447174072 
662.2166748047 -142.1616821289 
663.7431030273 -141.7244415283 
665.2730712891 -140.8363494873 
666.8065795898 -139.2306060791 
668.3439941406 -137.9512786865 
669.8845825195 -137.7263488770 
671.4287109375 -138.3186950684 
672.9767456055 -139.4016418457 
674.5280151367 -140.7657928467 
676.0828857422 -141.3719177246 
677.6416625977 -141.5200347900 
679.2036743164 -141.6578521729 
680.7692871094 -141.8603973389 
682.3388671875 -142.1731872559 
683.9116821289 -142.6397705078 
685.4881591797 -142.9719848633 
687.0682983398 -143.0118255615 
688.6524047852 -142.7681579590 
690.2398071289 -142.3821716309 
691.8308105469 -141.9568481445 
693.4259643555 -141.6638183594 
695.0243530273 -141.4861297607 
696.6264038086 -141.5039978027 
698.2325439453 -141.7627563477 
699.8420410156 -142.0146331787 
701.4552001953 -142.1062164307 
703.0721435547 -142.1565551758 
704.6931762695 -142.3455963135 
706.3175048828 -142.6754760742 
707.9456176758 -142.9815368652 
709.5778808594 -143.1364135742 
711.2135009766 -143.1449584961 
712.8529052734 -143.0477142334 
714.4964599609 -142.8336791992 
716.1434326172 -142.6811370850 
717.7941894531 -142.6961669922 
719.4491577148 -142.7201385498 
721.1075439453 -142.4745483398 
722.7697753906 -141.9401702881 
724.4357910156 -141.3549804688 
726.1060791016 -140.9495697021 
727.7797851562 -140.8852691650 
729.4573974609 -141.2166748047 
731.1392211914 -141.8066101074 
732.8245239258 -142.3890075684 
734.5137329102 -142.8036193848 
736.2072753906 -143.0534515381 
737.9042968750 -143.1137237549 
739.6052246094 -142.9281921387 
741.3100585938 -142.5647735596 
743.0192260742 -142.1275939941 
744.7319335938 -141.7092437744 
746.4486083984 -141.4272613525 
748.1696166992 -141.2604522705 
749.8942260742 -141.0930480957 
751.6227416992 -140.9833526611 
753.3557128906 -141.1536102295 
755.0922851562 -141.7286834717 
756.8328247070 -142.5410766602 
758.5777587891 -143.1328125000 
760.3263549805 -143.2012786865 
762.0789794922 -142.9373321533 
763.8356323242 -142.8414154053 
765.5967407227 -142.9747924805 
767.3614501953 -143.2215118408 
769.1303100586 -143.4853057861 
770.9036254883 -143.5967712402 
772.6806030273 -143.4718933105 
774.4616699219 -143.2550048828 
776.2473144531 -143.2173461914 
778.0366210938 -143.5226745605 
779.8300170898 -143.9620361328 
781.6276245117 -144.1987762451 
783.4297485352 -144.0610809326 
785.2355957031 -143.6920776367 
787.0456542969 -143.2856750488 
788.8602294922 -142.9985351562 
790.6786499023 -142.9339141846 
792.5012207031 -143.0502471924 
794.3284301758 -143.2233276367 
796.1593627930 -143.3344726562 
797.9945678711 -143.4363250732 
799.8344726562 -143.6069793701 
801.6781616211 -143.7832336426 
803.5260620117 -143.8138885498 
805.3782348633 -143.6148223877 
807.2351684570 -143.4307556152 
809.0958862305 -143.4746246338 
810.9609375000 -143.5994415283 
812.8306884766 -143.5809936523 
814.7042846680 -143.3271942139 
816.5822753906 -143.2003021240 
818.4649658203 -143.3050079346 
820.3516235352 -143.4008483887 
822.2425537109 -143.2667236328 
824.1378784180 -142.9716949463 
826.0380249023 -142.8145751953 
827.9421386719 -142.7854614258 
829.8505859375 -142.6866149902 
831.7639160156 -142.4892578125 
833.6812133789 -142.5746612549 
835.6029052734 -143.0356903076 
837.5294799805 -143.7546386719 
839.4600219727 -144.1867218018 
841.3950195312 -144.3888397217 
843.3349609375 -144.5445098877 
845.2789306641 -144.6072692871 
847.2273559570 -144.6332550049 
849.1802978516 -144.5562286377 
851.1381835938 -144.1863250732 
853.1000976562 -143.7448730469 
855.0665893555 -143.5836181641 
857.0380249023 -143.7500610352 
859.0135498047 -144.0135345459 
860.9936523438 -144.0372772217 
862.9787597656 -143.8464813232 
864.9680175781 -143.6220855713 
866.9617919922 -143.5284423828 
868.9602050781 -143.5601959229 
870.9636840820 -143.6873779297 
872.9713134766 -143.7649383545 
874.9835815430 -143.7492523193 
877.0009765625 -143.7376403809 
879.0225219727 -143.7965545654 
881.0487670898 -143.7957916260 
883.0800781250 -143.7369079590 
885.1156616211 -143.6703338623 
887.1559448242 -143.6872406006 
889.2008666992 -143.9628601074 
891.2510375977 -144.4445495605 
893.3054199219 -144.7059326172 
895.3645629883 -144.7159118652 
897.4289550781 -144.6118011475 
899.4975585938 -144.5396881104 
901.5709838867 -144.4165039062 
903.6496582031 -144.2557983398 
905.7326660156 -144.2659912109 
907.8204345703 -144.3666076660 
909.9135131836 -144.2937927246 
912.0109252930 -144.2051849365 
914.1131591797 -144.3439636230 
916.2202758789 -144.6984405518 
918.3327026367 -144.9968414307 
920.4495239258 -144.9770660400 
922.5712280273 -144.8336486816 
924.6983642578 -144.8916320801 
926.8298339844 -145.0444335938 
928.9662475586 -145.0146636963 
931.1080932617 -144.9263305664 
933.2543334961 -144.9771270752 
935.4055786133 -144.9924926758 
937.5617675781 -144.9336547852 
939.7233886719 -144.9460754395 
941.8895263672 -144.9354095459 
944.0606689453 -144.9116058350 
946.2373046875 -145.0221557617 
948.4184570312 -145.1502838135 
950.6046142578 -145.1362609863 
952.7963867188 -145.1179199219 
954.9926147461 -145.1013336182 
957.1939697266 -145.0134277344 
959.4008789062 -144.9045715332 
961.6123657227 -144.8253936768 
963.8289794922 -144.6678161621 
966.0506591797 -144.6451873779 
968.2780151367 -144.9917449951 
970.5099487305 -145.3027496338 
972.7470092773 -145.1473541260 
974.9898071289 -145.1287231445 
977.2372436523 -145.3818969727 
979.4898681641 -145.4294281006 
981.7481689453 -145.4186706543 
984.0111694336 -145.4754486084 
986.2794189453 -145.5560760498 
988.5528564453 -145.7555847168 
990.8320922852 -145.9807128906 
993.1160278320 -145.8332824707 
995.4052124023 -145.3707580566 
997.7002563477 -144.9001159668 
1000.0000000000 -145.3031311035 
1002.3050537109 -145.2487945557 
1004.6160278320 -145.2085571289 
1006.9317016602 -145.1871643066 
1009.2527465820 -145.1849060059 
1011.5797119141 -145.1999816895 
1013.9114990234 -145.2291564941 
1016.2485961914 -145.2669067383 
1018.5911254883 -145.3059997559 
1020.9396362305 -145.3391113281 
1023.2929687500 -145.3609008789 
1025.6517333984 -145.3698425293 
1028.0164794922 -145.3685607910 
1030.3861083984 -145.3628997803 
1032.7612304688 -145.3599395752 
1035.1424560547 -145.3659362793 
1037.5284423828 -145.3855285645 
1039.9200439453 -145.4201812744 
1042.3171386719 -145.4678649902 
1044.7203369141 -145.5247039795 
1047.1285400391 -145.5846099854 
1049.5422363281 -145.6401367188 
1051.9620361328 -145.6840362549 
1054.3868408203 -145.7113189697 
1056.8173828125 -145.7212066650 
1059.2539062500 -145.7176666260 
1061.6955566406 -145.7085418701 
1064.1429443359 -145.7030334473 
1066.5964355469 -145.7084350586 
1069.0549316406 -145.7273101807 
1071.5192871094 -145.7562255859 
1073.9891357422 -145.7869262695 
1076.4653320312 -145.8096923828 
1078.9466552734 -145.8175811768 
1081.4337158203 -145.8094940186 
1083.9271240234 -145.7900695801 
1086.4256591797 -145.7670135498 
1088.9299316406 -145.7477416992 
1091.4405517578 -145.7373657227 
1093.9564208984 -145.7388610840 
1096.4781494141 -145.7538452148 
1099.0056152344 -145.7821807861 
1101.5394287109 -145.8202362061 
1104.0786132812 -145.8587799072 
1106.6235351562 -145.8833923340 
1109.1750488281 -145.8850708008 
1111.7316894531 -145.8497161865 
1114.2943115234 -145.7784118652 
1116.8635253906 -145.6842193604 
1119.4379882812 -145.5874938965 
1122.0183105469 -145.5088806152 
1124.6052246094 -145.4633178711 
1127.1976318359 -145.4568328857 
1129.7958984375 -145.4865112305 
1132.4001464844 -145.5428619385 
1135.0109863281 -145.6134033203 
1137.6273193359 -145.6861267090 
1140.2496337891 -145.7515258789 
1142.8785400391 -145.8027343750 
1145.5129394531 -145.8345184326 
1148.1534423828 -145.8431243896 
1150.8006591797 -145.8097076416 
1153.4533691406 -145.7459564209 
1156.1121826172 -145.7040863037 
1158.7770996094 -145.6817474365 
1161.4487304688 -145.6916656494 
1164.1259765625 -145.7404022217 
1166.8093261719 -145.8260498047 
1169.4996337891 -145.9374084473 
1172.1954345703 -146.0553436279 
1174.8973388672 -146.1569519043 
1177.6062011719 -146.2227783203 
1180.3206787109 -146.2444610596 
1183.0413818359 -146.2287292480 
1185.7684326172 -146.1951141357 
1188.5023193359 -146.1686248779 
1191.2419433594 -146.1713104248 
1193.9877929688 -146.2609405518 
1196.7407226562 -146.4307708740 
1199.4992675781 -146.5733032227 
1202.2642822266 -146.7109069824 
1205.0361328125 -146.8210296631 
1207.8138427734 -146.8868103027 
1210.5980224609 -146.9018402100 
1213.3891601562 -146.8721466064 
1216.1861572266 -146.8142395020 
1218.9895019531 -146.7496032715 
1221.7993164062 -146.6984405518 
1224.6163330078 -146.6773681641 
1227.4392089844 -146.7106781006 
1230.2685546875 -146.7497558594 
1233.1051025391 -146.7796936035 
1235.9475097656 -146.7854156494 
1238.7963867188 -146.7602691650 
1241.6525878906 -146.7078704834 
1244.5146484375 -146.6401062012 
1247.3834228516 -146.5454864502 
1250.2586669922 -146.4900207520 
1253.1413574219 -146.4914245605 
1256.0299072266 -146.5235748291 
1258.9251708984 -146.5821380615 
1261.8277587891 -146.6580810547 
1264.7363281250 -146.7386016846 
1267.6516113281 -146.8346252441 
1270.5743408203 -146.8839721680 
1273.5031738281 -146.8850097656 
1276.4385986328 -146.8708343506 
1279.3815917969 -146.8498382568 
1282.3306884766 -146.8264160156 
1285.2866210938 -146.7993621826 
1288.2492675781 -146.7390136719 
1291.2194824219 -146.6511383057 
1294.1958007812 -146.5787048340 
1297.1790771484 -146.5070190430 
1300.1697998047 -146.4477081299 
1303.1667480469 -146.4078521729 
1306.1706542969 -146.4304046631 
1309.1822509766 -146.4859161377 
1312.1999511719 -146.5624694824 
1315.2247314453 -146.6463623047 
1318.2563476562 -146.7217712402 
1321.2957763672 -146.7899322510 
1324.3414306641 -146.8126373291 
1327.3941650391 -146.8156433105 
1330.4545898438 -146.8284912109 
1333.5214843750 -146.8610076904 
1336.5953369141 -146.9458312988 
1339.6770019531 -147.0412597656 
1342.7650146484 -147.0902862549 
1345.8602294922 -147.1179962158 
1348.9632568359 -147.1186676025 
1352.0727539062 -147.0930023193 
1355.1893310547 -147.0691528320 
1358.3131103516 -147.0457305908 
1361.4448242188 -147.0247650146 
1364.5831298828 -147.0013580322 
1367.7285156250 -146.9905700684 
1370.8820800781 -146.9962615967 
1374.0419921875 -147.0151062012 
1377.2092285156 -147.0715026855 
1380.3846435547 -147.1492767334 
1383.5665283203 -147.2041168213 
1386.7557373047 -147.2495117188 
1389.9522705078 -147.2783203125 
1393.1569824219 -147.2615203857 
1396.3682861328 -147.2276916504 
1399.5870361328 -147.1882781982 
1402.8139648438 -147.1345977783 
1406.0474853516 -147.0875091553 
1409.2885742188 -147.0536804199 
1412.5378417969 -146.9920959473 
1415.7938232422 -146.9299621582 
1419.0573730469 -146.9018707275 
1422.3292236328 -146.8936767578 
1425.6077880859 -146.9273986816 
1428.8939208984 -146.9993438721 
1432.1876220703 -147.0604705811 
1435.4896240234 -147.1437530518 
1438.7985839844 -147.1980133057 
1442.1151123047 -147.2078247070 
1445.4400634766 -147.1949462891 
1448.7718505859 -147.1826171875 
1452.1114501953 -147.1945648193 
1455.4594726562 -147.2283020020 
1458.8143310547 -147.3029327393 
1462.1770019531 -147.3633117676 
1465.5474853516 -147.3728179932 
1468.9265136719 -147.3515319824 
1472.3125000000 -147.3437042236 
1475.7061767578 -147.3823699951 
1479.1086425781 -147.5253753662 
1482.5180664062 -147.7245941162 
1485.9354248047 -147.8603210449 
1489.3614501953 -148.0095214844 
1492.7945556641 -148.0623168945 
1496.2354736328 -147.9677429199 
1499.6853027344 -147.7980499268 
1503.1420898438 -147.6783752441 
1506.6069335938 -147.5396728516 
1510.0798339844 -147.4506530762 
1513.5615234375 -147.4185333252 
1517.0502929688 -147.3879241943 
1520.5472412109 -147.3521575928 
1524.0531005859 -147.3158569336 
1527.5661621094 -147.2501831055 
1531.0872802734 -147.1936798096 
1534.6173095703 -147.1761474609 
1538.1547851562 -147.1999511719 
1541.7003173828 -147.2430267334 
1545.2540283203 -147.3446960449 
1548.8167724609 -147.4802398682 
1552.3869628906 -147.6418762207 
1555.9653320312 -147.7992553711 
1559.5527343750 -147.8795776367 
1563.1477050781 -147.9315948486 
1566.7508544922 -147.9092407227 
1570.3631591797 -147.8212738037 
1573.9829101562 -147.7189025879 
1577.6110839844 -147.6401824951 
1581.2475585938 -147.5991668701 
1584.8933105469 -147.5973815918 
1588.5466308594 -147.6201477051 
1592.2083740234 -147.6532135010 
1595.8793945312 -147.6848754883 
1599.5579833984 -147.7151489258 
1603.2451171875 -147.7502136230 
1606.9415283203 -147.7926177979 
1610.6457519531 -147.8500671387 
1614.3583984375 -147.9284362793 
1618.0804443359 -147.9976806641 
1621.8101806641 -148.1204376221 
1625.5485839844 -148.2500305176 
1629.2956542969 -148.3744201660 
1633.0521240234 -148.4956665039 
1636.8165283203 -148.6138305664 
1640.5894775391 -148.7189178467 
1644.3720703125 -148.7745208740 
1648.1624755859 -148.7653198242 
1651.9615478516 -148.6688995361 
1655.7703857422 -148.5257263184 
1659.5870361328 -148.3794250488 
1663.4124755859 -148.2759552002 
1667.2468261719 -148.2480773926 
1671.0908203125 -148.2649230957 
1674.9427490234 -148.2842407227 
1678.8035888672 -148.2678527832 
1682.6743164062 -148.2025756836 
1686.5529785156 -148.1220092773 
1690.4406738281 -148.0527038574 
1694.3381347656 -147.9866638184 
1698.2437744141 -147.9514617920 
1702.1583251953 -147.9381256104 
1706.0828857422 -147.9606018066 
1710.0155029297 -148.0437316895 
1713.9571533203 -148.1640472412 
1717.9079589844 -148.2780456543 
1721.8687744141 -148.3434448242 
1725.8378906250 -148.3342285156 
1729.8160400391 -148.2909240723 
1733.8043212891 -148.2574768066 
1737.8009033203 -148.2905426025 
1741.8066406250 -148.3940429688 
1745.8225097656 -148.5625152588 
1749.8468017578 -148.7433166504 
1753.8803710938 -148.8695526123 
1757.9230957031 -148.9136657715 
1761.9761962891 -148.8733367920 
1766.0377197266 -148.8121032715 
1770.1085205078 -148.7620544434 
1774.1898193359 -148.7343292236 
1778.2794189453 -148.7095642090 
1782.3784179688 -148.6824493408 
1786.4879150391 -148.6393280029 
1790.6059570312 -148.5942687988 
1794.7333984375 -148.5675506592 
1798.8713378906 -148.5685729980 
1803.0179443359 -148.5881958008 
1807.1739501953 -148.6103515625 
1811.3397216797 -148.6262664795 
1815.5158691406 -148.6212005615 
1819.7008056641 -148.6042022705 
1823.8953857422 -148.6059417725 
1828.1005859375 -148.6565551758 
1832.3144531250 -148.7533416748 
1836.5380859375 -148.8425750732 
1840.7724609375 -148.8489532471 
1845.0155029297 -148.7231597900 
1849.2684326172 -148.5915832520 
1853.5311279297 -148.5257110596 
1857.8046875000 -148.5986938477 
1862.0870361328 -148.8131103516 
1866.3792724609 -148.9659423828 
1870.6824951172 -149.0117797852 
1874.9945068359 -148.9268951416 
1879.3165283203 -148.8258819580 
1883.6495361328 -148.7744903564 
1887.9914550781 -148.8098602295 
1892.3433837891 -148.8975524902 
1896.7064208984 -149.0032501221 
1901.0784912109 -149.1035766602 
1905.4605712891 -149.1262359619 
1909.8527832031 -149.1253356934 
1914.2562255859 -149.1529846191 
1918.6687011719 -149.2302093506 
1923.0914306641 -149.2926025391 
1927.5252685547 -149.2995758057 
1931.9683837891 -149.2852783203 
1936.4217529297 -149.2959136963 
1940.8863525391 -149.3580474854 
1945.3602294922 -149.4045410156 
1949.8444824219 -149.4097747803 
1954.3389892578 -149.3543701172 
1958.8449707031 -149.2614746094 
1963.3602294922 -149.1930236816 
1967.8858642578 -149.1389465332 
1972.4230957031 -149.0952606201 
1976.9696044922 -149.0946350098 
1981.5267333984 -149.1267242432 
1986.0953369141 -149.1534576416 
1990.6734619141 -149.1659545898 
1995.2620849609 -149.1468505859 
1999.8624267578 -149.0843200684 
2004.4722900391 -149.0303344727 
2009.0926513672 -149.0374755859 
2013.7237548828 -149.1012268066 
2018.3666992188 -149.2029266357 
2023.0191650391 -149.2443542480 
2027.6823730469 -149.2277679443 
2032.3574218750 -149.2293701172 
2037.0421142578 -149.2687072754 
2041.7376708984 -149.3394927979 
2046.4451904297 -149.4385223389 
2051.1623535156 -149.4895324707 
2055.8903808594 -149.4666290283 
2060.6293945312 -149.4039611816 
2065.3803710938 -149.3279876709 
2070.1413574219 -149.2511749268 
2074.9130859375 -149.1533355713 
2079.6970214844 -149.0560760498 
2084.4909667969 -149.0881195068 
2089.2958984375 -149.2604522705 
2094.1130371094 -149.4509429932 
2098.9399414062 -149.5115814209 
2103.7783203125 -149.4461212158 
2108.6276855469 -149.4019317627 
2113.4892578125 -149.4678039551 
2118.3610839844 -149.5592193604 
2123.2438964844 -149.6262969971 
2128.1394042969 -149.6302490234 
2133.0449218750 -149.5487365723 
2137.9616699219 -149.4548797607 
2142.8911132812 -149.4382781982 
2147.8305664062 -149.5641937256 
2152.7814941406 -149.8179473877 
2157.7448730469 -150.0811462402 
2162.7187500000 -150.2310485840 
2167.7038574219 -150.2771453857 
2172.7006835938 -150.2825469971 
2177.7099609375 -150.2179260254 
2182.7297363281 -150.0438537598 
2187.7612304688 -149.8415527344 
2192.8054199219 -149.7242736816 
2197.8598632812 -149.7060089111 
2202.9260253906 -149.7329406738 
2208.0051269531 -149.7800598145 
2213.0949707031 -149.8471679688 
2218.1962890625 -149.8952636719 
2223.3093261719 -149.8725891113 
2228.4353027344 -149.7959747314 
2233.5720214844 -149.7486724854 
2238.7207031250 -149.8038482666 
2243.8823242188 -149.9574279785 
2249.0546875000 -150.1000518799 
2254.2387695312 -150.1015167236 
2259.4362792969 -149.9780120850 
2264.6442871094 -149.8614807129 
2269.8645019531 -149.8195495605 
2275.0979003906 -149.8264160156 
2280.3422851562 -149.8463897705 
2285.5986328125 -149.8593292236 
2290.8671875000 -149.8485107422 
2296.1489257812 -149.8195800781 
2301.4416503906 -149.7949523926 
2306.7468261719 -149.7825622559 
2312.0651855469 -149.7625885010 
2317.3947753906 -149.7519378662 
2322.7365722656 -149.7987365723 
2328.0917968750 -149.8996276855 
2333.4582519531 -149.9830932617 
2338.8369140625 -150.0217132568 
2344.2282714844 -150.0489807129 
2349.6330566406 -150.0405426025 
2355.0490722656 -149.9292602539 
2360.4777832031 -149.8321380615 
2365.9201660156 -149.8337402344 
2371.3737792969 -149.8530578613 
2376.8398437500 -149.8332214355 
2382.3200683594 -149.7921295166 
2387.8112792969 -149.7980499268 
2393.3154296875 -149.8702239990 
2398.8334960938 -149.8999481201 
2404.3630371094 -149.8584289551 
2409.9052734375 -149.7956848145 
2415.4602050781 -149.7767181396 
2421.0292968750 -149.8257598877 
2426.6101074219 -149.9113769531 
2432.2036132812 -149.9925842285 
2437.8112792969 -150.0539703369 
2443.4306640625 -150.0615081787 
2449.0629882812 -150.0300598145 
2454.7094726562 -150.0616149902 
2460.3676757812 -150.2035980225 
2466.0390625000 -150.4217071533 
2471.7233886719 -150.5755157471 
2477.4223632812 -150.4706878662 
2483.1330566406 -150.3034515381 
2488.8566894531 -150.1835327148 
2494.5952148438 -150.1059722900 
2500.3454589844 -150.1407012939 
2506.1088867188 -150.3057861328 
2511.8869628906 -150.4788665771 
2517.6770019531 -150.4352264404 
2523.4804687500 -150.1981048584 
2529.2985839844 -150.1051330566 
2535.1289062500 -150.2273101807 
2540.9726562500 -150.3703765869 
2546.8295898438 -150.3490447998 
2552.7016601562 -150.2853546143 
2558.5859375000 -150.2668914795 
2564.4836425781 -150.2528381348 
2570.3962402344 -150.2266845703 
2576.3212890625 -150.2593536377 
2582.2597656250 -150.3824157715 
2588.2136230469 -150.4909973145 
2594.1796875000 -150.5284729004 
2600.1594238281 -150.4659271240 
2606.1528320312 -150.4307556152 
2612.1616210938 -150.5635986328 
2618.1828613281 -150.7953643799 
2624.2180175781 -150.7976226807 
2630.2685546875 -150.6148986816 
2636.3312988281 -150.5653533936 
2642.4084472656 -150.7419281006 
2648.5007324219 -150.9219360352 
2654.6057128906 -150.7865905762 
2660.7248535156 -150.5058288574 
2666.8593750000 -150.3723754883 
2673.0065917969 -150.3716888428 
2679.1682128906 -150.4620361328 
2685.3437500000 -150.6295318604 
2691.5351562500 -150.8572998047 
2697.7395019531 -151.0223388672 
2703.9577636719 -151.0581665039 
2710.1921386719 -151.0549011230 
2716.4394531250 -151.0588073730 
2722.7009277344 -150.9501495361 
2728.9785156250 -150.6758422852 
2735.2690429688 -150.4437255859 
2741.5739746094 -150.3818969727 
2747.8935546875 -150.3890838623 
2754.2290039062 -150.4195709229 
2760.5778808594 -150.5488891602 
2766.9411621094 -150.7926330566 
2773.3205566406 -151.0234985352 
2779.7133789062 -151.1223754883 
2786.1208496094 -151.0575103760 
2792.5444335938 -150.9105834961 
2798.9814453125 -150.8383789062 
2805.4333496094 -150.7970581055 
2811.9001464844 -150.6878051758 
2818.3833007812 -150.6418914795 
2824.8798828125 -150.8219451904 
2831.3913574219 -150.9815979004 
2837.9194335938 -150.9620361328 
2844.4611816406 -150.8917846680 
2851.0178222656 -150.9238891602 
2857.5910644531 -151.0824279785 
2864.1779785156 -151.3210906982 
2870.7802734375 -151.5358886719 
2877.3991699219 -151.5477752686 
2884.0317382812 -151.3978271484 
2890.6796875000 -151.2217712402 
2897.3427734375 -151.1571502686 
2904.0229492188 -151.1961059570 
2910.7170410156 -151.1876678467 
2917.4265136719 -151.0695953369 
2924.1528320312 -150.9445648193 
2930.8933105469 -150.9536437988 
2937.6491699219 -151.0307617188 
2944.4223632812 -151.1218261719 
2951.2094726562 -151.1991882324 
2958.0122070312 -151.2678833008 
2964.8305664062 -151.3026123047 
2971.6662597656 -151.2360687256 
2978.5163574219 -151.0919799805 
2985.3820800781 -151.0867309570 
2992.2651367188 -151.2362060547 
2999.1625976562 -151.2571105957 
3006.0756835938 -151.1640014648 
3013.0065917969 -151.1813659668 
3019.9519042969 -151.2008361816 
3026.9130859375 -151.2230834961 
3033.8920898438 -151.2512817383 
3040.8852539062 -151.2881927490 
3047.8947753906 -151.3332824707 
3054.9204101562 -151.3844146729 
3061.9638671875 -151.4375152588 
3069.0219726562 -151.4866333008 
3076.0961914062 -151.5206909180 
3083.1884765625 -151.5346679688 
3090.2954101562 -151.5288238525 
3097.4189453125 -151.5059661865 
3104.5603027344 -151.4715728760 
3111.7165527344 -151.4330291748 
3118.8894042969 -151.3999481201 
3126.0786132812 -151.3798522949 
3133.2861328125 -151.3727569580 
3140.5085449219 -151.3763580322 
3147.7475585938 -151.3866424561 
3155.0051269531 -151.3991851807 
3162.2775878906 -151.4105682373 
3169.5668945312 -151.4203033447 
3176.8747558594 -151.4321136475 
3184.1977539062 -151.4495391846 
3191.5375976562 -151.4744567871 
3198.8959960938 -151.5066375732 
3206.2695312500 -151.5437469482 
3213.6604003906 -151.5820159912 
3221.0681152344 -151.6172027588 
3228.4946289062 -151.6456756592 
3235.9365234375 -151.6674957275 
3243.3955078125 -151.6831359863 
3250.8735351562 -151.6934509277 
3258.3671875000 -151.6994476318 
3265.8779296875 -151.7023315430 
3273.4077148438 -151.7033996582 
3280.9531250000 -151.7037506104 
3288.5161132812 -151.7038116455 
3296.0961914062 -151.7032470703 
3303.6958007812 -151.7024078369 
3311.3110351562 -151.7033538818 
3318.9438476562 -151.7098846436 
3326.5961914062 -151.7260742188 
3334.2641601562 -151.7540435791 
3341.9499511719 -151.7915344238 
3349.6550292969 -151.8306579590 
3357.3762207031 -151.8587646484 
3365.1152343750 -151.8608551025 
3372.8740234375 -151.8278198242 
3380.6486816406 -151.7643585205 
3388.4414062500 -151.6806488037 
3396.2519531250 -151.5899047852 
3404.0825195312 -151.5047302246 
3411.9289550781 -151.4353485107 
3419.7937011719 -151.3890228271 
3427.6784667969 -151.3705596924 
3435.5795898438 -151.3826904297 
3443.4987792969 -151.4256896973 
3451.4382324219 -151.4969024658 
3459.3940429688 -151.5899810791 
3467.3681640625 -151.6951293945 
3475.3608398438 -151.7996063232 
3483.3735351562 -151.8897705078 
3491.4030761719 -151.9561004639 
3499.4509277344 -151.9943542480 
3507.5192871094 -152.0065460205 
3515.6044921875 -152.0000915527 
3523.7082519531 -151.9852142334 
3531.8325195312 -151.9714965820 
3539.9736328125 -151.9649810791 
3548.1335449219 -151.9668273926 
3556.3142089844 -151.9743041992 
3564.5117187500 -151.9833984375 
3572.7282714844 -151.9918518066 
3580.9636230469 -152.0009765625 
3589.2199707031 -152.0150146484 
3597.4934082031 -152.0384368896 
3605.7858886719 -152.0725860596 
3614.0993652344 -152.1133270264 
3622.4301757812 -152.1511383057 
3630.7800292969 -152.1740722656 
3639.1513671875 -152.1728057861 
3647.5397949219 -152.1455688477 
3655.9475097656 -152.1003265381 
3664.3747558594 -152.0519866943 
3672.8234863281 -152.0158386230 
3681.2895507812 -152.0003814697 
3689.7751464844 -152.0005187988 
3698.2824707031 -152.0119018555 
3706.8073730469 -152.0193481445 
3715.3518066406 -152.0108642578 
3723.9179687500 -151.9840698242 
3732.5017089844 -151.9470214844 
3741.1054687500 -151.9133148193 
3749.7290039062 -151.8950042725 
3758.3745117188 -151.8980712891 
3767.0378417969 -151.9215545654 
3775.7209472656 -151.9596710205 
3784.4265136719 -152.0043487549 
3793.1499023438 -152.0467529297 
3801.8933105469 -152.0876007080 
3810.6589355469 -152.1012115479 
3819.4428710938 -152.1018218994 
3828.2468261719 -152.1085052490 
3837.0734863281 -152.1272277832 
3845.9182128906 -152.1554412842 
3854.7832031250 -152.1830291748 
3863.6687011719 -152.1986389160 
3872.5769042969 -152.1973114014 
3881.5036621094 -152.1842803955 
3890.4506835938 -152.1719055176 
3899.4206542969 -152.1723327637 
3908.4089355469 -152.1914062500 
3917.4182128906 -152.2274475098 
3926.4501953125 -152.2748565674 
3935.5009765625 -152.3287353516 
3944.5725097656 -152.3869018555 
3953.6650390625 -152.4484405518 
3962.7807617188 -152.5395812988 
3971.9152832031 -152.6135253906 
3981.0708007812 -152.6370391846 
3990.2497558594 -152.6315917969 
3999.4475097656 -152.5941619873 
4008.6665039062 -152.5298614502 
4017.9089355469 -152.4534454346 
4027.1704101562 -152.3867492676 
4036.4533691406 -152.3520050049 
4045.7600097656 -152.3639068604 
4055.0856933594 -152.4235382080 
4064.4331054688 -152.5676727295 
4073.8017578125 -152.7035217285 
4083.1943359375 -152.7514648438 
4092.6064453125 -152.7566680908 
4102.0400390625 -152.7244873047 
4111.4980468750 -152.6678771973 
4120.9750976562 -152.6027221680 
4130.4746093750 -152.5434417725 
4139.9975585938 -152.5005035400 
4149.5405273438 -152.4830627441 
4159.1054687500 -152.5179595947 
4168.6928710938 -152.5731658936 
4178.3041992188 -152.6441497803 
4187.9355468750 -152.7201843262 
4197.5888671875 -152.7890625000 
4207.2670898438 -152.8396606445 
4216.9648437500 -152.8625488281 
4226.6855468750 -152.8329772949 
4236.4306640625 -152.7901153564 
4246.1958007812 -152.7442016602 
4255.9833984375 -152.7072143555 
4265.7963867188 -152.6886596680 
4275.6293945312 -152.6940917969 
4285.4848632812 -152.7480316162 
4295.3632812500 -152.8277587891 
4305.2666015625 -152.8760986328 
4315.1904296875 -152.9058227539 
4325.1376953125 -152.9136352539 
4335.1098632812 -152.9063415527 
4345.1025390625 -152.8976135254 
4355.1181640625 -152.9147186279 
4365.1591796875 -152.9432983398 
4375.2211914062 -152.9749603271 
4385.3066406250 -153.0007324219 
4395.4150390625 -153.0145568848 
4405.5493164062 -152.9942321777 
4415.7041015625 -152.9481964111 
4425.8828125000 -152.8692932129 
4436.0874023438 -152.7568206787 
4446.3125000000 -152.5521392822 
4456.5615234375 -152.3721466064 
4466.8369140625 -152.3083648682 
4477.1333007812 -152.3047637939 
4487.4536132812 -152.3590393066 
4497.7998046875 -152.5154571533 
4508.1674804688 -152.6980438232 
4518.5590820312 -152.8128814697 
4528.9746093750 -152.9158477783 
4539.4169921875 -153.0416259766 
4549.8803710938 -153.1329956055 
4560.3681640625 -153.1687469482 
4570.8828125000 -153.1884307861 
4581.4189453125 -153.1942749023 
4591.9794921875 -153.1791381836 
4602.5668945312 -153.1529541016 
4613.1762695312 -153.1138763428 
4623.8095703125 -153.0412750244 
4634.4677734375 -152.9818267822 
4645.1533203125 -152.9730224609 
4655.8608398438 -152.9990081787 
4666.5927734375 -153.0991668701 
4677.3520507812 -153.2230834961 
4688.1337890625 -153.2866516113 
4698.9404296875 -153.3159637451 
4709.7744140625 -153.2852783203 
4720.6308593750 -153.1972961426 
4731.5122070312 -153.1180877686 
4742.4213867188 -153.0000305176 
4753.3525390625 -152.9020385742 
4764.3095703125 -152.8546600342 
4775.2915039062 -152.8195953369 
4786.3017578125 -152.7922515869 
4797.3344726562 -152.8032684326 
4808.3925781250 -152.8487396240 
4819.4790039062 -152.9744262695 
4830.5883789062 -153.1245880127 
4841.7231445312 -153.2054290771 
4852.8862304688 -153.2540893555 
4864.0722656250 -153.2357025146 
4875.2846679688 -153.2000732422 
4886.5224609375 -153.1460266113 
4897.7890625000 -153.1005859375 
4909.0786132812 -153.0765380859 
4920.3945312500 -153.0548095703 
4931.7387695312 -153.0498352051 
4943.1069335938 -153.0502929688 
4954.5009765625 -153.0281829834 
4965.9243164062 -152.9736633301 
4977.3710937500 -152.9312896729 
4988.8442382812 -152.9146118164 
5000.3437500000 -152.9713287354 
5011.8730468750 -153.0466918945 
5023.4257812500 -153.1550750732 
5035.0048828125 -153.2225341797 
5046.6137695312 -153.2486267090 
5058.2465820312 -153.2734832764 
5069.9062500000 -153.2977142334 
5081.5957031250 -153.3392181396 
5093.3090820312 -153.3787231445 
5105.0493164062 -153.4021453857 
5116.8198242188 -153.4317779541 
5128.6142578125 -153.4550476074 
5140.4360351562 -153.4751586914 
5152.2851562500 -153.5009002686 
5164.1645507812 -153.5262145996 
5176.0683593750 -153.5829315186 
5187.9995117188 -153.6592712402 
5199.9609375000 -153.7396545410 
5211.9472656250 -153.7928924561 
5223.9609375000 -153.7959899902 
5236.0053710938 -153.7526092529 
5248.0747070312 -153.6812438965 
5260.1723632812 -153.6073455811 
5272.2973632812 -153.5457153320 
5284.4531250000 -153.4970855713 
5296.6342773438 -153.4508666992 
5308.8432617188 -153.4204559326 
5321.0834960938 -153.3912048340 
5333.3491210938 -153.4012145996 
5345.6425781250 -153.4811401367 
5357.9677734375 -153.6093902588 
5370.3183593750 -153.7565765381 
5382.6972656250 -153.8775634766 
5395.1074218750 -153.9136047363 
5407.5439453125 -153.8622131348 
5420.0083007812 -153.7380981445 
5432.5019531250 -153.6156921387 
5445.0273437500 -153.5527038574 
5457.5786132812 -153.5447235107 
5470.1586914062 -153.5682830811 
5482.7705078125 -153.5890197754 
5495.4086914062 -153.6094055176 
5508.0761718750 -153.6451263428 
5520.7758789062 -153.6950988770 
5533.5014648438 -153.7312316895 
5546.2568359375 -153.7259063721 
5559.0410156250 -153.6959533691 
5571.8579101562 -153.6705780029 
5584.7016601562 -153.6723632812 
5597.5747070312 -153.7205352783 
5610.4804687500 -153.8039703369 
5623.4130859375 -153.9057006836 
5636.3754882812 -153.9909362793 
5649.3710937500 -154.0293121338 
5662.3930664062 -154.0296478271 
5675.4453125000 -153.9898223877 
5688.5307617188 -153.9210052490 
5701.6430664062 -153.8290557861 
5714.7861328125 -153.7422332764 
5727.9589843750 -153.6958007812 
5741.1655273438 -153.7084808350 
5754.3994140625 -153.7545928955 
5767.6635742188 -153.7959594727 
5780.9614257812 -153.8156127930 
5794.2871093750 -153.8134765625 
5807.6435546875 -153.8045043945 
5821.0336914062 -153.7891998291 
5834.4516601562 -153.7644805908 
5847.9003906250 -153.7546844482 
5861.3798828125 -153.7587280273 
5874.8940429688 -153.7650604248 
5888.4365234375 -153.7625122070 
5902.0097656250 -153.7446746826 
5915.6171875000 -153.7216949463 
5929.2534179688 -153.6887054443 
5942.9204101562 -153.6572723389 
5956.6225585938 -153.6567535400 
5970.3530273438 -153.7275085449 
5984.1152343750 -153.8209838867 
5997.9125976562 -153.9019775391 
6011.7377929688 -153.9316253662 
6025.5957031250 -153.8754882812 
6039.4848632812 -153.7251129150 
6053.4096679688 -153.6084442139 
6067.3632812500 -153.5460205078 
6081.3491210938 -153.5785675049 
6095.3701171875 -153.6843414307 
6109.4204101562 -153.8204956055 
6123.5029296875 -153.9586029053 
6137.6215820312 -154.0050201416 
6151.7690429688 -154.0032806396 
6165.9497070312 -153.9542541504 
6180.1625976562 -153.8934173584 
6194.4116210938 -153.8462371826 
6208.6899414062 -153.8778381348 
6223.0014648438 -154.0006256104 
6237.3496093750 -154.1926422119 
6251.7270507812 -154.4187316895 
6266.1376953125 -154.4918975830 
6280.5849609375 -154.4637145996 
6295.0620117188 -154.4178466797 
6309.5727539062 -154.3597106934 
6324.1201171875 -154.2985229492 
6338.6977539062 -154.2115936279 
6353.3090820312 -154.1049346924 
6367.9536132812 -154.0743255615 
6382.6357421875 -154.1156158447 
6397.3481445312 -154.1968688965 
6412.0947265625 -154.2880401611 
6426.8784179688 -154.2800445557 
6441.6928710938 -154.1965484619 
6456.5415039062 -154.0716400146 
6471.4277343750 -153.9368591309 
6486.3447265625 -153.9032287598 
6501.2963867188 -153.9306793213 
6516.2822265625 -153.9636535645 
6531.3061523438 -153.9709167480 
6546.3613281250 -153.9500122070 
6561.4511718750 -153.9604949951 
6576.5795898438 -154.0319061279 
6591.7392578125 -154.1673736572 
6606.9335937500 -154.2499389648 
6622.1665039062 -154.2651977539 
6637.4311523438 -154.2805328369 
6652.7309570312 -154.3087463379 
6668.0659179688 -154.2932891846 
6683.4399414062 -154.1734161377 
6698.8457031250 -154.0425262451 
6714.2871093750 -153.9980010986 
6729.7675781250 -153.9985656738 
6745.2802734375 -154.0017242432 
6760.8286132812 -154.0006103516 
6776.4165039062 -154.0310821533 
6792.0366210938 -154.0865325928 
6807.6928710938 -154.1318664551 
6823.3886718750 -154.1818695068 
6839.1171875000 -154.2454223633 
6854.8818359375 -154.2685699463 
6870.6826171875 -154.2412567139 
6886.5239257812 -154.2306060791 
6902.3979492188 -154.2835693359 
6918.3081054688 -154.3495483398 
6934.2592773438 -154.3747100830 
6950.2431640625 -154.3774566650 
6966.2641601562 -154.3681488037 
6982.3256835938 -154.3522949219 
6998.4204101562 -154.3388061523 
7014.5522460938 -154.3496551514 
7030.7211914062 -154.3922271729 
7046.9316406250 -154.4069671631 
7063.1752929688 -154.3500061035 
7079.4560546875 -154.3044433594 
7095.7788085938 -154.3515777588 
7112.1352539062 -154.4252929688 
7128.5292968750 -154.4902191162 
7144.9648437500 -154.5457458496 
7161.4345703125 -154.5765075684 
7177.9418945312 -154.5911102295 
7194.4916992188 -154.6166534424 
7211.0756835938 -154.6771850586 
7227.6972656250 -154.7062988281 
7244.3579101562 -154.6315460205 
7261.0605468750 -154.5155639648 
7277.7978515625 -154.4597320557 
7294.5737304688 -154.4985046387 
7311.3920898438 -154.6246795654 
7328.2456054688 -154.7569580078 
7345.1376953125 -154.7497100830 
7362.0727539062 -154.5929260254 
7379.0429687500 -154.4457702637 
7396.0522460938 -154.4059143066 
7413.1005859375 -154.4228210449 
7430.1923828125 -154.4269561768 
7447.3193359375 -154.4471588135 
7464.4858398438 -154.5399322510 
7481.6962890625 -154.6606750488 
7498.9418945312 -154.7136688232 
7516.2275390625 -154.6664428711 
7533.5571289062 -154.5464324951 
7550.9228515625 -154.4411773682 
7568.3281250000 -154.4638977051 
7585.7778320312 -154.6206970215 
7603.2636718750 -154.7725830078 
7620.7895507812 -154.7585144043 
7638.3559570312 -154.6070861816 
7655.9672851562 -154.5170135498 
7673.6147460938 -154.5151977539 
7691.3027343750 -154.5722045898 
7709.0361328125 -154.6423034668 
7726.8061523438 -154.7140197754 
7744.6166992188 -154.7713165283 
7762.4731445312 -154.8074493408 
7780.3662109375 -154.8528442383 
7798.3002929688 -154.8982543945 
7816.2758789062 -154.8749847412 
7834.2973632812 -154.8057556152 
7852.3559570312 -154.7991333008 
7870.4560546875 -154.8240509033 
7888.6025390625 -154.8101806641 
7906.7861328125 -154.7658233643 
7925.0122070312 -154.7590332031 
7943.2841796875 -154.7848358154 
7961.5937500000 -154.7757415771 
7979.9458007812 -154.7995910645 
7998.3447265625 -154.8828430176 
8016.7812500000 -154.9426727295 
8035.2607421875 -154.9103546143 
8053.7827148438 -154.7977600098 
8072.3515625000 -154.7415313721 
8090.9589843750 -154.7768402100 
8109.6088867188 -154.8414154053 
8128.3066406250 -154.8940429688 
8147.0429687500 -154.9064941406 
8165.8227539062 -154.8315887451 
8184.6499023438 -154.7854461670 
8203.5156250000 -154.8456573486 
8222.4257812500 -154.9749450684 
8241.3789062500 -155.0679931641 
8260.3808593750 -155.1537933350 
8279.4208984375 -155.2079925537 
8298.5058593750 -155.1224365234 
8317.6396484375 -154.9856262207 
8336.8115234375 -154.9323120117 
8356.0292968750 -154.8946228027 
8375.2949218750 -154.8212890625 
8394.6005859375 -154.8036346436 
8413.9501953125 -154.8595123291 
8433.3496093750 -154.9076843262 
8452.7890625000 -154.9070129395 
8472.2734375000 -154.8913726807 
8491.8027343750 -154.9020690918 
8511.3818359375 -154.9886474609 
8531.0009765625 -155.1574707031 
8550.6660156250 -155.2561492920 
8570.3798828125 -155.1820068359 
8590.1357421875 -154.9967346191 
8609.9365234375 -154.9171447754 
8629.7880859375 -154.9674072266 
8649.6796875000 -155.0494384766 
8669.6181640625 -155.0592498779 
8689.6025390625 -155.0086212158 
8709.6367187500 -154.9516754150 
8729.7128906250 -154.9483489990 
8749.8359375000 -155.0139160156 
8770.0097656250 -155.0922088623 
8790.2255859375 -155.1412353516 
8810.4873046875 -155.1785125732 
8830.8007812500 -155.2036132812 
8851.1562500000 -155.2154846191 
8871.5595703125 -155.2398376465 
8892.0087890625 -155.2805786133 
8912.5107421875 -155.2071990967 
8933.0546875000 -155.1101074219 
8953.6455078125 -155.1632537842 
8974.2890625000 -155.2989044189 
8994.9755859375 -155.2214813232 
9015.7099609375 -155.0415039062 
9036.4970703125 -155.0455017090 
9057.3261718750 -155.0930328369 
9078.2041015625 -155.0458831787 
9099.1347656250 -155.0750122070 
9120.1093750000 -155.2393798828 
9141.1318359375 -155.3584899902 
9162.2031250000 -155.3673553467 
9183.3271484375 -155.3651275635 
9204.4951171875 -155.3068084717 
9225.7128906250 -155.1650848389 
9246.9833984375 -155.0841369629 
9268.2988281250 -155.1315155029 
9289.6621093750 -155.1325225830 
9311.0810546875 -155.0377502441 
9332.5439453125 -155.0713653564 
9354.0556640625 -155.1920928955 
9375.6171875000 -155.1783294678 
9397.2343750000 -155.0727081299 
9418.8955078125 -155.0121154785 
9440.6064453125 -155.0314636230 
9462.3730468750 -155.1889953613 
9484.1845703125 -155.4909667969 
9506.0458984375 -155.6410064697 
9527.9638671875 -155.6428070068 
9549.9267578125 -155.6235656738 
9571.9394531250 -155.5916595459 
9594.0087890625 -155.4223480225 
9616.1240234375 -155.2145233154 
9638.2890625000 -155.1597442627 
9660.5068359375 -155.2722320557 
9682.7802734375 -155.4157409668 
9705.0996093750 -155.5021362305 
9727.4707031250 -155.4477996826 
9749.8984375000 -155.2951812744 
9772.3720703125 -155.3132629395 
9794.8984375000 -155.4782409668 
9817.4814453125 -155.5511627197 
9840.1113281250 -155.6146087646 
9862.7939453125 -155.6667938232 
9885.5283203125 -155.5636291504 
9908.3203125000 -155.4081268311 
9931.1601562500 -155.3990173340 
9954.0517578125 -155.3781585693 
9977.0019531250 -155.3780517578 
10000.0000000000 -155.5036315918 
10023.0507812500 -155.5074768066 
10046.1542968750 -155.5099182129 
10069.3115234375 -155.5105743408 
10092.5332031250 -155.5099945068 
10115.7968750000 -155.5076293945 
10139.1152343750 -155.5007629395 
10162.4863281250 -155.4848785400 
10185.9111328125 -155.4555053711 
10209.3906250000 -155.4109649658 
10232.9355468750 -155.3546142578 
10256.5234375000 -155.2955474854 
10280.1650390625 -155.2464904785 
10303.8613281250 -155.2201995850 
10327.6123046875 -155.2250061035 
10351.4189453125 -155.2616729736 
10375.2792968750 -155.3224182129 
10399.2060546875 -155.3904113770 
10423.1777343750 -155.4476928711 
10447.2031250000 -155.4819641113 
10471.2851562500 -155.4894104004 
10495.4218750000 -155.4752502441 
10519.6152343750 -155.4504547119 
10543.8632812500 -155.4268646240 
10568.1787109375 -155.4129486084 
10592.5400390625 -155.4117126465 
10616.9560546875 -155.4210968018 
10641.4287109375 -155.4361877441 
10665.9580078125 -155.4522399902 
10690.5439453125 -155.4669952393 
10715.1982421875 -155.4816131592 
10739.8974609375 -155.4997863770 
10764.6533203125 -155.5256042480 
10789.4667968750 -155.5611724854 
10814.3378906250 -155.6053161621 
10839.2656250000 -155.6538696289 
10864.2509765625 -155.7014617920 
10889.3056640625 -155.7435150146 
10914.4062500000 -155.7773132324 
10939.5644531250 -155.8018646240 
10964.7812500000 -155.8166961670 
10990.0556640625 -155.8209075928 
11015.3886718750 -155.8134155273 
11040.7919921875 -155.7944030762 
11066.2412109375 -155.7710876465 
11091.7500000000 -155.7399597168 
11117.3173828125 -155.7121124268 
11142.9433593750 -155.6938476562 
11168.6289062500 -155.6878814697 
11194.3730468750 -155.6923065186 
11220.1894531250 -155.7017974854 
11246.0527343750 -155.7106170654 
11271.9755859375 -155.7156372070 
11297.9580078125 -155.7176055908 
11324.0009765625 -155.7200317383 
11350.1035156250 -155.7267913818 
11376.2792968750 -155.7397613525 
11402.5019531250 -155.7578277588 
11428.7861328125 -155.7774353027 
11455.1298828125 -155.7944183350 
11481.5351562500 -155.8061523438 
11508.0000000000 -155.8166961670 
11534.5273437500 -155.8331909180 
11561.1279296875 -155.8583831787 
11587.7773437500 -155.8977813721 
11614.4873046875 -155.9476318359 
11641.2597656250 -155.9989166260 
11668.0937500000 -156.0403594971 
11694.9892578125 -156.0631561279 
11721.9472656250 -156.0647583008 
11748.9804687500 -156.0495452881 
11776.0625000000 -156.0260925293 
11803.2070312500 -156.0025939941 
11830.4140625000 -155.9834747314 
11857.6845703125 -155.9685516357 
11885.0166015625 -155.9549255371 
11912.4257812500 -155.9402618408 
11939.8847656250 -155.9189300537 
11967.4072265625 -155.9076843262 
11994.9931640625 -155.9115600586 
12022.6425781250 -155.9223327637 
12050.3554687500 -155.9343872070 
12078.1318359375 -155.9411621094 
12105.9863281250 -155.9384765625 
12133.8916015625 -155.9267883301 
12161.8613281250 -155.9111938477 
12189.8955078125 -155.8992004395 
12217.9931640625 -155.8975524902 
12246.1572265625 -155.9217681885 
12274.3984375000 -155.9657592773 
12302.6923828125 -155.9979858398 
12331.0507812500 -156.0244293213 
12359.4746093750 -156.0415191650 
12387.9638671875 -156.0490417480 
12416.5195312500 -156.0499877930 
12445.1396484375 -156.0496826172 
12473.8408203125 -156.0622100830 
12502.5937500000 -156.0984344482 
12531.4130859375 -156.1382141113 
12560.2988281250 -156.1836853027 
12589.2509765625 -156.2277374268 
12618.2705078125 -156.2645568848 
12647.3701171875 -156.2916412354 
12676.5234375000 -156.3163146973 
12705.7441406250 -156.3321685791 
12735.0312500000 -156.3392639160 
12764.3867187500 -156.3421325684 
12793.8095703125 -156.3377838135 
12823.2998046875 -156.3241729736 
12852.8730468750 -156.3019866943 
12882.4990234375 -156.2622985840 
12912.1943359375 -156.2302093506 
12941.9580078125 -156.2197113037 
12971.7900390625 -156.2167816162 
13001.6914062500 -156.2175750732 
13031.6611328125 -156.2158508301 
13061.7138671875 -156.2059783936 
13091.8222656250 -156.1946868896 
13122.0000000000 -156.1828002930 
13152.2470703125 -156.1739501953 
13182.5634765625 -156.1727447510 
13212.9501953125 -156.1973266602 
13243.4218750000 -156.2527008057 
13273.9492187500 -156.3041534424 
13304.5468750000 -156.3553009033 
13335.2138671875 -156.3956451416 
13365.9531250000 -156.4213714600 
13396.7626953125 -156.4186553955 
13427.6425781250 -156.4103240967 
13458.6093750000 -156.4054107666 
13489.6328125000 -156.4064636230 
13520.7265625000 -156.4064331055 
13551.8935546875 -156.3978424072 
13583.1308593750 -156.3802947998 
13614.4414062500 -156.3559722900 
13645.8388671875 -156.3187255859 
13677.2929687500 -156.2938232422 
13708.8203125000 -156.2896575928 
13740.4199218750 -156.2928009033 
13772.0927734375 -156.2992401123 
13803.8388671875 -156.2950286865 
13835.6572265625 -156.2822113037 
13867.5644531250 -156.2649230957 
13899.5302734375 -156.2431488037 
13931.5693359375 -156.2374114990 
13963.6826171875 -156.2487945557 
13995.8701171875 -156.2722320557 
14028.1318359375 -156.3277435303 
14060.4677734375 -156.3967742920 
14092.8935546875 -156.4458160400 
14125.3789062500 -156.5151062012 
14157.9384765625 -156.5775604248 
14190.5732421875 -156.6146392822 
14223.2841796875 -156.6475982666 
14256.0693359375 -156.6816558838 
14288.9462890625 -156.6919555664 
14321.8837890625 -156.6812744141 
14354.8964843750 -156.6486206055 
14387.9853515625 -156.6117858887 
14421.1503906250 -156.5893402100 
14454.3925781250 -156.5571441650 
14487.7109375000 -156.5217285156 
14521.1220703125 -156.4953765869 
14554.5947265625 -156.4693450928 
14588.1435546875 -156.4385986328 
14621.7705078125 -156.4221496582 
14655.4746093750 -156.4223022461 
14689.2568359375 -156.4361877441 
14723.1328125000 -156.4560852051 
14757.0703125000 -156.4662475586 
14791.0869140625 -156.4656372070 
14825.1806640625 -156.4463806152 
14859.3544921875 -156.4238891602 
14893.6054687500 -156.3855438232 
14927.9365234375 -156.3492126465 
14962.3632812500 -156.3190765381 
14996.8525390625 -156.2955322266 
15031.4208984375 -156.2866058350 
15066.0693359375 -156.2903137207 
15100.7978515625 -156.3156280518 
15135.6064453125 -156.3471374512 
15170.5117187500 -156.4103546143 
15205.4804687500 -156.4812469482 
15240.5302734375 -156.5275115967 
15275.6611328125 -156.5877532959 
15310.8730468750 -156.6375885010 
15346.1650390625 -156.6768188477 
15381.5390625000 -156.7079315186 
15417.0117187500 -156.7210540771 
15452.5488281250 -156.7261962891 
15488.1679687500 -156.7195739746 
15523.8691406250 -156.7101593018 
15559.6533203125 -156.7066650391 
15595.5195312500 -156.7072753906 
15631.4677734375 -156.6993103027 
15667.5166015625 -156.6697235107 
15703.6318359375 -156.6084289551 
15739.8300781250 -156.5335083008 
15776.1113281250 -156.4637908936 
15812.4765625000 -156.4088592529 
15848.9248046875 -156.3814544678 
15885.4755859375 -156.3495788574 
15922.0927734375 -156.3285064697 
15958.7939453125 -156.3351898193 
15995.5800781250 -156.3794403076 
16032.4511718750 -156.4798889160 
16069.4072265625 -156.6161193848 
16106.4482421875 -156.7536315918 
16143.5927734375 -156.8468170166 
16180.8046875000 -156.8595581055 
16218.1025390625 -156.8080596924 
16255.4863281250 -156.7210998535 
16292.9560546875 -156.6526641846 
16330.5126953125 -156.6295318604 
16368.1738281250 -156.6575012207 
16405.9042968750 -156.7024230957 
16443.7207031250 -156.7364349365 
16481.6250000000 -156.7475433350 
16519.6152343750 -156.7303771973 
16557.6953125000 -156.6976013184 
16595.8613281250 -156.6538391113 
16634.1347656250 -156.6062774658 
16672.4765625000 -156.5603027344 
16710.9082031250 -156.5214843750 
16749.4277343750 -156.4977569580 
16788.0371093750 -156.4918365479 
16826.7343750000 -156.5202789307 
16865.5390625000 -156.5851135254 
16904.4160156250 -156.6878356934 
16943.3808593750 -156.8272399902 
16982.4375000000 -156.8983917236 
17021.5820312500 -156.9203948975 
17060.8183593750 -156.9073638916 
17100.1445312500 -156.8549804688 
17139.5820312500 -156.7747497559 
17179.0898437500 -156.6776733398 
17218.6875000000 -156.5910797119 
17258.3789062500 -156.5405578613 
17298.1601562500 -156.5257415771 
17338.0332031250 -156.5505065918 
17378.0000000000 -156.6150207520 
17418.0761718750 -156.6673431396 
17458.2265625000 -156.7075195312 
17498.4687500000 -156.7426452637 
17538.8027343750 -156.7918853760 
17579.2324218750 -156.8881835938 
17619.7519531250 -156.9614105225 
17660.3867187500 -156.9930267334 
17701.0957031250 -156.9761657715 
17741.8984375000 -156.9126129150 
17782.7949218750 -156.8097534180 
17823.7851562500 -156.7385406494 
17864.8691406250 -156.6768646240 
17906.0488281250 -156.6188964844 
17947.3437500000 -156.5620269775 
17988.7148437500 -156.4923553467 
18030.1796875000 -156.4542694092 
18071.7402343750 -156.4426116943 
18113.3964843750 -156.4585266113 
18155.1484375000 -156.4776458740 
18197.0175781250 -156.4915466309 
18238.9628906250 -156.5197906494 
18281.0058593750 -156.5616760254 
18323.1445312500 -156.6147308350 
18365.3808593750 -156.6559906006 
18407.7148437500 -156.6664276123 
18450.1445312500 -156.6517333984 
18492.6953125000 -156.6388702393 
18535.3222656250 -156.6407012939 
18578.0468750000 -156.6730346680 
18620.8710937500 -156.7431945801 
18663.7929687500 -156.8085174561 
18706.8144531250 -156.8615570068 
18749.9355468750 -156.8925476074 
18793.1757812500 -156.8899841309 
18836.4941406250 -156.8799438477 
18879.9140625000 -156.8675842285 
18923.4335937500 -156.8513183594 
18967.0546875000 -156.8196563721 
19010.7734375000 -156.7779083252 
19054.6171875000 -156.7867889404 
19098.5390625000 -156.8411865234 
19142.5625000000 -156.9220733643 
19186.6875000000 -157.0083007812 
19230.9140625000 -157.0250701904 
19275.2421875000 -156.9994812012 
19319.6738281250 -156.9667205811 
19364.2285156250 -156.9498901367 
19408.8632812500 -156.9723968506 
19453.6015625000 -157.0015411377 
19498.4433593750 -157.0287628174 
19543.3886718750 -157.0594177246 
19588.4375000000 -157.0932312012 
19633.6132812500 -157.1237792969 
19678.8691406250 -157.1483917236 
19724.2304687500 -157.1417999268 
19769.6972656250 -157.0639343262 
19815.2675781250 -156.9404144287 
19860.9433593750 -156.8572082520 
19906.7226562500 -156.8171539307 
19952.6328125000 -156.8309478760 
19998.6250000000 -156.8953857422 
20044.7226562500 -156.9646453857 
20090.9277343750 -157.0028076172 
20137.2382812500 -157.0161590576 
20183.6562500000 -156.9898223877 
20230.2031250000 -156.9238739014 
20276.8339843750 -156.8684692383 
20323.5742187500 -156.8661346436 
20370.4218750000 -156.8951873779 
20417.3769531250 -156.9288482666 
20464.4394531250 -156.9334411621 
20511.6113281250 -156.8402709961 
20558.9160156250 -156.6551971436 
20606.3046875000 -156.5016021729 
20653.8046875000 -156.5222473145 
20701.4121093750 -156.6531524658 
20749.1308593750 -156.8151092529 
20796.9589843750 -156.9576568604 
20844.8984375000 -157.0055236816 
20892.9687500000 -157.0454406738 
20941.1289062500 -157.1156311035 
20989.4003906250 -157.1713562012 
21037.7812500000 -157.1626739502 
21086.2753906250 -157.1053619385 
21134.8808593750 -157.0562591553 
21183.6210937500 -157.0419311523 
21232.4511718750 -157.0424804688 
21281.3945312500 -157.0344543457 
21330.4492187500 -156.9947814941 
21379.6171875000 -156.9510803223 
21428.8984375000 -156.9525604248 
21478.2929687500 -156.9945373535 
21527.8261718750 -157.0274810791 
21577.4492187500 -157.0305328369 
21627.1875000000 -157.0333404541 
21677.0390625000 -157.0648803711 
21727.0058593750 -157.1070556641 
21777.0878906250 -157.1179199219 
21827.3105468750 -157.0955505371 
21877.6230468750 -157.0786743164 
21928.0527343750 -157.0856018066 
21978.5996093750 -157.0961456299 
22029.2617187500 -157.0914611816 
22080.0410156250 -157.0806427002 
22130.9355468750 -157.0865325928 
22181.9746093750 -157.1271514893 
22233.1054687500 -157.1985931396 
22284.3535156250 -157.2575683594 
22335.7207031250 -157.2562713623 
22387.2070312500 -157.2081298828 
22438.8105468750 -157.1739959717 
22490.5585937500 -157.1875762939 
22542.4003906250 -157.2364196777 
22594.3632812500 -157.2917938232 
22646.4433593750 -157.3263397217 
22698.6464843750 -157.3265533447 
22750.9667968750 -157.3040924072 
22803.4101562500 -157.2718963623 
22855.9980468750 -157.2273712158 
22908.6835937500 -157.1776733398 
22961.4902343750 -157.1524200439 
23014.4179687500 -157.1989288330 
23067.4667968750 -157.3019561768 
23120.6386718750 -157.3614959717 
23173.9335937500 -157.3518371582 
23227.3769531250 -157.2845916748 
23280.9179687500 -157.2146759033 
23334.5820312500 -157.1888122559 
23388.3710937500 -157.1988677979 
23442.2812500000 -157.2009277344 
23496.3183593750 -157.1801757812 
23550.5039062500 -157.1595001221 
23604.7910156250 -157.1706390381 
23659.2011718750 -157.1994934082 
23713.7363281250 -157.2312774658 
23768.3984375000 -157.2577819824 
23823.1875000000 -157.2694702148 
23878.1015625000 -157.2489624023 
23933.1679687500 -157.2267761230 
23988.3359375000 -157.2417755127 
24043.6308593750 -157.2626190186 
24099.0527343750 -157.2631072998 
24154.6035156250 -157.2669830322 
24210.2812500000 -157.3148803711 
24266.1132812500 -157.3612365723 
24322.0488281250 -157.3397827148 
24378.1132812500 -157.2648925781 
24434.3066406250 -157.1950988770 
24490.6289062500 -157.2059936523 
24547.0820312500 -157.2821807861 
24603.6640625000 -157.2947540283 
24660.4042968750 -157.2425994873 
24717.2480468750 -157.2049255371 
24774.2226562500 -157.2450714111 
24831.3300781250 -157.2510833740 
24888.5683593750 -157.1548156738 
24945.9375000000 -156.9624176025 
25003.4394531250 -156.8787078857 
25061.1015625000 -156.9649810791 
25118.8691406250 -157.1342773438 
25176.7714843750 -157.3310852051 
25234.8046875000 -157.4374694824 
25292.9726562500 -157.4646911621 
25351.2753906250 -157.4845581055 
25409.7402343750 -157.5181732178 
25468.3105468750 -157.5426635742 
25527.0175781250 -157.5406036377 
25585.8593750000 -157.5369262695 
25644.8359375000 -157.5686492920 
25703.9492187500 -157.5674896240 
25763.1972656250 -157.4800720215 
25822.6132812500 -157.3886260986 
25882.1347656250 -157.3540496826 
25941.7949218750 -157.2946166992 
26001.5937500000 -157.2246704102 
26061.5292968750 -157.2374420166 
26121.6015625000 -157.3429260254 
26181.8437500000 -157.4539184570 
26242.1953125000 -157.5175018311 
26302.6835937500 -157.5282287598 
26363.3144531250 -157.4915618896 
26424.0839843750 -157.4258880615 
26484.9921875000 -157.3731231689 
26546.0429687500 -157.3168487549 
26607.2617187500 -157.2488098145 
26668.5937500000 -157.2144470215 
26730.0664062500 -157.2295837402 
26791.6816406250 -157.2942047119 
26853.4375000000 -157.3896636963 
26915.3378906250 -157.4794158936 
26977.4082031250 -157.5169525146 
27039.5937500000 -157.4972686768 
27101.9218750000 -157.4607543945 
27164.3945312500 -157.4580688477 
27227.0097656250 -157.5281524658 
27289.7695312500 -157.6189727783 
27352.6738281250 -157.6363525391 
27415.7539062500 -157.5617675781 
27478.9492187500 -157.4975738525 
27542.2910156250 -157.4814300537 
27605.7773437500 -157.4451904297 
27669.4101562500 -157.3897552490 
27733.1914062500 -157.4065551758 
27797.1171875000 -157.5256500244 
27861.2226562500 -157.6410369873 
27925.4453125000 -157.6700439453 
27989.8144531250 -157.6525421143 
28054.3339843750 -157.6204528809 
28119.0000000000 -157.5731964111 
28183.8164062500 -157.5252838135 
28248.8144531250 -157.4691162109 
28313.9296875000 -157.4064483643 
28379.1953125000 -157.3668975830 
28444.6113281250 -157.4000396729 
28510.1777343750 -157.4842376709 
28575.8964843750 -157.5377044678 
28641.7656250000 -157.5683441162 
28707.8183593750 -157.6709289551 
28773.9921875000 -157.7729797363 
28840.3183593750 -157.7755126953 
28906.7968750000 -157.6648101807 
28973.4296875000 -157.5234375000 
29040.2148437500 -157.4632873535 
29107.1855468750 -157.5011596680 
29174.2812500000 -157.5640258789 
29241.5292968750 -157.5646362305 
29308.9335937500 -157.4591369629 
29376.4921875000 -157.3905639648 
29444.2070312500 -157.4564666748 
29512.0781250000 -157.4705963135 
29580.1386718750 -157.3715972900 
29648.3222656250 -157.3594512939 
29716.6640625000 -157.5040893555 
29785.1621093750 -157.6704864502 
29853.8203125000 -157.7654571533 
29922.6347656250 -157.7798919678 
29991.6406250000 -157.7796325684 
30060.7734375000 -157.5612640381 
30130.0664062500 -157.5436248779 
30199.5175781250 -157.5326232910 
30269.1308593750 -157.5321807861 
30338.9023437500 -157.5458068848 
30408.8359375000 -157.5666961670 
30478.9648437500 -157.5839233398 
30549.2207031250 -157.5873718262 
30619.6386718750 -157.5684204102 
30690.2187500000 -157.5218353271 
30760.9628906250 -157.4477996826 
30831.8691406250 -157.3675231934 
30902.9375000000 -157.2985534668 
30974.2050781250 -157.2542114258 
31045.6035156250 -157.2433319092 
31117.1660156250 -157.2687072754 
31188.8925781250 -157.3283691406 
31260.7851562500 -157.4074401855 
31332.8437500000 -157.4924468994 
31405.1035156250 -157.5766143799 
31477.4941406250 -157.6563262939 
31550.0507812500 -157.7308654785 
31622.7773437500 -157.8010559082 
31695.6699218750 -157.8660278320 
31768.7304687500 -157.9226074219 
31841.9589843750 -157.9664764404 
31915.3925781250 -157.9937591553 
31988.9589843750 -158.0024414062 
32062.6972656250 -157.9929962158 
32136.6035156250 -157.9683837891 
32210.6796875000 -157.9330749512 
32284.9277343750 -157.8925323486 
32359.3828125000 -157.8516082764 
32433.9726562500 -157.8130187988 
32508.7363281250 -157.7790832520 
32583.6718750000 -157.7521057129 
32658.7792968750 -157.7344512939 
32734.0585937500 -157.7284393311 
32809.5156250000 -157.7357635498 
32885.1796875000 -157.7575378418 
32960.9804687500 -157.7895050049 
33036.9570312500 -157.8249511719 
33113.1093750000 -157.8565979004 
33189.4375000000 -157.8781127930 
33265.9414062500 -157.8861999512 
33342.6250000000 -157.8819427490 
33419.5156250000 -157.8706359863 
33496.5507812500 -157.8598785400 
33573.7617187500 -157.8564147949 
33651.1523437500 -157.8632965088 
33728.7226562500 -157.8772277832 
33806.4687500000 -157.8913574219 
33884.4335937500 -157.9008331299 
33962.5390625000 -157.9042205811 
34040.8242187500 -157.9035339355 
34119.2890625000 -157.9023590088 
34197.9375000000 -157.9035644531 
34276.7656250000 -157.9078216553 
34355.7773437500 -157.9136047363 
34435.0078125000 -157.9183654785 
34514.3828125000 -157.9200744629 
34593.9414062500 -157.9181976318 
34673.6835937500 -157.9138793945 
34753.6054687500 -157.9091339111 
34833.7187500000 -157.9055480957 
34914.0507812500 -157.9029693604 
34994.5273437500 -157.8997497559 
35075.1953125000 -157.8939361572 
35156.0429687500 -157.8849792480 
35237.0820312500 -157.8751220703 
35318.3046875000 -157.8689270020 
35399.7148437500 -157.8713989258 
35481.3554687500 -157.8850860596 
35563.1406250000 -157.9083251953 
35645.1171875000 -157.9355316162 
35727.2812500000 -157.9597930908 
35809.6367187500 -157.9757843018 
35892.1796875000 -157.9813995361 
35974.9531250000 -157.9768218994 
36057.8789062500 -157.9625854492 
36140.9921875000 -157.9388427734 
36224.3007812500 -157.9069671631 
36307.8007812500 -157.8719329834 
36391.4921875000 -157.8424682617 
36475.3789062500 -157.8276519775 
36559.4960937500 -157.8320770264 
36643.7695312500 -157.8522644043 
36728.2343750000 -157.8771362305 
36812.8945312500 -157.8921203613 
36897.7539062500 -157.8930664062 
36982.8046875000 -157.8697662354 
37068.0507812500 -157.8287048340 
37153.5390625000 -157.7851562500 
37239.1796875000 -157.7566833496 
37325.0195312500 -157.7559204102 
37411.0546875000 -157.7857666016 
37497.2890625000 -157.8385162354 
37583.7226562500 -157.8988037109 
37670.3984375000 -157.9502105713 
37757.2304687500 -157.9822692871 
37844.2656250000 -157.9944915771 
37931.5000000000 -157.9943084717 
38018.9335937500 -157.9908142090 
38106.5703125000 -157.9929962158 
38194.4062500000 -157.9957580566 
38282.4921875000 -157.9962921143 
38370.7343750000 -157.9936218262 
38459.1796875000 -157.9879150391 
38547.8320312500 -157.9794311523 
38636.6875000000 -157.9684143066 
38725.7500000000 -157.9556427002 
38815.0585937500 -157.9425506592 
38904.5273437500 -157.9306488037 
38994.2070312500 -157.9208526611 
39084.0898437500 -157.9134826660 
39174.1835937500 -157.9092102051 
39264.4804687500 -157.9095916748 
39354.9882812500 -157.9165802002 
39445.7460937500 -157.9310455322 
39536.6718750000 -157.9516601562 
39627.8085937500 -157.9852905273 
39719.1523437500 -158.0103607178 
39810.7070312500 -158.0159301758 
39902.4765625000 -158.0122985840 
39994.4960937500 -158.0015258789 
40086.6875000000 -157.9868164062 
40179.0898437500 -157.9707946777 
40271.7070312500 -157.9543457031 
40364.5351562500 -157.9370422363 
40457.5781250000 -157.9194488525 
40550.8359375000 -157.9051208496 
40644.3515625000 -157.9060516357 
40738.0390625000 -157.9411926270 
40831.9453125000 -157.9846496582 
40926.0664062500 -158.0323181152 
41020.4023437500 -158.0735168457 
41114.9570312500 -158.1019744873 
41209.7304687500 -158.1187286377 
41304.7656250000 -158.1305389404 
41399.9765625000 -158.1453552246 
41495.4062500000 -158.1815185547 
41591.0585937500 -158.2230377197 
41686.9257812500 -158.2421417236 
41783.0195312500 -158.2472076416 
41879.3789062500 -158.2368774414 
41975.9140625000 -158.2137908936 
42072.6679687500 -158.1828155518 
42169.6484375000 -158.1313171387 
42266.8554687500 -158.0795288086 
42364.2812500000 -158.0444488525 
42461.9335937500 -158.0092773438 
42559.8593750000 -157.9768981934 
42657.9648437500 -157.9521636963 
42756.2929687500 -157.9398498535 
42854.8476562500 -157.9508666992 
42953.6328125000 -157.9848785400 
43052.6445312500 -158.0107879639 
43151.9296875000 -158.0254669189 
43251.3984375000 -158.0168762207 
43351.0976562500 -157.9748687744 
43451.0234375000 -157.8315734863 
43551.1796875000 -157.6108703613 
43651.5703125000 -157.4220275879 
43752.1914062500 -157.2162017822 
43853.0898437500 -157.0069122314 
43954.1757812500 -156.7170562744 
44055.4921875000 -156.4830474854 
44157.0429687500 -156.3809509277 
44258.8281250000 -156.3322753906 
44360.8476562500 -156.3434143066 
44463.1015625000 -156.4766693115 
44565.6406250000 -156.7029418945 
44668.3671875000 -156.8856048584 
44771.3320312500 -157.0656433105 
44874.5351562500 -157.2238159180 
44977.9726562500 -157.3930664062 
45081.6484375000 -157.5026397705 
45185.6171875000 -157.5552520752 
45289.7734375000 -157.6069641113 
45394.1679687500 -157.6856842041 
45498.8046875000 -157.7491455078 
45603.6835937500 -157.7682952881 
45708.8046875000 -157.7668457031 
45814.1640625000 -157.7355957031 
45919.8203125000 -157.6978759766 
46025.6679687500 -157.6860809326 
46131.7617187500 -157.6956329346 
46238.0976562500 -157.7575378418 
46344.6796875000 -157.8506774902 
46451.5078125000 -157.9112701416 
46558.6328125000 -157.9528808594 
46665.9531250000 -157.9590759277 
46773.5234375000 -157.9144287109 
46881.3398437500 -157.8670501709 
46989.4023437500 -157.8224334717 
47097.7187500000 -157.7843017578 
47206.2812500000 -157.7824249268 
47315.1484375000 -157.8003387451 
47424.2109375000 -157.8377227783 
47533.5273437500 -157.8742675781 
47643.0976562500 -157.8961791992 
47752.9179687500 -157.9181518555 
47862.9921875000 -157.9545745850 
47973.3710937500 -157.9915008545 
48083.9531250000 -158.0099334717 
48194.7890625000 -158.0155792236 
48305.8828125000 -157.9968566895 
48417.2304687500 -157.9738159180 
48528.8359375000 -157.9429168701 
48640.6992187500 -157.9297027588 
48752.8710937500 -157.9362335205 
48865.2500000000 -157.9637145996 
48977.8867187500 -158.0004272461 
49090.7851562500 -158.0257873535 
49203.9453125000 -158.0571746826 
49317.3632812500 -158.0756378174 
49431.0429687500 -158.0756835938 
49545.0390625000 -158.0537719727 
49659.2421875000 -158.0111236572 
49773.7109375000 -157.9738006592 
49888.4453125000 -157.9238128662 
50003.4414062500 -157.8994293213 
50118.7031250000 -157.9088897705 
50234.2851562500 -157.9591369629 
50350.0781250000 -158.0307006836 
50466.1367187500 -158.1019439697 
50582.4648437500 -158.1546936035 
50699.0625000000 -158.1687774658 
50815.9257812500 -158.1486968994 
50933.0625000000 -158.0919647217 
51050.5234375000 -158.0412139893 
51168.1953125000 -157.9723815918 
51286.1445312500 -157.9263000488 
51404.3593750000 -157.9185333252 
51522.8515625000 -157.9454345703 
51641.6171875000 -157.9867858887 
51760.7109375000 -158.0719757080 
51880.0234375000 -158.1567993164 
51999.6093750000 -158.1989593506 
52119.4726562500 -158.1885223389 
52239.6093750000 -158.1510467529 
52360.0273437500 -158.0766906738 
52480.7187500000 -158.0094299316 
52601.7500000000 -157.9722900391 
52723.0000000000 -157.9610137939 
52844.5312500000 -157.9728546143 
52966.3398437500 -157.9973602295 
53088.4335937500 -158.0205841064 
53210.8046875000 -158.0596618652 
53333.5195312500 -158.0922393799 
53456.4570312500 -158.1016235352 
53579.6757812500 -158.0933685303 
53703.1835937500 -158.0849456787 
53826.9726562500 -158.0933685303 
53951.0468750000 -158.1214752197 
54075.4062500000 -158.1501464844 
54200.1132812500 -158.1629943848 
54325.0507812500 -158.1618804932 
54450.2734375000 -158.1513977051 
54575.7851562500 -158.1389770508 
54701.5859375000 -158.1288604736 
54827.6757812500 -158.1242218018 
54954.0585937500 -158.1246948242 
55080.7929687500 -158.1188812256 
55207.7578125000 -158.0915527344 
55335.0156250000 -158.0520172119 
55462.5664062500 -158.0254821777 
55590.4101562500 -158.0267333984 
55718.5507812500 -158.0566864014 
55847.0468750000 -158.0949554443 
55975.7773437500 -158.1324462891 
56104.8085937500 -158.1646575928 
56234.1328125000 -158.1799926758 
56363.7578125000 -158.1774902344 
56493.6796875000 -158.1673278809 
56623.9023437500 -158.1677093506 
56754.4843750000 -158.1826782227 
56885.3085937500 -158.1990051270 
57016.4335937500 -158.2140808105 
57147.8593750000 -158.2332611084 
57279.5898437500 -158.2461547852 
57411.6210937500 -158.2104034424 
57544.0234375000 -158.1365509033 
57676.6679687500 -158.0548095703 
57809.6171875000 -158.0045166016 
57942.8710937500 -158.0129852295 
58076.4335937500 -158.0585784912 
58210.3046875000 -158.1204071045 
58344.4843750000 -158.1893920898 
58479.0351562500 -158.2216186523 
58613.8320312500 -158.2305908203 
58748.9414062500 -158.2248382568 
58884.3632812500 -158.2198638916 
59020.0937500000 -158.2375488281 
59156.1406250000 -158.2599334717 
59292.5000000000 -158.2658386230 
59429.2382812500 -158.2526397705 
59566.2265625000 -158.2305603027 
59703.5312500000 -158.2152099609 
59841.1523437500 -158.2165069580 
59979.0898437500 -158.2196655273 
60117.3476562500 -158.2200622559 
60255.9882812500 -158.2276153564 
60394.8828125000 -158.2635192871 
60534.0976562500 -158.2947998047 
60673.6328125000 -158.2880706787 
60813.4882812500 -158.2048034668 
60953.6679687500 -158.1043243408 
61094.1718750000 -157.9794921875 
61235.0625000000 -157.7560577393 
61376.2148437500 -157.5438690186 
61517.6914062500 -157.3540954590 
61659.4960937500 -157.2806091309 
61801.6250000000 -157.4069976807 
61944.0820312500 -157.6552124023 
62086.9335937500 -157.9571838379 
62230.0507812500 -158.0680847168 
62373.4960937500 -158.0784301758 
62517.2695312500 -158.0816955566 
62661.3750000000 -158.1444244385 
62805.8164062500 -158.2041778564 
62950.5859375000 -158.2344970703 
63095.7617187500 -158.2387390137 
63241.2031250000 -158.2360992432 
63386.9765625000 -158.2389526367 
63533.0898437500 -158.2493896484 
63679.5390625000 -158.2733459473 
63826.3242187500 -158.2964019775 
63973.5195312500 -158.3026885986 
64120.9804687500 -158.2678985596 
64268.7851562500 -158.2115631104 
64416.9296875000 -158.1956939697 
64565.4140625000 -158.2323303223 
64714.2421875000 -158.3303680420 
64863.4140625000 -158.4154663086 
65013.0000000000 -158.4346160889 
65162.8593750000 -158.4087066650 
65313.0625000000 -158.3454895020 
65463.6132812500 -158.2761383057 
65614.5156250000 -158.2249755859 
65765.7578125000 -158.1793518066 
65917.3515625000 -158.1471099854 
66069.3671875000 -158.1679077148 
66221.6640625000 -158.2141113281 
66374.3125000000 -158.2208251953 
66527.3125000000 -158.1509399414 
66680.6562500000 -157.9105377197 
66834.3593750000 -157.4698028564 
66988.4921875000 -156.9147644043 
67142.9062500000 -156.5740661621 
67297.6796875000 -156.4790954590 
67452.8046875000 -156.7673797607 
67608.2890625000 -157.3781890869 
67764.1250000000 -157.9225616455 
67920.3281250000 -158.1722717285 
68076.9609375000 -158.2148895264 
68233.8906250000 -158.2020721436 
68391.1718750000 -158.1793670654 
68548.8203125000 -158.1704864502 
68706.8281250000 -158.1647338867 
68865.2031250000 -158.1534271240 
69024.0156250000 -158.1487121582 
69183.1250000000 -158.1616668701 
69342.5937500000 -158.1740417480 
69502.4296875000 -158.1690216064 
69662.6406250000 -158.1233673096 
69823.2187500000 -158.0490417480 
69984.1640625000 -157.9973297119 
70145.5625000000 -157.9952392578 
70307.2500000000 -158.0141754150 
70469.3125000000 -158.0309143066 
70631.7500000000 -158.0620269775 
70794.5625000000 -158.1064147949 
70957.7500000000 -158.1364898682 
71121.3906250000 -158.1544036865 
71285.3281250000 -158.1909942627 
71449.6484375000 -158.2605590820 
71614.3437500000 -158.2854156494 
71779.4218750000 -158.1788330078 
71944.8750000000 -157.9168090820 
72110.7187500000 -157.6021423340 
72277.0156250000 -157.4484100342 
72443.6171875000 -157.5632629395 
72610.6093750000 -157.8108978271 
72777.9765625000 -158.0026550293 
72945.7343750000 -158.1171417236 
73113.8828125000 -158.1999053955 
73282.4140625000 -158.2361755371 
73451.4140625000 -158.2138671875 
73620.7265625000 -158.1818389893 
73790.4296875000 -158.1832733154 
73960.5234375000 -158.1891174316 
74131.0078125000 -158.1520233154 
74301.8828125000 -158.0892333984 
74473.2343750000 -158.0528411865 
74644.8984375000 -158.0656127930 
74816.9609375000 -158.1264343262 
74989.4218750000 -158.2247772217 
75162.2734375000 -158.3292236328 
75335.5312500000 -158.3989715576 
75509.1875000000 -158.4133605957 
75683.3203125000 -158.3834533691 
75857.7812500000 -158.3432006836 
76032.6328125000 -158.3272094727 
76207.8984375000 -158.3550109863 
76383.5625000000 -158.3990783691 
76559.6328125000 -158.4398803711 
76736.1875000000 -158.4865722656 
76913.0703125000 -158.4982299805 
77090.3593750000 -158.4354553223 
77268.0625000000 -158.3294982910 
77446.1718750000 -158.2544250488 
77624.6875000000 -158.2399444580 
77803.6171875000 -158.2563171387 
77983.0468750000 -158.2784881592 
78162.8046875000 -158.3073425293 
78342.9765625000 -158.3183441162 
78523.5625000000 -158.3163909912 
78704.5625000000 -158.3088226318 
78885.9843750000 -158.2852630615 
79067.8203125000 -158.2588500977 
79250.1640625000 -158.2479400635 
79432.8437500000 -158.2386016846 
79615.9375000000 -158.2091979980 
79799.4609375000 -158.1941833496 
79983.4062500000 -158.2312164307 
80167.7734375000 -158.3095397949 
80352.6484375000 -158.3550262451 
80537.8671875000 -158.3029479980 
80723.5156250000 -158.2285308838 
80909.5859375000 -158.2379455566 
81096.0937500000 -158.3119812012 
81283.0234375000 -158.3845672607 
81470.3828125000 -158.3684997559 
81658.2734375000 -158.2550048828 
81846.5000000000 -158.1552276611 
82035.1640625000 -158.1042327881 
82224.2578125000 -158.0769195557 
82413.7890625000 -158.0201568604 
82603.7578125000 -158.0129547119 
82794.2578125000 -158.0984344482 
82985.1015625000 -158.2279205322 
83176.3906250000 -158.2779693604 
83368.1171875000 -158.2764739990 
83560.2890625000 -158.2477722168 
83752.8984375000 -158.1665039062 
83945.9609375000 -158.0881347656 
84139.5546875000 -158.0492553711 
84333.5000000000 -158.0289154053 
84527.8906250000 -158.0394897461 
84722.7343750000 -158.0865783691 
84918.0312500000 -158.1444549561 
85113.7734375000 -158.2160339355 
85310.0546875000 -158.2718963623 
85506.7031250000 -158.3096008301 
85703.8046875000 -158.3127593994 
85901.3515625000 -158.2343292236 
86099.3671875000 -158.1322326660 
86297.8281250000 -158.0136108398 
86496.7500000000 -157.8995971680 
86696.2265625000 -157.8389892578 
86896.0703125000 -157.9026031494 
87096.3671875000 -158.0491943359 
87297.1328125000 -158.1226501465 
87498.3593750000 -158.1458740234 
87700.0468750000 -158.1354522705 
87902.2031250000 -158.1188201904 
88104.9218750000 -158.1449737549 
88308.0078125000 -158.1924133301 
88511.5703125000 -158.2267761230 
88715.5937500000 -158.2429656982 
88920.0859375000 -158.2752685547 
89125.0546875000 -158.2831268311 
89330.5937500000 -158.2421722412 
89536.5078125000 -158.1706237793 
89742.8906250000 -158.0968780518 
89949.7578125000 -158.0083923340 
90157.1015625000 -157.9518737793 
90364.9140625000 -157.9484558105 
90573.2109375000 -157.9480743408 
90782.0937500000 -157.9634857178 
90991.3515625000 -158.0524597168 
91201.0937500000 -158.2030029297 
91411.3203125000 -158.2887878418 
91622.0234375000 -158.2268981934 
91833.2187500000 -158.1313171387 
92045.0078125000 -158.1110687256 
92257.1718750000 -158.1408843994 
92469.8359375000 -158.1675567627 
92682.9843750000 -158.1722259521 
92896.6250000000 -158.1713256836 
93110.7578125000 -158.1997985840 
93325.3828125000 -158.2531127930 
93540.6093750000 -158.2711944580 
93756.2265625000 -158.2567291260 
93972.3437500000 -158.2616577148 
94188.9531250000 -158.3113098145 
94406.0703125000 -158.3942413330 
94623.6796875000 -158.4492797852 
94841.8984375000 -158.4156188965 
95060.5156250000 -158.3330078125 
95279.6328125000 -158.2987060547 
95499.2656250000 -158.3164520264 
95719.3984375000 -158.3149719238 
95940.0390625000 -158.2861938477 
96161.1875000000 -158.2614135742 
96382.9453125000 -158.2272033691 
96605.1171875000 -158.2077789307 
96827.7968750000 -158.1936187744 
97050.9921875000 -158.1676177979 
97274.7031250000 -158.1899566650 
97498.9296875000 -158.2548980713 
97723.6718750000 -158.2976989746 
97949.0390625000 -158.2705841064 
98174.8203125000 -158.2208862305 
98401.1171875000 -158.2216644287 
98627.9375000000 -158.3201599121 
98855.2812500000 -158.3981018066 
99083.1484375000 -158.3282623291 
99311.6562500000 -158.2227478027 
99540.5781250000 -158.1917572021 
99770.0234375000 -158.3034057617 
100000.0000000000 -158.2686767578 
100230.5078125000 -158.2884063721 
100461.5468750000 -158.2933807373 
100693.1171875000 -158.2829895020 
100925.3359375000 -158.2603607178 
101157.9687500000 -158.2285461426 
101391.1484375000 -158.1894226074 
101624.8593750000 -158.1443481445 
101859.1171875000 -158.0948181152 
102093.9062500000 -158.0431823730 
102329.3515625000 -157.9931335449 
102565.2265625000 -157.9497833252 
102801.6484375000 -157.9188385010 
103038.6171875000 -157.9057159424 
103276.1250000000 -157.9140777588 
103514.1875000000 -157.9447937012 
103752.7890625000 -157.9956359863 
103992.0625000000 -158.0600738525 
104231.7734375000 -158.1290435791 
104472.0312500000 -158.1939392090 
104712.8515625000 -158.2472076416 
104954.2187500000 -158.2836608887 
105196.1484375000 -158.3016357422 
105438.6328125000 -158.3030395508 
105681.7890625000 -158.2928619385 
105925.3984375000 -158.2776336670 
106169.5625000000 -158.2636566162 
106414.2890625000 -158.2552642822 
106659.5859375000 -158.2538146973 
106905.4375000000 -158.2575531006 
107151.9843750000 -158.2626190186 
107398.9765625000 -158.2646636963 
107646.5390625000 -158.2602691650 
107894.6718750000 -158.2477111816 
108143.3750000000 -158.2268371582 
108392.6562500000 -158.1987762451 
108642.5078125000 -158.1658172607 
108893.0546875000 -158.1316070557 
109144.0625000000 -158.1014099121 
109395.6484375000 -158.0812683105 
109647.8125000000 -158.0763854980 
109900.5546875000 -158.0883636475 
110153.8828125000 -158.1128387451 
110407.9218750000 -158.1385803223 
110662.4140625000 -158.1514739990 
110917.5000000000 -158.1369628906 
111173.1718750000 -158.0807495117 
111429.4375000000 -157.9798889160 
111686.2890625000 -157.8415679932 
111943.7343750000 -157.6803283691 
112201.8984375000 -157.5137481689 
112460.5312500000 -157.3582763672 
112719.7578125000 -157.2264556885 
112979.5859375000 -157.1256408691 
113240.0078125000 -157.0579528809 
113501.0390625000 -157.0211791992 
113762.7890625000 -157.0103454590 
114025.0234375000 -157.0198516846 
114287.8593750000 -157.0450897217 
114551.2968750000 -157.0832824707 
114815.3437500000 -157.1332702637 
115080.0078125000 -157.2296142578 
115345.2734375000 -157.3436279297 
115611.2812500000 -157.4266357422 
115877.7734375000 -157.5110626221 
116144.8750000000 -157.5942687988 
116412.6015625000 -157.6741027832 
116680.9375000000 -157.7484130859 
116949.8984375000 -157.8144989014 
117219.4765625000 -157.8693237305 
117489.8046875000 -157.9109497070 
117760.6250000000 -157.9400787354 
118032.0703125000 -157.9604949951 
118304.1406250000 -157.9777374268 
118576.8437500000 -157.9964294434 
118850.1718750000 -158.0183105469 
119124.2578125000 -158.0414733887 
119398.8515625000 -158.0657958984 
119674.0703125000 -158.0634155273 
119949.9296875000 -158.0336303711 
120226.4218750000 -157.9766235352 
120503.5546875000 -157.8896026611 
120781.3203125000 -157.7716522217 
121059.8671875000 -157.6237182617 
121338.9140625000 -157.4481658936 
121618.6093750000 -157.2482147217 
121898.9531250000 -157.0276947021 
122179.9375000000 -156.7913055420 
122461.5703125000 -156.4226531982 
122743.9843750000 -156.0775299072 
123026.9218750000 -155.8911285400 
123310.5078125000 -155.7659149170 
123594.7421875000 -155.7216186523 
123879.6406250000 -155.7706909180 
124165.1953125000 -155.9146270752 
124451.3984375000 -156.1422882080 
124738.4062500000 -156.5868377686 
125025.9375000000 -157.0639343262 
125314.1328125000 -157.3491668701 
125602.9921875000 -157.5881347656 
125892.5156250000 -157.7757568359 
126182.7031250000 -157.9149475098 
126473.7031250000 -158.0125274658 
126765.2343750000 -158.0951995850 
127057.4375000000 -158.1341857910 
127350.3125000000 -158.1447753906 
127643.8671875000 -158.1539764404 
127938.0937500000 -158.1679229736 
128233.0000000000 -158.1890716553 
128528.7265625000 -158.2151489258 
128824.9921875000 -158.2483673096 
129121.9453125000 -158.2601470947 
129419.5781250000 -158.2506713867 
129717.8984375000 -158.2330169678 
130016.9140625000 -158.2141113281 
130316.6093750000 -158.1968231201 
130617.1406250000 -158.1957244873 
130918.2265625000 -158.2048797607 
131220.0000000000 -158.2197723389 
131522.4687500000 -158.2389831543 
131825.6406250000 -158.2606353760 
132129.5000000000 -158.2894134521 
132434.2187500000 -158.3026275635 
132739.4843750000 -158.2932434082 
133045.4687500000 -158.2669982910 
133352.1406250000 -158.2252655029 
133659.5312500000 -158.1463470459 
133967.6250000000 -158.0734252930 
134276.4218750000 -158.0431823730 
134586.0937500000 -158.0337524414 
134896.3281250000 -158.0609283447 
135207.2656250000 -158.1181640625 
135518.9375000000 -158.1644134521 
135831.3125000000 -158.2074127197 
136144.4062500000 -158.2411804199 
136458.3906250000 -158.2651977539 
136772.9375000000 -158.2621002197 
137088.2031250000 -158.2467803955 
137404.2031250000 -158.2280883789 
137720.9218750000 -158.2072448730 
138038.3906250000 -158.2024078369 
138356.5781250000 -158.2102966309 
138675.6406250000 -158.2229309082 
138995.2968750000 -158.2405700684 
139315.7031250000 -158.2495269775 
139636.8281250000 -158.2499542236 
139958.7031250000 -158.2501983643 
140281.3125000000 -158.2597045898 
140604.6718750000 -158.2814941406 
140928.9375000000 -158.2999420166 
141253.7812500000 -158.3182067871 
141579.3906250000 -158.3188476562 
141905.7343750000 -158.3087310791 
142232.8437500000 -158.2949218750 
142560.7031250000 -158.2704620361 
142889.4687500000 -158.2362823486 
143218.8281250000 -158.2004547119 
143548.9687500000 -158.1278839111 
143879.8593750000 -158.0540313721 
144211.5156250000 -158.0197448730 
144543.9218750000 -158.0101623535 
144877.1093750000 -158.0411834717 
145211.2187500000 -158.0784759521 
145545.9375000000 -158.1165161133 
145881.4375000000 -158.1552429199 
146217.7031250000 -158.1677856445 
146554.7500000000 -158.1625823975 
146892.5625000000 -158.1530151367 
147231.3281250000 -158.1567993164 
147570.7031250000 -158.1740417480 
147910.8593750000 -158.2222137451 
148251.8125000000 -158.2861785889 
148593.5468750000 -158.3316955566 
148936.0625000000 -158.3851928711 
149279.3750000000 -158.4071044922 
149623.6250000000 -158.3758392334 
149968.5312500000 -158.3088531494 
150314.2187500000 -158.2531738281 
150660.7031250000 -158.1791534424 
151007.9843750000 -158.1284179688 
151356.0625000000 -158.1123046875 
151705.1250000000 -158.1091918945 
152054.8125000000 -158.1206970215 
152405.3125000000 -158.1349334717 
152756.6093750000 -158.1611633301 
153108.7187500000 -158.1849365234 
153461.6562500000 -158.1887359619 
153815.3906250000 -158.1648864746 
154170.1093750000 -158.1304321289 
154525.4843750000 -158.0660095215 
154881.6875000000 -158.0083465576 
155238.7031250000 -157.9815063477 
155596.5312500000 -157.9852447510 
155955.1875000000 -158.0042572021 
156314.6875000000 -158.0422668457 
156675.1718750000 -158.0753631592 
157036.3125000000 -158.0885772705 
157398.2968750000 -158.0854034424 
157761.1093750000 -158.0714416504 
158124.7656250000 -158.0568847656 
158489.2500000000 -158.0498504639 
158854.7500000000 -158.0497436523 
159220.9218750000 -158.0684509277 
159587.9375000000 -158.1214447021 
159955.7968750000 -158.2006835938 
160324.5156250000 -158.2915191650 
160694.0625000000 -158.3681488037 
161064.4843750000 -158.4006195068 
161435.9218750000 -158.3863525391 
161808.0468750000 -158.3472442627 
162181.0312500000 -158.2644042969 
162554.8593750000 -158.1831665039 
162929.5625000000 -158.1311950684 
163305.1250000000 -158.1051940918 
163681.7343750000 -158.0963439941 
164059.0312500000 -158.0949096680 
164437.2031250000 -158.1131134033 
164816.2343750000 -158.1545715332 
165196.1562500000 -158.2110900879 
165576.9375000000 -158.2558441162 
165958.6093750000 -158.2665863037 
166341.3437500000 -158.2553100586 
166724.7656250000 -158.2403869629 
167109.0781250000 -158.2367401123 
167494.2812500000 -158.2446289062 
167880.3593750000 -158.2485351562 
168267.3437500000 -158.2303771973 
168655.3906250000 -158.1897125244 
169044.1562500000 -158.1311645508 
169433.8125000000 -158.0654144287 
169824.3750000000 -158.0509948730 
170215.8281250000 -158.0853881836 
170608.1875000000 -158.1493835449 
171001.4531250000 -158.2184600830 
171395.8125000000 -158.2649230957 
171790.8906250000 -158.2669982910 
172186.8750000000 -158.2388610840 
172583.7812500000 -158.1961669922 
172981.6093750000 -158.1603240967 
173380.3437500000 -158.1406707764 
173779.9843750000 -158.1161651611 
174180.7500000000 -158.0779418945 
174582.2500000000 -158.0167388916 
174984.6875000000 -157.9598083496 
175388.0312500000 -157.9456024170 
175792.3125000000 -158.0045623779 
176197.5312500000 -158.0890655518 
176603.8750000000 -158.1780395508 
177010.9531250000 -158.2516021729 
177418.9843750000 -158.2883911133 
177827.9375000000 -158.2665405273 
178237.8437500000 -158.1970214844 
178648.7031250000 -158.1058044434 
179060.5000000000 -158.0331726074 
179473.4375000000 -158.0155029297 
179887.1406250000 -158.0646667480 
180301.7968750000 -158.1283721924 
180717.4062500000 -158.1798553467 
181133.9687500000 -158.2020263672 
181551.5000000000 -158.1824340820 
181970.1875000000 -158.1469726562 
182389.6406250000 -158.1280670166 
182810.0625000000 -158.1587066650 
183231.4531250000 -158.2237243652 
183653.8125000000 -158.2836151123 
184077.1406250000 -158.2970581055 
184501.4531250000 -158.2473297119 
184926.9531250000 -158.1900329590 
185353.2187500000 -158.1530151367 
185780.4687500000 -158.1536560059 
186208.7031250000 -158.2042388916 
186637.9375000000 -158.2560272217 
187068.1406250000 -158.3018646240 
187499.3437500000 -158.3365631104 
187931.7500000000 -158.3362731934 
188364.9531250000 -158.3088684082 
188799.1406250000 -158.2469482422 
189234.3437500000 -158.1914062500 
189670.5312500000 -158.1345520020 
190107.7500000000 -158.0679473877 
190546.1562500000 -158.0399017334 
190985.3906250000 -158.0604095459 
191425.6250000000 -158.1164093018 
191866.8750000000 -158.1911468506 
192309.1406250000 -158.2143859863 
192752.4218750000 -158.1959381104 
193196.7343750000 -158.1625671387 
193642.2812500000 -158.1247100830 
194088.6406250000 -158.1054992676 
194536.0312500000 -158.0978546143 
194984.4375000000 -158.0831146240 
195433.8906250000 -158.0406494141 
195884.3906250000 -157.9879608154 
196336.1250000000 -157.9695739746 
196788.7031250000 -157.9925079346 
197242.3125000000 -158.0625000000 
197696.9687500000 -158.1274719238 
198152.6718750000 -158.1514892578 
198609.4218750000 -158.1507720947 
199067.2343750000 -158.1466064453 
199526.3125000000 -158.1407928467 
199986.2343750000 -158.1299743652 
200447.2187500000 -158.1213989258 
200909.2656250000 -158.1237945557 
201372.3750000000 -158.1343688965 
201836.5625000000 -158.1459808350 
202302.0312500000 -158.1319427490 
202768.3437500000 -158.0747222900 
203235.7343750000 -157.9898071289 
203704.2187500000 -157.9323577881 
204173.7656250000 -157.8988647461 
204644.4062500000 -157.8851013184 
205116.1250000000 -157.8905639648 
205589.1562500000 -157.8980865479 
206063.0468750000 -157.9053497314 
206538.0468750000 -157.9300842285 
207014.1250000000 -157.9726562500 
207491.3125000000 -158.0403137207 
207969.5937500000 -158.1420745850 
208448.9843750000 -158.2212829590 
208929.7031250000 -158.2536163330 
209411.2968750000 -158.2458801270 
209894.0000000000 -158.2211151123 
210377.8281250000 -158.2028656006 
210862.7500000000 -158.2187194824 
211348.8125000000 -158.2879333496 
211836.2187500000 -158.3613281250 
212324.5156250000 -158.4183654785 
212813.9375000000 -158.4286956787 
213304.4843750000 -158.3574066162 
213796.1718750000 -158.2393798828 
214288.9843750000 -158.1136169434 
214782.9375000000 -158.0236663818 
215278.2656250000 -158.0081787109 
215774.5000000000 -158.0665740967 
216271.8750000000 -158.1616058350 
216770.3906250000 -158.2502136230 
217270.0625000000 -158.3014373779 
217770.8906250000 -158.3054504395 
218273.1093750000 -158.2731323242 
218776.2343750000 -158.2198333740 
219280.5312500000 -158.1567077637 
219785.9843750000 -158.1032714844 
220292.6093750000 -158.0824890137 
220800.4062500000 -158.0946350098 
221309.3593750000 -158.1201477051 
221819.7343750000 -158.1442871094 
222331.0468750000 -158.1686096191 
222843.5468750000 -158.2045288086 
223357.2031250000 -158.2568359375 
223872.0625000000 -158.3047332764 
224388.1093750000 -158.3083190918 
224905.5781250000 -158.2571258545 
225424.0000000000 -158.1906433105 
225943.6250000000 -158.1478576660 
226464.4375000000 -158.1375122070 
226986.4531250000 -158.1529083252 
227509.6718750000 -158.1719512939 
228034.1093750000 -158.1693572998 
228559.9843750000 -158.1536712646 
229086.8281250000 -158.1620941162 
229614.8906250000 -158.2101593018 
230144.1718750000 -158.2737579346 
230674.6718750000 -158.2655181885 
231206.3906250000 -158.1916503906 
231739.3437500000 -158.1101837158 
232273.7812500000 -158.0695343018 
232809.1875000000 -158.0762786865 
233345.8281250000 -158.1091613770 
233883.7031250000 -158.1487579346 
234422.8125000000 -158.1725769043 
234963.1875000000 -158.1550140381 
235505.0468750000 -158.0805664062 
236047.9062500000 -158.0056457520 
236592.0156250000 -157.9764862061 
237137.3750000000 -157.9769287109 
237683.9843750000 -157.9955444336 
238231.8750000000 -158.0285797119 
238781.0156250000 -158.1184082031 
239331.6718750000 -158.2618560791 
239883.3593750000 -158.3618011475 
240436.2968750000 -158.3915252686 
240990.5312500000 -158.3578643799 
241546.0312500000 -158.3106536865 
242102.8125000000 -158.2908782959 
242661.1406250000 -158.3064880371 
243220.4843750000 -158.3100433350 
243781.1250000000 -158.2797393799 
244343.0625000000 -158.2255706787 
244906.2968750000 -158.1682891846 
245470.8125000000 -158.1439056396 
246036.6406250000 -158.1487731934 
246604.0468750000 -158.1570281982 
247172.4843750000 -158.1393890381 
247742.2343750000 -158.1155548096 
248313.2968750000 -158.1463012695 
248885.6718750000 -158.2189331055 
249459.3750000000 -158.2678833008 
250034.4062500000 -158.2302703857 
250611.0156250000 -158.1859741211 
251188.7031250000 -158.1778564453 
251767.7031250000 -158.2035675049 
252348.0468750000 -158.2112579346 
252929.7343750000 -158.1815490723 
253512.7500000000 -158.1396179199 
254097.3906250000 -158.1482696533 
254683.1093750000 -158.1941986084 
255270.1718750000 -158.2367095947 
255858.5781250000 -158.2637786865 
256448.3593750000 -158.2890625000 
257039.4843750000 -158.3163146973 
257631.9843750000 -158.3362731934 
258226.1250000000 -158.3293304443 
258821.3593750000 -158.3042907715 
259417.9531250000 -158.2549743652 
260015.9375000000 -158.1972808838 
260615.2812500000 -158.1627349854 
261216.0312500000 -158.1714172363 
261818.4375000000 -158.2518310547 
262421.9375000000 -158.3795013428 
263026.8437500000 -158.4530639648 
263633.1562500000 -158.4268341064 
264240.8437500000 -158.3353729248 
264849.9375000000 -158.2304992676 
265460.4375000000 -158.1492004395 
266072.6250000000 -158.1376953125 
266685.9375000000 -158.1823272705 
267300.6562500000 -158.2267761230 
267916.8125000000 -158.2213897705 
268534.3750000000 -158.1901855469 
269153.3750000000 -158.1567230225 
269774.0937500000 -158.1243896484 
270395.9375000000 -158.1198730469 
271019.2187500000 -158.1565856934 
271643.9375000000 -158.2347564697 
272270.0937500000 -158.3028106689 
272897.6875000000 -158.3016510010 
273526.7500000000 -158.2464141846 
274157.5312500000 -158.2258605957 
274789.5000000000 -158.2649383545 
275422.9062500000 -158.2856445312 
276057.7812500000 -158.2400512695 
276694.0937500000 -158.1397247314 
277331.9062500000 -157.9991302490 
277971.1875000000 -157.8457946777 
278612.2187500000 -157.7939300537 
279254.4375000000 -157.9452819824 
279898.1562500000 -158.1693420410 
280543.3437500000 -158.2780303955 
281190.0000000000 -158.2502136230 
281838.1562500000 -158.1485443115 
282488.1250000000 -158.0722503662 
283139.2812500000 -158.0954742432 
283791.9375000000 -158.1521453857 
284446.0937500000 -158.1808929443 
285101.7812500000 -158.1880340576 
285758.9687500000 -158.1929168701 
286417.6562500000 -158.1965484619 
287078.1875000000 -158.2468109131 
287739.9062500000 -158.3001251221 
288403.1875000000 -158.2792510986 
289067.9687500000 -158.2236175537 
289734.2812500000 -158.1969757080 
290402.1562500000 -158.2235717773 
291071.8750000000 -158.2797088623 
291742.8125000000 -158.3252105713 
292415.2812500000 -158.3892822266 
293089.3437500000 -158.4601135254 
293764.9062500000 -158.4351196289 
294442.0625000000 -158.2803649902 
295120.7812500000 -158.1910705566 
295801.3750000000 -158.2114715576 
296483.2187500000 -158.2545166016 
297166.6250000000 -158.2214965820 
297851.6250000000 -158.1441040039 
298538.1875000000 -158.0635528564 
299226.3437500000 -158.0440063477 
299916.4062500000 -158.1141357422 
300607.7500000000 -158.1749420166 
301300.6562500000 -158.1838684082 
301995.1875000000 -158.1936035156 
302691.3125000000 -158.2026672363 
303389.0312500000 -158.2102508545 
304088.3750000000 -158.2160797119 
304789.6562500000 -158.2201843262 
305492.2187500000 -158.2227325439 
306196.3750000000 -158.2240447998 
306902.1875000000 -158.2245941162 
307609.6250000000 -158.2251586914 
308318.6875000000 -158.2267456055 
309029.3750000000 -158.2304840088 
309742.0625000000 -158.2373809814 
310456.0312500000 -158.2480926514 
311171.6562500000 -158.2621765137 
311888.9375000000 -158.2787170410 
312607.8437500000 -158.2959289551 
313328.4375000000 -158.3113250732 
314051.0312500000 -158.3219451904 
314774.9375000000 -158.3249511719 
315500.5000000000 -158.3186492920 
316227.7812500000 -158.3030853271 
316956.6875000000 -158.2805175781 
317687.3125000000 -158.2550659180 
318419.5937500000 -158.2317047119 
319153.9375000000 -158.2148742676 
319889.5937500000 -158.2072906494 
320626.9687500000 -158.2090911865 
321366.0312500000 -158.2180938721 
322106.8125000000 -158.2308044434 
322849.2812500000 -158.2438507080 
323593.8125000000 -158.2551727295 
324339.7187500000 -158.2642974854 
325087.3750000000 -158.2716827393 
325836.7187500000 -158.2774810791 
326587.7812500000 -158.2809753418 
327340.5937500000 -158.2807617188 
328095.1250000000 -158.2760009766 
328851.7812500000 -158.2676239014 
329609.8125000000 -158.2585449219 
330369.5937500000 -158.2525482178 
331131.0937500000 -158.2526855469 
331894.3750000000 -158.2595520020 
332659.4375000000 -158.2721862793 
333426.2187500000 -158.2877044678 
334195.1562500000 -158.3033142090 
334965.5000000000 -158.3170623779 
335737.6250000000 -158.3280639648 
336511.5312500000 -158.3361053467 
337287.2187500000 -158.3412780762 
338064.6875000000 -158.3439788818 
338844.3125000000 -158.3453216553 
339625.3750000000 -158.3473205566 
340408.2500000000 -158.3526153564 
341192.9062500000 -158.3633422852 
341979.3750000000 -158.3800354004 
342767.6562500000 -158.4007873535 
343557.7812500000 -158.4215850830 
344350.0625000000 -158.4375762939 
345143.8125000000 -158.4447937012 
345939.4062500000 -158.4413909912 
346736.8125000000 -158.4279785156 
347536.0625000000 -158.3936614990 
348337.1562500000 -158.3514862061 
349140.5000000000 -158.3213958740 
349945.2812500000 -158.2919921875 
350751.9375000000 -158.2651367188 
351560.4375000000 -158.2427368164 
352370.8125000000 -158.2261047363 
353183.0625000000 -158.2152557373 
353997.1562500000 -158.2089538574 
354813.5312500000 -158.2052154541 
355631.4062500000 -158.2023162842 
356451.1562500000 -158.1996154785 
357272.8125000000 -158.1977081299 
358096.3437500000 -158.1979522705 
358921.7812500000 -158.2017364502 
359749.5312500000 -158.2162170410 
360578.7812500000 -158.2393798828 
361409.9375000000 -158.2598876953 
362243.0000000000 -158.2835388184 
363078.0000000000 -158.3094177246 
363914.9375000000 -158.3357086182 
364753.7812500000 -158.3594207764 
365594.9687500000 -158.3769531250 
366437.6875000000 -158.3851470947 
367282.3437500000 -158.3827819824 
368128.9687500000 -158.3631896973 
368977.5312500000 -158.3391723633 
369828.0312500000 -158.3287048340 
370680.5312500000 -158.3262023926 
371535.3750000000 -158.3310852051 
372391.7812500000 -158.3399505615 
373250.1875000000 -158.3481140137 
374110.5625000000 -158.3515777588 
374972.9062500000 -158.3447875977 
375837.2500000000 -158.3305969238 
376703.9687500000 -158.3210449219 
377572.3125000000 -158.3139343262 
378442.6562500000 -158.3096313477 
379314.9687500000 -158.3079071045 
380189.3437500000 -158.3085937500 
381065.6875000000 -158.3146362305 
381944.0625000000 -158.3239898682 
382824.9062500000 -158.3279113770 
383707.3437500000 -158.3234100342 
384591.8125000000 -158.3028259277 
385478.3125000000 -158.2584075928 
386366.8750000000 -158.1347656250 
387257.5000000000 -157.9677429199 
388150.5625000000 -157.8526611328 
389045.2812500000 -157.7622222900 
389942.0625000000 -157.7162322998 
390840.9062500000 -157.7256011963 
391741.8125000000 -157.8404388428 
392644.8125000000 -158.0147399902 
393549.8750000000 -158.1322479248 
394457.4687500000 -158.2278289795 
395366.7187500000 -158.2945709229 
396278.0937500000 -158.3475189209 
397191.5312500000 -158.3760986328 
398107.0937500000 -158.3918304443 
399024.7500000000 -158.4093017578 
399944.9687500000 -158.4277496338 
400866.8750000000 -158.4513397217 
401790.9062500000 -158.4662780762 
402717.0625000000 -158.4704589844 
403645.3437500000 -158.4725036621 
404575.7812500000 -158.4749450684 
405508.3437500000 -158.4840850830 
406443.5312500000 -158.4995117188 
407380.4062500000 -158.5114898682 
408319.4375000000 -158.5211181641 
409260.6562500000 -158.5235290527 
410204.0312500000 -158.5107727051 
411149.5625000000 -158.4944915771 
412097.3125000000 -158.4768829346 
413047.6562500000 -158.4573211670 
413999.7812500000 -158.4492797852 
414954.0625000000 -158.4504699707 
415910.5625000000 -158.4534454346 
416869.2812500000 -158.4548492432 
417830.1875000000 -158.4490966797 
418793.7812500000 -158.4395751953 
419759.1250000000 -158.4260711670 
420726.6875000000 -158.4011688232 
421696.5000000000 -158.3789215088 
422668.5312500000 -158.3726043701 
423642.8125000000 -158.3769836426 
424619.3437500000 -158.4042816162 
425598.5937500000 -158.4419250488 
426579.6250000000 -158.4632568359 
427562.9375000000 -158.4749450684 
428548.5000000000 -158.4643249512 
429536.3125000000 -158.4467773438 
430526.4375000000 -158.4270324707 
431519.3125000000 -158.4047851562 
432514.0000000000 -158.3989257812 
433510.9687500000 -158.4086303711 
434510.2500000000 -158.4393005371 
435511.8125000000 -158.4761657715 
436515.6875000000 -158.4973907471 
437521.9062500000 -158.5169982910 
438530.9062500000 -158.5264892578 
439541.7500000000 -158.5305480957 
440554.9062500000 -158.5412902832 
441570.4375000000 -158.5597991943 
442588.2812500000 -158.5769042969 
443608.4687500000 -158.6044311523 
444631.0312500000 -158.6275177002 
445656.4062500000 -158.6367950439 
446683.6875000000 -158.6435394287 
447713.3125000000 -158.6509857178 
448745.3437500000 -158.6617736816 
449779.7187500000 -158.6873931885 
450816.5000000000 -158.7141571045 
451856.1562500000 -158.7258453369 
452897.7187500000 -158.7298431396 
453941.6875000000 -158.7264556885 
454988.0625000000 -158.7276458740 
456036.8437500000 -158.7376556396 
457088.0312500000 -158.7476501465 
458141.6562500000 -158.7583923340 
459198.1875000000 -158.7607879639 
460256.6875000000 -158.7588653564 
461317.6250000000 -158.7627716064 
462380.9687500000 -158.7838439941 
463446.8125000000 -158.8305358887 
464515.0937500000 -158.8888244629 
465586.3437500000 -158.9257659912 
466659.5312500000 -158.9630279541 
467735.2187500000 -158.9767456055 
468813.3750000000 -158.9595489502 
469894.0312500000 -158.9115753174 
470977.1875000000 -158.8080139160 
472062.8125000000 -158.6601104736 
473151.4687500000 -158.5503082275 
474242.1250000000 -158.4290313721 
475335.2812500000 -158.3932495117 
476430.9687500000 -158.4705200195 
477529.1562500000 -158.5985717773 
478629.9062500000 -158.7189636230 
479733.7187500000 -158.8002014160 
480839.5312500000 -158.8274688721 
481947.9062500000 -158.8425292969 
483058.8125000000 -158.8424224854 
484172.3125000000 -158.8338775635 
485288.3437500000 -158.8269348145 
486406.9687500000 -158.8336791992 
487528.7187500000 -158.8575744629 
488652.5000000000 -158.8998260498 
489778.8750000000 -158.9460601807 
490907.8437500000 -158.9787902832 
492039.4375000000 -158.9906463623 
493173.6250000000 -158.9784240723 
494310.4375000000 -158.9574432373 
495450.3750000000 -158.9410400391 
496592.4375000000 -158.9362945557 
497737.1250000000 -158.9474334717 
498884.4375000000 -158.9678344727 
500034.4062500000 -158.9912414551 
501187.0000000000 -159.0082092285 
502342.8437500000 -159.0081481934 
503500.7812500000 -158.9954833984 
504661.3750000000 -158.9850463867 
505824.6562500000 -158.9955139160 
506990.6250000000 -159.0415496826 
508159.2812500000 -159.1049804688 
509330.6250000000 -159.1600189209 
510505.2187500000 -159.1905670166 
511681.9687500000 -159.1923828125 
512861.4375000000 -159.1863250732 
514043.6250000000 -159.1922454834 
515228.5312500000 -159.2325592041 
516416.1562500000 -159.2819671631 
517607.0937500000 -159.3304443359 
518800.2187500000 -159.3629302979 
519996.0937500000 -159.3640289307 
521194.7187500000 -159.3367919922 
522396.1250000000 -159.2747955322 
523600.2812500000 -159.1610565186 
524807.1875000000 -159.0787811279 
526017.5000000000 -159.0411529541 
527230.0000000000 -159.0572814941 
528445.3125000000 -159.1300048828 
529663.4375000000 -159.2518920898 
530884.3125000000 -159.3330841064 
532108.0625000000 -159.3922271729 
533335.1875000000 -159.4350891113 
534564.5625000000 -159.4593353271 
535796.7500000000 -159.4730834961 
537031.8125000000 -159.4778289795 
538269.6875000000 -159.4844818115 
539510.4375000000 -159.4912567139 
540754.0625000000 -159.4928588867 
542001.1250000000 -159.4895172119 
543250.5000000000 -159.4903411865 
544502.7500000000 -159.5000610352 
545757.8750000000 -159.5196075439 
547015.8750000000 -159.5334320068 
548276.7500000000 -159.5435638428 
549540.5625000000 -159.5534210205 
550807.9375000000 -159.5607299805 
552077.5625000000 -159.5756072998 
553350.1250000000 -159.6184997559 
554625.6875000000 -159.6690521240 
555904.1250000000 -159.7248535156 
557185.5000000000 -159.7825622559 
558470.5000000000 -159.8079071045 
559757.8125000000 -159.8237915039 
561048.0625000000 -159.8443908691 
562341.3125000000 -159.8560333252 
563637.5625000000 -159.8513946533 
564936.8125000000 -159.8198547363 
566239.0000000000 -159.7834014893 
567544.8750000000 -159.7733459473 
568853.0625000000 -159.7858276367 
570164.3125000000 -159.8144531250 
571478.6250000000 -159.8319396973 
572795.8750000000 -159.8433837891 
574116.2500000000 -159.8628387451 
575440.2500000000 -159.8959808350 
576766.6875000000 -159.9265289307 
578096.1875000000 -159.9563293457 
579428.6875000000 -159.9922790527 
580764.3125000000 -160.0288543701 
582103.0625000000 -160.0603942871 
583444.8125000000 -160.0946960449 
584790.3750000000 -160.1369476318 
586138.3125000000 -160.1692352295 
587489.4375000000 -160.1869964600 
588843.6250000000 -160.1978607178 
590200.9375000000 -160.1977996826 
591561.4375000000 -160.1726989746 
592925.0000000000 -160.1233062744 
594292.3750000000 -160.0776977539 
595662.2500000000 -160.0338592529 
597035.3125000000 -159.9972229004 
598411.5000000000 -160.0102691650 
599790.9375000000 -160.0785064697 
601173.4375000000 -160.1506195068 
602559.8750000000 -160.2259216309 
603948.8125000000 -160.3222351074 
605340.9375000000 -160.4117889404 
606736.3125000000 -160.4829559326 
608134.8750000000 -160.5242309570 
609536.6875000000 -160.5402221680 
610941.6875000000 -160.5489654541 
612350.6250000000 -160.5443420410 
613762.1250000000 -160.4984588623 
615176.9375000000 -160.4209136963 
616594.9375000000 -160.3641967773 
618016.2500000000 -160.3519897461 
619440.8125000000 -160.3571929932 
620869.3750000000 -160.3604431152 
622300.5000000000 -160.3587036133 
623734.9375000000 -160.3827819824 
625172.6875000000 -160.4577331543 
626613.7500000000 -160.5754699707 
628058.1250000000 -160.7042388916 
629505.8750000000 -160.8102264404 
630957.6250000000 -160.8601837158 
632412.0000000000 -160.8733367920 
633869.7500000000 -160.8516693115 
635330.8750000000 -160.8108978271 
636795.3750000000 -160.7797393799 
638263.2500000000 -160.7725524902 
639735.1875000000 -160.7901153564 
641209.8125000000 -160.8201751709 
642687.8750000000 -160.8414306641 
644169.3125000000 -160.8349609375 
645654.1250000000 -160.7980651855 
647142.4375000000 -160.7500915527 
648634.1250000000 -160.7207489014 
650130.0000000000 -160.7257843018 
651628.5625000000 -160.7477111816 
653130.6250000000 -160.7540283203 
654636.1250000000 -160.7482757568 
656145.1250000000 -160.7650604248 
657657.6250000000 -160.7997894287 
659173.5625000000 -160.8482971191 
660693.6875000000 -160.9226989746 
662216.6250000000 -161.0074768066 
663743.1250000000 -161.0924224854 
665273.0625000000 -161.1570434570 
666806.5625000000 -161.1988677979 
668343.6250000000 -161.2288360596 
669884.9375000000 -161.2641906738 
671429.0625000000 -161.2965393066 
672976.7500000000 -161.2961425781 
674528.0000000000 -161.2560882568 
676082.8750000000 -161.2083740234 
677641.2500000000 -161.1962890625 
679203.3125000000 -161.2366333008 
680769.6250000000 -161.3126525879 
682338.8750000000 -161.3986053467 
683911.6875000000 -161.4804992676 
685488.1875000000 -161.5494842529 
687068.2500000000 -161.5906524658 
688652.0000000000 -161.5969848633 
690240.1875000000 -161.5831909180 
691831.1875000000 -161.5643310547 
693425.9375000000 -161.5287780762 
695024.3125000000 -161.4095458984 
696626.4375000000 -161.2101898193 
698232.1875000000 -161.0620269775 
699841.6875000000 -161.0180358887 
701455.6250000000 -161.1154022217 
703072.5000000000 -161.3079223633 
704693.1250000000 -161.4761657715 
706317.5000000000 -161.5042724609 
707945.6250000000 -161.3825073242 
709577.5000000000 -161.2179412842 
711213.8750000000 -161.2671356201 
712853.3125000000 -161.4917602539 
714496.5000000000 -161.7432098389 
716143.4375000000 -161.9143829346 
717794.1875000000 -161.9956665039 
719448.7500000000 -162.0355377197 
721107.1250000000 -162.0712890625 
722770.1250000000 -162.1136627197 
724436.1875000000 -162.1524810791 
726106.0625000000 -162.1701049805 
727779.8125000000 -162.1782379150 
729457.3750000000 -162.2164764404 
731138.8125000000 -162.2834320068 
732824.1250000000 -162.3545989990 
734514.1875000000 -162.4069824219 
736207.2500000000 -162.4720916748 
737904.3125000000 -162.5621948242 
739605.1875000000 -162.6207733154 
741310.0625000000 -162.6345825195 
743018.8125000000 -162.6129150391 
744732.3750000000 -162.6101379395 
746449.0000000000 -162.6418762207 
748169.6250000000 -162.6924285889 
749894.1875000000 -162.7612457275 
751622.7500000000 -162.8091278076 
753355.3125000000 -162.8143615723 
755091.8750000000 -162.7998199463 
756833.2500000000 -162.7887725830 
758577.7500000000 -162.8022460938 
760326.3750000000 -162.8268585205 
762078.9375000000 -162.8839263916 
763835.6250000000 -162.9576416016 
765596.3125000000 -162.9664611816 
767361.8750000000 -162.9017791748 
769130.6875000000 -162.7869873047 
770903.6250000000 -162.6958770752 
772680.6250000000 -162.6541900635 
774461.6875000000 -162.6866149902 
776246.8750000000 -162.7883605957 
778036.1875000000 -162.8504791260 
779830.4375000000 -162.8999481201 
781628.0000000000 -162.9925994873 
783429.7500000000 -163.1003570557 
785235.6250000000 -163.1575775146 
787045.6250000000 -163.1821136475 
788859.8125000000 -163.1939239502 
790678.1875000000 -163.1300811768 
792501.6250000000 -163.0336303711 
794328.4375000000 -162.9730072021 
796159.3750000000 -163.0081024170 
797994.6250000000 -163.0836029053 
799834.0000000000 -163.1389923096 
801677.6875000000 -163.1776275635 
803526.5000000000 -163.2702789307 
805378.6875000000 -163.3972625732 
807235.1250000000 -163.4791870117 
809095.8750000000 -163.4994049072 
810960.9375000000 -163.4708404541 
812830.2500000000 -163.3753967285 
814703.8750000000 -162.4977874756 
816582.6875000000 -159.3571319580 
818465.0000000000 -155.1000976562 
820351.6250000000 -152.6120605469 
822242.5625000000 -152.2707977295 
824137.8750000000 -153.9929504395 
826037.6250000000 -157.7729797363 
827942.5625000000 -161.6616516113 
829851.0625000000 -163.3231201172 
831763.9375000000 -163.4232482910 
833681.1875000000 -163.3934936523 
835602.8750000000 -163.4248199463 
837529.0000000000 -163.5760650635 
839459.5625000000 -163.7152557373 
841395.5000000000 -163.7333221436 
843335.0000000000 -163.6833190918 
845278.9375000000 -163.6880645752 
847227.3750000000 -163.7589416504 
849180.2500000000 -163.8273925781 
851137.6875000000 -163.8318023682 
853100.5625000000 -163.7780914307 
855067.0000000000 -163.7169342041 
857038.0000000000 -163.6907958984 
859013.5625000000 -163.7107086182 
860993.6250000000 -163.7833709717 
862978.3125000000 -163.8542175293 
864967.5000000000 -163.8404998779 
866962.2500000000 -163.7770690918 
868960.6875000000 -163.7253875732 
870963.6875000000 -163.6937103271 
872971.3125000000 -163.6441192627 
874983.6250000000 -163.5648803711 
877000.5000000000 -163.5322418213 
879022.0625000000 -163.5198822021 
881049.2500000000 -163.5297698975 
883080.1250000000 -163.6119842529 
885115.6875000000 -163.7725372314 
887155.9375000000 -163.9698638916 
889200.8750000000 -164.1200561523 
891250.5625000000 -164.2970733643 
893305.9375000000 -164.4676666260 
895365.0625000000 -164.4390563965 
897428.9375000000 -164.2203369141 
899497.5625000000 -163.9705047607 
901571.0000000000 -163.9174957275 
903649.1875000000 -163.9932556152 
905732.1250000000 -164.1041717529 
907820.9375000000 -164.1777801514 
909913.5000000000 -164.2180786133 
912010.9375000000 -164.2721557617 
914113.1875000000 -164.2477416992 
916220.2500000000 -164.1096038818 
918332.1875000000 -164.0263671875 
920450.0625000000 -164.0509338379 
922571.7500000000 -164.0969543457 
924698.3750000000 -164.0670471191 
926829.8125000000 -163.9609527588 
928966.2500000000 -163.8692626953 
931107.5625000000 -163.7521972656 
933253.8750000000 -163.4788818359 
935406.0625000000 -163.1583251953 
937562.2500000000 -163.0713653564 
939723.4375000000 -162.7581939697 
941889.5625000000 -162.1628723145 
944060.6875000000 -161.8080139160 
946236.8125000000 -162.2208099365 
948419.0000000000 -163.2988433838 
950605.1250000000 -164.1240386963 
952796.3750000000 -164.3559112549 
954992.6250000000 -164.3720245361 
957193.9375000000 -164.4416809082 
959400.3750000000 -164.5478210449 
961611.8125000000 -164.6048583984 
963829.5000000000 -164.5387725830 
966051.1875000000 -164.4007110596 
968278.0000000000 -164.4058990479 
970509.9375000000 -164.5500335693 
972747.0625000000 -164.5533294678 
974989.3125000000 -164.4712219238 
977236.6875000000 -164.5555572510 
979490.3750000000 -164.6643524170 
981748.1875000000 -164.5706329346 
984011.1875000000 -164.4152221680 
986279.3750000000 -164.4293823242 
988552.8125000000 -164.5226440430 
990831.5000000000 -164.4644775391 
993116.5625000000 -164.3264923096 
995405.7500000000 -164.2756195068 
997700.2500000000 -164.2579345703 
1000000.0000000000 -164.2446899414 


==> data/paper_f24.DAT <==
1.0000000000 -87.8707351685 
1.0023052692 -87.2844314575 
1.0046157837 -86.6981506348 
1.0069316626 -86.1366729736 
1.0092529058 -85.7592926025 
1.0115795135 -85.3819122314 
1.0139113665 -85.0045471191 
1.0162487030 -84.6271667480 
1.0185914040 -84.3897476196 
1.0209394693 -84.2573776245 
1.0232930183 -84.1250000000 
1.0256519318 -83.9926300049 
1.0280163288 -83.8732376099 
1.0303860903 -83.9245834351 
1.0327614546 -83.9759216309 
1.0351421833 -84.0272598267 
1.0375283957 -84.0785980225 
1.0399202108 -84.2148971558 
1.0423173904 -84.4040832520 
1.0447201729 -84.5932769775 
1.0471285582 -84.7824707031 
1.0495424271 -84.9857406616 
1.0519618988 -85.2428665161 
1.0543868542 -85.4999847412 
1.0568175316 -85.7571105957 
1.0592536926 -86.0142211914 
1.0616955757 -86.2015686035 
1.0641430616 -86.3758544922 
1.0665961504 -86.5501403809 
1.0690548420 -86.7244262695 
1.0715192556 -86.7523117065 
1.0739893913 -86.6456222534 
1.0764652491 -86.5389328003 
1.0789467096 -86.4322433472 
1.0814340115 -86.2709808350 
1.0839269161 -85.9390182495 
1.0864256620 -85.6070480347 
1.0889301300 -85.2750778198 
1.0914403200 -84.9429626465 
1.0939563513 -84.5805130005 
1.0964782238 -84.2180557251 
1.0990058184 -83.8556137085 
1.1015392542 -83.4931716919 
1.1040786505 -83.1918487549 
1.1066237688 -82.9049758911 
1.1091748476 -82.6180953979 
1.1117317677 -82.3312072754 
1.1142945290 -82.1246337891 
1.1168632507 -81.9607009888 
1.1194379330 -81.7967605591 
1.1220184565 -81.6328277588 
1.1246049404 -81.5459747314 
1.1271975040 -81.5257034302 
1.1297959089 -81.5054397583 
1.1324003935 -81.4851684570 
1.1350108385 -81.5331954956 
1.1376272440 -81.6618194580 
1.1402497292 -81.7904434204 
1.1428782940 -81.9190750122 
1.1455129385 -82.1046295166 
1.1481536627 -82.3692245483 
1.1508003473 -82.6338195801 
1.1534532309 -82.8984146118 
1.1561121941 -83.1968612671 
1.1587773561 -83.5428619385 
1.1614485979 -83.8888549805 
1.1641260386 -84.2348556519 
1.1668096781 -84.5694656372 
1.1694993973 -84.8901290894 
1.1721953154 -85.2108001709 
1.1748975515 -85.5314788818 
1.1776059866 -85.8260345459 
1.1803206205 -86.0964126587 
1.1830415726 -86.3668060303 
1.1857687235 -86.6371917725 
1.1885021925 -86.9687423706 
1.1912419796 -87.3371047974 
1.1939880848 -87.7054595947 
1.1967405081 -88.0738143921 
1.1994993687 -88.6808166504 
1.2022644281 -89.3615112305 
1.2050359249 -90.0422210693 
1.2078138590 -90.7229461670 
1.2105981112 -91.3039321899 
1.2133888006 -91.8782806396 
1.2161860466 -92.4526596069 
1.2189896107 -92.8113937378 
1.2217996120 -91.8944702148 
1.2246161699 -90.9775161743 
1.2274392843 -90.0605468750 
1.2302688360 -89.2661056519 
1.2331048250 -88.6678085327 
1.2359474897 -88.0694885254 
1.2387965918 -87.4711914062 
1.2416522503 -87.0288696289 
1.2445145845 -86.6681289673 
1.2473834753 -86.3073883057 
1.2502590418 -85.9466400146 
1.2531411648 -85.7192382812 
1.2560299635 -85.4973220825 
1.2589254379 -85.2753982544 
1.2618275881 -85.0831985474 
1.2647362947 -84.9618606567 
1.2676519156 -84.8405075073 
1.2705740929 -84.7191696167 
1.2735030651 -84.6573562622 
1.2764388323 -84.6260604858 
1.2793812752 -84.5947570801 
1.2823306322 -84.5684585571 
1.2852866650 -84.6248626709 
1.2882494926 -84.6812591553 
1.2912192345 -84.7376556396 
1.2941958904 -84.8324432373 
1.2971792221 -84.9683685303 
1.3001695871 -85.1043014526 
1.3031667471 -85.2402267456 
1.3061708212 -85.4363937378 
1.3091819286 -85.6366043091 
1.3121999502 -85.8368072510 
1.3152248859 -86.0578765869 
1.3182567358 -86.3076477051 
1.3212956190 -86.5574188232 
1.3243415356 -86.8071975708 
1.3273944855 -87.0969848633 
1.3304544687 -87.3896789551 
1.3335214853 -87.6823730469 
1.3365955353 -87.9982299805 
1.3396767378 -88.3400115967 
1.3427649736 -88.6817932129 
1.3458603621 -89.0263214111 
1.3489629030 -89.4389724731 
1.3520725965 -89.8516311646 
1.3551894426 -90.2642822266 
1.3583134413 -90.7223968506 
1.3614447117 -91.2069549561 
1.3645831347 -91.6915054321 
1.3677288294 -92.1390609741 
1.3708817959 -92.4772338867 
1.3740419149 -92.8153915405 
1.3772094250 -93.1535644531 
1.3803843260 -93.0794677734 
1.3835663795 -92.9590759277 
1.3867558241 -92.8386840820 
1.3899526596 -92.5754547119 
1.3931567669 -92.2049789429 
1.3963683844 -91.8344802856 
1.3995872736 -91.4322509766 
1.4028136730 -90.9434738159 
1.4060475826 -90.4546890259 
1.4092887640 -89.9659347534 
1.4125375748 -89.5255508423 
1.4157937765 -89.0856475830 
1.4190574884 -88.6457366943 
1.4223288298 -88.3526077271 
1.4256075621 -88.1117019653 
1.4288939238 -87.8707885742 
1.4321879148 -87.7617340088 
1.4354894161 -87.7800445557 
1.4387985468 -87.7983627319 
1.4421153069 -87.9070205688 
1.4454398155 -88.2230453491 
1.4487718344 -88.5390548706 
1.4521116018 -88.8958816528 
1.4554591179 -89.5468750000 
1.4588142633 -90.1978530884 
1.4621771574 -90.8488311768 
1.4655478001 -91.5260086060 
1.4689263105 -92.2042007446 
1.4723124504 -92.8823623657 
1.4757065773 -92.9021987915 
1.4791084528 -92.7848892212 
1.4825180769 -92.6675796509 
1.4859356880 -92.4149780273 
1.4893610477 -92.1082839966 
1.4927943945 -91.8015899658 
1.4962356091 -91.3912734985 
1.4996848106 -90.9183197021 
1.5031419992 -90.4453659058 
1.5066070557 -89.9622039795 
1.5100802183 -89.4708251953 
1.5135612488 -88.9794692993 
1.5170503855 -88.5964050293 
1.5205475092 -88.3189163208 
1.5240527391 -88.0414276123 
1.5275660753 -87.8882141113 
1.5310875177 -87.8696823120 
1.5346169472 -87.8511505127 
1.5381547213 -87.9512481689 
1.5417004824 -88.1827621460 
1.5452544689 -88.4142761230 
1.5488165617 -88.7557830811 
1.5523869991 -89.2119903564 
1.5559656620 -89.6681976318 
1.5595525503 -90.1974945068 
1.5631476641 -90.7929000854 
1.5667510033 -91.3882904053 
1.5703628063 -91.9728469849 
1.5739828348 -92.5495376587 
1.5776112080 -93.1262283325 
1.5812480450 -93.6283874512 
1.5848932266 -94.0914688110 
1.5885467529 -94.5545425415 
1.5922087431 -94.3508148193 
1.5958790779 -93.9261779785 
1.5995579958 -93.5015258789 
1.6032453775 -92.7187805176 
1.6069412231 -91.8803939819 
1.6106456518 -91.0419998169 
1.6143585443 -90.5168991089 
1.6180800200 -89.9921646118 
1.6218100786 -89.5115051270 
1.6255487204 -89.2787475586 
1.6292960644 -89.0459823608 
1.6330519915 -88.8785018921 
1.6368165016 -88.8486480713 
1.6405898333 -88.8188018799 
1.6443717480 -88.8337860107 
1.6481623650 -88.8917236328 
1.6519618034 -88.9496612549 
1.6557699442 -89.0018539429 
1.6595869064 -89.0517883301 
1.6634126902 -89.1017227173 
1.6672471762 -89.1642074585 
1.6710906029 -89.2274551392 
1.6749428511 -89.3014297485 
1.6788040400 -89.4225387573 
1.6826740503 -89.5436401367 
1.6865530014 -89.6522903442 
1.6904408932 -89.7454147339 
1.6943378448 -89.8385467529 
1.6982436180 -89.7978439331 
1.7021585703 -89.7057189941 
1.7060823441 -89.6102218628 
1.7100152969 -89.3135147095 
1.7139573097 -89.0167999268 
1.7179083824 -88.7003631592 
1.7218686342 -88.3433685303 
1.7258379459 -87.9863891602 
1.7298164368 -87.7183456421 
1.7338039875 -87.4972000122 
1.7378008366 -87.2760467529 
1.7418068647 -87.3502044678 
1.7458221912 -87.4247817993 
1.7498466969 -87.6525115967 
1.7538805008 -88.1543045044 
1.7579236031 -88.6560974121 
1.7619761229 -89.5601654053 
1.7660378218 -90.6097259521 
1.7701089382 -91.7000732422 
1.7741894722 -93.0734329224 
1.7782794237 -94.4468078613 
1.7823786736 -95.3554458618 
1.7864875793 -95.8571548462 
1.7906057835 -96.3588409424 
1.7947336435 -94.8615570068 
1.7988709211 -93.2716598511 
1.8030177355 -92.0164794922 
1.8071740866 -91.2771759033 
1.8113400936 -90.5378646851 
1.8155156374 -90.6002426147 
1.8197008371 -90.8081970215 
1.8238956928 -91.2793350220 
1.8281002045 -92.3255233765 
1.8323144913 -93.3717269897 
1.8365383148 -92.5696563721 
1.8407719135 -91.2948608398 
1.8450154066 -90.1142501831 
1.8492685556 -89.1608200073 
1.8535315990 -88.2073669434 
1.8578044176 -87.7311401367 
1.8620871305 -87.3709640503 
1.8663797379 -87.1249389648 
1.8706822395 -87.1109313965 
1.8749945164 -87.0969161987 
1.8793168068 -87.2960052490 
1.8836491108 -87.5271835327 
1.8879913092 -87.8086776733 
1.8923436403 -88.1589813232 
1.8967058659 -88.5092849731 
1.9010783434 -88.6233978271 
1.9054607153 -88.7349624634 
1.9098532200 -88.6632614136 
1.9142559767 -88.4532546997 
1.9186687469 -88.2579498291 
1.9230917692 -88.1376419067 
1.9275249243 -88.0173339844 
1.9319683313 -88.1230850220 
1.9364219904 -88.2959671021 
1.9408857822 -88.6120071411 
1.9453600645 -89.1507873535 
1.9498445988 -89.7019271851 
1.9543395042 -90.7440109253 
1.9588446617 -91.7860794067 
1.9633603096 -93.5435791016 
1.9678863287 -95.6523513794 
1.9724227190 -97.0886993408 
1.9769695997 -97.1565704346 
1.9815269709 -97.2234344482 
1.9860949516 -96.0074386597 
1.9906733036 -94.7914886475 
1.9952623844 -94.2195129395 
1.9998618364 -93.9443206787 
2.0044720173 -93.8028182983 
2.0090928078 -93.8788681030 
2.0137240887 -93.9214553833 
2.0183663368 -93.6208038330 
2.0230190754 -93.3201599121 
2.0276827812 -92.6855545044 
2.0323569775 -91.9721603394 
2.0370419025 -91.3855438232 
2.0417380333 -90.9063568115 
2.0464446545 -90.5352096558 
2.0511622429 -90.4349212646 
2.0558905602 -90.3493194580 
2.0606298447 -90.6099700928 
2.0653800964 -90.8706283569 
2.0701413155 -91.3795776367 
2.0749135017 -91.9476089478 
2.0796966553 -92.6046600342 
2.0844910145 -93.3245773315 
2.0892961025 -93.9875488281 
2.0941123962 -94.5561370850 
2.0989398956 -95.0774917603 
2.1037786007 -95.3794250488 
2.1086282730 -95.6813430786 
2.1134889126 -95.8099822998 
2.1183612347 -95.9367828369 
2.1232445240 -95.9850311279 
2.1281390190 -96.0151367188 
2.1330449581 -95.9915466309 
2.1379621029 -95.9385681152 
2.1428906918 -95.8362579346 
2.1478304863 -95.6828308105 
2.1527817249 -95.5154418945 
2.1577444077 -95.3217163086 
2.1627185345 -95.1096496582 
2.1677041054 -94.8294754028 
2.1727013588 -94.5389480591 
2.1777098179 -94.1421203613 
2.1827299595 -93.7452850342 
2.1877615452 -93.3613128662 
2.1928048134 -92.9776458740 
2.1978600025 -92.7034606934 
2.2029263973 -92.4453735352 
2.2080047131 -92.2953262329 
2.2130947113 -92.1759185791 
2.2181963921 -92.1198501587 
2.2233099937 -92.0914306641 
2.2284350395 -92.0938110352 
2.2335722446 -92.1148300171 
2.2387211323 -92.1771316528 
2.2438819408 -92.2718734741 
2.2490546703 -92.4540176392 
2.2542390823 -92.7212829590 
2.2594358921 -93.1325912476 
2.2646441460 -93.7110214233 
2.2698647976 -94.4615783691 
2.2750973701 -95.4414672852 
2.2803421021 -96.4149703979 
2.2855987549 -97.3790588379 
2.2908678055 -97.8705978394 
2.2961485386 -97.6188125610 
2.3014416695 -97.0276260376 
2.3067471981 -95.8888015747 
2.3120646477 -94.7559051514 
2.3173947334 -93.6323165894 
2.3227367401 -92.6509094238 
2.3280913830 -91.8840713501 
2.3334581852 -91.2719268799 
2.3388371468 -90.8736190796 
2.3442287445 -90.6197738647 
2.3496327400 -90.5424118042 
2.3550493717 -90.5984420776 
2.3604781628 -90.7936019897 
2.3659198284 -91.1119155884 
2.3713736534 -91.5361099243 
2.3768401146 -92.0610656738 
2.3823194504 -92.6548156738 
2.3878111839 -93.2663345337 
2.3933157921 -93.8870239258 
2.3988327980 -94.3906250000 
2.4043629169 -94.8518447876 
2.4099054337 -94.5532531738 
2.4154608250 -94.0839691162 
2.4210290909 -92.5747451782 
2.4266099930 -90.9612579346 
2.4322040081 -89.5862579346 
2.4378108978 -88.2623062134 
2.4434306622 -87.3329391479 
2.4490633011 -86.4917755127 
2.4547088146 -85.9450302124 
2.4603676796 -85.5130462646 
2.4660391808 -85.2901840210 
2.4717242718 -85.2003173828 
2.4774219990 -85.2508392334 
2.4831330776 -85.4434967041 
2.4888572693 -85.7208709717 
2.4945948124 -86.1470336914 
2.5003454685 -86.6165008545 
2.5061092377 -87.2534942627 
2.5118863583 -87.9210205078 
2.5176768303 -88.7622299194 
2.5234808922 -89.6614685059 
2.5292980671 -90.7210540771 
2.5351285934 -91.8938903809 
2.5409727097 -93.2082443237 
2.5468301773 -94.7173614502 
2.5527012348 -96.3403854370 
2.5585858822 -97.8517379761 
2.5644841194 -99.2760162354 
2.5703957081 -98.4205322266 
2.5763211250 -97.4774322510 
2.5822601318 -96.2510604858 
2.5882127285 -95.1957702637 
2.5941793919 -94.3473129272 
2.6001594067 -93.6748428345 
2.6061534882 -93.0865631104 
2.6121613979 -92.6668243408 
2.6181831360 -92.2902450562 
2.6242184639 -92.0661468506 
2.6302678585 -91.9149856567 
2.6363313198 -91.8775863647 
2.6424086094 -91.9480133057 
2.6485002041 -92.0783157349 
2.6546056271 -92.3021163940 
2.6607251167 -92.5298080444 
2.6668586731 -92.7269287109 
2.6730062962 -92.8745422363 
2.6791684628 -92.9596252441 
2.6853444576 -93.1559066772 
2.6915347576 -93.3998641968 
2.6977393627 -94.1946563721 
2.7039585114 -95.2040557861 
2.7101917267 -96.7088317871 
2.7164392471 -97.7563934326 
2.7227013111 -98.5022277832 
2.7289776802 -98.9085693359 
2.7352688313 -99.7331085205 
2.7415740490 -102.1352233887 
2.7478942871 -103.6824874878 
2.7542285919 -104.5090179443 
2.7605779171 -101.1615142822 
2.7669415474 -97.5623168945 
2.7733199596 -95.4538803101 
2.7797133923 -93.9340438843 
2.7861211300 -92.9134445190 
2.7925438881 -92.6976242065 
2.7989811897 -92.8128509521 
2.8054337502 -93.6567535400 
2.8119008541 -95.1874237061 
2.8183827400 -97.1825256348 
2.8248801231 -97.4087219238 
2.8313920498 -97.3079299927 
2.8379189968 -96.6927337646 
2.8444609642 -97.0799865723 
2.8510184288 -97.9578094482 
2.8575904369 -99.6057586670 
2.8641779423 -100.2057723999 
2.8707807064 -99.6641845703 
2.8773982525 -99.1949157715 
2.8840315342 -98.7199249268 
2.8906798363 -98.2020187378 
2.8973436356 -97.0224685669 
2.9040226936 -95.5357513428 
2.9107170105 -94.0943298340 
2.9174270630 -92.8201293945 
2.9241523743 -91.7069168091 
2.9308931828 -90.8383026123 
2.9376497269 -90.0642700195 
2.9444217682 -89.4258880615 
2.9512093067 -88.9455947876 
2.9580123425 -88.5503387451 
2.9648313522 -88.2988357544 
2.9716658592 -88.1587219238 
2.9785165787 -88.0872192383 
2.9853825569 -88.1252059937 
2.9922647476 -88.2220001221 
2.9991624355 -88.3632583618 
3.0060760975 -88.5748138428 
3.0130059719 -88.7990951538 
3.0199515820 -89.0349121094 
3.0269134045 -89.2213897705 
3.0338912010 -89.3674850464 
3.0408852100 -89.4693527222 
3.0478949547 -89.5382843018 
3.0549211502 -89.6397171021 
3.0619635582 -89.7825241089 
3.0690219402 -90.1120605469 
3.0760967731 -90.5943679810 
3.0831878185 -91.2540206909 
3.0902955532 -92.3678741455 
3.0974192619 -93.8385696411 
3.1045596600 -95.7005538940 
3.1117162704 -97.2396316528 
3.1188895702 -97.4552764893 
3.1260793209 -96.3393554688 
3.1332857609 -95.6804275513 
3.1405086517 -95.3739776611 
3.1477482319 -95.3998718262 
3.1550047398 -95.9017257690 
3.1622776985 -96.8146438599 
3.1695673466 -98.0253753662 
3.1768739223 -99.4903488159 
3.1841976643 -99.0284042358 
3.1915378571 -97.7958755493 
3.1988949776 -96.4966201782 
3.2062692642 -95.8598632812 
3.2136607170 -95.6251983643 
3.2210688591 -95.7982406616 
3.2284941673 -96.6923675537 
3.2359364033 -98.1737289429 
3.2433960438 -100.3454971313 
3.2508730888 -104.0780029297 
3.2583670616 -105.1973190308 
3.2658782005 -104.7125015259 
3.2734067440 -102.9992828369 
3.2809526920 -101.2686767578 
3.2885165215 -99.4927902222 
3.2960972786 -97.6892013550 
3.3036954403 -96.0928421021 
3.3113110065 -94.7765960693 
3.3189446926 -93.7222595215 
3.3265955448 -92.9853439331 
3.3342640400 -92.6429672241 
3.3419504166 -92.5511856079 
3.3496541977 -92.7049484253 
3.3573763371 -93.1749954224 
3.3651158810 -93.9085998535 
3.3728730679 -94.8164825439 
3.3806481361 -95.8698883057 
3.3884413242 -96.9769134521 
3.3962528706 -97.9411392212 
3.4040818214 -98.7001724243 
3.4119291306 -99.1810379028 
3.4197943211 -99.1800003052 
3.4276781082 -98.8872222900 
3.4355795383 -98.3700714111 
3.4434993267 -97.7019729614 
3.4514372349 -97.1592330933 
3.4593935013 -96.8107070923 
3.4673686028 -96.6254577637 
3.4753615856 -96.5596694946 
3.4833731651 -96.3781509399 
3.4914031029 -96.1454391479 
3.4994518757 -95.9703216553 
3.5075187683 -95.9669036865 
3.5156044960 -96.0252914429 
3.5237085819 -95.2479553223 
3.5318315029 -93.9492645264 
3.5399734974 -92.4437942505 
3.5481340885 -91.4184951782 
3.5563132763 -90.8128967285 
3.5645112991 -90.4848937988 
3.5727281570 -90.3498077393 
3.5809645653 -90.3032379150 
3.5892193317 -90.1907958984 
3.5974934101 -90.0506668091 
3.6057863235 -89.9570159912 
3.6140987873 -89.9902572632 
3.6224300861 -90.2692565918 
3.6307804585 -90.7294616699 
3.6391503811 -91.3369674683 
3.6475393772 -92.1536941528 
3.6559481621 -93.3009033203 
3.6643757820 -95.4459915161 
3.6728229523 -100.0252151489 
3.6812896729 -102.0697708130 
3.6897757053 -101.2421340942 
3.6982820034 -101.0867385864 
3.7068073750 -101.0436019897 
3.7153522968 -98.5343627930 
3.7239170074 -96.2619018555 
3.7325017452 -95.0892105103 
3.7411060333 -94.5658493042 
3.7497301102 -94.2848281860 
3.7583739758 -94.0128707886 
3.7670378685 -93.8077926636 
3.7757220268 -93.5894851685 
3.7844259739 -93.2312393188 
3.7931497097 -92.6070251465 
3.8018937111 -92.1626358032 
3.8106579781 -92.1369400024 
3.8194427490 -92.5208892822 
3.8282475471 -93.1415023804 
3.8370723724 -93.6880264282 
3.8459177017 -93.6827774048 
3.8547837734 -93.3488540649 
3.8636698723 -93.2336578369 
3.8725764751 -93.5789794922 
3.8815035820 -94.4457702637 
3.8904511929 -95.5381164551 
3.8994200230 -95.9234695435 
3.9084091187 -95.4524459839 
3.9174187183 -95.1083755493 
3.9264492989 -94.4547119141 
3.9355010986 -93.5953674316 
3.9445731640 -92.9358367920 
3.9536662102 -92.9147033691 
3.9627802372 -93.7371978760 
3.9719152451 -95.6759872437 
3.9810719490 -95.8511352539 
3.9902491570 -94.1965637207 
3.9994475842 -92.3641815186 
4.0086669922 -91.4068374634 
4.0179076195 -91.1380691528 
4.0271706581 -91.3110656738 
4.0364542007 -91.4257965088 
4.0457587242 -90.9434280396 
4.0550851822 -90.1721343994 
4.0644335747 -89.4568405151 
4.0738029480 -89.0099487305 
4.0831937790 -88.9330825806 
4.0926065445 -89.2730484009 
4.1020407677 -90.0550460815 
4.1114974022 -91.2998352051 
4.1209754944 -93.1010131836 
4.1304750443 -95.4603347778 
4.1399965286 -98.4431686401 
4.1495399475 -102.0281295776 
4.1591062546 -105.6018981934 
4.1686940193 -107.8999938965 
4.1783037186 -108.7248382568 
4.1879353523 -109.9136581421 
4.1975898743 -111.7465515137 
4.2072663307 -106.1760559082 
4.2169651985 -103.1329803467 
4.2266860008 -102.0077667236 
4.2364292145 -102.5959396362 
4.2461957932 -102.4337615967 
4.2559843063 -99.5295257568 
4.2657952309 -96.4094619751 
4.2756285667 -94.2829513550 
4.2854852676 -92.8315277100 
4.2953643799 -91.9463195801 
4.3052659035 -91.7341690063 
4.3151907921 -92.5263519287 
4.3251380920 -94.1441268921 
4.3351092339 -93.7937393188 
4.3451023102 -90.3143386841 
4.3551187515 -88.4068832397 
4.3651580811 -87.5452194214 
4.3752207756 -87.3977584839 
4.3853073120 -87.8856887817 
4.3954162598 -89.0150909424 
4.4055485725 -90.8178863525 
4.4157042503 -93.0900955200 
4.4258837700 -94.5939559937 
4.4360866547 -94.0976181030 
4.4463129044 -92.5983276367 
4.4565625191 -91.5020904541 
4.4668354988 -91.3144760132 
4.4771332741 -92.0545654297 
4.4874539375 -93.4445114136 
4.4977984428 -94.3519287109 
4.5081667900 -94.0688247681 
4.5185589790 -93.6520004272 
4.5289759636 -94.2988204956 
4.5394163132 -96.5113525391 
4.5498805046 -99.0233535767 
4.5603690147 -98.7265396118 
4.5708823204 -96.5179824829 
4.5814189911 -95.4458770752 
4.5919799805 -95.0792007446 
4.6025657654 -95.1238784790 
4.6131753922 -96.0184860229 
4.6238102913 -97.9749069214 
4.6344695091 -101.8216323853 
4.6451525688 -102.4619750977 
4.6558609009 -101.5188598633 
4.6665940285 -111.3929443359 
4.6773514748 -99.2760620117 
4.6881337166 -97.1350097656 
4.6989407539 -98.0940399170 
4.7097730637 -103.0968933105 
4.7206306458 -95.3587646484 
4.7315125465 -93.5406112671 
4.7424197197 -93.5485610962 
4.7533521652 -93.6605911255 
4.7643094063 -93.5405731201 
4.7752928734 -93.7202148438 
4.7863011360 -94.8666152954 
4.7973341942 -96.5605468750 
4.8083934784 -95.1869735718 
4.8194785118 -93.7136306763 
4.8305883408 -93.5076828003 
4.8417239189 -94.2176589966 
4.8528847694 -94.8688888550 
4.8640718460 -94.3630981445 
4.8752851486 -93.5040130615 
4.8865237236 -93.0910263062 
4.8977880478 -93.3832702637 
4.9090785980 -94.4593200684 
4.9203948975 -96.1705856323 
4.9317383766 -97.9539031982 
4.9431071281 -98.1886062622 
4.9545016289 -96.7638931274 
4.9659228325 -96.3376693726 
4.9773712158 -96.3251724243 
4.9888448715 -96.5243759155 
5.0003452301 -96.8719253540 
5.0118722916 -97.3874435425 
5.0234255791 -98.1101913452 
5.0350065231 -99.1244125366 
5.0466132164 -100.6039810181 
5.0582466125 -102.8568115234 
5.0699067116 -108.2748947144 
5.0815939903 -110.1308135986 
5.0933089256 -107.1111602783 
5.1050500870 -105.1919631958 
5.1168184280 -105.3760681152 
5.1286134720 -120.5668640137 
5.1404366493 -102.6162719727 
5.1522865295 -99.2373504639 
5.1641635895 -97.7634124756 
5.1760683060 -97.4850006104 
5.1880002022 -98.3291091919 
5.1999602318 -99.3529663086 
5.2119469643 -100.8424224854 
5.2239618301 -102.0450897217 
5.2360043526 -102.0935287476 
5.2480750084 -104.1880416870 
5.2601728439 -101.2522583008 
5.2722988129 -96.4076156616 
5.2844524384 -95.4933547974 
5.2966341972 -96.4976501465 
5.3088445663 -98.4691085815 
5.3210825920 -100.4059982300 
5.3333487511 -100.8618774414 
5.3456435204 -101.0594635010 
5.3579664230 -101.7476654053 
5.3703184128 -103.4745559692 
5.3826980591 -105.1084442139 
5.3951063156 -103.0822448730 
5.4075431824 -103.4221038818 
5.4200091362 -104.0464706421 
5.4325037003 -99.0770950317 
5.4450263977 -98.3150558472 
5.4575786591 -98.8865127563 
5.4701595306 -100.9067611694 
5.4827699661 -108.0994186401 
5.4954090118 -107.4743347168 
5.5080771446 -102.8951492310 
5.5207743645 -101.0045700073 
5.5335006714 -100.8352203369 
5.5462574959 -100.2816619873 
5.5590424538 -98.3174591064 
5.5718574524 -98.0733642578 
5.5847015381 -98.6499938965 
5.5975761414 -99.2368164062 
5.6104798317 -99.4756622314 
5.6234130859 -100.3106994629 
5.6363763809 -100.9919967651 
5.6493692398 -101.9521942139 
5.6623930931 -104.3403549194 
5.6754460335 -101.1590805054 
5.6885290146 -98.0948944092 
5.7016425133 -97.3703079224 
5.7147865295 -97.3646163940 
5.7279605865 -98.7557525635 
5.7411646843 -102.2126083374 
5.7543992996 -104.2611618042 
5.7676644325 -103.8219604492 
5.7809605598 -104.8354492188 
5.7942872047 -105.8696365356 
5.8076443672 -104.8871917725 
5.8210320473 -102.7792892456 
5.8344507217 -99.5638275146 
5.8479008675 -97.7236480713 
5.8613815308 -97.3175201416 
5.8748936653 -97.5416259766 
5.8884363174 -97.6566848755 
5.9020113945 -97.5018081665 
5.9156165123 -97.6158905029 
5.9292531013 -98.9502334595 
5.9429216385 -102.3331375122 
5.9566211700 -104.4924316406 
5.9703531265 -100.8877716064 
5.9841160774 -98.6858901978 
5.9979104996 -97.8116378784 
6.0117373466 -97.3681716919 
6.0255956650 -97.3617095947 
6.0394864082 -97.5686492920 
6.0534086227 -97.6451034546 
6.0673632622 -97.6338424683 
6.0813498497 -97.3502426147 
6.0953693390 -96.9465484619 
6.1094202995 -96.4135894775 
6.1235041618 -96.3894348145 
6.1376199722 -96.9544219971 
6.1517682076 -99.0642013550 
6.1659502983 -103.9219970703 
6.1801643372 -113.3760452271 
6.1944108009 -104.7286071777 
6.2086901665 -103.8337707520 
6.2230033875 -103.9694290161 
6.2373485565 -102.7524337769 
6.2517271042 -102.1267166138 
6.2661385536 -101.9906005859 
6.2805833817 -100.8601837158 
6.2950620651 -100.2894897461 
6.3095736504 -101.5110931396 
6.3241186142 -107.9145431519 
6.3386969566 -103.9253082275 
6.3533091545 -100.8734436035 
6.3679556847 -100.4300155640 
6.3826351166 -101.4560852051 
6.3973484039 -104.0221023560 
6.4120955467 -107.9113540649 
6.4268774986 -114.2839355469 
6.4416928291 -105.7373275757 
6.4565424919 -100.9612426758 
6.4714260101 -99.0548629761 
6.4863438606 -98.7670516968 
6.5012974739 -99.5343704224 
6.5162839890 -101.6133728027 
6.5313053131 -105.1004943848 
6.5463614464 -108.8033752441 
6.5614523888 -109.8018646240 
6.5765786171 -109.8687820435 
6.5917391777 -107.0141830444 
6.6069345474 -102.8053665161 
6.6221647263 -100.5598373413 
6.6374311447 -99.9428329468 
6.6527318954 -99.4539108276 
6.6680679321 -97.8816604614 
6.6834387779 -96.7315063477 
6.6988458633 -96.7012710571 
6.7142887115 -98.0625991821 
6.7297668457 -101.1751632690 
6.7452802658 -106.3771286011 
6.7608294487 -109.0197601318 
6.7764143944 -102.7102203369 
6.7920365334 -99.3275985718 
6.8076934814 -98.2902526855 
6.8233866692 -98.7167434692 
6.8391160965 -100.6175079346 
6.8548827171 -104.1874847412 
6.8706846237 -110.0049209595 
6.8865227699 -113.5414505005 
6.9023976326 -106.0829620361 
6.9183092117 -102.0600051880 
6.9342584610 -100.5318908691 
6.9502434731 -100.9744949341 
6.9662652016 -103.4339828491 
6.9823236465 -107.4449005127 
6.9984202385 -104.0689849854 
7.0145530701 -101.8801879883 
7.0307230949 -101.2265243530 
7.0469303131 -101.9559020996 
7.0631752014 -103.4329605103 
7.0794582367 -101.9403839111 
7.0957779884 -99.6403656006 
7.1121349335 -99.0175552368 
7.1285300255 -100.4445724487 
7.1449627876 -105.7145385742 
7.1614346504 -110.3183135986 
7.1779432297 -105.7165756226 
7.1944894791 -103.6359558105 
7.2110743523 -102.6580352783 
7.2276983261 -102.8478622437 
7.2443599701 -104.0194473267 
7.2610597610 -105.3978042603 
7.2777976990 -105.0522842407 
7.2945747375 -103.5855178833 
7.3113913536 -102.7967071533 
7.3282456398 -103.6205749512 
7.3451385498 -105.9814224243 
7.3620705605 -110.5677185059 
7.3790416718 -111.7262191772 
7.3960528374 -108.2698059082 
7.4131026268 -106.9494094849 
7.4301910400 -105.3635711670 
7.4473195076 -103.6007156372 
7.4644880295 -103.4093399048 
7.4816951752 -105.3017959595 
7.4989418983 -108.9725875854 
7.5162286758 -112.0925369263 
7.5335550308 -108.9725112915 
7.5509228706 -103.4802780151 
7.5683288574 -102.3670043945 
7.5857758522 -105.8019409180 
7.6032624245 -105.9191436768 
7.6207904816 -101.9670562744 
7.6383581161 -102.7745819092 
7.6559662819 -105.5210647583 
7.6736145020 -105.8383865356 
7.6913042068 -108.4913024902 
7.7090349197 -105.0649719238 
7.7268061638 -104.2001419067 
7.7446179390 -105.3085937500 
7.7624707222 -105.0904083252 
7.7803649902 -102.7006835938 
7.7983012199 -102.3795623779 
7.8162779808 -102.2617568970 
7.8342962265 -102.6036987305 
7.8523559570 -104.9970550537 
7.8704586029 -105.5789108276 
7.8886013031 -106.0153121948 
7.9067864418 -107.5822906494 
7.9250130653 -112.2786865234 
7.9432821274 -108.9892883301 
7.9615941048 -105.7222747803 
7.9799470901 -105.4284896851 
7.9983425140 -105.8129043579 
8.0167798996 -101.7368240356 
8.0352611542 -100.0127639771 
8.0537843704 -100.6339569092 
8.0723505020 -102.2864151001 
8.0909585953 -103.1465301514 
8.1096105576 -103.8816146851 
8.1283054352 -104.4857788086 
8.1470432281 -104.6595840454 
8.1658239365 -104.8117446899 
8.1846475601 -104.6390762329 
8.2035150528 -106.8483505249 
8.2224273682 -107.5352935791 
8.2413816452 -105.9716720581 
8.2603797913 -104.8534317017 
8.2794208527 -102.4097595215 
8.2985086441 -100.9588546753 
8.3176383972 -101.3711395264 
8.3368120193 -102.4545059204 
8.3560304642 -104.3948974609 
8.3752927780 -107.4372940063 
8.3945999146 -108.3396453857 
8.4139518738 -108.6293029785 
8.4333477020 -110.6901016235 
8.4527883530 -117.7260131836 
8.4722738266 -119.5833282471 
8.4918050766 -109.0164566040 
8.5113801956 -103.3142471313 
8.5310010910 -101.0479660034 
8.5506668091 -101.0640258789 
8.5703792572 -102.3119964600 
8.5901355743 -103.9792175293 
8.6099376678 -105.3197326660 
8.6297855377 -109.3555221558 
8.6496791840 -108.0485763550 
8.6696195602 -111.7642745972 
8.6896047592 -113.8076400757 
8.7096357346 -112.7599029541 
8.7297134399 -109.6028137207 
8.7498369217 -105.9500045776 
8.7700090408 -102.9433212280 
8.7902250290 -101.1434936523 
8.8104887009 -100.9284820557 
8.8307981491 -100.3449325562 
8.8511562347 -99.8352432251 
8.8715600967 -101.5053939819 
8.8920116425 -101.9597854614 
8.9125089645 -102.4427490234 
8.9330539703 -103.9077148438 
8.9536485672 -106.3088302612 
8.9742879868 -110.8112335205 
8.9949760437 -111.3793411255 
9.0157108307 -111.2405014038 
9.0364942551 -109.8808593750 
9.0573263168 -108.1616744995 
9.0782051086 -108.0276184082 
9.0991325378 -110.8216552734 
9.1201076508 -108.4549713135 
9.1411333084 -108.8025970459 
9.1622047424 -109.0825653076 
9.1833257675 -107.0610656738 
9.2044954300 -104.3562774658 
9.2257137299 -103.5339431763 
9.2469825745 -105.5379943848 
9.2682981491 -105.0615615845 
9.2896633148 -104.1794128418 
9.3110780716 -105.6338195801 
9.3325433731 -105.9765472412 
9.3540573120 -109.3737411499 
9.3756198883 -115.5436859131 
9.3972330093 -111.0607604980 
9.4188957214 -106.5841979980 
9.4406089783 -102.7784729004 
9.4623718262 -99.1958847046 
9.4841842651 -98.0570907593 
9.5060472488 -99.3894271851 
9.5279607773 -102.5948104858 
9.5499258041 -106.1227493286 
9.5719404221 -106.6614456177 
9.5940065384 -106.4508514404 
9.6161222458 -104.6850280762 
9.6382904053 -100.9799575806 
9.6605091095 -99.3003768921 
9.6827783585 -99.8021697998 
9.7050991058 -102.5049743652 
9.7274713516 -109.7607421875 
9.7498970032 -112.0753784180 
9.7723722458 -107.7795333862 
9.7948999405 -107.3004608154 
9.8174791336 -106.9922103882 
9.8401107788 -103.6358642578 
9.8627948761 -102.7475585938 
9.8855314255 -104.4486083984 
9.9083194733 -109.6957702637 
9.9311599731 -115.3211975098 
9.9540548325 -110.6276168823 
9.9770011902 -109.5230255127 
10.0000000000 -107.5984191895 
10.0230531693 -107.3371963501 
10.0461568832 -107.1326980591 
10.0693168640 -107.2475204468 
10.0925273895 -107.3834457397 
10.1157941818 -107.6011123657 
10.1391143799 -107.6747741699 
10.1624860764 -107.5179748535 
10.1859140396 -107.1850128174 
10.2093935013 -106.7198410034 
10.2329292297 -106.4160308838 
10.2565202713 -106.1616973877 
10.2801618576 -106.3271102905 
10.3038616180 -106.5890274048 
10.3276157379 -107.2353210449 
10.3514213562 -108.0024032593 
10.3752851486 -108.9565658569 
10.3992004395 -109.6531143188 
10.4231748581 -110.1895217896 
10.4472036362 -109.7304763794 
10.4712848663 -109.0564804077 
10.4954252243 -108.0000381470 
10.5196180344 -107.0640106201 
10.5438690186 -106.3713684082 
10.5681762695 -105.9871597290 
10.5925369263 -105.8234939575 
10.6169557571 -106.0587768555 
10.6414289474 -106.4022445679 
10.6659612656 -107.0213775635 
10.6905498505 -107.6601333618 
10.7151927948 -108.3305664062 
10.7398948669 -108.8836975098 
10.7646503448 -109.3768081665 
10.7894668579 -109.6279678345 
10.8143405914 -109.7904586792 
10.8392686844 -109.7165756226 
10.8642568588 -109.4809875488 
10.8892993927 -109.1090621948 
10.9144029617 -108.6608047485 
10.9395647049 -108.2163162231 
10.9647808075 -107.8608398438 
10.9900588989 -107.5986022949 
11.0153942108 -107.4363937378 
11.0407857895 -107.4244384766 
11.0662384033 -107.4701156616 
11.0917472839 -107.6499023438 
11.1173171997 -107.9376831055 
11.1429462433 -108.3419036865 
11.1686315536 -109.0674972534 
11.1943798065 -109.9396514893 
11.2201833725 -111.1752014160 
11.2460498810 -112.2902832031 
11.2719755173 -113.3011703491 
11.2979583740 -113.6774139404 
11.3240041733 -113.8380889893 
11.3501071930 -113.6071243286 
11.3762731552 -112.7506561279 
11.4024991989 -111.5563812256 
11.4287824631 -110.4420623779 
11.4551296234 -109.4453735352 
11.4815349579 -108.6123580933 
11.5080032349 -107.9260635376 
11.5345335007 -107.3120422363 
11.5611209869 -106.8399353027 
11.5877742767 -106.5167999268 
11.6144876480 -106.2937011719 
11.6412601471 -106.3308181763 
11.6680965424 -106.4667358398 
11.6949930191 -106.7235107422 
11.7219533920 -107.0962524414 
11.7489767075 -107.5171508789 
11.7760591507 -108.0101394653 
11.8032073975 -108.6006622314 
11.8304147720 -109.2330856323 
11.8576879501 -109.8991775513 
11.8850231171 -110.4108276367 
11.9124193192 -110.8069686890 
11.9398813248 -110.9289093018 
11.9674043655 -110.9225769043 
11.9949932098 -110.8040084839 
12.0226459503 -110.3009948730 
12.0503587723 -109.7868041992 
12.0781393051 -109.2613601685 
12.1059799194 -109.1349868774 
12.1338882446 -109.2843933105 
12.1618614197 -109.7831726074 
12.1898946762 -110.9451141357 
12.2179965973 -112.4642105103 
12.2461633682 -114.4271926880 
12.2743921280 -113.9943618774 
12.3026885986 -112.8721694946 
12.3310470581 -111.1467056274 
12.3594741821 -109.9459381104 
12.3879671097 -108.9998931885 
12.4165229797 -108.3384933472 
12.4451465607 -108.0653305054 
12.4738340378 -107.9548492432 
12.5025901794 -108.0085983276 
12.5314130783 -108.1560516357 
12.5602989197 -108.3264465332 
12.5892543793 -108.5209045410 
12.6182737350 -108.8731918335 
12.6473636627 -109.3732070923 
12.6765203476 -110.0053100586 
12.7057399750 -110.7886123657 
12.7350311279 -111.4521713257 
12.7643861771 -111.9290161133 
12.7938127518 -111.9512023926 
12.8233070374 -111.5734863281 
12.8528652191 -111.0300064087 
12.8824958801 -110.3891372681 
12.9121913910 -109.8225326538 
12.9419584274 -109.3719253540 
12.9717941284 -109.0630798340 
13.0016946793 -109.1438903809 
13.0316677094 -109.6038208008 
13.0617103577 -110.3423690796 
13.0918188095 -111.3098220825 
13.1219997406 -111.4694595337 
13.1522474289 -111.3269271851 
13.1825675964 -111.0184249878 
13.2129583359 -111.2601852417 
13.2434148788 -111.7136306763 
13.2739458084 -112.2479858398 
13.3045425415 -112.6393280029 
13.3352146149 -112.6329040527 
13.3659563065 -112.3344268799 
13.3967657089 -111.7578125000 
13.4276504517 -110.9131393433 
13.4586019516 -110.1023712158 
13.4896287918 -109.3943481445 
13.5207271576 -108.8495635986 
13.5518932343 -108.5546188354 
13.5831346512 -108.3921585083 
13.6144447327 -108.3870697021 
13.6458311081 -108.5944900513 
13.6772890091 -109.3092880249 
13.7088165283 -110.6241455078 
13.7404203415 -112.8180465698 
13.7720966339 -116.5315933228 
13.8038425446 -118.1040496826 
13.8356647491 -118.0544738770 
13.8675565720 -117.1649856567 
13.8995265961 -117.0080947876 
13.9315700531 -115.9346771240 
13.9636831284 -115.1973037720 
13.9958744049 -115.3215332031 
14.0281352997 -116.9708557129 
14.0604753494 -118.2269821167 
14.0928897858 -115.5214309692 
14.1253747940 -111.7255706787 
14.1579389572 -110.0966720581 
14.1905736923 -109.6307220459 
14.2232875824 -109.7525482178 
14.2560777664 -110.3198852539 
14.2889385223 -111.2270507812 
14.3218793869 -112.3734817505 
14.3548927307 -113.5714340210 
14.3879852295 -114.6667098999 
14.4211549759 -115.5945892334 
14.4543962479 -116.3164443970 
14.4877185822 -116.9104690552 
14.5211143494 -117.3582305908 
14.5545902252 -117.5723953247 
14.5881433487 -117.5361862183 
14.6217708588 -117.3098602295 
14.6554784775 -117.2280120850 
14.6892642975 -117.3525466919 
14.7231245041 -117.5382614136 
14.7570667267 -117.5751571655 
14.7910823822 -117.1342086792 
14.8251810074 -116.3396148682 
14.8593578339 -115.4947509766 
14.8936100006 -114.5784530640 
14.9279451370 -113.5982971191 
14.9623546600 -112.6187057495 
14.9968481064 -111.7057952881 
15.0314216614 -110.8261108398 
15.0660696030 -110.0667495728 
15.1008024216 -109.5070571899 
15.1356105804 -109.2085494995 
15.1705036163 -109.2117156982 
15.2054767609 -109.4879684448 
15.2405261993 -109.9335784912 
15.2756614685 -110.4458312988 
15.3108730316 -110.9252777100 
15.3461694717 -111.3013992310 
15.3815479279 -111.5906677246 
15.4170036316 -111.9242553711 
15.4525451660 -112.3909225464 
15.4881677628 -113.0357513428 
15.5238695145 -113.8329696655 
15.5596570969 -114.6526031494 
15.5955238342 -115.1376953125 
15.6314764023 -115.0363311768 
15.6675128937 -114.5809783936 
15.7036275864 -113.8267517090 
15.7398300171 -112.8006820679 
15.7761106491 -111.5762557983 
15.8124799728 -110.3303375244 
15.8489332199 -109.3005523682 
15.8854665756 -108.5753402710 
15.9220876694 -108.1124420166 
15.9587898254 -107.8762054443 
15.9955797195 -107.8402328491 
16.0324554443 -108.0032653809 
16.0694122314 -108.3955764771 
16.1064567566 -109.0729980469 
16.1435832977 -110.1072311401 
16.1807994843 -111.1857986450 
16.2181015015 -111.7873535156 
16.2554855347 -111.9953613281 
16.2929611206 -112.3225555420 
16.3305225372 -113.3073348999 
16.3681640625 -115.0010833740 
16.4058990479 -116.4552841187 
16.4437160492 -114.6693420410 
16.4816246033 -112.8114395142 
16.5196208954 -111.2431411743 
16.5576992035 -109.9477920532 
16.5958709717 -109.0038375854 
16.6341247559 -108.4999618530 
16.6724720001 -108.5061569214 
16.7109088898 -109.0768432617 
16.7494277954 -110.1851806641 
16.7880401611 -111.5292129517 
16.8267383575 -112.1849212646 
16.8655300140 -111.6899185181 
16.9044113159 -111.0625076294 
16.9433765411 -110.7714385986 
16.9824371338 -111.0055541992 
17.0215835571 -111.8235473633 
17.0608234406 -113.0396957397 
17.1001548767 -113.9863586426 
17.1395721436 -114.3167037964 
17.1790847778 -114.6036148071 
17.2186832428 -115.5916519165 
17.2583789825 -117.4477386475 
17.2981643677 -119.7768096924 
17.3380393982 -120.1672744751 
17.3780078888 -117.2487030029 
17.4180717468 -115.2336120605 
17.4582214355 -114.1180114746 
17.4984683990 -113.3256835938 
17.5388031006 -112.4222717285 
17.5792369843 -111.3158035278 
17.6197624207 -110.1288757324 
17.6603775024 -109.1893539429 
17.7010898590 -108.7945022583 
17.7418937683 -109.0597991943 
17.7827949524 -109.8982849121 
17.8237895966 -110.9909896851 
17.8648738861 -111.8724441528 
17.9060592651 -112.3478622437 
17.9473342896 -112.6770172119 
17.9887084961 -113.0942764282 
18.0301799774 -113.4104003906 
18.0717391968 -113.3648376465 
18.1134014130 -113.1464691162 
18.1551551819 -113.2699966431 
18.1970081329 -114.1658630371 
18.2389583588 -116.0726776123 
18.2810001373 -119.2252578735 
18.3231449127 -122.0515289307 
18.3653850555 -120.1735229492 
18.4077186584 -116.0974273682 
18.4501552582 -114.6288223267 
18.4926853180 -113.7453689575 
18.5353164673 -113.5150985718 
18.5780467987 -113.5895156860 
18.6208705902 -113.6067199707 
18.6637973785 -113.2426910400 
18.7068195343 -112.6518707275 
18.7499446869 -112.3845977783 
18.7931709290 -112.8691558838 
18.8364906311 -114.3395233154 
18.8799152374 -116.2213973999 
18.9234333038 -116.0413970947 
18.9670581818 -115.1463012695 
19.0107841492 -113.9677963257 
19.0546054840 -112.8930511475 
19.0985336304 -112.2393646240 
19.1425571442 -111.9379730225 
19.1866874695 -111.8369598389 
19.2309188843 -111.9291534424 
19.2752475739 -112.2744293213 
19.3196830750 -112.8914184570 
19.3642177582 -113.6101074219 
19.4088573456 -113.9939651489 
19.4536018372 -114.0237426758 
19.4984436035 -114.0563430786 
19.5433940887 -114.1773452759 
19.5884494781 -114.4835281372 
19.6336021423 -115.1640319824 
19.6788635254 -116.3013076782 
19.7242259979 -117.8318862915 
19.7696971893 -119.1568069458 
19.8152732849 -120.5302047729 
19.8609485626 -115.8199920654 
19.9067344666 -112.5781784058 
19.9526214600 -110.8596954346 
19.9986190796 -110.3355484009 
20.0447216034 -110.9091033936 
20.0909271240 -112.4552307129 
20.1372432709 -114.2226943970 
20.1836605072 -114.5807189941 
20.2301921844 -114.0186691284 
20.2768287659 -113.4374618530 
20.3235683441 -112.8305587769 
20.3704223633 -112.7181777954 
20.4173774719 -113.0287933350 
20.4644451141 -113.3353652954 
20.5116233826 -113.4362640381 
20.5589046478 -113.6223526001 
20.6063003540 -114.1480484009 
20.6538047791 -114.6604537964 
20.7014122009 -114.5219650269 
20.7491359711 -113.0915451050 
20.7969646454 -111.5885238647 
20.8449096680 -111.0660934448 
20.8929634094 -110.9431762695 
20.9411239624 -111.1362991333 
20.9894008636 -111.6349029541 
21.0377826691 -112.4023590088 
21.0862808228 -113.5569381714 
21.1348934174 -114.3920059204 
21.1836109161 -114.8233718872 
21.2324447632 -115.0268249512 
21.2813873291 -114.6067428589 
21.3304481506 -113.6710205078 
21.3796234131 -112.8926391602 
21.4289054871 -112.8445892334 
21.4783058167 -113.8944854736 
21.5278148651 -115.1188430786 
21.5774440765 -116.6262130737 
21.6271877289 -118.3640060425 
21.6770401001 -120.4977264404 
21.7270126343 -120.3800659180 
21.7771015167 -118.2475967407 
21.8272991180 -115.9324188232 
21.8776187897 -114.1444244385 
21.9280471802 -112.9905700684 
21.9785995483 -112.2679519653 
22.0292682648 -112.1426162720 
22.0800457001 -112.2823715210 
22.1309490204 -112.5846481323 
22.1819610596 -113.0060043335 
22.2330989838 -113.5109100342 
22.2843532562 -113.8259658813 
22.3357219696 -114.1822052002 
22.3872127533 -114.6399993896 
22.4388160706 -114.3950805664 
22.4905452728 -113.2025070190 
22.5423946381 -112.4742431641 
22.5943565369 -112.0658645630 
22.6464443207 -111.9399566650 
22.6986465454 -112.1871337891 
22.7509746552 -112.7555999756 
22.8034229279 -113.0124053955 
22.8559856415 -112.9693984985 
22.9086780548 -113.2791900635 
22.9614830017 -114.6433944702 
23.0144176483 -115.6014175415 
23.0674743652 -115.8724517822 
23.1206455231 -115.0837783813 
23.1739463806 -114.0611953735 
23.2273712158 -113.4747161865 
23.2809123993 -112.7888336182 
23.3345813751 -111.7363662720 
23.3883705139 -111.4998474121 
23.4422893524 -112.2543792725 
23.4963302612 -113.7287216187 
23.5504913330 -116.1221237183 
23.6047840118 -116.6019363403 
23.6591949463 -115.5682907104 
23.7137374878 -114.4042434692 
23.7684059143 -114.6441955566 
23.8231925964 -115.8376159668 
23.8781147003 -117.7160415649 
23.9331550598 -118.3072967529 
23.9883289337 -118.6321792603 
24.0436306000 -119.6055603027 
24.0990524292 -120.1976928711 
24.1546096802 -118.3581008911 
24.2102870941 -116.6703262329 
24.2660999298 -115.0881271362 
24.3220424652 -114.5612869263 
24.3781070709 -114.5989227295 
24.4343070984 -114.6589355469 
24.4906349182 -114.7393951416 
24.5470886230 -115.0463867188 
24.6036777496 -115.8946304321 
24.6603908539 -116.8266525269 
24.7172412872 -117.3027496338 
24.7742233276 -117.9036788940 
24.8313293457 -118.6784133911 
24.8885746002 -118.8517456055 
24.9459438324 -117.3702392578 
25.0034542084 -115.6430740356 
25.0610961914 -115.0121307373 
25.1188621521 -115.1842117310 
25.1767711639 -115.9567947388 
25.2348041534 -116.0150146484 
25.2929801941 -115.6635131836 
25.3512897491 -115.4062118530 
25.4097251892 -114.9301986694 
25.4683036804 -114.3541336060 
25.5270099640 -113.8201751709 
25.5858592987 -113.0376510620 
25.6448421478 -112.8745956421 
25.7039566040 -113.8630599976 
25.7632122040 -115.0275039673 
25.8225975037 -114.7135391235 
25.8821277618 -113.2372665405 
25.9417953491 -112.5546569824 
26.0015926361 -113.3358383179 
26.0615367889 -114.7630538940 
26.1216163635 -115.5426559448 
26.1818294525 -116.3649063110 
26.2421875000 -117.3889007568 
26.3026771545 -118.8530731201 
26.3633136749 -118.6547622681 
26.4240913391 -115.2998046875 
26.4850006104 -112.8663635254 
26.5460567474 -111.5910034180 
26.6072483063 -110.9271316528 
26.6685867310 -110.9759063721 
26.7300662994 -112.0379562378 
26.7916812897 -113.6863632202 
26.8534450531 -114.4778442383 
26.9153442383 -114.3648300171 
26.9773941040 -114.2333908081 
27.0395870209 -114.8905029297 
27.1019134521 -116.4752960205 
27.1643943787 -117.9689178467 
27.2270088196 -118.2826156616 
27.2897777557 -117.6693420410 
27.3526897430 -116.1678314209 
27.4157390594 -114.7591094971 
27.4789428711 -114.1449356079 
27.5422897339 -114.2448654175 
27.6057777405 -115.1333465576 
27.6694183350 -116.8198394775 
27.7331981659 -118.9783248901 
27.7971324921 -119.9428329468 
27.8612155914 -119.3310852051 
27.9254379272 -118.7271499634 
27.9898147583 -116.9546585083 
28.0543327332 -115.1994476318 
28.1190090179 -114.4243621826 
28.1838321686 -114.6224212646 
28.2487983704 -115.8236923218 
28.3139209747 -116.9350280762 
28.3791866302 -116.7917633057 
28.4446105957 -116.4883880615 
28.5101852417 -117.0083465576 
28.5759029388 -118.1745910645 
28.6417808533 -118.0104904175 
28.7078018188 -115.3367004395 
28.7739830017 -114.0141906738 
28.8403167725 -114.7598114014 
28.9067974091 -117.1554031372 
28.9734363556 -119.5320816040 
29.0402297974 -120.7864913940 
29.1071701050 -121.7779769897 
29.1742725372 -122.0659637451 
29.2415218353 -119.4166641235 
29.3089332581 -116.2495346069 
29.3765010834 -114.6833496094 
29.4442157745 -114.3797912598 
29.5120944977 -114.3523330688 
29.5801219940 -114.7519683838 
29.6483135223 -114.9697875977 
29.7166633606 -114.6466369629 
29.7851619720 -114.2927017212 
29.8538284302 -114.6571350098 
29.9226436615 -115.7132415771 
29.9916248322 -116.2627258301 
30.0607662201 -115.6924133301 
30.1300582886 -115.9153900146 
30.1995182037 -116.1662902832 
30.2691307068 -116.4174880981 
30.3389110565 -116.6194305420 
30.4088535309 -116.7356338501 
30.4789466858 -116.7646713257 
30.5492115021 -116.7072219849 
30.6196308136 -116.5696411133 
30.6902198792 -116.3630447388 
30.7609710693 -116.1015625000 
30.8318767548 -115.8256683350 
30.9029541016 -115.5632629395 
30.9741973877 -115.3364105225 
31.0455951691 -115.1614303589 
31.1171646118 -115.0461730957 
31.1888923645 -114.9893112183 
31.2607936859 -114.9564132690 
31.3328609467 -114.9096145630 
31.4050846100 -114.8276901245 
31.4774856567 -114.7078247070 
31.5500431061 -114.5677185059 
31.6227760315 -114.4432449341 
31.6956787109 -114.3922424316 
31.7687397003 -114.4449920654 
31.8419761658 -114.6024017334 
31.9153747559 -114.8508911133 
31.9889507294 -115.1614303589 
32.0626945496 -115.4941558838 
32.1366043091 -115.8059234619 
32.2106895447 -116.0585174561 
32.2849388123 -116.2322845459 
32.3593635559 -116.3492050171 
32.4339637756 -116.4258193970 
32.5087280273 -116.4733886719 
32.5836715698 -116.4970932007 
32.6587867737 -116.4998626709 
32.7340698242 -116.4888076782 
32.8095321655 -116.4809570312 
32.8851585388 -116.5104751587 
32.9609718323 -116.6118316650 
33.0369567871 -116.8007583618 
33.1131095886 -117.0740509033 
33.1894493103 -117.4027175903 
33.2659530640 -117.7319030762 
33.3426399231 -117.9902038574 
33.4195060730 -118.1072158813 
33.4965438843 -118.0357513428 
33.5737648010 -117.7674407959 
33.6511535645 -117.3288650513 
33.7287292480 -116.7876815796 
33.8064880371 -116.2263565063 
33.8844146729 -115.7157211304 
33.9625282288 -115.3180694580 
34.0408134460 -115.0825653076 
34.1192893982 -115.0416412354 
34.1979484558 -115.2080307007 
34.2767753601 -115.5697555542 
34.3557968140 -116.0830383301 
34.4349899292 -116.6651763916 
34.5143737793 -117.1994171143 
34.5939407349 -117.5666275024 
34.6736831665 -117.7070312500 
34.7536163330 -117.6587371826 
34.8337364197 -117.5328598022 
34.9140319824 -117.4149398804 
34.9945182800 -117.3376693726 
35.0751838684 -117.2973403931 
35.1560440063 -117.2719955444 
35.2370910645 -117.2340011597 
35.3183135986 -117.1557922363 
35.3997344971 -117.0162506104 
35.4813346863 -116.8127670288 
35.5631332397 -116.5701828003 
35.6451187134 -116.3350906372 
35.7272834778 -116.1566619873 
35.8096466064 -116.0673065186 
35.8921890259 -116.0735549927 
35.9749336243 -116.1584548950 
36.0578689575 -116.2933349609 
36.1409835815 -116.4533920288 
36.2243003845 -116.6288375854 
36.3078002930 -116.8231811523 
36.3915023804 -117.0385665894 
36.4753990173 -117.2563095093 
36.5594749451 -117.4286270142 
36.6437568665 -117.4969558716 
36.7282333374 -117.4331283569 
36.8128967285 -117.2657623291 
36.8977622986 -117.1119461060 
36.9828147888 -116.9164428711 
37.0680732727 -116.7800140381 
37.1535263062 -116.7230072021 
37.2391700745 -116.7465972900 
37.3250198364 -116.8393096924 
37.4110565186 -116.9804840088 
37.4972991943 -117.1406631470 
37.5837440491 -117.2825927734 
37.6703796387 -117.3687973022 
37.7572212219 -117.3769607544 
37.8442535400 -117.3139266968 
37.9314994812 -117.2163314819 
38.0189437866 -117.1297607422 
38.1065788269 -117.2088928223 
38.1944274902 -117.3977508545 
38.2824707031 -117.6550521851 
38.3707237244 -117.8990402222 
38.4591827393 -118.0150222778 
38.5478324890 -117.9129638672 
38.6366996765 -117.6020431519 
38.7257690430 -117.1971282959 
38.8150367737 -116.8394470215 
38.9045181274 -116.6208877563 
38.9941940308 -116.5620193481 
39.0840911865 -116.6239242554 
39.1741943359 -116.7337341309 
39.2644920349 -116.8169097900 
39.3550109863 -116.8262176514 
39.4457244873 -116.7592163086 
39.5366630554 -116.6588897705 
39.6278076172 -116.5996322632 
39.7191543579 -116.7277908325 
39.8107185364 -116.9307174683 
39.9024848938 -117.1831207275 
39.9944763184 -117.4467468262 
40.0866775513 -117.6611785889 
40.1790771484 -117.7411651611 
40.2717056274 -117.6523818970 
40.3645324707 -117.4747772217 
40.4575881958 -117.3330307007 
40.5508575439 -117.3026657104 
40.6443290710 -117.4555435181 
40.7380294800 -117.6252822876 
40.8319320679 -117.5918884277 
40.9260635376 -117.3928146362 
41.0204124451 -117.0813598633 
41.1149673462 -116.7668914795 
41.2097511292 -116.5601577759 
41.3047561646 -116.5363159180 
41.3999671936 -116.7230529785 
41.4954071045 -117.3399353027 
41.5910568237 -118.0941314697 
41.6869392395 -118.4665679932 
41.7830429077 -118.6268157959 
41.8793563843 -118.5837249756 
41.9759025574 -118.4172515869 
42.0726585388 -118.2179641724 
42.1696510315 -118.0047988892 
42.2668647766 -117.9504241943 
42.3642959595 -118.0290145874 
42.4619598389 -118.1822052002 
42.5598373413 -118.3919143677 
42.6579513550 -118.6335525513 
42.7562942505 -118.8729171753 
42.8548507690 -119.1158218384 
42.9536437988 -119.1483383179 
43.0526542664 -119.0187606812 
43.1519050598 -118.8111114502 
43.2513885498 -118.5559844971 
43.3510856628 -118.2664184570 
43.4510231018 -117.7843780518 
43.5511932373 -117.3280258179 
43.6515808105 -117.0950393677 
43.7522125244 -116.9509658813 
43.8530654907 -116.9021301270 
43.9541625977 -116.9832077026 
44.0554924011 -117.1403045654 
44.1570434570 -117.2218170166 
44.2588386536 -117.2325820923 
44.3608589172 -117.1553192139 
44.4631271362 -116.9290390015 
44.5656280518 -116.7378768921 
44.6683578491 -116.7264862061 
44.7713317871 -116.8383178711 
44.8745346069 -117.0635604858 
44.9779853821 -117.5178451538 
45.0816764832 -117.9436874390 
45.1855926514 -118.1021423340 
45.2897605896 -118.1166458130 
45.3941574097 -117.8398513794 
45.4988059998 -117.3458557129 
45.6036949158 -116.9634933472 
45.7088165283 -116.6316528320 
45.8141899109 -116.3810043335 
45.9197959900 -116.4459609985 
46.0256576538 -116.6777648926 
46.1317596436 -116.9806900024 
46.2380981445 -117.3598632812 
46.3446922302 -117.5187835693 
46.4515342712 -117.4917297363 
46.5586090088 -117.4359817505 
46.6659393311 -117.3841476440 
46.7735099792 -117.3562164307 
46.8813400269 -117.3287887573 
46.9894180298 -117.3060531616 
47.0977287292 -117.4005966187 
47.2063064575 -117.7616195679 
47.3151206970 -118.2276687622 
47.4241981506 -119.1448898315 
47.5335273743 -119.9903640747 
47.6430969238 -120.1789016724 
47.7529296875 -119.9679946899 
47.8630027771 -119.1391677856 
47.9733428955 -118.2777175903 
48.0839385986 -117.8453903198 
48.1947746277 -117.4807815552 
48.3058815002 -117.3409500122 
48.4172286987 -117.3527297974 
48.5288505554 -117.4995040894 
48.6407241821 -117.7724990845 
48.7528457642 -118.0175781250 
48.8652381897 -118.4011993408 
48.9778900146 -118.7563781738 
49.0907859802 -118.9722366333 
49.2039566040 -119.2978744507 
49.3173751831 -119.5926971436 
49.4310684204 -119.6734466553 
49.5450248718 -119.4297027588 
49.6592292786 -118.8548660278 
49.7737121582 -118.3895034790 
49.8884429932 -117.8577117920 
50.0034523010 -117.6318588257 
50.1187286377 -117.6980133057 
50.2342567444 -118.0181198120 
50.3500633240 -118.3835449219 
50.4661254883 -118.5100784302 
50.5824661255 -118.3729629517 
50.6990776062 -118.1878356934 
50.8159408569 -117.9635391235 
50.9330902100 -117.8693923950 
51.0504951477 -117.8886642456 
51.1681823730 -117.9864654541 
51.2861442566 -118.1152114868 
51.4043617249 -118.2482757568 
51.5228652954 -118.3673934937 
51.6416435242 -118.4257278442 
51.7606811523 -118.4391250610 
51.8800086975 -118.3364486694 
51.9995956421 -118.0837631226 
52.1194725037 -117.7876434326 
52.2396240234 -117.6444168091 
52.3600425720 -117.6732177734 
52.4807510376 -118.0042724609 
52.6017227173 -118.6273727417 
52.7229881287 -119.3457260132 
52.8445320129 -119.9129867554 
52.9663429260 -120.1854934692 
53.0884475708 -120.1179351807 
53.2108192444 -119.7514572144 
53.3334884644 -119.3244857788 
53.4564399719 -119.0859680176 
53.5796623230 -119.1285858154 
53.7031822205 -119.5048522949 
53.8269729614 -119.9532165527 
53.9510612488 -119.9657363892 
54.0754356384 -119.4827651978 
54.2000846863 -118.9110107422 
54.3250350952 -118.6810302734 
54.4502563477 -118.9284515381 
54.5757827759 -119.3399047852 
54.7015991211 -119.5246582031 
54.8276901245 -119.3970565796 
54.9540901184 -119.1254882812 
55.0807762146 -118.9747772217 
55.2077407837 -119.0810852051 
55.3350143433 -119.4018554688 
55.4625663757 -119.7514801025 
55.5904273987 -119.5716018677 
55.7185821533 -118.9503021240 
55.8470153809 -118.7497100830 
55.9757652283 -119.1069793701 
56.1047897339 -119.3767929077 
56.2341308594 -119.2317657471 
56.3637733459 -119.0939407349 
56.4936943054 -119.1840133667 
56.6239318848 -119.3518524170 
56.7544555664 -119.3032608032 
56.8852920532 -118.9530868530 
57.0164337158 -118.3888549805 
57.1478614807 -117.8522872925 
57.2796058655 -117.4579010010 
57.4116401672 -117.1719665527 
57.5439910889 -117.1060485840 
57.6766510010 -117.1752090454 
57.8096008301 -117.3938369751 
57.9428710938 -117.8422470093 
58.0764503479 -118.4414062500 
58.2103195190 -119.0243606567 
58.3445129395 -119.5264129639 
58.4790039062 -119.6484069824 
58.6138191223 -119.5727081299 
58.7489433289 -119.4225234985 
58.8843612671 -119.3389129639 
59.0201110840 -119.4771041870 
59.1561584473 -119.7076187134 
59.2925338745 -119.7111892700 
59.4292221069 -119.0932846069 
59.5662117004 -117.3984069824 
59.7035331726 -114.8939971924 
59.8411521912 -113.6059570312 
59.9791069031 -113.2563400269 
60.1173782349 -113.7297592163 
60.2559547424 -115.0399093628 
60.3948669434 -117.1864318848 
60.5340805054 -118.3458099365 
60.6736335754 -118.9205398560 
60.8135070801 -119.5334472656 
60.9536857605 -119.8430252075 
61.0942039490 -119.6635131836 
61.2350311279 -118.7963485718 
61.3761978149 -118.0102310181 
61.5176925659 -117.3993453979 
61.6594963074 -117.0263442993 
61.8016395569 -117.0599365234 
61.9441146851 -117.3218078613 
62.0869026184 -117.8998870850 
62.2300338745 -118.4950790405 
62.3734779358 -119.1690750122 
62.5172691345 -119.9643859863 
62.6613922119 -120.2407455444 
62.8058319092 -119.9465332031 
62.9506225586 -119.2955703735 
63.0957260132 -118.4620056152 
63.2411842346 -118.0645294189 
63.3869781494 -117.9483642578 
63.5330886841 -118.0913543701 
63.6795539856 -118.4407653809 
63.8263397217 -118.7327499390 
63.9734840393 -118.9728927612 
64.1209640503 -119.1675415039 
64.2687683105 -119.1473159790 
64.4169311523 -119.0092163086 
64.5654144287 -118.7956466675 
64.7142562866 -118.6007232666 
64.8634490967 -118.7767639160 
65.0129623413 -119.0991058350 
65.1628417969 -119.2665634155 
65.3130645752 -119.0476760864 
65.4636154175 -118.7030944824 
65.6145324707 -118.5684738159 
65.7657775879 -118.4546356201 
65.9173889160 -118.2042465210 
66.0693511963 -118.0774002075 
66.2216491699 -118.4079513550 
66.3743133545 -118.9518585205 
66.5273056030 -119.5033264160 
66.6806793213 -119.6716003418 
66.8343963623 -119.0282974243 
66.9884567261 -118.3549804688 
67.1428909302 -118.2299652100 
67.2976608276 -118.5084075928 
67.4528045654 -118.9702758789 
67.6083068848 -119.0443649292 
67.7641448975 -118.8806457520 
67.9203643799 -118.7954711914 
68.0769271851 -118.8542404175 
68.2338714600 -119.1032257080 
68.3911743164 -119.5852890015 
68.5488204956 -119.7740478516 
68.7068481445 -119.4265899658 
68.8652420044 -118.9241104126 
69.0239791870 -118.5629119873 
69.1831054688 -118.3183593750 
69.3425750732 -118.1353225708 
69.5024337769 -117.9541702271 
69.6626586914 -117.8873672485 
69.8232345581 -118.2251663208 
69.9842071533 -118.9106063843 
70.1455230713 -119.5019073486 
70.3072357178 -119.5834655762 
70.4693145752 -119.4113922119 
70.6317520142 -119.5836334229 
70.7945785522 -120.3386688232 
70.9577713013 -121.1996231079 
71.1213531494 -121.3870468140 
71.2853088379 -121.0531692505 
71.4496307373 -120.5579299927 
71.6143417358 -120.4218139648 
71.7794189453 -120.5786819458 
71.9448928833 -120.7920303345 
72.1107559204 -120.8613128662 
72.2769775391 -120.7791671753 
72.4435958862 -120.7882385254 
72.6105880737 -120.9475708008 
72.7779769897 -120.9443206787 
72.9457550049 -120.5499649048 
73.1138992310 -119.8959884644 
73.2824554443 -119.1920471191 
73.4513931274 -118.6627349854 
73.6207046509 -118.5734634399 
73.7904281616 -119.0365524292 
73.9605178833 -119.8362655640 
74.1310272217 -120.6084365845 
74.3019256592 -121.2448883057 
74.4731903076 -121.7228393555 
74.6448822021 -121.8869934082 
74.8169403076 -121.6792602539 
74.9894180298 -121.2137603760 
75.1623001099 -120.7709503174 
75.3355484009 -120.6346511841 
75.5092239380 -120.9031066895 
75.6832809448 -121.4294738770 
75.8577575684 -121.7773132324 
76.0326385498 -121.3830642700 
76.2078933716 -119.9961624146 
76.3835830688 -119.0386352539 
76.5596542358 -119.2130584717 
76.7361450195 -120.2115783691 
76.9130477905 -121.6014175415 
77.0903396606 -122.4142074585 
77.2680587769 -122.1193847656 
77.4461898804 -121.2452621460 
77.6247100830 -120.2912979126 
77.8036575317 -119.6752548218 
77.9830017090 -119.5575027466 
78.1627807617 -119.4800720215 
78.3429718018 -118.8971328735 
78.5235595703 -118.3379516602 
78.7045822144 -118.0741653442 
78.8860015869 -118.3118591309 
79.0678634644 -119.1133880615 
79.2501449585 -120.1712188721 
79.4328155518 -120.8063507080 
79.6159362793 -120.5399475098 
79.7994613647 -120.2303161621 
79.9834213257 -120.0969161987 
80.1678161621 -119.9960556030 
80.3526077271 -119.8915023804 
80.5378494263 -119.9617156982 
80.7234954834 -120.1342086792 
80.9095916748 -120.2744979858 
81.0961151123 -120.4539184570 
81.2830429077 -120.6709365845 
81.4704284668 -121.1645126343 
81.6582260132 -121.9465255737 
81.8464736938 -122.4850997925 
82.0351638794 -122.4663925171 
82.2242584229 -121.4091110229 
82.4138107300 -120.3135604858 
82.6038055420 -119.9665069580 
82.7942123413 -119.9932250977 
82.9850845337 -120.2347869873 
83.1763687134 -120.6668243408 
83.3681182861 -121.0686721802 
83.5603103638 -121.2613220215 
83.7529220581 -120.9666824341 
83.9460067749 -120.3130874634 
84.1395034790 -119.8538970947 
84.3334732056 -119.7407150269 
84.5278930664 -120.1499557495 
84.7227325439 -120.8703002930 
84.9180526733 -121.4109497070 
85.1137924194 -121.5163650513 
85.3100128174 -121.1826782227 
85.5066757202 -120.9687347412 
85.7037811279 -120.5042800903 
85.9013519287 -119.9363174438 
86.0993652344 -119.9105987549 
86.2978515625 -120.5538711548 
86.4967956543 -121.4817047119 
86.6961822510 -121.8995590210 
86.8960418701 -121.5999374390 
87.0963668823 -120.8841629028 
87.2971343994 -120.2428665161 
87.4983825684 -119.7017288208 
87.7000732422 -119.7114944458 
87.9022521973 -119.8039550781 
88.1048965454 -119.5723266602 
88.3079833984 -119.7167434692 
88.5115661621 -120.5119781494 
88.7155914307 -121.0182418823 
88.9201126099 -121.2070541382 
89.1251068115 -121.5876770020 
89.3305435181 -121.4338302612 
89.5364837646 -120.7845840454 
89.7428665161 -120.1914291382 
89.9497604370 -119.9307632446 
90.1571197510 -120.4877014160 
90.3649444580 -121.0177993774 
90.5732650757 -120.7944030762 
90.7820434570 -120.6696166992 
90.9913253784 -120.9343795776 
91.2010955811 -121.2544403076 
91.4113159180 -121.3975296021 
91.6220550537 -121.0407485962 
91.8332748413 -120.3526306152 
92.0449523926 -119.5737380981 
92.2571487427 -119.1464309692 
92.4698104858 -119.4706192017 
92.6829833984 -120.0596237183 
92.8966522217 -120.2643814087 
93.1107864380 -120.1504821777 
93.3254394531 -120.1796112061 
93.5405578613 -120.3729095459 
93.7562026978 -120.2939834595 
93.9723434448 -120.2377319336 
94.1889572144 -120.6327056885 
94.4060897827 -121.0675582886 
94.6237030029 -121.2504425049 
94.8418426514 -121.9053955078 
95.0604858398 -122.1522979736 
95.2796096802 -120.8606338501 
95.4992599487 -119.8292770386 
95.7193984985 -119.7905578613 
95.9400634766 -119.8126525879 
96.1612396240 -119.8891220093 
96.3828964233 -120.6520309448 
96.6050872803 -121.5086746216 
96.8277740479 -121.6492767334 
97.0509948730 -121.8178634644 
97.2747268677 -122.0823974609 
97.4989547729 -121.8364868164 
97.7237243652 -121.3368988037 
97.9490127563 -120.9918212891 
98.1747894287 -121.0273284912 
98.4011154175 -121.8294982910 
98.6279373169 -122.2341384888 
98.8553085327 -122.0058517456 
99.0832061768 -122.0259246826 
99.3115997314 -122.0621261597 
99.5405502319 -121.3630981445 
99.7699966431 -120.7398147583 
100.0000000000 -121.4339752197 
100.2305068970 -121.3997955322 
100.4616012573 -121.3448486328 
100.6931686401 -121.2739105225 
100.9252777100 -121.2016983032 
101.1579742432 -121.1426239014 
101.3911514282 -121.1043853760 
101.6248626709 -121.0832366943 
101.8591156006 -121.0628128052 
102.0939636230 -121.0186996460 
102.3292999268 -120.9286422729 
102.5651702881 -120.7844619751 
102.8016510010 -120.5995254517 
103.0386123657 -120.4070510864 
103.2761230469 -120.2490768433 
103.5142440796 -120.1637954712 
103.7528457642 -120.1796951294 
103.9920043945 -120.3045730591 
104.2317123413 -120.5223007202 
104.4720382690 -120.8062057495 
104.7128524780 -121.1190567017 
104.9542236328 -121.4205932617 
105.1962051392 -121.6763305664 
105.4386901855 -121.8652267456 
105.6817321777 -121.9827423096 
105.9253921509 -122.0374679565 
106.1695632935 -122.0445404053 
106.4142913818 -122.0195312500 
106.6596374512 -121.9748306274 
106.9055023193 -121.9187545776 
107.1519241333 -121.8561706543 
107.3989181519 -121.7898101807 
107.6465377808 -121.7218322754 
107.8946685791 -121.6551589966 
108.1433715820 -121.5938491821 
108.3927154541 -121.5423507690 
108.6425628662 -121.5041351318 
108.8929977417 -121.4805450439 
109.1440582275 -121.4709625244 
109.3956451416 -121.4737930298 
109.6478118896 -121.4872589111 
109.9005584717 -121.5094146729 
110.1539459229 -121.5375671387 
110.4078598022 -121.5684738159 
110.6623535156 -121.5954666138 
110.9175033569 -121.6279678345 
111.1731719971 -121.6650466919 
111.4294357300 -121.7097091675 
111.6863479614 -121.7585830688 
111.9437942505 -121.7982101440 
112.2018356323 -121.8077087402 
112.4605255127 -121.7688217163 
112.7197570801 -121.6776657104 
112.9795837402 -121.5486297607 
113.2400131226 -121.4065170288 
113.5010986328 -121.2731094360 
113.7627258301 -121.1580810547 
114.0249557495 -121.0596313477 
114.2878570557 -120.9729156494 
114.5513000488 -120.8995208740 
114.8153457642 -120.8507308960 
115.0800704956 -120.8637237549 
115.3453369141 -120.9789657593 
115.6112136841 -121.1119232178 
115.8777084351 -121.2684478760 
116.1448745728 -121.4381484985 
116.4125976562 -121.6208801270 
116.6809387207 -121.8233642578 
116.9499588013 -122.0495758057 
117.2195358276 -122.2914581299 
117.4897384644 -122.5262451172 
117.7606277466 -122.7230148315 
118.0320739746 -122.8557968140 
118.3041458130 -122.9146575928 
118.5768432617 -122.9060745239 
118.8502349854 -122.8428421021 
119.1241912842 -122.7339706421 
119.3987808228 -122.4904174805 
119.6740722656 -122.1966934204 
119.9499282837 -122.0019912720 
120.2264251709 -121.8415222168 
120.5036163330 -121.7346496582 
120.7813873291 -121.6884002686 
121.0597991943 -121.6964035034 
121.3389129639 -121.7419967651 
121.6186141968 -121.8048400879 
121.8989486694 -121.8687362671 
122.1799392700 -121.9268112183 
122.4616394043 -122.0086898804 
122.7439193726 -122.0950088501 
123.0268554688 -122.1508407593 
123.3105087280 -122.1920928955 
123.5947418213 -122.2052459717 
123.8796386719 -122.1813659668 
124.1652603149 -122.1205749512 
124.4514694214 -122.0333328247 
124.7383422852 -121.8990097046 
125.0258712769 -121.8211746216 
125.3141326904 -121.8420410156 
125.6029891968 -121.9327011108 
125.8925170898 -122.0898056030 
126.1827774048 -122.2938156128 
126.4736328125 -122.5105209351 
126.7651672363 -122.7637939453 
127.0574340820 -122.8884658813 
127.3503112793 -122.8909072876 
127.6438674927 -122.8605957031 
127.9381637573 -122.8170852661 
128.2330627441 -122.7656784058 
128.5286560059 -122.6985015869 
128.8249206543 -122.5402984619 
129.1219482422 -122.3281631470 
129.4195861816 -122.1749420166 
129.7178955078 -122.0403060913 
130.0169830322 -121.9427566528 
130.3166809082 -121.8943862915 
130.6170654297 -121.9466476440 
130.9182281494 -122.0406112671 
131.2200012207 -122.1686248779 
131.5224761963 -122.3201370239 
131.8256378174 -122.4825363159 
132.1295776367 -122.7089843750 
132.4341430664 -122.8784866333 
132.7394104004 -122.9299240112 
133.0454711914 -122.9299163818 
133.3521423340 -122.8868713379 
133.6595306396 -122.7793197632 
133.9676971436 -122.6703186035 
134.2765045166 -122.6071701050 
134.5860137939 -122.5441589355 
134.8963165283 -122.4260025024 
135.2072753906 -122.2862396240 
135.5189361572 -122.2020797729 
135.8313140869 -122.1499557495 
136.1444854736 -122.1425399780 
136.4583129883 -122.2122421265 
136.7728576660 -122.3233337402 
137.0881958008 -122.3955078125 
137.4042053223 -122.4563369751 
137.7209320068 -122.5395889282 
138.0384674072 -122.6383514404 
138.3566436768 -122.7211074829 
138.6755676270 -122.8113708496 
138.9952239990 -122.9375076294 
139.3157043457 -123.0337753296 
139.6368255615 -123.0708770752 
139.9587097168 -123.0886688232 
140.2813873291 -123.0892257690 
140.6047515869 -123.0814666748 
140.9288635254 -123.0829162598 
141.2537841797 -123.1044311523 
141.5793914795 -123.1328277588 
141.9057312012 -123.1370544434 
142.2329101562 -123.1146240234 
142.5607757568 -123.0182342529 
142.8893890381 -122.8763580322 
143.2187500000 -122.7708206177 
143.5489654541 -122.6220397949 
143.8798522949 -122.4885253906 
144.2115020752 -122.4077682495 
144.5440063477 -122.3034820557 
144.8771972656 -122.2325592041 
145.2111358643 -122.2231750488 
145.5459442139 -122.2534332275 
145.8814392090 -122.3838348389 
146.2176971436 -122.5835647583 
146.5547485352 -122.7353973389 
146.8926391602 -122.9267654419 
147.2312469482 -123.0405426025 
147.5706176758 -123.0544967651 
147.9108581543 -122.9997253418 
148.2518157959 -122.8901290894 
148.5935363770 -122.7891387939 
148.9361419678 -122.6101455688 
149.2794494629 -122.4292526245 
149.6235504150 -122.2930908203 
149.9685211182 -122.2231445312 
150.3142089844 -122.2254638672 
150.6606903076 -122.2972259521 
151.0079803467 -122.4292526245 
151.3561553955 -122.5498275757 
151.7050323486 -122.7586059570 
152.0547180176 -122.9765167236 
152.4053039551 -123.1162490845 
152.7566070557 -123.3126831055 
153.1087188721 -123.4971542358 
153.4617309570 -123.6441192627 
153.8154754639 -123.7245101929 
154.1700286865 -123.7127685547 
154.5254058838 -123.5946960449 
154.8816833496 -123.4083862305 
155.2386932373 -123.1988906860 
155.5965270996 -123.0137634277 
155.9552764893 -122.9180297852 
156.3147735596 -122.8210220337 
156.6750793457 -122.7625427246 
157.0363159180 -122.7312088013 
157.3983001709 -122.7088088989 
157.7611083984 -122.6984252930 
158.1247558594 -122.7084121704 
158.4893341064 -122.7354431152 
158.8546600342 -122.8129653931 
159.2208404541 -122.9289398193 
159.5879364014 -123.0893630981 
159.9557952881 -123.2750854492 
160.3245086670 -123.4481048584 
160.6941528320 -123.5604400635 
161.0645751953 -123.5429992676 
161.4358367920 -123.4151840210 
161.8080444336 -123.2725982666 
162.1810302734 -123.0195922852 
162.5548553467 -122.7770462036 
162.9295654297 -122.6253738403 
163.3052215576 -122.6132888794 
163.6816406250 -122.8269882202 
164.0589447021 -123.2183532715 
164.4372100830 -123.7125320435 
164.8162384033 -124.1393661499 
165.1961517334 -124.2836532593 
165.5770416260 -124.1804809570 
165.9586944580 -123.9223785400 
166.3412475586 -123.6783905029 
166.7246704102 -123.5124969482 
167.1090850830 -123.3921356201 
167.4942779541 -123.2814941406 
167.8803710938 -123.1727294922 
168.2674407959 -123.1095123291 
168.6553039551 -123.1269683838 
169.0440673828 -123.2616500854 
169.4338226318 -123.5189514160 
169.8243713379 -123.6796951294 
170.2158355713 -123.7593460083 
170.6082763672 -123.8151397705 
171.0015411377 -123.9059906006 
171.3957214355 -124.0245361328 
171.7908020020 -124.1140060425 
172.1868743896 -124.1507339478 
172.5837860107 -124.1552734375 
172.9815979004 -124.1631546021 
173.3804321289 -124.1354980469 
173.7800903320 -123.9238204956 
174.1806640625 -123.6161041260 
174.5822601318 -123.2512359619 
174.9846801758 -122.9434280396 
175.3880310059 -122.7933883667 
175.7923126221 -122.8587570190 
176.1976318359 -123.0726013184 
176.6037750244 -123.3442535400 
177.0108642578 -123.5929718018 
177.4189758301 -123.7796401978 
177.8279418945 -123.9465332031 
178.2378540039 -123.9722900391 
178.6487884521 -123.8313980103 
179.0605926514 -123.5695266724 
179.4733428955 -123.2648239136 
179.8871459961 -122.9811248779 
180.3017883301 -122.9040222168 
180.7174072266 -122.9507369995 
181.1339721680 -123.1371307373 
181.5515899658 -123.3316574097 
181.9700775146 -123.4854965210 
182.3895416260 -123.4991531372 
182.8100585938 -123.3693618774 
183.2314453125 -123.2310943604 
183.6538085938 -123.1823730469 
184.0772399902 -123.2705841064 
184.5015563965 -123.4739151001 
184.9268493652 -123.6124267578 
185.3531188965 -123.7110290527 
185.7804718018 -123.8244781494 
186.2087097168 -123.8966598511 
186.6379241943 -123.8696899414 
187.0682525635 -123.7355346680 
187.4994506836 -123.4968872070 
187.9316558838 -123.3461608887 
188.3649444580 -123.2439956665 
188.7991485596 -123.1157455444 
189.2343444824 -123.0165023804 
189.6706390381 -122.9752502441 
190.1078491211 -123.0795745850 
190.5460662842 -123.3561553955 
190.9852752686 -123.6115722656 
191.4256286621 -123.8428649902 
191.8668670654 -124.0506668091 
192.3091430664 -124.1027450562 
192.7525329590 -124.0674591064 
193.1968383789 -124.0237960815 
193.6421661377 -124.0538101196 
194.0886383057 -124.2317123413 
194.5360260010 -124.3975601196 
194.9844360352 -124.4624328613 
195.4338989258 -124.3294677734 
195.8844909668 -124.0366058350 
196.3360137939 -123.8047256470 
196.7885894775 -123.6078643799 
197.2423095703 -123.4603652954 
197.6969604492 -123.5261306763 
198.1526641846 -123.7700042725 
198.6095428467 -123.9612121582 
199.0673522949 -124.0549621582 
199.5262145996 -124.0511779785 
199.9862365723 -124.0357284546 
200.4472198486 -124.1468429565 
200.9092712402 -124.2976303101 
201.3723754883 -124.4091491699 
201.8366699219 -124.3781814575 
202.3019104004 -124.1859741211 
202.7682342529 -124.0650863647 
203.2357482910 -124.1614990234 
203.7042083740 -124.3278045654 
204.1737670898 -124.4623031616 
204.6445159912 -124.5093536377 
205.1162414551 -124.4696121216 
205.5890350342 -124.4161453247 
206.0629425049 -124.2429962158 
206.5380401611 -123.8933181763 
207.0141296387 -123.6408615112 
207.4913024902 -123.5626754761 
207.9697113037 -123.7422180176 
208.4490966797 -124.0745239258 
208.9295806885 -124.2883453369 
209.4113006592 -124.3467941284 
209.8939971924 -124.4141769409 
210.3778228760 -124.5956802368 
210.8627624512 -124.8550109863 
211.3489227295 -125.1011123657 
211.8361053467 -125.2383575439 
212.3244018555 -125.3001632690 
212.8139343262 -125.2679595947 
213.3044891357 -125.1344528198 
213.7961730957 -124.9542236328 
214.2891082764 -124.7130203247 
214.7830505371 -124.3885421753 
215.2781524658 -124.0980529785 
215.7744903564 -124.0328903198 
216.2718658447 -124.2279586792 
216.7703857422 -124.4599914551 
217.2700653076 -124.4530181885 
217.7710113525 -124.2383270264 
218.2729797363 -124.0930099487 
218.7761230469 -124.1770477295 
219.2805328369 -124.4051437378 
219.7859954834 -124.6133270264 
220.2926177979 -124.8049545288 
220.8005218506 -125.0741729736 
221.3094787598 -125.3005828857 
221.8196258545 -125.1742401123 
222.3309326172 -124.6615600586 
222.8435363770 -124.1352920532 
223.3572082520 -123.9310607910 
223.8720703125 -124.0606002808 
224.3882293701 -124.2502365112 
224.9054565430 -124.2483673096 
225.4238891602 -124.1312332153 
225.9436187744 -124.1481857300 
226.4644470215 -124.3907165527 
226.9864501953 -124.6734924316 
227.5097961426 -124.7186813354 
228.0342254639 -124.5251007080 
228.5598602295 -124.3099441528 
229.0867156982 -124.1696243286 
229.6148986816 -124.0772781372 
230.1441802979 -124.0462188721 
230.6746673584 -124.1833724976 
231.2065277100 -124.4780044556 
231.7394714355 -124.8831024170 
232.2736511230 -125.2040328979 
232.8091735840 -125.2396697998 
233.3458251953 -125.0414199829 
233.8836975098 -124.7990493774 
234.4228210449 -124.5392761230 
234.9633026123 -124.2046051025 
235.5049133301 -123.8478317261 
236.0477752686 -123.7695770264 
236.5920104980 -123.8893356323 
237.1373748779 -124.0577163696 
237.6839904785 -124.2833175659 
238.2319946289 -124.5963592529 
238.7811431885 -124.9099731445 
239.3315429688 -124.9419097900 
239.8833618164 -124.8691253662 
240.4363098145 -124.8149414062 
240.9905242920 -124.6989212036 
241.5460205078 -124.5430068970 
242.1029357910 -124.5915908813 
242.6610107422 -124.9124603271 
243.2203521729 -125.1067199707 
243.7811279297 -125.1387405396 
244.3430633545 -125.1802673340 
244.9062957764 -125.4559860229 
245.4709472656 -125.8305053711 
246.0367736816 -125.9555053711 
246.6039123535 -125.8543930054 
247.1723480225 -125.5852813721 
247.7422332764 -125.2940216064 
248.3132934570 -125.0346298218 
248.8856811523 -124.7916183472 
249.4595184326 -124.5545654297 
250.0345306396 -124.3078765869 
250.6108856201 -124.1326217651 
251.1887054443 -124.1168441772 
251.7677001953 -124.3635864258 
252.3480529785 -124.6566925049 
252.9298706055 -124.7656478882 
253.5128936768 -124.7745590210 
254.0972595215 -124.7312774658 
254.6829681396 -124.7613754272 
255.2701721191 -124.9795913696 
255.8585815430 -125.4122543335 
256.4483642578 -125.6639709473 
257.0396423340 -125.6380615234 
257.6321105957 -125.4458923340 
258.2259826660 -125.1988067627 
258.8213500977 -125.1299057007 
259.4179687500 -125.4535140991 
260.0159301758 -126.0815353394 
260.6152954102 -126.3645477295 
261.2161560059 -126.0304260254 
261.8182983398 -125.4365539551 
262.4218139648 -125.0844955444 
263.0268554688 -124.9933319092 
263.6331481934 -125.0002670288 
264.2408447266 -125.1023864746 
264.8500671387 -125.4201126099 
265.4605712891 -125.7157592773 
266.0724792480 -125.6150283813 
266.6859436035 -125.4016571045 
267.3006591797 -125.3923568726 
267.9168090820 -125.6169662476 
268.5343933105 -125.7962341309 
269.1535339355 -125.7128982544 
269.7739257812 -125.4580535889 
270.3957824707 -125.3536911011 
271.0192260742 -125.4038619995 
271.6439514160 -125.4494018555 
272.2700805664 -125.4025039673 
272.8978576660 -125.1975326538 
273.5268859863 -124.9672927856 
274.1573791504 -125.0236511230 
274.7893371582 -125.4267044067 
275.4229125977 -125.8314437866 
276.0577697754 -125.7026977539 
276.6941223145 -125.1746597290 
277.3320617676 -124.9629898071 
277.9713439941 -125.3153152466 
278.6120605469 -125.7540893555 
279.2544555664 -125.6594390869 
279.8981628418 -125.2406616211 
280.5433349609 -125.1239242554 
281.1900024414 -125.3920898438 
281.8383178711 -125.6326675415 
282.4879760742 -125.6451187134 
283.1391296387 -125.6044845581 
283.7919616699 -125.6170578003 
284.4461059570 -125.7304840088 
285.1017761230 -125.8499450684 
285.7591247559 -125.8166809082 
286.4178161621 -125.6422348022 
287.0780334473 -125.4373855591 
287.7399291992 -125.4790115356 
288.4031677246 -125.7690124512 
289.0679626465 -125.9416961670 
289.7342834473 -125.7725372314 
290.4023132324 -125.6329650879 
291.0717163086 -125.7751312256 
291.7426452637 -125.9776611328 
292.4152832031 -126.2642517090 
293.0893249512 -126.4714202881 
293.7649230957 -126.3757858276 
294.4422302246 -126.0165939331 
295.1209411621 -125.7206497192 
295.8012084961 -125.5086898804 
296.4830627441 -125.4052505493 
297.1666259766 -125.5022430420 
297.8516235352 -125.7818298340 
298.5382080078 -126.1499099731 
299.2265014648 -126.2309265137 
299.9162597656 -126.1352157593 
300.6075744629 -126.0719528198 
301.3006591797 -126.0694274902 
301.9951782227 -126.0508956909 
302.6913146973 -126.0216674805 
303.3891906738 -125.9899673462 
304.0885314941 -125.9643630981 
304.7894897461 -125.9460678101 
305.4920349121 -125.9332885742 
306.1963806152 -125.9222259521 
306.9021911621 -125.9077377319 
307.6096191406 -125.8830566406 
308.3188476562 -125.8495635986 
309.0295410156 -125.8130340576 
309.7418823242 -125.7807235718 
310.4560241699 -125.7605972290 
311.1716613770 -125.7600936890 
311.8889160156 -125.7871093750 
312.6078491211 -125.8393630981 
313.3286132812 -125.9066848755 
314.0508422852 -125.9800949097 
314.7747497559 -126.0516281128 
315.5005187988 -126.1161651611 
316.2277526855 -126.1728439331 
316.9566955566 -126.2253723145 
317.6874694824 -126.2779693604 
318.4197692871 -126.3276596069 
319.1537475586 -126.3661346436 
319.8895874023 -126.3824386597 
320.6269531250 -126.3660812378 
321.3660278320 -126.3105392456 
322.1068115234 -126.2150878906 
322.8494567871 -126.0883865356 
323.5936584473 -125.9503707886 
324.3395690918 -125.8165435791 
325.0873718262 -125.7017135620 
325.8367004395 -125.6185302734 
326.5877990723 -125.5756912231 
327.3407592773 -125.5766448975 
328.0953063965 -125.6184234619 
328.8515930176 -125.6926879883 
329.6096191406 -125.7806243896 
330.3695678711 -125.8671875000 
331.1311035156 -125.9438095093 
331.8943786621 -126.0089492798 
332.6596069336 -126.0675964355 
333.4264221191 -126.1288681030 
334.1949768066 -126.2024459839 
334.9655151367 -126.2946166992 
335.7376403809 -126.4051666260 
336.5115356445 -126.5262222290 
337.2873840332 -126.6415710449 
338.0648803711 -126.7357330322 
338.8441467285 -126.7974166870 
339.6251831055 -126.8201751709 
340.4082336426 -126.8021926880 
341.1929016113 -126.7459335327 
341.9793701172 -126.6585006714 
342.7678527832 -126.5519714355 
343.5579528809 -126.4425201416 
344.3498840332 -126.3471527100 
345.1438293457 -126.2795028687 
345.9393920898 -126.2466583252 
346.7368164062 -126.2489776611 
347.5360717773 -126.2840118408 
348.3373718262 -126.3477859497 
349.1402893066 -126.4363784790 
349.9450988770 -126.5443420410 
350.7519226074 -126.6604309082 
351.5604553223 -126.7676010132 
352.3708190918 -126.8478698730 
353.1832580566 -126.8895034790 
353.9973754883 -126.8921432495 
354.8133544922 -126.8664627075 
355.6314086914 -126.8287200928 
356.4511718750 -126.7940902710 
357.2728271484 -126.7716979980 
358.0963439941 -126.7625732422 
358.9219970703 -126.7601547241 
359.7493286133 -126.7529983521 
360.5785827637 -126.7295532227 
361.4099426270 -126.6835021973 
362.2430114746 -126.6170349121 
363.0780029297 -126.5394439697 
363.9151306152 -126.4621810913 
364.7539672852 -126.3941574097 
365.5947570801 -126.3404235840 
366.4374694824 -126.3041152954 
367.2823486328 -126.2883377075 
368.1289672852 -126.2952499390 
368.9775390625 -126.3125076294 
369.8282470703 -126.3509445190 
370.6807250977 -126.3911361694 
371.5351867676 -126.4197921753 
372.3917846680 -126.4308776855 
373.2501831055 -126.4284210205 
374.1105346680 -126.4220275879 
374.9729003906 -126.4183883667 
375.8374328613 -126.4148941040 
376.7037658691 -126.3997497559 
377.5721130371 -126.3590927124 
378.4426574707 -126.2870330811 
379.3149719238 -126.1917953491 
380.1893310547 -126.0532836914 
381.0658874512 -125.9667358398 
381.9442749023 -125.9529495239 
382.8247070312 -125.9610061646 
383.7073364258 -125.9758758545 
384.5918273926 -125.9880752563 
385.4783325195 -125.9989089966 
386.3668823242 -126.0188674927 
387.2576904297 -126.0613098145 
388.1503601074 -126.1355285645 
389.0450744629 -126.2417602539 
389.9420471191 -126.3688659668 
390.8409118652 -126.4956893921 
391.7418212891 -126.5975723267 
392.6450195312 -126.6572113037 
393.5501098633 -126.6736145020 
394.4572753906 -126.6618041992 
395.3665161133 -126.6424636841 
396.2780761719 -126.6274108887 
397.1915283203 -126.6222915649 
398.1070861816 -126.6152114868 
399.0249633789 -126.6070022583 
399.9447631836 -126.6109619141 
400.8666381836 -126.6448822021 
401.7908935547 -126.7224502563 
402.7170410156 -126.8460083008 
403.6453552246 -127.0029754639 
404.5759887695 -127.1670227051 
405.5085754395 -127.3045578003 
406.4432983398 -127.3914184570 
407.3801879883 -127.3460388184 
408.3194580078 -127.2597885132 
409.2606506348 -127.1723251343 
410.2040100098 -127.1119842529 
411.1498107910 -127.0919799805 
412.0975341797 -127.1075668335 
413.0474548340 -127.1402206421 
413.9997863770 -127.1675415039 
414.9540710449 -127.1655883789 
415.9105834961 -127.1228485107 
416.8692626953 -127.0796813965 
417.8304138184 -127.0318527222 
418.7935485840 -126.9804153442 
419.7588806152 -126.9281539917 
420.7266845703 -126.8838577271 
421.6965026855 -126.8686828613 
422.6685485840 -126.9331512451 
423.6430664062 -127.0295410156 
424.6195983887 -127.1482009888 
425.5983581543 -127.2645263672 
426.5796203613 -127.3542175293 
427.5629272461 -127.4020385742 
428.5484924316 -127.3895187378 
429.5363159180 -127.3142700195 
430.5266723633 -127.2347869873 
431.5190734863 -127.1361618042 
432.5137634277 -127.0191116333 
433.5109558105 -126.8888626099 
434.5102233887 -126.6995468140 
435.5118103027 -126.5602645874 
436.5159301758 -126.5228652954 
437.5221252441 -126.5327529907 
438.5306701660 -126.5842056274 
439.5415039062 -126.7181091309 
440.5549316406 -126.8852386475 
441.5704345703 -127.0049362183 
442.5882873535 -127.1207809448 
443.6087341309 -127.2244949341 
444.6312561035 -127.3481979370 
445.6561889648 -127.4516601562 
446.6836853027 -127.5173492432 
447.7133178711 -127.5799331665 
448.7453308105 -127.6292114258 
449.7799682617 -127.6497726440 
450.8167419434 -127.6149749756 
451.8559265137 -127.5738830566 
452.8974609375 -127.5394592285 
453.9416809082 -127.5218963623 
454.9880371094 -127.5314941406 
456.0368347168 -127.5402450562 
457.0882873535 -127.5400848389 
458.1419067383 -127.5160903931 
459.1979370117 -127.4670562744 
460.2566833496 -127.4132156372 
461.3175964355 -127.3408126831 
462.3809814453 -127.2159423828 
463.4468078613 -127.1222763062 
464.5153198242 -127.1116256714 
465.5860900879 -127.1476974487 
466.6592712402 -127.2612075806 
467.7352294922 -127.3794631958 
468.8133850098 -127.4294128418 
469.8940429688 -127.4471511841 
470.9774169922 -127.4190902710 
472.0630798340 -127.3647537231 
473.1512145996 -127.3357009888 
474.2421264648 -127.3362960815 
475.3352661133 -127.3820571899 
476.4309692383 -127.4287490845 
477.5291748047 -127.4757919312 
478.6301574707 -127.5452957153 
479.7334289551 -127.6267318726 
480.8392639160 -127.6906051636 
481.9479064941 -127.7655181885 
483.0588073730 -127.7788848877 
484.1723022461 -127.7393493652 
485.2886352539 -127.6523132324 
486.4072570801 -127.5887680054 
487.5284423828 -127.5774307251 
488.6522521973 -127.5843200684 
489.7788696289 -127.5820159912 
490.9078674316 -127.5669097900 
492.0394287109 -127.5483627319 
493.1738891602 -127.5534362793 
494.3106994629 -127.5675048828 
495.4501037598 -127.5747146606 
496.5924377441 -127.5642471313 
497.7371215820 -127.5626754761 
498.8844299316 -127.6016235352 
500.0343933105 -127.6794967651 
501.1872863770 -127.7389602661 
502.3425598145 -127.8017196655 
503.5004882812 -127.8186645508 
504.6613769531 -127.7719650269 
505.8246459961 -127.6941986084 
506.9906311035 -127.6464996338 
508.1595458984 -127.6203308105 
509.3309020996 -127.6381149292 
510.5049438477 -127.6595001221 
511.6819763184 -127.6756591797 
512.8614501953 -127.6833572388 
514.0436401367 -127.7130355835 
515.2285156250 -127.7641067505 
516.4164428711 -127.7963104248 
517.6068115234 -127.8060989380 
518.7999267578 -127.7644653320 
519.9960937500 -127.6772003174 
521.1947021484 -127.5876770020 
522.3961181641 -127.5435791016 
523.6005859375 -127.5103149414 
524.8074951172 -127.4979400635 
526.0172119141 -127.4830703735 
527.2297363281 -127.4592361450 
528.4453125000 -127.4623184204 
529.6633911133 -127.5333709717 
530.8843383789 -127.6389007568 
532.1083374023 -127.8530960083 
533.3348999023 -128.0618743896 
534.5642700195 -128.1672363281 
535.7967529297 -128.1586608887 
537.0317993164 -128.0463104248 
538.2697143555 -127.9090576172 
539.5107421875 -127.7949676514 
540.7543945312 -127.7172775269 
542.0008544922 -127.6860733032 
543.2501831055 -127.6959991455 
544.5027465820 -127.7633056641 
545.7578735352 -127.8669204712 
547.0158691406 -127.9771652222 
548.2770385742 -128.0641174316 
549.5408935547 -128.1113586426 
550.8076171875 -128.1270904541 
552.0775756836 -128.0955200195 
553.3501586914 -128.0268859863 
554.6256713867 -127.9529037476 
555.9041137695 -127.9306411743 
557.1857910156 -128.0258636475 
558.4701538086 -128.2097167969 
559.7575073242 -128.4093933105 
561.0480957031 -128.5243835449 
562.3413085938 -128.4770050049 
563.6375732422 -128.3352966309 
564.9370727539 -128.1716461182 
566.2393188477 -128.0558776855 
567.5445556641 -128.0259552002 
568.8530883789 -128.0410461426 
570.1643066406 -128.0462493896 
571.4785766602 -128.0105133057 
572.7958984375 -127.9467544556 
574.1165161133 -127.9078598022 
575.4399414062 -127.9508438110 
576.7663574219 -128.0616912842 
578.0961303711 -128.1862030029 
579.4287109375 -128.2537078857 
580.7643432617 -128.2487792969 
582.1033325195 -128.2068939209 
583.4451293945 -128.2295684814 
584.7900390625 -128.3266754150 
586.1380004883 -128.4265594482 
587.4894409180 -128.4610900879 
588.8436279297 -128.4051055908 
590.2009277344 -128.2944030762 
591.5617065430 -128.2338562012 
592.9253540039 -128.2205200195 
594.2920532227 -128.2472229004 
595.6622924805 -128.3012542725 
597.0353393555 -128.3346099854 
598.4114990234 -128.2859649658 
599.7912597656 -128.1612854004 
601.1738281250 -128.0171661377 
602.5595703125 -127.9229202271 
603.9484863281 -127.9439468384 
605.3409423828 -128.0673370361 
606.7363281250 -128.2311553955 
608.1348876953 -128.3907928467 
609.5369873047 -128.4394531250 
610.9420166016 -128.4564361572 
612.3502807617 -128.4745178223 
613.7621459961 -128.4434051514 
615.1769409180 -128.3080444336 
616.5949707031 -128.0699462891 
618.0162353516 -127.9801025391 
619.4411621094 -128.0887756348 
620.8690185547 -128.4551086426 
622.3001708984 -128.7784576416 
623.7349243164 -129.0005035400 
625.1726684570 -129.0840148926 
626.6137695312 -128.9616546631 
628.0584716797 -128.8121032715 
629.5062255859 -128.6521759033 
630.9572753906 -128.4441528320 
632.4120483398 -128.3216857910 
633.8697509766 -128.2952728271 
635.3308715820 -128.4037170410 
636.7953491211 -128.5632934570 
638.2636108398 -128.6277923584 
639.7348022461 -128.6065521240 
641.2094726562 -128.4855651855 
642.6878662109 -128.3315734863 
644.1693115234 -128.2649688721 
645.6541137695 -128.2967987061 
647.1427612305 -128.4571228027 
648.6344604492 -128.6440887451 
650.1296386719 -128.6982727051 
651.6282348633 -128.6051635742 
653.1306152344 -128.3732604980 
654.6361694336 -128.2337036133 
656.1451416016 -128.2709503174 
657.6579589844 -128.4036102295 
659.1738891602 -128.5247955322 
660.6933593750 -128.4474029541 
662.2166748047 -128.3067932129 
663.7431030273 -128.2943878174 
665.2730712891 -128.3998413086 
666.8065795898 -128.5733032227 
668.3439941406 -128.6403808594 
669.8845825195 -128.5870819092 
671.4287109375 -128.5211181641 
672.9767456055 -128.4786529541 
674.5280151367 -128.4806671143 
676.0828857422 -128.5251159668 
677.6416625977 -128.5694580078 
679.2036743164 -128.6249389648 
680.7692871094 -128.6821136475 
682.3388671875 -128.7317810059 
683.9116821289 -128.7565612793 
685.4881591797 -128.7451171875 
687.0682983398 -128.7206878662 
688.6524047852 -128.6922149658 
690.2398071289 -128.7086181641 
691.8308105469 -128.8129882812 
693.4259643555 -128.9333496094 
695.0243530273 -129.0606689453 
696.6264038086 -129.1744537354 
698.2325439453 -129.1205291748 
699.8420410156 -128.9160919189 
701.4552001953 -128.7760467529 
703.0721435547 -128.8157348633 
704.6931762695 -128.8673248291 
706.3175048828 -128.7418212891 
707.9456176758 -128.5456237793 
709.5778808594 -128.4889068604 
711.2135009766 -128.5546875000 
712.8529052734 -128.6639862061 
714.4964599609 -128.7915954590 
716.1434326172 -128.8812255859 
717.7941894531 -128.9698028564 
719.4491577148 -129.0905609131 
721.1075439453 -129.1924896240 
722.7697753906 -129.1765899658 
724.4357910156 -129.0640563965 
726.1060791016 -129.0026245117 
727.7797851562 -129.0520172119 
729.4573974609 -129.1021575928 
731.1392211914 -129.0689697266 
732.8245239258 -129.0013275146 
734.5137329102 -128.9489898682 
736.2072753906 -128.9254608154 
737.9042968750 -128.9435729980 
739.6052246094 -129.0034484863 
741.3100585938 -129.1093139648 
743.0192260742 -129.2570495605 
744.7319335938 -129.3480072021 
746.4486083984 -129.2458343506 
748.1696166992 -129.0019836426 
749.8942260742 -128.8088531494 
751.6227416992 -128.7481231689 
753.3557128906 -128.7533721924 
755.0922851562 -128.7645416260 
756.8328247070 -128.8222808838 
758.5777587891 -128.9496917725 
760.3263549805 -129.0438232422 
762.0789794922 -129.0072937012 
763.8356323242 -128.9404754639 
765.5967407227 -128.9009246826 
767.3614501953 -128.8302459717 
769.1303100586 -128.7547454834 
770.9036254883 -128.7416229248 
772.6806030273 -128.8322601318 
774.4616699219 -128.9688568115 
776.2473144531 -129.0093688965 
778.0366210938 -128.9476623535 
779.8300170898 -128.9550018311 
781.6276245117 -129.1551818848 
783.4297485352 -129.2938385010 
785.2355957031 -129.1929931641 
787.0456542969 -129.0066833496 
788.8602294922 -128.8681182861 
790.6786499023 -128.8211822510 
792.5012207031 -128.8493652344 
794.3284301758 -128.9302978516 
796.1593627930 -129.0067749023 
797.9945678711 -129.0711975098 
799.8344726562 -129.1749114990 
801.6781616211 -129.2957305908 
803.5260620117 -129.3354034424 
805.3782348633 -129.2311096191 
807.2351684570 -129.1169586182 
809.0958862305 -129.1034545898 
810.9609375000 -129.1730499268 
812.8306884766 -129.2950439453 
814.7042846680 -129.4007415771 
816.5822753906 -129.3895568848 
818.4649658203 -129.3244171143 
820.3516235352 -129.2826385498 
822.2425537109 -129.3683929443 
824.1378784180 -129.5855712891 
826.0380249023 -129.7270202637 
827.9421386719 -129.7120056152 
829.8505859375 -129.4762725830 
831.7639160156 -129.2527465820 
833.6812133789 -129.2635650635 
835.6029052734 -129.4313964844 
837.5294799805 -129.6659851074 
839.4600219727 -129.7698822021 
841.3950195312 -129.7153625488 
843.3349609375 -129.5827178955 
845.2789306641 -129.3460845947 
847.2273559570 -129.0245056152 
849.1802978516 -128.8253631592 
851.1381835938 -128.8433532715 
853.1000976562 -128.9312133789 
855.0665893555 -128.8740234375 
857.0380249023 -128.8677062988 
859.0135498047 -129.1055908203 
860.9936523438 -129.3049926758 
862.9787597656 -129.3415985107 
864.9680175781 -129.3756561279 
866.9617919922 -129.5067443848 
868.9602050781 -129.5937194824 
870.9636840820 -129.5671386719 
872.9713134766 -129.6080474854 
874.9835815430 -129.7372589111 
877.0009765625 -129.8034515381 
879.0225219727 -129.7497558594 
881.0487670898 -129.5886230469 
883.0800781250 -129.4231262207 
885.1156616211 -129.3356170654 
887.1559448242 -129.3284454346 
889.2008666992 -129.2750396729 
891.2510375977 -129.2719573975 
893.3054199219 -129.3171691895 
895.3645629883 -129.2684173584 
897.4289550781 -129.0930175781 
899.4975585938 -128.9572448730 
901.5709838867 -128.9589233398 
903.6496582031 -129.0907135010 
905.7326660156 -129.2940216064 
907.8204345703 -129.4662933350 
909.9135131836 -129.5336761475 
912.0109252930 -129.5014343262 
914.1131591797 -129.4153747559 
916.2202758789 -129.3719940186 
918.3327026367 -129.4504394531 
920.4495239258 -129.5390014648 
922.5712280273 -129.3988494873 
924.6983642578 -129.1765594482 
926.8298339844 -129.1848754883 
928.9662475586 -129.2885894775 
931.1080932617 -129.3631744385 
933.2543334961 -129.4866180420 
935.4055786133 -129.5231781006 
937.5617675781 -129.5288696289 
939.7233886719 -129.6876525879 
941.8895263672 -129.8321380615 
944.0606689453 -129.7915649414 
946.2373046875 -129.6196594238 
948.4184570312 -129.5195312500 
950.6046142578 -129.6015014648 
952.7963867188 -129.6923828125 
954.9926147461 -129.6884307861 
957.1939697266 -129.5993194580 
959.4008789062 -129.6177825928 
961.6123657227 -129.8030700684 
963.8289794922 -130.0045318604 
966.0506591797 -130.0889129639 
968.2780151367 -129.9858245850 
970.5099487305 -129.8070220947 
972.7470092773 -129.7900085449 
974.9898071289 -129.7995300293 
977.2372436523 -129.6404113770 
979.4898681641 -129.5491790771 
981.7481689453 -129.6048583984 
984.0111694336 -129.7061920166 
986.2794189453 -129.8131408691 
988.5528564453 -129.8894195557 
990.8320922852 -129.9676666260 
993.1160278320 -130.0497589111 
995.4052124023 -129.9619598389 
997.7002563477 -129.7915039062 
1000.0000000000 -129.9465332031 
1002.3050537109 -129.9445953369 
1004.6160278320 -129.9374694824 
1006.9317016602 -129.9278259277 
1009.2527465820 -129.9192047119 
1011.5797119141 -129.9142913818 
1013.9114990234 -129.9147186279 
1016.2485961914 -129.9208068848 
1018.5911254883 -129.9315948486 
1020.9396362305 -129.9451751709 
1023.2929687500 -129.9592590332 
1025.6517333984 -129.9716186523 
1028.0164794922 -129.9804992676 
1030.3861083984 -129.9847412109 
1032.7612304688 -129.9836730957 
1035.1424560547 -129.9771423340 
1037.5284423828 -129.9653930664 
1039.9200439453 -129.9497528076 
1042.3171386719 -129.9327697754 
1044.7203369141 -129.9177398682 
1047.1285400391 -129.9083557129 
1049.5422363281 -129.9077301025 
1051.9620361328 -129.9176177979 
1054.3868408203 -129.9378662109 
1056.8173828125 -129.9667205811 
1059.2539062500 -130.0016479492 
1061.6955566406 -130.0402832031 
1064.1429443359 -130.0808258057 
1066.5964355469 -130.1218109131 
1069.0549316406 -130.1612091064 
1071.5192871094 -130.1959533691 
1073.9891357422 -130.2221832275 
1076.4653320312 -130.2365722656 
1078.9466552734 -130.2378997803 
1081.4337158203 -130.2280578613 
1083.9271240234 -130.2114868164 
1086.4256591797 -130.1935424805 
1088.9299316406 -130.1783752441 
1091.4405517578 -130.1674499512 
1093.9564208984 -130.1594848633 
1096.4781494141 -130.1512908936 
1099.0056152344 -130.1394653320 
1101.5394287109 -130.1218414307 
1104.0786132812 -130.0982971191 
1106.6235351562 -130.0747985840 
1109.1750488281 -130.0462341309 
1111.7316894531 -130.0200958252 
1114.2943115234 -129.9993591309 
1116.8635253906 -129.9854736328 
1119.4379882812 -129.9784545898 
1122.0183105469 -129.9773712158 
1124.6052246094 -129.9813232422 
1127.1976318359 -129.9902801514 
1129.7958984375 -130.0049285889 
1132.4001464844 -130.0262603760 
1135.0109863281 -130.0547332764 
1137.6273193359 -130.0898742676 
1140.2496337891 -130.1302337646 
1142.8785400391 -130.1737518311 
1145.5129394531 -130.2180633545 
1148.1534423828 -130.2608032227 
1150.8006591797 -130.3168182373 
1153.4533691406 -130.3617706299 
1156.1121826172 -130.3838348389 
1158.7770996094 -130.4004364014 
1161.4487304688 -130.4118652344 
1164.1259765625 -130.4178009033 
1166.8093261719 -130.4169158936 
1169.4996337891 -130.4072113037 
1172.1954345703 -130.3868560791 
1174.8973388672 -130.3554077148 
1177.6062011719 -130.3148498535 
1180.3206787109 -130.2698211670 
1183.0413818359 -130.2267761230 
1185.7684326172 -130.1925354004 
1188.5023193359 -130.1726989746 
1191.2419433594 -130.1703338623 
1193.9877929688 -130.1990661621 
1196.7407226562 -130.2468872070 
1199.4992675781 -130.2779846191 
1202.2642822266 -130.2989501953 
1205.0361328125 -130.3063507080 
1207.8138427734 -130.3017730713 
1210.5980224609 -130.2906799316 
1213.3891601562 -130.2795104980 
1216.1861572266 -130.2727661133 
1218.9895019531 -130.2715759277 
1221.7993164062 -130.2741699219 
1224.6163330078 -130.2784729004 
1227.4392089844 -130.2793731689 
1230.2685546875 -130.2789916992 
1233.1051025391 -130.2809448242 
1235.9475097656 -130.2877044678 
1238.7963867188 -130.3003234863 
1241.6525878906 -130.3180541992 
1244.5146484375 -130.3387145996 
1247.3834228516 -130.3700561523 
1250.2586669922 -130.4005737305 
1253.1413574219 -130.4233703613 
1256.0299072266 -130.4519958496 
1258.9251708984 -130.4889373779 
1261.8277587891 -130.5342102051 
1264.7363281250 -130.5844726562 
1267.6516113281 -130.6531829834 
1270.5743408203 -130.6970214844 
1273.5031738281 -130.7019958496 
1276.4385986328 -130.6897735596 
1279.3815917969 -130.6663208008 
1282.3306884766 -130.6398162842 
1285.2866210938 -130.6178131104 
1288.2492675781 -130.6024627686 
1291.2194824219 -130.6004333496 
1294.1958007812 -130.5989379883 
1297.1790771484 -130.5904693604 
1300.1697998047 -130.5733489990 
1303.1667480469 -130.5390014648 
1306.1706542969 -130.5120849609 
1309.1822509766 -130.5087127686 
1312.1999511719 -130.5196533203 
1315.2247314453 -130.5440979004 
1318.2563476562 -130.5793304443 
1321.2957763672 -130.6448059082 
1324.3414306641 -130.7133789062 
1327.3941650391 -130.7532348633 
1330.4545898438 -130.7813873291 
1333.5214843750 -130.7912750244 
1336.5953369141 -130.7584838867 
1339.6770019531 -130.6798553467 
1342.7650146484 -130.6083526611 
1345.8602294922 -130.5367126465 
1348.9632568359 -130.4554595947 
1352.0727539062 -130.4138793945 
1355.1893310547 -130.4100494385 
1358.3131103516 -130.4158477783 
1361.4448242188 -130.4233245850 
1364.5831298828 -130.4265136719 
1367.7285156250 -130.4226989746 
1370.8820800781 -130.4220581055 
1374.0419921875 -130.4284667969 
1377.2092285156 -130.4576721191 
1380.3846435547 -130.5050659180 
1383.5665283203 -130.5435791016 
1386.7557373047 -130.5812530518 
1389.9522705078 -130.6248931885 
1393.1569824219 -130.6521759033 
1396.3682861328 -130.6639862061 
1399.5870361328 -130.6777954102 
1402.8139648438 -130.7129974365 
1406.0474853516 -130.7640838623 
1409.2885742188 -130.8041381836 
1412.5378417969 -130.8618774414 
1415.7938232422 -130.9106750488 
1419.0573730469 -130.9342498779 
1422.3292236328 -130.9490661621 
1425.6077880859 -130.9501800537 
1428.8939208984 -130.9304656982 
1432.1876220703 -130.9075927734 
1435.4896240234 -130.8704681396 
1438.7985839844 -130.8357849121 
1442.1151123047 -130.8116912842 
1445.4400634766 -130.7604217529 
1448.7718505859 -130.6854400635 
1452.1114501953 -130.6214752197 
1455.4594726562 -130.5556488037 
1458.8143310547 -130.4795837402 
1462.1770019531 -130.4485626221 
1465.5474853516 -130.4632263184 
1468.9265136719 -130.5219879150 
1472.3125000000 -130.5878753662 
1475.7061767578 -130.6149291992 
1479.1086425781 -130.6070709229 
1482.5180664062 -130.5541992188 
1485.9354248047 -130.5035552979 
1489.3614501953 -130.4423522949 
1492.7945556641 -130.4205627441 
1496.2354736328 -130.4534149170 
1499.6853027344 -130.5068817139 
1503.1420898438 -130.5343322754 
1506.6069335938 -130.5332336426 
1510.0798339844 -130.4894866943 
1513.5615234375 -130.4466857910 
1517.0502929688 -130.4007873535 
1520.5472412109 -130.3955383301 
1524.0531005859 -130.4224090576 
1527.5661621094 -130.4945220947 
1531.0872802734 -130.5808410645 
1534.6173095703 -130.6597900391 
1538.1547851562 -130.7165679932 
1541.7003173828 -130.7326049805 
1545.2540283203 -130.7206420898 
1548.8167724609 -130.6815338135 
1552.3869628906 -130.6370239258 
1555.9653320312 -130.6134796143 
1559.5527343750 -130.6203460693 
1563.1477050781 -130.6623992920 
1566.7508544922 -130.7214050293 
1570.3631591797 -130.7715454102 
1573.9829101562 -130.7962646484 
1577.6110839844 -130.7881774902 
1581.2475585938 -130.7694244385 
1584.8933105469 -130.7627716064 
1588.5466308594 -130.7792663574 
1592.2083740234 -130.8258209229 
1595.8793945312 -130.8970336914 
1599.5579833984 -130.9687194824 
1603.2451171875 -131.0170898438 
1606.9415283203 -131.0380706787 
1610.6457519531 -131.0326080322 
1614.3583984375 -131.0196380615 
1618.0804443359 -131.0121459961 
1621.8101806641 -131.0048980713 
1625.5485839844 -130.9987335205 
1629.2956542969 -130.9935150146 
1633.0521240234 -130.9946899414 
1636.8165283203 -131.0107269287 
1640.5894775391 -131.0367279053 
1644.3720703125 -131.0646209717 
1648.1624755859 -131.0881652832 
1651.9615478516 -131.1074218750 
1655.7703857422 -131.1243286133 
1659.5870361328 -131.1305999756 
1663.4124755859 -131.1192169189 
1667.2468261719 -131.0854034424 
1671.0908203125 -131.0458221436 
1674.9427490234 -131.0207672119 
1678.8035888672 -131.0183563232 
1682.6743164062 -131.0435791016 
1686.5529785156 -131.0833740234 
1690.4406738281 -131.1262359619 
1694.3381347656 -131.1582183838 
1698.2437744141 -131.1464996338 
1702.1583251953 -131.0959320068 
1706.0828857422 -131.0267639160 
1710.0155029297 -130.9560852051 
1713.9571533203 -130.8965148926 
1717.9079589844 -130.8543548584 
1721.8687744141 -130.8264923096 
1725.8378906250 -130.8218078613 
1729.8160400391 -130.8442840576 
1733.8043212891 -130.9078674316 
1737.8009033203 -131.0330047607 
1741.8066406250 -131.1298675537 
1745.8225097656 -131.1925354004 
1749.8468017578 -131.2105560303 
1753.8803710938 -131.1685791016 
1757.9230957031 -131.0641021729 
1761.9761962891 -130.9935455322 
1766.0377197266 -130.9817810059 
1770.1085205078 -131.0260620117 
1774.1898193359 -131.1069793701 
1778.2794189453 -131.1882476807 
1782.3784179688 -131.2007293701 
1786.4879150391 -131.1697082520 
1790.6059570312 -131.1211547852 
1794.7333984375 -131.0718383789 
1798.8713378906 -131.0301666260 
1803.0179443359 -131.0256195068 
1807.1739501953 -131.0431060791 
1811.3397216797 -131.0663909912 
1815.5158691406 -131.0632324219 
1819.7008056641 -131.0349731445 
1823.8953857422 -130.9952850342 
1828.1005859375 -130.9890289307 
1832.3144531250 -131.0148010254 
1836.5380859375 -131.0545043945 
1840.7724609375 -131.0932006836 
1845.0155029297 -131.1399841309 
1849.2684326172 -131.1827545166 
1853.5311279297 -131.2387084961 
1857.8046875000 -131.3084716797 
1862.0870361328 -131.3353424072 
1866.3792724609 -131.3220062256 
1870.6824951172 -131.2913665771 
1874.9945068359 -131.2520141602 
1879.3165283203 -131.2281646729 
1883.6495361328 -131.2083740234 
1887.9914550781 -131.1991882324 
1892.3433837891 -131.2214965820 
1896.7064208984 -131.2804260254 
1901.0784912109 -131.3740081787 
1905.4605712891 -131.4151000977 
1909.8527832031 -131.3887329102 
1914.2562255859 -131.3276214600 
1918.6687011719 -131.2627716064 
1923.0914306641 -131.2645263672 
1927.5252685547 -131.3060302734 
1931.9683837891 -131.3612823486 
1936.4217529297 -131.4145507812 
1940.8863525391 -131.4155578613 
1945.3602294922 -131.3787231445 
1949.8444824219 -131.3140258789 
1954.3389892578 -131.2263946533 
1958.8449707031 -131.1871795654 
1963.3602294922 -131.2015838623 
1967.8858642578 -131.2370147705 
1972.4230957031 -131.2543792725 
1976.9696044922 -131.2070922852 
1981.5267333984 -131.1482238770 
1986.0953369141 -131.1407012939 
1990.6734619141 -131.1792297363 
1995.2620849609 -131.2592773438 
1999.8624267578 -131.3488922119 
2004.4722900391 -131.4622802734 
2009.0926513672 -131.5630950928 
2013.7237548828 -131.6496582031 
2018.3666992188 -131.7076416016 
2023.0191650391 -131.7079925537 
2027.6823730469 -131.6935424805 
2032.3574218750 -131.6670532227 
2037.0421142578 -131.6240234375 
2041.7376708984 -131.5527343750 
2046.4451904297 -131.4363861084 
2051.1623535156 -131.3221893311 
2055.8903808594 -131.2416381836 
2060.6293945312 -131.2185974121 
2065.3803710938 -131.2485809326 
2070.1413574219 -131.2874755859 
2074.9130859375 -131.3275756836 
2079.6970214844 -131.3747863770 
2084.4909667969 -131.3994140625 
2089.2958984375 -131.3777618408 
2094.1130371094 -131.3228302002 
2098.9399414062 -131.2886352539 
2103.7783203125 -131.3053894043 
2108.6276855469 -131.3516845703 
2113.4892578125 -131.3992614746 
2118.3610839844 -131.4352874756 
2123.2438964844 -131.4789428711 
2128.1394042969 -131.5422821045 
2133.0449218750 -131.5805816650 
2137.9616699219 -131.5683898926 
2142.8911132812 -131.5319824219 
2147.8305664062 -131.5164337158 
2152.7814941406 -131.5238952637 
2157.7448730469 -131.5274047852 
2162.7187500000 -131.5275268555 
2167.7038574219 -131.5505981445 
2172.7006835938 -131.6020812988 
2177.7099609375 -131.6559753418 
2182.7297363281 -131.6874389648 
2187.7612304688 -131.6960601807 
2192.8054199219 -131.6906433105 
2197.8598632812 -131.6698150635 
2202.9260253906 -131.6404876709 
2208.0051269531 -131.6332244873 
2213.0949707031 -131.6656799316 
2218.1962890625 -131.7124786377 
2223.3093261719 -131.7372894287 
2228.4353027344 -131.7384185791 
2233.5720214844 -131.7455596924 
2238.7207031250 -131.7691650391 
2243.8823242188 -131.7687377930 
2249.0546875000 -131.7093963623 
2254.2387695312 -131.6384582520 
2259.4362792969 -131.6431274414 
2264.6442871094 -131.7467956543 
2269.8645019531 -131.8809356689 
2275.0979003906 -131.9377136230 
2280.3422851562 -131.8572540283 
2285.5986328125 -131.6954345703 
2290.8671875000 -131.5830383301 
2296.1489257812 -131.5946960449 
2301.4416503906 -131.6990509033 
2306.7468261719 -131.7463989258 
2312.0651855469 -131.7185821533 
2317.3947753906 -131.6735839844 
2322.7365722656 -131.6358947754 
2328.0917968750 -131.6226959229 
2333.4582519531 -131.6487426758 
2338.8369140625 -131.7037811279 
2344.2282714844 -131.7484893799 
2349.6330566406 -131.7636718750 
2355.0490722656 -131.7872772217 
2360.4777832031 -131.8265838623 
2365.9201660156 -131.8156127930 
2371.3737792969 -131.7458190918 
2376.8398437500 -131.6503143311 
2382.3200683594 -131.5735168457 
2387.8112792969 -131.5481719971 
2393.3154296875 -131.5924835205 
2398.8334960938 -131.6499633789 
2404.3630371094 -131.6853027344 
2409.9052734375 -131.6773376465 
2415.4602050781 -131.6338653564 
2421.0292968750 -131.5713043213 
2426.6101074219 -131.5395507812 
2432.2036132812 -131.5446777344 
2437.8112792969 -131.5676574707 
2443.4306640625 -131.6163330078 
2449.0629882812 -131.7244873047 
2454.7094726562 -131.8244628906 
2460.3676757812 -131.8384857178 
2466.0390625000 -131.8137664795 
2471.7233886719 -131.8179626465 
2477.4223632812 -131.8750610352 
2483.1330566406 -131.9287414551 
2488.8566894531 -131.9566192627 
2494.5952148438 -131.9310455322 
2500.3454589844 -131.8811645508 
2506.1088867188 -131.8707580566 
2511.8869628906 -131.9127349854 
2517.6770019531 -132.0372772217 
2523.4804687500 -132.1602325439 
2529.2985839844 -132.1678314209 
2535.1289062500 -132.0379180908 
2540.9726562500 -131.8912048340 
2546.8295898438 -131.8539886475 
2552.7016601562 -131.8693847656 
2558.5859375000 -131.8735198975 
2564.4836425781 -131.8561553955 
2570.3962402344 -131.8662872314 
2576.3212890625 -131.8921203613 
2582.2597656250 -131.8718566895 
2588.2136230469 -131.8311309814 
2594.1796875000 -131.8080749512 
2600.1594238281 -131.8344116211 
2606.1528320312 -131.9127197266 
2612.1616210938 -132.0443725586 
2618.1828613281 -132.1022491455 
2624.2180175781 -132.0315856934 
2630.2685546875 -131.9331359863 
2636.3312988281 -131.8899841309 
2642.4084472656 -131.8555450439 
2648.5007324219 -131.7770385742 
2654.6057128906 -131.6675720215 
2660.7248535156 -131.6298370361 
2666.8593750000 -131.7185363770 
2673.0065917969 -131.9507904053 
2679.1682128906 -132.1460113525 
2685.3437500000 -132.1311492920 
2691.5351562500 -132.0127716064 
2697.7395019531 -131.9367675781 
2703.9577636719 -131.9177551270 
2710.1921386719 -131.9430999756 
2716.4394531250 -132.0337982178 
2722.7009277344 -132.1136322021 
2728.9785156250 -132.0682525635 
2735.2690429688 -131.9656982422 
2741.5739746094 -131.9238433838 
2747.8935546875 -131.9284057617 
2754.2290039062 -131.9550933838 
2760.5778808594 -132.0084838867 
2766.9411621094 -132.0373992920 
2773.3205566406 -132.0151977539 
2779.7133789062 -131.9693298340 
2786.1208496094 -131.9490203857 
2792.5444335938 -131.9959106445 
2798.9814453125 -132.0439605713 
2805.4333496094 -132.0333557129 
2811.9001464844 -132.0314483643 
2818.3833007812 -132.0690612793 
2824.8798828125 -132.0773773193 
2831.3913574219 -132.0454711914 
2837.9194335938 -132.0459442139 
2844.4611816406 -132.0977935791 
2851.0178222656 -132.1414489746 
2857.5910644531 -132.0892486572 
2864.1779785156 -131.9726715088 
2870.7802734375 -131.9606933594 
2877.3991699219 -132.0559692383 
2884.0317382812 -132.1505584717 
2890.6796875000 -132.2198486328 
2897.3427734375 -132.2501525879 
2904.0229492188 -132.2475128174 
2910.7170410156 -132.2411041260 
2917.4265136719 -132.2699737549 
2924.1528320312 -132.3444976807 
2930.8933105469 -132.3759918213 
2937.6491699219 -132.3828887939 
2944.4223632812 -132.4236907959 
2951.2094726562 -132.4413604736 
2958.0122070312 -132.4184112549 
2964.8305664062 -132.3852539062 
2971.6662597656 -132.3566741943 
2978.5163574219 -132.3486633301 
2985.3820800781 -132.3521270752 
2992.2651367188 -132.3108367920 
2999.1625976562 -132.2360382080 
3006.0756835938 -132.2293395996 
3013.0065917969 -132.2085113525 
3019.9519042969 -132.2000579834 
3026.9130859375 -132.2033538818 
3033.8920898438 -132.2164916992 
3040.8852539062 -132.2344360352 
3047.8947753906 -132.2546386719 
3054.9204101562 -132.2758331299 
3061.9638671875 -132.2967834473 
3069.0219726562 -132.3158264160 
3076.0961914062 -132.3283233643 
3083.1884765625 -132.3303375244 
3090.2954101562 -132.3203125000 
3097.4189453125 -132.2987213135 
3104.5603027344 -132.2684326172 
3111.7165527344 -132.2346954346 
3118.8894042969 -132.2062530518 
3126.0786132812 -132.1925506592 
3133.2861328125 -132.1967010498 
3140.5085449219 -132.2192230225 
3147.7475585938 -132.2576446533 
3155.0051269531 -132.3069152832 
3162.2775878906 -132.3601074219 
3169.5668945312 -132.4083404541 
3176.8747558594 -132.4458923340 
3184.1977539062 -132.4716339111 
3191.5375976562 -132.4858551025 
3198.8959960938 -132.4891815186 
3206.2695312500 -132.4818878174 
3213.6604003906 -132.4635009766 
3221.0681152344 -132.4328460693 
3228.4946289062 -132.3902893066 
3235.9365234375 -132.3423461914 
3243.3955078125 -132.2957763672 
3250.8735351562 -132.2574157715 
3258.3671875000 -132.2324218750 
3265.8779296875 -132.2231445312 
3273.4077148438 -132.2288818359 
3280.9531250000 -132.2464904785 
3288.5161132812 -132.2725524902 
3296.0961914062 -132.3040771484 
3303.6958007812 -132.3408355713 
3311.3110351562 -132.3839111328 
3318.9438476562 -132.4336700439 
3326.5961914062 -132.4882507324 
3334.2641601562 -132.5428771973 
3341.9499511719 -132.5904541016 
3349.6550292969 -132.6235961914 
3357.3762207031 -132.6377258301 
3365.1152343750 -132.6335296631 
3372.8740234375 -132.6201324463 
3380.6486816406 -132.6097869873 
3388.4414062500 -132.6114349365 
3396.2519531250 -132.6290435791 
3404.0825195312 -132.6607360840 
3411.9289550781 -132.6997070312 
3419.7937011719 -132.7366485596 
3427.6784667969 -132.7625122070 
3435.5795898438 -132.7711486816 
3443.4987792969 -132.7608795166 
3451.4382324219 -132.7345733643 
3459.3940429688 -132.6985015869 
3467.3681640625 -132.6603393555 
3475.3608398438 -132.6277008057 
3483.3735351562 -132.6062927246 
3491.4030761719 -132.5986480713 
3499.4509277344 -132.6049652100 
3507.5192871094 -132.6231689453 
3515.6044921875 -132.6492309570 
3523.7082519531 -132.6779632568 
3531.8325195312 -132.7039642334 
3539.9736328125 -132.7228393555 
3548.1335449219 -132.7320861816 
3556.3142089844 -132.7317810059 
3564.5117187500 -132.7246093750 
3572.7282714844 -132.7152862549 
3580.9636230469 -132.7090454102 
3589.2199707031 -132.7097778320 
3597.4934082031 -132.7182617188 
3605.7858886719 -132.7315521240 
3614.0993652344 -132.7436981201 
3622.4301757812 -132.7477416992 
3630.7800292969 -132.7382507324 
3639.1513671875 -132.7137145996 
3647.5397949219 -132.6779174805 
3655.9475097656 -132.6396179199 
3664.3747558594 -132.6099395752 
3672.8234863281 -132.5980987549 
3681.2895507812 -132.6070861816 
3689.7751464844 -132.6237640381 
3698.2824707031 -132.6544799805 
3706.8073730469 -132.6809997559 
3715.3518066406 -132.6957092285 
3723.9179687500 -132.6991729736 
3732.5017089844 -132.6981964111 
3741.1054687500 -132.7001953125 
3749.7290039062 -132.7079620361 
3758.3745117188 -132.7185058594 
3767.0378417969 -132.7259063721 
3775.7209472656 -132.7257385254 
3784.4265136719 -132.7181396484 
3793.1499023438 -132.7074432373 
3801.8933105469 -132.6990051270 
3810.6589355469 -132.7060699463 
3819.4428710938 -132.7208099365 
3828.2468261719 -132.7404327393 
3837.0734863281 -132.7628021240 
3845.9182128906 -132.7861480713 
3854.7832031250 -132.8080444336 
3863.6687011719 -132.8248596191 
3872.5769042969 -132.8327026367 
3881.5036621094 -132.8297424316 
3890.4506835938 -132.8182678223 
3899.4206542969 -132.8044738770 
3908.4089355469 -132.7957611084 
3917.4182128906 -132.7972869873 
3926.4501953125 -132.8097686768 
3935.5009765625 -132.8297119141 
3944.5725097656 -132.8514099121 
3953.6650390625 -132.8694000244 
3962.7807617188 -132.8811798096 
3971.9152832031 -132.8766479492 
3981.0708007812 -132.8652954102 
3990.2497558594 -132.8507995605 
3999.4475097656 -132.8353118896 
4008.6665039062 -132.8195648193 
4017.9089355469 -132.8022155762 
4027.1704101562 -132.7803497314 
4036.4533691406 -132.7513580322 
4045.7600097656 -132.7155303955 
4055.0856933594 -132.6778411865 
4064.4331054688 -132.6406402588 
4073.8017578125 -132.6443939209 
4083.1943359375 -132.6789550781 
4092.6064453125 -132.7312011719 
4102.0400390625 -132.7905120850 
4111.4980468750 -132.8462982178 
4120.9750976562 -132.8914642334 
4130.4746093750 -132.9234466553 
4139.9975585938 -132.9427337646 
4149.5405273438 -132.9504241943 
4159.1054687500 -132.9416656494 
4168.6928710938 -132.9293518066 
4178.3041992188 -132.9166870117 
4187.9355468750 -132.9075469971 
4197.5888671875 -132.9053039551 
4207.2670898438 -132.9125671387 
4216.9648437500 -132.9452667236 
4226.6855468750 -132.9957885742 
4236.4306640625 -133.0321807861 
4246.1958007812 -133.0598754883 
4255.9833984375 -133.0708160400 
4265.7963867188 -133.0617065430 
4275.6293945312 -133.0366516113 
4285.4848632812 -132.9962768555 
4295.3632812500 -132.9859466553 
4305.2666015625 -133.0107421875 
4315.1904296875 -133.0547027588 
4325.1376953125 -133.1048126221 
4335.1098632812 -133.1464538574 
4345.1025390625 -133.1721801758 
4355.1181640625 -133.1653289795 
4365.1591796875 -133.1509246826 
4375.2211914062 -133.1364135742 
4385.3066406250 -133.1226654053 
4395.4150390625 -133.0979614258 
4405.5493164062 -133.0659027100 
4415.7041015625 -133.0427856445 
4425.8828125000 -133.0240936279 
4436.0874023438 -133.0145263672 
4446.3125000000 -133.0243988037 
4456.5615234375 -133.0564422607 
4466.8369140625 -133.0861358643 
4477.1333007812 -133.1146697998 
4487.4536132812 -133.1361236572 
4497.7998046875 -133.1472473145 
4508.1674804688 -133.1406707764 
4518.5590820312 -133.1294860840 
4528.9746093750 -133.1143188477 
4539.4169921875 -133.0788269043 
4549.8803710938 -133.0320739746 
4560.3681640625 -133.0047912598 
4570.8828125000 -132.9939117432 
4581.4189453125 -133.0227203369 
4591.9794921875 -133.0807800293 
4602.5668945312 -133.1146850586 
4613.1762695312 -133.1294708252 
4623.8095703125 -133.1178588867 
4634.4677734375 -133.1043548584 
4645.1533203125 -133.1175384521 
4655.8608398438 -133.1552124023 
4666.5927734375 -133.2443847656 
4677.3520507812 -133.3331756592 
4688.1337890625 -133.3700866699 
4698.9404296875 -133.3825531006 
4709.7744140625 -133.3639831543 
4720.6308593750 -133.3332214355 
4731.5122070312 -133.3197479248 
4742.4213867188 -133.3176116943 
4753.3525390625 -133.3236236572 
4764.3095703125 -133.3238067627 
4775.2915039062 -133.3170776367 
4786.3017578125 -133.2966461182 
4797.3344726562 -133.2761077881 
4808.3925781250 -133.2694244385 
4819.4790039062 -133.2766571045 
4830.5883789062 -133.3016357422 
4841.7231445312 -133.3288269043 
4852.8862304688 -133.3785400391 
4864.0722656250 -133.4247436523 
4875.2846679688 -133.4426269531 
4886.5224609375 -133.4409790039 
4897.7890625000 -133.4200592041 
4909.0786132812 -133.4056243896 
4920.3945312500 -133.3990325928 
4931.7387695312 -133.4047241211 
4943.1069335938 -133.4074859619 
4954.5009765625 -133.3943176270 
4965.9243164062 -133.3631896973 
4977.3710937500 -133.3376770020 
4988.8442382812 -133.3089752197 
5000.3437500000 -133.2961578369 
5011.8730468750 -133.2965240479 
5023.4257812500 -133.3033599854 
5035.0048828125 -133.3154907227 
5046.6137695312 -133.3423767090 
5058.2465820312 -133.3879852295 
5069.9062500000 -133.4292449951 
5081.5957031250 -133.4892883301 
5093.3090820312 -133.5260009766 
5105.0493164062 -133.5254821777 
5116.8198242188 -133.4959564209 
5128.6142578125 -133.4611968994 
5140.4360351562 -133.4483184814 
5152.2851562500 -133.4589385986 
5164.1645507812 -133.4798431396 
5176.0683593750 -133.5288238525 
5187.9995117188 -133.5865478516 
5199.9609375000 -133.6222991943 
5211.9472656250 -133.6160125732 
5223.9609375000 -133.5863037109 
5236.0053710938 -133.5387878418 
5248.0747070312 -133.5193939209 
5260.1723632812 -133.5493164062 
5272.2973632812 -133.6034698486 
5284.4531250000 -133.6539306641 
5296.6342773438 -133.6825256348 
5308.8432617188 -133.6856079102 
5321.0834960938 -133.6775512695 
5333.3491210938 -133.6692199707 
5345.6425781250 -133.6705780029 
5357.9677734375 -133.6770935059 
5370.3183593750 -133.6773834229 
5382.6972656250 -133.6660766602 
5395.1074218750 -133.6492919922 
5407.5439453125 -133.6449890137 
5420.0083007812 -133.6694946289 
5432.5019531250 -133.7077484131 
5445.0273437500 -133.7262878418 
5457.5786132812 -133.7048645020 
5470.1586914062 -133.6477966309 
5482.7705078125 -133.6020355225 
5495.4086914062 -133.6085815430 
5508.0761718750 -133.6500549316 
5520.7758789062 -133.6853485107 
5533.5014648438 -133.6824340820 
5546.2568359375 -133.6337738037 
5559.0410156250 -133.5722503662 
5571.8579101562 -133.5237731934 
5584.7016601562 -133.4998474121 
5597.5747070312 -133.5150909424 
5610.4804687500 -133.5640869141 
5623.4130859375 -133.6443328857 
5636.3754882812 -133.7271270752 
5649.3710937500 -133.7779998779 
5662.3930664062 -133.7938995361 
5675.4453125000 -133.7921142578 
5688.5307617188 -133.8025360107 
5701.6430664062 -133.8316802979 
5714.7861328125 -133.8586273193 
5727.9589843750 -133.8674163818 
5741.1655273438 -133.8687133789 
5754.3994140625 -133.8764038086 
5767.6635742188 -133.8907012939 
5780.9614257812 -133.9013214111 
5794.2871093750 -133.8941497803 
5807.6435546875 -133.8625030518 
5821.0336914062 -133.7987365723 
5834.4516601562 -133.7103881836 
5847.9003906250 -133.6819610596 
5861.3798828125 -133.7129516602 
5874.8940429688 -133.7731628418 
5888.4365234375 -133.8262786865 
5902.0097656250 -133.8611145020 
5915.6171875000 -133.8831939697 
5929.2534179688 -133.9312286377 
5942.9204101562 -133.9947814941 
5956.6225585938 -134.0474395752 
5970.3530273438 -134.0728302002 
5984.1152343750 -134.0590362549 
5997.9125976562 -134.0288391113 
6011.7377929688 -134.0022583008 
6025.5957031250 -133.9962158203 
6039.4848632812 -134.0213623047 
6053.4096679688 -134.0640258789 
6067.3632812500 -134.1264190674 
6081.3491210938 -134.2019195557 
6095.3701171875 -134.2210845947 
6109.4204101562 -134.1961975098 
6123.5029296875 -134.1433563232 
6137.6215820312 -134.1093597412 
6151.7690429688 -134.0907135010 
6165.9497070312 -134.1022949219 
6180.1625976562 -134.1456298828 
6194.4116210938 -134.2115478516 
6208.6899414062 -134.2947692871 
6223.0014648438 -134.3394622803 
6237.3496093750 -134.3664245605 
6251.7270507812 -134.3832550049 
6266.1376953125 -134.3714141846 
6280.5849609375 -134.3437347412 
6295.0620117188 -134.3092193604 
6309.5727539062 -134.2776336670 
6324.1201171875 -134.2728271484 
6338.6977539062 -134.2844238281 
6353.3090820312 -134.3126068115 
6367.9536132812 -134.3416290283 
6382.6357421875 -134.3468017578 
6397.3481445312 -134.3222045898 
6412.0947265625 -134.2727813721 
6426.8784179688 -134.2610321045 
6441.6928710938 -134.2958831787 
6456.5415039062 -134.3584442139 
6471.4277343750 -134.4295043945 
6486.3447265625 -134.4422607422 
6501.2963867188 -134.4089355469 
6516.2822265625 -134.3330993652 
6531.3061523438 -134.1763305664 
6546.3613281250 -134.0114746094 
6561.4511718750 -133.9502105713 
6576.5795898438 -133.9806823730 
6591.7392578125 -134.0752410889 
6606.9335937500 -134.1402130127 
6622.1665039062 -134.1818695068 
6637.4311523438 -134.2303009033 
6652.7309570312 -134.2944641113 
6668.0659179688 -134.3692016602 
6683.4399414062 -134.4158782959 
6698.8457031250 -134.4344177246 
6714.2871093750 -134.4203186035 
6729.7675781250 -134.3752288818 
6745.2802734375 -134.3137512207 
6760.8286132812 -134.2915344238 
6776.4165039062 -134.2899017334 
6792.0366210938 -134.2824401855 
6807.6928710938 -134.2807769775 
6823.3886718750 -134.2909545898 
6839.1171875000 -134.3113861084 
6854.8818359375 -134.3304443359 
6870.6826171875 -134.3701477051 
6886.5239257812 -134.4641113281 
6902.3979492188 -134.5930175781 
6918.3081054688 -134.6976928711 
6934.2592773438 -134.7365570068 
6950.2431640625 -134.7179565430 
6966.2641601562 -134.6126708984 
6982.3256835938 -134.4764404297 
6998.4204101562 -134.4182434082 
7014.5522460938 -134.4725952148 
7030.7211914062 -134.5738525391 
7046.9316406250 -134.6386413574 
7063.1752929688 -134.6474304199 
7079.4560546875 -134.6358795166 
7095.7788085938 -134.6423034668 
7112.1352539062 -134.6630554199 
7128.5292968750 -134.6794891357 
7144.9648437500 -134.6590118408 
7161.4345703125 -134.5890197754 
7177.9418945312 -134.5260314941 
7194.4916992188 -134.5160675049 
7211.0756835938 -134.5490570068 
7227.6972656250 -134.5903930664 
7244.3579101562 -134.6204071045 
7261.0605468750 -134.6431427002 
7277.7978515625 -134.6750030518 
7294.5737304688 -134.7148132324 
7311.3920898438 -134.7388763428 
7328.2456054688 -134.7465515137 
7345.1376953125 -134.7760314941 
7362.0727539062 -134.8494567871 
7379.0429687500 -134.9274597168 
7396.0522460938 -134.9407958984 
7413.1005859375 -134.8748931885 
7430.1923828125 -134.7973022461 
7447.3193359375 -134.7839050293 
7464.4858398438 -134.8413391113 
7481.6962890625 -134.9120330811 
7498.9418945312 -134.9432067871 
7516.2275390625 -134.9199676514 
7533.5571289062 -134.8568725586 
7550.9228515625 -134.8066711426 
7568.3281250000 -134.8271942139 
7585.7778320312 -134.9031066895 
7603.2636718750 -134.9459686279 
7620.7895507812 -134.9166870117 
7638.3559570312 -134.9336700439 
7655.9672851562 -134.9846496582 
7673.6147460938 -134.9542846680 
7691.3027343750 -134.8585357666 
7709.0361328125 -134.8322143555 
7726.8061523438 -134.9375305176 
7744.6166992188 -135.1131896973 
7762.4731445312 -135.2680511475 
7780.3662109375 -135.3374176025 
7798.3002929688 -135.2830047607 
7816.2758789062 -135.0958862305 
7834.2973632812 -134.9563293457 
7852.3559570312 -134.9423980713 
7870.4560546875 -134.9580383301 
7888.6025390625 -134.9711456299 
7906.7861328125 -134.9998474121 
7925.0122070312 -135.0370025635 
7943.2841796875 -135.0700378418 
7961.5937500000 -135.0976562500 
7979.9458007812 -135.0837554932 
7998.3447265625 -135.0254669189 
8016.7812500000 -134.9876556396 
8035.2607421875 -135.0269012451 
8053.7827148438 -135.1381988525 
8072.3515625000 -135.2107391357 
8090.9589843750 -135.2107086182 
8109.6088867188 -135.1796417236 
8128.3066406250 -135.1327667236 
8147.0429687500 -135.0749816895 
8165.8227539062 -135.0673065186 
8184.6499023438 -135.1188659668 
8203.5156250000 -135.1708374023 
8222.4257812500 -135.1699676514 
8241.3789062500 -135.1583099365 
8260.3808593750 -135.1756744385 
8279.4208984375 -135.1840057373 
8298.5058593750 -135.1543579102 
8317.6396484375 -135.1007232666 
8336.8115234375 -135.0620422363 
8356.0292968750 -135.0386505127 
8375.2949218750 -135.0610809326 
8394.6005859375 -135.1722106934 
8413.9501953125 -135.2873382568 
8433.3496093750 -135.3518524170 
8452.7890625000 -135.3460693359 
8472.2734375000 -135.3010253906 
8491.8027343750 -135.2568511963 
8511.3818359375 -135.2072296143 
8531.0009765625 -135.1824188232 
8550.6660156250 -135.1999664307 
8570.3798828125 -135.2773284912 
8590.1357421875 -135.3421630859 
8609.9365234375 -135.3377990723 
8629.7880859375 -135.3309478760 
8649.6796875000 -135.3929748535 
8669.6181640625 -135.4939727783 
8689.6025390625 -135.5886077881 
8709.6367187500 -135.5885009766 
8729.7128906250 -135.5667572021 
8749.8359375000 -135.5928344727 
8770.0097656250 -135.6493682861 
8790.2255859375 -135.6914672852 
8810.4873046875 -135.7096405029 
8830.8007812500 -135.6912994385 
8851.1562500000 -135.6090240479 
8871.5595703125 -135.5379180908 
8892.0087890625 -135.5782318115 
8912.5107421875 -135.6945037842 
8933.0546875000 -135.7869720459 
8953.6455078125 -135.8277282715 
8974.2890625000 -135.7930145264 
8994.9755859375 -135.7537841797 
9015.7099609375 -135.7688140869 
9036.4970703125 -135.8294372559 
9057.3261718750 -135.8283996582 
9078.2041015625 -135.6897125244 
9099.1347656250 -135.5620422363 
9120.1093750000 -135.6056060791 
9141.1318359375 -135.6947021484 
9162.2031250000 -135.6687164307 
9183.3271484375 -135.5955352783 
9204.4951171875 -135.5777587891 
9225.7128906250 -135.6446075439 
9246.9833984375 -135.7462463379 
9268.2988281250 -135.7590026855 
9289.6621093750 -135.7077331543 
9311.0810546875 -135.7311096191 
9332.5439453125 -135.8148498535 
9354.0556640625 -135.8992919922 
9375.6171875000 -135.9344482422 
9397.2343750000 -135.8854370117 
9418.8955078125 -135.8652191162 
9440.6064453125 -135.9542694092 
9462.3730468750 -136.0049438477 
9484.1845703125 -135.9025878906 
9506.0458984375 -135.8090515137 
9527.9638671875 -135.8264312744 
9549.9267578125 -135.9582214355 
9571.9394531250 -136.0851898193 
9594.0087890625 -136.0873565674 
9616.1240234375 -136.0375976562 
9638.2890625000 -135.9982147217 
9660.5068359375 -136.0091400146 
9682.7802734375 -136.0869598389 
9705.0996093750 -136.1103820801 
9727.4707031250 -136.0426025391 
9749.8984375000 -135.9565277100 
9772.3720703125 -135.8476409912 
9794.8984375000 -135.8020172119 
9817.4814453125 -135.8586425781 
9840.1113281250 -135.9896850586 
9862.7939453125 -136.0575256348 
9885.5283203125 -136.0366668701 
9908.3203125000 -135.9698486328 
9931.1601562500 -135.9789886475 
9954.0517578125 -136.0374145508 
9977.0019531250 -136.1382446289 
10000.0000000000 -136.2483062744 
10023.0507812500 -136.2820129395 
10046.1542968750 -136.3054962158 
10069.3115234375 -136.3183288574 
10092.5332031250 -136.3222656250 
10115.7968750000 -136.3201751709 
10139.1152343750 -136.3158264160 
10162.4863281250 -136.3139190674 
10185.9111328125 -136.3192291260 
10209.3906250000 -136.3353576660 
10232.9355468750 -136.3634185791 
10256.5234375000 -136.4011840820 
10280.1650390625 -136.4431610107 
10303.8613281250 -136.4819335938 
10327.6123046875 -136.5104217529 
10351.4189453125 -136.5244293213 
10375.2792968750 -136.5240173340 
10399.2060546875 -136.5143585205 
10423.1777343750 -136.5025787354 
10447.2031250000 -136.4941558838 
10471.2851562500 -136.4919586182 
10495.4218750000 -136.4960784912 
10519.6152343750 -136.5047149658 
10543.8632812500 -136.5155181885 
10568.1787109375 -136.5267791748 
10592.5400390625 -136.5380249023 
10616.9560546875 -136.5496520996 
10641.4287109375 -136.5621643066 
10665.9580078125 -136.5753021240 
10690.5439453125 -136.5876617432 
10715.1982421875 -136.5971374512 
10739.8974609375 -136.6018218994 
10764.6533203125 -136.6012420654 
10789.4667968750 -136.5971069336 
10814.3378906250 -136.5932159424 
10839.2656250000 -136.5943908691 
10864.2509765625 -136.6048278809 
10889.3056640625 -136.6265106201 
10914.4062500000 -136.6583862305 
10939.5644531250 -136.6965484619 
10964.7812500000 -136.7355346680 
10990.0556640625 -136.7701568604 
11015.3886718750 -136.7974395752 
11040.7919921875 -136.8173370361 
11066.2412109375 -136.8304443359 
11091.7500000000 -136.8440093994 
11117.3173828125 -136.8591461182 
11142.9433593750 -136.8773651123 
11168.6289062500 -136.8982849121 
11194.3730468750 -136.9201965332 
11220.1894531250 -136.9412231445 
11246.0527343750 -136.9602661133 
11271.9755859375 -136.9773101807 
11297.9580078125 -136.9933013916 
11324.0009765625 -137.0094757080 
11350.1035156250 -137.0267791748 
11376.2792968750 -137.0452728271 
11402.5019531250 -137.0638580322 
11428.7861328125 -137.0804443359 
11455.1298828125 -137.0926361084 
11481.5351562500 -137.0988159180 
11508.0000000000 -137.0975799561 
11534.5273437500 -137.0932617188 
11561.1279296875 -137.0949249268 
11587.7773437500 -137.1033935547 
11614.4873046875 -137.1182861328 
11641.2597656250 -137.1364288330 
11668.0937500000 -137.1530609131 
11694.9892578125 -137.1637420654 
11721.9472656250 -137.1661376953 
11748.9804687500 -137.1605682373 
11776.0625000000 -137.1494903564 
11803.2070312500 -137.1361694336 
11830.4140625000 -137.1236877441 
11857.6845703125 -137.1145629883 
11885.0166015625 -137.1107940674 
11912.4257812500 -137.1141052246 
11939.8847656250 -137.1362762451 
11967.4072265625 -137.1766510010 
11994.9931640625 -137.2149963379 
12022.6425781250 -137.2606353760 
12050.3554687500 -137.3117675781 
12078.1318359375 -137.3653411865 
12105.9863281250 -137.4164123535 
12133.8916015625 -137.4583435059 
12161.8613281250 -137.4840087891 
12189.8955078125 -137.4881439209 
12217.9931640625 -137.4696350098 
12246.1572265625 -137.4088745117 
12274.3984375000 -137.3379058838 
12302.6923828125 -137.2994232178 
12331.0507812500 -137.2758178711 
12359.4746093750 -137.2691040039 
12387.9638671875 -137.2778778076 
12416.5195312500 -137.2984466553 
12445.1396484375 -137.3264007568 
12473.8408203125 -137.3745422363 
12502.5937500000 -137.4255676270 
12531.4130859375 -137.4623260498 
12560.2988281250 -137.5025329590 
12589.2509765625 -137.5461730957 
12618.2705078125 -137.5914459229 
12647.3701171875 -137.6350402832 
12676.5234375000 -137.6880493164 
12705.7441406250 -137.7225646973 
12735.0312500000 -137.7316741943 
12764.3867187500 -137.7308197021 
12793.8095703125 -137.7214355469 
12823.2998046875 -137.7064361572 
12852.8730468750 -137.6904602051 
12882.4990234375 -137.6788787842 
12912.1943359375 -137.6895294189 
12941.9580078125 -137.7104187012 
12971.7900390625 -137.7348785400 
13001.6914062500 -137.7557830811 
13031.6611328125 -137.7718658447 
13061.7138671875 -137.7793273926 
13091.8222656250 -137.7890167236 
13122.0000000000 -137.8087921143 
13152.2470703125 -137.8392944336 
13182.5634765625 -137.8770904541 
13212.9501953125 -137.9343414307 
13243.4218750000 -137.9807281494 
13273.9492187500 -138.0011596680 
13304.5468750000 -138.0148010254 
13335.2138671875 -138.0243225098 
13365.9531250000 -138.0380401611 
13396.7626953125 -138.0574340820 
13427.6425781250 -138.0759582520 
13458.6093750000 -138.0980987549 
13489.6328125000 -138.1338958740 
13520.7265625000 -138.1658020020 
13551.8935546875 -138.1790313721 
13583.1308593750 -138.1821594238 
13614.4414062500 -138.1735839844 
13645.8388671875 -138.1438140869 
13677.2929687500 -138.1147460938 
13708.8203125000 -138.1103057861 
13740.4199218750 -138.1246032715 
13772.0927734375 -138.1807098389 
13803.8388671875 -138.2548828125 
13835.6572265625 -138.3017272949 
13867.5644531250 -138.3385620117 
13899.5302734375 -138.3713836670 
13931.5693359375 -138.3880310059 
13963.6826171875 -138.3934478760 
13995.8701171875 -138.3963470459 
14028.1318359375 -138.3929138184 
14060.4677734375 -138.3770141602 
14092.8935546875 -138.3568115234 
14125.3789062500 -138.3180084229 
14157.9384765625 -138.2822265625 
14190.5732421875 -138.2694091797 
14223.2841796875 -138.2707061768 
14256.0693359375 -138.3050842285 
14288.9462890625 -138.3677215576 
14321.8837890625 -138.4203491211 
14354.8964843750 -138.4981384277 
14387.9853515625 -138.5652313232 
14421.1503906250 -138.6010284424 
14454.3925781250 -138.6438903809 
14487.7109375000 -138.6765747070 
14521.1220703125 -138.6899719238 
14554.5947265625 -138.6959686279 
14588.1435546875 -138.6941680908 
14621.7705078125 -138.6922302246 
14655.4746093750 -138.6995849609 
14689.2568359375 -138.7311859131 
14723.1328125000 -138.7759094238 
14757.0703125000 -138.8026275635 
14791.0869140625 -138.8187255859 
14825.1806640625 -138.8114929199 
14859.3544921875 -138.8031005859 
14893.6054687500 -138.8134765625 
14927.9365234375 -138.8565673828 
14962.3632812500 -138.9212646484 
14996.8525390625 -138.9731292725 
15031.4208984375 -138.9868621826 
15066.0693359375 -138.9800720215 
15100.7978515625 -138.9662170410 
15135.6064453125 -138.9672393799 
15170.5117187500 -139.0000152588 
15205.4804687500 -139.0648651123 
15240.5302734375 -139.1240234375 
15275.6611328125 -139.2189025879 
15310.8730468750 -139.3026580811 
15346.1650390625 -139.3492889404 
15381.5390625000 -139.3571319580 
15417.0117187500 -139.3387603760 
15452.5488281250 -139.2925872803 
15488.1679687500 -139.2480163574 
15523.8691406250 -139.2321624756 
15559.6533203125 -139.2493286133 
15595.5195312500 -139.2790985107 
15631.4677734375 -139.3305664062 
15667.5166015625 -139.3682556152 
15703.6318359375 -139.3702087402 
15739.8300781250 -139.3455963135 
15776.1113281250 -139.3081970215 
15812.4765625000 -139.2777252197 
15848.9248046875 -139.2668914795 
15885.4755859375 -139.2632904053 
15922.0927734375 -139.2664337158 
15958.7939453125 -139.2719879150 
15995.5800781250 -139.2797088623 
16032.4511718750 -139.2951202393 
16069.4072265625 -139.3207855225 
16106.4482421875 -139.3622741699 
16143.5927734375 -139.4160308838 
16180.8046875000 -139.4569244385 
16218.1025390625 -139.5154876709 
16255.4863281250 -139.5627899170 
16292.9560546875 -139.5916137695 
16330.5126953125 -139.6104431152 
16368.1738281250 -139.6269989014 
16405.9042968750 -139.6462554932 
16443.7207031250 -139.6660614014 
16481.6250000000 -139.6812896729 
16519.6152343750 -139.6888122559 
16557.6953125000 -139.6950073242 
16595.8613281250 -139.7098846436 
16634.1347656250 -139.7356567383 
16672.4765625000 -139.7682647705 
16710.9082031250 -139.7967681885 
16749.4277343750 -139.8140411377 
16788.0371093750 -139.8261108398 
16826.7343750000 -139.8427276611 
16865.5390625000 -139.8691558838 
16904.4160156250 -139.9085235596 
16943.3808593750 -139.9737854004 
16982.4375000000 -140.0261077881 
17021.5820312500 -140.0662994385 
17060.8183593750 -140.0835571289 
17100.1445312500 -140.0673828125 
17139.5820312500 -140.0359649658 
17179.0898437500 -140.0124359131 
17218.6875000000 -140.0126190186 
17258.3789062500 -140.0458221436 
17298.1601562500 -140.0959472656 
17338.0332031250 -140.1485900879 
17378.0000000000 -140.2029876709 
17418.0761718750 -140.2286682129 
17458.2265625000 -140.2371215820 
17498.4687500000 -140.2258605957 
17538.8027343750 -140.1834564209 
17579.2324218750 -140.1031036377 
17619.7519531250 -140.0569915771 
17660.3867187500 -140.0615386963 
17701.0957031250 -140.1117401123 
17741.8984375000 -140.1944885254 
17782.7949218750 -140.3014678955 
17823.7851562500 -140.3706207275 
17864.8691406250 -140.4472045898 
17906.0488281250 -140.5422668457 
17947.3437500000 -140.6460266113 
17988.7148437500 -140.7318420410 
18030.1796875000 -140.7169647217 
18071.7402343750 -140.6230926514 
18113.3964843750 -140.4661407471 
18155.1484375000 -140.3780517578 
18197.0175781250 -140.3489074707 
18238.9628906250 -140.3692474365 
18281.0058593750 -140.4007263184 
18323.1445312500 -140.4284057617 
18365.3808593750 -140.4577484131 
18407.7148437500 -140.5046997070 
18450.1445312500 -140.5937957764 
18492.6953125000 -140.6664581299 
18535.3222656250 -140.7307586670 
18578.0468750000 -140.8004455566 
18620.8710937500 -140.8286743164 
18663.7929687500 -140.8053131104 
18706.8144531250 -140.7497863770 
18749.9355468750 -140.6948852539 
18793.1757812500 -140.6980743408 
18836.4941406250 -140.7416381836 
18879.9140625000 -140.8111114502 
18923.4335937500 -140.8467559814 
18967.0546875000 -140.8510742188 
19010.7734375000 -140.8159484863 
19054.6171875000 -140.7646026611 
19098.5390625000 -140.7514801025 
19142.5625000000 -140.7904052734 
19186.6875000000 -140.8942871094 
19230.9140625000 -140.9859619141 
19275.2421875000 -141.0058593750 
19319.6738281250 -140.9770812988 
19364.2285156250 -140.9213409424 
19408.8632812500 -140.9015045166 
19453.6015625000 -140.9266357422 
19498.4433593750 -140.9897155762 
19543.3886718750 -141.1036834717 
19588.4375000000 -141.2135314941 
19633.6132812500 -141.2715759277 
19678.8691406250 -141.3048248291 
19724.2304687500 -141.3371734619 
19769.6972656250 -141.3575744629 
19815.2675781250 -141.3351593018 
19860.9433593750 -141.2880859375 
19906.7226562500 -141.2423095703 
19952.6328125000 -141.2280578613 
19998.6250000000 -141.2644500732 
20044.7226562500 -141.3007812500 
20090.9277343750 -141.3141326904 
20137.2382812500 -141.3264770508 
20183.6562500000 -141.3574829102 
20230.2031250000 -141.4002227783 
20276.8339843750 -141.4407806396 
20323.5742187500 -141.4650726318 
20370.4218750000 -141.4622039795 
20417.3769531250 -141.4352874756 
20464.4394531250 -141.3903961182 
20511.6113281250 -141.3750457764 
20558.9160156250 -141.4098815918 
20606.3046875000 -141.4722595215 
20653.8046875000 -141.5159912109 
20701.4121093750 -141.5206756592 
20749.1308593750 -141.5093231201 
20796.9589843750 -141.5175170898 
20844.8984375000 -141.5879516602 
20892.9687500000 -141.6982879639 
20941.1289062500 -141.7849731445 
20989.4003906250 -141.8067626953 
21037.7812500000 -141.7720031738 
21086.2753906250 -141.7178802490 
21134.8808593750 -141.6820220947 
21183.6210937500 -141.6805114746 
21232.4511718750 -141.7071228027 
21281.3945312500 -141.7645874023 
21330.4492187500 -141.8221282959 
21379.6171875000 -141.8692169189 
21428.8984375000 -141.9055633545 
21478.2929687500 -141.9086151123 
21527.8261718750 -141.8595428467 
21577.4492187500 -141.7908020020 
21627.1875000000 -141.7686309814 
21677.0390625000 -141.8347320557 
21727.0058593750 -141.9636688232 
21777.0878906250 -142.0682373047 
21827.3105468750 -142.0771026611 
21877.6230468750 -142.0116577148 
21928.0527343750 -141.9520416260 
21978.5996093750 -141.9489440918 
22029.2617187500 -141.9916687012 
22080.0410156250 -142.0410461426 
22130.9355468750 -142.0821990967 
22181.9746093750 -142.1405639648 
22233.1054687500 -142.2410278320 
22284.3535156250 -142.3637847900 
22335.7207031250 -142.4580688477 
22387.2070312500 -142.4967346191 
22438.8105468750 -142.4960479736 
22490.5585937500 -142.4828186035 
22542.4003906250 -142.4674835205 
22594.3632812500 -142.4474945068 
22646.4433593750 -142.4213714600 
22698.6464843750 -142.3951873779 
22750.9667968750 -142.3821411133 
22803.4101562500 -142.4019317627 
22855.9980468750 -142.4641876221 
22908.6835937500 -142.5439605713 
22961.4902343750 -142.5918426514 
23014.4179687500 -142.5653839111 
23067.4667968750 -142.4945983887 
23120.6386718750 -142.4612884521 
23173.9335937500 -142.4732360840 
23227.3769531250 -142.5248107910 
23280.9179687500 -142.6010589600 
23334.5820312500 -142.6848144531 
23388.3710937500 -142.7621612549 
23442.2812500000 -142.8311614990 
23496.3183593750 -142.8889312744 
23550.5039062500 -142.9062042236 
23604.7910156250 -142.8657684326 
23659.2011718750 -142.8524932861 
23713.7363281250 -142.8825836182 
23768.3984375000 -142.9085845947 
23823.1875000000 -142.8998107910 
23878.1015625000 -142.8935699463 
23933.1679687500 -142.9362182617 
23988.3359375000 -142.9828643799 
24043.6308593750 -143.0023498535 
24099.0527343750 -142.9857788086 
24154.6035156250 -142.9511871338 
24210.2812500000 -142.9201049805 
24266.1132812500 -142.9071044922 
24322.0488281250 -142.9053649902 
24378.1132812500 -142.9284515381 
24434.3066406250 -142.9945983887 
24490.6289062500 -143.1136932373 
24547.0820312500 -143.2076110840 
24603.6640625000 -143.2446746826 
24660.4042968750 -143.2767486572 
24717.2480468750 -143.3335266113 
24774.2226562500 -143.3943481445 
24831.3300781250 -143.4277496338 
24888.5683593750 -143.4173431396 
24945.9375000000 -143.3355712891 
25003.4394531250 -143.2674560547 
25061.1015625000 -143.2775421143 
25118.8691406250 -143.3240203857 
25176.7714843750 -143.3806152344 
25234.8046875000 -143.4242095947 
25292.9726562500 -143.4487609863 
25351.2753906250 -143.4494323730 
25409.7402343750 -143.4039764404 
25468.3105468750 -143.3434753418 
25527.0175781250 -143.3113708496 
25585.8593750000 -143.3702392578 
25644.8359375000 -143.4770812988 
25703.9492187500 -143.5044403076 
25763.1972656250 -143.4439697266 
25822.6132812500 -143.3904113770 
25882.1347656250 -143.3872222900 
25941.7949218750 -143.3978729248 
26001.5937500000 -143.4392242432 
26061.5292968750 -143.5033874512 
26121.6015625000 -143.5450134277 
26181.8437500000 -143.5019836426 
26242.1953125000 -143.4551239014 
26302.6835937500 -143.5056762695 
26363.3144531250 -143.5944976807 
26424.0839843750 -143.6615600586 
26484.9921875000 -143.6826477051 
26546.0429687500 -143.7167968750 
26607.2617187500 -143.7880401611 
26668.5937500000 -143.8830871582 
26730.0664062500 -144.0263519287 
26791.6816406250 -144.1105041504 
26853.4375000000 -144.1016387939 
26915.3378906250 -144.1051635742 
26977.4082031250 -144.1555023193 
27039.5937500000 -144.1830139160 
27101.9218750000 -144.1640319824 
27164.3945312500 -144.1104278564 
27227.0097656250 -144.0535583496 
27289.7695312500 -144.0474853516 
27352.6738281250 -144.1203308105 
27415.7539062500 -144.2248229980 
27478.9492187500 -144.2721557617 
27542.2910156250 -144.2596435547 
27605.7773437500 -144.2746734619 
27669.4101562500 -144.3329772949 
27733.1914062500 -144.3581390381 
27797.1171875000 -144.3155670166 
27861.2226562500 -144.2581939697 
27925.4453125000 -144.2444305420 
27989.8144531250 -144.2777099609 
28054.3339843750 -144.3252563477 
28119.0000000000 -144.3618927002 
28183.8164062500 -144.3977203369 
28248.8144531250 -144.4314880371 
28313.9296875000 -144.4051361084 
28379.1953125000 -144.3248138428 
28444.6113281250 -144.2440185547 
28510.1777343750 -144.2352600098 
28575.8964843750 -144.3449249268 
28641.7656250000 -144.4841613770 
28707.8183593750 -144.4568481445 
28773.9921875000 -144.3589630127 
28840.3183593750 -144.3896026611 
28906.7968750000 -144.5332489014 
28973.4296875000 -144.6927642822 
29040.2148437500 -144.7814941406 
29107.1855468750 -144.7620849609 
29174.2812500000 -144.7295074463 
29241.5292968750 -144.7402801514 
29308.9335937500 -144.7830352783 
29376.4921875000 -144.8307647705 
29444.2070312500 -144.8371734619 
29512.0781250000 -144.8163146973 
29580.1386718750 -144.8555145264 
29648.3222656250 -144.9714202881 
29716.6640625000 -145.0864257812 
29785.1621093750 -145.1507720947 
29853.8203125000 -145.0488281250 
29922.6347656250 -144.8928070068 
29991.6406250000 -144.8386230469 
30060.7734375000 -144.9496917725 
30130.0664062500 -144.9430999756 
30199.5175781250 -144.9361724854 
30269.1308593750 -144.9291381836 
30338.9023437500 -144.9222412109 
30408.8359375000 -144.9165649414 
30478.9648437500 -144.9138488770 
30549.2207031250 -144.9163818359 
30619.6386718750 -144.9267883301 
30690.2187500000 -144.9479064941 
30760.9628906250 -144.9852600098 
30831.8691406250 -145.0378723145 
30902.9375000000 -145.1029510498 
30974.2050781250 -145.1765747070 
31045.6035156250 -145.2531738281 
31117.1660156250 -145.3261260986 
31188.8925781250 -145.3864593506 
31260.7851562500 -145.4282989502 
31332.8437500000 -145.4529724121 
31405.1035156250 -145.4633331299 
31477.4941406250 -145.4640960693 
31550.0507812500 -145.4607391357 
31622.7773437500 -145.4584350586 
31695.6699218750 -145.4613952637 
31768.7304687500 -145.4693908691 
31841.9589843750 -145.4802246094 
31915.3925781250 -145.4917755127 
31988.9589843750 -145.5025177002 
32062.6972656250 -145.5119171143 
32136.6035156250 -145.5204467773 
32210.6796875000 -145.5293273926 
32284.9277343750 -145.5395050049 
32359.3828125000 -145.5504455566 
32433.9726562500 -145.5612792969 
32508.7363281250 -145.5714111328 
32583.6718750000 -145.5810699463 
32658.7792968750 -145.5912933350 
32734.0585937500 -145.6037445068 
32809.5156250000 -145.6198730469 
32885.1796875000 -145.6405181885 
32960.9804687500 -145.6642608643 
33036.9570312500 -145.6894226074 
33113.1093750000 -145.7149810791 
33189.4375000000 -145.7408599854 
33265.9414062500 -145.7676239014 
33342.6250000000 -145.7960052490 
33419.5156250000 -145.8262023926 
33496.5507812500 -145.8575744629 
33573.7617187500 -145.8888397217 
33651.1523437500 -145.9184112549 
33728.7226562500 -145.9449005127 
33806.4687500000 -145.9677124023 
33884.4335937500 -145.9865417480 
33962.5390625000 -146.0017700195 
34040.8242187500 -146.0148925781 
34119.2890625000 -146.0284271240 
34197.9375000000 -146.0450897217 
34276.7656250000 -146.0666809082 
34355.7773437500 -146.0930480957 
34435.0078125000 -146.1220397949 
34514.3828125000 -146.1503753662 
34593.9414062500 -146.1753082275 
34673.6835937500 -146.1958160400 
34753.6054687500 -146.2127075195 
34833.7187500000 -146.2283477783 
34914.0507812500 -146.2454833984 
34994.5273437500 -146.2667694092 
35075.1953125000 -146.2945098877 
35156.0429687500 -146.3297882080 
35237.0820312500 -146.3715057373 
35318.3046875000 -146.4159240723 
35399.7148437500 -146.4572753906 
35481.3554687500 -146.4898529053 
35563.1406250000 -146.5101776123 
35645.1171875000 -146.5187072754 
35727.2812500000 -146.5192565918 
35809.6367187500 -146.5172271729 
35892.1796875000 -146.5173187256 
35974.9531250000 -146.5222625732 
36057.8789062500 -146.5326995850 
36140.9921875000 -146.5479736328 
36224.3007812500 -146.5666046143 
36307.8007812500 -146.5861511230 
36391.4921875000 -146.6030731201 
36475.3789062500 -146.6132507324 
36559.4960937500 -146.6136932373 
36643.7695312500 -146.6043395996 
36728.2343750000 -146.5888214111 
36812.8945312500 -146.5764007568 
36897.7539062500 -146.5640563965 
36982.8046875000 -146.5601806641 
37068.0507812500 -146.5649871826 
37153.5390625000 -146.5756225586 
37239.1796875000 -146.5881500244 
37325.0195312500 -146.5994720459 
37411.0546875000 -146.6087188721 
37497.2890625000 -146.6174316406 
37583.7226562500 -146.6289062500 
37670.3984375000 -146.6468658447 
37757.2304687500 -146.6738739014 
37844.2656250000 -146.7101287842 
37931.5000000000 -146.7528991699 
38018.9335937500 -146.8172912598 
38106.5703125000 -146.8703460693 
38194.4062500000 -146.8956604004 
38282.4921875000 -146.9165649414 
38370.7343750000 -146.9373016357 
38459.1796875000 -146.9607696533 
38547.8320312500 -146.9873809814 
38636.6875000000 -147.0159149170 
38725.7500000000 -147.0451660156 
38815.0585937500 -147.0750732422 
38904.5273437500 -147.1063232422 
38994.2070312500 -147.1388854980 
39084.0898437500 -147.1707916260 
39174.1835937500 -147.1981811523 
39264.4804687500 -147.2171630859 
39354.9882812500 -147.2262878418 
39445.7460937500 -147.2281494141 
39536.6718750000 -147.2286834717 
39627.8085937500 -147.2415466309 
39719.1523437500 -147.2714691162 
39810.7070312500 -147.2979278564 
39902.4765625000 -147.3223876953 
39994.4960937500 -147.3402557373 
40086.6875000000 -147.3498077393 
40179.0898437500 -147.3524475098 
40271.7070312500 -147.3515777588 
40364.5351562500 -147.3509216309 
40457.5781250000 -147.3527221680 
40550.8359375000 -147.3570404053 
40644.3515625000 -147.3644714355 
40738.0390625000 -147.3702392578 
40831.9453125000 -147.3747253418 
40926.0664062500 -147.3833007812 
41020.4023437500 -147.3989562988 
41114.9570312500 -147.4231414795 
41209.7304687500 -147.4550781250 
41304.7656250000 -147.4920043945 
41399.9765625000 -147.5305023193 
41495.4062500000 -147.5861206055 
41591.0585937500 -147.6406707764 
41686.9257812500 -147.6790924072 
41783.0195312500 -147.7198638916 
41879.3789062500 -147.7608184814 
41975.9140625000 -147.7979125977 
42072.6679687500 -147.8270568848 
42169.6484375000 -147.8508758545 
42266.8554687500 -147.8582611084 
42364.2812500000 -147.8566284180 
42461.9335937500 -147.8526611328 
42559.8593750000 -147.8475952148 
42657.9648437500 -147.8432159424 
42756.2929687500 -147.8428802490 
42854.8476562500 -147.8604583740 
42953.6328125000 -147.9005584717 
43052.6445312500 -147.9373321533 
43151.9296875000 -147.9726257324 
43251.3984375000 -147.9987182617 
43351.0976562500 -148.0111694336 
43451.0234375000 -148.0044860840 
43551.1796875000 -147.9835968018 
43651.5703125000 -147.9697723389 
43752.1914062500 -147.9632263184 
43853.0898437500 -147.9688720703 
43954.1757812500 -148.0067443848 
44055.4921875000 -148.0676269531 
44157.0429687500 -148.1121368408 
44258.8281250000 -148.1499023438 
44360.8476562500 -148.1764678955 
44463.1015625000 -148.1956481934 
44565.6406250000 -148.2038421631 
44668.3671875000 -148.2085876465 
44771.3320312500 -148.2156677246 
44874.5351562500 -148.2256164551 
44977.9726562500 -148.2442169189 
45081.6484375000 -148.2622528076 
45185.6171875000 -148.2710418701 
45289.7734375000 -148.2774658203 
45394.1679687500 -148.2913208008 
45498.8046875000 -148.3221130371 
45603.6835937500 -148.3587036133 
45708.8046875000 -148.4041290283 
45814.1640625000 -148.4692230225 
45919.8203125000 -148.5112152100 
46025.6679687500 -148.5190429688 
46131.7617187500 -148.5167999268 
46238.0976562500 -148.5126190186 
46344.6796875000 -148.5207214355 
46451.5078125000 -148.5338439941 
46558.6328125000 -148.5462799072 
46665.9531250000 -148.5487365723 
46773.5234375000 -148.5305633545 
46881.3398437500 -148.5110321045 
46989.4023437500 -148.4952392578 
47097.7187500000 -148.4954833984 
47206.2812500000 -148.5250549316 
47315.1484375000 -148.5589599609 
47424.2109375000 -148.6109466553 
47533.5273437500 -148.6515045166 
47643.0976562500 -148.6699371338 
47752.9179687500 -148.6860198975 
47862.9921875000 -148.7156524658 
47973.3710937500 -148.7568969727 
48083.9531250000 -148.7925415039 
48194.7890625000 -148.8532714844 
48305.8828125000 -148.9152069092 
48417.2304687500 -148.9538269043 
48528.8359375000 -149.0052337646 
48640.6992187500 -149.0484619141 
48752.8710937500 -149.0688781738 
48865.2500000000 -149.0809783936 
48977.8867187500 -149.0768127441 
49090.7851562500 -149.0719299316 
49203.9453125000 -149.0849761963 
49317.3632812500 -149.1306762695 
49431.0429687500 -149.1802825928 
49545.0390625000 -149.2565612793 
49659.2421875000 -149.3063201904 
49773.7109375000 -149.3090820312 
49888.4453125000 -149.2707061768 
50003.4414062500 -149.2111053467 
50118.7031250000 -149.1748504639 
50234.2851562500 -149.1502685547 
50350.0781250000 -149.1628265381 
50466.1367187500 -149.2121734619 
50582.4648437500 -149.2726287842 
50699.0625000000 -149.3090057373 
50815.9257812500 -149.3448181152 
50933.0625000000 -149.3610229492 
51050.5234375000 -149.3643035889 
51168.1953125000 -149.3749694824 
51286.1445312500 -149.4015808105 
51404.3593750000 -149.4435577393 
51522.8515625000 -149.4816436768 
51641.6171875000 -149.4959106445 
51760.7109375000 -149.4998168945 
51880.0234375000 -149.4961700439 
51999.6093750000 -149.4973602295 
52119.4726562500 -149.5028228760 
52239.6093750000 -149.5034179688 
52360.0273437500 -149.4916839600 
52480.7187500000 -149.4740295410 
52601.7500000000 -149.4751892090 
52723.0000000000 -149.5058746338 
52844.5312500000 -149.5594482422 
52966.3398437500 -149.6064147949 
53088.4335937500 -149.6240386963 
53210.8046875000 -149.6346893311 
53333.5195312500 -149.6426086426 
53456.4570312500 -149.6579132080 
53579.6757812500 -149.6778411865 
53703.1835937500 -149.7024688721 
53826.9726562500 -149.7362365723 
53951.0468750000 -149.7841796875 
54075.4062500000 -149.8336944580 
54200.1132812500 -149.8638153076 
54325.0507812500 -149.8688812256 
54450.2734375000 -149.8476867676 
54575.7851562500 -149.8148803711 
54701.5859375000 -149.7759094238 
54827.6757812500 -149.7344207764 
54954.0585937500 -149.6919860840 
55080.7929687500 -149.6566467285 
55207.7578125000 -149.6504974365 
55335.0156250000 -149.6823883057 
55462.5664062500 -149.7563323975 
55590.4101562500 -149.8390045166 
55718.5507812500 -149.8966979980 
55847.0468750000 -149.9255676270 
55975.7773437500 -149.9329376221 
56104.8085937500 -149.9349517822 
56234.1328125000 -149.9355621338 
56363.7578125000 -149.9378051758 
56493.6796875000 -149.9457092285 
56623.9023437500 -149.9596099854 
56754.4843750000 -149.9847259521 
56885.3085937500 -150.0237274170 
57016.4335937500 -150.0777282715 
57147.8593750000 -150.1302337646 
57279.5898437500 -150.1578369141 
57411.6210937500 -150.1542053223 
57544.0234375000 -150.1399230957 
57676.6679687500 -150.1353759766 
57809.6171875000 -150.1374511719 
57942.8710937500 -150.1386718750 
58076.4335937500 -150.1406097412 
58210.3046875000 -150.1519165039 
58344.4843750000 -150.1767425537 
58479.0351562500 -150.1944274902 
58613.8320312500 -150.2113800049 
58748.9414062500 -150.2333526611 
58884.3632812500 -150.2610015869 
59020.0937500000 -150.2898559570 
59156.1406250000 -150.2969665527 
59292.5000000000 -150.2925567627 
59429.2382812500 -150.2877960205 
59566.2265625000 -150.2926940918 
59703.5312500000 -150.3190460205 
59841.1523437500 -150.3541564941 
59979.0898437500 -150.4014434814 
60117.3476562500 -150.4529724121 
60255.9882812500 -150.5000457764 
60394.8828125000 -150.5469360352 
60534.0976562500 -150.5685577393 
60673.6328125000 -150.5764007568 
60813.4882812500 -150.5676116943 
60953.6679687500 -150.5496978760 
61094.1718750000 -150.5347747803 
61235.0625000000 -150.5457153320 
61376.2148437500 -150.5815887451 
61517.6914062500 -150.6216430664 
61659.4960937500 -150.6361541748 
61801.6250000000 -150.6146087646 
61944.0820312500 -150.5962829590 
62086.9335937500 -150.6309356689 
62230.0507812500 -150.7066497803 
62373.4960937500 -150.7943725586 
62517.2695312500 -150.8563842773 
62661.3750000000 -150.8170013428 
62805.8164062500 -150.7430572510 
62950.5859375000 -150.6687469482 
63095.7617187500 -150.6178131104 
63241.2031250000 -150.6257476807 
63386.9765625000 -150.6698913574 
63533.0898437500 -150.7519989014 
63679.5390625000 -150.8332519531 
63826.3242187500 -150.8794555664 
63973.5195312500 -150.9069824219 
64120.9804687500 -150.9295959473 
64268.7851562500 -150.9499511719 
64416.9296875000 -150.9634704590 
64565.4140625000 -150.9665222168 
64714.2421875000 -150.9542541504 
64863.4140625000 -150.9329681396 
65013.0000000000 -150.9144897461 
65162.8593750000 -150.8953247070 
65313.0625000000 -150.8880920410 
65463.6132812500 -150.9276428223 
65614.5156250000 -150.9842834473 
65765.7578125000 -151.0469665527 
65917.3515625000 -151.1139984131 
66069.3671875000 -151.1503906250 
66221.6640625000 -151.1542205811 
66374.3125000000 -151.1369934082 
66527.3125000000 -151.1043243408 
66680.6562500000 -151.0545501709 
66834.3593750000 -151.0190582275 
66988.4921875000 -151.0206451416 
67142.9062500000 -151.0478363037 
67297.6796875000 -151.0870208740 
67452.8046875000 -151.1345825195 
67608.2890625000 -151.1777648926 
67764.1250000000 -151.2294006348 
67920.3281250000 -151.2811126709 
68076.9609375000 -151.3103942871 
68233.8906250000 -151.3334350586 
68391.1718750000 -151.3675079346 
68548.8203125000 -151.3874206543 
68706.8281250000 -151.3526153564 
68865.2031250000 -151.2824707031 
69024.0156250000 -151.2554473877 
69183.1250000000 -151.3071899414 
69342.5937500000 -151.3741760254 
69502.4296875000 -151.4329528809 
69662.6406250000 -151.4775543213 
69823.2187500000 -151.5031127930 
69984.1640625000 -151.5522308350 
70145.5625000000 -151.6310882568 
70307.2500000000 -151.7112579346 
70469.3125000000 -151.7609405518 
70631.7500000000 -151.7551727295 
70794.5625000000 -151.7075500488 
70957.7500000000 -151.6727752686 
71121.3906250000 -151.6702270508 
71285.3281250000 -151.6747436523 
71449.6484375000 -151.6648406982 
71614.3437500000 -151.6319580078 
71779.4218750000 -151.5780487061 
71944.8750000000 -151.5140991211 
72110.7187500000 -151.4754028320 
72277.0156250000 -151.4794616699 
72443.6171875000 -151.5091094971 
72610.6093750000 -151.5551910400 
72777.9765625000 -151.6238098145 
72945.7343750000 -151.7079620361 
73113.8828125000 -151.7805786133 
73282.4140625000 -151.8019104004 
73451.4140625000 -151.7539215088 
73620.7265625000 -151.6846923828 
73790.4296875000 -151.6723785400 
73960.5234375000 -151.7500762939 
74131.0078125000 -151.8781738281 
74301.8828125000 -151.9600372314 
74473.2343750000 -151.9310760498 
74644.8984375000 -151.8610229492 
74816.9609375000 -151.8684082031 
74989.4218750000 -151.9537506104 
75162.2734375000 -152.0176696777 
75335.5312500000 -152.0180358887 
75509.1875000000 -152.0060424805 
75683.3203125000 -152.0217742920 
75857.7812500000 -152.0454711914 
76032.6328125000 -152.0340728760 
76207.8984375000 -151.9744720459 
76383.5625000000 -151.9666442871 
76559.6328125000 -152.0307617188 
76736.1875000000 -152.0898132324 
76913.0703125000 -152.0982971191 
77090.3593750000 -152.0805511475 
77268.0625000000 -152.0748901367 
77446.1718750000 -152.0996093750 
77624.6875000000 -152.1689300537 
77803.6171875000 -152.2624206543 
77983.0468750000 -152.2945861816 
78162.8046875000 -152.1927490234 
78342.9765625000 -152.1117095947 
78523.5625000000 -152.1553497314 
78704.5625000000 -152.2460632324 
78885.9843750000 -152.3395233154 
79067.8203125000 -152.4235076904 
79250.1640625000 -152.4744262695 
79432.8437500000 -152.4776763916 
79615.9375000000 -152.4510803223 
79799.4609375000 -152.4104156494 
79983.4062500000 -152.3684692383 
80167.7734375000 -152.3681945801 
80352.6484375000 -152.4186401367 
80537.8671875000 -152.4907379150 
80723.5156250000 -152.5048370361 
80909.5859375000 -152.4453125000 
81096.0937500000 -152.3609161377 
81283.0234375000 -152.3251037598 
81470.3828125000 -152.3746948242 
81658.2734375000 -152.4137268066 
81846.5000000000 -152.3889617920 
82035.1640625000 -152.3507385254 
82224.2578125000 -152.3366394043 
82413.7890625000 -152.3688049316 
82603.7578125000 -152.3981475830 
82794.2578125000 -152.4251556396 
82985.1015625000 -152.5028686523 
83176.3906250000 -152.5642547607 
83368.1171875000 -152.5318298340 
83560.2890625000 -152.4821929932 
83752.8984375000 -152.5025482178 
83945.9609375000 -152.5657196045 
84139.5546875000 -152.5937042236 
84333.5000000000 -152.6110687256 
84527.8906250000 -152.6413269043 
84722.7343750000 -152.6553192139 
84918.0312500000 -152.6217193604 
85113.7734375000 -152.5989074707 
85310.0546875000 -152.6952667236 
85506.7031250000 -152.8014221191 
85703.8046875000 -152.8079223633 
85901.3515625000 -152.7380828857 
86099.3671875000 -152.7105102539 
86297.8281250000 -152.7329254150 
86496.7500000000 -152.7892761230 
86696.2265625000 -152.8468322754 
86896.0703125000 -152.9042968750 
87096.3671875000 -152.9245300293 
87297.1328125000 -152.9189910889 
87498.3593750000 -152.9339447021 
87700.0468750000 -152.9946136475 
87902.2031250000 -153.0437164307 
88104.9218750000 -153.0296020508 
88308.0078125000 -152.9906768799 
88511.5703125000 -152.9384613037 
88715.5937500000 -152.8806457520 
88920.0859375000 -152.8656158447 
89125.0546875000 -152.9206237793 
89330.5937500000 -152.9682922363 
89536.5078125000 -152.9438781738 
89742.8906250000 -152.8590087891 
89949.7578125000 -152.8029174805 
90157.1015625000 -152.8256835938 
90364.9140625000 -152.8975830078 
90573.2109375000 -152.9567565918 
90782.0937500000 -153.0111389160 
90991.3515625000 -153.0690765381 
91201.0937500000 -153.0993194580 
91411.3203125000 -153.0934295654 
91622.0234375000 -153.0788879395 
91833.2187500000 -153.0652923584 
92045.0078125000 -153.0628662109 
92257.1718750000 -153.1054382324 
92469.8359375000 -153.1741180420 
92682.9843750000 -153.2319946289 
92896.6250000000 -153.2860107422 
93110.7578125000 -153.3389587402 
93325.3828125000 -153.3524169922 
93540.6093750000 -153.3224334717 
93756.2265625000 -153.3464660645 
93972.3437500000 -153.4541778564 
94188.9531250000 -153.5044555664 
94406.0703125000 -153.4367980957 
94623.6796875000 -153.3829956055 
94841.8984375000 -153.4507751465 
95060.5156250000 -153.4558715820 
95279.6328125000 -153.3259735107 
95499.2656250000 -153.2259826660 
95719.3984375000 -153.2367858887 
95940.0390625000 -153.2504577637 
96161.1875000000 -153.2258453369 
96382.9453125000 -153.2345428467 
96605.1171875000 -153.2673187256 
96827.7968750000 -153.2999267578 
97050.9921875000 -153.3725433350 
97274.7031250000 -153.4616546631 
97498.9296875000 -153.4935760498 
97723.6718750000 -153.4879150391 
97949.0390625000 -153.5105285645 
98174.8203125000 -153.5099029541 
98401.1171875000 -153.4644927979 
98627.9375000000 -153.5022125244 
98855.2812500000 -153.6474609375 
99083.1484375000 -153.6787109375 
99311.6562500000 -153.5260620117 
99540.5781250000 -153.4299774170 
99770.0234375000 -153.5009002686 
100000.0000000000 -153.6116333008 
100230.5078125000 -153.6404418945 
100461.5468750000 -153.6706542969 
100693.1171875000 -153.6983947754 
100925.3359375000 -153.7201843262 
101157.9687500000 -153.7342224121 
101391.1484375000 -153.7398681641 
101624.8593750000 -153.7377777100 
101859.1171875000 -153.7296295166 
102093.9062500000 -153.7178344727 
102329.3515625000 -153.7051239014 
102565.2265625000 -153.6940612793 
102801.6484375000 -153.6865692139 
103038.6171875000 -153.6837921143 
103276.1250000000 -153.6859588623 
103514.1875000000 -153.6925048828 
103752.7890625000 -153.7023468018 
103992.0625000000 -153.7140197754 
104231.7734375000 -153.7262420654 
104472.0312500000 -153.7383117676 
104712.8515625000 -153.7500457764 
104954.2187500000 -153.7617492676 
105196.1484375000 -153.7742767334 
105438.6328125000 -153.7889862061 
105681.7890625000 -153.8074645996 
105925.3984375000 -153.8309783936 
106169.5625000000 -153.8599548340 
106414.2890625000 -153.8933868408 
106659.5859375000 -153.9287872314 
106905.4375000000 -153.9627380371 
107151.9843750000 -153.9918212891 
107398.9765625000 -154.0135192871 
107646.5390625000 -154.0268859863 
107894.6718750000 -154.0325012207 
108143.3750000000 -154.0321655273 
108392.6562500000 -154.0284423828 
108642.5078125000 -154.0242919922 
108893.0546875000 -154.0228576660 
109144.0625000000 -154.0272369385 
109395.6484375000 -154.0400543213 
109647.8125000000 -154.0630035400 
109900.5546875000 -154.0963287354 
110153.8828125000 -154.1383819580 
110407.9218750000 -154.1855926514 
110662.4140625000 -154.2266845703 
110917.5000000000 -154.2694549561 
111173.1718750000 -154.3018035889 
111429.4375000000 -154.3204193115 
111686.2890625000 -154.3249511719 
111943.7343750000 -154.3180541992 
112201.8984375000 -154.3043365479 
112460.5312500000 -154.2886657715 
112719.7578125000 -154.2745666504 
112979.5859375000 -154.2636413574 
113240.0078125000 -154.2558898926 
113501.0390625000 -154.2505950928 
113762.7890625000 -154.2472686768 
114025.0234375000 -154.2460632324 
114287.8593750000 -154.2476806641 
114551.2968750000 -154.2532196045 
114815.3437500000 -154.2637176514 
115080.0078125000 -154.2904968262 
115345.2734375000 -154.3267974854 
115611.2812500000 -154.3541717529 
115877.7734375000 -154.3805999756 
116144.8750000000 -154.4037017822 
116412.6015625000 -154.4223632812 
116680.9375000000 -154.4368743896 
116949.8984375000 -154.4483795166 
117219.4765625000 -154.4580841064 
117489.8046875000 -154.4664306641 
117760.6250000000 -154.4730987549 
118032.0703125000 -154.4775543213 
118304.1406250000 -154.4799041748 
118576.8437500000 -154.4812469482 
118850.1718750000 -154.4833068848 
119124.2578125000 -154.4873046875 
119398.8515625000 -154.4956970215 
119674.0703125000 -154.5008544922 
119949.9296875000 -154.4981842041 
120226.4218750000 -154.4902496338 
120503.5546875000 -154.4788970947 
120781.3203125000 -154.4671325684 
121059.8671875000 -154.4577331543 
121338.9140625000 -154.4524536133 
121618.6093750000 -154.4519195557 
121898.9531250000 -154.4560699463 
122179.9375000000 -154.4645843506 
122461.5703125000 -154.4844512939 
122743.9843750000 -154.5088195801 
123026.9218750000 -154.5261840820 
123310.5078125000 -154.5437927246 
123594.7421875000 -154.5622253418 
123879.6406250000 -154.5826416016 
124165.1953125000 -154.6060638428 
124451.3984375000 -154.6329650879 
124738.4062500000 -154.6797332764 
125025.9375000000 -154.7322235107 
125314.1328125000 -154.7705993652 
125602.9921875000 -154.8110809326 
125892.5156250000 -154.8527221680 
126182.7031250000 -154.8938140869 
126473.7031250000 -154.9319305420 
126765.2343750000 -154.9757843018 
127057.4375000000 -154.9998474121 
127350.3125000000 -155.0003662109 
127643.8671875000 -154.9900665283 
127938.0937500000 -154.9715728760 
128233.0000000000 -154.9485168457 
128528.7265625000 -154.9244079590 
128824.9921875000 -154.8922576904 
129121.9453125000 -154.8664550781 
129419.5781250000 -154.8532867432 
129717.8984375000 -154.8430328369 
130016.9140625000 -154.8368225098 
130316.6093750000 -154.8427429199 
130617.1406250000 -154.8727722168 
130918.2265625000 -154.9119110107 
131220.0000000000 -154.9623107910 
131522.4687500000 -155.0161590576 
131825.6406250000 -155.0626525879 
132129.5000000000 -155.0935516357 
132434.2187500000 -155.0757751465 
132739.4843750000 -155.0369567871 
133045.4687500000 -154.9881591797 
133352.1406250000 -154.9382171631 
133659.5312500000 -154.8765258789 
133967.6250000000 -154.8367767334 
134276.4218750000 -154.8280334473 
134586.0937500000 -154.8344268799 
134896.3281250000 -154.8747253418 
135207.2656250000 -154.9398803711 
135518.9375000000 -154.9909515381 
135831.3125000000 -155.0397644043 
136144.4062500000 -155.0818176270 
136458.3906250000 -155.1312866211 
136772.9375000000 -155.1760101318 
137088.2031250000 -155.2094421387 
137404.2031250000 -155.2474517822 
137720.9218750000 -155.3049774170 
138038.3906250000 -155.3472137451 
138356.5781250000 -155.3546447754 
138675.6406250000 -155.3427581787 
138995.2968750000 -155.2935180664 
139315.7031250000 -155.2306671143 
139636.8281250000 -155.1939544678 
139958.7031250000 -155.1701812744 
140281.3125000000 -155.1676483154 
140604.6718750000 -155.1947174072 
140928.9375000000 -155.2248382568 
141253.7812500000 -155.2709655762 
141579.3906250000 -155.3066711426 
141905.7343750000 -155.3184967041 
142232.8437500000 -155.3195495605 
142560.7031250000 -155.3012390137 
142889.4687500000 -155.2709808350 
143218.8281250000 -155.2519989014 
143548.9687500000 -155.2435150146 
143879.8593750000 -155.2626800537 
144211.5156250000 -155.2909393311 
144543.9218750000 -155.3364562988 
144877.1093750000 -155.3663330078 
145211.2187500000 -155.3694458008 
145545.9375000000 -155.3624572754 
145881.4375000000 -155.3479766846 
146217.7031250000 -155.3440704346 
146554.7500000000 -155.3516845703 
146892.5625000000 -155.3697967529 
147231.3281250000 -155.3835601807 
147570.7031250000 -155.3860015869 
147910.8593750000 -155.3840179443 
148251.8125000000 -155.3859100342 
148593.5468750000 -155.3956756592 
148936.0625000000 -155.4276580811 
149279.3750000000 -155.4744110107 
149623.6250000000 -155.5287322998 
149968.5312500000 -155.5795135498 
150314.2187500000 -155.6074829102 
150660.7031250000 -155.6393585205 
151007.9843750000 -155.6617584229 
151356.0625000000 -155.6700592041 
151705.1250000000 -155.6710510254 
152054.8125000000 -155.6611938477 
152405.3125000000 -155.6498413086 
152756.6093750000 -155.6321258545 
153108.7187500000 -155.6180877686 
153461.6562500000 -155.6121826172 
153815.3906250000 -155.6148986816 
154170.1093750000 -155.6233673096 
154525.4843750000 -155.6451721191 
154881.6875000000 -155.6721954346 
155238.7031250000 -155.6969146729 
155596.5312500000 -155.7127685547 
155955.1875000000 -155.7151641846 
156314.6875000000 -155.7092285156 
156675.1718750000 -155.7021179199 
157036.3125000000 -155.7076568604 
157398.2968750000 -155.7284851074 
157761.1093750000 -155.7611083984 
158124.7656250000 -155.7911987305 
158489.2500000000 -155.8030090332 
158854.7500000000 -155.8032531738 
159220.9218750000 -155.7895965576 
159587.9375000000 -155.7728118896 
159955.7968750000 -155.7655181885 
160324.5156250000 -155.7743682861 
160694.0625000000 -155.7895660400 
161064.4843750000 -155.7991180420 
161435.9218750000 -155.7994079590 
161808.0468750000 -155.7965545654 
162181.0312500000 -155.7982330322 
162554.8593750000 -155.8105621338 
162929.5625000000 -155.8305511475 
163305.1250000000 -155.8468017578 
163681.7343750000 -155.8517608643 
164059.0312500000 -155.8502044678 
164437.2031250000 -155.8485870361 
164816.2343750000 -155.8520965576 
165196.1562500000 -155.8657836914 
165576.9375000000 -155.8891296387 
165958.6093750000 -155.9219665527 
166341.3437500000 -155.9561157227 
166724.7656250000 -155.9813385010 
167109.0781250000 -155.9942474365 
167494.2812500000 -155.9934234619 
167880.3593750000 -155.9867095947 
168267.3437500000 -155.9773101807 
168655.3906250000 -155.9649658203 
169044.1562500000 -155.9430999756 
169433.8125000000 -155.8977203369 
169824.3750000000 -155.8594970703 
170215.8281250000 -155.8348693848 
170608.1875000000 -155.8307189941 
171001.4531250000 -155.8529357910 
171395.8125000000 -155.8910064697 
171790.8906250000 -155.9412231445 
172186.8750000000 -155.9964752197 
172583.7812500000 -156.0488739014 
172981.6093750000 -156.0874481201 
173380.3437500000 -156.0961608887 
173779.9843750000 -156.0736389160 
174180.7500000000 -156.0520324707 
174582.2500000000 -156.0526275635 
174984.6875000000 -156.0780639648 
175388.0312500000 -156.1210327148 
175792.3125000000 -156.1605682373 
176197.5312500000 -156.1556396484 
176603.8750000000 -156.1164855957 
177010.9531250000 -156.0672302246 
177418.9843750000 -156.0327453613 
177827.9375000000 -156.0327911377 
178237.8437500000 -156.0659942627 
178648.7031250000 -156.1121673584 
179060.5000000000 -156.1504211426 
179473.4375000000 -156.1648406982 
179887.1406250000 -156.1578063965 
180301.7968750000 -156.1498870850 
180717.4062500000 -156.1580200195 
181133.9687500000 -156.1910247803 
181551.5000000000 -156.2190399170 
181970.1875000000 -156.2321319580 
182389.6406250000 -156.2189178467 
182810.0625000000 -156.1892395020 
183231.4531250000 -156.1515197754 
183653.8125000000 -156.1139526367 
184077.1406250000 -156.0731353760 
184501.4531250000 -156.0074615479 
184926.9531250000 -155.9651336670 
185353.2187500000 -155.9701080322 
185780.4687500000 -156.0683898926 
186208.7031250000 -156.2263183594 
186637.9375000000 -156.3189392090 
187068.1406250000 -156.3365936279 
187499.3437500000 -156.2705078125 
187931.7500000000 -156.1959533691 
188364.9531250000 -156.1415100098 
188799.1406250000 -156.1064605713 
189234.3437500000 -156.0958251953 
189670.5312500000 -156.0925598145 
190107.7500000000 -156.1070251465 
190546.1562500000 -156.1556243896 
190985.3906250000 -156.2122802734 
191425.6250000000 -156.2771301270 
191866.8750000000 -156.3495635986 
192309.1406250000 -156.3828887939 
192752.4218750000 -156.3834533691 
193196.7343750000 -156.3726196289 
193642.2812500000 -156.3629913330 
194088.6406250000 -156.3765869141 
194536.0312500000 -156.4073944092 
194984.4375000000 -156.4553680420 
195433.8906250000 -156.5184783936 
195884.3906250000 -156.5332641602 
196336.1250000000 -156.4796905518 
196788.7031250000 -156.3178863525 
197242.3125000000 -155.9042053223 
197696.9687500000 -155.3127593994 
198152.6718750000 -154.8291015625 
198609.4218750000 -154.7158050537 
199067.2343750000 -154.9221954346 
199526.3125000000 -155.4928131104 
199986.2343750000 -156.0878906250 
200447.2187500000 -156.4374694824 
200909.2656250000 -156.5481719971 
201372.3750000000 -156.5765686035 
201836.5625000000 -156.5710754395 
202302.0312500000 -156.4824066162 
202768.3437500000 -155.6662292480 
203235.7343750000 -152.6938018799 
203704.2187500000 -149.6155090332 
204173.7656250000 -146.5179138184 
204644.4062500000 -143.6287689209 
205116.1250000000 -142.2113037109 
205589.1562500000 -142.3151092529 
206063.0468750000 -143.9548950195 
206538.0468750000 -147.1007995605 
207014.1250000000 -150.4056396484 
207491.3125000000 -153.5147399902 
207969.5937500000 -156.1551666260 
208448.9843750000 -156.7153320312 
208929.7031250000 -156.7334442139 
209411.2968750000 -156.7002868652 
209894.0000000000 -156.7025299072 
210377.8281250000 -156.7685699463 
210862.7500000000 -156.8652801514 
211348.8125000000 -156.9363708496 
211836.2187500000 -156.9613800049 
212324.5156250000 -156.9673309326 
212813.9375000000 -156.9600524902 
213304.4843750000 -156.9251251221 
213796.1718750000 -156.8562927246 
214288.9843750000 -156.7826843262 
214782.9375000000 -156.7423858643 
215278.2656250000 -156.7394104004 
215774.5000000000 -156.7534942627 
216271.8750000000 -156.7747650146 
216770.3906250000 -156.8052215576 
217270.0625000000 -156.8389739990 
217770.8906250000 -156.8641052246 
218273.1093750000 -156.8799438477 
218776.2343750000 -156.8946228027 
219280.5312500000 -156.9089508057 
219785.9843750000 -156.9154510498 
220292.6093750000 -156.9062347412 
220800.4062500000 -156.8770599365 
221309.3593750000 -156.8347625732 
221819.7343750000 -156.7950286865 
222331.0468750000 -156.7639465332 
222843.5468750000 -156.7401428223 
223357.2031250000 -156.7340240479 
223872.0625000000 -156.7610626221 
224388.1093750000 -156.8151092529 
224905.5781250000 -156.8620147705 
225424.0000000000 -156.8686981201 
225943.6250000000 -156.8369903564 
226464.4375000000 -156.8022003174 
226986.4531250000 -156.8023834229 
227509.6718750000 -156.8506469727 
228034.1093750000 -156.9311523438 
228559.9843750000 -157.0196380615 
229086.8281250000 -157.0959625244 
229614.8906250000 -157.1293487549 
230144.1718750000 -157.0548553467 
230674.6718750000 -156.8961486816 
231206.3906250000 -156.7970428467 
231739.3437500000 -156.7814331055 
232273.7812500000 -156.8346405029 
232809.1875000000 -156.9165802002 
233345.8281250000 -157.0014801025 
233883.7031250000 -157.0695800781 
234422.8125000000 -157.0989227295 
234963.1875000000 -157.0848999023 
235505.0468750000 -157.0474853516 
236047.9062500000 -157.0391845703 
236592.0156250000 -157.0513916016 
237137.3750000000 -157.0471649170 
237683.9843750000 -157.0219421387 
238231.8750000000 -157.0091552734 
238781.0156250000 -157.0676269531 
239331.6718750000 -157.1806030273 
239883.3593750000 -157.2430877686 
240436.2968750000 -157.2513122559 
240990.5312500000 -157.2427062988 
241546.0312500000 -157.2608184814 
242102.8125000000 -157.3051910400 
242661.1406250000 -157.3002929688 
243220.4843750000 -157.2511749268 
243781.1250000000 -157.2173919678 
244343.0625000000 -157.2299041748 
244906.2968750000 -157.2723236084 
245470.8125000000 -157.2870330811 
246036.6406250000 -157.2826843262 
246604.0468750000 -157.2785797119 
247172.4843750000 -157.2458953857 
247742.2343750000 -157.1686096191 
248313.2968750000 -157.0970611572 
248885.6718750000 -157.0560913086 
249459.3750000000 -157.0820617676 
250034.4062500000 -157.1560668945 
250611.0156250000 -157.1993255615 
251188.7031250000 -157.2095947266 
251767.7031250000 -157.2192687988 
252348.0468750000 -157.2758026123 
252929.7343750000 -157.3475799561 
253512.7500000000 -157.3939514160 
254097.3906250000 -157.3573760986 
254683.1093750000 -157.2813568115 
255270.1718750000 -157.2059478760 
255858.5781250000 -157.1655273438 
256448.3593750000 -157.2123260498 
257039.4843750000 -157.3024444580 
257631.9843750000 -157.3665466309 
258226.1250000000 -157.3263702393 
258821.3593750000 -157.2710876465 
259417.9531250000 -157.2571716309 
260015.9375000000 -157.2776489258 
260615.2812500000 -157.3050537109 
261216.0312500000 -157.3863525391 
261818.4375000000 -157.4989013672 
262421.9375000000 -157.5751342773 
263026.8437500000 -157.6188049316 
263633.1562500000 -157.6384735107 
264240.8437500000 -157.6158142090 
264849.9375000000 -157.5585021973 
265460.4375000000 -157.5247955322 
266072.6250000000 -157.5319976807 
266685.9375000000 -157.5416259766 
267300.6562500000 -157.4890289307 
267916.8125000000 -157.3761901855 
268534.3750000000 -157.2989501953 
269153.3750000000 -157.3204650879 
269774.0937500000 -157.4302215576 
270395.9375000000 -157.5500793457 
271019.2187500000 -157.6049804688 
271643.9375000000 -157.6027526855 
272270.0937500000 -157.5618286133 
272897.6875000000 -157.5164031982 
273526.7500000000 -157.4563751221 
274157.5312500000 -157.3592681885 
274789.5000000000 -157.2814178467 
275422.9062500000 -157.2885131836 
276057.7812500000 -157.3412017822 
276694.0937500000 -157.4121551514 
277331.9062500000 -157.5124816895 
277971.1875000000 -157.5915069580 
278612.2187500000 -157.5869293213 
279254.4375000000 -157.5397644043 
279898.1562500000 -157.5234680176 
280543.3437500000 -157.5294494629 
281190.0000000000 -157.5408477783 
281838.1562500000 -157.5657348633 
282488.1250000000 -157.5645446777 
283139.2812500000 -157.5459899902 
283791.9375000000 -157.5605621338 
284446.0937500000 -157.5738372803 
285101.7812500000 -157.5521850586 
285758.9687500000 -157.5302276611 
286417.6562500000 -157.5298461914 
287078.1875000000 -157.5593872070 
287739.9062500000 -157.6403503418 
288403.1875000000 -157.7457885742 
289067.9687500000 -157.8033447266 
289734.2812500000 -157.8156280518 
290402.1562500000 -157.7684936523 
291071.8750000000 -157.6550140381 
291742.8125000000 -157.5655670166 
292415.2812500000 -157.5559082031 
293089.3437500000 -157.6002044678 
293764.9062500000 -157.6669769287 
294442.0625000000 -157.7349243164 
295120.7812500000 -157.7754516602 
295801.3750000000 -157.7816162109 
296483.2187500000 -157.7158813477 
297166.6250000000 -157.6637420654 
297851.6250000000 -157.6861724854 
298538.1875000000 -157.7498626709 
299226.3437500000 -157.7590332031 
299916.4062500000 -157.7307434082 
300607.7500000000 -157.7561492920 
301300.6562500000 -157.7669982910 
301995.1875000000 -157.7788696289 
302691.3125000000 -157.7913360596 
303389.0312500000 -157.8035736084 
304088.3750000000 -157.8144989014 
304789.6562500000 -157.8229980469 
305492.2187500000 -157.8282928467 
306196.3750000000 -157.8303680420 
306902.1875000000 -157.8299713135 
307609.6250000000 -157.8285217285 
308318.6875000000 -157.8276519775 
309029.3750000000 -157.8289031982 
309742.0625000000 -157.8335113525 
310456.0312500000 -157.8424987793 
311171.6562500000 -157.8559722900 
311888.9375000000 -157.8737182617 
312607.8437500000 -157.8947753906 
313328.4375000000 -157.9175262451 
314051.0312500000 -157.9399719238 
314774.9375000000 -157.9602355957 
315500.5000000000 -157.9768524170 
316227.7812500000 -157.9889068604 
316956.6875000000 -157.9957885742 
317687.3125000000 -157.9971008301 
318419.5937500000 -157.9927368164 
319153.9375000000 -157.9832305908 
319889.5937500000 -157.9701538086 
320626.9687500000 -157.9560394287 
321366.0312500000 -157.9439239502 
322106.8125000000 -157.9364013672 
322849.2812500000 -157.9347991943 
323593.8125000000 -157.9386138916 
324339.7187500000 -157.9456481934 
325087.3750000000 -157.9526214600 
325836.7187500000 -157.9562072754 
326587.7812500000 -157.9541778564 
327340.5937500000 -157.9462585449 
328095.1250000000 -157.9343414307 
328851.7812500000 -157.9220581055 
329609.8125000000 -157.9136505127 
330369.5937500000 -157.9126586914 
331131.0937500000 -157.9209442139 
331894.3750000000 -157.9378509521 
332659.4375000000 -157.9620971680 
333426.2187500000 -157.9898681641 
334195.1562500000 -158.0170288086 
334965.5000000000 -158.0393981934 
335737.6250000000 -158.0535736084 
336511.5312500000 -158.0576782227 
337287.2187500000 -158.0520629883 
338064.6875000000 -158.0395812988 
338844.3125000000 -158.0247955322 
339625.3750000000 -158.0125732422 
340408.2500000000 -158.0064849854 
341192.9062500000 -158.0077667236 
341979.3750000000 -158.0151672363 
342767.6562500000 -158.0257263184 
343557.7812500000 -158.0360412598 
344350.0625000000 -158.0434570312 
345143.8125000000 -158.0467376709 
345939.4062500000 -158.0463256836 
346736.8125000000 -158.0439605713 
347536.0625000000 -158.0425415039 
348337.1562500000 -158.0481872559 
349140.5000000000 -158.0576019287 
349945.2812500000 -158.0696868896 
350751.9375000000 -158.0818481445 
351560.4375000000 -158.0914916992 
352370.8125000000 -158.0972595215 
353183.0625000000 -158.0999908447 
353997.1562500000 -158.1027526855 
354813.5312500000 -158.1098632812 
355631.4062500000 -158.1251831055 
356451.1562500000 -158.1502075195 
357272.8125000000 -158.1829833984 
358096.3437500000 -158.2182312012 
358921.7812500000 -158.2488861084 
359749.5312500000 -158.2707824707 
360578.7812500000 -158.2629241943 
361409.9375000000 -158.2415466309 
362243.0000000000 -158.2148895264 
363078.0000000000 -158.1893463135 
363914.9375000000 -158.1703033447 
364753.7812500000 -158.1610107422 
365594.9687500000 -158.1621856689 
366437.6875000000 -158.1722412109 
367282.3437500000 -158.1878509521 
368128.9687500000 -158.2125701904 
368977.5312500000 -158.2302093506 
369828.0312500000 -158.2338104248 
370680.5312500000 -158.2310485840 
371535.3750000000 -158.2240295410 
372391.7812500000 -158.2168426514 
373250.1875000000 -158.2145690918 
374110.5625000000 -158.2216644287 
374972.9062500000 -158.2544555664 
375837.2500000000 -158.3029785156 
376703.9687500000 -158.3367156982 
377572.3125000000 -158.3643646240 
378442.6562500000 -158.3824310303 
379314.9687500000 -158.3901824951 
380189.3437500000 -158.3888397217 
381065.6875000000 -158.3714294434 
381944.0625000000 -158.3312835693 
382824.9062500000 -158.2672882080 
383707.3437500000 -158.1364440918 
384591.8125000000 -157.8896636963 
385478.3125000000 -157.4828491211 
386366.8750000000 -156.5562438965 
387257.5000000000 -155.5336608887 
388150.5625000000 -154.9312744141 
389045.2812500000 -154.5041351318 
389942.0625000000 -154.3043823242 
390840.9062500000 -154.3545532227 
391741.8125000000 -154.8956604004 
392644.8125000000 -155.8099060059 
393549.8750000000 -156.5147247314 
394457.4687500000 -157.1613159180 
395366.7187500000 -157.6624755859 
396278.0937500000 -158.0790405273 
397191.5312500000 -158.2627716064 
398107.0937500000 -158.3117218018 
399024.7500000000 -158.3447418213 
399944.9687500000 -158.3725738525 
400866.8750000000 -158.4078521729 
401790.9062500000 -158.4292449951 
402717.0625000000 -158.4125518799 
403645.3437500000 -158.3219451904 
404575.7812500000 -158.0691986084 
405508.3437500000 -157.0916900635 
406443.5312500000 -155.5578765869 
407380.4062500000 -154.3357849121 
408319.4375000000 -153.1943359375 
409260.6562500000 -151.9269561768 
410204.0312500000 -151.2933502197 
411149.5625000000 -151.3104553223 
412097.3125000000 -151.6651611328 
413047.6562500000 -152.7852172852 
413999.7812500000 -154.4195251465 
414954.0625000000 -155.6092376709 
415910.5625000000 -156.6789245605 
416869.2812500000 -157.7213592529 
417830.1875000000 -158.2366027832 
418793.7812500000 -158.3678588867 
419759.1250000000 -158.4445190430 
420726.6875000000 -158.5237884521 
421696.5000000000 -158.5805206299 
422668.5312500000 -158.6007843018 
423642.8125000000 -158.6074676514 
424619.3437500000 -158.5964050293 
425598.5937500000 -158.5725555420 
426579.6250000000 -158.5532531738 
427562.9375000000 -158.5268859863 
428548.5000000000 -158.5088348389 
429536.3125000000 -158.5057983398 
430526.4375000000 -158.5114593506 
431519.3125000000 -158.5380249023 
432514.0000000000 -158.5801391602 
433510.9687500000 -158.6154785156 
434510.2500000000 -158.6742095947 
435511.8125000000 -158.7359161377 
436515.6875000000 -158.7766418457 
437521.9062500000 -158.8282623291 
438530.9062500000 -158.8581542969 
439541.7500000000 -158.8554534912 
440554.9062500000 -158.8144836426 
441570.4375000000 -158.7487182617 
442588.2812500000 -158.7012329102 
443608.4687500000 -158.6434173584 
444631.0312500000 -158.6038818359 
445656.4062500000 -158.5876922607 
446683.6875000000 -158.5735931396 
447713.3125000000 -158.5686950684 
448745.3437500000 -158.5719299316 
449779.7187500000 -158.5838317871 
450816.5000000000 -158.5962219238 
451856.1562500000 -158.5998535156 
452897.7187500000 -158.5952148438 
453941.6875000000 -158.5854034424 
454988.0625000000 -158.5828094482 
456036.8437500000 -158.5948638916 
457088.0312500000 -158.6132965088 
458141.6562500000 -158.6483612061 
459198.1875000000 -158.6782073975 
460256.6875000000 -158.6853332520 
461317.6250000000 -158.6656951904 
462380.9687500000 -158.6170043945 
463446.8125000000 -158.5530090332 
464515.0937500000 -158.5027160645 
465586.3437500000 -158.4903259277 
466659.5312500000 -158.5092315674 
467735.2187500000 -158.5568084717 
468813.3750000000 -158.6194915771 
469894.0312500000 -158.6819305420 
470977.1875000000 -158.7369232178 
472062.8125000000 -158.7813262939 
473151.4687500000 -158.7996063232 
474242.1250000000 -158.8037414551 
475335.2812500000 -158.7867279053 
476430.9687500000 -158.7601013184 
477529.1562500000 -158.7431182861 
478629.9062500000 -158.7496337891 
479733.7187500000 -158.7721099854 
480839.5312500000 -158.7912597656 
481947.9062500000 -158.8141174316 
483058.8125000000 -158.8261871338 
484172.3125000000 -158.8278503418 
485288.3437500000 -158.8276214600 
486406.9687500000 -158.8275451660 
487528.7187500000 -158.8227081299 
488652.5000000000 -158.8053436279 
489778.8750000000 -158.7808837891 
490907.8437500000 -158.7614898682 
492039.4375000000 -158.7556304932 
493173.6250000000 -158.7678070068 
494310.4375000000 -158.7906799316 
495450.3750000000 -158.8229522705 
496592.4375000000 -158.8592224121 
497737.1250000000 -158.8892059326 
498884.4375000000 -158.9025115967 
500034.4062500000 -158.8907623291 
501187.0000000000 -158.8693389893 
502342.8437500000 -158.8578491211 
503500.7812500000 -158.8637084961 
504661.3750000000 -158.8816680908 
505824.6562500000 -158.8945465088 
506990.6250000000 -158.8913726807 
508159.2812500000 -158.8775634766 
509330.6250000000 -158.8570709229 
510505.2187500000 -158.8337707520 
511681.9687500000 -158.8092803955 
512861.4375000000 -158.7883300781 
514043.6250000000 -158.7782897949 
515228.5312500000 -158.7821807861 
516416.1562500000 -158.7950897217 
517607.0937500000 -158.8127288818 
518800.2187500000 -158.8298492432 
519996.0937500000 -158.8411712646 
521194.7187500000 -158.8468017578 
522396.1250000000 -158.8515167236 
523600.2812500000 -158.8726959229 
524807.1875000000 -158.9060058594 
526017.5000000000 -158.9496154785 
527230.0000000000 -158.9877777100 
528445.3125000000 -159.0038299561 
529663.4375000000 -158.9950408936 
530884.3125000000 -158.9784393311 
532108.0625000000 -158.9665069580 
533335.1875000000 -158.9620666504 
534564.5625000000 -158.9683837891 
535796.7500000000 -159.0000457764 
537031.8125000000 -159.0475921631 
538269.6875000000 -159.1116027832 
539510.4375000000 -159.1701965332 
540754.0625000000 -159.1951751709 
542001.1250000000 -159.1725463867 
543250.5000000000 -159.1314849854 
544502.7500000000 -159.0966796875 
545757.8750000000 -159.0786285400 
547015.8750000000 -159.0831604004 
548276.7500000000 -159.0937500000 
549540.5625000000 -159.1007385254 
550807.9375000000 -159.0949401855 
552077.5625000000 -159.0799865723 
553350.1250000000 -159.0619354248 
554625.6875000000 -159.0578613281 
555904.1250000000 -159.0630187988 
557185.5000000000 -159.0706939697 
558470.5000000000 -159.0709228516 
559757.8125000000 -159.0664367676 
561048.0625000000 -159.0637969971 
562341.3125000000 -159.0684661865 
563637.5625000000 -159.0765991211 
564936.8125000000 -159.0793762207 
566239.0000000000 -159.0619354248 
567544.8750000000 -159.0392150879 
568853.0625000000 -159.0208892822 
570164.3125000000 -159.0230102539 
571478.6250000000 -159.0505676270 
572795.8750000000 -159.1007843018 
574116.2500000000 -159.1841278076 
575440.2500000000 -159.2595977783 
576766.6875000000 -159.2879943848 
578096.1875000000 -159.2711029053 
579428.6875000000 -159.1993255615 
580764.3125000000 -159.1116180420 
582103.0625000000 -159.0505828857 
583444.8125000000 -158.9616241455 
584790.3750000000 -158.7184143066 
586138.3125000000 -158.3193054199 
587489.4375000000 -158.0140533447 
588843.6250000000 -157.7515869141 
590200.9375000000 -157.1822967529 
591561.4375000000 -155.9469146729 
592925.0000000000 -154.5007171631 
594292.3750000000 -153.7992401123 
595662.2500000000 -153.7654418945 
597035.3125000000 -154.6686401367 
598411.5000000000 -156.4067840576 
599790.9375000000 -158.1323852539 
601173.4375000000 -158.9045257568 
602559.8750000000 -159.1570434570 
603948.8125000000 -159.2457275391 
605340.9375000000 -159.2999267578 
606736.3125000000 -159.3635559082 
608134.8750000000 -159.3855438232 
609536.6875000000 -159.3287811279 
610941.6875000000 -159.1117401123 
612350.6250000000 -158.5041198730 
613762.1250000000 -157.6614227295 
615176.9375000000 -157.0466918945 
616594.9375000000 -157.0310668945 
618016.2500000000 -157.4234313965 
619440.8125000000 -158.0378723145 
620869.3750000000 -158.7905731201 
622300.5000000000 -159.1849822998 
623734.9375000000 -159.2988281250 
625172.6875000000 -159.3142547607 
626613.7500000000 -159.3047943115 
628058.1250000000 -159.2957153320 
629505.8750000000 -159.3023834229 
630957.6250000000 -159.3131103516 
632412.0000000000 -159.3156433105 
633869.7500000000 -159.3009185791 
635330.8750000000 -159.2789306641 
636795.3750000000 -159.2659301758 
638263.2500000000 -159.2641296387 
639735.1875000000 -159.2761077881 
641209.8125000000 -159.3112945557 
642687.8750000000 -159.3702697754 
644169.3125000000 -159.4265594482 
645654.1250000000 -159.4403076172 
647142.4375000000 -159.4008941650 
648634.1250000000 -159.3399047852 
650130.0000000000 -159.2970428467 
651628.5625000000 -159.2833557129 
653130.6250000000 -159.2783966064 
654636.1250000000 -159.2673492432 
656145.1250000000 -159.2606201172 
657657.6250000000 -159.2612762451 
659173.5625000000 -159.2548980713 
660693.6875000000 -159.2178649902 
662216.6250000000 -159.1582641602 
663743.1250000000 -159.1263122559 
665273.0625000000 -159.1586151123 
666806.5625000000 -159.2530975342 
668343.6250000000 -159.3245086670 
669884.9375000000 -159.3421783447 
671429.0625000000 -159.3438262939 
672976.7500000000 -159.3575439453 
674528.0000000000 -159.4027709961 
676082.8750000000 -159.4668579102 
677641.2500000000 -159.5165405273 
679203.3125000000 -159.5357513428 
680769.6250000000 -159.5321197510 
682338.8750000000 -159.5148315430 
683911.6875000000 -159.4893341064 
685488.1875000000 -159.4625396729 
687068.2500000000 -159.4359893799 
688652.0000000000 -159.4063720703 
690240.1875000000 -159.3836059570 
691831.1875000000 -159.3982849121 
693425.9375000000 -159.4790344238 
695024.3125000000 -159.6605987549 
696626.4375000000 -159.8360290527 
698232.1875000000 -159.8947143555 
699841.6875000000 -159.8683624268 
701455.6250000000 -159.7875518799 
703072.5000000000 -159.6807098389 
704693.1250000000 -159.5516662598 
706317.5000000000 -159.4119873047 
707945.6250000000 -159.3132781982 
709577.5000000000 -159.3328399658 
711213.8750000000 -159.4919586182 
712853.3125000000 -159.6643829346 
714496.5000000000 -159.7922058105 
716143.4375000000 -159.8208007812 
717794.1875000000 -159.7591400146 
719448.7500000000 -159.6453399658 
721107.1250000000 -159.5806274414 
722770.1250000000 -159.5905151367 
724436.1875000000 -159.6218109131 
726106.0625000000 -159.6273956299 
727779.8125000000 -159.5877380371 
729457.3750000000 -159.5714416504 
731138.8125000000 -159.6277465820 
732824.1250000000 -159.7236938477 
734514.1875000000 -159.7905731201 
736207.2500000000 -159.7868194580 
737904.3125000000 -159.7751312256 
739605.1875000000 -159.8058166504 
741310.0625000000 -159.8295440674 
743018.8125000000 -159.7779541016 
744732.3750000000 -159.6814727783 
746449.0000000000 -159.6463775635 
748169.6250000000 -159.6869049072 
749894.1875000000 -159.7997436523 
751622.7500000000 -159.8659210205 
753355.3125000000 -159.8429260254 
755091.8750000000 -159.7998352051 
756833.2500000000 -159.7750244141 
758577.7500000000 -159.7582397461 
760326.3750000000 -159.7243499756 
762078.9375000000 -159.6708374023 
763835.6250000000 -159.6340789795 
765596.3125000000 -159.6161193848 
767361.8750000000 -159.5837860107 
769130.6875000000 -159.5139007568 
770903.6250000000 -159.4696350098 
772680.6250000000 -159.5026245117 
774461.6875000000 -159.6217651367 
776246.8750000000 -159.7581329346 
778036.1875000000 -159.8352813721 
779830.4375000000 -159.8746185303 
781628.0000000000 -159.8833312988 
783429.7500000000 -159.9094238281 
785235.6250000000 -159.9484558105 
787045.6250000000 -159.9596862793 
788859.8125000000 -159.9394073486 
790678.1875000000 -159.8989410400 
792501.6250000000 -159.8624572754 
794328.4375000000 -159.8281250000 
796159.3750000000 -159.8222045898 
797994.6250000000 -159.8602142334 
799834.0000000000 -159.9095001221 
801677.6875000000 -159.9288787842 
803526.5000000000 -159.9129638672 
805378.6875000000 -159.8628540039 
807235.1250000000 -159.8112945557 
809095.8750000000 -159.8094329834 
810960.9375000000 -159.8822479248 
812830.2500000000 -159.9681091309 
814703.8750000000 -159.9600219727 
816582.6875000000 -159.7776184082 
818465.0000000000 -159.3560485840 
820351.6250000000 -158.9409332275 
822242.5625000000 -158.8954315186 
824137.8750000000 -159.2618408203 
826037.6250000000 -159.6974182129 
827942.5625000000 -159.8769378662 
829851.0625000000 -159.9151000977 
831763.9375000000 -159.8952484131 
833681.1875000000 -159.8283843994 
835602.8750000000 -159.7288208008 
837529.0000000000 -159.6982574463 
839459.5625000000 -159.8006439209 
841395.5000000000 -159.9067993164 
843335.0000000000 -159.9173278809 
845278.9375000000 -159.8828125000 
847227.3750000000 -159.9090728760 
849180.2500000000 -160.0076141357 
851137.6875000000 -160.0913848877 
853100.5625000000 -160.1144409180 
855067.0000000000 -160.1495819092 
857038.0000000000 -160.2061614990 
859013.5625000000 -160.1985778809 
860993.6250000000 -160.1029663086 
862978.3125000000 -159.9878234863 
864967.5000000000 -159.9548645020 
866962.2500000000 -160.0329895020 
868960.6875000000 -160.1230926514 
870963.6875000000 -160.1462097168 
872971.3125000000 -160.1097717285 
874983.6250000000 -160.0899658203 
877000.5000000000 -160.1105804443 
879022.0625000000 -160.1425781250 
881049.2500000000 -160.1514434814 
883080.1250000000 -160.1199645996 
885115.6875000000 -160.0608215332 
887155.9375000000 -159.9417724609 
889200.8750000000 -159.8293609619 
891250.5625000000 -159.7708740234 
893305.9375000000 -159.8146209717 
895365.0625000000 -159.9346771240 
897428.9375000000 -160.0628662109 
899497.5625000000 -160.1343383789 
901571.0000000000 -160.1334381104 
903649.1875000000 -160.1466522217 
905732.1250000000 -160.1696014404 
907820.9375000000 -160.1370239258 
909913.5000000000 -160.0371398926 
912010.9375000000 -159.9942169189 
914113.1875000000 -160.0404968262 
916220.2500000000 -160.0983886719 
918332.1875000000 -160.0775146484 
920450.0625000000 -160.0627746582 
922571.7500000000 -160.0840148926 
924698.3750000000 -160.0860137939 
926829.8125000000 -160.1041259766 
928966.2500000000 -160.1765594482 
931107.5625000000 -160.2148895264 
933253.8750000000 -160.2167663574 
935406.0625000000 -160.1760253906 
937562.2500000000 -160.0816650391 
939723.4375000000 -160.0499572754 
941889.5625000000 -160.1196746826 
944060.6875000000 -160.2018585205 
946236.8125000000 -160.2023162842 
948419.0000000000 -160.1298217773 
950605.1250000000 -160.0625915527 
952796.3750000000 -159.9981994629 
954992.6250000000 -159.9324951172 
957193.9375000000 -159.9227142334 
959400.3750000000 -159.9634552002 
961611.8125000000 -160.0373535156 
963829.5000000000 -160.1613311768 
966051.1875000000 -160.2458343506 
968278.0000000000 -160.2920227051 
970509.9375000000 -160.3921051025 
972747.0625000000 -160.4348449707 
974989.3125000000 -160.3364715576 
977236.6875000000 -160.2460327148 
979490.3750000000 -160.2093658447 
981748.1875000000 -160.0986328125 
984011.1875000000 -159.9008636475 
986279.3750000000 -159.8108215332 
988552.8125000000 -159.8899688721 
990831.5000000000 -160.0454711914 
993116.5625000000 -160.1906738281 
995405.7500000000 -160.2771301270 
997700.2500000000 -160.1472473145 
1000000.0000000000 -158.9902801514 


==> data/paper_sma100b.DAT <==
1.0000000000 -73.7381057739 
1.0023052692 -73.6848831177 
1.0046157837 -73.6316604614 
1.0069316626 -73.5842361450 
1.0092529058 -73.5798721313 
1.0115795135 -73.5755004883 
1.0139113665 -73.5711364746 
1.0162487030 -73.5667648315 
1.0185914040 -73.6163864136 
1.0209394693 -73.7065429688 
1.0232930183 -73.7966995239 
1.0256519318 -73.8868484497 
1.0280163288 -73.9851837158 
1.0303860903 -74.1909408569 
1.0327614546 -74.3967132568 
1.0351421833 -74.6024703979 
1.0375283957 -74.8082275391 
1.0399202108 -75.0787734985 
1.0423173904 -75.3896560669 
1.0447201729 -75.7005386353 
1.0471285582 -76.0114364624 
1.0495424271 -76.3324203491 
1.0519618988 -76.6919937134 
1.0543868542 -77.0515594482 
1.0568175316 -77.4111404419 
1.0592536926 -77.7706985474 
1.0616955757 -78.0999755859 
1.0641430616 -78.4235763550 
1.0665961504 -78.7471771240 
1.0690548420 -79.0707626343 
1.0715192556 -79.3481292725 
1.0739893913 -79.5829925537 
1.0764652491 -79.8178558350 
1.0789467096 -80.0527191162 
1.0814340115 -80.2628173828 
1.0839269161 -80.3954467773 
1.0864256620 -80.5280838013 
1.0889301300 -80.6607208252 
1.0914403200 -80.7928771973 
1.0939563513 -80.8341598511 
1.0964782238 -80.8754501343 
1.0990058184 -80.9167327881 
1.1015392542 -80.9580154419 
1.1040786505 -80.9151077271 
1.1066237688 -80.8523330688 
1.1091748476 -80.7895584106 
1.1117317677 -80.7267837524 
1.1142945290 -80.4824523926 
1.1168632507 -80.1416854858 
1.1194379330 -79.8009033203 
1.1220184565 -79.4601364136 
1.1246049404 -79.0399551392 
1.1271975040 -78.5511779785 
1.1297959089 -78.0624313354 
1.1324003935 -77.5736618042 
1.1350108385 -77.1398315430 
1.1376272440 -76.7708129883 
1.1402497292 -76.4017944336 
1.1428782940 -76.0327682495 
1.1455129385 -75.7336502075 
1.1481536627 -75.5316162109 
1.1508003473 -75.3295898438 
1.1534532309 -75.1275634766 
1.1561121941 -74.9801635742 
1.1587773561 -74.9094772339 
1.1614485979 -74.8387985229 
1.1641260386 -74.7681198120 
1.1668096781 -74.7290344238 
1.1694993973 -74.7286071777 
1.1721953154 -74.7281799316 
1.1748975515 -74.7277603149 
1.1776059866 -74.7307052612 
1.1803206205 -74.7367630005 
1.1830415726 -74.7428207397 
1.1857687235 -74.7488861084 
1.1885021925 -74.7412872314 
1.1912419796 -74.7254714966 
1.1939880848 -74.7096633911 
1.1967405081 -74.6938476562 
1.1994993687 -74.6798782349 
1.2022644281 -74.6664886475 
1.2050359249 -74.6530914307 
1.2078138590 -74.6396942139 
1.2105981112 -74.6727981567 
1.2133888006 -74.7089996338 
1.2161860466 -74.7452011108 
1.2189896107 -74.7940216064 
1.2217996120 -74.9174957275 
1.2246161699 -75.0409774780 
1.2274392843 -75.1644592285 
1.2302688360 -75.3270339966 
1.2331048250 -75.5522079468 
1.2359474897 -75.7773895264 
1.2387965918 -76.0025634766 
1.2416522503 -76.2835006714 
1.2445145845 -76.5936279297 
1.2473834753 -76.9037399292 
1.2502590418 -77.2138671875 
1.2531411648 -77.5587158203 
1.2560299635 -77.9050064087 
1.2589254379 -78.2512969971 
1.2618275881 -78.5940322876 
1.2647362947 -78.9282760620 
1.2676519156 -79.2625350952 
1.2705740929 -79.5967788696 
1.2735030651 -79.9168014526 
1.2764388323 -80.2295379639 
1.2793812752 -80.5422592163 
1.2823306322 -80.8543777466 
1.2852866650 -81.1562271118 
1.2882494926 -81.4580688477 
1.2912192345 -81.7599182129 
1.2941958904 -82.0906066895 
1.2971792221 -82.4521942139 
1.3001695871 -82.8138046265 
1.3031667471 -83.1753997803 
1.3061708212 -83.8994445801 
1.3091819286 -84.6477813721 
1.3121999502 -85.3961029053 
1.3152248859 -85.4774246216 
1.3182567358 -84.6404953003 
1.3212956190 -83.8035507202 
1.3243415356 -82.9666061401 
1.3273944855 -81.7027053833 
1.3304544687 -80.4078521729 
1.3335214853 -79.1130142212 
1.3365955353 -78.0838928223 
1.3396767378 -77.3521118164 
1.3427649736 -76.6203384399 
1.3458603621 -75.9023971558 
1.3489629030 -75.5278091431 
1.3520725965 -75.1532287598 
1.3551894426 -74.7786560059 
1.3583134413 -74.5907821655 
1.3614447117 -74.5114135742 
1.3645831347 -74.4320449829 
1.3677288294 -74.4236526489 
1.3708817959 -74.6251831055 
1.3740419149 -74.8267059326 
1.3772094250 -75.0282363892 
1.3803843260 -75.4689407349 
1.3835663795 -75.9364852905 
1.3867558241 -76.4040374756 
1.3899526596 -76.9043579102 
1.3931567669 -77.4292831421 
1.3963683844 -77.9542312622 
1.3995872736 -78.3652725220 
1.4028136730 -78.4660110474 
1.4060475826 -78.5667572021 
1.4092887640 -78.6674957275 
1.4125375748 -78.6472091675 
1.4157937765 -78.6257934570 
1.4190574884 -78.6043777466 
1.4223288298 -78.7263641357 
1.4256075621 -78.8993606567 
1.4288939238 -79.0723571777 
1.4321879148 -79.3309326172 
1.4354894161 -79.6721725464 
1.4387985468 -80.0134124756 
1.4421153069 -80.3628311157 
1.4454398155 -80.7310333252 
1.4487718344 -81.0992126465 
1.4521116018 -81.4478302002 
1.4554591179 -81.6553573608 
1.4588142633 -81.8628768921 
1.4621771574 -82.0704040527 
1.4655478001 -81.9999084473 
1.4689263105 -81.9188156128 
1.4723124504 -81.8377380371 
1.4757065773 -81.5983963013 
1.4791084528 -81.3260955811 
1.4825180769 -81.0537948608 
1.4859356880 -80.7982254028 
1.4893610477 -80.5493545532 
1.4927943945 -80.3004837036 
1.4962356091 -80.1289138794 
1.4996848106 -80.0040588379 
1.5031419992 -79.8792114258 
1.5066070557 -79.8315887451 
1.5100802183 -79.8461227417 
1.5135612488 -79.8606567383 
1.5170503855 -79.9200820923 
1.5205475092 -80.0232620239 
1.5240527391 -80.1264495850 
1.5275660753 -80.1700592041 
1.5310875177 -80.1491165161 
1.5346169472 -80.1281814575 
1.5381547213 -79.9718017578 
1.5417004824 -79.6653976440 
1.5452544689 -79.3589859009 
1.5488165617 -79.0044174194 
1.5523869991 -78.5996170044 
1.5559656620 -78.1948089600 
1.5595525503 -77.7945785522 
1.5631476641 -77.3984832764 
1.5667510033 -77.0023956299 
1.5703628063 -76.6242065430 
1.5739828348 -76.2589645386 
1.5776112080 -75.8937225342 
1.5812480450 -75.5910339355 
1.5848932266 -75.3211364746 
1.5885467529 -75.0512390137 
1.5922087431 -74.9011077881 
1.5958790779 -74.7906646729 
1.5995579958 -74.6802139282 
1.6032453775 -74.7355804443 
1.6069412231 -74.8167266846 
1.6106456518 -74.8978729248 
1.6143585443 -75.1808395386 
1.6180800200 -75.4640350342 
1.6218100786 -75.7778625488 
1.6255487204 -76.2639007568 
1.6292960644 -76.7499465942 
1.6330519915 -77.3010253906 
1.6368165016 -77.9892349243 
1.6405898333 -78.6774673462 
1.6443717480 -79.4708633423 
1.6481623650 -80.3650207520 
1.6519618034 -81.2591934204 
1.6557699442 -82.1845092773 
1.6595869064 -83.1220855713 
1.6634126902 -84.0596618652 
1.6672471762 -84.1053619385 
1.6710906029 -84.0969238281 
1.6749428511 -84.0038223267 
1.6788040400 -83.5385131836 
1.6826740503 -83.0732192993 
1.6865530014 -82.7350387573 
1.6904408932 -82.5552062988 
1.6943378448 -82.3753662109 
1.6982436180 -82.4340362549 
1.7021585703 -82.5843353271 
1.7060823441 -82.7398376465 
1.7100152969 -83.2050323486 
1.7139573097 -83.6702270508 
1.7179083824 -84.2129364014 
1.7218686342 -84.9149169922 
1.7258379459 -85.6168823242 
1.7298164368 -86.1561584473 
1.7338039875 -86.6096725464 
1.7378008366 -87.0632019043 
1.7418068647 -86.9763641357 
1.7458221912 -86.8887557983 
1.7498466969 -86.8779449463 
1.7538805008 -87.0045776367 
1.7579236031 -87.1312026978 
1.7619761229 -87.7970275879 
1.7660378218 -88.6578979492 
1.7701089382 -89.6023178101 
1.7741894722 -91.1265869141 
1.7782794237 -92.6508712769 
1.7823786736 -92.3907852173 
1.7864875793 -90.5679550171 
1.7906057835 -88.7452011108 
1.7947336435 -88.1957855225 
1.7988709211 -87.7054519653 
1.8030177355 -87.6116714478 
1.8071740866 -88.1290740967 
1.8113400936 -88.6464843750 
1.8155156374 -88.1919097900 
1.8197008371 -87.5608291626 
1.8238956928 -86.5942382812 
1.8281002045 -84.8945541382 
1.8323144913 -83.1948394775 
1.8365383148 -82.0842056274 
1.8407719135 -81.1242141724 
1.8450154066 -80.3006973267 
1.8492685556 -79.8062973022 
1.8535315990 -79.3118896484 
1.8578044176 -79.1015396118 
1.8620871305 -78.9602813721 
1.8663797379 -78.9135665894 
1.8706822395 -79.0590362549 
1.8749945164 -79.2044982910 
1.8793168068 -79.5154647827 
1.8836491108 -79.8513641357 
1.8879913092 -80.1964111328 
1.8923436403 -80.5539855957 
1.8967058659 -80.9115524292 
1.9010783434 -81.0998077393 
1.9054607153 -81.2862396240 
1.9098532200 -81.3433609009 
1.9142559767 -81.3028945923 
1.9186687469 -81.2533950806 
1.9230917692 -81.1577682495 
1.9275249243 -81.0621414185 
1.9319683313 -81.0718536377 
1.9364219904 -81.1128540039 
1.9408857822 -81.2403564453 
1.9453600645 -81.5024414062 
1.9498445988 -81.7701339722 
1.9543395042 -82.2609024048 
1.9588446617 -82.7516479492 
1.9633603096 -83.2693252563 
1.9678863287 -83.8002090454 
1.9724227190 -84.2155685425 
1.9769695997 -84.3958206177 
1.9815269709 -84.5759201050 
1.9860949516 -84.5603256226 
1.9906733036 -84.5447311401 
1.9952623844 -84.4450912476 
1.9998618364 -84.3067321777 
2.0044720173 -84.0956344604 
2.0090928078 -83.7661666870 
2.0137240887 -83.4448013306 
2.0183663368 -83.2065734863 
2.0230190754 -82.9683532715 
2.0276827812 -82.9382781982 
2.0323569775 -82.9573364258 
2.0370419025 -83.1390075684 
2.0417380333 -83.4585876465 
2.0464446545 -83.8528976440 
2.0511622429 -84.4346160889 
2.0558905602 -85.0005874634 
2.0606298447 -85.1956329346 
2.0653800964 -85.3906784058 
2.0701413155 -84.8480529785 
2.0749135017 -84.1298980713 
2.0796966553 -83.4397125244 
2.0844910145 -82.7692031860 
2.0892961025 -82.2274627686 
2.0941123962 -81.8992004395 
2.0989398956 -81.6336975098 
2.1037786007 -81.6595611572 
2.1086282730 -81.6854171753 
2.1134889126 -82.0683364868 
2.1183612347 -82.4551391602 
2.1232445240 -83.1624450684 
2.1281390190 -83.9437332153 
2.1330449581 -85.0264587402 
2.1379621029 -86.2741088867 
2.1428906918 -87.7750854492 
2.1478304863 -89.5384902954 
2.1527817249 -91.2521362305 
2.1577444077 -92.8717651367 
2.1627185345 -94.3818511963 
2.1677041054 -95.4855346680 
2.1727013588 -96.3547744751 
2.1777098179 -94.8117446899 
2.1827299595 -93.2686767578 
2.1877615452 -90.8312149048 
2.1928048134 -88.3709106445 
2.1978600025 -86.7043914795 
2.2029263973 -85.1545486450 
2.2080047131 -84.0304794312 
2.2130947113 -83.0271453857 
2.2181963921 -82.2982482910 
2.2233099937 -81.6891555786 
2.2284350395 -81.2732467651 
2.2335722446 -80.9741210938 
2.2387211323 -80.8122940063 
2.2438819408 -80.7583541870 
2.2490546703 -80.7957611084 
2.2542390823 -80.9221267700 
2.2594358921 -81.1080551147 
2.2646441460 -81.3630828857 
2.2698647976 -81.6728515625 
2.2750973701 -82.0555343628 
2.2803421021 -82.5177764893 
2.2855987549 -83.0974121094 
2.2908678055 -83.8065261841 
2.2961485386 -84.7191238403 
2.3014416695 -85.8544616699 
2.3067471981 -87.3492355347 
2.3120646477 -89.3712997437 
2.3173947334 -92.2326965332 
2.3227367401 -94.9535522461 
2.3280913830 -97.4627075195 
2.3334581852 -98.3203582764 
2.3388371468 -96.8951034546 
2.3442287445 -95.4786376953 
2.3496327400 -94.0730438232 
2.3550493717 -92.3569030762 
2.3604781628 -90.3169021606 
2.3659198284 -88.5330581665 
2.3713736534 -86.9698715210 
2.3768401146 -85.7361831665 
2.3823194504 -84.7272491455 
2.3878111839 -83.9739303589 
2.3933157921 -83.3523330688 
2.3988327980 -82.9053573608 
2.4043629169 -82.5216217041 
2.4099054337 -82.3240814209 
2.4154608250 -82.1683654785 
2.4210290909 -82.3074264526 
2.4266099930 -82.4795455933 
2.4322040081 -83.0883331299 
2.4378108978 -83.7577438354 
2.4434306622 -84.8953933716 
2.4490633011 -86.0345611572 
2.4547088146 -87.1789321899 
2.4603676796 -87.8571929932 
2.4660391808 -87.6863403320 
2.4717242718 -87.5751342773 
2.4774219990 -87.5268936157 
2.4831330776 -87.9370651245 
2.4888572693 -88.6204528809 
2.4945948124 -89.2365264893 
2.5003454685 -89.8330078125 
2.5061092377 -88.9360580444 
2.5118863583 -87.9605255127 
2.5176768303 -87.3036346436 
2.5234808922 -86.8650665283 
2.5292980671 -87.0307006836 
2.5351285934 -87.7437057495 
2.5409727097 -89.1407165527 
2.5468301773 -92.2431335449 
2.5527012348 -96.3422622681 
2.5585858822 -93.9184036255 
2.5644841194 -90.2074279785 
2.5703957081 -89.8407669067 
2.5763211250 -89.1609191895 
2.5822601318 -87.4681015015 
2.5882127285 -85.7772979736 
2.5941793919 -84.0887145996 
2.6001594067 -82.9610671997 
2.6061534882 -82.1018142700 
2.6121613979 -81.7781372070 
2.6181831360 -81.5612258911 
2.6242184639 -81.6500778198 
2.6302678585 -81.7770156860 
2.6363313198 -81.9633255005 
2.6424086094 -82.1177368164 
2.6485002041 -82.2544555664 
2.6546056271 -82.4142913818 
2.6607251167 -82.5947875977 
2.6668586731 -82.8647613525 
2.6730062962 -83.1653060913 
2.6791684628 -83.5044860840 
2.6853444576 -83.8077239990 
2.6915347576 -84.0957946777 
2.6977393627 -84.2290802002 
2.7039585114 -84.3142242432 
2.7101917267 -84.2882156372 
2.7164392471 -84.2213821411 
2.7227013111 -84.1276016235 
2.7289776802 -84.0717773438 
2.7352688313 -84.0466766357 
2.7415740490 -84.1155624390 
2.7478942871 -84.2717895508 
2.7542285919 -84.5016098022 
2.7605779171 -84.9016265869 
2.7669415474 -85.3824615479 
2.7733199596 -86.0814285278 
2.7797133923 -86.6067504883 
2.7861211300 -86.9847717285 
2.7925438881 -85.9263916016 
2.7989811897 -84.7146987915 
2.8054337502 -83.5994110107 
2.8119008541 -82.8851470947 
2.8183827400 -82.4420928955 
2.8248801231 -82.5737915039 
2.8313920498 -82.8791122437 
2.8379189968 -83.4877166748 
2.8444609642 -84.2367019653 
2.8510184288 -85.0475921631 
2.8575904369 -85.8976593018 
2.8641779423 -86.9407272339 
2.8707807064 -88.1939392090 
2.8773982525 -91.0445861816 
2.8840315342 -93.1314926147 
2.8906798363 -92.5723724365 
2.8973436356 -90.5447235107 
2.9040226936 -87.9638519287 
2.9107170105 -86.7537689209 
2.9174270630 -85.8166046143 
2.9241523743 -85.1420593262 
2.9308931828 -84.8296203613 
2.9376497269 -84.7067184448 
2.9444217682 -84.8714981079 
2.9512093067 -85.5687332153 
2.9580123425 -86.6802978516 
2.9648313522 -88.6849212646 
2.9716658592 -90.2138595581 
2.9785165787 -91.1342697144 
2.9853825569 -89.5838088989 
2.9922647476 -89.0621414185 
2.9991624355 -89.3719711304 
3.0060760975 -91.8112335205 
3.0130059719 -92.6950149536 
3.0199515820 -92.1660537720 
3.0269134045 -89.7077560425 
3.0338912010 -88.0288696289 
3.0408852100 -87.2115936279 
3.0478949547 -86.8833084106 
3.0549211502 -86.5145034790 
3.0619635582 -86.0716247559 
3.0690219402 -85.6691055298 
3.0760967731 -85.5212860107 
3.0831878185 -85.6889038086 
3.0902955532 -86.6737442017 
3.0974192619 -88.2086334229 
3.1045596600 -90.3392410278 
3.1117162704 -93.2564086914 
3.1188895702 -96.2838592529 
3.1260793209 -99.2592773438 
3.1332857609 -95.3365097046 
3.1405086517 -92.4148559570 
3.1477482319 -90.3901824951 
3.1550047398 -89.2183837891 
3.1622776985 -88.1846160889 
3.1695673466 -87.2763595581 
3.1768739223 -86.5764465332 
3.1841976643 -86.1495895386 
3.1915378571 -85.9220123291 
3.1988949776 -85.9401626587 
3.2062692642 -86.0594329834 
3.2136607170 -86.1631317139 
3.2210688591 -86.2135543823 
3.2284941673 -86.3398971558 
3.2359364033 -86.6907730103 
3.2433960438 -87.2849578857 
3.2508730888 -88.2864456177 
3.2583670616 -89.2686614990 
3.2658782005 -90.2941513062 
3.2734067440 -91.4446334839 
3.2809526920 -91.2918395996 
3.2885165215 -89.7628402710 
3.2960972786 -87.0349884033 
3.3036954403 -85.4551315308 
3.3113110065 -84.4307022095 
3.3189446926 -83.7976379395 
3.3265955448 -83.4926071167 
3.3342640400 -83.3616638184 
3.3419504166 -83.2109832764 
3.3496541977 -82.9960556030 
3.3573763371 -82.6057739258 
3.3651158810 -82.0955200195 
3.3728730679 -81.5532226562 
3.3806481361 -81.0197830200 
3.3884413242 -80.6174087524 
3.3962528706 -80.3603744507 
3.4040818214 -80.2483215332 
3.4119291306 -80.2941818237 
3.4197943211 -80.6016387939 
3.4276781082 -81.1240921021 
3.4355795383 -81.9025573730 
3.4434993267 -83.0048065186 
3.4514372349 -84.7377319336 
3.4593935013 -86.9456939697 
3.4673686028 -89.3852005005 
3.4753615856 -91.7337417603 
3.4833731651 -98.1636428833 
3.4914031029 -95.9911422729 
3.4994518757 -90.5761260986 
3.5075187683 -88.3189620972 
3.5156044960 -87.6528625488 
3.5237085819 -87.5755386353 
3.5318315029 -87.9613723755 
3.5399734974 -88.7257690430 
3.5481340885 -89.9807052612 
3.5563132763 -91.9393005371 
3.5645112991 -93.1465682983 
3.5727281570 -93.0326080322 
3.5809645653 -91.4258041382 
3.5892193317 -89.8249893188 
3.5974934101 -87.7479476929 
3.6057863235 -85.5699157715 
3.6140987873 -83.7403259277 
3.6224300861 -82.5521240234 
3.6307804585 -81.8484039307 
3.6391503811 -81.5106430054 
3.6475393772 -81.4829635620 
3.6559481621 -81.7087326050 
3.6643757820 -82.1597366333 
3.6728229523 -82.7220230103 
3.6812896729 -83.3597946167 
3.6897757053 -84.0207977295 
3.6982820034 -84.6297531128 
3.7068073750 -84.8533859253 
3.7153522968 -84.5669860840 
3.7239170074 -83.9162902832 
3.7325017452 -83.0855484009 
3.7411060333 -82.2885360718 
3.7497301102 -81.7232666016 
3.7583739758 -81.4332504272 
3.7670378685 -81.4154586792 
3.7757220268 -81.6853027344 
3.7844259739 -82.2597808838 
3.7931497097 -83.1798171997 
3.8018937111 -84.5536117554 
3.8106579781 -86.3449401855 
3.8194427490 -88.5678558350 
3.8282475471 -91.1944580078 
3.8370723724 -93.8892440796 
3.8459177017 -95.0965576172 
3.8547837734 -92.6484985352 
3.8636698723 -90.2472534180 
3.8725764751 -88.2584533691 
3.8815035820 -86.6545333862 
3.8904511929 -85.3341217041 
3.8994200230 -84.2486419678 
3.9084091187 -83.4443817139 
3.9174187183 -82.8588180542 
3.9264492989 -82.4383773804 
3.9355010986 -82.1064605713 
3.9445731640 -81.7954483032 
3.9536662102 -81.4801864624 
3.9627802372 -81.2224655151 
3.9719152451 -81.1822433472 
3.9810719490 -81.4139556885 
3.9902491570 -81.9243621826 
3.9994475842 -82.6615524292 
4.0086669922 -83.5100326538 
4.0179076195 -84.3124923706 
4.0271706581 -84.9291610718 
4.0364542007 -85.3989639282 
4.0457587242 -85.9722518921 
4.0550851822 -86.5927810669 
4.0644335747 -86.6480712891 
4.0738029480 -85.9512481689 
4.0831937790 -84.9414367676 
4.0926065445 -84.2272872925 
4.1020407677 -83.9408340454 
4.1114974022 -83.9418029785 
4.1209754944 -83.9619445801 
4.1304750443 -83.8821945190 
4.1399965286 -83.7977294922 
4.1495399475 -83.7757263184 
4.1591062546 -83.8657073975 
4.1686940193 -84.1933212280 
4.1783037186 -84.9837036133 
4.1879353523 -86.1367950439 
4.1975898743 -86.5089111328 
4.2072663307 -84.3815002441 
4.2169651985 -82.5171508789 
4.2266860008 -81.3914031982 
4.2364292145 -80.8095932007 
4.2461957932 -80.7134933472 
4.2559843063 -81.1049346924 
4.2657952309 -82.0251388550 
4.2756285667 -83.5483856201 
4.2854852676 -85.8063507080 
4.2953643799 -89.2061691284 
4.3052659035 -92.3858947754 
4.3151907921 -91.7136306763 
4.3251380920 -87.9683303833 
4.3351092339 -85.7976989746 
4.3451023102 -84.4985656738 
4.3551187515 -83.9611740112 
4.3651580811 -84.1957550049 
4.3752207756 -84.8529586792 
4.3853073120 -84.8534317017 
4.3954162598 -84.0736160278 
4.4055485725 -83.4783477783 
4.4157042503 -83.5276107788 
4.4258837700 -84.2743072510 
4.4360866547 -85.5242309570 
4.4463129044 -86.9132156372 
4.4565625191 -88.5219726562 
4.4668354988 -91.0510482788 
4.4771332741 -93.1322631836 
4.4874539375 -93.2963562012 
4.4977984428 -91.4217834473 
4.5081667900 -88.4389572144 
4.5185589790 -86.1263504028 
4.5289759636 -85.0547637939 
4.5394163132 -84.9921951294 
4.5498805046 -85.8317718506 
4.5603690147 -87.6178207397 
4.5708823204 -90.4200134277 
4.5814189911 -92.5243988037 
4.5919799805 -91.9114151001 
4.6025657654 -91.0879364014 
4.6131753922 -90.9307556152 
4.6238102913 -91.5771713257 
4.6344695091 -93.6331024170 
4.6451525688 -105.5460815430 
4.6558609009 -93.4557952881 
4.6665940285 -90.7733993530 
4.6773514748 -88.8958587646 
4.6881337166 -87.2161712646 
4.6989407539 -86.3108520508 
4.7097730637 -86.4120407104 
4.7206306458 -87.3725204468 
4.7315125465 -87.3047409058 
4.7424197197 -88.0668258667 
4.7533521652 -90.2461853027 
4.7643094063 -90.0412216187 
4.7752928734 -88.3350372314 
4.7863011360 -87.8013534546 
4.7973341942 -87.5463485718 
4.8083934784 -86.7593078613 
4.8194785118 -85.7387008667 
4.8305883408 -84.7953109741 
4.8417239189 -83.8810043335 
4.8528847694 -82.9771804810 
4.8640718460 -82.2126083374 
4.8752851486 -81.7425384521 
4.8865237236 -81.6656799316 
4.8977880478 -82.0297775269 
4.9090785980 -82.8559951782 
4.9203948975 -84.1471176147 
4.9317383766 -85.8686065674 
4.9431071281 -88.8286209106 
4.9545016289 -91.6517333984 
4.9659228325 -91.9998474121 
4.9773712158 -91.6377792358 
4.9888448715 -91.6898880005 
5.0003452301 -92.5544662476 
5.0118722916 -94.4189605713 
5.0234255791 -97.3458480835 
5.0350065231 -98.5923385620 
5.0466132164 -96.4657669067 
5.0582466125 -94.1801910400 
5.0699067116 -91.9936141968 
5.0815939903 -91.6764831543 
5.0933089256 -92.4960403442 
5.1050500870 -93.1935424805 
5.1168184280 -93.3474807739 
5.1286134720 -92.3055191040 
5.1404366493 -90.4958801270 
5.1522865295 -89.6871109009 
5.1641635895 -90.3228912354 
5.1760683060 -92.3362274170 
5.1880002022 -89.9854278564 
5.1999602318 -88.6291885376 
5.2119469643 -88.0743255615 
5.2239618301 -88.3322143555 
5.2360043526 -89.5851669312 
5.2480750084 -92.1928405762 
5.2601728439 -95.2273788452 
5.2722988129 -93.1298675537 
5.2844524384 -92.2238998413 
5.2966341972 -91.6432342529 
5.3088445663 -90.6373825073 
5.3210825920 -89.4869232178 
5.3333487511 -88.4687728882 
5.3456435204 -87.5554733276 
5.3579664230 -87.4419937134 
5.3703184128 -87.9343261719 
5.3826980591 -88.8424530029 
5.3951063156 -90.1323242188 
5.4075431824 -91.8047256470 
5.4200091362 -95.5743408203 
5.4325037003 -96.9717483521 
5.4450263977 -93.3800277710 
5.4575786591 -91.0448608398 
5.4701595306 -89.4281921387 
5.4827699661 -88.4853668213 
5.4954090118 -89.1467895508 
5.5080771446 -90.4510650635 
5.5207743645 -91.1551284790 
5.5335006714 -90.4044265747 
5.5462574959 -89.6322937012 
5.5590424538 -90.4179916382 
5.5718574524 -92.2295303345 
5.5847015381 -95.4806823730 
5.5975761414 -96.3967895508 
5.6104798317 -92.3136215210 
5.6234130859 -90.1631698608 
5.6363763809 -89.1831741333 
5.6493692398 -88.5916061401 
5.6623930931 -88.5279693604 
5.6754460335 -89.8720092773 
5.6885290146 -94.1024093628 
5.7016425133 -98.5454101562 
5.7147865295 -93.0386734009 
5.7279605865 -91.0338287354 
5.7411646843 -91.7883529663 
5.7543992996 -94.8872528076 
5.7676644325 -100.0694122314 
5.7809605598 -93.7070999146 
5.7942872047 -93.5142211914 
5.8076443672 -92.0222320557 
5.8210320473 -89.8698730469 
5.8344507217 -88.2189483643 
5.8479008675 -87.9831390381 
5.8613815308 -88.5712966919 
5.8748936653 -90.2625808716 
5.8884363174 -92.9472656250 
5.9020113945 -96.0822448730 
5.9156165123 -100.1141357422 
5.9292531013 -96.2160415649 
5.9429216385 -95.9769363403 
5.9566211700 -97.0810241699 
5.9703531265 -99.1022720337 
5.9841160774 -100.6796951294 
5.9979104996 -101.5470046997 
6.0117373466 -102.8950576782 
6.0255956650 -103.8365783691 
6.0394864082 -99.7446365356 
6.0534086227 -97.1754837036 
6.0673632622 -95.6904754639 
6.0813498497 -96.2091140747 
6.0953693390 -96.8131484985 
6.1094202995 -95.6261138916 
6.1235041618 -96.0042800903 
6.1376199722 -99.5541458130 
6.1517682076 -97.2882156372 
6.1659502983 -92.9634094238 
6.1801643372 -91.3033370972 
6.1944108009 -89.9563446045 
6.2086901665 -89.7446517944 
6.2230033875 -90.3527908325 
6.2373485565 -92.5221862793 
6.2517271042 -97.1854782104 
6.2661385536 -96.2591857910 
6.2805833817 -93.9021987915 
6.2950620651 -93.4973297119 
6.3095736504 -93.4309768677 
6.3241186142 -93.2903594971 
6.3386969566 -93.2396240234 
6.3533091545 -93.7942504883 
6.3679556847 -95.2566223145 
6.3826351166 -96.3786773682 
6.3973484039 -95.1182174683 
6.4120955467 -94.1816101074 
6.4268774986 -93.8078231812 
6.4416928291 -94.3505172729 
6.4565424919 -95.7672729492 
6.4714260101 -96.1994628906 
6.4863438606 -95.7434616089 
6.5012974739 -96.6666259766 
6.5162839890 -98.2662048340 
6.5313053131 -98.5286941528 
6.5463614464 -100.9020843506 
6.5614523888 -100.4516448975 
6.5765786171 -99.7112579346 
6.5917391777 -99.1278457642 
6.6069345474 -98.4412231445 
6.6221647263 -100.4137344360 
6.6374311447 -100.8513870239 
6.6527318954 -95.9376754761 
6.6680679321 -92.8982772827 
6.6834387779 -91.6618194580 
6.6988458633 -91.7540512085 
6.7142887115 -93.2438507080 
6.7297668457 -96.2591247559 
6.7452802658 -99.1963882446 
6.7608294487 -96.1804962158 
6.7764143944 -93.2510910034 
6.7920365334 -92.4685897827 
6.8076934814 -93.4912872314 
6.8233866692 -95.0786895752 
6.8391160965 -95.9872894287 
6.8548827171 -96.6364822388 
6.8706846237 -100.9714660645 
6.8865227699 -98.2572784424 
6.9023976326 -94.7757873535 
6.9183092117 -92.8188705444 
6.9342584610 -92.0176696777 
6.9502434731 -93.1688461304 
6.9662652016 -96.2297058105 
6.9823236465 -94.7202301025 
6.9984202385 -93.2617034912 
7.0145530701 -93.6212539673 
7.0307230949 -97.3763656616 
7.0469303131 -102.7267456055 
7.0631752014 -97.5464096069 
7.0794582367 -92.0940399170 
7.0957779884 -90.0531387329 
7.1121349335 -89.6031112671 
7.1285300255 -90.0254440308 
7.1449627876 -90.4821624756 
7.1614346504 -90.4369583130 
7.1779432297 -90.4860763550 
7.1944894791 -91.0418930054 
7.2110743523 -92.3451614380 
7.2276983261 -94.1524810791 
7.2443599701 -95.9334716797 
7.2610597610 -96.9823608398 
7.2777976990 -96.3214797974 
7.2945747375 -95.5159912109 
7.3113913536 -95.5782775879 
7.3282456398 -97.4205780029 
7.3451385498 -100.8884124756 
7.3620705605 -102.4259262085 
7.3790416718 -99.9914627075 
7.3960528374 -99.3108367920 
7.4131026268 -100.3415603638 
7.4301910400 -101.0295257568 
7.4473195076 -99.3301467896 
7.4644880295 -98.1361083984 
7.4816951752 -97.2015228271 
7.4989418983 -95.7065353394 
7.5162286758 -93.6509094238 
7.5335550308 -92.7399826050 
7.5509228706 -91.9501724243 
7.5683288574 -91.3231430054 
7.5857758522 -91.5473861694 
7.6032624245 -92.5764541626 
7.6207904816 -95.3241271973 
7.6383581161 -98.2613754272 
7.6559662819 -100.6908340454 
7.6736145020 -102.8956604004 
7.6913042068 -99.4426956177 
7.7090349197 -95.9441757202 
7.7268061638 -93.7972946167 
7.7446179390 -93.7125930786 
7.7624707222 -95.0913238525 
7.7803649902 -96.4408035278 
7.7983012199 -94.6261825562 
7.8162779808 -93.4549407959 
7.8342962265 -93.4919204712 
7.8523559570 -94.6108703613 
7.8704586029 -96.2119445801 
7.8886013031 -97.7551879883 
7.9067864418 -99.3504180908 
7.9250130653 -101.4928283691 
7.9432821274 -101.8819427490 
7.9615941048 -99.6595916748 
7.9799470901 -96.9935684204 
7.9983425140 -95.5089416504 
8.0167798996 -96.4980926514 
8.0352611542 -101.1047058105 
8.0537843704 -105.0147476196 
8.0723505020 -95.6548767090 
8.0909585953 -92.3494720459 
8.1096105576 -91.5228271484 
8.1283054352 -91.2076110840 
8.1470432281 -90.8936080933 
8.1658239365 -91.2300949097 
8.1846475601 -93.3026428223 
8.2035150528 -95.5086135864 
8.2224273682 -94.8813095093 
8.2413816452 -95.0876235962 
8.2603797913 -97.8573760986 
8.2794208527 -104.1559982300 
8.2985086441 -99.4118423462 
8.3176383972 -97.2327728271 
8.3368120193 -96.4584960938 
8.3560304642 -95.6151275635 
8.3752927780 -94.6291885376 
8.3945999146 -93.8644104004 
8.4139518738 -93.7551879883 
8.4333477020 -93.5960998535 
8.4527883530 -92.6986923218 
8.4722738266 -91.6679534912 
8.4918050766 -90.6808242798 
8.5113801956 -89.8161087036 
8.5310010910 -89.7529754639 
8.5506668091 -91.0016021729 
8.5703792572 -94.7501907349 
8.5901355743 -96.5626754761 
8.6099376678 -96.9565277100 
8.6297855377 -95.2963027954 
8.6496791840 -95.8290710449 
8.6696195602 -101.7285079956 
8.6896047592 -106.4604415894 
8.7096357346 -97.7900619507 
8.7297134399 -94.1601028442 
8.7498369217 -94.4976882935 
8.7700090408 -99.1810607910 
8.7902250290 -110.0447158813 
8.8104887009 -105.3246002197 
8.8307981491 -100.8349838257 
8.8511562347 -100.4441986084 
8.8715600967 -100.3202133179 
8.8920116425 -100.6538696289 
8.9125089645 -99.8825225830 
8.9330539703 -95.0885543823 
8.9536485672 -93.4782409668 
8.9742879868 -93.6467361450 
8.9949760437 -95.6744155884 
9.0157108307 -99.2003479004 
9.0364942551 -101.0520477295 
9.0573263168 -102.9973831177 
9.0782051086 -96.2056808472 
9.0991325378 -93.5529098511 
9.1201076508 -94.3599166870 
9.1411333084 -97.8481369019 
9.1622047424 -102.1156616211 
9.1833257675 -101.3764877319 
9.2044954300 -102.5871047974 
9.2257137299 -103.5577011108 
9.2469825745 -98.5854339600 
9.2682981491 -95.4891052246 
9.2896633148 -94.3431625366 
9.3110780716 -94.6135559082 
9.3325433731 -94.8573684692 
9.3540573120 -94.5792694092 
9.3756198883 -95.2271118164 
9.3972330093 -97.0559997559 
9.4188957214 -99.1859130859 
9.4406089783 -100.9026107788 
9.4623718262 -101.0424041748 
9.4841842651 -97.7266387939 
9.5060472488 -98.1202850342 
9.5279607773 -101.5817260742 
9.5499258041 -104.5284194946 
9.5719404221 -103.2881622314 
9.5940065384 -105.1100082397 
9.6161222458 -103.2042770386 
9.6382904053 -99.2776031494 
9.6605091095 -100.4984893799 
9.6827783585 -101.7965621948 
9.7050991058 -100.1741180420 
9.7274713516 -101.5824203491 
9.7498970032 -101.8561248779 
9.7723722458 -102.0574798584 
9.7948999405 -108.5743713379 
9.8174791336 -109.6831054688 
9.8401107788 -108.6336135864 
9.8627948761 -102.5835113525 
9.8855314255 -98.9759674072 
9.9083194733 -98.2685623169 
9.9311599731 -99.3116149902 
9.9540548325 -100.7360916138 
9.9770011902 -107.0981063843 
10.0000000000 -101.5847396851 
10.0230531693 -101.8000335693 
10.0461568832 -102.0359268188 
10.0693168640 -102.2536392212 
10.0925273895 -102.4419326782 
10.1157941818 -102.5165481567 
10.1391143799 -102.5077133179 
10.1624860764 -102.3653564453 
10.1859140396 -102.0821762085 
10.2093935013 -101.6933135986 
10.2329292297 -101.3883285522 
10.2565202713 -101.1090621948 
10.2801618576 -101.2283935547 
10.3038616180 -101.4652099609 
10.3276157379 -102.1878967285 
10.3514213562 -103.3810501099 
10.3752851486 -105.3023452759 
10.3992004395 -106.6172485352 
10.4231748581 -107.5551071167 
10.4472036362 -105.2385330200 
10.4712848663 -102.4868927002 
10.4954252243 -101.3482437134 
10.5196180344 -100.4812164307 
10.5438690186 -100.1635055542 
10.5681762695 -100.2620086670 
10.5925369263 -100.6580505371 
10.6169557571 -101.7684097290 
10.6414289474 -103.2525329590 
10.6659612656 -106.7084197998 
10.6905498505 -108.1540908813 
10.7151927948 -106.3465881348 
10.7398948669 -104.3093261719 
10.7646503448 -102.1551589966 
10.7894668579 -101.1859054565 
10.8143405914 -100.4324188232 
10.8392686844 -100.1532669067 
10.8642568588 -100.1261978149 
10.8892993927 -100.3117294312 
10.9144029617 -100.8022994995 
10.9395647049 -101.3905181885 
10.9647808075 -102.2025146484 
10.9900588989 -103.1498718262 
11.0153942108 -104.2421035767 
11.0407857895 -105.9002151489 
11.0662384033 -107.8440246582 
11.0917472839 -110.7060241699 
11.1173171997 -110.4741897583 
11.1429462433 -106.9055633545 
11.1686315536 -105.1977157593 
11.1943798065 -104.0391159058 
11.2201833725 -103.6147766113 
11.2460498810 -103.3639373779 
11.2719755173 -103.2630081177 
11.2979583740 -103.2006454468 
11.3240041733 -103.1642913818 
11.3501071930 -103.1864395142 
11.3762731552 -103.1615829468 
11.4024991989 -103.1023788452 
11.4287824631 -102.7613220215 
11.4551296234 -102.4014434814 
11.4815349579 -102.0155334473 
11.5080032349 -101.9184417725 
11.5345335007 -101.9909133911 
11.5611209869 -102.4432678223 
11.5877742767 -103.0746536255 
11.6144876480 -103.8152313232 
11.6412601471 -104.5396118164 
11.6680965424 -105.2280502319 
11.6949930191 -105.8723831177 
11.7219533920 -106.3858489990 
11.7489767075 -106.7732162476 
11.7760591507 -106.9137115479 
11.8032073975 -106.7180404663 
11.8304147720 -106.4173736572 
11.8576879501 -106.1838302612 
11.8850231171 -106.3276062012 
11.9124193192 -106.7540588379 
11.9398813248 -107.8578796387 
11.9674043655 -108.7600402832 
11.9949932098 -109.4858322144 
12.0226459503 -108.2474975586 
12.0503587723 -107.5242385864 
12.0781393051 -107.4046401978 
12.1059799194 -111.0364456177 
12.1338882446 -111.3067626953 
12.1618614197 -106.5144348145 
12.1898946762 -104.2794342041 
12.2179965973 -102.9094772339 
12.2461633682 -102.4519271851 
12.2743921280 -102.5879135132 
12.3026885986 -102.7127914429 
12.3310470581 -102.6959381104 
12.3594741821 -102.2974624634 
12.3879671097 -101.9218597412 
12.4165229797 -101.6519241333 
12.4451465607 -101.7588653564 
12.4738340378 -102.0378036499 
12.5025901794 -102.4945449829 
12.5314130783 -103.0320434570 
12.5602989197 -103.5966415405 
12.5892543793 -104.1902313232 
12.6182737350 -104.9397201538 
12.6473636627 -105.6837615967 
12.6765203476 -106.4090576172 
12.7057399750 -107.0188598633 
12.7350311279 -107.8680038452 
12.7643861771 -108.5811614990 
12.7938127518 -108.3555831909 
12.8233070374 -106.6638565063 
12.8528652191 -104.8131561279 
12.8824958801 -103.4773864746 
12.9121913910 -103.0005264282 
12.9419584274 -103.1394805908 
12.9717941284 -103.9928359985 
13.0016946793 -107.0973815918 
13.0316677094 -107.4322204590 
13.0617103577 -105.8790893555 
13.0918188095 -103.1430816650 
13.1219997406 -101.9153366089 
13.1522474289 -101.3864669800 
13.1825675964 -101.3900146484 
13.2129583359 -102.0214080811 
13.2434148788 -102.9273757935 
13.2739458084 -104.0468597412 
13.3045425415 -105.3278656006 
13.3352146149 -106.7677688599 
13.3659563065 -108.3969039917 
13.3967657089 -110.0750427246 
13.4276504517 -110.5013809204 
13.4586019516 -109.4509582520 
13.4896287918 -107.9691009521 
13.5207271576 -106.7304992676 
13.5518932343 -105.9647369385 
13.5831346512 -105.4163894653 
13.6144447327 -105.0498123169 
13.6458311081 -104.8331909180 
13.6772890091 -104.7231292725 
13.7088165283 -104.6452102661 
13.7404203415 -104.5205078125 
13.7720966339 -104.1904754639 
13.8038425446 -103.7091751099 
13.8356647491 -103.3503875732 
13.8675565720 -103.1333236694 
13.8995265961 -103.0278091431 
13.9315700531 -103.1695404053 
13.9636831284 -103.8567428589 
13.9958744049 -105.2718429565 
14.0281352997 -107.6696472168 
14.0604753494 -107.2555847168 
14.0928897858 -106.1713714600 
14.1253747940 -105.0897293091 
14.1579389572 -104.5915908813 
14.1905736923 -104.0991668701 
14.2232875824 -103.4523544312 
14.2560777664 -102.8515090942 
14.2889385223 -102.4667587280 
14.3218793869 -102.5778579712 
14.3548927307 -103.4116134644 
14.3879852295 -105.0290985107 
14.4211549759 -107.2508621216 
14.4543962479 -109.6922531128 
14.4877185822 -109.9615325928 
14.5211143494 -110.9316940308 
14.5545902252 -109.4264984131 
14.5881433487 -105.5338973999 
14.6217708588 -103.1776123047 
14.6554784775 -102.1716384888 
14.6892642975 -101.9322509766 
14.7231245041 -102.3368759155 
14.7570667267 -103.2336959839 
14.7910823822 -104.4182128906 
14.8251810074 -105.2384185791 
14.8593578339 -105.4961471558 
14.8936100006 -105.5320053101 
14.9279451370 -105.6394500732 
14.9623546600 -105.9871749878 
14.9968481064 -106.4380187988 
15.0314216614 -106.9081954956 
15.0660696030 -107.4339370728 
15.1008024216 -107.7720870972 
15.1356105804 -107.5184478760 
15.1705036163 -106.2261734009 
15.2054767609 -105.2772140503 
15.2405261993 -104.9241180420 
15.2756614685 -105.0863723755 
15.3108730316 -105.5576934814 
15.3461694717 -106.0930633545 
15.3815479279 -106.6199264526 
15.4170036316 -107.3926467896 
15.4525451660 -108.4553070068 
15.4881677628 -109.1569976807 
15.5238695145 -108.6989059448 
15.5596570969 -106.7433090210 
15.5955238342 -105.0195007324 
15.6314764023 -104.1363372803 
15.6675128937 -103.9987640381 
15.7036275864 -104.5369720459 
15.7398300171 -105.5719451904 
15.7761106491 -106.7931900024 
15.8124799728 -107.7402496338 
15.8489332199 -107.5454254150 
15.8854665756 -106.5105438232 
15.9220876694 -105.7808227539 
15.9587898254 -105.7959442139 
15.9955797195 -106.9225082397 
16.0324554443 -109.8769760132 
16.0694122314 -113.6078414917 
16.1064567566 -108.0859680176 
16.1435832977 -105.9695281982 
16.1807994843 -104.8972015381 
16.2181015015 -104.2915344238 
16.2554855347 -103.8780059814 
16.2929611206 -103.6701660156 
16.3305225372 -103.8057022095 
16.3681640625 -104.3192749023 
16.4058990479 -104.9543304443 
16.4437160492 -105.0103988647 
16.4816246033 -104.3849029541 
16.5196208954 -103.7890930176 
16.5576992035 -103.5833511353 
16.5958709717 -103.9094390869 
16.6341247559 -104.7361526489 
16.6724720001 -105.8814620972 
16.7109088898 -107.1358413696 
16.7494277954 -108.5660476685 
16.7880401611 -110.7814331055 
16.8267383575 -114.1397018433 
16.8655300140 -110.8650283813 
16.9044113159 -109.4434509277 
16.9433765411 -109.9298019409 
16.9824371338 -110.9886856079 
17.0215835571 -109.4392852783 
17.0608234406 -106.9203948975 
17.1001548767 -105.3508834839 
17.1395721436 -104.6963195801 
17.1790847778 -104.8652725220 
17.2186832428 -105.8873825073 
17.2583789825 -107.8124465942 
17.2981643677 -110.5116500854 
17.3380393982 -112.8498535156 
17.3780078888 -111.3922958374 
17.4180717468 -109.4765319824 
17.4582214355 -108.3784484863 
17.4984683990 -108.1030044556 
17.5388031006 -108.6540451050 
17.5792369843 -110.0401382446 
17.6197624207 -111.7236862183 
17.6603775024 -112.0730361938 
17.7010898590 -111.6924514771 
17.7418937683 -111.6366271973 
17.7827949524 -110.9403533936 
17.8237895966 -109.3515396118 
17.8648738861 -108.2929229736 
17.9060592651 -108.8983306885 
17.9473342896 -113.0490646362 
17.9887084961 -114.9795989990 
18.0301799774 -110.7403335571 
18.0717391968 -109.2299728394 
18.1134014130 -109.2013473511 
18.1551551819 -110.0349807739 
18.1970081329 -111.7711257935 
18.2389583588 -114.1713104248 
18.2810001373 -115.3755722046 
18.3231449127 -114.1796569824 
18.3653850555 -112.0763397217 
18.4077186584 -108.7521896362 
18.4501552582 -106.9372940063 
18.4926853180 -105.7311935425 
18.5353164673 -105.5508346558 
18.5780467987 -106.1979446411 
18.6208705902 -107.6690979004 
18.6637973785 -110.3304443359 
18.7068195343 -114.7282714844 
18.7499446869 -110.2339401245 
18.7931709290 -107.1683959961 
18.8364906311 -105.6158752441 
18.8799152374 -105.1143798828 
18.9234333038 -105.4957962036 
18.9670581818 -107.6014862061 
19.0107841492 -111.5113525391 
19.0546054840 -113.0972213745 
19.0985336304 -115.2191314697 
19.1425571442 -116.7169647217 
19.1866874695 -111.4901428223 
19.2309188843 -109.9554519653 
19.2752475739 -109.8484649658 
19.3196830750 -110.3851699829 
19.3642177582 -111.0601501465 
19.4088573456 -111.4823455811 
19.4536018372 -111.5928497314 
19.4984436035 -110.7522354126 
19.5433940887 -109.2810440063 
19.5884494781 -108.5138092041 
19.6336021423 -108.5393066406 
19.6788635254 -108.8016891479 
19.7242259979 -108.6771240234 
19.7696971893 -108.0454406738 
19.8152732849 -106.9893951416 
19.8609485626 -106.9374389648 
19.9067344666 -107.3164062500 
19.9526214600 -104.7504119873 
19.9986190796 -102.3816452026 
20.0447216034 -101.4688873291 
20.0909271240 -101.9159011841 
20.1372432709 -103.7076263428 
20.1836605072 -107.0588073730 
20.2301921844 -113.9103088379 
20.2768287659 -112.5128936768 
20.3235683441 -108.5180587769 
20.3704223633 -107.2673797607 
20.4173774719 -106.9199295044 
20.4644451141 -106.7799530029 
20.5116233826 -106.8916702271 
20.5589046478 -107.0585327148 
20.6063003540 -107.0219802856 
20.6538047791 -107.0280303955 
20.7014122009 -107.3757705688 
20.7491359711 -107.6068725586 
20.7969646454 -106.4599609375 
20.8449096680 -106.1360168457 
20.8929634094 -107.0048217773 
20.9411239624 -109.4116668701 
20.9894008636 -112.8696365356 
21.0377826691 -112.2211380005 
21.0862808228 -111.4923858643 
21.1348934174 -112.0340728760 
21.1836109161 -112.3899459839 
21.2324447632 -113.0114288330 
21.2813873291 -114.1159362793 
21.3304481506 -113.8244781494 
21.3796234131 -112.6651916504 
21.4289054871 -113.4071426392 
21.4783058167 -118.1544418335 
21.5278148651 -119.4475173950 
21.5774440765 -117.7518005371 
21.6271877289 -110.6478958130 
21.6770401001 -107.0088119507 
21.7270126343 -106.4682464600 
21.7771015167 -107.2443389893 
21.8272991180 -107.8822708130 
21.8776187897 -107.8311691284 
21.9280471802 -107.6436767578 
21.9785995483 -108.2111511230 
22.0292682648 -109.7034530640 
22.0800457001 -111.8950424194 
22.1309490204 -117.0339279175 
22.1819610596 -111.9451217651 
22.2330989838 -110.7474594116 
22.2843532562 -113.9876556396 
22.3357219696 -114.3369903564 
22.3872127533 -111.8077697754 
22.4388160706 -110.6680450439 
22.4905452728 -110.1494827271 
22.5423946381 -109.2371826172 
22.5943565369 -108.0169982910 
22.6464443207 -107.6017913818 
22.6986465454 -109.0499801636 
22.7509746552 -110.1185302734 
22.8034229279 -108.9282608032 
22.8559856415 -108.2250213623 
22.9086780548 -108.1772842407 
22.9614830017 -108.6522903442 
23.0144176483 -109.5763854980 
23.0674743652 -111.3901596069 
23.1206455231 -114.1838607788 
23.1739463806 -116.0510635376 
23.2273712158 -119.7856216431 
23.2809123993 -114.0688400269 
23.3345813751 -108.9436111450 
23.3883705139 -107.1920089722 
23.4422893524 -107.3745269775 
23.4963302612 -108.2342529297 
23.5504913330 -110.0266342163 
23.6047840118 -112.7100524902 
23.6591949463 -112.9747161865 
23.7137374878 -110.0088500977 
23.7684059143 -108.0637283325 
23.8231925964 -107.4694061279 
23.8781147003 -107.4041976929 
23.9331550598 -107.9836273193 
23.9883289337 -109.0811920166 
24.0436306000 -110.9276962280 
24.0990524292 -111.1979827881 
24.1546096802 -112.2527542114 
24.2102870941 -118.4426727295 
24.2660999298 -111.6972732544 
24.3220424652 -109.3300170898 
24.3781070709 -108.6740341187 
24.4343070984 -108.7892227173 
24.4906349182 -109.2214431763 
24.5470886230 -108.9650955200 
24.6036777496 -109.0525817871 
24.6603908539 -110.6478805542 
24.7172412872 -113.1851577759 
24.7742233276 -112.3452377319 
24.8313293457 -110.5601043701 
24.8885746002 -111.1703796387 
24.9459438324 -110.9200515747 
25.0034542084 -108.1942749023 
25.0610961914 -107.3636627197 
25.1188621521 -107.5078201294 
25.1767711639 -108.6472396851 
25.2348041534 -110.8563003540 
25.2929801941 -111.8017959595 
25.3512897491 -110.4085159302 
25.4097251892 -110.9203796387 
25.4683036804 -116.1766204834 
25.5270099640 -113.2244491577 
25.5858592987 -111.0071411133 
25.6448421478 -111.8855972290 
25.7039566040 -112.0288391113 
25.7632122040 -112.4838027954 
25.8225975037 -113.1122512817 
25.8821277618 -111.9738616943 
25.9417953491 -111.4671173096 
26.0015926361 -111.9780807495 
26.0615367889 -111.6492919922 
26.1216163635 -111.5373687744 
26.1818294525 -110.1136550903 
26.2421875000 -108.6795806885 
26.3026771545 -108.8878097534 
26.3633136749 -110.7062988281 
26.4240913391 -110.1448287964 
26.4850006104 -109.0875320435 
26.5460567474 -110.2404479980 
26.6072483063 -111.5092010498 
26.6685867310 -111.2792205811 
26.7300662994 -111.2050704956 
26.7916812897 -112.3804321289 
26.8534450531 -112.6896514893 
26.9153442383 -111.7432861328 
26.9773941040 -110.6537780762 
27.0395870209 -110.3313903809 
27.1019134521 -110.8804931641 
27.1643943787 -110.6445846558 
27.2270088196 -109.0039978027 
27.2897777557 -108.1363525391 
27.3526897430 -109.2370452881 
27.4157390594 -112.1480255127 
27.4789428711 -114.5145111084 
27.5422897339 -112.4286193848 
27.6057777405 -109.1907882690 
27.6694183350 -108.5699234009 
27.7331981659 -109.5580368042 
27.7971324921 -109.7502365112 
27.8612155914 -107.9026336670 
27.9254379272 -106.8444747925 
27.9898147583 -107.6866149902 
28.0543327332 -109.8181076050 
28.1190090179 -111.5095138550 
28.1838321686 -112.2990798950 
28.2487983704 -114.3830490112 
28.3139209747 -121.9759597778 
28.3791866302 -114.6842803955 
28.4446105957 -112.6636657715 
28.5101852417 -113.0740814209 
28.5759029388 -116.5057601929 
28.6417808533 -115.4344100952 
28.7078018188 -112.4512405396 
28.7739830017 -113.2633209229 
28.8403167725 -114.9543609619 
28.9067974091 -114.6511917114 
28.9734363556 -113.0540084839 
29.0402297974 -113.5600814819 
29.1071701050 -114.5124816895 
29.1742725372 -113.0719909668 
29.2415218353 -113.7690658569 
29.3089332581 -115.9926834106 
29.3765010834 -115.5373077393 
29.4442157745 -112.5493087769 
29.5120944977 -112.2037734985 
29.5801219940 -113.8340148926 
29.6483135223 -117.1624984741 
29.7166633606 -119.2212600708 
29.7851619720 -115.6244812012 
29.8538284302 -113.6517410278 
29.9226436615 -112.5625000000 
29.9916248322 -111.5899429321 
30.0607662201 -114.3622970581 
30.1300582886 -114.3007888794 
30.1995182037 -114.3039550781 
30.2691307068 -114.3636550903 
30.3389110565 -114.4723358154 
30.4088535309 -114.6430969238 
30.4789466858 -114.9071044922 
30.5492115021 -115.2897491455 
30.6196308136 -115.7961578369 
30.6902198792 -116.4008331299 
30.7609710693 -116.9900054932 
30.8318767548 -117.3379287720 
30.9029541016 -117.3266143799 
30.9741973877 -117.0148544312 
31.0455951691 -116.5655059814 
31.1171646118 -116.1819305420 
31.1888923645 -116.0151748657 
31.2607936859 -116.1003723145 
31.3328609467 -116.4224090576 
31.4050846100 -117.0146255493 
31.4774856567 -117.9633712769 
31.5500431061 -119.4593048096 
31.6227760315 -121.9216461182 
31.6956787109 -127.5453491211 
31.7687397003 -126.0656433105 
31.8419761658 -124.3493194580 
31.9153747559 -123.6454925537 
31.9889507294 -122.8753662109 
32.0626945496 -121.1905288696 
32.1366043091 -119.5737838745 
32.2106895447 -118.7241363525 
32.2849388123 -118.6324539185 
32.3593635559 -119.0630722046 
32.4339637756 -119.4637680054 
32.5087280273 -119.0155029297 
32.5836715698 -117.7759475708 
32.6587867737 -116.4571075439 
32.7340698242 -115.5536499023 
32.8095321655 -115.1223602295 
32.8851585388 -115.1738967896 
32.9609718323 -115.6273880005 
33.0369567871 -116.3464279175 
33.1131095886 -117.1169967651 
33.1894493103 -117.6720504761 
33.2659530640 -117.7974777222 
33.3426399231 -117.4432678223 
33.4195060730 -116.7703399658 
33.4965438843 -116.0723419189 
33.5737648010 -115.5688629150 
33.6511535645 -115.3407440186 
33.7287292480 -115.3455123901 
33.8064880371 -115.4485855103 
33.8844146729 -115.4898376465 
33.9625282288 -115.3268203735 
34.0408134460 -114.9239349365 
34.1192893982 -114.3817825317 
34.1979484558 -113.8747940063 
34.2767753601 -113.5648803711 
34.3557968140 -113.5596237183 
34.4349899292 -113.9168319702 
34.5143737793 -114.6506958008 
34.5939407349 -115.7038497925 
34.6736831665 -116.8611297607 
34.7536163330 -117.6857147217 
34.8337364197 -118.0627136230 
34.9140319824 -118.3630065918 
34.9945182800 -118.7891387939 
35.0751838684 -119.2725372314 
35.1560440063 -119.5286331177 
35.2370910645 -119.3093261719 
35.3183135986 -118.7124252319 
35.3997344971 -118.0401229858 
35.4813346863 -117.5291061401 
35.5631332397 -117.2649459839 
35.6451187134 -117.2028274536 
35.7272834778 -117.2135848999 
35.8096466064 -117.2032012939 
35.8921890259 -117.2132644653 
35.9749336243 -117.3254318237 
36.0578689575 -117.4593963623 
36.1409835815 -117.3899917603 
36.2243003845 -117.0409469604 
36.3078002930 -116.5884323120 
36.3915023804 -116.1663436890 
36.4753990173 -115.7576675415 
36.5594749451 -115.3255844116 
36.6437568665 -114.8876571655 
36.7282333374 -114.4818878174 
36.8128967285 -114.1292190552 
36.8977622986 -113.9013977051 
36.9828147888 -113.6555786133 
37.0680732727 -113.4802474976 
37.1535263062 -113.4003372192 
37.2391700745 -113.4723205566 
37.3250198364 -113.7797698975 
37.4110565186 -114.4116592407 
37.4972991943 -115.4360885620 
37.5837440491 -116.8588409424 
37.6703796387 -118.5302734375 
37.7572212219 -120.0596084595 
37.8442535400 -120.9695281982 
37.9314994812 -120.7627334595 
38.0189437866 -118.8285140991 
38.1065788269 -117.0672531128 
38.1944274902 -116.2285690308 
38.2824707031 -115.6988983154 
38.3707237244 -115.4827270508 
38.4591827393 -115.5462646484 
38.5478324890 -115.7745361328 
38.6366996765 -115.9807205200 
38.7257690430 -116.0536727905 
38.8150367737 -116.0757141113 
38.9045181274 -116.1940917969 
38.9941940308 -116.4796905518 
39.0840911865 -116.9105300903 
39.1741943359 -117.3990402222 
39.2644920349 -117.8478927612 
39.3550109863 -118.2537994385 
39.4457244873 -118.8126144409 
39.5366630554 -120.0303344727 
39.6278076172 -122.5736846924 
39.7191543579 -117.4261245728 
39.8107185364 -115.0039520264 
39.9024848938 -113.5378875732 
39.9944763184 -112.7174453735 
40.0866775513 -112.4223785400 
40.1790771484 -112.5972213745 
40.2717056274 -113.2168655396 
40.3645324707 -114.2747650146 
40.4575881958 -115.7626800537 
40.5508575439 -117.5978393555 
40.6443290710 -119.8936920166 
40.7380294800 -120.0213088989 
40.8319320679 -119.1423339844 
40.9260635376 -118.5219573975 
41.0204124451 -118.2538986206 
41.1149673462 -118.1642379761 
41.2097511292 -118.0423355103 
41.3047561646 -117.8090667725 
41.3999671936 -117.5669860840 
41.4954071045 -117.6725997925 
41.5910568237 -118.7027740479 
41.6869392395 -120.0637817383 
41.7830429077 -120.8142089844 
41.8793563843 -119.8324203491 
41.9759025574 -118.6204986572 
42.0726585388 -117.7055358887 
42.1696510315 -116.6101455688 
42.2668647766 -115.7393264771 
42.3642959595 -115.3557205200 
42.4619598389 -115.1777801514 
42.5598373413 -115.2523422241 
42.6579513550 -115.6598052979 
42.7562942505 -116.5265655518 
42.8548507690 -119.1697540283 
42.9536437988 -125.9031295776 
43.0526542664 -127.6413803101 
43.1519050598 -125.1715469360 
43.2513885498 -125.9660186768 
43.3510856628 -128.8994293213 
43.4510231018 -134.3666381836 
43.5511932373 -127.4705123901 
43.6515808105 -123.9285507202 
43.7522125244 -121.6242828369 
43.8530654907 -120.0274047852 
43.9541625977 -118.7340698242 
44.0554924011 -118.4547882080 
44.1570434570 -118.7864913940 
44.2588386536 -119.2204589844 
44.3608589172 -119.2843780518 
44.4631271362 -118.2966690063 
44.5656280518 -117.2259216309 
44.6683578491 -116.8344192505 
44.7713317871 -116.7617721558 
44.8745346069 -117.0163574219 
44.9779853821 -118.0479965210 
45.0816764832 -119.4376068115 
45.1855926514 -119.5689773560 
45.2897605896 -118.9326553345 
45.3941574097 -118.0258331299 
45.4988059998 -117.5205154419 
45.6036949158 -117.3766479492 
45.7088165283 -117.3921966553 
45.8141899109 -117.8206100464 
45.9197959900 -118.6730575562 
46.0256576538 -119.4707336426 
46.1317596436 -120.4761886597 
46.2380981445 -122.1017990112 
46.3446922302 -121.0782241821 
46.4515342712 -119.3541336060 
46.5586090088 -118.2139511108 
46.6659393311 -117.4968032837 
46.7735099792 -117.3996200562 
46.8813400269 -117.5049972534 
46.9894180298 -117.6213912964 
47.0977287292 -117.8974914551 
47.2063064575 -118.6224441528 
47.3151206970 -119.7360763550 
47.4241981506 -123.0839157104 
47.5335273743 -128.4181976318 
47.6430969238 -126.2462234497 
47.7529296875 -124.9217758179 
47.8630027771 -121.8571777344 
47.9733428955 -119.2499694824 
48.0839385986 -118.0006256104 
48.1947746277 -116.8127212524 
48.3058815002 -116.2519683838 
48.4172286987 -116.2819976807 
48.5288505554 -116.9809570312 
48.6407241821 -118.3689117432 
48.7528457642 -119.6300277710 
48.8652381897 -121.7196960449 
48.9778900146 -124.2170715332 
49.0907859802 -123.8229675293 
49.2039566040 -121.0642852783 
49.3173751831 -119.7738952637 
49.4310684204 -119.7343292236 
49.5450248718 -120.7201232910 
49.6592292786 -122.8519058228 
49.7737121582 -124.8132400513 
49.8884429932 -123.5478973389 
50.0034523010 -120.7707977295 
50.1187286377 -119.5132904053 
50.2342567444 -118.4389495850 
50.3500633240 -117.9529190063 
50.4661254883 -117.9104385376 
50.5824661255 -118.1185302734 
50.6990776062 -118.4477844238 
50.8159408569 -119.3796081543 
50.9330902100 -120.9650344849 
51.0504951477 -122.4222183228 
51.1681823730 -124.6689910889 
51.2861442566 -127.0384445190 
51.4043617249 -123.2748107910 
51.5228652954 -119.5487365723 
51.6416435242 -117.8067016602 
51.7606811523 -116.0727767944 
51.8800086975 -115.1463699341 
51.9995956421 -115.1167984009 
52.1194725037 -115.8082962036 
52.2396240234 -116.6784973145 
52.3600425720 -118.1659927368 
52.4807510376 -119.3411483765 
52.6017227173 -119.6603698730 
52.7229881287 -119.6839675903 
52.8445320129 -119.7488250732 
52.9663429260 -119.8506011963 
53.0884475708 -119.9145507812 
53.2108192444 -120.1047439575 
53.3334884644 -120.4981918335 
53.4564399719 -121.0073547363 
53.5796623230 -121.2848968506 
53.7031822205 -121.0538482666 
53.8269729614 -120.3175506592 
53.9510612488 -119.1753540039 
54.0754356384 -118.3187484741 
54.2000846863 -118.2064743042 
54.3250350952 -118.8716888428 
54.4502563477 -120.5838851929 
54.5757827759 -123.4074554443 
54.7015991211 -126.6171035767 
54.8276901245 -127.6371994019 
54.9540901184 -124.4462432861 
55.0807762146 -121.7993316650 
55.2077407837 -119.7650299072 
55.3350143433 -117.8234786987 
55.4625663757 -115.6823730469 
55.5904273987 -113.9556503296 
55.7185821533 -112.9806442261 
55.8470153809 -112.8201828003 
55.9757652283 -113.6102066040 
56.1047897339 -114.9248733521 
56.2341308594 -116.0382003784 
56.3637733459 -116.7566375732 
56.4936943054 -117.5412750244 
56.6239318848 -118.8020935059 
56.7544555664 -120.1538314819 
56.8852920532 -120.5320053101 
57.0164337158 -120.2964324951 
57.1478614807 -120.4020385742 
57.2796058655 -120.3416442871 
57.4116401672 -119.3706970215 
57.5439910889 -118.7413787842 
57.6766510010 -118.8438186646 
57.8096008301 -119.7397689819 
57.9428710938 -121.6018905640 
58.0764503479 -124.0557556152 
58.2103195190 -125.3817062378 
58.3445129395 -122.3797683716 
58.4790039062 -120.0444641113 
58.6138191223 -118.3149185181 
58.7489433289 -116.9316024780 
58.8843612671 -115.9088363647 
59.0201110840 -115.4123077393 
59.1561584473 -115.5265731812 
59.2925338745 -114.5563964844 
59.4292221069 -111.3188934326 
59.5662117004 -106.8657836914 
59.7035331726 -102.7443771362 
59.8411521912 -100.9553146362 
59.9791069031 -100.4086227417 
60.1173782349 -100.9068222046 
60.2559547424 -102.6669845581 
60.3948669434 -106.8631286621 
60.5340805054 -111.9106369019 
60.6736335754 -118.0726242065 
60.8135070801 -125.0850143433 
60.9536857605 -122.2404632568 
61.0942039490 -121.8006668091 
61.2350311279 -123.3610382080 
61.3761978149 -125.2352371216 
61.5176925659 -123.9822082520 
61.6594963074 -122.6709365845 
61.8016395569 -122.2232589722 
61.9441146851 -122.0462493896 
62.0869026184 -122.3606719971 
62.2300338745 -122.6457977295 
62.3734779358 -122.2160949707 
62.5172691345 -121.1875305176 
62.6613922119 -120.2730560303 
62.8058319092 -119.6812057495 
62.9506225586 -119.3157730103 
63.0957260132 -119.5681076050 
63.2411842346 -120.7631225586 
63.3869781494 -124.1609344482 
63.5330886841 -121.1957244873 
63.6795539856 -116.2707138062 
63.8263397217 -114.2806549072 
63.9734840393 -113.5659561157 
64.1209640503 -114.5744323730 
64.2687683105 -117.9291534424 
64.4169311523 -118.1302261353 
64.5654144287 -116.8203201294 
64.7142562866 -116.9506988525 
64.8634490967 -118.7543258667 
65.0129623413 -120.8167495728 
65.1628417969 -122.0804138184 
65.3130645752 -121.9051055908 
65.4636154175 -122.1562805176 
65.6145324707 -123.4344024658 
65.7657775879 -124.8512268066 
65.9173889160 -123.9194412231 
66.0693511963 -121.6341094971 
66.2216491699 -120.4895629883 
66.3743133545 -120.3421020508 
66.5273056030 -120.8108520508 
66.6806793213 -121.8879547119 
66.8343963623 -121.9612579346 
66.9884567261 -121.1427078247 
67.1428909302 -120.4494857788 
67.2976608276 -119.8907546997 
67.4528045654 -119.5578536987 
67.6083068848 -119.7315673828 
67.7641448975 -120.3893737793 
67.9203643799 -121.3277664185 
68.0769271851 -122.0298538208 
68.2338714600 -122.6394119263 
68.3911743164 -123.3075790405 
68.5488204956 -123.1835174561 
68.7068481445 -122.2510757446 
68.8652420044 -121.6782073975 
69.0239791870 -121.8300399780 
69.1831054688 -122.8439941406 
69.3425750732 -124.0584716797 
69.5024337769 -124.5618972778 
69.6626586914 -123.1933746338 
69.8232345581 -121.4230041504 
69.9842071533 -120.4537811279 
70.1455230713 -120.5421600342 
70.3072357178 -121.9737319946 
70.4693145752 -124.3535156250 
70.6317520142 -124.7664108276 
70.7945785522 -122.4270477295 
70.9577713013 -121.0817184448 
71.1213531494 -121.0397109985 
71.2853088379 -121.8465499878 
71.4496307373 -123.4686737061 
71.6143417358 -124.3594741821 
71.7794189453 -123.6990432739 
71.9448928833 -122.1356048584 
72.1107559204 -120.8166046143 
72.2769775391 -120.1352157593 
72.4435958862 -119.9153900146 
72.6105880737 -119.9067840576 
72.7779769897 -120.2325744629 
72.9457550049 -121.3343887329 
73.1138992310 -123.6210403442 
73.2824554443 -125.9207153320 
73.4513931274 -124.1347885132 
73.6207046509 -121.7532653809 
73.7904281616 -120.9356689453 
73.9605178833 -121.4541625977 
74.1310272217 -122.3529205322 
74.3019256592 -123.0815734863 
74.4731903076 -124.1179428101 
74.6448822021 -124.7362365723 
74.8169403076 -123.9954528809 
74.9894180298 -122.8615417480 
75.1623001099 -122.2090911865 
75.3355484009 -122.1853637695 
75.5092239380 -122.6556625366 
75.6832809448 -123.5448608398 
75.8577575684 -124.5079116821 
76.0326385498 -124.7995300293 
76.2078933716 -124.5737533569 
76.3835830688 -124.1109008789 
76.5596542358 -123.7782211304 
76.7361450195 -123.5860214233 
76.9130477905 -123.3415985107 
77.0903396606 -122.9334793091 
77.2680587769 -122.4309158325 
77.4461898804 -122.0327606201 
77.6247100830 -121.7792129517 
77.8036575317 -121.4882888794 
77.9830017090 -121.0643539429 
78.1627807617 -120.8145141602 
78.3429718018 -121.3584747314 
78.5235595703 -122.1306838989 
78.7045822144 -122.5448837280 
78.8860015869 -122.9957733154 
79.0678634644 -124.2790451050 
79.2501449585 -126.5964660645 
79.4328155518 -130.0235595703 
79.6159362793 -131.2862243652 
79.7994613647 -127.4294128418 
79.9834213257 -129.6355133057 
80.1678161621 -126.6194000244 
80.3526077271 -124.4115447998 
80.5378494263 -125.8570098877 
80.7234954834 -126.6378784180 
80.9095916748 -124.6699371338 
81.0961151123 -123.1858596802 
81.2830429077 -122.9467849731 
81.4704284668 -123.8827590942 
81.6582260132 -123.9614028931 
81.8464736938 -123.2203674316 
82.0351638794 -123.2075500488 
82.2242584229 -124.9307861328 
82.4138107300 -128.0975799561 
82.6038055420 -130.5828704834 
82.7942123413 -132.7280578613 
82.9850845337 -127.9687042236 
83.1763687134 -122.9894256592 
83.3681182861 -121.8969726562 
83.5603103638 -122.2053146362 
83.7529220581 -123.6811828613 
83.9460067749 -125.3853454590 
84.1395034790 -125.9014663696 
84.3334732056 -126.2396087646 
84.5278930664 -126.1992111206 
84.7227325439 -126.3213424683 
84.9180526733 -127.1371994019 
85.1137924194 -127.4370498657 
85.3100128174 -126.4706420898 
85.5066757202 -125.6245651245 
85.7037811279 -124.6937179565 
85.9013519287 -123.5933761597 
86.0993652344 -122.8917922974 
86.2978515625 -122.5653076172 
86.4967956543 -122.2001647949 
86.6961822510 -121.7811660767 
86.8960418701 -122.0814971924 
87.0963668823 -123.5200653076 
87.2971343994 -124.9803771973 
87.4983825684 -125.3092575073 
87.7000732422 -124.3842926025 
87.9022521973 -123.9416046143 
88.1048965454 -123.5737533569 
88.3079833984 -123.3028335571 
88.5115661621 -123.4874114990 
88.7155914307 -124.3292388916 
88.9201126099 -125.7341766357 
89.1251068115 -127.2491531372 
89.3305435181 -129.0150146484 
89.5364837646 -126.5160140991 
89.7428665161 -124.5359115601 
89.9497604370 -123.5155563354 
90.1571197510 -122.3615188599 
90.3649444580 -121.7734527588 
90.5732650757 -122.3014144897 
90.7820434570 -123.4521179199 
90.9913253784 -124.5943374634 
91.2010955811 -125.5702896118 
91.4113159180 -126.8899688721 
91.6220550537 -129.5355072021 
91.8332748413 -129.7964935303 
92.0449523926 -127.2939071655 
92.2571487427 -125.0274887085 
92.4698104858 -123.5904769897 
92.6829833984 -123.1921234131 
92.8966522217 -123.3308105469 
93.1107864380 -123.2143478394 
93.3254394531 -123.6104660034 
93.5405578613 -124.8975601196 
93.7562026978 -126.0493392944 
93.9723434448 -126.3666305542 
94.1889572144 -126.2733459473 
94.4060897827 -126.7261734009 
94.6237030029 -126.7764968872 
94.8418426514 -126.1702728271 
95.0604858398 -126.2095565796 
95.2796096802 -126.1269302368 
95.4992599487 -125.0889739990 
95.7193984985 -124.6092376709 
95.9400634766 -124.7075958252 
96.1612396240 -124.5281906128 
96.3828964233 -124.3745422363 
96.6050872803 -125.3269348145 
96.8277740479 -127.1206359863 
97.0509948730 -127.7946472168 
97.2747268677 -127.4327239990 
97.4989547729 -126.1263122559 
97.7237243652 -124.4484024048 
97.9490127563 -123.2548828125 
98.1747894287 -122.9216995239 
98.4011154175 -123.7361984253 
98.6279373169 -124.5098037720 
98.8553085327 -124.7238082886 
99.0832061768 -125.1123199463 
99.3115997314 -126.0752182007 
99.5405502319 -126.9479751587 
99.7699966431 -125.4276885986 
100.0000000000 -124.8605651855 
100.2305068970 -124.7743377686 
100.4616012573 -124.6497879028 
100.6931686401 -124.4873046875 
100.9252777100 -124.2968063354 
101.1579742432 -124.0811309814 
101.3911514282 -123.8264541626 
101.6248626709 -123.5050582886 
101.8591156006 -123.0889587402 
102.0939636230 -122.5682220459 
102.3292999268 -121.9639053345 
102.5651702881 -121.3261795044 
102.8016510010 -120.7206878662 
103.0386123657 -120.2123184204 
103.2761230469 -119.8533706665 
103.5142440796 -119.6811523438 
103.7528457642 -119.7261199951 
103.9920043945 -120.0014266968 
104.2317123413 -120.4977569580 
104.4720382690 -121.2022171021 
104.7128524780 -122.0853729248 
104.9542236328 -123.0959014893 
105.1962051392 -124.1535720825 
105.4386901855 -125.1474075317 
105.6817321777 -125.9532012939 
105.9253921509 -126.4737701416 
106.1695632935 -126.6836700439 
106.4142913818 -126.6384582520 
106.6596374512 -126.4370193481 
106.9055023193 -126.1747283936 
107.1519241333 -125.9195251465 
107.3989181519 -125.7114868164 
107.6465377808 -125.5707244873 
107.8946685791 -125.5048141479 
108.1433715820 -125.5130081177 
108.3927154541 -125.5887908936 
108.6425628662 -125.7217330933 
108.8929977417 -125.8998870850 
109.1440582275 -126.1106796265 
109.3956451416 -126.3378448486 
109.6478118896 -126.5555191040 
109.9005584717 -126.7256317139 
110.1539459229 -126.8088531494 
110.4078598022 -126.7876815796 
110.6623535156 -126.7027969360 
110.9175033569 -126.5636901855 
111.1731719971 -126.4439697266 
111.4294357300 -126.3917922974 
111.6863479614 -126.4351654053 
111.9437942505 -126.5803222656 
112.2018356323 -126.8109893799 
112.4605255127 -127.0876388550 
112.7197570801 -127.3519592285 
112.9795837402 -127.5439147949 
113.2400131226 -127.6279907227 
113.5010986328 -127.6078262329 
113.7627258301 -127.5157241821 
114.0249557495 -127.3908309937 
114.2878570557 -127.2657699585 
114.5513000488 -127.1654434204 
114.8153457642 -127.1106948853 
115.0800704956 -127.1581573486 
115.3453369141 -127.3357162476 
115.6112136841 -127.4930801392 
115.8777084351 -127.6072845459 
116.1448745728 -127.6188049316 
116.4125976562 -127.5085144043 
116.6809387207 -127.3119964600 
116.9499588013 -127.0963516235 
117.2195358276 -126.9238433838 
117.4897384644 -126.8252792358 
117.7606277466 -126.7806472778 
118.0320739746 -126.6835479736 
118.3041458130 -126.2758255005 
118.5768432617 -125.2647476196 
118.8502349854 -123.7801513672 
119.1241912842 -122.2646026611 
119.3987808228 -120.5485839844 
119.6740722656 -119.6626739502 
119.9499282837 -119.6168670654 
120.2264251709 -119.9991073608 
120.5036163330 -120.8129272461 
120.7813873291 -122.0532760620 
121.0597991943 -123.6717453003 
121.3389129639 -125.4503479004 
121.6186141968 -126.7937088013 
121.8989486694 -127.2187194824 
122.1799392700 -127.1246719360 
122.4616394043 -126.9161071777 
122.7439193726 -126.8804092407 
123.0268554688 -126.9818878174 
123.3105087280 -127.1550216675 
123.5947418213 -127.3736648560 
123.8796386719 -127.6135177612 
124.1652603149 -127.8569259644 
124.4514694214 -128.0925140381 
124.7383422852 -128.3943634033 
125.0258712769 -128.5781097412 
125.3141326904 -128.5606384277 
125.6029891968 -128.4235382080 
125.8925170898 -128.2083892822 
126.1827774048 -127.9900207520 
126.4736328125 -127.8445587158 
126.7651672363 -127.8860626221 
127.0574340820 -128.1880493164 
127.3503112793 -128.4682922363 
127.6438674927 -128.6714782715 
127.9381637573 -128.6838378906 
128.2330627441 -128.4658203125 
128.5286560059 -128.0796661377 
128.8249206543 -127.4340057373 
129.1219482422 -126.9311294556 
129.4195861816 -126.7269363403 
129.7178955078 -126.6139984131 
130.0169830322 -126.5733108521 
130.3166809082 -126.6260986328 
130.6170654297 -126.7867889404 
130.9182281494 -126.9624099731 
131.2200012207 -127.1708679199 
131.5224761963 -127.3776626587 
131.8256378174 -127.5411834717 
132.1295776367 -127.6435623169 
132.4341430664 -127.6342773438 
132.7394104004 -127.6098251343 
133.0454711914 -127.6032867432 
133.3521423340 -127.6128311157 
133.6595306396 -127.6142349243 
133.9676971436 -127.5835876465 
134.2765045166 -127.5714416504 
134.5860137939 -127.6082687378 
134.8963165283 -127.8206176758 
135.2072753906 -128.1790161133 
135.5189361572 -128.4411163330 
135.8313140869 -128.6339874268 
136.1444854736 -128.6965484619 
136.4583129883 -128.5165863037 
136.7728576660 -128.2028656006 
137.0881958008 -128.0267333984 
137.4042053223 -127.9425201416 
137.7209320068 -128.0410156250 
138.0384674072 -128.3548736572 
138.3566436768 -128.6736450195 
138.6755676270 -129.0312652588 
138.9952239990 -129.5257415771 
139.3157043457 -129.8693542480 
139.6368255615 -129.9346771240 
139.9587097168 -129.8737640381 
140.2813873291 -129.6207885742 
140.6047515869 -129.3168182373 
140.9288635254 -129.1332702637 
141.2537841797 -128.9536437988 
141.5793914795 -128.8959808350 
141.9057312012 -128.9374389648 
142.2329101562 -129.0269012451 
142.5607757568 -129.2097015381 
142.8893890381 -129.3701934814 
143.2187500000 -129.3994903564 
143.5489654541 -129.2503967285 
143.8798522949 -128.9364776611 
144.2115020752 -128.6728210449 
144.5440063477 -128.2872467041 
144.8771972656 -127.9503784180 
145.2111358643 -127.7633438110 
145.5459442139 -127.6131134033 
145.8814392090 -127.4922637939 
146.2176971436 -127.5116043091 
146.5547485352 -127.6354293823 
146.8926391602 -127.9848709106 
147.2312469482 -128.4674224854 
147.5706176758 -128.8255615234 
147.9108581543 -129.2982482910 
148.2518157959 -129.6092681885 
148.5935363770 -129.6578063965 
148.9361419678 -129.5266113281 
149.2794494629 -129.3039855957 
149.6235504150 -129.0948181152 
149.9685211182 -128.9149932861 
150.3142089844 -128.7937316895 
150.6606903076 -128.5925903320 
151.0079803467 -128.3981018066 
151.3561553955 -128.2988433838 
151.7050323486 -128.2212677002 
152.0547180176 -128.1954956055 
152.4053039551 -128.1843261719 
152.7566070557 -128.1403808594 
153.1087188721 -128.0751953125 
153.4617309570 -128.0223541260 
153.8154754639 -128.0005035400 
154.1700286865 -128.0000457764 
154.5254058838 -127.9849395752 
154.8816833496 -127.9387283325 
155.2386932373 -127.8917617798 
155.5965270996 -127.9055709839 
155.9552764893 -127.9762725830 
156.3147735596 -128.1494903564 
156.6750793457 -128.3405914307 
157.0363159180 -128.5260620117 
157.3983001709 -128.7580871582 
157.7611083984 -129.1179504395 
158.1247558594 -129.5691986084 
158.4893341064 -129.8649597168 
158.8546600342 -130.1716156006 
159.2208404541 -130.2866973877 
159.5879364014 -130.1707611084 
159.9557952881 -129.9225311279 
160.3245086670 -129.6114654541 
160.6941528320 -129.3579101562 
161.0645751953 -129.2716522217 
161.4358367920 -129.3334503174 
161.8080444336 -129.4355316162 
162.1810302734 -129.5603637695 
162.5548553467 -129.5695037842 
162.9295654297 -129.4204864502 
163.3052215576 -129.2485198975 
163.6816406250 -129.2139434814 
164.0589447021 -129.3472747803 
164.4372100830 -129.6096649170 
164.8162384033 -129.8460083008 
165.1961517334 -129.9193725586 
165.5770416260 -129.8704071045 
165.9586944580 -129.7933197021 
166.3412475586 -129.7843627930 
166.7246704102 -129.8785552979 
167.1090850830 -129.9998626709 
167.4942779541 -130.0462646484 
167.8803710938 -129.9893493652 
168.2674407959 -129.8651580811 
168.6553039551 -129.7859954834 
169.0440673828 -129.8537139893 
169.4338226318 -130.1198577881 
169.8243713379 -130.3486328125 
170.2158355713 -130.4947662354 
170.6082763672 -130.5697479248 
171.0015411377 -130.6225585938 
171.3957214355 -130.7147369385 
171.7908020020 -130.8703155518 
172.1868743896 -131.0518646240 
172.5837860107 -131.1953125000 
172.9815979004 -131.2308349609 
173.3804321289 -131.0645904541 
173.7800903320 -130.6544342041 
174.1806640625 -130.3529815674 
174.5822601318 -130.2089233398 
174.9846801758 -130.2230834961 
175.3880310059 -130.3687591553 
175.7923126221 -130.5832824707 
176.1976318359 -130.7084960938 
176.6037750244 -130.8161163330 
177.0108642578 -130.9244842529 
177.4189758301 -130.9983520508 
177.8279418945 -130.9372711182 
178.2378540039 -130.6794281006 
178.6487884521 -130.1046295166 
179.0605926514 -129.3380126953 
179.4733428955 -128.5937805176 
179.8871459961 -128.1399688721 
180.3017883301 -128.3419952393 
180.7174072266 -129.0282592773 
181.1339721680 -130.2011260986 
181.5515899658 -130.8917236328 
181.9700775146 -131.1342926025 
182.3895416260 -131.0961608887 
182.8100585938 -131.0125885010 
183.2314453125 -131.0140228271 
183.6538085938 -131.1155853271 
184.0772399902 -131.3288269043 
184.5015563965 -131.6722106934 
184.9268493652 -131.8909912109 
185.3531188965 -132.0119628906 
185.7804718018 -132.0983123779 
186.2087097168 -132.2191162109 
186.6379241943 -132.3578186035 
187.0682525635 -132.4888000488 
187.4994506836 -132.5217895508 
187.9316558838 -132.3879241943 
188.3649444580 -132.1478118896 
188.7991485596 -131.8070526123 
189.2343444824 -131.5378112793 
189.6706390381 -131.2149047852 
190.1078491211 -130.7978363037 
190.5460662842 -130.6021881104 
190.9852752686 -130.6633300781 
191.4256286621 -130.8861694336 
191.8668670654 -131.2552490234 
192.3091430664 -131.5573577881 
192.7525329590 -131.7027893066 
193.1968383789 -131.7812347412 
193.6421661377 -131.7521972656 
194.0886383057 -131.4120330811 
194.5360260010 -130.9756011963 
194.9844360352 -130.5353698730 
195.4338989258 -130.1929016113 
195.8844909668 -130.1929321289 
196.3360137939 -130.3237304688 
196.7885894775 -130.4608917236 
197.2423095703 -130.5973663330 
197.6969604492 -130.7733001709 
198.1526641846 -131.0980987549 
198.6095428467 -131.4008636475 
199.0673522949 -131.6014099121 
199.5262145996 -131.5666198730 
199.9862365723 -131.3277893066 
200.4472198486 -131.2433624268 
200.9092712402 -131.3253479004 
201.3723754883 -131.3853607178 
201.8366699219 -131.2574462891 
202.3019104004 -131.0802917480 
202.7682342529 -131.2269287109 
203.2357482910 -131.8072204590 
203.7042083740 -132.4065399170 
204.1737670898 -132.8215942383 
204.6445159912 -132.2867126465 
205.1162414551 -130.0370788574 
205.5890350342 -127.3176574707 
206.0629425049 -125.0606918335 
206.5380401611 -123.3538589478 
207.0141296387 -122.3955535889 
207.4913024902 -121.8162918091 
207.9697113037 -121.7912979126 
208.4490966797 -122.8507232666 
208.9295806885 -125.0592803955 
209.4113006592 -128.1428070068 
209.8939971924 -131.0751495361 
210.3778228760 -132.4432525635 
210.8627624512 -132.5692749023 
211.3489227295 -132.5513610840 
211.8361053467 -132.6222991943 
212.3244018555 -132.6692199707 
212.8139343262 -132.5908050537 
213.3044891357 -132.4620819092 
213.7961730957 -132.5083007812 
214.2891082764 -132.8225097656 
214.7830505371 -133.2596282959 
215.2781524658 -133.5162200928 
215.7744903564 -133.4640197754 
216.2718658447 -133.3035278320 
216.7703857422 -133.2937164307 
217.2700653076 -133.4702301025 
217.7710113525 -133.6351013184 
218.2729797363 -133.5989685059 
218.7761230469 -133.4097290039 
219.2805328369 -133.2259216309 
219.7859954834 -133.0600280762 
220.2926177979 -132.7828063965 
220.8005218506 -132.3461303711 
221.3094787598 -131.7847747803 
221.8196258545 -130.8938140869 
222.3309326172 -129.6110839844 
222.8435363770 -128.6512603760 
223.3572082520 -128.6453704834 
223.8720703125 -129.7015075684 
224.3882293701 -131.3757171631 
224.9054565430 -132.7014007568 
225.4238891602 -133.2502593994 
225.9436187744 -133.3993835449 
226.4644470215 -133.3418731689 
226.9864501953 -132.9829711914 
227.5097961426 -132.4330139160 
228.0342254639 -132.0805511475 
228.5598602295 -132.1519775391 
229.0867156982 -132.5069427490 
229.6148986816 -132.7761077881 
230.1441802979 -132.6621704102 
230.6746673584 -132.3059387207 
231.2065277100 -131.9540405273 
231.7394714355 -131.4257354736 
232.2736511230 -130.5687255859 
232.8091735840 -129.4580383301 
233.3458251953 -128.5331268311 
233.8836975098 -128.3025207520 
234.4228210449 -129.0328216553 
234.9633026123 -130.6516723633 
235.5049133301 -133.0134429932 
236.0477752686 -134.4711303711 
236.5920104980 -134.4743652344 
237.1373748779 -133.8984985352 
237.6839904785 -133.1123962402 
238.2319946289 -132.4104766846 
238.7811431885 -131.8904724121 
239.3315429688 -131.7086791992 
239.8833618164 -131.9048004150 
240.4363098145 -132.4723052979 
240.9905242920 -133.1306915283 
241.5460205078 -133.5134277344 
242.1029357910 -133.7203674316 
242.6610107422 -133.7343902588 
243.2203521729 -133.4951019287 
243.7811279297 -133.2243347168 
244.3430633545 -133.1411590576 
244.9062957764 -133.2745971680 
245.4709472656 -133.4116516113 
246.0367736816 -133.5250549316 
246.6039123535 -133.7894287109 
247.1723480225 -134.2441253662 
247.7422332764 -134.4166870117 
248.3132934570 -134.2520446777 
248.8856811523 -134.0431213379 
249.4595184326 -133.8713989258 
250.0345306396 -133.6991424561 
250.6108856201 -133.4948272705 
251.1887054443 -133.3432922363 
251.7677001953 -133.4898376465 
252.3480529785 -134.0024566650 
252.9298706055 -134.5164337158 
253.5128936768 -134.8683013916 
254.0972595215 -134.7357025146 
254.6829681396 -134.4432525635 
255.2701721191 -134.2223205566 
255.8585815430 -134.1356658936 
256.4483642578 -134.1761474609 
257.0396423340 -134.2279968262 
257.6321105957 -134.0837097168 
258.2259826660 -133.5744628906 
258.8213500977 -132.9924163818 
259.4179687500 -132.5205230713 
260.0159301758 -132.7002410889 
260.6152954102 -133.3840484619 
261.2161560059 -134.3226623535 
261.8182983398 -134.8325195312 
262.4218139648 -134.9601287842 
263.0268554688 -134.9560852051 
263.6331481934 -134.8553771973 
264.2408447266 -134.7774047852 
264.8500671387 -134.8542938232 
265.4605712891 -134.7650451660 
266.0724792480 -134.3239135742 
266.6859436035 -133.8706359863 
267.3006591797 -133.5054779053 
267.9168090820 -133.4472045898 
268.5343933105 -133.6383819580 
269.1535339355 -133.8325805664 
269.7739257812 -133.8156890869 
270.3957824707 -133.7024536133 
271.0192260742 -133.7446289062 
271.6439514160 -134.0357971191 
272.2700805664 -134.2794799805 
272.8978576660 -134.2035064697 
273.5268859863 -134.0780181885 
274.1573791504 -134.1542205811 
274.7893371582 -134.1888427734 
275.4229125977 -133.8553924561 
276.0577697754 -133.5597991943 
276.6941223145 -133.6953735352 
277.3320617676 -134.0613555908 
277.9713439941 -134.2212371826 
278.6120605469 -134.1238098145 
279.2544555664 -134.1846008301 
279.8981628418 -134.4436798096 
280.5433349609 -134.5234832764 
281.1900024414 -134.4533386230 
281.8383178711 -134.6978302002 
282.4879760742 -135.2228546143 
283.1391296387 -135.1466522217 
283.7919616699 -134.7400817871 
284.4461059570 -134.5352935791 
285.1017761230 -134.3936004639 
285.7591247559 -134.2369842529 
286.4178161621 -134.4737243652 
287.0780334473 -135.3686218262 
287.7399291992 -135.9970397949 
288.4031677246 -136.0035705566 
289.0679626465 -135.8361663818 
289.7342834473 -135.6069030762 
290.4023132324 -135.1678161621 
291.0717163086 -134.9851074219 
291.7426452637 -135.1114807129 
292.4152832031 -135.2474365234 
293.0893249512 -135.2278747559 
293.7649230957 -135.1251220703 
294.4422302246 -134.8835449219 
295.1209411621 -134.5853881836 
295.8012084961 -134.4038848877 
296.4830627441 -134.5294036865 
297.1666259766 -134.7671661377 
297.8516235352 -134.8082733154 
298.5382080078 -134.9010925293 
299.2265014648 -135.5619964600 
299.9162597656 -136.5191955566 
300.6075744629 -135.4395141602 
301.3006591797 -135.5063171387 
301.9951782227 -135.5312500000 
302.6913146973 -135.5155639648 
303.3891906738 -135.4620361328 
304.0885314941 -135.3820953369 
304.7894897461 -135.2764434814 
305.4920349121 -135.1341247559 
306.1963806152 -134.9377899170 
306.9021911621 -134.6658172607 
307.6096191406 -134.2819671631 
308.3188476562 -133.8178405762 
309.0295410156 -133.3248748779 
309.7418823242 -132.8572845459 
310.4560241699 -132.4700622559 
311.1716613770 -132.2122344971 
311.8889160156 -132.1413116455 
312.6078491211 -132.2715606689 
313.3286132812 -132.5729827881 
314.0508422852 -133.0160827637 
314.7747497559 -133.5546417236 
315.5005187988 -134.1281890869 
316.2277526855 -134.6672515869 
316.9566955566 -135.0894165039 
317.6874694824 -135.3808441162 
318.4197692871 -135.5723571777 
319.1537475586 -135.7006530762 
319.8895874023 -135.8010101318 
320.6269531250 -135.8998260498 
321.3660278320 -136.0112915039 
322.1068115234 -136.1378021240 
322.8494567871 -136.2665710449 
323.5936584473 -136.3741149902 
324.3395690918 -136.4378814697 
325.0873718262 -136.4424743652 
325.8367004395 -136.3867340088 
326.5877990723 -136.2855529785 
327.3407592773 -136.1662597656 
328.0953063965 -136.0591583252 
328.8515930176 -135.9897003174 
329.6096191406 -135.9568176270 
330.3695678711 -135.9359130859 
331.1311035156 -135.8910522461 
331.8943786621 -135.7901153564 
332.6596069336 -135.6247406006 
333.4264221191 -135.4191741943 
334.1949768066 -135.2207489014 
334.9655151367 -135.0779266357 
335.7376403809 -135.0217590332 
336.5115356445 -135.0651245117 
337.2873840332 -135.2011260986 
338.0648803711 -135.4089660645 
338.8441467285 -135.6713867188 
339.6251831055 -135.9688415527 
340.4082336426 -136.2806091309 
341.1929016113 -136.5863037109 
341.9793701172 -136.8680114746 
342.7678527832 -137.1104736328 
343.5579528809 -137.3003234863 
344.3498840332 -137.4269714355 
345.1438293457 -137.4856262207 
345.9393920898 -137.4818878174 
346.7368164062 -137.4329071045 
347.5360717773 -137.3624267578 
348.3373718262 -137.2937927246 
349.1402893066 -137.2401580811 
349.9450988770 -137.2056579590 
350.7519226074 -137.1885070801 
351.5604553223 -137.1842041016 
352.3708190918 -137.1889495850 
353.1832580566 -137.2018890381 
353.9973754883 -137.2247772217 
354.8133544922 -137.2585906982 
355.6314086914 -137.2996978760 
356.4511718750 -137.3381195068 
357.2728271484 -137.3600463867 
358.0963439941 -137.3532714844 
358.9219970703 -137.3128051758 
359.7493286133 -137.2431488037 
360.5785827637 -137.1561584473 
361.4099426270 -137.0674743652 
362.2430114746 -136.9938201904 
363.0780029297 -136.9505462646 
363.9151306152 -136.9478759766 
364.7539672852 -136.9864654541 
365.5947570801 -137.0563964844 
366.4374694824 -137.1420440674 
367.2823486328 -137.2305297852 
368.1289672852 -137.3173675537 
368.9775390625 -137.3811950684 
369.8282470703 -137.4699401855 
370.6807250977 -137.5563049316 
371.5351867676 -137.6274108887 
372.3917846680 -137.6692047119 
373.2501831055 -137.6761474609 
374.1105346680 -137.6556091309 
374.9729003906 -137.6243591309 
375.8374328613 -137.6010131836 
376.7037658691 -137.6002502441 
377.5721130371 -137.6297912598 
378.4426574707 -137.6897888184 
379.3149719238 -137.7742767334 
380.1893310547 -137.9270629883 
381.0658874512 -138.0865325928 
381.9442749023 -138.1862640381 
382.8247070312 -138.2743530273 
383.7073364258 -138.3446502686 
384.5918273926 -138.3903808594 
385.4783325195 -138.4052581787 
386.3668823242 -138.3847198486 
387.2576904297 -138.3265228271 
388.1503601074 -138.2321777344 
389.0450744629 -138.1101684570 
389.9420471191 -137.9786376953 
390.8409118652 -137.8633575439 
391.7418212891 -137.7902679443 
392.6450195312 -137.7756652832 
393.5501098633 -137.8184204102 
394.4572753906 -137.8984222412 
395.3665161133 -137.9830322266 
396.2780761719 -138.0483398438 
397.1915283203 -138.0365295410 
398.1070861816 -138.0079498291 
399.0249633789 -137.9992523193 
399.9447631836 -138.0289764404 
400.8666381836 -138.0984649658 
401.7908935547 -138.1941528320 
402.7170410156 -138.2958526611 
403.6453552246 -138.3852233887 
404.5759887695 -138.4509735107 
405.5085754395 -138.4919891357 
406.4432983398 -138.5260162354 
407.3801879883 -138.5503234863 
408.3194580078 -138.5497436523 
409.2606506348 -138.5132751465 
410.2040100098 -138.4228057861 
411.1498107910 -138.2729339600 
412.0975341797 -138.0755462646 
413.0474548340 -137.8583984375 
413.9997863770 -137.6584320068 
414.9540710449 -137.4816894531 
415.9105834961 -137.4890899658 
416.8692626953 -137.6297760010 
417.8304138184 -137.8611297607 
418.7935485840 -138.1596984863 
419.7588806152 -138.4934387207 
420.7266845703 -138.8245391846 
421.6965026855 -139.2121582031 
422.6685485840 -139.4067535400 
423.6430664062 -139.3864898682 
424.6195983887 -139.2873535156 
425.5983581543 -139.1654815674 
426.5796203613 -139.0782318115 
427.5629272461 -139.0641021729 
428.5484924316 -139.1925811768 
429.5363159180 -139.3826446533 
430.5266723633 -139.4548034668 
431.5190734863 -139.4311065674 
432.5137634277 -139.3136596680 
433.5109558105 -139.1451721191 
434.5102233887 -138.9319763184 
435.5118103027 -138.8537597656 
436.5159301758 -138.9022064209 
437.5221252441 -139.0029754639 
438.5306701660 -139.1255187988 
439.5415039062 -139.2803649902 
440.5549316406 -139.3544158936 
441.5704345703 -139.3354034424 
442.5882873535 -139.2767333984 
443.6087341309 -139.2063446045 
444.6312561035 -139.1631469727 
445.6561889648 -139.2401428223 
446.6836853027 -139.3682403564 
447.7133178711 -139.5149383545 
448.7453308105 -139.6299591064 
449.7799682617 -139.6403808594 
450.8167419434 -139.4766540527 
451.8559265137 -139.2988128662 
452.8974609375 -139.1196899414 
453.9416809082 -138.9207763672 
454.9880371094 -138.8293304443 
456.0368347168 -138.8463592529 
457.0882873535 -138.9194335938 
458.1419067383 -139.1199188232 
459.1979370117 -139.3733978271 
460.2566833496 -139.5370330811 
461.3175964355 -139.6670532227 
462.3809814453 -139.7699737549 
463.4468078613 -139.7997131348 
464.5153198242 -139.8006134033 
465.5860900879 -139.8085784912 
466.6592712402 -139.8565826416 
467.7352294922 -139.9544219971 
468.8133850098 -140.0629577637 
469.8940429688 -140.2105712891 
470.9774169922 -140.4935150146 
472.0630798340 -140.7795104980 
473.1512145996 -140.9037933350 
474.2421264648 -140.9100646973 
475.3352661133 -140.7687683105 
476.4309692383 -140.6356506348 
477.5291748047 -140.5090332031 
478.6301574707 -140.3435363770 
479.7334289551 -140.1931610107 
480.8392639160 -140.1024017334 
481.9479064941 -140.0004882812 
483.0588073730 -139.9440612793 
484.1723022461 -139.9314270020 
485.2886352539 -139.9234619141 
486.4072570801 -139.9108734131 
487.5284423828 -139.9024963379 
488.6522521973 -139.9168243408 
489.7788696289 -139.9732208252 
490.9078674316 -140.0297088623 
492.0394287109 -140.0860595703 
493.1738891602 -140.0713653564 
494.3106994629 -140.0207366943 
495.4501037598 -139.9760437012 
496.5924377441 -140.0403747559 
497.7371215820 -140.1608428955 
498.8844299316 -140.3482513428 
500.0343933105 -140.4253845215 
501.1872863770 -140.3731384277 
502.3425598145 -140.2259063721 
503.5004882812 -140.1314392090 
504.6613769531 -140.2140655518 
505.8246459961 -140.4247131348 
506.9906311035 -140.5852355957 
508.1595458984 -140.7129669189 
509.3309020996 -140.6725158691 
510.5049438477 -140.5596618652 
511.6819763184 -140.3785400391 
512.8614501953 -140.2576904297 
514.0436401367 -140.2047729492 
515.2285156250 -140.1254425049 
516.4164428711 -140.0061492920 
517.6068115234 -139.7409515381 
518.7999267578 -139.5026855469 
519.9960937500 -139.4690551758 
521.1947021484 -139.6490020752 
522.3961181641 -139.8703155518 
523.6005859375 -140.2058868408 
524.8074951172 -140.4514160156 
526.0172119141 -140.5826263428 
527.2297363281 -140.7045898438 
528.4453125000 -140.8687591553 
529.6633911133 -141.0243835449 
530.8843383789 -141.0700683594 
532.1083374023 -141.0037994385 
533.3348999023 -140.8365936279 
534.5642700195 -140.6416168213 
535.7967529297 -140.4868621826 
537.0317993164 -140.4106750488 
538.2697143555 -140.4094848633 
539.5107421875 -140.5142059326 
540.7543945312 -140.6977081299 
542.0008544922 -140.9228820801 
543.2501831055 -141.1131591797 
544.5027465820 -141.1764221191 
545.7578735352 -141.1186676025 
547.0158691406 -140.9662933350 
548.2770385742 -140.8122863770 
549.5408935547 -140.7341766357 
550.8076171875 -140.7441864014 
552.0775756836 -140.7996063232 
553.3501586914 -140.7682189941 
554.6256713867 -140.4890136719 
555.9041137695 -140.0180511475 
557.1857910156 -139.4482421875 
558.4701538086 -138.9546661377 
559.7575073242 -138.6599578857 
561.0480957031 -138.5680389404 
562.3413085938 -138.7202148438 
563.6375732422 -139.0430755615 
564.9370727539 -139.5216674805 
566.2393188477 -140.0830841064 
567.5445556641 -140.6516113281 
568.8530883789 -141.1737518311 
570.1643066406 -141.5609893799 
571.4785766602 -141.8325347900 
572.7958984375 -141.9556121826 
574.1165161133 -141.8768920898 
575.4399414062 -141.6495056152 
576.7663574219 -141.3744964600 
578.0961303711 -141.1517486572 
579.4287109375 -141.0328063965 
580.7643432617 -140.9848022461 
582.1033325195 -140.9825744629 
583.4451293945 -141.0262298584 
584.7900390625 -141.1380615234 
586.1380004883 -141.3789520264 
587.4894409180 -141.7022857666 
588.8436279297 -142.0062408447 
590.2009277344 -142.2136688232 
591.5617065430 -142.1849975586 
592.9253540039 -141.9990692139 
594.2920532227 -141.7201843262 
595.6622924805 -141.3883209229 
597.0353393555 -141.0374908447 
598.4114990234 -140.9261474609 
599.7912597656 -140.9717102051 
601.1738281250 -141.0752105713 
602.5595703125 -141.1481170654 
603.9484863281 -141.1663818359 
605.3409423828 -141.1787109375 
606.7363281250 -141.2691802979 
608.1348876953 -141.5378570557 
609.5369873047 -141.8394317627 
610.9420166016 -142.1616058350 
612.3502807617 -142.3828582764 
613.7621459961 -142.1821899414 
615.1769409180 -141.4887390137 
616.5949707031 -140.1689758301 
618.0162353516 -139.1684265137 
619.4411621094 -138.3513183594 
620.8690185547 -137.6640472412 
622.3001708984 -137.4828643799 
623.7349243164 -137.7244720459 
625.1726684570 -138.6951599121 
626.6137695312 -140.2410888672 
628.0584716797 -141.3772125244 
629.5062255859 -142.0223693848 
630.9572753906 -142.3317871094 
632.4120483398 -142.3821258545 
633.8697509766 -142.3914337158 
635.3308715820 -142.3082122803 
636.7953491211 -141.9624481201 
638.2636108398 -141.5476226807 
639.7348022461 -141.1947937012 
641.2094726562 -141.1268310547 
642.6878662109 -141.5443115234 
644.1693115234 -141.9459838867 
645.6541137695 -142.1801910400 
647.1427612305 -142.3091583252 
648.6344604492 -142.4761810303 
650.1296386719 -142.6555938721 
651.6282348633 -142.7551879883 
653.1306152344 -142.6693725586 
654.6361694336 -142.4391479492 
656.1451416016 -142.2946929932 
657.6579589844 -142.2378845215 
659.1738891602 -142.2756195068 
660.6933593750 -142.4091033936 
662.2166748047 -142.5078277588 
663.7431030273 -142.3495635986 
665.2730712891 -141.6493682861 
666.8065795898 -140.1796112061 
668.3439941406 -138.9861450195 
669.8845825195 -138.8029785156 
671.4287109375 -139.3698730469 
672.9767456055 -140.3514404297 
674.5280151367 -141.5942230225 
676.0828857422 -142.3524017334 
677.6416625977 -142.8569946289 
679.2036743164 -143.1225433350 
680.7692871094 -143.0590820312 
682.3388671875 -142.8315887451 
683.9116821289 -142.6129455566 
685.4881591797 -142.6348724365 
687.0682983398 -142.7600250244 
688.6524047852 -142.7712097168 
690.2398071289 -142.6634216309 
691.8308105469 -142.6493530273 
693.4259643555 -142.7732238770 
695.0243530273 -142.9244842529 
696.6264038086 -142.8896789551 
698.2325439453 -142.5272979736 
699.8420410156 -142.1921234131 
701.4552001953 -142.2413330078 
703.0721435547 -142.7041473389 
704.6931762695 -143.2169647217 
706.3175048828 -143.3881988525 
707.9456176758 -143.2873382568 
709.5778808594 -143.1843261719 
711.2135009766 -143.1670379639 
712.8529052734 -143.1741638184 
714.4964599609 -143.1172027588 
716.1434326172 -142.8458862305 
717.7941894531 -142.2444458008 
719.4491577148 -141.5121154785 
721.1075439453 -141.0285949707 
722.7697753906 -140.8204193115 
724.4357910156 -140.6477508545 
726.1060791016 -140.5105285645 
727.7797851562 -140.6589508057 
729.4573974609 -141.2188415527 
731.1392211914 -142.0777282715 
732.8245239258 -143.0015869141 
734.5137329102 -143.7468719482 
736.2072753906 -144.1687164307 
737.9042968750 -144.3017272949 
739.6052246094 -144.2314910889 
741.3100585938 -143.9992523193 
743.0192260742 -143.7116088867 
744.7319335938 -143.5085601807 
746.4486083984 -143.4215545654 
748.1696166992 -143.4165496826 
749.8942260742 -143.4535827637 
751.6227416992 -143.4625091553 
753.3557128906 -143.4493713379 
755.0922851562 -143.5505218506 
756.8328247070 -143.7886199951 
758.5777587891 -143.9334564209 
760.3263549805 -143.8005065918 
762.0789794922 -143.3788604736 
763.8356323242 -142.9527740479 
765.5967407227 -142.7726287842 
767.3614501953 -142.8750610352 
769.1303100586 -143.2205352783 
770.9036254883 -143.5767364502 
772.6806030273 -143.7640991211 
774.4616699219 -143.8487091064 
776.2473144531 -144.0302886963 
778.0366210938 -144.2797241211 
779.8300170898 -144.0472106934 
781.6276245117 -143.5685272217 
783.4297485352 -143.7100067139 
785.2355957031 -143.8522644043 
787.0456542969 -143.9392700195 
788.8602294922 -144.0938568115 
790.6786499023 -144.1712188721 
792.5012207031 -144.0214996338 
794.3284301758 -143.7068023682 
796.1593627930 -143.5996093750 
797.9945678711 -143.7624511719 
799.8344726562 -144.0385742188 
801.6781616211 -144.2120208740 
803.5260620117 -144.1650695801 
805.3782348633 -144.1301116943 
807.2351684570 -144.3512115479 
809.0958862305 -144.4517211914 
810.9609375000 -144.3119354248 
812.8306884766 -144.1985778809 
814.7042846680 -144.4030151367 
816.5822753906 -144.6921539307 
818.4649658203 -144.7447509766 
820.3516235352 -144.6670532227 
822.2425537109 -144.3802032471 
824.1378784180 -143.9299011230 
826.0380249023 -143.6013793945 
827.9421386719 -143.3673095703 
829.8505859375 -143.1908721924 
831.7639160156 -143.2760925293 
833.6812133789 -143.6139068604 
835.6029052734 -143.9927062988 
837.5294799805 -144.2559204102 
839.4600219727 -144.4194946289 
841.3950195312 -144.5828094482 
843.3349609375 -144.7474212646 
845.2789306641 -144.8319091797 
847.2273559570 -144.7032012939 
849.1802978516 -144.5423431396 
851.1381835938 -144.4381256104 
853.1000976562 -144.3579559326 
855.0665893555 -144.3695068359 
857.0380249023 -144.6121673584 
859.0135498047 -144.7484130859 
860.9936523438 -144.6287231445 
862.9787597656 -144.7771606445 
864.9680175781 -145.3264160156 
866.9617919922 -145.5339660645 
868.9602050781 -145.2561950684 
870.9636840820 -144.8546905518 
872.9713134766 -144.5048675537 
874.9835815430 -144.1754455566 
877.0009765625 -144.0720977783 
879.0225219727 -144.0861053467 
881.0487670898 -144.1902465820 
883.0800781250 -144.3362579346 
885.1156616211 -144.5865783691 
887.1559448242 -144.9289550781 
889.2008666992 -145.3767700195 
891.2510375977 -145.8977508545 
893.3054199219 -146.0082702637 
895.3645629883 -145.4658508301 
897.4289550781 -144.9452819824 
899.4975585938 -144.7581634521 
901.5709838867 -144.7968902588 
903.6496582031 -145.0269470215 
905.7326660156 -145.2687072754 
907.8204345703 -145.4273834229 
909.9135131836 -145.4293975830 
912.0109252930 -145.1644744873 
914.1131591797 -144.8751373291 
916.2202758789 -144.8374176025 
918.3327026367 -144.9378051758 
920.4495239258 -144.8815155029 
922.5712280273 -144.8268737793 
924.6983642578 -144.9950408936 
926.8298339844 -145.0543670654 
928.9662475586 -144.8398742676 
931.1080932617 -144.6919403076 
933.2543334961 -144.8129577637 
935.4055786133 -145.1251831055 
937.5617675781 -145.4027862549 
939.7233886719 -145.5334930420 
941.8895263672 -145.6746368408 
944.0606689453 -145.8115234375 
946.2373046875 -145.7014007568 
948.4184570312 -145.2684783936 
950.6046142578 -144.9427642822 
952.7963867188 -144.8158569336 
954.9926147461 -144.7402343750 
957.1939697266 -144.7431945801 
959.4008789062 -145.0982360840 
961.6123657227 -145.3126373291 
963.8289794922 -145.1430053711 
966.0506591797 -145.0587005615 
968.2780151367 -145.1930847168 
970.5099487305 -145.5130615234 
972.7470092773 -145.8407897949 
974.9898071289 -145.9955596924 
977.2372436523 -145.8321685791 
979.4898681641 -145.5446929932 
981.7481689453 -145.5312042236 
984.0111694336 -146.0389556885 
986.2794189453 -146.4658813477 
988.5528564453 -146.4995117188 
990.8320922852 -146.3806762695 
993.1160278320 -146.3566131592 
995.4052124023 -146.3192138672 
997.7002563477 -146.0897674561 
1000.0000000000 -145.8929138184 
1002.3050537109 -145.8492584229 
1004.6160278320 -145.8328704834 
1006.9317016602 -145.8514404297 
1009.2527465820 -145.9001312256 
1011.5797119141 -145.9674224854 
1013.9114990234 -146.0399780273 
1016.2485961914 -146.1048736572 
1018.5911254883 -146.1526641846 
1020.9396362305 -146.1791687012 
1023.2929687500 -146.1855468750 
1025.6517333984 -146.1766510010 
1028.0164794922 -146.1585845947 
1030.3861083984 -146.1365814209 
1032.7612304688 -146.1140441895 
1035.1424560547 -146.0933532715 
1037.5284423828 -146.0776672363 
1039.9200439453 -146.0716552734 
1042.3171386719 -146.0795745850 
1044.7203369141 -146.1036682129 
1047.1285400391 -146.1421051025 
1049.5422363281 -146.1885070801 
1051.9620361328 -146.2335052490 
1054.3868408203 -146.2680053711 
1056.8173828125 -146.2869720459 
1059.2539062500 -146.2915496826 
1061.6955566406 -146.2885437012 
1064.1429443359 -146.2875213623 
1066.5964355469 -146.2967834473 
1069.0549316406 -146.3200225830 
1071.5192871094 -146.3547058105 
1073.9891357422 -146.3925170898 
1076.4653320312 -146.4218292236 
1078.9466552734 -146.4316711426 
1081.4337158203 -146.4159851074 
1083.9271240234 -146.3766174316 
1086.4256591797 -146.3235626221 
1088.9299316406 -146.2723388672 
1091.4405517578 -146.2394409180 
1093.9564208984 -146.2377929688 
1096.4781494141 -146.2732696533 
1099.0056152344 -146.3431091309 
1101.5394287109 -146.4367370605 
1104.0786132812 -146.5383300781 
1106.6235351562 -146.6206665039 
1109.1750488281 -146.6965484619 
1111.7316894531 -146.7468872070 
1114.2943115234 -146.7743225098 
1116.8635253906 -146.7862396240 
1119.4379882812 -146.7892303467 
1122.0183105469 -146.7846069336 
1124.6052246094 -146.7676696777 
1127.1976318359 -146.7310943604 
1129.7958984375 -146.6707153320 
1132.4001464844 -146.5900573730 
1135.0109863281 -146.5007934570 
1137.6273193359 -146.4188385010 
1140.2496337891 -146.3585815430 
1142.8785400391 -146.3280792236 
1145.5129394531 -146.3268585205 
1148.1534423828 -146.3466491699 
1150.8006591797 -146.3878021240 
1153.4533691406 -146.4185791016 
1156.1121826172 -146.4319458008 
1158.7770996094 -146.4502868652 
1161.4487304688 -146.4851379395 
1164.1259765625 -146.5457153320 
1166.8093261719 -146.6360626221 
1169.4996337891 -146.7532958984 
1172.1954345703 -146.8869018555 
1174.8973388672 -147.0193023682 
1177.6062011719 -147.1289825439 
1180.3206787109 -147.1965484619 
1183.0413818359 -147.2118377686 
1185.7684326172 -147.1779632568 
1188.5023193359 -147.1089935303 
1191.2419433594 -147.0232238770 
1193.9877929688 -146.8977050781 
1196.7407226562 -146.7946624756 
1199.4992675781 -146.7415924072 
1202.2642822266 -146.6952056885 
1205.0361328125 -146.6501922607 
1207.8138427734 -146.6040954590 
1210.5980224609 -146.5598754883 
1213.3891601562 -146.5260925293 
1216.1861572266 -146.5140533447 
1218.9895019531 -146.5334014893 
1221.7993164062 -146.5885162354 
1224.6163330078 -146.7339630127 
1227.4392089844 -146.9209747314 
1230.2685546875 -147.0543365479 
1233.1051025391 -147.1810607910 
1235.9475097656 -147.2913208008 
1238.7963867188 -147.3762817383 
1241.6525878906 -147.4295196533 
1244.5146484375 -147.4492645264 
1247.3834228516 -147.4240570068 
1250.2586669922 -147.3672637939 
1253.1413574219 -147.3249053955 
1256.0299072266 -147.2891540527 
1258.9251708984 -147.2655334473 
1261.8277587891 -147.2584075928 
1264.7363281250 -147.2714233398 
1267.6516113281 -147.3337402344 
1270.5743408203 -147.4270782471 
1273.5031738281 -147.4901733398 
1276.4385986328 -147.5350799561 
1279.3815917969 -147.5505065918 
1282.3306884766 -147.5341339111 
1285.2866210938 -147.4938201904 
1288.2492675781 -147.4238586426 
1291.2194824219 -147.3816680908 
1294.1958007812 -147.3857727051 
1297.1790771484 -147.4140472412 
1300.1697998047 -147.4600067139 
1303.1667480469 -147.5437469482 
1306.1706542969 -147.6274566650 
1309.1822509766 -147.6785736084 
1312.1999511719 -147.7241363525 
1315.2247314453 -147.7599487305 
1318.2563476562 -147.7788696289 
1321.2957763672 -147.7578582764 
1324.3414306641 -147.6897583008 
1327.3941650391 -147.6305389404 
1330.4545898438 -147.5808715820 
1333.5214843750 -147.5535278320 
1336.5953369141 -147.5629425049 
1339.6770019531 -147.6025695801 
1342.7650146484 -147.6274566650 
1345.8602294922 -147.6387939453 
1348.9632568359 -147.6301269531 
1352.0727539062 -147.6160430908 
1355.1893310547 -147.6189270020 
1358.3131103516 -147.6373901367 
1361.4448242188 -147.6699066162 
1364.5831298828 -147.7325439453 
1367.7285156250 -147.7950744629 
1370.8820800781 -147.8319549561 
1374.0419921875 -147.8646545410 
1377.2092285156 -147.8985137939 
1380.3846435547 -147.9011383057 
1383.5665283203 -147.8730316162 
1386.7557373047 -147.8256683350 
1389.9522705078 -147.7479858398 
1393.1569824219 -147.6995697021 
1396.3682861328 -147.7007141113 
1399.5870361328 -147.7253875732 
1402.8139648438 -147.7800140381 
1406.0474853516 -147.8144683838 
1409.2885742188 -147.8062744141 
1412.5378417969 -147.7548065186 
1415.7938232422 -147.7000122070 
1419.0573730469 -147.6883850098 
1422.3292236328 -147.7085266113 
1425.6077880859 -147.7974090576 
1428.8939208984 -147.9172515869 
1432.1876220703 -147.9931640625 
1435.4896240234 -148.0784759521 
1438.7985839844 -148.1484222412 
1442.1151123047 -148.2047729492 
1445.4400634766 -148.3252410889 
1448.7718505859 -148.4620971680 
1452.1114501953 -148.5286712646 
1455.4594726562 -148.5478210449 
1458.8143310547 -148.4663696289 
1462.1770019531 -148.3134918213 
1465.5474853516 -148.2095336914 
1468.9265136719 -148.1262359619 
1472.3125000000 -148.1497497559 
1475.7061767578 -148.2413024902 
1479.1086425781 -148.4656372070 
1482.5180664062 -148.7323455811 
1485.9354248047 -148.8966064453 
1489.3614501953 -149.0594177246 
1492.7945556641 -149.1137847900 
1496.2354736328 -149.0423431396 
1499.6853027344 -148.9019317627 
1503.1420898438 -148.7819671631 
1506.6069335938 -148.5997467041 
1510.0798339844 -148.4530181885 
1513.5615234375 -148.4024200439 
1517.0502929688 -148.4199981689 
1520.5472412109 -148.5168457031 
1524.0531005859 -148.6063690186 
1527.5661621094 -148.7202148438 
1531.0872802734 -148.7927398682 
1534.6173095703 -148.8364868164 
1538.1547851562 -148.8869323730 
1541.7003173828 -148.9267272949 
1545.2540283203 -148.9703674316 
1548.8167724609 -148.9784698486 
1552.3869628906 -148.9477233887 
1555.9653320312 -148.9130706787 
1559.5527343750 -148.9027252197 
1563.1477050781 -148.9147338867 
1566.7508544922 -148.9432678223 
1570.3631591797 -148.9617462158 
1573.9829101562 -148.9491729736 
1577.6110839844 -148.8907928467 
1581.2475585938 -148.8148956299 
1584.8933105469 -148.7745819092 
1588.5466308594 -148.7706146240 
1592.2083740234 -148.8410339355 
1595.8793945312 -148.9903259277 
1599.5579833984 -149.1630249023 
1603.2451171875 -149.3000946045 
1606.9415283203 -149.3792419434 
1610.6457519531 -149.3922729492 
1614.3583984375 -149.3750152588 
1618.0804443359 -149.3553466797 
1621.8101806641 -149.3222045898 
1625.5485839844 -149.2792358398 
1629.2956542969 -149.2037353516 
1633.0521240234 -149.0932159424 
1636.8165283203 -148.9530792236 
1640.5894775391 -148.8166961670 
1644.3720703125 -148.7197113037 
1648.1624755859 -148.6759490967 
1651.9615478516 -148.7137908936 
1655.7703857422 -148.8234863281 
1659.5870361328 -149.0155334473 
1663.4124755859 -149.2476654053 
1667.2468261719 -149.4499816895 
1671.0908203125 -149.5565490723 
1674.9427490234 -149.5073089600 
1678.8035888672 -149.3784790039 
1682.6743164062 -149.2535095215 
1686.5529785156 -149.1863098145 
1690.4406738281 -149.1873474121 
1694.3381347656 -149.2211456299 
1698.2437744141 -149.2362823486 
1702.1583251953 -149.2098083496 
1706.0828857422 -149.1342010498 
1710.0155029297 -149.0079650879 
1713.9571533203 -148.8785400391 
1717.9079589844 -148.7954406738 
1721.8687744141 -148.7678222656 
1725.8378906250 -148.7964935303 
1729.8160400391 -148.8514404297 
1733.8043212891 -148.9219665527 
1737.8009033203 -149.0137634277 
1741.8066406250 -149.0579528809 
1745.8225097656 -149.0515594482 
1749.8468017578 -149.0042572021 
1753.8803710938 -148.9351348877 
1757.9230957031 -148.8819122314 
1761.9761962891 -148.9104003906 
1766.0377197266 -149.0284729004 
1770.1085205078 -149.2057495117 
1774.1898193359 -149.3982543945 
1778.2794189453 -149.5703582764 
1782.3784179688 -149.6052093506 
1786.4879150391 -149.5819244385 
1790.6059570312 -149.5565338135 
1794.7333984375 -149.5582275391 
1798.8713378906 -149.5899353027 
1803.0179443359 -149.6170196533 
1807.1739501953 -149.6358032227 
1811.3397216797 -149.6651458740 
1815.5158691406 -149.7102661133 
1819.7008056641 -149.7937622070 
1823.8953857422 -149.9455718994 
1828.1005859375 -150.0611267090 
1832.3144531250 -150.1216735840 
1836.5380859375 -150.0970001221 
1840.7724609375 -149.9473266602 
1845.0155029297 -149.6552429199 
1849.2684326172 -149.4656982422 
1853.5311279297 -149.4119110107 
1857.8046875000 -149.5550384521 
1862.0870361328 -149.8273620605 
1866.3792724609 -149.9889068604 
1870.6824951172 -150.0416259766 
1874.9945068359 -150.0137634277 
1879.3165283203 -149.9729614258 
1883.6495361328 -149.9431152344 
1887.9914550781 -149.9071350098 
1892.3433837891 -149.8669281006 
1896.7064208984 -149.8073577881 
1901.0784912109 -149.7213287354 
1905.4605712891 -149.6582641602 
1909.8527832031 -149.6381072998 
1914.2562255859 -149.6533508301 
1918.6687011719 -149.7255859375 
1923.0914306641 -149.8390350342 
1927.5252685547 -149.9276428223 
1931.9683837891 -150.0145568848 
1936.4217529297 -150.1479492188 
1940.8863525391 -150.3001556396 
1945.3602294922 -150.3989410400 
1949.8444824219 -150.4452209473 
1954.3389892578 -150.4096221924 
1958.8449707031 -150.2727661133 
1963.3602294922 -150.1430053711 
1967.8858642578 -150.0346832275 
1972.4230957031 -149.9608001709 
1976.9696044922 -149.9452209473 
1981.5267333984 -149.8927307129 
1986.0953369141 -149.7936859131 
1990.6734619141 -149.6631317139 
1995.2620849609 -149.5492706299 
1999.8624267578 -149.5971984863 
2004.4722900391 -149.7815399170 
2009.0926513672 -149.9249572754 
2013.7237548828 -150.0002136230 
2018.3666992188 -150.0319366455 
2023.0191650391 -150.1043853760 
2027.6823730469 -150.2848968506 
2032.3574218750 -150.4596710205 
2037.0421142578 -150.4931640625 
2041.7376708984 -150.4228515625 
2046.4451904297 -150.3086700439 
2051.1623535156 -150.2838134766 
2055.8903808594 -150.3395996094 
2060.6293945312 -150.4060211182 
2065.3803710938 -150.4873504639 
2070.1413574219 -150.5820159912 
2074.9130859375 -150.7031097412 
2079.6970214844 -150.8509826660 
2084.4909667969 -150.9330902100 
2089.2958984375 -150.9361877441 
2094.1130371094 -150.8734283447 
2098.9399414062 -150.7614440918 
2103.7783203125 -150.6176605225 
2108.6276855469 -150.4630432129 
2113.4892578125 -150.3383636475 
2118.3610839844 -150.2964172363 
2123.2438964844 -150.3314819336 
2128.1394042969 -150.4804534912 
2133.0449218750 -150.6971893311 
2137.9616699219 -150.8684844971 
2142.8911132812 -150.9032592773 
2147.8305664062 -150.8286895752 
2152.7814941406 -150.7550659180 
2157.7448730469 -150.7442016602 
2162.7187500000 -150.7587432861 
2167.7038574219 -150.7398376465 
2172.7006835938 -150.6717681885 
2177.7099609375 -150.5618591309 
2182.7297363281 -150.4628143311 
2187.7612304688 -150.5056457520 
2192.8054199219 -150.7734680176 
2197.8598632812 -151.1219635010 
2202.9260253906 -151.2367706299 
2208.0051269531 -151.0240783691 
2213.0949707031 -150.7469177246 
2218.1962890625 -150.6504821777 
2223.3093261719 -150.7245635986 
2228.4353027344 -150.7984008789 
2233.5720214844 -150.7843322754 
2238.7207031250 -150.7626800537 
2243.8823242188 -150.7938385010 
2249.0546875000 -150.7845001221 
2254.2387695312 -150.6409759521 
2259.4362792969 -150.4645690918 
2264.6442871094 -150.4033813477 
2269.8645019531 -150.4266204834 
2275.0979003906 -150.4120483398 
2280.3422851562 -150.3603515625 
2285.5986328125 -150.3391113281 
2290.8671875000 -150.3308715820 
2296.1489257812 -150.3242645264 
2301.4416503906 -150.4853210449 
2306.7468261719 -150.9035797119 
2312.0651855469 -151.2674560547 
2317.3947753906 -151.4085235596 
2322.7365722656 -151.2674865723 
2328.0917968750 -151.0147247314 
2333.4582519531 -150.8685455322 
2338.8369140625 -150.9108123779 
2344.2282714844 -151.0422363281 
2349.6330566406 -151.0902862549 
2355.0490722656 -150.9697265625 
2360.4777832031 -150.8312683105 
2365.9201660156 -150.8146362305 
2371.3737792969 -150.9154510498 
2376.8398437500 -151.1181793213 
2382.3200683594 -151.3456115723 
2387.8112792969 -151.5485076904 
2393.3154296875 -151.6177978516 
2398.8334960938 -151.5242309570 
2404.3630371094 -151.3647766113 
2409.9052734375 -151.2597198486 
2415.4602050781 -151.2359924316 
2421.0292968750 -151.1968383789 
2426.6101074219 -151.0746002197 
2432.2036132812 -151.0196838379 
2437.8112792969 -151.1258087158 
2443.4306640625 -151.3534393311 
2449.0629882812 -151.5446319580 
2454.7094726562 -151.5573425293 
2460.3676757812 -151.5783081055 
2466.0390625000 -151.6792144775 
2471.7233886719 -151.7647857666 
2477.4223632812 -151.6441955566 
2483.1330566406 -151.3753204346 
2488.8566894531 -151.0453033447 
2494.5952148438 -150.7286682129 
2500.3454589844 -150.6548156738 
2506.1088867188 -150.8067626953 
2511.8869628906 -151.0327606201 
2517.6770019531 -151.2383117676 
2523.4804687500 -151.4284973145 
2529.2985839844 -151.6855773926 
2535.1289062500 -152.0014038086 
2540.9726562500 -152.0733642578 
2546.8295898438 -151.9365692139 
2552.7016601562 -151.7553863525 
2558.5859375000 -151.5901031494 
2564.4836425781 -151.5554046631 
2570.3962402344 -151.6209564209 
2576.3212890625 -151.7002868652 
2582.2597656250 -151.7258758545 
2588.2136230469 -151.7435302734 
2594.1796875000 -151.8100280762 
2600.1594238281 -151.8919830322 
2606.1528320312 -151.9185791016 
2612.1616210938 -151.8567810059 
2618.1828613281 -151.7167816162 
2624.2180175781 -151.5932159424 
2630.2685546875 -151.5358886719 
2636.3312988281 -151.5295257568 
2642.4084472656 -151.6089935303 
2648.5007324219 -151.7797546387 
2654.6057128906 -151.8797760010 
2660.7248535156 -151.8054809570 
2666.8593750000 -151.6591339111 
2673.0065917969 -151.4627075195 
2679.1682128906 -151.3367462158 
2685.3437500000 -151.4245910645 
2691.5351562500 -151.6662902832 
2697.7395019531 -151.7972259521 
2703.9577636719 -151.6772918701 
2710.1921386719 -151.5138549805 
2716.4394531250 -151.4639739990 
2722.7009277344 -151.6174621582 
2728.9785156250 -151.8825225830 
2735.2690429688 -152.0546875000 
2741.5739746094 -152.0678558350 
2747.8935546875 -152.0656585693 
2754.2290039062 -152.0781402588 
2760.5778808594 -152.0802764893 
2766.9411621094 -152.0912628174 
2773.3205566406 -152.1414031982 
2779.7133789062 -152.2276763916 
2786.1208496094 -152.2723846436 
2792.5444335938 -152.2290649414 
2798.9814453125 -152.1626739502 
2805.4333496094 -152.1082611084 
2811.9001464844 -152.0163269043 
2818.3833007812 -151.8361663818 
2824.8798828125 -151.6918487549 
2831.3913574219 -151.7383575439 
2837.9194335938 -151.8100585938 
2844.4611816406 -151.8449707031 
2851.0178222656 -151.9431152344 
2857.5910644531 -152.1388702393 
2864.1779785156 -152.3727416992 
2870.7802734375 -152.4730987549 
2877.3991699219 -152.3353424072 
2884.0317382812 -152.1345672607 
2890.6796875000 -152.0352630615 
2897.3427734375 -152.1284942627 
2904.0229492188 -152.3715972900 
2910.7170410156 -152.5107421875 
2917.4265136719 -152.5166320801 
2924.1528320312 -152.3571929932 
2930.8933105469 -152.1764984131 
2937.6491699219 -152.0914154053 
2944.4223632812 -152.0188446045 
2951.2094726562 -151.9274749756 
2958.0122070312 -151.8430938721 
2964.8305664062 -151.7415771484 
2971.6662597656 -151.7388916016 
2978.5163574219 -151.9383392334 
2985.3820800781 -152.2742462158 
2992.2651367188 -152.3712921143 
2999.1625976562 -152.2966461182 
3006.0756835938 -152.3590240479 
3013.0065917969 -152.4149017334 
3019.9519042969 -152.4528961182 
3026.9130859375 -152.4742126465 
3033.8920898438 -152.4848175049 
3040.8852539062 -152.4986877441 
3047.8947753906 -152.5236358643 
3054.9204101562 -152.5626678467 
3061.9638671875 -152.6148681641 
3069.0219726562 -152.6749725342 
3076.0961914062 -152.7298889160 
3083.1884765625 -152.7662048340 
3090.2954101562 -152.7793273926 
3097.4189453125 -152.7698516846 
3104.5603027344 -152.7430877686 
3111.7165527344 -152.7081298828 
3118.8894042969 -152.6774597168 
3126.0786132812 -152.6606750488 
3133.2861328125 -152.6573333740 
3140.5085449219 -152.6637115479 
3147.7475585938 -152.6741485596 
3155.0051269531 -152.6827545166 
3162.2775878906 -152.6851806641 
3169.5668945312 -152.6800384521 
3176.8747558594 -152.6723480225 
3184.1977539062 -152.6670684814 
3191.5375976562 -152.6673278809 
3198.8959960938 -152.6739044189 
3206.2695312500 -152.6849975586 
3213.6604003906 -152.6964263916 
3221.0681152344 -152.7021484375 
3228.4946289062 -152.6952667236 
3235.9365234375 -152.6752166748 
3243.3955078125 -152.6438446045 
3250.8735351562 -152.6054382324 
3258.3671875000 -152.5654449463 
3265.8779296875 -152.5289306641 
3273.4077148438 -152.4993438721 
3280.9531250000 -152.4775848389 
3288.5161132812 -152.4624023438 
3296.0961914062 -152.4503326416 
3303.6958007812 -152.4394226074 
3311.3110351562 -152.4299011230 
3318.9438476562 -152.4241027832 
3326.5961914062 -152.4262847900 
3334.2641601562 -152.4419403076 
3341.9499511719 -152.4765777588 
3349.6550292969 -152.5339355469 
3357.3762207031 -152.6137695312 
3365.1152343750 -152.7102355957 
3372.8740234375 -152.8090972900 
3380.6486816406 -152.8946838379 
3388.4414062500 -152.9563293457 
3396.2519531250 -152.9910125732 
3404.0825195312 -153.0036621094 
3411.9289550781 -153.0046081543 
3419.7937011719 -153.0053558350 
3427.6784667969 -153.0150604248 
3435.5795898438 -153.0385894775 
3443.4987792969 -153.0762329102 
3451.4382324219 -153.1242370605 
3459.3940429688 -153.1754455566 
3467.3681640625 -153.2200469971 
3475.3608398438 -153.2460784912 
3483.3735351562 -153.2440185547 
3491.4030761719 -153.2120361328 
3499.4509277344 -153.1558227539 
3507.5192871094 -153.0879364014 
3515.6044921875 -153.0234527588 
3523.7082519531 -152.9742736816 
3531.8325195312 -152.9450988770 
3539.9736328125 -152.9329223633 
3548.1335449219 -152.9299163818 
3556.3142089844 -152.9283447266 
3564.5117187500 -152.9245452881 
3572.7282714844 -152.9200439453 
3580.9636230469 -152.9196624756 
3589.2199707031 -152.9285278320 
3597.4934082031 -152.9497680664 
3605.7858886719 -152.9834594727 
3614.0993652344 -153.0262603760 
3622.4301757812 -153.0714111328 
3630.7800292969 -153.1101684570 
3639.1513671875 -153.1349334717 
3647.5397949219 -153.1430511475 
3655.9475097656 -153.1387329102 
3664.3747558594 -153.1310882568 
3672.8234863281 -153.1300201416 
3681.2895507812 -153.1425323486 
3689.7751464844 -153.1606140137 
3698.2824707031 -153.2008514404 
3706.8073730469 -153.2533111572 
3715.3518066406 -153.3121032715 
3723.9179687500 -153.3686065674 
3732.5017089844 -153.4114227295 
3741.1054687500 -153.4286193848 
3749.7290039062 -153.4117889404 
3758.3745117188 -153.3605804443 
3767.0378417969 -153.2846069336 
3775.7209472656 -153.2006988525 
3784.4265136719 -153.1262817383 
3793.1499023438 -153.0728759766 
3801.8933105469 -153.0374603271 
3810.6589355469 -153.0304718018 
3819.4428710938 -153.0311279297 
3828.2468261719 -153.0299682617 
3837.0734863281 -153.0279693604 
3845.9182128906 -153.0287475586 
3854.7832031250 -153.0345458984 
3863.6687011719 -153.0439758301 
3872.5769042969 -153.0536499023 
3881.5036621094 -153.0618743896 
3890.4506835938 -153.0709075928 
3899.4206542969 -153.0859069824 
3908.4089355469 -153.1125488281 
3917.4182128906 -153.1553192139 
3926.4501953125 -153.2164611816 
3935.5009765625 -153.2946929932 
3944.5725097656 -153.3834686279 
3953.6650390625 -153.4706878662 
3962.7807617188 -153.5635681152 
3971.9152832031 -153.6001434326 
3981.0708007812 -153.5935363770 
3990.2497558594 -153.5787963867 
3999.4475097656 -153.5676116943 
4008.6665039062 -153.5661163330 
4017.9089355469 -153.5743713379 
4027.1704101562 -153.5883178711 
4036.4533691406 -153.6024932861 
4045.7600097656 -153.6122894287 
4055.0856933594 -153.6156921387 
4064.4331054688 -153.6115570068 
4073.8017578125 -153.6036987305 
4083.1943359375 -153.5944061279 
4092.6064453125 -153.5749359131 
4102.0400390625 -153.5382080078 
4111.4980468750 -153.4817962646 
4120.9750976562 -153.4118194580 
4130.4746093750 -153.3425598145 
4139.9975585938 -153.2919464111 
4149.5405273438 -153.2882232666 
4159.1054687500 -153.3672943115 
4168.6928710938 -153.4633026123 
4178.3041992188 -153.5722656250 
4187.9355468750 -153.6761932373 
4197.5888671875 -153.7607727051 
4207.2670898438 -153.8180694580 
4216.9648437500 -153.8476867676 
4226.6855468750 -153.8322296143 
4236.4306640625 -153.8040771484 
4246.1958007812 -153.7720489502 
4255.9833984375 -153.7421112061 
4265.7963867188 -153.7185058594 
4275.6293945312 -153.7045593262 
4285.4848632812 -153.7113342285 
4295.3632812500 -153.7529602051 
4305.2666015625 -153.8036651611 
4315.1904296875 -153.8638153076 
4325.1376953125 -153.9198913574 
4335.1098632812 -153.9547882080 
4345.1025390625 -153.9313201904 
4355.1181640625 -153.8300323486 
4365.1591796875 -153.7343444824 
4375.2211914062 -153.6449584961 
4385.3066406250 -153.5779724121 
4395.4150390625 -153.5261230469 
4405.5493164062 -153.5020446777 
4415.7041015625 -153.4924621582 
4425.8828125000 -153.4899597168 
4436.0874023438 -153.5029754639 
4446.3125000000 -153.5625915527 
4456.5615234375 -153.6437835693 
4466.8369140625 -153.6876220703 
4477.1333007812 -153.7112274170 
4487.4536132812 -153.7185058594 
4497.7998046875 -153.7302856445 
4508.1674804688 -153.7704010010 
4518.5590820312 -153.8183746338 
4528.9746093750 -153.8742828369 
4539.4169921875 -153.9552917480 
4549.8803710938 -154.0209503174 
4560.3681640625 -154.0470733643 
4570.8828125000 -154.0540924072 
4581.4189453125 -154.0235748291 
4591.9794921875 -153.9690246582 
4602.5668945312 -153.9406585693 
4613.1762695312 -153.9387359619 
4623.8095703125 -154.0071258545 
4634.4677734375 -154.1304931641 
4645.1533203125 -154.2171630859 
4655.8608398438 -154.2786560059 
4666.5927734375 -154.2901916504 
4677.3520507812 -154.2287292480 
4688.1337890625 -154.1639862061 
4698.9404296875 -154.1065826416 
4709.7744140625 -154.0781707764 
4720.6308593750 -154.1247253418 
4731.5122070312 -154.1922454834 
4742.4213867188 -154.2833557129 
4753.3525390625 -154.3165130615 
4764.3095703125 -154.2958831787 
4775.2915039062 -154.2624816895 
4786.3017578125 -154.2380828857 
4797.3344726562 -154.2673339844 
4808.3925781250 -154.3206939697 
4819.4790039062 -154.4219360352 
4830.5883789062 -154.5161437988 
4841.7231445312 -154.5569305420 
4852.8862304688 -154.5609588623 
4864.0722656250 -154.4979858398 
4875.2846679688 -154.4140777588 
4886.5224609375 -154.2495422363 
4897.7890625000 -154.0807800293 
4909.0786132812 -153.9911804199 
4920.3945312500 -153.9317321777 
4931.7387695312 -153.9552764893 
4943.1069335938 -154.0125427246 
4954.5009765625 -154.1181945801 
4965.9243164062 -154.2220458984 
4977.3710937500 -154.2883758545 
4988.8442382812 -154.3864746094 
5000.3437500000 -154.4733123779 
5011.8730468750 -154.5126037598 
5023.4257812500 -154.5348358154 
5035.0048828125 -154.5232391357 
5046.6137695312 -154.4755096436 
5058.2465820312 -154.4094543457 
5069.9062500000 -154.3672332764 
5081.5957031250 -154.3364868164 
5093.3090820312 -154.3479309082 
5105.0493164062 -154.3765411377 
5116.8198242188 -154.4226074219 
5128.6142578125 -154.4538574219 
5140.4360351562 -154.4672393799 
5152.2851562500 -154.4816131592 
5164.1645507812 -154.4954223633 
5176.0683593750 -154.5003662109 
5187.9995117188 -154.4594879150 
5199.9609375000 -154.3589477539 
5211.9472656250 -154.2641601562 
5223.9609375000 -154.2438964844 
5236.0053710938 -154.2999114990 
5248.0747070312 -154.4062347412 
5260.1723632812 -154.4904785156 
5272.2973632812 -154.5166015625 
5284.4531250000 -154.4822998047 
5296.6342773438 -154.4297027588 
5308.8432617188 -154.3968963623 
5321.0834960938 -154.3689575195 
5333.3491210938 -154.3731689453 
5345.6425781250 -154.4244232178 
5357.9677734375 -154.5076141357 
5370.3183593750 -154.6123199463 
5382.6972656250 -154.7179718018 
5395.1074218750 -154.7954254150 
5407.5439453125 -154.8236389160 
5420.0083007812 -154.7756652832 
5432.5019531250 -154.6805419922 
5445.0273437500 -154.5668487549 
5457.5786132812 -154.4740447998 
5470.1586914062 -154.4374542236 
5482.7705078125 -154.4512176514 
5495.4086914062 -154.5059814453 
5508.0761718750 -154.5659790039 
5520.7758789062 -154.6048583984 
5533.5014648438 -154.6210327148 
5546.2568359375 -154.6175537109 
5559.0410156250 -154.6031036377 
5571.8579101562 -154.5745697021 
5584.7016601562 -154.5374298096 
5597.5747070312 -154.4979858398 
5610.4804687500 -154.4668731689 
5623.4130859375 -154.4661254883 
5636.3754882812 -154.5039672852 
5649.3710937500 -154.5884399414 
5662.3930664062 -154.6916656494 
5675.4453125000 -154.7822113037 
5688.5307617188 -154.8426361084 
5701.6430664062 -154.8632965088 
5714.7861328125 -154.8592376709 
5727.9589843750 -154.8261413574 
5741.1655273438 -154.7418365479 
5754.3994140625 -154.6654205322 
5767.6635742188 -154.6138458252 
5780.9614257812 -154.5992126465 
5794.2871093750 -154.6206512451 
5807.6435546875 -154.6476898193 
5821.0336914062 -154.6610870361 
5834.4516601562 -154.6804656982 
5847.9003906250 -154.7220153809 
5861.3798828125 -154.7845611572 
5874.8940429688 -154.8356933594 
5888.4365234375 -154.8539733887 
5902.0097656250 -154.8544311523 
5915.6171875000 -154.8458709717 
5929.2534179688 -154.8167877197 
5942.9204101562 -154.7726898193 
5956.6225585938 -154.7383880615 
5970.3530273438 -154.7391357422 
5984.1152343750 -154.7669830322 
5997.9125976562 -154.8001251221 
6011.7377929688 -154.8327789307 
6025.5957031250 -154.8690643311 
6039.4848632812 -154.9173126221 
6053.4096679688 -154.9448242188 
6067.3632812500 -154.9672241211 
6081.3491210938 -155.0025024414 
6095.3701171875 -155.0260314941 
6109.4204101562 -155.0293884277 
6123.5029296875 -154.9999847412 
6137.6215820312 -154.9587707520 
6151.7690429688 -154.9176025391 
6165.9497070312 -154.8925476074 
6180.1625976562 -154.8982849121 
6194.4116210938 -154.9081420898 
6208.6899414062 -154.9056243896 
6223.0014648438 -154.9037628174 
6237.3496093750 -154.9294586182 
6251.7270507812 -155.0007171631 
6266.1376953125 -155.0678100586 
6280.5849609375 -155.0909423828 
6295.0620117188 -155.0935058594 
6309.5727539062 -155.1043090820 
6324.1201171875 -155.1395874023 
6338.6977539062 -155.2125854492 
6353.3090820312 -155.3436737061 
6367.9536132812 -155.4713134766 
6382.6357421875 -155.5363464355 
6397.3481445312 -155.5473480225 
6412.0947265625 -155.4781494141 
6426.8784179688 -155.3536987305 
6441.6928710938 -155.2867431641 
6456.5415039062 -155.2975769043 
6471.4277343750 -155.4049072266 
6486.3447265625 -155.5094604492 
6501.2963867188 -155.5034484863 
6516.2822265625 -155.4027557373 
6531.3061523438 -155.2428283691 
6546.3613281250 -155.1518402100 
6561.4511718750 -155.1318664551 
6576.5795898438 -155.1345062256 
6591.7392578125 -155.1474609375 
6606.9335937500 -155.1482543945 
6622.1665039062 -155.0977020264 
6637.4311523438 -155.0302429199 
6652.7309570312 -154.9843139648 
6668.0659179688 -155.0269775391 
6683.4399414062 -155.1844940186 
6698.8457031250 -155.3220367432 
6714.2871093750 -155.3359375000 
6729.7675781250 -155.2633666992 
6745.2802734375 -155.1463928223 
6760.8286132812 -155.0925140381 
6776.4165039062 -155.1082458496 
6792.0366210938 -155.1641082764 
6807.6928710938 -155.2199096680 
6823.3886718750 -155.2696685791 
6839.1171875000 -155.2908782959 
6854.8818359375 -155.2399597168 
6870.6826171875 -155.1490936279 
6886.5239257812 -155.0800323486 
6902.3979492188 -155.0621490479 
6918.3081054688 -155.0641479492 
6934.2592773438 -155.0558166504 
6950.2431640625 -155.0335845947 
6966.2641601562 -154.9938049316 
6982.3256835938 -154.9707794189 
6998.4204101562 -155.0173187256 
7014.5522460938 -155.1485595703 
7030.7211914062 -155.3167419434 
7046.9316406250 -155.4566650391 
7063.1752929688 -155.5485687256 
7079.4560546875 -155.6441345215 
7095.7788085938 -155.7521820068 
7112.1352539062 -155.7730865479 
7128.5292968750 -155.6726684570 
7144.9648437500 -155.4633483887 
7161.4345703125 -155.3455810547 
7177.9418945312 -155.3571929932 
7194.4916992188 -155.3726196289 
7211.0756835938 -155.3297424316 
7227.6972656250 -155.2553405762 
7244.3579101562 -155.1662139893 
7261.0605468750 -155.1118469238 
7277.7978515625 -155.1597137451 
7294.5737304688 -155.2689056396 
7311.3920898438 -155.3160552979 
7328.2456054688 -155.2649383545 
7345.1376953125 -155.1921997070 
7362.0727539062 -155.1740875244 
7379.0429687500 -155.2368469238 
7396.0522460938 -155.3512878418 
7413.1005859375 -155.4496307373 
7430.1923828125 -155.5045318604 
7447.3193359375 -155.5499725342 
7464.4858398438 -155.5873565674 
7481.6962890625 -155.5721588135 
7498.9418945312 -155.5325775146 
7516.2275390625 -155.5475769043 
7533.5571289062 -155.5977783203 
7550.9228515625 -155.5989074707 
7568.3281250000 -155.5392150879 
7585.7778320312 -155.4627990723 
7603.2636718750 -155.4371490479 
7620.7895507812 -155.5711059570 
7638.3559570312 -155.7163238525 
7655.9672851562 -155.6351470947 
7673.6147460938 -155.4381103516 
7691.3027343750 -155.3048095703 
7709.0361328125 -155.2962493896 
7726.8061523438 -155.3491058350 
7744.6166992188 -155.3984680176 
7762.4731445312 -155.4349822998 
7780.3662109375 -155.4781188965 
7798.3002929688 -155.5567626953 
7816.2758789062 -155.6954193115 
7834.2973632812 -155.7775421143 
7852.3559570312 -155.7372436523 
7870.4560546875 -155.6220397949 
7888.6025390625 -155.4813690186 
7906.7861328125 -155.3580017090 
7925.0122070312 -155.3008728027 
7943.2841796875 -155.3946380615 
7961.5937500000 -155.5897216797 
7979.9458007812 -155.6842956543 
7998.3447265625 -155.6718750000 
8016.7812500000 -155.6103668213 
8035.2607421875 -155.5711212158 
8053.7827148438 -155.5687713623 
8072.3515625000 -155.5796051025 
8090.9589843750 -155.6056213379 
8109.6088867188 -155.6659851074 
8128.3066406250 -155.7310943604 
8147.0429687500 -155.7642517090 
8165.8227539062 -155.8414001465 
8184.6499023438 -155.9580993652 
8203.5156250000 -155.9524993896 
8222.4257812500 -155.7332305908 
8241.3789062500 -155.6214752197 
8260.3808593750 -155.6983642578 
8279.4208984375 -155.7843017578 
8298.5058593750 -155.8379364014 
8317.6396484375 -155.8655548096 
8336.8115234375 -155.8625335693 
8356.0292968750 -155.8554077148 
8375.2949218750 -155.8161468506 
8394.6005859375 -155.7597961426 
8413.9501953125 -155.7915802002 
8433.3496093750 -155.9042816162 
8452.7890625000 -156.0388793945 
8472.2734375000 -156.0922698975 
8491.8027343750 -156.0587158203 
8511.3818359375 -155.9760742188 
8531.0009765625 -155.9595031738 
8550.6660156250 -155.9706573486 
8570.3798828125 -155.9226074219 
8590.1357421875 -155.9008483887 
8609.9365234375 -155.9468078613 
8629.7880859375 -155.9575042725 
8649.6796875000 -155.8642578125 
8669.6181640625 -155.7880249023 
8689.6025390625 -155.7767333984 
8709.6367187500 -155.8027954102 
8729.7128906250 -155.8552703857 
8749.8359375000 -155.9818115234 
8770.0097656250 -156.0692138672 
8790.2255859375 -156.0545196533 
8810.4873046875 -156.0174865723 
8830.8007812500 -156.0161285400 
8851.1562500000 -156.0046081543 
8871.5595703125 -155.8983154297 
8892.0087890625 -155.8375091553 
8912.5107421875 -155.9598236084 
8933.0546875000 -156.0901489258 
8953.6455078125 -156.1235198975 
8974.2890625000 -156.0920715332 
8994.9755859375 -156.0935058594 
9015.7099609375 -156.1294250488 
9036.4970703125 -156.1692504883 
9057.3261718750 -156.2168884277 
9078.2041015625 -156.2733306885 
9099.1347656250 -156.3403320312 
9120.1093750000 -156.3638458252 
9141.1318359375 -156.2542877197 
9162.2031250000 -156.0579833984 
9183.3271484375 -155.9139862061 
9204.4951171875 -155.8738098145 
9225.7128906250 -155.9694976807 
9246.9833984375 -156.1379547119 
9268.2988281250 -156.1347656250 
9289.6621093750 -156.0030975342 
9311.0810546875 -155.9453582764 
9332.5439453125 -155.9965209961 
9354.0556640625 -156.1653747559 
9375.6171875000 -156.2548217773 
9397.2343750000 -156.1851806641 
9418.8955078125 -156.1644744873 
9440.6064453125 -156.1952056885 
9462.3730468750 -156.1494140625 
9484.1845703125 -156.0922088623 
9506.0458984375 -156.1146392822 
9527.9638671875 -156.0547027588 
9549.9267578125 -155.9360961914 
9571.9394531250 -155.9610290527 
9594.0087890625 -156.1276702881 
9616.1240234375 -156.2477264404 
9638.2890625000 -156.3049011230 
9660.5068359375 -156.3449401855 
9682.7802734375 -156.4447021484 
9705.0996093750 -156.5941009521 
9727.4707031250 -156.6545867920 
9749.8984375000 -156.5692596436 
9772.3720703125 -156.3351287842 
9794.8984375000 -156.1778564453 
9817.4814453125 -156.1063690186 
9840.1113281250 -155.9967346191 
9862.7939453125 -155.9508361816 
9885.5283203125 -155.9646759033 
9908.3203125000 -156.0311737061 
9931.1601562500 -156.1487731934 
9954.0517578125 -156.2680206299 
9977.0019531250 -156.3907775879 
10000.0000000000 -156.2085418701 
10023.0507812500 -156.2182617188 
10046.1542968750 -156.2252349854 
10069.3115234375 -156.2315521240 
10092.5332031250 -156.2386016846 
10115.7968750000 -156.2453613281 
10139.1152343750 -156.2485351562 
10162.4863281250 -156.2434844971 
10185.9111328125 -156.2259979248 
10209.3906250000 -156.1944732666 
10232.9355468750 -156.1515197754 
10256.5234375000 -156.1044616699 
10280.1650390625 -156.0639038086 
10303.8613281250 -156.0411834717 
10327.6123046875 -156.0451049805 
10351.4189453125 -156.0793609619 
10375.2792968750 -156.1417236328 
10399.2060546875 -156.2221221924 
10423.1777343750 -156.3066406250 
10447.2031250000 -156.3829345703 
10471.2851562500 -156.4423065186 
10495.4218750000 -156.4815216064 
10519.6152343750 -156.5024414062 
10543.8632812500 -156.5100860596 
10568.1787109375 -156.5099334717 
10592.5400390625 -156.5060424805 
10616.9560546875 -156.5005035400 
10641.4287109375 -156.4942474365 
10665.9580078125 -156.4883117676 
10690.5439453125 -156.4847564697 
10715.1982421875 -156.4865417480 
10739.8974609375 -156.4964447021 
10764.6533203125 -156.5155639648 
10789.4667968750 -156.5424194336 
10814.3378906250 -156.5729827881 
10839.2656250000 -156.6017303467 
10864.2509765625 -156.6234741211 
10889.3056640625 -156.6350708008 
10914.4062500000 -156.6364440918 
10939.5644531250 -156.6304626465 
10964.7812500000 -156.6217956543 
10990.0556640625 -156.6150360107 
11015.3886718750 -156.6129608154 
11040.7919921875 -156.6156005859 
11066.2412109375 -156.6199035645 
11091.7500000000 -156.6237945557 
11117.3173828125 -156.6230773926 
11142.9433593750 -156.6162261963 
11168.6289062500 -156.6043701172 
11194.3730468750 -156.5908966064 
11220.1894531250 -156.5799407959 
11246.0527343750 -156.5747222900 
11271.9755859375 -156.5761413574 
11297.9580078125 -156.5822753906 
11324.0009765625 -156.5889282227 
11350.1035156250 -156.5911407471 
11376.2792968750 -156.5853576660 
11402.5019531250 -156.5711059570 
11428.7861328125 -156.5517272949 
11455.1298828125 -156.5334167480 
11481.5351562500 -156.5229492188 
11508.0000000000 -156.5337219238 
11534.5273437500 -156.5714721680 
11561.1279296875 -156.6087188721 
11587.7773437500 -156.6482696533 
11614.4873046875 -156.6848297119 
11641.2597656250 -156.7143402100 
11668.0937500000 -156.7342834473 
11694.9892578125 -156.7436065674 
11721.9472656250 -156.7427062988 
11748.9804687500 -156.7337799072 
11776.0625000000 -156.7211761475 
11803.2070312500 -156.7108612061 
11830.4140625000 -156.7088165283 
11857.6845703125 -156.7183685303 
11885.0166015625 -156.7381134033 
11912.4257812500 -156.7614746094 
11939.8847656250 -156.7805328369 
11967.4072265625 -156.7683105469 
11994.9931640625 -156.7415313721 
12022.6425781250 -156.7109527588 
12050.3554687500 -156.6863555908 
12078.1318359375 -156.6740264893 
12105.9863281250 -156.6746826172 
12133.8916015625 -156.6840209961 
12161.8613281250 -156.6952514648 
12189.8955078125 -156.7023620605 
12217.9931640625 -156.7024841309 
12246.1572265625 -156.6928253174 
12274.3984375000 -156.6842041016 
12302.6923828125 -156.6862640381 
12331.0507812500 -156.6963348389 
12359.4746093750 -156.7126007080 
12387.9638671875 -156.7308197021 
12416.5195312500 -156.7458648682 
12445.1396484375 -156.7533264160 
12473.8408203125 -156.7447814941 
12502.5937500000 -156.7195129395 
12531.4130859375 -156.6971130371 
12560.2988281250 -156.6756744385 
12589.2509765625 -156.6588134766 
12618.2705078125 -156.6493988037 
12647.3701171875 -156.6498870850 
12676.5234375000 -156.6759033203 
12705.7441406250 -156.7315368652 
12735.0312500000 -156.7882995605 
12764.3867187500 -156.8554840088 
12793.8095703125 -156.9250335693 
12823.2998046875 -156.9858245850 
12852.8730468750 -157.0264434814 
12882.4990234375 -157.0318603516 
12912.1943359375 -156.9902648926 
12941.9580078125 -156.9513702393 
12971.7900390625 -156.9228363037 
13001.6914062500 -156.9147033691 
13031.6611328125 -156.9423217773 
13061.7138671875 -156.9858703613 
13091.8222656250 -157.0048370361 
13122.0000000000 -157.0070953369 
13152.2470703125 -156.9946899414 
13182.5634765625 -156.9755249023 
13212.9501953125 -156.9549560547 
13243.4218750000 -156.9536590576 
13273.9492187500 -156.9638671875 
13304.5468750000 -156.9767150879 
13335.2138671875 -156.9872436523 
13365.9531250000 -156.9912414551 
13396.7626953125 -156.9829559326 
13427.6425781250 -156.9725952148 
13458.6093750000 -156.9623718262 
13489.6328125000 -156.9525146484 
13520.7265625000 -156.9477539062 
13551.8935546875 -156.9446563721 
13583.1308593750 -156.9394531250 
13614.4414062500 -156.9329833984 
13645.8388671875 -156.9308166504 
13677.2929687500 -156.9479980469 
13708.8203125000 -156.9755859375 
13740.4199218750 -157.0114288330 
13772.0927734375 -157.0628662109 
13803.8388671875 -157.0949249268 
13835.6572265625 -157.0998535156 
13867.5644531250 -157.0975646973 
13899.5302734375 -157.0985565186 
13931.5693359375 -157.1168823242 
13963.6826171875 -157.1402130127 
13995.8701171875 -157.1648712158 
14028.1318359375 -157.1853179932 
14060.4677734375 -157.1764373779 
14092.8935546875 -157.1503906250 
14125.3789062500 -157.0937347412 
14157.9384765625 -157.0332794189 
14190.5732421875 -156.9971923828 
14223.2841796875 -156.9674377441 
14256.0693359375 -156.9410247803 
14288.9462890625 -156.9397583008 
14321.8837890625 -156.9591522217 
14354.8964843750 -157.0144042969 
14387.9853515625 -157.0808410645 
14421.1503906250 -157.1185302734 
14454.3925781250 -157.1451416016 
14487.7109375000 -157.1390991211 
14521.1220703125 -157.1211700439 
14554.5947265625 -157.1032562256 
14588.1435546875 -157.0942840576 
14621.7705078125 -157.1080017090 
14655.4746093750 -157.1261749268 
14689.2568359375 -157.1484680176 
14723.1328125000 -157.1571807861 
14757.0703125000 -157.1552429199 
14791.0869140625 -157.1499023438 
14825.1806640625 -157.1444854736 
14859.3544921875 -157.1367797852 
14893.6054687500 -157.1089935303 
14927.9365234375 -157.0652465820 
14962.3632812500 -157.0210266113 
14996.8525390625 -156.9977722168 
15031.4208984375 -157.0020904541 
15066.0693359375 -157.0282287598 
15100.7978515625 -157.0540008545 
15135.6064453125 -157.0595703125 
15170.5117187500 -157.0505065918 
15205.4804687500 -157.0428619385 
15240.5302734375 -157.0550689697 
15275.6611328125 -157.1157836914 
15310.8730468750 -157.2119293213 
15346.1650390625 -157.3144531250 
15381.5390625000 -157.3863983154 
15417.0117187500 -157.3999938965 
15452.5488281250 -157.3670959473 
15488.1679687500 -157.2976074219 
15523.8691406250 -157.2174835205 
15559.6533203125 -157.1515197754 
15595.5195312500 -157.1215057373 
15631.4677734375 -157.0937194824 
15667.5166015625 -157.0759277344 
15703.6318359375 -157.0621795654 
15739.8300781250 -157.0493316650 
15776.1113281250 -157.0385131836 
15812.4765625000 -157.0288543701 
15848.9248046875 -157.0214538574 
15885.4755859375 -157.0068206787 
15922.0927734375 -156.9921417236 
15958.7939453125 -156.9899444580 
15995.5800781250 -157.0073242188 
16032.4511718750 -157.0515594482 
16069.4072265625 -157.1127471924 
16106.4482421875 -157.1858673096 
16143.5927734375 -157.2612762451 
16180.8046875000 -157.3081665039 
16218.1025390625 -157.3637847900 
16255.4863281250 -157.3977661133 
16292.9560546875 -157.3979797363 
16330.5126953125 -157.3720703125 
16368.1738281250 -157.3291473389 
16405.9042968750 -157.2921447754 
16443.7207031250 -157.2801971436 
16481.6250000000 -157.2900238037 
16519.6152343750 -157.3145751953 
16557.6953125000 -157.3394927979 
16595.8613281250 -157.3617553711 
16634.1347656250 -157.3893280029 
16672.4765625000 -157.4331817627 
16710.9082031250 -157.4859466553 
16749.4277343750 -157.5255279541 
16788.0371093750 -157.5348358154 
16826.7343750000 -157.5005493164 
16865.5390625000 -157.4397888184 
16904.4160156250 -157.3572235107 
16943.3808593750 -157.2308349609 
16982.4375000000 -157.1419219971 
17021.5820312500 -157.0969238281 
17060.8183593750 -157.1092834473 
17100.1445312500 -157.1905212402 
17139.5820312500 -157.3033905029 
17179.0898437500 -157.4155426025 
17218.6875000000 -157.5038146973 
17258.3789062500 -157.5488891602 
17298.1601562500 -157.5581359863 
17338.0332031250 -157.5321655273 
17378.0000000000 -157.4868469238 
17418.0761718750 -157.4736175537 
17458.2265625000 -157.4916381836 
17498.4687500000 -157.5161743164 
17538.8027343750 -157.5167541504 
17579.2324218750 -157.4708862305 
17619.7519531250 -157.4154205322 
17660.3867187500 -157.3603973389 
17701.0957031250 -157.3168945312 
17741.8984375000 -157.2977905273 
17782.7949218750 -157.3111114502 
17823.7851562500 -157.3403167725 
17864.8691406250 -157.3593902588 
17906.0488281250 -157.3481903076 
17947.3437500000 -157.2882080078 
17988.7148437500 -157.1635894775 
18030.1796875000 -157.0647277832 
18071.7402343750 -156.9933013916 
18113.3964843750 -156.9628753662 
18155.1484375000 -156.9916839600 
18197.0175781250 -157.0596618652 
18238.9628906250 -157.1737365723 
18281.0058593750 -157.2583160400 
18323.1445312500 -157.3280792236 
18365.3808593750 -157.3865509033 
18407.7148437500 -157.4378967285 
18450.1445312500 -157.4908294678 
18492.6953125000 -157.4958953857 
18535.3222656250 -157.4413757324 
18578.0468750000 -157.3102874756 
18620.8710937500 -157.1876983643 
18663.7929687500 -157.1381683350 
18706.8144531250 -157.1240081787 
18749.9355468750 -157.1070709229 
18793.1757812500 -157.0789642334 
18836.4941406250 -157.0493927002 
18879.9140625000 -157.0504913330 
18923.4335937500 -157.0977172852 
18967.0546875000 -157.1831970215 
19010.7734375000 -157.3085632324 
19054.6171875000 -157.3975219727 
19098.5390625000 -157.4234771729 
19142.5625000000 -157.4119262695 
19186.6875000000 -157.3742675781 
19230.9140625000 -157.3511352539 
19275.2421875000 -157.3587036133 
19319.6738281250 -157.3852691650 
19364.2285156250 -157.4208831787 
19408.8632812500 -157.4451141357 
19453.6015625000 -157.4695892334 
19498.4433593750 -157.5210723877 
19543.3886718750 -157.6258239746 
19588.4375000000 -157.7307281494 
19633.6132812500 -157.7748870850 
19678.8691406250 -157.7670898438 
19724.2304687500 -157.7055511475 
19769.6972656250 -157.6304321289 
19815.2675781250 -157.5689239502 
19860.9433593750 -157.5200653076 
19906.7226562500 -157.4571075439 
19952.6328125000 -157.3785095215 
19998.6250000000 -157.3535308838 
20044.7226562500 -157.3891448975 
20090.9277343750 -157.4272918701 
20137.2382812500 -157.4504852295 
20183.6562500000 -157.4604034424 
20230.2031250000 -157.4697418213 
20276.8339843750 -157.4987030029 
20323.5742187500 -157.5455322266 
20370.4218750000 -157.5805969238 
20417.3769531250 -157.5920562744 
20464.4394531250 -157.5332489014 
20511.6113281250 -157.3483276367 
20558.9160156250 -157.0640411377 
20606.3046875000 -156.8193054199 
20653.8046875000 -156.7806549072 
20701.4121093750 -156.9119262695 
20749.1308593750 -157.1399383545 
20796.9589843750 -157.4314727783 
20844.8984375000 -157.6011505127 
20892.9687500000 -157.6521911621 
20941.1289062500 -157.6382598877 
20989.4003906250 -157.5968933105 
21037.7812500000 -157.5563964844 
21086.2753906250 -157.5395202637 
21134.8808593750 -157.5601043701 
21183.6210937500 -157.6016387939 
21232.4511718750 -157.6582183838 
21281.3945312500 -157.7153167725 
21330.4492187500 -157.7126617432 
21379.6171875000 -157.6690216064 
21428.8984375000 -157.6462097168 
21478.2929687500 -157.6730346680 
21527.8261718750 -157.7304687500 
21577.4492187500 -157.7879486084 
21627.1875000000 -157.8219604492 
21677.0390625000 -157.8236083984 
21727.0058593750 -157.8111114502 
21777.0878906250 -157.8087615967 
21827.3105468750 -157.8052825928 
21877.6230468750 -157.7671661377 
21928.0527343750 -157.6981048584 
21978.5996093750 -157.6369781494 
22029.2617187500 -157.5932922363 
22080.0410156250 -157.5421905518 
22130.9355468750 -157.4851074219 
22181.9746093750 -157.4537506104 
22233.1054687500 -157.4588165283 
22284.3535156250 -157.4855194092 
22335.7207031250 -157.5285644531 
22387.2070312500 -157.5920867920 
22438.8105468750 -157.6611328125 
22490.5585937500 -157.6972503662 
22542.4003906250 -157.6805419922 
22594.3632812500 -157.6434478760 
22646.4433593750 -157.6304016113 
22698.6464843750 -157.6475372314 
22750.9667968750 -157.6831512451 
22803.4101562500 -157.7440185547 
22855.9980468750 -157.8327026367 
22908.6835937500 -157.9085693359 
22961.4902343750 -157.9132232666 
23014.4179687500 -157.8264007568 
23067.4667968750 -157.7669525146 
23120.6386718750 -157.7937164307 
23173.9335937500 -157.8400878906 
23227.3769531250 -157.8533325195 
23280.9179687500 -157.8268127441 
23334.5820312500 -157.7811279297 
23388.3710937500 -157.7375640869 
23442.2812500000 -157.7187957764 
23496.3183593750 -157.7474822998 
23550.5039062500 -157.8478240967 
23604.7910156250 -157.9391174316 
23659.2011718750 -157.9546966553 
23713.7363281250 -157.9472656250 
23768.3984375000 -157.9401855469 
23823.1875000000 -157.8959960938 
23878.1015625000 -157.7659759521 
23933.1679687500 -157.6917724609 
23988.3359375000 -157.7652130127 
24043.6308593750 -157.9077606201 
24099.0527343750 -158.0317230225 
24154.6035156250 -158.1015777588 
24210.2812500000 -158.1378479004 
24266.1132812500 -158.1416473389 
24322.0488281250 -158.1005401611 
24378.1132812500 -158.0135498047 
24434.3066406250 -157.9136352539 
24490.6289062500 -157.8593139648 
24547.0820312500 -157.9179992676 
24603.6640625000 -157.9918212891 
24660.4042968750 -157.9971771240 
24717.2480468750 -157.9069213867 
24774.2226562500 -157.7994384766 
24831.3300781250 -157.7084503174 
24888.5683593750 -157.5969543457 
24945.9375000000 -157.4793853760 
25003.4394531250 -157.4762878418 
25061.1015625000 -157.5818786621 
25118.8691406250 -157.7058258057 
25176.7714843750 -157.7772369385 
25234.8046875000 -157.8030548096 
25292.9726562500 -157.8465423584 
25351.2753906250 -157.9221801758 
25409.7402343750 -157.9798278809 
25468.3105468750 -157.9797363281 
25527.0175781250 -157.9399414062 
25585.8593750000 -157.8815612793 
25644.8359375000 -157.8372497559 
25703.9492187500 -157.7873077393 
25763.1972656250 -157.6863555908 
25822.6132812500 -157.6264801025 
25882.1347656250 -157.6968231201 
25941.7949218750 -157.9019317627 
26001.5937500000 -158.0664520264 
26061.5292968750 -158.0850982666 
26121.6015625000 -158.0378112793 
26181.8437500000 -158.0239562988 
26242.1953125000 -158.0401153564 
26302.6835937500 -157.9891204834 
26363.3144531250 -157.8988494873 
26424.0839843750 -157.8329620361 
26484.9921875000 -157.8683776855 
26546.0429687500 -157.9698333740 
26607.2617187500 -158.0231781006 
26668.5937500000 -158.0009765625 
26730.0664062500 -157.9691467285 
26791.6816406250 -158.0052185059 
26853.4375000000 -158.1153259277 
26915.3378906250 -158.1934814453 
26977.4082031250 -158.1520538330 
27039.5937500000 -158.0665130615 
27101.9218750000 -158.0362396240 
27164.3945312500 -158.0698089600 
27227.0097656250 -158.1136932373 
27289.7695312500 -158.0692443848 
27352.6738281250 -158.0005493164 
27415.7539062500 -158.0507354736 
27478.9492187500 -158.1767578125 
27542.2910156250 -158.2442932129 
27605.7773437500 -158.2000427246 
27669.4101562500 -158.0595550537 
27733.1914062500 -157.9350433350 
27797.1171875000 -157.9052886963 
27861.2226562500 -157.9251556396 
27925.4453125000 -157.9846191406 
27989.8144531250 -158.1237182617 
28054.3339843750 -158.2534484863 
28119.0000000000 -158.1963500977 
28183.8164062500 -157.9937133789 
28248.8144531250 -157.8407440186 
28313.9296875000 -157.8172149658 
28379.1953125000 -157.8656921387 
28444.6113281250 -157.9640045166 
28510.1777343750 -158.0543975830 
28575.8964843750 -158.0656433105 
28641.7656250000 -158.0005493164 
28707.8183593750 -157.9433135986 
28773.9921875000 -157.9531860352 
28840.3183593750 -158.0083465576 
28906.7968750000 -158.0415649414 
28973.4296875000 -158.0133972168 
29040.2148437500 -157.9778442383 
29107.1855468750 -157.9822387695 
29174.2812500000 -158.0404663086 
29241.5292968750 -158.1769561768 
29308.9335937500 -158.2999420166 
29376.4921875000 -158.3688507080 
29444.2070312500 -158.3021697998 
29512.0781250000 -158.1365661621 
29580.1386718750 -157.9783782959 
29648.3222656250 -157.8618621826 
29716.6640625000 -157.8151092529 
29785.1621093750 -157.8380584717 
29853.8203125000 -157.9513244629 
29922.6347656250 -158.0493927002 
29991.6406250000 -158.1035766602 
30060.7734375000 -158.2067565918 
30130.0664062500 -158.2433929443 
30199.5175781250 -158.2709197998 
30269.1308593750 -158.2878723145 
30338.9023437500 -158.2917633057 
30408.8359375000 -158.2830200195 
30478.9648437500 -158.2629241943 
30549.2207031250 -158.2324066162 
30619.6386718750 -158.1932830811 
30690.2187500000 -158.1486053467 
30760.9628906250 -158.1036834717 
30831.8691406250 -158.0646514893 
30902.9375000000 -158.0343627930 
30974.2050781250 -158.0142364502 
31045.6035156250 -158.0043029785 
31117.1660156250 -158.0032806396 
31188.8925781250 -158.0090942383 
31260.7851562500 -158.0175170898 
31332.8437500000 -158.0253143311 
31405.1035156250 -158.0307159424 
31477.4941406250 -158.0331573486 
31550.0507812500 -158.0332489014 
31622.7773437500 -158.0328826904 
31695.6699218750 -158.0355529785 
31768.7304687500 -158.0440521240 
31841.9589843750 -158.0591278076 
31915.3925781250 -158.0801086426 
31988.9589843750 -158.1048126221 
32062.6972656250 -158.1300811768 
32136.6035156250 -158.1526031494 
32210.6796875000 -158.1698150635 
32284.9277343750 -158.1816864014 
32359.3828125000 -158.1920318604 
32433.9726562500 -158.2050170898 
32508.7363281250 -158.2246398926 
32583.6718750000 -158.2532806396 
32658.7792968750 -158.2904663086 
32734.0585937500 -158.3319091797 
32809.5156250000 -158.3696746826 
32885.1796875000 -158.3918457031 
32960.9804687500 -158.3912200928 
33036.9570312500 -158.3693695068 
33113.1093750000 -158.3332519531 
33189.4375000000 -158.2930603027 
33265.9414062500 -158.2587585449 
33342.6250000000 -158.2371215820 
33419.5156250000 -158.2302551270 
33496.5507812500 -158.2359161377 
33573.7617187500 -158.2493591309 
33651.1523437500 -158.2656097412 
33728.7226562500 -158.2805633545 
33806.4687500000 -158.2918701172 
33884.4335937500 -158.2980499268 
33962.5390625000 -158.2983703613 
34040.8242187500 -158.2934417725 
34119.2890625000 -158.2852478027 
34197.9375000000 -158.2765808105 
34276.7656250000 -158.2700653076 
34355.7773437500 -158.2669219971 
34435.0078125000 -158.2665710449 
34514.3828125000 -158.2668609619 
34593.9414062500 -158.2653198242 
34673.6835937500 -158.2602233887 
34753.6054687500 -158.2513580322 
34833.7187500000 -158.2405548096 
34914.0507812500 -158.2308654785 
34994.5273437500 -158.2253723145 
35075.1953125000 -158.2258300781 
35156.0429687500 -158.2317352295 
35237.0820312500 -158.2403411865 
35318.3046875000 -158.2479095459 
35399.7148437500 -158.2512664795 
35481.3554687500 -158.2487792969 
35563.1406250000 -158.2402648926 
35645.1171875000 -158.2263793945 
35727.2812500000 -158.2079467773 
35809.6367187500 -158.1860809326 
35892.1796875000 -158.1628875732 
35974.9531250000 -158.1422729492 
36057.8789062500 -158.1298065186 
36140.9921875000 -158.1308441162 
36224.3007812500 -158.1476745605 
36307.8007812500 -158.1770629883 
36391.4921875000 -158.2100830078 
36475.3789062500 -158.2351226807 
36559.4960937500 -158.2431335449 
36643.7695312500 -158.2322387695 
36728.2343750000 -158.2090606689 
36812.8945312500 -158.1900177002 
36897.7539062500 -158.1743621826 
36982.8046875000 -158.1788177490 
37068.0507812500 -158.2057037354 
37153.5390625000 -158.2488708496 
37239.1796875000 -158.2960968018 
37325.0195312500 -158.3342895508 
37411.0546875000 -158.3551483154 
37497.2890625000 -158.3578033447 
37583.7226562500 -158.3469696045 
37670.3984375000 -158.3286132812 
37757.2304687500 -158.3065948486 
37844.2656250000 -158.2825469971 
37931.5000000000 -158.2584838867 
38018.9335937500 -158.2354583740 
38106.5703125000 -158.2426452637 
38194.4062500000 -158.2727203369 
38282.4921875000 -158.3155822754 
38370.7343750000 -158.3595733643 
38459.1796875000 -158.3934326172 
38547.8320312500 -158.4119415283 
38636.6875000000 -158.4174652100 
38725.7500000000 -158.4167785645 
38815.0585937500 -158.4162445068 
38904.5273437500 -158.4187774658 
38994.2070312500 -158.4236450195 
39084.0898437500 -158.4276275635 
39174.1835937500 -158.4261779785 
39264.4804687500 -158.4143218994 
39354.9882812500 -158.3880615234 
39445.7460937500 -158.3467864990 
39536.6718750000 -158.2950592041 
39627.8085937500 -158.2198181152 
39719.1523437500 -158.1697540283 
39810.7070312500 -158.1598358154 
39902.4765625000 -158.1650695801 
39994.4960937500 -158.1799163818 
40086.6875000000 -158.1985473633 
40179.0898437500 -158.2159118652 
40271.7070312500 -158.2279510498 
40364.5351562500 -158.2320404053 
40457.5781250000 -158.2282562256 
40550.8359375000 -158.2203674316 
40644.3515625000 -158.2173156738 
40738.0390625000 -158.2377319336 
40831.9453125000 -158.2692108154 
40926.0664062500 -158.3095245361 
41020.4023437500 -158.3530273438 
41114.9570312500 -158.3956756592 
41209.7304687500 -158.4362945557 
41304.7656250000 -158.4755859375 
41399.9765625000 -158.5139312744 
41495.4062500000 -158.5650634766 
41591.0585937500 -158.6027679443 
41686.9257812500 -158.6170349121 
41783.0195312500 -158.6256866455 
41879.3789062500 -158.6326446533 
41975.9140625000 -158.6412048340 
42072.6679687500 -158.6532440186 
42169.6484375000 -158.6796264648 
42266.8554687500 -158.7128448486 
42364.2812500000 -158.7350769043 
42461.9335937500 -158.7513275146 
42559.8593750000 -158.7569122314 
42657.9648437500 -158.7505798340 
42756.2929687500 -158.7352752686 
42854.8476562500 -158.7054290771 
42953.6328125000 -158.6694183350 
43052.6445312500 -158.6303558350 
43151.9296875000 -158.5671997070 
43251.3984375000 -158.4726562500 
43351.0976562500 -158.3456726074 
43451.0234375000 -158.0993194580 
43551.1796875000 -157.8091125488 
43651.5703125000 -157.5872344971 
43752.1914062500 -157.3490447998 
43853.0898437500 -157.1057739258 
43954.1757812500 -156.7767791748 
44055.4921875000 -156.5391845703 
44157.0429687500 -156.4670715332 
44258.8281250000 -156.4698486328 
44360.8476562500 -156.5441284180 
44463.1015625000 -156.7620697021 
44565.6406250000 -157.0344543457 
44668.3671875000 -157.2128143311 
44771.3320312500 -157.3698883057 
44874.5351562500 -157.5023193359 
44977.9726562500 -157.6649932861 
45081.6484375000 -157.8091278076 
45185.6171875000 -157.8964996338 
45289.7734375000 -157.9753875732 
45394.1679687500 -158.0702972412 
45498.8046875000 -158.1398468018 
45603.6835937500 -158.1701354980 
45708.8046875000 -158.1900787354 
45814.1640625000 -158.2043151855 
45919.8203125000 -158.2088775635 
46025.6679687500 -158.2091674805 
46131.7617187500 -158.2096252441 
46238.0976562500 -158.2146759033 
46344.6796875000 -158.2275848389 
46451.5078125000 -158.2410888672 
46558.6328125000 -158.2540435791 
46665.9531250000 -158.2563476562 
46773.5234375000 -158.2284698486 
46881.3398437500 -158.1894073486 
46989.4023437500 -158.1425476074 
47097.7187500000 -158.0818939209 
47206.2812500000 -158.0526580811 
47315.1484375000 -158.0608825684 
47424.2109375000 -158.1092834473 
47533.5273437500 -158.1805725098 
47643.0976562500 -158.2335052490 
47752.9179687500 -158.2839965820 
47862.9921875000 -158.3463897705 
47973.3710937500 -158.3942260742 
48083.9531250000 -158.4206390381 
48194.7890625000 -158.4639129639 
48305.8828125000 -158.5134735107 
48417.2304687500 -158.5449371338 
48528.8359375000 -158.5745697021 
48640.6992187500 -158.5829620361 
48752.8710937500 -158.5790405273 
48865.2500000000 -158.5719451904 
48977.8867187500 -158.5701599121 
49090.7851562500 -158.5728149414 
49203.9453125000 -158.5756225586 
49317.3632812500 -158.5679168701 
49431.0429687500 -158.5500946045 
49545.0390625000 -158.5024871826 
49659.2421875000 -158.4427032471 
49773.7109375000 -158.4042358398 
49888.4453125000 -158.3651733398 
50003.4414062500 -158.3513641357 
50118.7031250000 -158.3567199707 
50234.2851562500 -158.3710784912 
50350.0781250000 -158.3791351318 
50466.1367187500 -158.3776702881 
50582.4648437500 -158.3797607422 
50699.0625000000 -158.3902130127 
50815.9257812500 -158.4209442139 
50933.0625000000 -158.4584655762 
51050.5234375000 -158.4789733887 
51168.1953125000 -158.4847259521 
51286.1445312500 -158.4563446045 
51404.3593750000 -158.3977355957 
51522.8515625000 -158.3449554443 
51641.6171875000 -158.3303375244 
51760.7109375000 -158.3453369141 
51880.0234375000 -158.3800964355 
51999.6093750000 -158.4071197510 
52119.4726562500 -158.4185943604 
52239.6093750000 -158.4230957031 
52360.0273437500 -158.4433593750 
52480.7187500000 -158.4809570312 
52601.7500000000 -158.5242614746 
52723.0000000000 -158.5527648926 
52844.5312500000 -158.5453338623 
52966.3398437500 -158.5065917969 
53088.4335937500 -158.4671783447 
53210.8046875000 -158.4150695801 
53333.5195312500 -158.3929290771 
53456.4570312500 -158.4170227051 
53579.6757812500 -158.4603424072 
53703.1835937500 -158.4909667969 
53826.9726562500 -158.4938354492 
53951.0468750000 -158.4670257568 
54075.4062500000 -158.4285583496 
54200.1132812500 -158.3864440918 
54325.0507812500 -158.3524322510 
54450.2734375000 -158.3543548584 
54575.7851562500 -158.4011383057 
54701.5859375000 -158.4886932373 
54827.6757812500 -158.5730285645 
54954.0585937500 -158.6100616455 
55080.7929687500 -158.6002197266 
55207.7578125000 -158.5537719727 
55335.0156250000 -158.4999389648 
55462.5664062500 -158.4499969482 
55590.4101562500 -158.4054870605 
55718.5507812500 -158.3727874756 
55847.0468750000 -158.3583068848 
55975.7773437500 -158.3703613281 
56104.8085937500 -158.3935546875 
56234.1328125000 -158.4077606201 
56363.7578125000 -158.4014282227 
56493.6796875000 -158.3675231934 
56623.9023437500 -158.3206939697 
56754.4843750000 -158.2835083008 
56885.3085937500 -158.2797088623 
57016.4335937500 -158.3368530273 
57147.8593750000 -158.4355316162 
57279.5898437500 -158.5421752930 
57411.6210937500 -158.6207427979 
57544.0234375000 -158.6156463623 
57676.6679687500 -158.5756225586 
57809.6171875000 -158.5394592285 
57942.8710937500 -158.5292053223 
58076.4335937500 -158.5345916748 
58210.3046875000 -158.5333251953 
58344.4843750000 -158.5031433105 
58479.0351562500 -158.4757385254 
58613.8320312500 -158.4660339355 
58748.9414062500 -158.4675292969 
58884.3632812500 -158.4732360840 
59020.0937500000 -158.5011901855 
59156.1406250000 -158.5539398193 
59292.5000000000 -158.6339111328 
59429.2382812500 -158.7132263184 
59566.2265625000 -158.7567443848 
59703.5312500000 -158.7351837158 
59841.1523437500 -158.6653289795 
59979.0898437500 -158.5846252441 
60117.3476562500 -158.5349121094 
60255.9882812500 -158.5461425781 
60394.8828125000 -158.6121673584 
60534.0976562500 -158.6612243652 
60673.6328125000 -158.6775665283 
60813.4882812500 -158.6321868896 
60953.6679687500 -158.5309600830 
61094.1718750000 -158.3450164795 
61235.0625000000 -158.0036010742 
61376.2148437500 -157.7285003662 
61517.6914062500 -157.5247039795 
61659.4960937500 -157.4620208740 
61801.6250000000 -157.5864257812 
61944.0820312500 -157.8092346191 
62086.9335937500 -158.0910949707 
62230.0507812500 -158.2433319092 
62373.4960937500 -158.3507995605 
62517.2695312500 -158.4583435059 
62661.3750000000 -158.5017700195 
62805.8164062500 -158.4858551025 
62950.5859375000 -158.4413757324 
63095.7617187500 -158.3866882324 
63241.2031250000 -158.3675537109 
63386.9765625000 -158.3751525879 
63533.0898437500 -158.4124603271 
63679.5390625000 -158.4701232910 
63826.3242187500 -158.5156860352 
63973.5195312500 -158.5420684814 
64120.9804687500 -158.5269927979 
64268.7851562500 -158.4761962891 
64416.9296875000 -158.4602813721 
64565.4140625000 -158.5026245117 
64714.2421875000 -158.6211853027 
64863.4140625000 -158.7316131592 
65013.0000000000 -158.7624359131 
65162.8593750000 -158.7387847900 
65313.0625000000 -158.6656951904 
65463.6132812500 -158.5527801514 
65614.5156250000 -158.4445495605 
65765.7578125000 -158.3436431885 
65917.3515625000 -158.2765808105 
66069.3671875000 -158.2956390381 
66221.6640625000 -158.3421936035 
66374.3125000000 -158.3594207764 
66527.3125000000 -158.3204650879 
66680.6562500000 -158.1079864502 
66834.3593750000 -157.6237335205 
66988.4921875000 -156.9809112549 
67142.9062500000 -156.5892791748 
67297.6796875000 -156.4801177979 
67452.8046875000 -156.8040161133 
67608.2890625000 -157.5078582764 
67764.1250000000 -158.1600494385 
67920.3281250000 -158.4582519531 
68076.9609375000 -158.4824218750 
68233.8906250000 -158.4217834473 
68391.1718750000 -158.3568115234 
68548.8203125000 -158.3806762695 
68706.8281250000 -158.4646148682 
68865.2031250000 -158.5154876709 
69024.0156250000 -158.5032806396 
69183.1250000000 -158.4836425781 
69342.5937500000 -158.4807891846 
69502.4296875000 -158.4695739746 
69662.6406250000 -158.4307098389 
69823.2187500000 -158.4085998535 
69984.1640625000 -158.4572296143 
70145.5625000000 -158.5523681641 
70307.2500000000 -158.6035156250 
70469.3125000000 -158.5706176758 
70631.7500000000 -158.5179443359 
70794.5625000000 -158.5003509521 
70957.7500000000 -158.4910736084 
71121.3906250000 -158.4675292969 
71285.3281250000 -158.4328613281 
71449.6484375000 -158.3937835693 
71614.3437500000 -158.3524475098 
71779.4218750000 -158.2199096680 
71944.8750000000 -157.8836517334 
72110.7187500000 -157.4558715820 
72277.0156250000 -157.2837829590 
72443.6171875000 -157.5384979248 
72610.6093750000 -158.0030364990 
72777.9765625000 -158.3278045654 
72945.7343750000 -158.4182739258 
73113.8828125000 -158.3972167969 
73282.4140625000 -158.3780212402 
73451.4140625000 -158.3926544189 
73620.7265625000 -158.4219055176 
73790.4296875000 -158.4635162354 
73960.5234375000 -158.5237121582 
74131.0078125000 -158.5656890869 
74301.8828125000 -158.5554809570 
74473.2343750000 -158.5171813965 
74644.8984375000 -158.4858551025 
74816.9609375000 -158.4708099365 
74989.4218750000 -158.4738159180 
75162.2734375000 -158.4928131104 
75335.5312500000 -158.5177459717 
75509.1875000000 -158.5412292480 
75683.3203125000 -158.5633239746 
75857.7812500000 -158.5862579346 
76032.6328125000 -158.6073760986 
76207.8984375000 -158.6102600098 
76383.5625000000 -158.5834350586 
76559.6328125000 -158.5741577148 
76736.1875000000 -158.6138305664 
76913.0703125000 -158.6770172119 
77090.3593750000 -158.7112274170 
77268.0625000000 -158.7097930908 
77446.1718750000 -158.6886138916 
77624.6875000000 -158.6521759033 
77803.6171875000 -158.6082611084 
77983.0468750000 -158.5663146973 
78162.8046875000 -158.5364227295 
78342.9765625000 -158.5432586670 
78523.5625000000 -158.5651245117 
78704.5625000000 -158.5683441162 
78885.9843750000 -158.5436401367 
79067.8203125000 -158.5155792236 
79250.1640625000 -158.5069427490 
79432.8437500000 -158.5298309326 
79615.9375000000 -158.5483245850 
79799.4609375000 -158.5306396484 
79983.4062500000 -158.5157928467 
80167.7734375000 -158.5379791260 
80352.6484375000 -158.5944061279 
80537.8671875000 -158.6670989990 
80723.5156250000 -158.6631622314 
80909.5859375000 -158.5893096924 
81096.0937500000 -158.5133209229 
81283.0234375000 -158.4636688232 
81470.3828125000 -158.4516906738 
81658.2734375000 -158.4952850342 
81846.5000000000 -158.5265502930 
82035.1640625000 -158.5078277588 
82224.2578125000 -158.3852844238 
82413.7890625000 -158.1768341064 
82603.7578125000 -158.0823364258 
82794.2578125000 -158.1777038574 
82985.1015625000 -158.4270782471 
83176.3906250000 -158.5436096191 
83368.1171875000 -158.4850463867 
83560.2890625000 -158.3826446533 
83752.8984375000 -158.3529968262 
83945.9609375000 -158.4758453369 
84139.5546875000 -158.5934143066 
84333.5000000000 -158.6386108398 
84527.8906250000 -158.6286163330 
84722.7343750000 -158.5959320068 
84918.0312500000 -158.5551910400 
85113.7734375000 -158.5323333740 
85310.0546875000 -158.5539855957 
85506.7031250000 -158.5798797607 
85703.8046875000 -158.6255340576 
85901.3515625000 -158.7215576172 
86099.3671875000 -158.8069915771 
86297.8281250000 -158.7998809814 
86496.7500000000 -158.6921844482 
86696.2265625000 -158.6011810303 
86896.0703125000 -158.4871673584 
87096.3671875000 -158.3977508545 
87297.1328125000 -158.3862457275 
87498.3593750000 -158.3924407959 
87700.0468750000 -158.3808593750 
87902.2031250000 -158.3979949951 
88104.9218750000 -158.4543762207 
88308.0078125000 -158.5037689209 
88511.5703125000 -158.5664215088 
88715.5937500000 -158.6615295410 
88920.0859375000 -158.7593841553 
89125.0546875000 -158.7740173340 
89330.5937500000 -158.7179412842 
89536.5078125000 -158.6425170898 
89742.8906250000 -158.5806579590 
89949.7578125000 -158.5325622559 
90157.1015625000 -158.5126647949 
90364.9140625000 -158.4866943359 
90573.2109375000 -158.4518127441 
90782.0937500000 -158.4790954590 
90991.3515625000 -158.5393981934 
91201.0937500000 -158.5199737549 
91411.3203125000 -158.4355163574 
91622.0234375000 -158.4085235596 
91833.2187500000 -158.4600677490 
92045.0078125000 -158.5028839111 
92257.1718750000 -158.4988403320 
92469.8359375000 -158.4600372314 
92682.9843750000 -158.3942871094 
92896.6250000000 -158.3405303955 
93110.7578125000 -158.3848419189 
93325.3828125000 -158.5158843994 
93540.6093750000 -158.5774688721 
93756.2265625000 -158.5577239990 
93972.3437500000 -158.6014556885 
94188.9531250000 -158.6911163330 
94406.0703125000 -158.7124176025 
94623.6796875000 -158.6938476562 
94841.8984375000 -158.6880493164 
95060.5156250000 -158.6905975342 
95279.6328125000 -158.7396697998 
95499.2656250000 -158.7619476318 
95719.3984375000 -158.7266235352 
95940.0390625000 -158.7173004150 
96161.1875000000 -158.6644439697 
96382.9453125000 -158.5251770020 
96605.1171875000 -158.4387664795 
96827.7968750000 -158.4777221680 
97050.9921875000 -158.5235443115 
97274.7031250000 -158.4840850830 
97498.9296875000 -158.4858856201 
97723.6718750000 -158.6025543213 
97949.0390625000 -158.7319335938 
98174.8203125000 -158.7957611084 
98401.1171875000 -158.7489318848 
98627.9375000000 -158.6232757568 
98855.2812500000 -158.4618682861 
99083.1484375000 -158.3658142090 
99311.6562500000 -158.4335174561 
99540.5781250000 -158.5444793701 
99770.0234375000 -158.5973510742 
100000.0000000000 -158.5785217285 
100230.5078125000 -158.5726318359 
100461.5468750000 -158.5623474121 
100693.1171875000 -158.5487670898 
100925.3359375000 -158.5344238281 
101157.9687500000 -158.5215301514 
101391.1484375000 -158.5114135742 
101624.8593750000 -158.5043640137 
101859.1171875000 -158.4998016357 
102093.9062500000 -158.4965209961 
102329.3515625000 -158.4931335449 
102565.2265625000 -158.4884643555 
102801.6484375000 -158.4817047119 
103038.6171875000 -158.4725341797 
103276.1250000000 -158.4612579346 
103514.1875000000 -158.4487304688 
103752.7890625000 -158.4362945557 
103992.0625000000 -158.4252471924 
104231.7734375000 -158.4158782959 
104472.0312500000 -158.4074554443 
104712.8515625000 -158.3986206055 
104954.2187500000 -158.3882751465 
105196.1484375000 -158.3765563965 
105438.6328125000 -158.3650817871 
105681.7890625000 -158.3567810059 
105925.3984375000 -158.3549194336 
106169.5625000000 -158.3620300293 
106414.2890625000 -158.3792419434 
106659.5859375000 -158.4058837891 
106905.4375000000 -158.4396820068 
107151.9843750000 -158.4770965576 
107398.9765625000 -158.5138702393 
107646.5390625000 -158.5456390381 
107894.6718750000 -158.5688934326 
108143.3750000000 -158.5818481445 
108392.6562500000 -158.5852355957 
108642.5078125000 -158.5821380615 
108893.0546875000 -158.5769195557 
109144.0625000000 -158.5737609863 
109395.6484375000 -158.5755462646 
109647.8125000000 -158.5834808350 
109900.5546875000 -158.5973510742 
110153.8828125000 -158.6159667969 
110407.9218750000 -158.6374816895 
110662.4140625000 -158.6566009521 
110917.5000000000 -158.6772918701 
111173.1718750000 -158.6942138672 
111429.4375000000 -158.7053527832 
111686.2890625000 -158.7086486816 
111943.7343750000 -158.7017517090 
112201.8984375000 -158.6828460693 
112460.5312500000 -158.6522521973 
112719.7578125000 -158.6134643555 
112979.5859375000 -158.5729064941 
113240.0078125000 -158.5380249023 
113501.0390625000 -158.5148620605 
113762.7890625000 -158.5061645508 
114025.0234375000 -158.5108337402 
114287.8593750000 -158.5249023438 
114551.2968750000 -158.5433044434 
114815.3437500000 -158.5615386963 
115080.0078125000 -158.5819702148 
115345.2734375000 -158.5935211182 
115611.2812500000 -158.5958251953 
115877.7734375000 -158.5947723389 
116144.8750000000 -158.5903015137 
116412.6015625000 -158.5814514160 
116680.9375000000 -158.5665435791 
116949.8984375000 -158.5435943604 
117219.4765625000 -158.5112762451 
117489.8046875000 -158.4697723389 
117760.6250000000 -158.4215545654 
118032.0703125000 -158.3713989258 
118304.1406250000 -158.3256072998 
118576.8437500000 -158.2903594971 
118850.1718750000 -158.2698211670 
119124.2578125000 -158.2646942139 
119398.8515625000 -158.2790374756 
119674.0703125000 -158.3007354736 
119949.9296875000 -158.3104553223 
120226.4218750000 -158.3111267090 
120503.5546875000 -158.2994842529 
120781.3203125000 -158.2725372314 
121059.8671875000 -158.2274627686 
121338.9140625000 -158.1620941162 
121618.6093750000 -158.0752716064 
121898.9531250000 -157.9669036865 
122179.9375000000 -157.8378143311 
122461.5703125000 -157.6101531982 
122743.9843750000 -157.3718414307 
123026.9218750000 -157.2306213379 
123310.5078125000 -157.1297760010 
123594.7421875000 -157.0904846191 
123879.6406250000 -157.1268310547 
124165.1953125000 -157.2408294678 
124451.3984375000 -157.4198303223 
124738.4062500000 -157.7480621338 
125025.9375000000 -158.0590362549 
125314.1328125000 -158.2119140625 
125602.9921875000 -158.3159790039 
125892.5156250000 -158.3790740967 
126182.7031250000 -158.4129638672 
126473.7031250000 -158.4270019531 
126765.2343750000 -158.4191436768 
127057.4375000000 -158.3882904053 
127350.3125000000 -158.3596801758 
127643.8671875000 -158.3343658447 
127938.0937500000 -158.3203430176 
128233.0000000000 -158.3226470947 
128528.7265625000 -158.3414916992 
128824.9921875000 -158.3899688721 
129121.9453125000 -158.4401397705 
129419.5781250000 -158.4652862549 
129717.8984375000 -158.4830474854 
130016.9140625000 -158.4972839355 
130316.6093750000 -158.5248413086 
130617.1406250000 -158.5659332275 
130918.2265625000 -158.5989379883 
131220.0000000000 -158.6276550293 
131522.4687500000 -158.6433868408 
131825.6406250000 -158.6394348145 
132129.5000000000 -158.5906219482 
132434.2187500000 -158.5090484619 
132739.4843750000 -158.4445495605 
133045.4687500000 -158.3817749023 
133352.1406250000 -158.3264923096 
133659.5312500000 -158.2670898438 
133967.6250000000 -158.2348175049 
134276.4218750000 -158.2311096191 
134586.0937500000 -158.2393951416 
134896.3281250000 -158.2713775635 
135207.2656250000 -158.3172607422 
135518.9375000000 -158.3519287109 
135831.3125000000 -158.3845977783 
136144.4062500000 -158.4106903076 
136458.3906250000 -158.4276885986 
136772.9375000000 -158.4208679199 
137088.2031250000 -158.4063720703 
137404.2031250000 -158.3931732178 
137720.9218750000 -158.3935394287 
138038.3906250000 -158.4214019775 
138356.5781250000 -158.4537048340 
138675.6406250000 -158.4869079590 
138995.2968750000 -158.5174865723 
139315.7031250000 -158.5169372559 
139636.8281250000 -158.4973602295 
139958.7031250000 -158.4706726074 
140281.3125000000 -158.4364166260 
140604.6718750000 -158.4248809814 
140928.9375000000 -158.4384613037 
141253.7812500000 -158.4867553711 
141579.3906250000 -158.5475616455 
141905.7343750000 -158.5823364258 
142232.8437500000 -158.6037750244 
142560.7031250000 -158.6045837402 
142889.4687500000 -158.5821380615 
143218.8281250000 -158.5614318848 
143548.9687500000 -158.5359649658 
143879.8593750000 -158.5188903809 
144211.5156250000 -158.5099487305 
144543.9218750000 -158.4903411865 
144877.1093750000 -158.4596405029 
145211.2187500000 -158.4328918457 
145545.9375000000 -158.4053497314 
145881.4375000000 -158.3719787598 
146217.7031250000 -158.3528442383 
146554.7500000000 -158.3505249023 
146892.5625000000 -158.3581848145 
147231.3281250000 -158.3685760498 
147570.7031250000 -158.3699798584 
147910.8593750000 -158.3533477783 
148251.8125000000 -158.3186340332 
148593.5468750000 -158.2907867432 
148936.0625000000 -158.2635498047 
149279.3750000000 -158.2652282715 
149623.6250000000 -158.3011779785 
149968.5312500000 -158.3427886963 
150314.2187500000 -158.3589324951 
150660.7031250000 -158.3559722900 
151007.9843750000 -158.3378295898 
151356.0625000000 -158.3286437988 
151705.1250000000 -158.3333282471 
152054.8125000000 -158.3536834717 
152405.3125000000 -158.3707580566 
152756.6093750000 -158.3916931152 
153108.7187500000 -158.4069824219 
153461.6562500000 -158.4203948975 
153815.3906250000 -158.4363403320 
154170.1093750000 -158.4495239258 
154525.4843750000 -158.4726409912 
154881.6875000000 -158.4973144531 
155238.7031250000 -158.5195770264 
155596.5312500000 -158.5368652344 
155955.1875000000 -158.5445251465 
156314.6875000000 -158.5514984131 
156675.1718750000 -158.5556030273 
157036.3125000000 -158.5574645996 
157398.2968750000 -158.5568847656 
157761.1093750000 -158.5507659912 
158124.7656250000 -158.5394439697 
158489.2500000000 -158.5300445557 
158854.7500000000 -158.5197753906 
159220.9218750000 -158.5176849365 
159587.9375000000 -158.5217742920 
159955.7968750000 -158.5187835693 
160324.5156250000 -158.4937438965 
160694.0625000000 -158.4535369873 
161064.4843750000 -158.4135284424 
161435.9218750000 -158.3859405518 
161808.0468750000 -158.3745574951 
162181.0312500000 -158.3548889160 
162554.8593750000 -158.3262786865 
162929.5625000000 -158.2998809814 
163305.1250000000 -158.2973632812 
163681.7343750000 -158.3385925293 
164059.0312500000 -158.4035339355 
164437.2031250000 -158.4632568359 
164816.2343750000 -158.4966430664 
165196.1562500000 -158.4936370850 
165576.9375000000 -158.4708251953 
165958.6093750000 -158.4348754883 
166341.3437500000 -158.3931579590 
166724.7656250000 -158.3483123779 
167109.0781250000 -158.3069763184 
167494.2812500000 -158.2813262939 
167880.3593750000 -158.2778167725 
168267.3437500000 -158.3094482422 
168655.3906250000 -158.3689575195 
169044.1562500000 -158.4530029297 
169433.8125000000 -158.5701599121 
169824.3750000000 -158.6383361816 
170215.8281250000 -158.6604461670 
170608.1875000000 -158.6373748779 
171001.4531250000 -158.5683441162 
171395.8125000000 -158.4836578369 
171790.8906250000 -158.4099121094 
172186.8750000000 -158.3643035889 
172583.7812500000 -158.3617401123 
172981.6093750000 -158.3861846924 
173380.3437500000 -158.4165039062 
173779.9843750000 -158.4068450928 
174180.7500000000 -158.3322753906 
174582.2500000000 -158.1948394775 
174984.6875000000 -158.0483856201 
175388.0312500000 -157.9622802734 
175792.3125000000 -157.9976196289 
176197.5312500000 -158.1231842041 
176603.8750000000 -158.2763214111 
177010.9531250000 -158.4031829834 
177418.9843750000 -158.4781341553 
177827.9375000000 -158.5317382812 
178237.8437500000 -158.5487365723 
178648.7031250000 -158.5378875732 
179060.5000000000 -158.5032501221 
179473.4375000000 -158.4562683105 
179887.1406250000 -158.4184265137 
180301.7968750000 -158.4213256836 
180717.4062500000 -158.4414520264 
181133.9687500000 -158.4597167969 
181551.5000000000 -158.4605255127 
181970.1875000000 -158.4517059326 
182389.6406250000 -158.4212951660 
182810.0625000000 -158.3781127930 
183231.4531250000 -158.3213348389 
183653.8125000000 -158.2685546875 
184077.1406250000 -158.2356567383 
184501.4531250000 -158.2182006836 
184926.9531250000 -158.2142639160 
185353.2187500000 -158.2134246826 
185780.4687500000 -158.2307739258 
186208.7031250000 -158.2900695801 
186637.9375000000 -158.3575286865 
187068.1406250000 -158.4245605469 
187499.3437500000 -158.4777526855 
187931.7500000000 -158.4794006348 
188364.9531250000 -158.4536743164 
188799.1406250000 -158.4206390381 
189234.3437500000 -158.4159088135 
189670.5312500000 -158.4309539795 
190107.7500000000 -158.4529724121 
190546.1562500000 -158.4598083496 
190985.3906250000 -158.4608612061 
191425.6250000000 -158.4701690674 
191866.8750000000 -158.4996032715 
192309.1406250000 -158.5446624756 
192752.4218750000 -158.5827484131 
193196.7343750000 -158.6153564453 
193642.2812500000 -158.6291961670 
194088.6406250000 -158.5796661377 
194536.0312500000 -158.4974517822 
194984.4375000000 -158.3911895752 
195433.8906250000 -158.2780303955 
195884.3906250000 -158.2555847168 
196336.1250000000 -158.2936401367 
196788.7031250000 -158.3455657959 
197242.3125000000 -158.3872985840 
197696.9687500000 -158.4039916992 
198152.6718750000 -158.4285736084 
198609.4218750000 -158.4482116699 
199067.2343750000 -158.4517822266 
199526.3125000000 -158.4421234131 
199986.2343750000 -158.4506988525 
200447.2187500000 -158.4862518311 
200909.2656250000 -158.5147094727 
201372.3750000000 -158.5365447998 
201836.5625000000 -158.5585174561 
202302.0312500000 -158.5554504395 
202768.3437500000 -158.4987945557 
203235.7343750000 -158.4041137695 
203704.2187500000 -158.3417358398 
204173.7656250000 -158.3158416748 
204644.4062500000 -158.3350830078 
205116.1250000000 -158.3943939209 
205589.1562500000 -158.4609069824 
206063.0468750000 -158.5139007568 
206538.0468750000 -158.5393981934 
207014.1250000000 -158.5371246338 
207491.3125000000 -158.5212249756 
207969.5937500000 -158.5059814453 
208448.9843750000 -158.5130767822 
208929.7031250000 -158.5316467285 
209411.2968750000 -158.5498352051 
209894.0000000000 -158.5700225830 
210377.8281250000 -158.5906372070 
210862.7500000000 -158.6092529297 
211348.8125000000 -158.6254730225 
211836.2187500000 -158.6288299561 
212324.5156250000 -158.6134948730 
212813.9375000000 -158.5700073242 
213304.4843750000 -158.5155792236 
213796.1718750000 -158.4742584229 
214288.9843750000 -158.4794769287 
214782.9375000000 -158.5494689941 
215278.2656250000 -158.6371765137 
215774.5000000000 -158.6516723633 
216271.8750000000 -158.5694274902 
216770.3906250000 -158.4743041992 
217270.0625000000 -158.4525299072 
217770.8906250000 -158.5029754639 
218273.1093750000 -158.5643768311 
218776.2343750000 -158.5904235840 
219280.5312500000 -158.5754394531 
219785.9843750000 -158.5329589844 
220292.6093750000 -158.4792327881 
220800.4062500000 -158.4249725342 
221309.3593750000 -158.3784027100 
221819.7343750000 -158.3586425781 
222331.0468750000 -158.3795166016 
222843.5468750000 -158.4211425781 
223357.2031250000 -158.4449005127 
223872.0625000000 -158.4357910156 
224388.1093750000 -158.4148712158 
224905.5781250000 -158.4052276611 
225424.0000000000 -158.3880462646 
225943.6250000000 -158.3152313232 
226464.4375000000 -158.1883087158 
226986.4531250000 -158.0927734375 
227509.6718750000 -158.1127777100 
228034.1093750000 -158.2359619141 
228559.9843750000 -158.3667755127 
229086.8281250000 -158.4314117432 
229614.8906250000 -158.4423522949 
230144.1718750000 -158.4494323730 
230674.6718750000 -158.4621887207 
231206.3906250000 -158.4558258057 
231739.3437500000 -158.4365844727 
232273.7812500000 -158.4175262451 
232809.1875000000 -158.3849029541 
233345.8281250000 -158.3171691895 
233883.7031250000 -158.2429046631 
234422.8125000000 -158.2251281738 
234963.1875000000 -158.2853851318 
235505.0468750000 -158.3868713379 
236047.9062500000 -158.3798675537 
236592.0156250000 -158.2474517822 
237137.3750000000 -158.0828857422 
237683.9843750000 -157.9802551270 
238231.8750000000 -157.9601898193 
238781.0156250000 -157.9888153076 
239331.6718750000 -158.0393371582 
239883.3593750000 -158.1125640869 
240436.2968750000 -158.2131805420 
240990.5312500000 -158.3344573975 
241546.0312500000 -158.4809722900 
242102.8125000000 -158.6576690674 
242661.1406250000 -158.7303771973 
243220.4843750000 -158.6891937256 
243781.1250000000 -158.6228485107 
244343.0625000000 -158.5735473633 
244906.2968750000 -158.5424957275 
245470.8125000000 -158.5335998535 
246036.6406250000 -158.5300598145 
246604.0468750000 -158.5016479492 
247172.4843750000 -158.4179840088 
247742.2343750000 -158.3226165771 
248313.2968750000 -158.2664184570 
248885.6718750000 -158.2389373779 
249459.3750000000 -158.2519683838 
250034.4062500000 -158.2957763672 
250611.0156250000 -158.3283081055 
251188.7031250000 -158.3470764160 
251767.7031250000 -158.3726654053 
252348.0468750000 -158.4443817139 
252929.7343750000 -158.5452423096 
253512.7500000000 -158.6425323486 
254097.3906250000 -158.6379241943 
254683.1093750000 -158.5769500732 
255270.1718750000 -158.5239410400 
255858.5781250000 -158.4864196777 
256448.3593750000 -158.4710083008 
257039.4843750000 -158.5001983643 
257631.9843750000 -158.5693511963 
258226.1250000000 -158.5866241455 
258821.3593750000 -158.5406494141 
259417.9531250000 -158.4518585205 
260015.9375000000 -158.3327178955 
260615.2812500000 -158.2321014404 
261216.0312500000 -158.1921997070 
261818.4375000000 -158.2665100098 
262421.9375000000 -158.3781127930 
263026.8437500000 -158.4225921631 
263633.1562500000 -158.4019317627 
264240.8437500000 -158.3805084229 
264849.9375000000 -158.3993835449 
265460.4375000000 -158.4476318359 
266072.6250000000 -158.4907684326 
266685.9375000000 -158.4941253662 
267300.6562500000 -158.4341583252 
267916.8125000000 -158.3283843994 
268534.3750000000 -158.2524414062 
269153.3750000000 -158.2542724609 
269774.0937500000 -158.3163452148 
270395.9375000000 -158.3854980469 
271019.2187500000 -158.4360504150 
271643.9375000000 -158.5131988525 
272270.0937500000 -158.6055908203 
272897.6875000000 -158.6376190186 
273526.7500000000 -158.5911102295 
274157.5312500000 -158.5429077148 
274789.5000000000 -158.4940948486 
275422.9062500000 -158.3898620605 
276057.7812500000 -158.2787780762 
276694.0937500000 -158.1953887939 
277331.9062500000 -158.1030426025 
277971.1875000000 -158.0220031738 
278612.2187500000 -158.0448150635 
279254.4375000000 -158.1970062256 
279898.1562500000 -158.3353424072 
280543.3437500000 -158.3788757324 
281190.0000000000 -158.3990783691 
281838.1562500000 -158.4322052002 
282488.1250000000 -158.4686584473 
283139.2812500000 -158.4963684082 
283791.9375000000 -158.5030975342 
284446.0937500000 -158.4586944580 
285101.7812500000 -158.3851470947 
285758.9687500000 -158.3442382812 
286417.6562500000 -158.3601226807 
287078.1875000000 -158.3835754395 
287739.9062500000 -158.3296508789 
288403.1875000000 -158.1947784424 
289067.9687500000 -158.1027679443 
289734.2812500000 -158.1620330811 
290402.1562500000 -158.3094177246 
291071.8750000000 -158.3801116943 
291742.8125000000 -158.3835754395 
292415.2812500000 -158.3268890381 
293089.3437500000 -158.2677612305 
293764.9062500000 -158.2365264893 
294442.0625000000 -158.2038879395 
295120.7812500000 -158.1961364746 
295801.3750000000 -158.2598114014 
296483.2187500000 -158.3673095703 
297166.6250000000 -158.3859100342 
297851.6250000000 -158.3070983887 
298538.1875000000 -158.1774444580 
299226.3437500000 -158.1555328369 
299916.4062500000 -158.3064880371 
300607.7500000000 -158.4091339111 
301300.6562500000 -158.4223632812 
301995.1875000000 -158.4305114746 
302691.3125000000 -158.4324188232 
303389.0312500000 -158.4286499023 
304088.3750000000 -158.4210662842 
304789.6562500000 -158.4122467041 
305492.2187500000 -158.4046325684 
306196.3750000000 -158.3999633789 
306902.1875000000 -158.3990936279 
307609.6250000000 -158.4021148682 
308318.6875000000 -158.4087677002 
309029.3750000000 -158.4186706543 
309742.0625000000 -158.4313354492 
310456.0312500000 -158.4455871582 
311171.6562500000 -158.4591979980 
311888.9375000000 -158.4693756104 
312607.8437500000 -158.4730224609 
313328.4375000000 -158.4676208496 
314051.0312500000 -158.4517211914 
314774.9375000000 -158.4252471924 
315500.5000000000 -158.3895263672 
316227.7812500000 -158.3472595215 
316956.6875000000 -158.3025360107 
317687.3125000000 -158.2608489990 
318419.5937500000 -158.2285461426 
319153.9375000000 -158.2117462158 
319889.5937500000 -158.2147674561 
320626.9687500000 -158.2384338379 
321366.0312500000 -158.2792510986 
322106.8125000000 -158.3297271729 
322849.2812500000 -158.3801422119 
323593.8125000000 -158.4210968018 
324339.7187500000 -158.4461059570 
325087.3750000000 -158.4531860352 
325836.7187500000 -158.4447326660 
326587.7812500000 -158.4262237549 
327340.5937500000 -158.4044036865 
328095.1250000000 -158.3855285645 
328851.7812500000 -158.3740997314 
329609.8125000000 -158.3721618652 
330369.5937500000 -158.3790588379 
331131.0937500000 -158.3918151855 
331894.3750000000 -158.4058532715 
332659.4375000000 -158.4175262451 
333426.2187500000 -158.4238281250 
334195.1562500000 -158.4242706299 
334965.5000000000 -158.4203796387 
335737.6250000000 -158.4147644043 
336511.5312500000 -158.4099121094 
337287.2187500000 -158.4074554443 
338064.6875000000 -158.4078826904 
338844.3125000000 -158.4109649658 
339625.3750000000 -158.4160156250 
340408.2500000000 -158.4223327637 
341192.9062500000 -158.4292297363 
341979.3750000000 -158.4359436035 
342767.6562500000 -158.4414978027 
343557.7812500000 -158.4448089600 
344350.0625000000 -158.4449005127 
345143.8125000000 -158.4411163330 
345939.4062500000 -158.4334411621 
346736.8125000000 -158.4226379395 
347536.0625000000 -158.4044952393 
348337.1562500000 -158.3909301758 
349140.5000000000 -158.3898468018 
349945.2812500000 -158.3977203369 
350751.9375000000 -158.4152374268 
351560.4375000000 -158.4411773682 
352370.8125000000 -158.4726257324 
353183.0625000000 -158.5057220459 
353997.1562500000 -158.5367279053 
354813.5312500000 -158.5628662109 
355631.4062500000 -158.5825805664 
356451.1562500000 -158.5955963135 
357272.8125000000 -158.6025390625 
358096.3437500000 -158.6045837402 
358921.7812500000 -158.6030731201 
359749.5312500000 -158.5961151123 
360578.7812500000 -158.5846557617 
361409.9375000000 -158.5727081299 
362243.0000000000 -158.5565490723 
363078.0000000000 -158.5365295410 
363914.9375000000 -158.5146636963 
364753.7812500000 -158.4941406250 
365594.9687500000 -158.4780578613 
366437.6875000000 -158.4681243896 
367282.3437500000 -158.4640502930 
368128.9687500000 -158.4652099609 
368977.5312500000 -158.4702758789 
369828.0312500000 -158.4767303467 
370680.5312500000 -158.4870758057 
371535.3750000000 -158.5017547607 
372391.7812500000 -158.5191955566 
373250.1875000000 -158.5361938477 
374110.5625000000 -158.5491943359 
374972.9062500000 -158.5558013916 
375837.2500000000 -158.5500946045 
376703.9687500000 -158.5405731201 
377572.3125000000 -158.5285186768 
378442.6562500000 -158.5146026611 
379314.9687500000 -158.4993743896 
380189.3437500000 -158.4839172363 
381065.6875000000 -158.4654388428 
381944.0625000000 -158.4573516846 
382824.9062500000 -158.4609222412 
383707.3437500000 -158.4702758789 
384591.8125000000 -158.4828796387 
385478.3125000000 -158.4957885742 
386366.8750000000 -158.5111083984 
387257.5000000000 -158.5223846436 
388150.5625000000 -158.5294952393 
389045.2812500000 -158.5381469727 
389942.0625000000 -158.5486602783 
390840.9062500000 -158.5600585938 
391741.8125000000 -158.5743103027 
392644.8125000000 -158.5814971924 
393549.8750000000 -158.5804138184 
394457.4687500000 -158.5756225586 
395366.7187500000 -158.5684814453 
396278.0937500000 -158.5564727783 
397191.5312500000 -158.5449066162 
398107.0937500000 -158.5370635986 
399024.7500000000 -158.5281066895 
399944.9687500000 -158.5175933838 
400866.8750000000 -158.5009918213 
401790.9062500000 -158.4892272949 
402717.0625000000 -158.4885559082 
403645.3437500000 -158.4943847656 
404575.7812500000 -158.5050354004 
405508.3437500000 -158.5219268799 
406443.5312500000 -158.5313262939 
407380.4062500000 -158.5303955078 
408319.4375000000 -158.5261535645 
409260.6562500000 -158.5234069824 
410204.0312500000 -158.5345764160 
411149.5625000000 -158.5551300049 
412097.3125000000 -158.5847625732 
413047.6562500000 -158.6376647949 
413999.7812500000 -158.6857299805 
414954.0625000000 -158.7062988281 
415910.5625000000 -158.7149200439 
416869.2812500000 -158.7061920166 
417830.1875000000 -158.6837768555 
418793.7812500000 -158.6664581299 
419759.1250000000 -158.6518707275 
420726.6875000000 -158.6407012939 
421696.5000000000 -158.6418762207 
422668.5312500000 -158.6497039795 
423642.8125000000 -158.6605834961 
424619.3437500000 -158.6777496338 
425598.5937500000 -158.6925354004 
426579.6250000000 -158.7006530762 
427562.9375000000 -158.7117614746 
428548.5000000000 -158.7205200195 
429536.3125000000 -158.7215270996 
430526.4375000000 -158.7161712646 
431519.3125000000 -158.6959838867 
432514.0000000000 -158.6721954346 
433510.9687500000 -158.6623840332 
434510.2500000000 -158.6673126221 
435511.8125000000 -158.6908264160 
436515.6875000000 -158.7132568359 
437521.9062500000 -158.7442016602 
438530.9062500000 -158.7652282715 
439541.7500000000 -158.7705993652 
440554.9062500000 -158.7660980225 
441570.4375000000 -158.7515716553 
442588.2812500000 -158.7380676270 
443608.4687500000 -158.7190246582 
444631.0312500000 -158.7064971924 
445656.4062500000 -158.7045898438 
446683.6875000000 -158.7118377686 
447713.3125000000 -158.7277526855 
448745.3437500000 -158.7429656982 
449779.7187500000 -158.7706298828 
450816.5000000000 -158.8010101318 
451856.1562500000 -158.8212890625 
452897.7187500000 -158.8485412598 
453941.6875000000 -158.8713073730 
454988.0625000000 -158.8892211914 
456036.8437500000 -158.9052886963 
457088.0312500000 -158.9158782959 
458141.6562500000 -158.9324035645 
459198.1875000000 -158.9488830566 
460256.6875000000 -158.9584350586 
461317.6250000000 -158.9673156738 
462380.9687500000 -158.9695892334 
463446.8125000000 -158.9675445557 
464515.0937500000 -158.9685974121 
465586.3437500000 -158.9744110107 
466659.5312500000 -158.9906921387 
467735.2187500000 -159.0088958740 
468813.3750000000 -159.0139923096 
469894.0312500000 -158.9924163818 
470977.1875000000 -158.9226989746 
472062.8125000000 -158.8211212158 
473151.4687500000 -158.7500457764 
474242.1250000000 -158.6843414307 
475335.2812500000 -158.6869659424 
476430.9687500000 -158.7720336914 
477529.1562500000 -158.8878173828 
478629.9062500000 -158.9835205078 
479733.7187500000 -159.0363159180 
480839.5312500000 -159.0438079834 
481947.9062500000 -159.0342864990 
483058.8125000000 -159.0242767334 
484172.3125000000 -159.0333709717 
485288.3437500000 -159.0603637695 
486406.9687500000 -159.0950469971 
487528.7187500000 -159.1195373535 
488652.5000000000 -159.1205139160 
489778.8750000000 -159.1061248779 
490907.8437500000 -159.0845794678 
492039.4375000000 -159.0643157959 
493173.6250000000 -159.0510406494 
494310.4375000000 -159.0497589111 
495450.3750000000 -159.0727233887 
496592.4375000000 -159.1164398193 
497737.1250000000 -159.1738281250 
498884.4375000000 -159.2273559570 
500034.4062500000 -159.2625274658 
501187.0000000000 -159.2809448242 
502342.8437500000 -159.2851409912 
503500.7812500000 -159.2847747803 
504661.3750000000 -159.2836303711 
505824.6562500000 -159.2824401855 
506990.6250000000 -159.2808990479 
508159.2812500000 -159.2812347412 
509330.6250000000 -159.2894439697 
510505.2187500000 -159.3060150146 
511681.9687500000 -159.3267059326 
512861.4375000000 -159.3414459229 
514043.6250000000 -159.3415222168 
515228.5312500000 -159.3294982910 
516416.1562500000 -159.3244476318 
517607.0937500000 -159.3354949951 
518800.2187500000 -159.3594360352 
519996.0937500000 -159.3890686035 
521194.7187500000 -159.4118652344 
522396.1250000000 -159.4152832031 
523600.2812500000 -159.3938598633 
524807.1875000000 -159.3721618652 
526017.5000000000 -159.3702239990 
527230.0000000000 -159.3966064453 
528445.3125000000 -159.4545745850 
529663.4375000000 -159.5440826416 
530884.3125000000 -159.5991210938 
532108.0625000000 -159.6275024414 
533335.1875000000 -159.6325531006 
534564.5625000000 -159.6144256592 
535796.7500000000 -159.5814056396 
537031.8125000000 -159.5683593750 
538269.6875000000 -159.5836944580 
539510.4375000000 -159.6247558594 
540754.0625000000 -159.6886444092 
542001.1250000000 -159.7754058838 
543250.5000000000 -159.8211975098 
544502.7500000000 -159.8346862793 
545757.8750000000 -159.8180389404 
547015.8750000000 -159.7956848145 
548276.7500000000 -159.7830657959 
549540.5625000000 -159.7918701172 
550807.9375000000 -159.8145751953 
552077.5625000000 -159.8405914307 
553350.1250000000 -159.8642120361 
554625.6875000000 -159.8713073730 
555904.1250000000 -159.8737182617 
557185.5000000000 -159.8825225830 
558470.5000000000 -159.8980865479 
559757.8125000000 -159.9214172363 
561048.0625000000 -159.9524688721 
562341.3125000000 -159.9682617188 
563637.5625000000 -159.9707641602 
564936.8125000000 -159.9526062012 
566239.0000000000 -159.9154510498 
567544.8750000000 -159.8905944824 
568853.0625000000 -159.8871917725 
570164.3125000000 -159.9189147949 
571478.6250000000 -159.9632720947 
572795.8750000000 -160.0169830322 
574116.2500000000 -160.0918273926 
575440.2500000000 -160.1638336182 
576766.6875000000 -160.2129058838 
578096.1875000000 -160.2549591064 
579428.6875000000 -160.2971954346 
580764.3125000000 -160.3156738281 
582103.0625000000 -160.3156890869 
583444.8125000000 -160.3110351562 
584790.3750000000 -160.3083496094 
586138.3125000000 -160.3129577637 
587489.4375000000 -160.3256225586 
588843.6250000000 -160.3544464111 
590200.9375000000 -160.4074249268 
591561.4375000000 -160.4504852295 
592925.0000000000 -160.4658203125 
594292.3750000000 -160.4639282227 
595662.2500000000 -160.4552764893 
597035.3125000000 -160.4411773682 
598411.5000000000 -160.4380950928 
599790.9375000000 -160.4624481201 
601173.4375000000 -160.4951782227 
602559.8750000000 -160.5256042480 
603948.8125000000 -160.5469055176 
605340.9375000000 -160.5606384277 
606736.3125000000 -160.6058502197 
608134.8750000000 -160.6922912598 
609536.6875000000 -160.7618560791 
610941.6875000000 -160.8063659668 
612350.6250000000 -160.8198852539 
613762.1250000000 -160.8025360107 
615176.9375000000 -160.7939758301 
616594.9375000000 -160.8191528320 
618016.2500000000 -160.8609313965 
619440.8125000000 -160.9145965576 
620869.3750000000 -160.9749145508 
622300.5000000000 -160.9910125732 
623734.9375000000 -160.9557037354 
625172.6875000000 -160.8981628418 
626613.7500000000 -160.8546295166 
628058.1250000000 -160.8392333984 
629505.8750000000 -160.8495025635 
630957.6250000000 -160.8725128174 
632412.0000000000 -160.9116516113 
633869.7500000000 -160.9796600342 
635330.8750000000 -161.0463256836 
636795.3750000000 -161.0882720947 
638263.2500000000 -161.1033325195 
639735.1875000000 -161.1073760986 
641209.8125000000 -161.1166992188 
642687.8750000000 -161.1407928467 
644169.3125000000 -161.1765899658 
645654.1250000000 -161.2065124512 
647142.4375000000 -161.2152252197 
648634.1250000000 -161.2110595703 
650130.0000000000 -161.2164306641 
651628.5625000000 -161.2333068848 
653130.6250000000 -161.2416992188 
654636.1250000000 -161.2365570068 
656145.1250000000 -161.2317047119 
657657.6250000000 -161.2316284180 
659173.5625000000 -161.2345428467 
660693.6875000000 -161.2505950928 
662216.6250000000 -161.2954254150 
663743.1250000000 -161.3661956787 
665273.0625000000 -161.4311370850 
666806.5625000000 -161.4384002686 
668343.6250000000 -161.3657073975 
669884.9375000000 -161.3122100830 
671429.0625000000 -161.3301849365 
672976.7500000000 -161.4210662842 
674528.0000000000 -161.5371398926 
676082.8750000000 -161.6346740723 
677641.2500000000 -161.7027130127 
679203.3125000000 -161.7465057373 
680769.6250000000 -161.7636718750 
682338.8750000000 -161.7445831299 
683911.6875000000 -161.6973724365 
685488.1875000000 -161.6639862061 
687068.2500000000 -161.6904144287 
688652.0000000000 -161.7803192139 
690240.1875000000 -161.8908081055 
691831.1875000000 -161.9750213623 
693425.9375000000 -162.0269317627 
695024.3125000000 -162.0948486328 
696626.4375000000 -162.1841583252 
698232.1875000000 -162.2347869873 
699841.6875000000 -162.2394714355 
701455.6250000000 -162.2157287598 
703072.5000000000 -162.1954956055 
704693.1250000000 -162.1866455078 
706317.5000000000 -162.1754150391 
707945.6250000000 -162.1528930664 
709577.5000000000 -162.1172332764 
711213.8750000000 -162.1000518799 
712853.3125000000 -162.1298675537 
714496.5000000000 -162.2057189941 
716143.4375000000 -162.3010864258 
717794.1875000000 -162.3756103516 
719448.7500000000 -162.4225006104 
721107.1250000000 -162.4618988037 
722770.1250000000 -162.5059661865 
724436.1875000000 -162.5499420166 
726106.0625000000 -162.5881958008 
727779.8125000000 -162.6383819580 
729457.3750000000 -162.6888885498 
731138.8125000000 -162.7154541016 
732824.1250000000 -162.7249603271 
734514.1875000000 -162.7314758301 
736207.2500000000 -162.7774505615 
737904.3125000000 -162.8548583984 
739605.1875000000 -162.8899230957 
741310.0625000000 -162.8920745850 
743018.8125000000 -162.9093017578 
744732.3750000000 -162.9482574463 
746449.0000000000 -162.9621276855 
748169.6250000000 -162.9661407471 
749894.1875000000 -163.0074462891 
751622.7500000000 -163.0988616943 
753355.3125000000 -163.1840667725 
755091.8750000000 -163.2322235107 
756833.2500000000 -163.1971740723 
758577.7500000000 -163.1118927002 
760326.3750000000 -163.0557861328 
762078.9375000000 -163.0396881104 
763835.6250000000 -163.0948333740 
765596.3125000000 -163.1717224121 
767361.8750000000 -163.2386322021 
769130.6875000000 -163.3110046387 
770903.6250000000 -163.3923950195 
772680.6250000000 -163.4354705811 
774461.6875000000 -163.4033966064 
776246.8750000000 -163.2977752686 
778036.1875000000 -163.2172088623 
779830.4375000000 -163.2208557129 
781628.0000000000 -163.3480682373 
783429.7500000000 -163.5442352295 
785235.6250000000 -163.7163543701 
787045.6250000000 -163.7687835693 
788859.8125000000 -163.6931915283 
790678.1875000000 -163.5665588379 
792501.6250000000 -163.5117645264 
794328.4375000000 -163.5031433105 
796159.3750000000 -163.4934082031 
797994.6250000000 -163.4815673828 
799834.0000000000 -163.5132446289 
801677.6875000000 -163.5688781738 
803526.5000000000 -163.6382446289 
805378.6875000000 -163.7016448975 
807235.1250000000 -163.7368927002 
809095.8750000000 -163.7166290283 
810960.9375000000 -163.7059326172 
812830.2500000000 -163.7803039551 
814703.8750000000 -163.8857116699 
816582.6875000000 -163.9358825684 
818465.0000000000 -163.9279785156 
820351.6250000000 -163.8898925781 
822242.5625000000 -163.8586883545 
824137.8750000000 -163.8913421631 
826037.6250000000 -164.0180053711 
827942.5625000000 -164.1398468018 
829851.0625000000 -164.1483306885 
831763.9375000000 -164.0861511230 
833681.1875000000 -164.0780639648 
835602.8750000000 -164.1447753906 
837529.0000000000 -164.1977691650 
839459.5625000000 -164.1881866455 
841395.5000000000 -164.1732177734 
843335.0000000000 -164.1511230469 
845278.9375000000 -164.1052246094 
847227.3750000000 -164.1040649414 
849180.2500000000 -164.2163848877 
851137.6875000000 -164.3537750244 
853100.5625000000 -164.4083557129 
855067.0000000000 -164.3916168213 
857038.0000000000 -164.3508911133 
859013.5625000000 -164.3151550293 
860993.6250000000 -164.2828826904 
862978.3125000000 -164.2183990479 
864967.5000000000 -164.1703643799 
866962.2500000000 -164.2495422363 
868960.6875000000 -164.3915863037 
870963.6875000000 -164.4391174316 
872971.3125000000 -164.3244018555 
874983.6250000000 -164.1793060303 
877000.5000000000 -164.1951904297 
879022.0625000000 -164.3034057617 
881049.2500000000 -164.3833312988 
883080.1250000000 -164.4272308350 
885115.6875000000 -164.5170135498 
887155.9375000000 -164.6337280273 
889200.8750000000 -164.6694335938 
891250.5625000000 -164.6174926758 
893305.9375000000 -164.5443572998 
895365.0625000000 -164.5252532959 
897428.9375000000 -164.5679931641 
899497.5625000000 -164.7002868652 
901571.0000000000 -164.8495025635 
903649.1875000000 -164.9695434570 
905732.1250000000 -165.0554656982 
907820.9375000000 -165.0493011475 
909913.5000000000 -165.0391082764 
912010.9375000000 -165.0768890381 
914113.1875000000 -165.0259704590 
916220.2500000000 -164.8054351807 
918332.1875000000 -164.6585083008 
920450.0625000000 -164.6849517822 
922571.7500000000 -164.7477264404 
924698.3750000000 -164.7965087891 
926829.8125000000 -164.8227539062 
928966.2500000000 -164.8094482422 
931107.5625000000 -164.7828979492 
933253.8750000000 -164.7427520752 
935406.0625000000 -164.6999359131 
937562.2500000000 -164.6727294922 
939723.4375000000 -164.6492767334 
941889.5625000000 -164.6769256592 
944060.6875000000 -164.7858428955 
946236.8125000000 -164.9104003906 
948419.0000000000 -164.8881530762 
950605.1250000000 -164.8140411377 
952796.3750000000 -164.7567596436 
954992.6250000000 -164.6658172607 
957193.9375000000 -164.5601959229 
959400.3750000000 -164.5164184570 
961611.8125000000 -164.5893249512 
963829.5000000000 -164.7793579102 
966051.1875000000 -164.9194488525 
968278.0000000000 -164.9596099854 
970509.9375000000 -165.0271911621 
972747.0625000000 -165.1304473877 
974989.3125000000 -165.1155395508 
977236.6875000000 -165.0656127930 
979490.3750000000 -165.0640869141 
981748.1875000000 -164.9898071289 
984011.1875000000 -164.8869476318 
986279.3750000000 -164.8827667236 
988552.8125000000 -164.8954925537 
990831.5000000000 -164.8604888916 
993116.5625000000 -164.8573150635 
995405.7500000000 -164.8377532959 
997700.2500000000 -164.8044128418 
1000000.0000000000 -164.8397369385 



==> data/sma100B.DAT <==
1.0000000000 -78.4408187866 
1.0005757809 -78.3216247559 
1.0011519194 -78.2024230957 
1.0017284155 -78.0147171021 
1.0023052692 -77.7888488770 
1.0028823614 -77.5630264282 
1.0034598112 -77.3371887207 
1.0040376186 -77.1113357544 
1.0046157837 -76.9000396729 
1.0051943064 -76.7808837891 
1.0057730675 -76.6617431641 
1.0063521862 -76.5426025391 
1.0069316626 -76.4234542847 
1.0075114965 -76.3043060303 
1.0080915689 -76.2911758423 
1.0086721182 -76.3357391357 
1.0092529058 -76.3802947998 
1.0098340511 -76.4248504639 
1.0104155540 -76.4694137573 
1.0109972954 -76.5334472656 
1.0115795135 -76.6886291504 
1.0121619701 -76.8437881470 
1.0127447844 -76.9989547729 
1.0133279562 -77.1541290283 
1.0139113665 -77.3092727661 
1.0144952536 -77.4124984741 
1.0150793791 -77.4957046509 
1.0156638622 -77.5789184570 
1.0162487030 -77.6621322632 
1.0168339014 -77.7453460693 
1.0174193382 -77.8065795898 
1.0180052519 -77.8126220703 
1.0185914040 -77.8186569214 
1.0191779137 -77.8246994019 
1.0197647810 -77.8307342529 
1.0203520060 -77.8367691040 
1.0209394693 -77.9781036377 
1.0215274096 -78.1406631470 
1.0221155882 -78.3031845093 
1.0227041245 -78.4657211304 
1.0232930183 -78.6282577515 
1.0238822699 -78.9630813599 
1.0244717598 -79.4991149902 
1.0250617266 -80.0352706909 
1.0256519318 -80.5713348389 
1.0262424946 -81.1074218750 
1.0268334150 -81.6801681519 
1.0274246931 -82.7064819336 
1.0280163288 -83.7328338623 
1.0286082029 -84.7590026855 
1.0292005539 -85.7854080200 
1.0297931433 -86.8116378784 
1.0303860903 -86.7128295898 
1.0309793949 -86.1424331665 
1.0315730572 -85.5720214844 
1.0321670771 -85.0016021729 
1.0327614546 -84.4311599731 
1.0333560705 -83.9860076904 
1.0339510441 -83.7720336914 
1.0345464945 -83.5580139160 
1.0351421833 -83.3440322876 
1.0357382298 -83.1300430298 
1.0363346338 -82.9165725708 
1.0369313955 -82.7404632568 
1.0375283957 -82.5643844604 
1.0381258726 -82.3882675171 
1.0387235880 -82.2121887207 
1.0393216610 -82.0360946655 
1.0399202108 -81.7474365234 
1.0405189991 -81.4091110229 
1.0411181450 -81.0707855225 
1.0417176485 -80.7324447632 
1.0423173904 -80.3941650391 
1.0429176092 -79.8683776855 
1.0435181856 -79.0483474731 
1.0441190004 -78.2284622192 
1.0447201729 -77.4085693359 
1.0453218222 -76.5884933472 
1.0459237099 -75.8008804321 
1.0465259552 -75.3013763428 
1.0471285582 -74.8018646240 
1.0477315187 -74.3023452759 
1.0483348370 -73.8028182983 
1.0489383936 -73.3033752441 
1.0495424271 -73.0426101685 
1.0501468182 -72.8311080933 
1.0507514477 -72.6196441650 
1.0513564348 -72.4081726074 
1.0519618988 -72.1966629028 
1.0525676012 -72.1168518066 
1.0531736612 -72.1352844238 
1.0537800789 -72.1537170410 
1.0543868542 -72.1721420288 
1.0549939871 -72.1905746460 
1.0556014776 -72.2719726562 
1.0562093258 -72.4798583984 
1.0568175316 -72.6877441406 
1.0574260950 -72.8956298828 
1.0580348969 -73.1034851074 
1.0586441755 -73.3253707886 
1.0592536926 -73.6631393433 
1.0598636866 -74.0009765625 
1.0604739189 -74.3387527466 
1.0610846281 -74.6765975952 
1.0616955757 -75.0143814087 
1.0623068810 -75.3693313599 
1.0629185438 -75.7262344360 
1.0635306835 -76.0832138062 
1.0641430616 -76.4401245117 
1.0647557974 -76.7970352173 
1.0653688908 -77.0792388916 
1.0659823418 -77.3301925659 
1.0665961504 -77.5811462402 
1.0672103167 -77.8321075439 
1.0678248405 -78.0830688477 
1.0684396029 -78.2449569702 
1.0690548420 -78.3271636963 
1.0696704388 -78.4093780518 
1.0702863932 -78.4915847778 
1.0709027052 -78.5737991333 
1.0715192556 -78.5682678223 
1.0721362829 -78.4100799561 
1.0727536678 -78.2518997192 
1.0733714104 -78.0937118530 
1.0739893913 -77.9355545044 
1.0746078491 -77.7571029663 
1.0752265453 -77.5061035156 
1.0758457184 -77.2550506592 
1.0764652491 -77.0039978027 
1.0770850182 -76.7529907227 
1.0777052641 -76.5105133057 
1.0783257484 -76.3591461182 
1.0789467096 -76.2077484131 
1.0795680285 -76.0563583374 
1.0801895857 -75.9049911499 
1.0808116198 -75.7535934448 
1.0814340115 -75.7210617065 
1.0820566416 -75.6923294067 
1.0826797485 -75.6635971069 
1.0833030939 -75.6348724365 
1.0839269161 -75.6061401367 
1.0845510960 -75.6415328979 
1.0851755142 -75.6867446899 
1.0858004093 -75.7319641113 
1.0864256620 -75.7771835327 
1.0870511532 -75.8223876953 
1.0876771212 -75.8840789795 
1.0883034468 -75.9504165649 
1.0889301300 -76.0167541504 
1.0895571709 -76.0830917358 
1.0901844501 -76.1494140625 
1.0908122063 -76.2189636230 
1.0914403200 -76.2898330688 
1.0920687914 -76.3607025146 
1.0926976204 -76.4315719604 
1.0933268070 -76.5024414062 
1.0939563513 -76.5581283569 
1.0945862532 -76.6056518555 
1.0952165127 -76.6531829834 
1.0958472490 -76.7007217407 
1.0964782238 -76.7482452393 
1.0971095562 -76.7454071045 
1.0977412462 -76.7101440430 
1.0983734131 -76.6748809814 
1.0990058184 -76.6396179199 
1.0996387005 -76.6043472290 
1.1002718210 -76.5381317139 
1.1009054184 -76.4495010376 
1.1015392542 -76.3608856201 
1.1021735668 -76.2722625732 
1.1028082371 -76.1836318970 
1.1034432650 -76.1097946167 
1.1040786505 -76.0472793579 
1.1047143936 -75.9847640991 
1.1053504944 -75.9222488403 
1.1059869528 -75.8597335815 
1.1066237688 -75.8495330811 
1.1072609425 -75.8791580200 
1.1078985929 -75.9087905884 
1.1085364819 -75.9384155273 
1.1091748476 -75.9680480957 
1.1098134518 -76.0586318970 
1.1104525328 -76.1928634644 
1.1110919714 -76.3270874023 
1.1117317677 -76.4613113403 
1.1123719215 -76.5955352783 
1.1130124331 -76.6765060425 
1.1136533022 -76.7237854004 
1.1142945290 -76.7710571289 
1.1149361134 -76.8183288574 
1.1155781746 -76.8656082153 
1.1162204742 -76.7569885254 
1.1168632507 -76.5666656494 
1.1175063848 -76.3763427734 
1.1181498766 -76.1860275269 
1.1187936068 -75.9957427979 
1.1194379330 -75.8609924316 
1.1200824976 -75.7485122681 
1.1207274199 -75.6360397339 
1.1213726997 -75.5235748291 
1.1220184565 -75.4110870361 
1.1226645708 -75.5296020508 
1.1233109236 -75.7110214233 
1.1239577532 -75.8924713135 
1.1246049404 -76.0739135742 
1.1252524853 -76.2553558350 
1.1259005070 -76.9571609497 
1.1265487671 -77.7355041504 
1.1271975040 -78.5139694214 
1.1278464794 -79.2922668457 
1.1284959316 -80.0706939697 
1.1291457415 -80.5596160889 
1.1297959089 -81.0399932861 
1.1304464340 -81.5203475952 
1.1310974360 -82.0007858276 
1.1317486763 -82.3606338501 
1.1324003935 -81.4181442261 
1.1330523491 -80.4758605957 
1.1337047815 -79.5334243774 
1.1343576908 -78.5908432007 
1.1350108385 -77.8043060303 
1.1356643438 -77.5972976685 
1.1363183260 -77.3902587891 
1.1369726658 -77.1832199097 
1.1376272440 -76.9762344360 
1.1382822990 -76.8400726318 
1.1389378309 -76.8340759277 
1.1395936012 -76.8280792236 
1.1402497292 -76.8220901489 
1.1409063339 -76.8160934448 
1.1415632963 -76.8365936279 
1.1422206163 -76.8828735352 
1.1428782940 -76.9291534424 
1.1435364485 -76.9754409790 
1.1441948414 -77.0217132568 
1.1448537111 -77.0437011719 
1.1455129385 -77.0539779663 
1.1461725235 -77.0642547607 
1.1468324661 -77.0745239258 
1.1474928856 -77.0848007202 
1.1481536627 -77.0375518799 
1.1488147974 -76.9806137085 
1.1494762897 -76.9236755371 
1.1501381397 -76.8667449951 
1.1508003473 -76.8086166382 
1.1514630318 -76.7280273438 
1.1521260738 -76.6474533081 
1.1527894735 -76.5668716431 
1.1534532309 -76.4863052368 
1.1541174650 -76.4071273804 
1.1547819376 -76.3319854736 
1.1554468870 -76.2568435669 
1.1561121941 -76.1817016602 
1.1567779779 -76.1065444946 
1.1574440002 -76.0389862061 
1.1581104994 -75.9796447754 
1.1587773561 -75.9203109741 
1.1594445705 -75.8609695435 
1.1601122618 -75.8016281128 
1.1607801914 -75.8110733032 
1.1614485979 -75.8481674194 
1.1621173620 -75.8852615356 
1.1627866030 -75.9223632812 
1.1634560823 -75.9594497681 
1.1641260386 -76.1995620728 
1.1647963524 -76.4480514526 
1.1654670238 -76.6965332031 
1.1661381721 -76.9450531006 
1.1668096781 -77.2690124512 
1.1674814224 -77.8597640991 
1.1681537628 -78.4506988525 
1.1688263416 -79.0415039062 
1.1694993973 -79.6323928833 
1.1701728106 -80.5731124878 
1.1708465815 -81.8727645874 
1.1715208292 -83.1725769043 
1.1721953154 -84.4721145630 
1.1728702784 -85.7718124390 
1.1735457182 -85.7991867065 
1.1742213964 -85.4660644531 
1.1748975515 -85.1328964233 
1.1755740643 -84.7997436523 
1.1762509346 -84.4783248901 
1.1769282818 -84.2958450317 
1.1776059866 -84.1133804321 
1.1782840490 -83.9309158325 
1.1789625883 -83.7484359741 
1.1796413660 -83.8164901733 
1.1803206205 -84.2779312134 
1.1810002327 -84.7393493652 
1.1816803217 -85.2008209229 
1.1823607683 -85.6622772217 
1.1830415726 -86.2388153076 
1.1837227345 -86.8617095947 
1.1844043732 -87.4846878052 
1.1850863695 -88.1076278687 
1.1857687235 -88.7023391724 
1.1864515543 -88.7535858154 
1.1871347427 -88.8048324585 
1.1878182888 -88.8560714722 
1.1885021925 -88.9073104858 
1.1891865730 -88.4111022949 
1.1898713112 -87.0879058838 
1.1905565262 -85.7645492554 
1.1912419796 -84.4414978027 
1.1919279099 -83.1182861328 
1.1926143169 -82.2053146362 
1.1933009624 -81.4223175049 
1.1939880848 -80.6392288208 
1.1946755648 -79.8561782837 
1.1953635216 -79.1277313232 
1.1960518360 -78.7547683716 
1.1967405081 -78.3818283081 
1.1974296570 -78.0088424683 
1.1981191635 -77.6358871460 
1.1988090277 -77.4030227661 
1.1994993687 -77.2998580933 
1.2001899481 -77.1967163086 
1.2008811235 -77.0935440063 
1.2015725374 -76.9903945923 
1.2022644281 -77.0863342285 
1.2029566765 -77.2001800537 
1.2036494017 -77.3140335083 
1.2043424845 -77.4278869629 
1.2050359249 -77.6079406738 
1.2057298422 -77.9238433838 
1.2064241171 -78.2397308350 
1.2071187496 -78.5556030273 
1.2078138590 -78.8715057373 
1.2085093260 -79.3255386353 
1.2092051506 -79.8254470825 
1.2099014521 -80.3254089355 
1.2105981112 -80.8253479004 
1.2112952471 -81.3002548218 
1.2119927406 -81.6646499634 
1.2126905918 -82.0290298462 
1.2133888006 -82.3933792114 
1.2140874863 -82.7577743530 
1.2147866488 -82.8305282593 
1.2154860497 -82.7328643799 
1.2161860466 -82.6351699829 
1.2168862820 -82.5375061035 
1.2175869942 -82.4387207031 
1.2182880640 -82.3288726807 
1.2189896107 -82.2190170288 
1.2196915150 -82.1091613770 
1.2203937769 -81.9993209839 
1.2210965157 -81.8932800293 
1.2217996120 -81.7902450562 
1.2225031853 -81.6871948242 
1.2232071161 -81.5841598511 
1.2239114046 -81.4786911011 
1.2246161699 -81.3171005249 
1.2253212929 -81.1555175781 
1.2260268927 -80.9939193726 
1.2267328501 -80.8323364258 
1.2274392843 -80.6546401978 
1.2281459570 -80.4630584717 
1.2288532257 -80.2714309692 
1.2295607328 -80.0798568726 
1.2302688360 -79.8876266479 
1.2309771776 -79.6811904907 
1.2316859961 -79.4747314453 
1.2323951721 -79.2682876587 
1.2331048250 -79.0618286133 
1.2338148355 -78.8546829224 
1.2345253229 -78.6469345093 
1.2352361679 -78.4392089844 
1.2359474897 -78.2314605713 
1.2366590500 -78.0296096802 
1.2373712063 -77.8900299072 
1.2380837202 -77.7504653931 
1.2387965918 -77.6109008789 
1.2395099401 -77.4713287354 
1.2402236462 -77.4105072021 
1.2409377098 -77.3966445923 
1.2416522503 -77.3827896118 
1.2423672676 -77.3689270020 
1.2430826426 -77.3828887939 
1.2437983751 -77.5256423950 
1.2445145845 -77.6684112549 
1.2452312708 -77.8111953735 
1.2459481955 -77.9539413452 
1.2466657162 -78.2426681519 
1.2473834753 -78.5824584961 
1.2481017113 -78.9222717285 
1.2488204241 -79.2621231079 
1.2495394945 -79.6955108643 
1.2502590418 -80.3330459595 
1.2509789467 -80.9705276489 
1.2516992092 -81.6079559326 
1.2524200678 -82.2455520630 
1.2531411648 -83.4973373413 
1.2538627386 -84.8176879883 
1.2545847893 -86.1381607056 
1.2553071976 -87.4585189819 
1.2560299635 -87.6600952148 
1.2567532063 -86.7263107300 
1.2574768066 -85.7926025391 
1.2582008839 -84.8588104248 
1.2589254379 -83.9595184326 
1.2596503496 -83.3577957153 
1.2603756189 -82.7561111450 
1.2611013651 -82.1543884277 
1.2618275881 -81.5526123047 
1.2625541687 -81.1665725708 
1.2632811069 -80.8632812500 
1.2640085220 -80.5599746704 
1.2647362947 -80.2566909790 
1.2654646635 -79.9390182495 
1.2661932707 -79.5952301025 
1.2669223547 -79.2514190674 
1.2676519156 -78.9075775146 
1.2683818340 -78.5637664795 
1.2691121101 -78.2002716064 
1.2698428631 -77.8365936279 
1.2705740929 -77.4728851318 
1.2713056803 -77.1092071533 
1.2720377445 -76.8610916138 
1.2727701664 -76.6766738892 
1.2735030651 -76.4922485352 
1.2742364407 -76.3078079224 
1.2749700546 -76.1979598999 
1.2757042646 -76.2563095093 
1.2764388323 -76.3146591187 
1.2771737576 -76.3729934692 
1.2779091597 -76.4313354492 
1.2786450386 -76.7042617798 
1.2793812752 -76.9814605713 
1.2801179886 -77.2586746216 
1.2808550596 -77.5358657837 
1.2815926075 -77.7359161377 
1.2823306322 -77.8970336914 
1.2830690145 -78.0581283569 
1.2838077545 -78.2192077637 
1.2845469713 -78.1925659180 
1.2852866650 -77.8309860229 
1.2860267162 -77.4694366455 
1.2867672443 -77.1078567505 
1.2875082493 -76.7448501587 
1.2882494926 -76.3612136841 
1.2889913321 -75.9774932861 
1.2897335291 -75.5938110352 
1.2904762030 -75.2100982666 
1.2912192345 -74.9531402588 
1.2919627428 -74.7317886353 
1.2927067280 -74.5104141235 
1.2934510708 -74.2890625000 
1.2941958904 -74.1633911133 
1.2949410677 -74.1307754517 
1.2956867218 -74.0981597900 
1.2964327335 -74.0655441284 
1.2971792221 -74.0897827148 
1.2979261875 -74.2902450562 
1.2986735106 -74.4906845093 
1.2994213104 -74.6911392212 
1.3001695871 -74.8916091919 
1.3009182215 -75.4231033325 
1.3016673326 -75.9575195312 
1.3024168015 -76.4918746948 
1.3031667471 -77.0262680054 
1.3039171696 -77.8382186890 
1.3046679497 -78.7428741455 
1.3054192066 -79.6475753784 
1.3061708212 -80.5521926880 
1.3069230318 -80.8020401001 
1.3076754808 -80.4410629272 
1.3084285259 -80.0800094604 
1.3091819286 -79.7189941406 
1.3099358082 -79.3624343872 
1.3106900454 -79.0165023804 
1.3114447594 -78.6705551147 
1.3121999502 -78.3245849609 
1.3129554987 -78.0041656494 
1.3137115240 -77.9604034424 
1.3144679070 -77.9166488647 
1.3152248859 -77.8728866577 
1.3159821033 -77.8291320801 
1.3167399168 -77.9263076782 
1.3174980879 -78.0420989990 
1.3182567358 -78.1578979492 
1.3190158606 -78.2737045288 
1.3197753429 -78.3124313354 
1.3205353022 -78.3169097900 
1.3212956190 -78.3213958740 
1.3220564127 -78.3258743286 
1.3228176832 -78.1930694580 
1.3235794306 -77.9290618896 
1.3243415356 -77.6650848389 
1.3251041174 -77.4010925293 
1.3258671761 -77.1501312256 
1.3266305923 -76.9244155884 
1.3273944855 -76.6986923218 
1.3281587362 -76.4729919434 
1.3289235830 -76.2759628296 
1.3296887875 -76.2101287842 
1.3304544687 -76.1442947388 
1.3312205076 -76.0784683228 
1.3319870234 -76.0168533325 
1.3327540159 -76.0985336304 
1.3335214853 -76.1802215576 
1.3342893124 -76.2618942261 
1.3350576162 -76.3435745239 
1.3358263969 -76.5329055786 
1.3365955353 -76.7358627319 
1.3373651505 -76.9388198853 
1.3381352425 -77.1417922974 
1.3389058113 -77.4335784912 
1.3396767378 -77.7539596558 
1.3404481411 -78.0743560791 
1.3412199020 -78.3947143555 
1.3419922590 -78.8261642456 
1.3427649736 -79.3213577271 
1.3435381651 -79.8165664673 
1.3443117142 -80.3117294312 
1.3450858593 -81.0173873901 
1.3458603621 -81.9147720337 
1.3466353416 -82.8121871948 
1.3474106789 -83.7094955444 
1.3481866121 -84.8237533569 
1.3489629030 -86.2358551025 
1.3497396708 -87.6480026245 
1.3505167961 -89.0599975586 
1.3512945175 -89.4791946411 
1.3520725965 -87.8730621338 
1.3528510332 -86.2671127319 
1.3536300659 -84.6608581543 
1.3544095755 -83.3279113770 
1.3551894426 -82.8311233521 
1.3559697866 -82.3343200684 
1.3567504883 -81.8375701904 
1.3575317860 -81.4201965332 
1.3583134413 -81.3821945190 
1.3590955734 -81.3441925049 
1.3598781824 -81.3061904907 
1.3606612682 -81.3184204102 
1.3614447117 -81.7382431030 
1.3622286320 -82.1580810547 
1.3630130291 -82.5779342651 
1.3637977839 -83.0155334473 
1.3645831347 -83.7569351196 
1.3653688431 -84.4982452393 
1.3661550283 -85.2395706177 
1.3669416904 -85.9771728516 
1.3677288294 -86.3729629517 
1.3685164452 -86.7687606812 
1.3693044186 -87.1645126343 
1.3700928688 -87.5602722168 
1.3708817959 -86.6178894043 
1.3716711998 -85.6420593262 
1.3724609613 -84.6663513184 
1.3732511997 -83.6906127930 
1.3740419149 -82.8885040283 
1.3748331070 -82.0955276489 
1.3756247759 -81.3025360107 
1.3764169216 -80.5095214844 
1.3772094250 -80.2046203613 
1.3780025244 -79.9346466064 
1.3787959814 -79.6647109985 
1.3795899153 -79.3947601318 
1.3803843260 -79.5196304321 
1.3811790943 -79.6761245728 
1.3819743395 -79.8326187134 
1.3827701807 -79.9891510010 
1.3835663795 -80.6544036865 
1.3843630552 -81.3593521118 
1.3851602077 -82.0643157959 
1.3859577179 -82.7691955566 
1.3867558241 -86.4606018066 
1.3875542879 -90.3469390869 
1.3883533478 -94.2339324951 
1.3891527653 -98.1204299927 
1.3899526596 -94.9075622559 
1.3907530308 -91.3907318115 
1.3915537596 -87.8743515015 
1.3923550844 -84.3573837280 
1.3931567669 -84.0610580444 
1.3939590454 -83.8027877808 
1.3947616816 -83.5445632935 
1.3955647945 -83.2970199585 
1.3963683844 -83.4407730103 
1.3971723318 -83.5845108032 
1.3979768753 -83.7282714844 
1.3987818956 -83.8680496216 
1.3995872736 -83.9577713013 
1.4003932476 -84.0475082397 
1.4011995792 -84.1372299194 
1.4020063877 -84.1867218018 
1.4028136730 -83.9677047729 
1.4036214352 -83.7486877441 
1.4044296741 -83.5296630859 
1.4052383900 -83.2925415039 
1.4060475826 -82.9809112549 
1.4068571329 -82.6693267822 
1.4076671600 -82.3577346802 
1.4084777832 -82.1152496338 
1.4092887640 -82.0600280762 
1.4101003408 -82.0048065186 
1.4109122753 -81.9495849609 
1.4117246866 -82.0430145264 
1.4125375748 -82.4090881348 
1.4133509398 -82.7751693726 
1.4141647816 -83.1412506104 
1.4149789810 -83.7473602295 
1.4157937765 -84.6535720825 
1.4166090488 -85.5598068237 
1.4174246788 -86.4659042358 
1.4182409048 -87.2190170288 
1.4190574884 -87.8441772461 
1.4198746681 -88.4694290161 
1.4206922054 -89.0945968628 
1.4215102196 -89.3402786255 
1.4223288298 -89.3857269287 
1.4231477976 -89.4311752319 
1.4239672422 -89.4766235352 
1.4247871637 -90.1590118408 
1.4256075621 -91.0289306641 
1.4264284372 -91.8988571167 
1.4272497892 -92.7687835693 
1.4280716181 -92.7634048462 
1.4288939238 -92.6599273682 
1.4297167063 -92.5564498901 
1.4305399656 -92.4224395752 
1.4313637018 -91.4365081787 
1.4321879148 -90.4505691528 
1.4330126047 -89.4646224976 
1.4338376522 -88.4169692993 
1.4346632957 -87.0840148926 
1.4354894161 -85.7510528564 
1.4363160133 -84.4180908203 
1.4371430874 -83.1819839478 
1.4379705191 -82.1421661377 
1.4387985468 -81.1021957397 
1.4396270514 -80.0622177124 
1.4404560328 -79.2211380005 
1.4412854910 -78.5854034424 
1.4421153069 -77.9497680664 
1.4429457188 -77.3140411377 
1.4437766075 -76.8848342896 
1.4446079731 -76.5613937378 
1.4454398155 -76.2379608154 
1.4462720156 -75.9145660400 
1.4471048117 -75.7928085327 
1.4479380846 -75.7097625732 
1.4487718344 -75.6267242432 
1.4496060610 -75.5484313965 
1.4504407644 -75.6531677246 
1.4512759447 -75.7579116821 
1.4521116018 -75.8626480103 
1.4529477358 -76.0088500977 
1.4537843466 -76.3022460938 
1.4546215534 -76.5956878662 
1.4554591179 -76.8890914917 
1.4562971592 -77.3257522583 
1.4571356773 -77.9578933716 
1.4579746723 -78.5900421143 
1.4588142633 -79.2222671509 
1.4596542120 -80.6112899780 
1.4604947567 -82.4377136230 
1.4613356590 -84.2638626099 
1.4621771574 -86.0902481079 
1.4630191326 -85.0663986206 
1.4638615847 -83.5525817871 
1.4647043943 -82.0390014648 
1.4655478001 -80.5957260132 
1.4663916826 -79.9545288086 
1.4672360420 -79.3133316040 
1.4680808783 -78.6721496582 
1.4689263105 -78.1879882812 
1.4697721004 -78.0426177979 
1.4706184864 -77.8972244263 
1.4714652300 -77.7518539429 
1.4723124504 -77.7638702393 
1.4731602669 -77.8992233276 
1.4740085602 -78.0345840454 
1.4748573303 -78.1699371338 
1.4757065773 -78.4585342407 
1.4765563011 -78.7823944092 
1.4774065018 -79.1062469482 
1.4782571793 -79.4385681152 
1.4791084528 -79.8789215088 
1.4799600840 -80.3192138672 
1.4808121920 -80.7594909668 
1.4816648960 -81.2289505005 
1.4825180769 -81.7547683716 
1.4833717346 -82.2805709839 
1.4842258692 -82.8063735962 
1.4850804806 -83.3391571045 
1.4859356880 -83.8762664795 
1.4867912531 -84.4132919312 
1.4876474142 -84.9503860474 
1.4885039330 -85.4899291992 
1.4893610477 -86.0298461914 
1.4902186394 -86.5697479248 
1.4910767078 -87.3048095703 
1.4919353724 -88.8551712036 
1.4927943945 -90.4052886963 
1.4936540127 -91.9555892944 
1.4945141077 -92.1240768433 
1.4953745604 -90.8734054565 
1.4962356091 -89.6225967407 
1.4970971346 -88.3718109131 
1.4979592562 -87.7647018433 
1.4988218546 -87.3175125122 
1.4996848106 -86.8703842163 
1.5005483627 -86.5440597534 
1.5014123917 -87.1329803467 
1.5022768974 -87.7218780518 
1.5031419992 -88.3108520508 
1.5040074587 -88.7070312500 
1.5048735142 -88.8580169678 
1.5057400465 -89.0089950562 
1.5066070557 -89.1599731445 
1.5074745417 -88.4800262451 
1.5083426237 -87.5535812378 
1.5092110634 -86.6272811890 
1.5100802183 -85.7973098755 
1.5109497309 -85.7462081909 
1.5118197203 -85.6951065063 
1.5126901865 -85.6439971924 
1.5135612488 -85.8158416748 
1.5144327879 -86.2527160645 
1.5153048038 -86.6895751953 
1.5161772966 -87.1264190674 
1.5170503855 -86.8868255615 
1.5179239511 -86.4897460938 
1.5187979937 -86.0926818848 
1.5196725130 -85.6770553589 
1.5205475092 -85.1726150513 
1.5214231014 -84.6681213379 
1.5222991705 -84.1636428833 
1.5231757164 -83.9024581909 
1.5240527391 -83.8463439941 
1.5249303579 -83.7902297974 
1.5258084536 -83.7341156006 
1.5266870260 -84.1963424683 
1.5275660753 -84.7037506104 
1.5284456015 -85.2111434937 
1.5293257236 -85.5747604370 
1.5302063227 -85.6095886230 
1.5310875177 -85.6444244385 
1.5319690704 -85.6792526245 
1.5328512192 -84.9907989502 
1.5337338448 -83.9872970581 
1.5346169472 -82.9838256836 
1.5355006456 -82.0460510254 
1.5363848209 -81.7261810303 
1.5372694731 -81.4063339233 
1.5381547213 -81.0864486694 
1.5390403271 -81.0300674438 
1.5399265289 -81.2337493896 
1.5408132076 -81.4374237061 
1.5417004824 -81.6411132812 
1.5425882339 -82.1327209473 
1.5434764624 -82.6500778198 
1.5443651676 -83.1674194336 
1.5452544689 -83.5208816528 
1.5461442471 -83.5556488037 
1.5470345020 -83.5904159546 
1.5479253531 -83.6251907349 
1.5488165617 -83.6873626709 
1.5497084856 -83.7577972412 
1.5506007671 -83.8282165527 
1.5514936447 -83.8618927002 
1.5523869991 -83.7533645630 
1.5532808304 -83.6448440552 
1.5541752577 -83.5363159180 
1.5550701618 -82.9003601074 
1.5559656620 -81.9793014526 
1.5568615198 -81.0584106445 
1.5577579737 -80.1784973145 
1.5586550236 -79.6667098999 
1.5595525503 -79.1549377441 
1.5604505539 -78.6431961060 
1.5613490343 -78.3440780640 
1.5622481108 -78.2129211426 
1.5631476641 -78.0817565918 
1.5640476942 -77.9577636719 
1.5649483204 -78.1216278076 
1.5658494234 -78.2854843140 
1.5667510033 -78.4493331909 
1.5676532984 -78.7348861694 
1.5685559511 -79.1435317993 
1.5694590807 -79.5521621704 
1.5703628063 -79.9608230591 
1.5712670088 -80.4992446899 
1.5721718073 -81.0407333374 
1.5730770826 -81.5821990967 
1.5739828348 -82.0856704712 
1.5748891830 -82.5453643799 
1.5757960081 -83.0050277710 
1.5767034292 -83.4647293091 
1.5776112080 -84.0133590698 
1.5785197020 -84.5660400391 
1.5794286728 -85.1186828613 
1.5803381205 -87.5214767456 
1.5812480450 -92.1026153564 
1.5821585655 -96.6841201782 
1.5830695629 -101.2653808594 
1.5839811563 -96.7697982788 
1.5848932266 -91.9677963257 
1.5858057737 -87.1660461426 
1.5867189169 -84.4307327271 
1.5876325369 -83.9123382568 
1.5885467529 -83.3938980103 
1.5894614458 -82.8792190552 
1.5903767347 -83.1668777466 
1.5912923813 -83.4544754028 
1.5922087431 -83.7421417236 
1.5931255817 -84.5367279053 
1.5940428972 -85.7740173340 
1.5949606895 -87.0112380981 
1.5958790779 -88.2524566650 
1.5967980623 -89.5467224121 
1.5977175236 -90.8409118652 
1.5986374617 -92.1350250244 
1.5995579958 -91.3326721191 
1.6004790068 -89.2051162720 
1.6014006138 -87.0774078369 
1.6023228168 -85.0432128906 
1.6032453775 -83.4912109375 
1.6041685343 -81.9391021729 
1.6050922871 -80.3868865967 
1.6060165167 -79.4074401855 
1.6069412231 -78.6515960693 
1.6078665257 -77.8957061768 
1.6087923050 -77.2730941772 
1.6097187996 -76.9889221191 
1.6106456518 -76.7048034668 
1.6115731001 -76.4206695557 
1.6125010252 -76.4692153931 
1.6134295464 -76.5751495361 
1.6143585443 -76.6810760498 
1.6152881384 -76.9720153809 
1.6162182093 -77.5083923340 
1.6171488762 -78.0447998047 
1.6180800200 -78.5896301270 
1.6190117598 -79.7458953857 
1.6199439764 -80.9020919800 
1.6208767891 -82.0583572388 
1.6218100786 -82.6526489258 
1.6227439642 -82.8786010742 
1.6236783266 -83.1045303345 
1.6246132851 -83.1951446533 
1.6255487204 -82.7479476929 
1.6264847517 -82.3007202148 
1.6274213791 -81.8534622192 
1.6283583641 -81.8782424927 
1.6292960644 -82.0174713135 
1.6302341223 -82.1566848755 
1.6311728954 -82.4721069336 
1.6321121454 -83.0357055664 
1.6330519915 -83.5993423462 
1.6339923143 -84.1858825684 
1.6349331141 -85.4628753662 
1.6358746290 -86.7401046753 
1.6368165016 -88.0170898438 
1.6377589703 -88.2892761230 
1.6387020350 -88.0338058472 
1.6396456957 -87.7783203125 
1.6405898333 -87.2317733765 
1.6415344477 -85.9583663940 
1.6424796581 -84.6848907471 
1.6434253454 -83.4114990234 
1.6443717480 -82.6417694092 
1.6453186274 -81.9144363403 
1.6462659836 -81.1871566772 
1.6472139359 -80.5760650635 
1.6481623650 -80.0543594360 
1.6491113901 -79.5326309204 
1.6500610113 -79.0449905396 
1.6510111094 -78.6817169189 
1.6519618034 -78.3184127808 
1.6529130936 -77.9551010132 
1.6538647413 -77.7390060425 
1.6548171043 -77.5446014404 
1.6557699442 -77.3502044678 
1.6567233801 -77.2434997559 
1.6576774120 -77.2134094238 
1.6586318016 -77.1833267212 
1.6595869064 -77.1792755127 
1.6605424881 -77.2776260376 
1.6614986658 -77.3759841919 
1.6624554396 -77.4743423462 
1.6634126902 -77.6600265503 
1.6643704176 -77.8578491211 
1.6653288603 -78.0557022095 
1.6662877798 -78.3123855591 
1.6672471762 -78.6153335571 
1.6682072878 -78.9183273315 
1.6691677570 -79.2507705688 
1.6701289415 -79.6730804443 
1.6710906029 -80.0953445435 
1.6720528603 -80.5176391602 
1.6730155945 -80.9376068115 
1.6739789248 -81.3574752808 
1.6749428511 -81.7773590088 
1.6759073734 -81.7464065552 
1.6768723726 -81.4642868042 
1.6778378487 -81.1821899414 
1.6788040400 -80.8001251221 
1.6797707081 -80.2316513062 
1.6807379723 -79.6631622314 
1.6817057133 -79.1079635620 
1.6826740503 -78.7529220581 
1.6836429834 -78.3978729248 
1.6846123934 -78.0428466797 
1.6855823994 -77.8345031738 
1.6865530014 -77.6672744751 
1.6875241995 -77.5000381470 
1.6884958744 -77.4043731689 
1.6894681454 -77.3783950806 
1.6904408932 -77.3524246216 
1.6914142370 -77.3533706665 
1.6923881769 -77.4404983521 
1.6933627129 -77.5276336670 
1.6943378448 -77.6147766113 
1.6953134537 -77.7709808350 
1.6962895393 -77.9288635254 
1.6972663403 -78.0867767334 
1.6982436180 -78.2768707275 
1.6992214918 -78.4795303345 
1.7001999617 -78.6821975708 
1.7011789083 -78.9070816040 
1.7021585703 -79.1571502686 
1.7031385899 -79.4071731567 
1.7041193247 -79.6590270996 
1.7051005363 -79.9169387817 
1.7060823441 -80.1748580933 
1.7070647478 -80.4327850342 
1.7080477476 -80.6049270630 
1.7090312243 -80.7759780884 
1.7100152969 -80.9470367432 
1.7109999657 -81.0001907349 
1.7119852304 -81.0152053833 
1.7129709721 -81.0302200317 
1.7139573097 -80.9667663574 
1.7149442434 -80.8336181641 
1.7159317732 -80.7004699707 
1.7169197798 -80.5484390259 
1.7179083824 -80.3542480469 
1.7188975811 -80.1600646973 
1.7198872566 -79.9720840454 
1.7208776474 -79.8426589966 
1.7218686342 -79.7132263184 
1.7228600979 -79.5838165283 
1.7238520384 -79.6132354736 
1.7248446941 -79.6627883911 
1.7258379459 -79.7123413086 
1.7268316746 -79.9262313843 
1.7278259993 -80.2155532837 
1.7288208008 -80.5048522949 
1.7298164368 -80.7825164795 
1.7308124304 -81.0479125977 
1.7318090200 -81.3133163452 
1.7328062057 -81.4237899780 
1.7338039875 -81.1704025269 
1.7348023653 -80.9170150757 
1.7358012199 -80.6662368774 
1.7368007898 -80.4354705811 
1.7378008366 -80.2047271729 
1.7388014793 -79.9739837646 
1.7398027182 -80.0302276611 
1.7408045530 -80.1063079834 
1.7418068647 -80.1823806763 
1.7428097725 -80.4358673096 
1.7438133955 -80.7446594238 
1.7448174953 -81.0534210205 
1.7458221912 -81.3055191040 
1.7468273640 -81.5190963745 
1.7478332520 -81.7326965332 
1.7488397360 -81.8282546997 
1.7498466969 -81.7698135376 
1.7508542538 -81.7113723755 
1.7518624067 -81.6502532959 
1.7528711557 -81.5822219849 
1.7538805008 -81.5141906738 
1.7548904419 -81.4490356445 
1.7559008598 -81.4034118652 
1.7569119930 -81.3577804565 
1.7579236031 -81.3121566772 
1.7589358091 -81.1789169312 
1.7599486113 -81.0442504883 
1.7609620094 -80.9095840454 
1.7619761229 -80.6959381104 
1.7629905939 -80.4679489136 
1.7640057802 -80.2399215698 
1.7650214434 -80.0305786133 
1.7660378218 -79.8287124634 
1.7670547962 -79.6268463135 
1.7680722475 -79.5149230957 
1.7690902948 -79.4666366577 
1.7701089382 -79.4183502197 
1.7711281776 -79.4761734009 
1.7721480131 -79.6566314697 
1.7731684446 -79.8370895386 
1.7741894722 -80.1081237793 
1.7752110958 -80.5489807129 
1.7762333155 -80.9898300171 
1.7772560120 -81.4770431519 
1.7782794237 -82.1134796143 
1.7793034315 -82.7499160767 
1.7803279161 -83.2652130127 
1.7813531160 -82.9882354736 
1.7823786736 -82.7113342285 
1.7834050655 -82.4247131348 
1.7844320536 -81.8569412231 
1.7854593992 -81.2893066406 
1.7864875793 -80.7215347290 
1.7875162363 -80.6435546875 
1.7885454893 -80.5971603394 
1.7895754576 -80.5507583618 
1.7906057835 -80.9302215576 
1.7916369438 -81.3842620850 
1.7926685810 -81.8382415771 
1.7937008142 -82.5954513550 
1.7947336435 -83.4441452026 
1.7957670689 -84.2928314209 
1.7968010902 -85.1301803589 
1.7978357077 -85.9625015259 
1.7988709211 -86.7948226929 
1.7999067307 -87.4760971069 
1.8009431362 -88.0642929077 
1.8019801378 -88.6524963379 
1.8030177355 -89.0307006836 
1.8040559292 -89.2388305664 
1.8050947189 -89.4469528198 
1.8061341047 -88.8344421387 
1.8071740866 -87.3721542358 
1.8082147837 -85.9096984863 
1.8092558384 -84.8004150391 
1.8102977276 -84.1483383179 
1.8113400936 -83.4963455200 
1.8123830557 -83.0658645630 
1.8134267330 -82.9888076782 
1.8144708872 -82.9117584229 
1.8155156374 -82.9460525513 
1.8165609837 -83.1962814331 
1.8176070452 -83.4465408325 
1.8186537027 -83.6734924316 
1.8197008371 -83.8461227417 
1.8207486868 -84.0187683105 
1.8217971325 -84.0908660889 
1.8228460550 -83.8858718872 
1.8238956928 -83.6808624268 
1.8249459267 -83.4315643311 
1.8259967566 -83.0397415161 
1.8270481825 -82.6479187012 
1.8281002045 -82.2758102417 
1.8291529417 -81.9764862061 
1.8302060366 -81.6772308350 
1.8312599659 -81.4196090698 
1.8323144913 -81.3343582153 
1.8333694935 -81.2491302490 
1.8344252110 -81.1698074341 
1.8354814053 -81.1172103882 
1.8365383148 -81.0646057129 
1.8375959396 -80.9590530396 
1.8386539221 -80.6012420654 
1.8397127390 -80.2433624268 
1.8407719135 -79.8862915039 
1.8418319225 -79.5326004028 
1.8428925276 -79.1789169312 
1.8439536095 -78.8751449585 
1.8450154066 -78.8103103638 
1.8460779190 -78.7454605103 
1.8471407890 -78.7402954102 
1.8482044935 -79.0066909790 
1.8492685556 -79.2730178833 
1.8503334522 -79.6022491455 
1.8513989449 -80.1947402954 
1.8524649143 -80.7871627808 
1.8535315990 -81.4402847290 
1.8545988798 -82.3211212158 
1.8556667566 -83.2019424438 
1.8567353487 -84.0979461670 
1.8578044176 -85.0431747437 
1.8588742018 -85.9884948730 
1.8599444628 -86.8554000854 
1.8610155582 -87.5010528564 
1.8620871305 -88.1466140747 
1.8631592989 -88.7580184937 
1.8642321825 -89.2876052856 
1.8653055429 -89.8171157837 
1.8663797379 -90.1467437744 
1.8674544096 -90.0744323730 
1.8685296774 -90.0021209717 
1.8696056604 -89.5680923462 
1.8706822395 -88.5322875977 
1.8717592955 -87.4966125488 
1.8728370667 -86.4618225098 
1.8739154339 -85.4283065796 
1.8749945164 -84.3946990967 
1.8760741949 -83.5533294678 
1.8771543503 -82.9232101440 
1.8782353401 -82.2929687500 
1.8793168068 -81.8789672852 
1.8803989887 -81.6529617310 
1.8814817667 -81.4269561768 
1.8825650215 -81.3707199097 
1.8836491108 -81.4286575317 
1.8847336769 -81.4865951538 
1.8858189583 -81.6126861572 
1.8869049549 -81.7729797363 
1.8879913092 -81.9332351685 
1.8890784979 -82.1068115234 
1.8901661634 -82.2850646973 
1.8912546635 -82.4633483887 
1.8923436403 -82.7579650879 
1.8934332132 -83.0786743164 
1.8945235014 -83.3994140625 
1.8956143856 -84.0503387451 
1.8967058659 -84.7380523682 
1.8977980614 -85.4258193970 
1.8988908529 -86.8136901855 
1.8999842405 -88.2105102539 
1.9010783434 -89.5913772583 
1.9021729231 -90.7877960205 
1.9032682180 -91.9843139648 
1.9043641090 -92.9342575073 
1.9054607153 -92.7403411865 
1.9065579176 -92.5464248657 
1.9076557159 -92.1644287109 
1.9087542295 -91.2978668213 
1.9098532200 -90.4314346313 
1.9109529257 -89.4846496582 
1.9120533466 -88.4103775024 
1.9131542444 -87.3362579346 
1.9142559767 -86.4795532227 
1.9153580666 -85.8418579102 
1.9164611101 -85.2039871216 
1.9175646305 -84.8064575195 
1.9186687469 -84.5590133667 
1.9197735786 -84.3115463257 
1.9208788872 -84.2921447754 
1.9219850302 -84.3541641235 
1.9230917692 -84.4161834717 
1.9241989851 -84.6508789062 
1.9253070354 -84.9129714966 
1.9264156818 -85.1750564575 
1.9275249243 -85.5371932983 
1.9286348820 -85.8999404907 
1.9297453165 -86.2513122559 
1.9308564663 -86.5268859863 
1.9319683313 -86.8024749756 
1.9330807924 -87.0699234009 
1.9341938496 -87.3153610229 
1.9353075027 -87.5607910156 
1.9364219904 -87.9462127686 
1.9375370741 -88.5285186768 
1.9386526346 -89.1107406616 
1.9397689104 -90.1702423096 
1.9408857822 -91.5967254639 
1.9420034885 -93.0234527588 
1.9431217909 -94.0599212646 
1.9442405701 -94.9443054199 
1.9453600645 -95.8287506104 
1.9464801550 -94.5263900757 
1.9476010799 -92.9226608276 
1.9487226009 -91.3398818970 
1.9498445988 -90.2225494385 
1.9509673119 -89.1051559448 
1.9520906210 -88.0053939819 
1.9532147646 -86.9715576172 
1.9543395042 -85.9377670288 
1.9554647207 -85.0081710815 
1.9565907717 -84.2451171875 
1.9577174187 -83.4820938110 
1.9588446617 -82.8599853516 
1.9599726200 -82.3476791382 
1.9611011744 -81.8354034424 
1.9622304440 -81.4666976929 
1.9633603096 -81.1474533081 
1.9644907713 -80.8282241821 
1.9656220675 -80.6524200439 
1.9667537212 -80.4873199463 
1.9678863287 -80.3393020630 
1.9690195322 -80.3144226074 
1.9701532125 -80.2895431519 
1.9712877274 -80.3073883057 
1.9724227190 -80.4168548584 
1.9735584259 -80.5263214111 
1.9746949673 -80.6939163208 
1.9758318663 -80.9154586792 
1.9769695997 -81.1370391846 
1.9781079292 -81.3902969360 
1.9792469740 -81.6557312012 
1.9803867340 -81.9211730957 
1.9815269709 -82.0743942261 
1.9826680422 -82.2195129395 
1.9838097095 -82.3404922485 
1.9849519730 -82.3207550049 
1.9860949516 -82.3010177612 
1.9872385263 -82.2869873047 
1.9883828163 -82.2829055786 
1.9895278215 -82.2788162231 
1.9906733036 -82.3367843628 
1.9918196201 -82.4383544922 
1.9929664135 -82.5399017334 
1.9941140413 -82.7829818726 
1.9952623844 -83.0583190918 
1.9964112043 -83.3465194702 
1.9975607395 -83.9021606445 
1.9987108707 -84.4577713013 
1.9998618364 -85.1024246216 
2.0010135174 -85.9733886719 
2.0021655560 -86.8441238403 
2.0033185482 -87.9096755981 
2.0044720173 -89.1529388428 
2.0056262016 -90.3962478638 
2.0067811012 -92.2141571045 
2.0079364777 -94.2058792114 
2.0090928078 -96.1134490967 
2.0102498531 -92.9641723633 
2.0114071369 -89.8160552979 
2.0125653744 -87.1579818726 
2.0137240887 -85.8268508911 
2.0148837566 -84.4953918457 
2.0160441399 -83.4949874878 
2.0172047615 -82.7912673950 
2.0183663368 -82.0873718262 
2.0195286274 -81.7148666382 
2.0206913948 -81.4306106567 
2.0218551159 -81.1645431519 
2.0230190754 -81.2036285400 
2.0241839886 -81.2427291870 
2.0253496170 -81.3709335327 
2.0265157223 -81.6824874878 
2.0276827812 -81.9941177368 
2.0288503170 -82.4671020508 
2.0300185680 -83.0467224121 
2.0311872959 -83.6262512207 
2.0323569775 -84.4355468750 
2.0335273743 -85.2759399414 
2.0346982479 -86.1019363403 
2.0358698368 -86.8554458618 
2.0370419025 -87.6088256836 
2.0382149220 -88.2663803101 
2.0393886566 -88.8077011108 
2.0405628681 -89.3489379883 
2.0417380333 -90.1531448364 
2.0429136753 -91.0475006104 
2.0440900326 -91.8759689331 
2.0452668667 -91.1585235596 
2.0464446545 -90.4409103394 
2.0476229191 -89.8083648682 
2.0488021374 -89.3397979736 
2.0499818325 -88.8713150024 
2.0511622429 -88.2317047119 
2.0523431301 -87.4983062744 
2.0535249710 -86.7647399902 
2.0547075272 -85.9450912476 
2.0558905602 -85.1215515137 
2.0570743084 -84.3940048218 
2.0582587719 -83.9294204712 
2.0594439507 -83.4648208618 
2.0606298447 -83.1770019531 
2.0618164539 -83.0147094727 
2.0630037785 -82.8524093628 
2.0641915798 -82.8941879272 
2.0653800964 -82.9571380615 
2.0665695667 -83.0702285767 
2.0677592754 -83.3496398926 
2.0689499378 -83.6291046143 
2.0701413155 -84.0640106201 
2.0713334084 -84.6207885742 
2.0725262165 -85.1775817871 
2.0737195015 -86.0468521118 
2.0749135017 -86.9529800415 
2.0761084557 -88.0349960327 
2.0773036480 -89.6970901489 
2.0784997940 -91.3595581055 
2.0796966553 -91.9489669800 
2.0808942318 -91.7411651611 
2.0820925236 -91.5333557129 
2.0832912922 -89.7888183594 
2.0844910145 -87.9095764160 
2.0856912136 -86.3385772705 
2.0868921280 -85.6025543213 
2.0880937576 -84.8665237427 
2.0892961025 -84.3491287231 
2.0904991627 -83.9637908936 
2.0917029381 -83.5784530640 
2.0929074287 -83.3811035156 
2.0941123962 -83.1874160767 
2.0953183174 -83.0749435425 
2.0965247154 -83.1180191040 
2.0977318287 -83.1610946655 
2.0989398956 -83.3541641235 
2.1001484394 -83.6087951660 
2.1013576984 -83.8741531372 
2.1025676727 -84.2646102905 
2.1037786007 -84.6551513672 
2.1049897671 -85.1448440552 
2.1062018871 -85.7545623779 
2.1074147224 -86.3642959595 
2.1086282730 -87.1931304932 
2.1098423004 -88.0663757324 
2.1110572815 -88.6389923096 
2.1122727394 -88.0972595215 
2.1134889126 -87.5555191040 
2.1147060394 -86.9731140137 
2.1159236431 -86.3636322021 
2.1171419621 -85.7541503906 
2.1183612347 -85.4425659180 
2.1195807457 -85.1348037720 
2.1208014488 -84.7623062134 
2.1220226288 -84.2849884033 
2.1232445240 -83.8076705933 
2.1244671345 -83.4439544678 
2.1256902218 -83.1125793457 
2.1269142628 -82.8534622192 
2.1281390190 -82.9232711792 
2.1293644905 -82.9930801392 
2.1305906773 -83.2636032104 
2.1318173409 -83.6761093140 
2.1330449581 -84.0887069702 
2.1342732906 -84.6572952271 
2.1355021000 -85.2265701294 
2.1367316246 -85.8328628540 
2.1379621029 -86.4929656982 
2.1391930580 -87.1529388428 
2.1404249668 -87.9800491333 
2.1416573524 -88.8426589966 
2.1428906918 -89.5545654297 
2.1441245079 -89.8018875122 
2.1453590393 -90.0492248535 
2.1465945244 -90.3839340210 
2.1478304863 -90.7616195679 
2.1490671635 -91.3687515259 
2.1503047943 -94.0908584595 
2.1515429020 -96.8124389648 
2.1527817249 -96.1913299561 
2.1540212631 -92.6073074341 
2.1552615166 -89.0232849121 
2.1565027237 -88.2771530151 
2.1577444077 -87.6313171387 
2.1589868069 -87.3217315674 
2.1602301598 -87.5047149658 
2.1614739895 -87.6876602173 
2.1627185345 -88.1886367798 
2.1639637947 -88.7460708618 
2.1652097702 -89.1823272705 
2.1664566994 -89.3307647705 
2.1677041054 -89.4791717529 
2.1689522266 -89.3931121826 
2.1702010632 -89.2277679443 
2.1714508533 -89.2124938965 
2.1727013588 -89.7903594971 
2.1739521027 -90.3680038452 
2.1752040386 -89.9366683960 
2.1764564514 -88.9864578247 
2.1777098179 -88.0407104492 
2.1789636612 -87.1274032593 
2.1802184582 -86.2139282227 
2.1814737320 -86.1043548584 
2.1827299595 -86.5573120117 
2.1839866638 -87.1502456665 
2.1852443218 -90.0242843628 
2.1865024567 -92.8977584839 
2.1877615452 -92.7025833130 
2.1890213490 -89.7960739136 
2.1902818680 -86.9107131958 
2.1915431023 -86.6880416870 
2.1928048134 -86.4654159546 
2.1940674782 -86.8716430664 
2.1953310966 -87.9368362427 
2.1965949535 -89.0016174316 
2.1978600025 -89.8192672729 
2.1991252899 -90.6297378540 
2.2003917694 -90.4095458984 
2.2016587257 -88.9811935425 
2.2029263973 -87.5528640747 
2.2041950226 -86.1290817261 
2.2054641247 -84.7059173584 
2.2067341805 -83.4502182007 
2.2080047131 -82.4018859863 
2.2092761993 -81.3533706665 
2.2105484009 -80.8721313477 
2.2118210793 -80.4236602783 
2.2130947113 -80.2363052368 
2.2143690586 -80.3709793091 
2.2156441212 -80.5056610107 
2.2169198990 -81.1988296509 
2.2181963921 -81.9191589355 
2.2194736004 -82.9216461182 
2.2207517624 -84.2514572144 
2.2220304012 -85.5810089111 
2.2233099937 -87.0684204102 
2.2245900631 -88.5592956543 
2.2258710861 -89.3169479370 
2.2271528244 -89.3193893433 
2.2284350395 -89.3179855347 
2.2297182083 -89.0167388916 
2.2310023308 -88.7154388428 
2.2322869301 -88.6730651855 
2.2335722446 -88.8543777466 
2.2348582745 -89.0764694214 
2.2361452579 -89.9015884399 
2.2374329567 -90.7266845703 
2.2387211323 -91.4521865845 
2.2400102615 -92.1098098755 
2.2412998676 -92.5850372314 
2.2425906658 -91.8210678101 
2.2438819408 -91.0572662354 
2.2451739311 -89.8718338013 
2.2464668751 -88.4745101929 
2.2477602959 -87.1379241943 
2.2490546703 -86.0329666138 
2.2503497601 -84.9280395508 
2.2516453266 -84.1631774902 
2.2529418468 -83.5104522705 
2.2542390823 -82.9638519287 
2.2555372715 -82.6648559570 
2.2568359375 -82.3659362793 
2.2581355572 -82.3087387085 
2.2594358921 -82.2937774658 
2.2607369423 -82.3810806274 
2.2620384693 -82.6176147461 
2.2633411884 -82.8542327881 
2.2646441460 -83.2938461304 
2.2659482956 -83.7410278320 
2.2672531605 -84.2236251831 
2.2685585022 -84.7378997803 
2.2698647976 -85.2303924561 
2.2711718082 -85.5067443848 
2.2724795341 -85.7830963135 
2.2737882137 -85.7670898438 
2.2750973701 -85.6008834839 
2.2764074802 -85.3846206665 
2.2777180672 -85.0034942627 
2.2790298462 -84.6222381592 
2.2803421021 -84.3217163086 
2.2816550732 -84.0403594971 
2.2829689980 -83.8517684937 
2.2842833996 -83.8101348877 
2.2855987549 -83.7684860229 
2.2869148254 -83.9950332642 
2.2882316113 -84.2300949097 
2.2895493507 -84.6060485840 
2.2908678055 -85.0949783325 
2.2921867371 -85.6010742188 
2.2935066223 -86.2106170654 
2.2948272228 -86.8201370239 
2.2961485386 -87.6339111328 
2.2974708080 -88.5210418701 
2.2987937927 -89.8764801025 
2.3001174927 -92.1752243042 
2.3014416695 -94.4734802246 
2.3027670383 -91.8718643188 
2.3040931225 -88.9038543701 
2.3054196835 -87.0117874146 
2.3067471981 -86.0627593994 
2.3080754280 -85.2359771729 
2.3094043732 -85.1706924438 
2.3107342720 -85.1053924561 
2.3120646477 -85.5259246826 
2.3133962154 -86.1111068726 
2.3147280216 -86.8970413208 
2.3160610199 -88.0417556763 
2.3173947334 -89.1864242554 
2.3187289238 -90.8499145508 
2.3200643063 -92.5272979736 
2.3214001656 -91.2950973511 
2.3227367401 -88.0696411133 
2.3240742683 -85.3375930786 
2.3254125118 -84.4065704346 
2.3267514706 -83.4755859375 
2.3280913830 -83.3155517578 
2.3294317722 -83.3018722534 
2.3307731152 -83.7103271484 
2.3321151733 -84.5970306396 
2.3334581852 -85.6419982910 
2.3348016739 -88.0992889404 
2.3361461163 -90.5569076538 
2.3374912739 -89.5791320801 
2.3388371468 -87.3658523560 
2.3401839733 -85.7384948730 
2.3415315151 -85.0939788818 
2.3428797722 -84.4626007080 
2.3442287445 -84.7039184570 
2.3455786705 -84.9452667236 
2.3469293118 -85.5366439819 
2.3482806683 -86.3087539673 
2.3496327400 -87.0522460938 
2.3509857655 -87.7316055298 
2.3523395061 -88.4109344482 
2.3536939621 -87.3254547119 
2.3550493717 -86.1622543335 
2.3564052582 -84.9694595337 
2.3577620983 -83.7576980591 
2.3591198921 -82.7028198242 
2.3604781628 -82.0740432739 
2.3618373871 -81.4451904297 
2.3631973267 -81.2158432007 
2.3645582199 -81.0167999268 
2.3659198284 -80.9909286499 
2.3672819138 -81.0838088989 
2.3686451912 -81.2183685303 
2.3700089455 -81.4716644287 
2.3713736534 -81.7249908447 
2.3727393150 -82.0089035034 
2.3741054535 -82.2950515747 
2.3754725456 -82.5543441772 
2.3768401146 -82.7958068848 
2.3782088757 -83.0344390869 
2.3795783520 -83.2656250000 
2.3809485435 -83.4967956543 
2.3823194504 -83.8544845581 
2.3836910725 -84.2177505493 
2.3850638866 -84.7751998901 
2.3864371777 -85.4417572021 
2.3878111839 -86.0482482910 
2.3891861439 -86.5303344727 
2.3905620575 -86.9945755005 
2.3919384480 -86.1504898071 
2.3933157921 -85.3063049316 
2.3946938515 -84.5593414307 
2.3960728645 -83.8530349731 
2.3974525928 -83.3348312378 
2.3988327980 -83.0992279053 
2.4002141953 -82.9101791382 
2.4015963078 -83.1554260254 
2.4029791355 -83.4006576538 
2.4043629169 -84.1960296631 
2.4057471752 -85.1306915283 
2.4071326256 -86.4101028442 
2.4085185528 -88.0321655273 
2.4099054337 -89.0013961792 
2.4112930298 -87.4832534790 
2.4126815796 -85.9649429321 
2.4140708447 -85.2042083740 
2.4154608250 -84.5114669800 
2.4168517590 -84.2139968872 
2.4182434082 -84.1482162476 
2.4196357727 -84.1763381958 
2.4210290909 -84.3818511963 
2.4224231243 -84.5869750977 
2.4238178730 -84.7865295410 
2.4252135754 -84.9860992432 
2.4266099930 -84.7584457397 
2.4280073643 -84.4148330688 
2.4294054508 -83.8496017456 
2.4308042526 -83.0726470947 
2.4322040081 -82.3527603149 
2.4336044788 -81.8149490356 
2.4350059032 -81.2770767212 
2.4364080429 -81.1224594116 
2.4378108978 -80.9797515869 
2.4392144680 -81.0828247070 
2.4406189919 -81.2895812988 
2.4420244694 -81.6103057861 
2.4434306622 -82.0760116577 
2.4448375702 -82.5699768066 
2.4462451935 -83.1935577393 
2.4476537704 -83.8172073364 
2.4490633011 -84.5280990601 
2.4504735470 -85.2462997437 
2.4518845081 -86.0793151855 
2.4532961845 -86.9694442749 
2.4547088146 -87.9904098511 
2.4561223984 -89.1956787109 
2.4575366974 -90.2363967896 
2.4589517117 -90.4553909302 
2.4603676796 -90.6744155884 
2.4617843628 -89.9327774048 
2.4632017612 -89.1088409424 
2.4646201134 -88.3803024292 
2.4660391808 -87.6970443726 
2.4674592018 -87.1518707275 
2.4688801765 -86.7841491699 
2.4703016281 -86.4913024902 
2.4717242718 -86.4964065552 
2.4731473923 -86.5015029907 
2.4745714664 -86.7525253296 
2.4759964943 -87.0121459961 
2.4774219990 -87.4148406982 
2.4788486958 -87.8692398071 
2.4802758694 -88.3658294678 
2.4817039967 -88.9036560059 
2.4831330776 -89.2920761108 
2.4845628738 -89.2974700928 
2.4859936237 -89.2404861450 
2.4874248505 -88.1670532227 
2.4888572693 -87.0933456421 
2.4902904034 -86.1675872803 
2.4917242527 -85.2705993652 
2.4931590557 -84.6589355469 
2.4945948124 -84.2216873169 
2.4960310459 -83.8699722290 
2.4974684715 -83.6431579590 
2.4989063740 -83.4116668701 
2.5003454685 -83.1605606079 
2.5017852783 -82.9094696045 
2.5032255650 -82.6946105957 
2.5046670437 -82.4801864624 
2.5061092377 -82.4244842529 
2.5075523853 -82.4135818481 
2.5089962482 -82.5699081421 
2.5104408264 -82.8488693237 
2.5118863583 -83.2084197998 
2.5133328438 -83.7016143799 
2.5147800446 -84.1801910400 
2.5162281990 -84.5917358398 
2.5176768303 -85.0031814575 
2.5191266537 -85.2121963501 
2.5205771923 -85.4178848267 
2.5220284462 -85.4988098145 
2.5234808922 -85.5470046997 
2.5249338150 -85.4316711426 
2.5263876915 -85.2085723877 
2.5278422832 -84.9363098145 
2.5292980671 -84.5950241089 
2.5307545662 -84.2847290039 
2.5322115421 -84.0764923096 
2.5336697102 -83.8821029663 
2.5351285934 -83.9439620972 
2.5365884304 -84.0058212280 
2.5380489826 -84.3893585205 
2.5395102501 -84.8195266724 
2.5409727097 -85.5814895630 
2.5424358845 -86.4872817993 
2.5438997746 -87.4734115601 
2.5453646183 -88.5323257446 
2.5468301773 -88.9440917969 
2.5482966900 -88.1786727905 
2.5497641563 -87.3960189819 
2.5512323380 -86.5384216309 
2.5527012348 -85.6926727295 
2.5541710854 -85.3587951660 
2.5556418896 -85.0248947144 
2.5571136475 -85.0673980713 
2.5585858822 -85.1708374023 
2.5600590706 -85.5225372314 
2.5615332127 -85.9800796509 
2.5630083084 -86.5049514771 
2.5644841194 -87.0859985352 
2.5659606457 -87.5375747681 
2.5674381256 -87.7872619629 
2.5689165592 -87.9169845581 
2.5703957081 -87.6653900146 
2.5718758106 -87.3886032104 
2.5733566284 -86.8596343994 
2.5748386383 -86.3305511475 
2.5763211250 -85.8037719727 
2.5778045654 -85.2771224976 
2.5792889595 -84.8912506104 
2.5807740688 -84.5402603149 
2.5822601318 -84.3014678955 
2.5837471485 -84.1203460693 
2.5852348804 -83.9547958374 
2.5867235661 -83.8034439087 
2.5882127285 -83.6220092773 
2.5897033215 -83.3927230835 
2.5911943913 -83.1545791626 
2.5926864147 -82.8903198242 
2.5941793919 -82.6351928711 
2.5956730843 -82.4446945190 
2.5971677303 -82.2541885376 
2.5986633301 -82.2296447754 
2.6001594067 -82.2056732178 
2.6016566753 -82.3842697144 
2.6031546593 -82.5927200317 
2.6046538353 -83.0026626587 
2.6061534882 -83.4799118042 
2.6076540947 -84.1037139893 
2.6091556549 -84.8139724731 
2.6106581688 -85.5411529541 
2.6121613979 -86.2842636108 
2.6136655807 -86.9563598633 
2.6151704788 -87.5206375122 
2.6166763306 -88.0625762939 
2.6181831360 -88.5487060547 
2.6196906567 -89.0153121948 
2.6211991310 -89.3906402588 
2.6227083206 -89.7552795410 
2.6242184639 -89.9760665894 
2.6257295609 -90.1968688965 
2.6272413731 -90.5834579468 
2.6287543774 -90.9762573242 
2.6302678585 -91.6678237915 
2.6317825317 -92.4070663452 
2.6332979202 -93.3533859253 
2.6348142624 -94.3638839722 
2.6363313198 -94.1865844727 
2.6378493309 -93.4153823853 
2.6393682957 -92.5962600708 
2.6408882141 -91.7413940430 
2.6424086094 -91.6081085205 
2.6439301968 -92.2542800903 
2.6454527378 -93.2934951782 
2.6469759941 -94.9437866211 
2.6485002041 -95.6741333008 
2.6500251293 -94.3059463501 
2.6515510082 -94.1244735718 
2.6530780792 -98.1377487183 
2.6546056271 -100.8080215454 
2.6561341286 -95.1600952148 
2.6576635838 -89.7950363159 
2.6591937542 -88.8955001831 
2.6607251167 -87.9957885742 
2.6622571945 -88.2195663452 
2.6637902260 -88.4627990723 
2.6653239727 -88.2283020020 
2.6668586731 -87.9458465576 
2.6683943272 -86.7266387939 
2.6699306965 -85.3251113892 
2.6714682579 -84.2621307373 
2.6730062962 -83.3020401001 
2.6745455265 -82.6058502197 
2.6760857105 -82.0223083496 
2.6776263714 -81.5893554688 
2.6791684628 -81.2422637939 
2.6807110310 -81.0111846924 
2.6822545528 -80.8659515381 
2.6837990284 -80.8344879150 
2.6853444576 -80.9101715088 
2.6868906021 -81.1016540527 
2.6884379387 -81.4302825928 
2.6899857521 -81.8694763184 
2.6915347576 -82.4724349976 
2.6930844784 -83.1652069092 
2.6946353912 -84.0245285034 
2.6961870193 -84.9296722412 
2.6977393627 -85.9409942627 
2.6992928982 -86.9406433105 
2.7008471489 -87.9051055908 
2.7024023533 -88.7435607910 
2.7039585114 -89.1056518555 
2.7055153847 -89.2505798340 
2.7070732117 -88.3090591431 
2.7086319923 -87.3882369995 
2.7101917267 -86.6110076904 
2.7117521763 -85.9102020264 
2.7133135796 -85.9938049316 
2.7148759365 -86.1425857544 
2.7164392471 -87.4502716064 
2.7180035114 -88.7165069580 
2.7195684910 -87.9887466431 
2.7211344242 -87.2609558105 
2.7227013111 -85.9822387695 
2.7242691517 -84.6976470947 
2.7258377075 -84.1663360596 
2.7274074554 -83.6651306152 
2.7289776802 -83.3329391479 
2.7305490971 -83.0123062134 
2.7321214676 -82.6375350952 
2.7336945534 -82.2575454712 
2.7352688313 -81.8963546753 
2.7368435860 -81.5375976562 
2.7384195328 -81.2962341309 
2.7399964333 -81.0721130371 
2.7415740490 -80.9891281128 
2.7431528568 -80.9299087524 
2.7447323799 -81.0143356323 
2.7463128567 -81.1258087158 
2.7478942871 -81.4139862061 
2.7494764328 -81.7383346558 
2.7510595322 -82.3129425049 
2.7526435852 -82.9424285889 
2.7542285919 -83.9152450562 
2.7558147907 -84.9671020508 
2.7574014664 -86.3408584595 
2.7589893341 -87.7910995483 
2.7605779171 -88.7673797607 
2.7621674538 -89.6297454834 
2.7637579441 -89.2267150879 
2.7653491497 -88.5185089111 
2.7669415474 -87.3789215088 
2.7685348988 -86.1366806030 
2.7701289654 -85.1644973755 
2.7717242241 -84.2544555664 
2.7733199596 -83.7719497681 
2.7749171257 -83.3838958740 
2.7765150070 -83.4459686279 
2.7781136036 -83.6015930176 
2.7797133923 -84.2190322876 
2.7813138962 -84.9250183105 
2.7829153538 -85.8914260864 
2.7845177650 -86.9028472900 
2.7861211300 -87.1485824585 
2.7877254486 -87.2781906128 
2.7893304825 -86.9150619507 
2.7909367085 -86.4886779785 
2.7925438881 -86.2360992432 
2.7941517830 -86.0014648438 
2.7957606316 -85.8972549438 
2.7973704338 -85.8029785156 
2.7989811897 -85.7375106812 
2.8005931377 -85.6734085083 
2.8022055626 -85.5327148438 
2.8038191795 -85.3888931274 
2.8054337502 -85.0911865234 
2.8070490360 -84.7895812988 
2.8086655140 -84.3970413208 
2.8102824688 -84.0081329346 
2.8119008541 -83.6622695923 
2.8135199547 -83.3320007324 
2.8151400089 -83.1254577637 
2.8167610168 -82.9388809204 
2.8183827400 -82.8654861450 
2.8200058937 -82.8020706177 
2.8216297626 -82.7811737061 
2.8232543468 -82.7653732300 
2.8248801231 -82.7663269043 
2.8265063763 -82.8127822876 
2.8281340599 -82.9776763916 
2.8297626972 -83.2851028442 
2.8313920498 -83.8887557983 
2.8330223560 -84.8066787720 
2.8346536160 -86.2505187988 
2.8362858295 -88.4459762573 
2.8379189968 -91.6574630737 
2.8395531178 -93.6675720215 
2.8411881924 -94.3702087402 
2.8428242207 -93.1944808960 
2.8444609642 -90.3848953247 
2.8460991383 -88.4697494507 
2.8477377892 -87.1700897217 
2.8493776321 -86.7813873291 
2.8510184288 -86.8775177002 
2.8526599407 -88.0860900879 
2.8543026447 -89.7380752563 
2.8559460640 -90.6947250366 
2.8575904369 -91.4548797607 
2.8592360020 -90.5883178711 
2.8608822823 -89.4256362915 
2.8625297546 -88.2901000977 
2.8641779423 -87.1573333740 
2.8658270836 -85.9517211914 
2.8674774170 -84.7796478271 
2.8691284657 -84.1688537598 
2.8707807064 -83.6310348511 
2.8724334240 -83.5661926270 
2.8740875721 -83.5969848633 
2.8757426739 -83.9855346680 
2.8773982525 -84.4927368164 
2.8790552616 -85.2903137207 
2.8807132244 -86.2349166870 
2.8823716640 -87.4271774292 
2.8840315342 -88.8078231812 
2.8856921196 -90.4132385254 
2.8873538971 -92.3419799805 
2.8890163898 -94.5439529419 
2.8906798363 -96.8850250244 
2.8923444748 -99.3082275391 
2.8940098286 -99.5360641479 
2.8956761360 -98.9071960449 
2.8973436356 -99.0956573486 
2.8990118504 -99.4743118286 
2.9006812572 -102.0397262573 
2.9023513794 -104.8242111206 
2.9040226936 -102.1303863525 
2.9056949615 -99.4469757080 
2.9073679447 -96.8587875366 
2.9090421200 -94.4454345703 
2.9107170105 -92.7316207886 
2.9123930931 -91.1458129883 
2.9140701294 -89.8547744751 
2.9157481194 -88.6948318481 
2.9174270630 -87.7257080078 
2.9191067219 -86.8523941040 
2.9207878113 -86.0693740845 
2.9224696159 -85.3472747803 
2.9241523743 -84.6619033813 
2.9258360863 -84.0411224365 
2.9275209904 -83.4437866211 
2.9292066097 -82.9501113892 
2.9308931828 -82.4752731323 
2.9325807095 -82.1629257202 
2.9342694283 -81.8732452393 
2.9359591007 -81.7748794556 
2.9376497269 -81.7188491821 
2.9393413067 -81.8354721069 
2.9410336018 -82.0079650879 
2.9427270889 -82.3005218506 
2.9444217682 -82.6349563599 
2.9461169243 -83.0223083496 
2.9478135109 -83.4153671265 
2.9495108128 -83.8126220703 
2.9512093067 -84.2062911987 
2.9529087543 -84.5983963013 
2.9546089172 -85.0774230957 
2.9563102722 -85.5753250122 
2.9580123425 -86.3527297974 
2.9597156048 -87.1702499390 
2.9614200592 -88.2683944702 
2.9631252289 -89.3376617432 
2.9648313522 -90.3055648804 
2.9665386677 -91.3105239868 
2.9682466984 -92.3813400269 
2.9699559212 -93.8026046753 
2.9716658592 -95.5780410767 
2.9733772278 -98.0692520142 
2.9750893116 -100.9652709961 
2.9768023491 -100.7420196533 
2.9785165787 -99.6460723877 
2.9802315235 -97.0379638672 
2.9819476604 -94.4229583740 
2.9836647511 -93.2426147461 
2.9853825569 -92.3673782349 
2.9871017933 -92.5583496094 
2.9888215065 -93.1293334961 
2.9905426502 -94.3387603760 
2.9922647476 -94.5445480347 
2.9939875603 -93.8470382690 
2.9957115650 -92.9601974487 
2.9974365234 -91.9848327637 
2.9991624355 -91.4169006348 
3.0008895397 -90.9275970459 
3.0026173592 -90.8142395020 
3.0043463707 -90.7994613647 
3.0060760975 -91.3052368164 
3.0078072548 -92.2426300049 
3.0095391273 -94.0961990356 
3.0112719536 -95.7581024170 
3.0130059719 -97.2163543701 
3.0147409439 -96.1585540771 
3.0164768696 -93.7545089722 
3.0182137489 -92.8684310913 
3.0199515820 -92.3156204224 
3.0216906071 -92.6759567261 
3.0234305859 -93.5277023315 
3.0251715183 -96.8610458374 
3.0269134045 -97.6692886353 
3.0286562443 -93.5091705322 
3.0304002762 -90.4566268921 
3.0321452618 -88.4558715820 
3.0338912010 -87.2686614990 
3.0356380939 -86.4448471069 
3.0373859406 -86.2772445679 
3.0391349792 -86.2515335083 
3.0408852100 -87.0270080566 
3.0426359177 -88.2271728516 
3.0443880558 -90.7954635620 
3.0461409092 -92.7835540771 
3.0478949547 -93.9804000854 
3.0496499538 -94.4903030396 
3.0514059067 -94.5615158081 
3.0531630516 -92.5483169556 
3.0549211502 -90.0134963989 
3.0566802025 -87.2474517822 
3.0584402084 -84.7471008301 
3.0602011681 -83.4318847656 
3.0619635582 -82.3585128784 
3.0637266636 -81.6810379028 
3.0654907227 -81.2393951416 
3.0672559738 -80.9707565308 
3.0690219402 -80.9633712769 
3.0707890987 -81.0316009521 
3.0725574493 -81.4052200317 
3.0743265152 -81.8296585083 
3.0760967731 -82.4540176392 
3.0778679848 -83.0872650146 
3.0796403885 -83.7348403931 
3.0814137459 -84.2065811157 
3.0831878185 -84.5559158325 
3.0849633217 -84.7288436890 
3.0867395401 -84.8594207764 
3.0885169506 -85.2918548584 
3.0902955532 -85.8747711182 
3.0920748711 -86.9914016724 
3.0938553810 -88.1750946045 
3.0956368446 -89.4464950562 
3.0974192619 -90.0266113281 
3.0992028713 -90.2327346802 
3.1009874344 -89.8359985352 
3.1027729511 -89.3424224854 
3.1045596600 -88.8069763184 
3.1063470840 -88.4669876099 
3.1081359386 -88.5692367554 
3.1099255085 -88.7400665283 
3.1117162704 -88.9718933105 
3.1135082245 -89.2709350586 
3.1153008938 -89.5918731689 
3.1170947552 -90.6997146606 
3.1188895702 -92.1102142334 
3.1206855774 -94.6085586548 
3.1224825382 -96.0183029175 
3.1242802143 -96.0366210938 
3.1260793209 -94.8371963501 
3.1278793812 -93.0397644043 
3.1296803951 -91.7319259644 
3.1314826012 -90.5062026978 
3.1332857609 -89.4666748047 
3.1350898743 -88.5311508179 
3.1368949413 -87.7675170898 
3.1387014389 -87.0906982422 
3.1405086517 -86.4682388306 
3.1423170567 -85.8675537109 
3.1441264153 -85.2839050293 
3.1459369659 -84.8218002319 
3.1477482319 -84.4738998413 
3.1495609283 -84.3436355591 
3.1513743401 -84.4632949829 
3.1531889439 -84.7565231323 
3.1550047398 -85.2788009644 
3.1568212509 -85.8386611938 
3.1586391926 -86.3301315308 
3.1604578495 -86.8028717041 
3.1622776985 -87.2394409180 
3.1640985012 -87.8605041504 
3.1659207344 -88.6086120605 
3.1677434444 -89.9443283081 
3.1695673466 -91.4880676270 
3.1713926792 -93.9141311646 
3.1732187271 -95.5178985596 
3.1750457287 -95.6769409180 
3.1768739223 -96.2682723999 
3.1787035465 -97.1215972900 
3.1805336475 -94.9350204468 
3.1823649406 -92.5705261230 
3.1841976643 -91.4572830200 
3.1860311031 -91.0137023926 
3.1878654957 -91.5178756714 
3.1897013187 -93.3912582397 
3.1915378571 -95.9056243896 
3.1933755875 -102.1079788208 
3.1952142715 -105.7462234497 
3.1970543861 -99.6326370239 
3.1988949776 -95.1327972412 
3.2007369995 -92.2902145386 
3.2025802135 -90.8865585327 
3.2044241428 -89.9738540649 
3.2062692642 -90.2534637451 
3.2081158161 -91.0303726196 
3.2099628448 -92.8627166748 
3.2118110657 -95.9936599731 
3.2136607170 -99.9935913086 
3.2155110836 -97.2984008789 
3.2173624039 -94.1811981201 
3.2192149162 -93.5777206421 
3.2210688591 -93.0365829468 
3.2229235172 -92.5728836060 
3.2247791290 -91.9417037964 
3.2266364098 -91.2460861206 
3.2284941673 -90.3956604004 
3.2303531170 -89.5744018555 
3.2322134972 -88.8181915283 
3.2340743542 -88.1893386841 
3.2359364033 -87.6448593140 
3.2377996445 -87.3333816528 
3.2396643162 -87.1220397949 
3.2415297031 -87.2237091064 
3.2433960438 -87.5276947021 
3.2452638149 -88.0473937988 
3.2471325397 -88.6442413330 
3.2490019798 -89.2197265625 
3.2508730888 -89.3094787598 
3.2527449131 -89.2222061157 
3.2546176910 -88.8489608765 
3.2564921379 -88.7811355591 
3.2583670616 -88.8538284302 
3.2602431774 -89.6304168701 
3.2621202469 -90.3960723877 
3.2639989853 -91.1177749634 
3.2658782005 -91.4920578003 
3.2677586079 -91.6378326416 
3.2696406841 -92.0521926880 
3.2715232372 -92.5912246704 
3.2734067440 -93.4742431641 
3.2752919197 -94.0868911743 
3.2771778107 -94.4651031494 
3.2790646553 -93.4485855103 
3.2809526920 -92.1881484985 
3.2828421593 -90.9384307861 
3.2847323418 -90.0003509521 
3.2866237164 -89.3948135376 
3.2885165215 -89.1665878296 
3.2904098034 -88.9993286133 
3.2923045158 -88.6050338745 
3.2942004204 -88.1508789062 
3.2960972786 -87.6222763062 
3.2979948521 -87.3527832031 
3.2998938560 -87.1924438477 
3.3017942905 -87.3333435059 
3.3036954403 -87.6263046265 
3.3055975437 -88.1271057129 
3.3075013161 -88.8746643066 
3.3094055653 -89.6283721924 
3.3113110065 -89.5388107300 
3.3132181168 -89.3558502197 
3.3151257038 -89.0407485962 
3.3170344830 -89.4564208984 
3.3189446926 -90.1647491455 
3.3208556175 -91.3780822754 
3.3227677345 -91.9134674072 
3.3246810436 -91.5108566284 
3.3265955448 -90.5037536621 
3.3285109997 -89.3569183350 
3.3304274082 -88.6995468140 
3.3323454857 -88.2335205078 
3.3342640400 -88.0116195679 
3.3361840248 -87.7514801025 
3.3381052017 -87.4492568970 
3.3400273323 -86.9320068359 
3.3419504166 -86.4248199463 
3.3438744545 -85.9287261963 
3.3458001614 -85.5640945435 
3.3477265835 -85.2422256470 
3.3496541977 -84.9886550903 
3.3515832424 -84.7607192993 
3.3535130024 -84.5562667847 
3.3554439545 -84.4968261719 
3.3573763371 -84.5138931274 
3.3593094349 -84.7184677124 
3.3612434864 -85.0659713745 
3.3631794453 -85.5152053833 
3.3651158810 -86.2425918579 
3.3670532703 -87.0625457764 
3.3689918518 -88.0580368042 
3.3709321022 -88.5467453003 
3.3728730679 -88.7481765747 
3.3748149872 -87.7922363281 
3.3767585754 -86.8962707520 
3.3787028790 -86.0961074829 
3.3806481361 -85.6530838013 
3.3825950623 -85.3845138550 
3.3845427036 -85.5382690430 
3.3864915371 -85.9470748901 
3.3884413242 -86.6251602173 
3.3903927803 -87.9224166870 
3.3923449516 -89.5716629028 
3.3942980766 -92.0641174316 
3.3962528706 -92.7270050049 
3.3982083797 -92.1684417725 
3.4001648426 -91.0786895752 
3.4021232128 -90.3996047974 
3.4040818214 -90.5115966797 
3.4060418606 -91.1894149780 
3.4080035686 -91.8559570312 
3.4099657536 -90.6274337769 
3.4119291306 -89.2693099976 
3.4138934612 -87.7743301392 
3.4158596992 -86.9813919067 
3.4178264141 -86.4367065430 
3.4197943211 -86.3118896484 
3.4217636585 -86.4422912598 
3.4237339497 -86.7280349731 
3.4257051945 -87.4162597656 
3.4276781082 -88.2621383667 
3.4296517372 -89.3347854614 
3.4316263199 -89.8144912720 
3.4336020947 -90.0202331543 
3.4355795383 -89.6924743652 
3.4375576973 -89.6278762817 
3.4395370483 -89.7522430420 
3.4415178299 -90.2695922852 
3.4434993267 -90.8897628784 
3.4454820156 -91.6678314209 
3.4474663734 -92.4944305420 
3.4494512081 -93.4787521362 
3.4514372349 -95.1836395264 
3.4534249306 -96.2687225342 
3.4554133415 -96.8769531250 
3.4574029446 -94.4454879761 
3.4593935013 -92.4187316895 
3.4613859653 -91.2629318237 
3.4633789062 -90.4158706665 
3.4653730392 -89.6268844604 
3.4673686028 -88.6888427734 
3.4693651199 -87.6954498291 
3.4713625908 -86.6630096436 
3.4733617306 -85.9752120972 
3.4753615856 -85.5329132080 
3.4773626328 -85.4492721558 
3.4793648720 -85.9400558472 
3.4813685417 -86.7070007324 
3.4833731651 -87.9672927856 
3.4853787422 -89.2556381226 
3.4873859882 -90.5123062134 
3.4893939495 -90.9952926636 
3.4914031029 -91.5134506226 
3.4934136868 -92.0704574585 
3.4954252243 -93.7317657471 
3.4974377155 -93.9515686035 
3.4994518757 -90.7353210449 
3.5014667511 -88.4395904541 
3.5034828186 -86.6228027344 
3.5055000782 -85.5929183960 
3.5075187683 -84.8440780640 
3.5095384121 -84.2993087769 
3.5115590096 -84.0531539917 
3.5135815144 -83.8907394409 
3.5156044960 -83.8369293213 
3.5176286697 -83.8742828369 
3.5196545124 -83.9449996948 
3.5216810703 -84.0613327026 
3.5237085819 -84.2091522217 
3.5257375240 -84.3675384521 
3.5277678967 -84.5186309814 
3.5297992229 -84.6433410645 
3.5318315029 -84.7512054443 
3.5338654518 -84.9036865234 
3.5359001160 -85.1820678711 
3.5379359722 -85.6049804688 
3.5399734974 -86.5622940063 
3.5420117378 -88.0036010742 
3.5440511703 -90.2606201172 
3.5460917950 -91.9349441528 
3.5481340885 -92.5416107178 
3.5501768589 -90.0737609863 
3.5522210598 -88.5613708496 
3.5542666912 -87.5689010620 
3.5563132763 -86.9803543091 
3.5583608150 -86.4932937622 
3.5604100227 -86.0862197876 
3.5624599457 -85.8142395020 
3.5645112991 -85.6267471313 
3.5665640831 -85.5375823975 
3.5686175823 -85.6582412720 
3.5706722736 -85.8856964111 
3.5727281570 -86.2639389038 
3.5747857094 -86.8047027588 
3.5768439770 -87.4047622681 
3.5789034367 -88.0671844482 
3.5809645653 -88.7450561523 
3.5830264091 -89.4964523315 
3.5850894451 -90.5391311646 
3.5871539116 -92.2632751465 
3.5892193317 -94.3608093262 
3.5912859440 -96.4942703247 
3.5933537483 -97.3832473755 
3.5954232216 -97.3562622070 
3.5974934101 -97.8783111572 
3.5995645523 -97.0970764160 
3.6016376019 -95.0064773560 
3.6037113667 -94.2026824951 
3.6057863235 -94.1152343750 
3.6078629494 -94.9067840576 
3.6099402905 -93.2789306641 
3.6120185852 -91.4560317993 
3.6140987873 -89.7501220703 
3.6161797047 -89.3230895996 
3.6182618141 -89.9424133301 
3.6203451157 -92.3139648438 
3.6224300861 -91.8515472412 
3.6245157719 -90.1738433838 
3.6266026497 -87.2202987671 
3.6286911964 -85.6434707642 
3.6307804585 -84.7201385498 
3.6328711510 -84.4155578613 
3.6349632740 -84.4847640991 
3.6370561123 -84.7933654785 
3.6391503811 -85.4610671997 
3.6412456036 -86.4566040039 
3.6433424950 -87.7487487793 
3.6454403400 -89.7962493896 
3.6475393772 -93.3586883545 
3.6496398449 -97.1019210815 
3.6517412663 -95.5286407471 
3.6538438797 -94.6773986816 
3.6559481621 -94.3956375122 
3.6580531597 -95.0579528809 
3.6601593494 -95.3693389893 
3.6622672081 -95.3989257812 
3.6643757820 -95.0430831909 
3.6664857864 -94.9185714722 
3.6685967445 -95.0366210938 
3.6707096100 -96.1679306030 
3.6728229523 -97.2173233032 
3.6749377251 -98.0257492065 
3.6770541668 -95.7075881958 
3.6791713238 -93.7776641846 
3.6812896729 -92.1916351318 
3.6834096909 -91.1388320923 
3.6855304241 -90.3528671265 
3.6876525879 -89.8000106812 
3.6897757053 -89.5364303589 
3.6919007301 -89.3251724243 
3.6940264702 -89.1586303711 
3.6961534023 -89.0350570679 
3.6982820034 -88.7716217041 
3.7004113197 -88.3726959229 
3.7025418282 -87.6137313843 
3.7046742439 -86.9032745361 
3.7068073750 -86.2585983276 
3.7089414597 -85.9208145142 
3.7110774517 -85.7864913940 
3.7132141590 -85.8206253052 
3.7153522968 -86.1167221069 
3.7174913883 -86.5816497803 
3.7196323872 -87.1835250854 
3.7217741013 -88.0048217773 
3.7239170074 -89.0291748047 
3.7260615826 -90.2354965210 
3.7282068729 -91.7996292114 
3.7303533554 -93.2207641602 
3.7325017452 -94.2026596069 
3.7346508503 -93.7900085449 
3.7368011475 -92.2680816650 
3.7389526367 -90.4431610107 
3.7411060333 -88.9108276367 
3.7432599068 -87.9967193604 
3.7454152107 -87.4687576294 
3.7475721836 -87.4252319336 
3.7497301102 -87.9164505005 
3.7518889904 -88.7280197144 
3.7540497780 -89.9199829102 
3.7562112808 -91.2838363647 
3.7583739758 -92.2845764160 
3.7605383396 -92.7418060303 
3.7627036572 -92.2821960449 
3.7648701668 -91.8065032959 
3.7670378685 -91.3742599487 
3.7692072392 -91.2631225586 
3.7713773251 -91.2846450806 
3.7735488415 -91.4451065063 
3.7757220268 -91.9272079468 
3.7778961658 -92.8231964111 
3.7800712585 -94.0493087769 
3.7822482586 -95.6816253662 
3.7844259739 -96.1164321899 
3.7866048813 -95.8934478760 
3.7887852192 -95.2300872803 
3.7909669876 -94.5411682129 
3.7931497097 -93.6024932861 
3.7953338623 -92.1551513672 
3.7975194454 -90.8067321777 
3.7997059822 -89.7172622681 
3.8018937111 -88.9736557007 
3.8040833473 -88.7411804199 
3.8062736988 -88.6624298096 
3.8084652424 -88.7068099976 
3.8106579781 -88.6711196899 
3.8128526211 -88.6482238770 
3.8150479794 -88.7228240967 
3.8172445297 -89.2664566040 
3.8194427490 -90.9839630127 
3.8216419220 -92.3285217285 
3.8238422871 -91.3485412598 
3.8260445595 -88.8602905273 
3.8282475471 -86.7015838623 
3.8304517269 -85.6162567139 
3.8326575756 -85.4291610718 
3.8348643780 -85.6278915405 
3.8370723724 -86.1641921997 
3.8392815590 -86.8187637329 
3.8414926529 -87.1539230347 
3.8437044621 -87.2706451416 
3.8459177017 -87.2963790894 
3.8481326103 -87.5933456421 
3.8503482342 -88.1004562378 
3.8525650501 -88.8690414429 
3.8547837734 -89.8166122437 
3.8570032120 -90.8297042847 
3.8592240810 -91.8966827393 
3.8614461422 -93.2534942627 
3.8636698723 -94.9773559570 
3.8658945560 -96.8753433228 
3.8681204319 -98.2573699951 
3.8703479767 -97.9535446167 
3.8725764751 -96.8042144775 
3.8748061657 -95.1841125488 
3.8770377636 -93.4524917603 
3.8792700768 -91.9738235474 
3.8815035820 -90.8461608887 
3.8837389946 -90.4157409668 
3.8859751225 -90.3041076660 
3.8882124424 -90.4654541016 
3.8904511929 -90.9048843384 
3.8926918507 -90.8765487671 
3.8949329853 -90.3367614746 
3.8971755505 -89.0933990479 
3.8994200230 -88.2241058350 
3.9016652107 -87.7273864746 
3.9039115906 -87.6173858643 
3.9061598778 -88.0510711670 
3.9084091187 -89.1001434326 
3.9106593132 -90.9277877808 
3.9129109383 -94.1069488525 
3.9151644707 -92.9949417114 
3.9174187183 -91.6737213135 
3.9196741581 -91.0939407349 
3.9219317436 -92.5400619507 
3.9241898060 -91.6044692993 
3.9264492989 -89.1964416504 
3.9287104607 -86.6490554810 
3.9309725761 -84.8552932739 
3.9332358837 -83.4550170898 
3.9355010986 -82.3739089966 
3.9377670288 -81.7625122070 
3.9400341511 -81.4629974365 
3.9423027039 -81.4915390015 
3.9445731640 -82.0057525635 
3.9468443394 -83.0936660767 
3.9491167068 -84.6951293945 
3.9513912201 -86.8535995483 
3.9536662102 -90.5250015259 
3.9559426308 -95.9216995239 
3.9582209587 -100.4325256348 
3.9605000019 -97.2182235718 
3.9627802372 -96.1493835449 
3.9650619030 -95.3877105713 
3.9673454762 -94.3514709473 
3.9696297646 -92.7870483398 
3.9719152451 -91.1953735352 
3.9742026329 -89.6824798584 
3.9764909744 -88.4635162354 
3.9787805080 -87.7509155273 
3.9810719490 -87.4282226562 
3.9833641052 -87.5048294067 
3.9856576920 -88.1801834106 
3.9879529476 -89.2773818970 
3.9902491570 -90.7054061890 
3.9925465584 -92.4580612183 
3.9948453903 -94.3366165161 
3.9971461296 -95.8312530518 
3.9994475842 -96.7920989990 
4.0017504692 -96.7082061768 
4.0040550232 -96.6821594238 
4.0063605309 -97.1699218750 
4.0086669922 -98.3610839844 
4.0109758377 -98.1513824463 
4.0132851601 -96.9279556274 
4.0155959129 -95.4039230347 
4.0179076195 -94.5548858643 
4.0202217102 -94.0042343140 
4.0225367546 -93.4736557007 
4.0248527527 -92.9312591553 
4.0271706581 -92.3958206177 
4.0294890404 -91.9118499756 
4.0318093300 -91.3994827271 
4.0341310501 -90.8265533447 
4.0364542007 -90.2916641235 
4.0387778282 -90.1220321655 
4.0411038399 -90.4161453247 
4.0434308052 -91.3643951416 
4.0457587242 -93.2348327637 
4.0480880737 -95.1029586792 
4.0504198074 -96.5126724243 
4.0527515411 -96.3500823975 
4.0550851822 -93.4755630493 
4.0574207306 -91.0386199951 
4.0597567558 -89.7842178345 
4.0620942116 -89.7775726318 
4.0644335747 -90.7633209229 
4.0667738914 -91.5134429932 
4.0691151619 -91.3570709229 
4.0714583397 -89.1667251587 
4.0738029480 -87.7945098877 
4.0761485100 -87.1884078979 
4.0784955025 -87.3757858276 
4.0808444023 -88.9665374756 
4.0831937790 -90.7734832764 
4.0855450630 -91.5607528687 
4.0878977776 -89.3210067749 
4.0902514458 -88.1029052734 
4.0926065445 -87.4239120483 
4.0949630737 -87.1860122681 
4.0973210335 -87.3058013916 
4.0996804237 -87.6281433105 
4.1020407677 -87.9632110596 
4.1044030190 -88.2413482666 
4.1067662239 -88.3275756836 
4.1091308594 -88.3692092896 
4.1114974022 -88.4646148682 
4.1138648987 -88.6355743408 
4.1162333488 -88.8674774170 
4.1186037064 -89.1369171143 
4.1209754944 -89.5780334473 
4.1233482361 -90.3031845093 
4.1257219315 -91.7072067261 
4.1280980110 -94.1586532593 
4.1304750443 -98.7330780029 
4.1328530312 -104.6017684937 
4.1352334023 -102.7143936157 
4.1376142502 -102.9014053345 
4.1399965286 -103.3901138306 
4.1423807144 -103.4570617676 
4.1447658539 -103.1647491455 
4.1471524239 -99.0950622559 
4.1495399475 -95.1615371704 
4.1519298553 -92.9128494263 
4.1543202400 -91.6927490234 
4.1567125320 -91.0776214600 
4.1591062546 -90.9914398193 
4.1615009308 -91.4741516113 
4.1638970375 -92.8946075439 
4.1662950516 -95.8301239014 
4.1686940193 -96.8381729126 
4.1710939407 -95.1632461548 
4.1734962463 -92.7788696289 
4.1758990288 -90.8753967285 
4.1783037186 -89.3917999268 
4.1807093620 -88.4489974976 
4.1831169128 -88.5255584717 
4.1855254173 -90.1674880981 
4.1879353523 -91.2187042236 
4.1903471947 -91.0161056519 
4.1927599907 -88.9312591553 
4.1951742172 -87.6689758301 
4.1975898743 -86.7706222534 
4.2000069618 -86.2708511353 
4.2024250031 -86.3152313232 
4.2048449516 -87.2698059082 
4.2072663307 -88.7819976807 
4.2096886635 -89.8944549561 
4.2121124268 -89.6231155396 
4.2145385742 -88.8600997925 
4.2169651985 -89.1762084961 
4.2193932533 -90.2649154663 
4.2218232155 -91.5676498413 
4.2242536545 -90.0791549683 
4.2266860008 -89.3040618896 
4.2291202545 -89.3301849365 
4.2315549850 -90.0667419434 
4.2339916229 -91.0409011841 
4.2364292145 -90.9499588013 
4.2388691902 -90.2115936279 
4.2413096428 -89.1258087158 
4.2437520027 -88.1173934937 
4.2461957932 -87.6675567627 
4.2486405373 -87.8442535400 
4.2510867119 -88.8386154175 
4.2535352707 -90.8998107910 
4.2559843063 -95.5124893188 
4.2584347725 -95.3917388916 
4.2608866692 -94.8056335449 
4.2633404732 -95.3007583618 
4.2657952309 -95.4101638794 
4.2682514191 -92.0935974121 
4.2707095146 -89.3936843872 
4.2731680870 -87.7644195557 
4.2756285667 -86.7997817993 
4.2780909538 -86.5103378296 
4.2805542946 -86.7023925781 
4.2830190659 -87.4652023315 
4.2854852676 -88.9503250122 
4.2879528999 -91.8287200928 
4.2904219627 -93.4113693237 
4.2928919792 -93.0261383057 
4.2953643799 -91.8509140015 
4.2978377342 -92.3999099731 
4.3003120422 -95.7854385376 
4.3027887344 -95.0484695435 
4.3052659035 -92.5405044556 
4.3077449799 -90.3135375977 
4.3102259636 -89.2396240234 
4.3127074242 -88.6729736328 
4.3151907921 -88.4169616699 
4.3176751137 -88.4146881104 
4.3201618195 -88.6286163330 
4.3226490021 -89.1097946167 
4.3251380920 -89.8078689575 
4.3276290894 -90.7503814697 
4.3301205635 -91.9326553345 
4.3326139450 -93.3132553101 
4.3351092339 -94.0889434814 
4.3376049995 -94.1515502930 
4.3401026726 -93.7758560181 
4.3426022530 -93.3126068115 
4.3451023102 -92.9747085571 
4.3476042747 -92.9619674683 
4.3501071930 -93.2728042603 
4.3526124954 -93.8015365601 
4.3551187515 -94.3484115601 
4.3576264381 -94.6239166260 
4.3601360321 -95.0008773804 
4.3626461029 -95.6918182373 
4.3651580811 -96.6838760376 
4.3676719666 -97.6189575195 
4.3701868057 -97.2784805298 
4.3727030754 -97.5609588623 
4.3752207756 -98.5371932983 
4.3777403831 -99.6738891602 
4.3802609444 -98.8495025635 
4.3827829361 -101.4026718140 
4.3853073120 -100.2473754883 
4.3878321648 -96.8587493896 
4.3903584480 -94.0734176636 
4.3928871155 -93.1182250977 
4.3954162598 -93.0201797485 
4.3979468346 -93.5017929077 
4.4004793167 -93.9983825684 
4.4030132294 -93.8236999512 
4.4055485725 -92.2320327759 
4.4080853462 -91.0911788940 
4.4106240273 -90.4059371948 
4.4131631851 -90.0581665039 
4.4157042503 -89.8538894653 
4.4182472229 -89.5882644653 
4.4207911491 -89.2846450806 
4.4233365059 -88.9630279541 
4.4258837700 -88.6304855347 
4.4284324646 -88.3043975830 
4.4309821129 -88.1380462646 
4.4335331917 -88.3722229004 
4.4360866547 -89.0326309204 
4.4386405945 -89.8530044556 
4.4411964417 -90.4557113647 
4.4437541962 -90.5121688843 
4.4463129044 -91.3436508179 
4.4488725662 -93.6839447021 
4.4514350891 -97.0335464478 
4.4539980888 -99.6565933228 
4.4565625191 -95.9857711792 
4.4591283798 -95.4812545776 
4.4616961479 -96.1210632324 
4.4642653465 -97.3142929077 
4.4668354988 -98.6956329346 
4.4694080353 -99.9799194336 
4.4719815254 -101.0063095093 
4.4745564461 -101.4908828735 
4.4771332741 -101.6150817871 
4.4797110558 -101.7999114990 
4.4822902679 -102.6641387939 
4.4848718643 -101.7498168945 
4.4874539375 -100.4452590942 
4.4900379181 -99.5338668823 
4.4926228523 -98.9135055542 
4.4952101707 -97.9501266479 
4.4977984428 -96.3448410034 
4.5003881454 -94.0950546265 
4.5029802322 -91.6451721191 
4.5055727959 -89.3482360840 
4.5081667900 -87.4772338867 
4.5107631683 -86.1675567627 
4.5133605003 -85.5371398926 
4.5159587860 -85.4800338745 
4.5185589790 -86.0347366333 
4.5211615562 -87.2539978027 
4.5237646103 -89.1917800903 
4.5263690948 -91.9781188965 
4.5289759636 -94.7151794434 
4.5315837860 -97.4792709351 
4.5341925621 -100.2101898193 
4.5368041992 -101.5585327148 
4.5394163132 -97.3095703125 
4.5420298576 -93.9524154663 
4.5446457863 -92.2271575928 
4.5472621918 -91.7481765747 
4.5498805046 -92.0718154907 
4.5525002480 -92.7435226440 
4.5551218987 -93.1422119141 
4.5577445030 -93.2344741821 
4.5603690147 -93.0474166870 
4.5629954338 -92.6850357056 
4.5656223297 -92.4012451172 
4.5682511330 -92.5943069458 
4.5708823204 -93.9084014893 
4.5735139847 -97.0056762695 
4.5761470795 -97.9681015015 
4.5787820816 -97.2625656128 
4.5814189911 -96.6716003418 
4.5840568542 -97.8481597900 
4.5866961479 -102.1400451660 
4.5893378258 -101.8617248535 
4.5919799805 -99.1259078979 
4.5946240425 -96.0615463257 
4.5972700119 -93.8714218140 
4.5999169350 -91.8912506104 
4.6025657654 -90.2886428833 
4.6052160263 -89.2613143921 
4.6078677177 -88.9576339722 
4.6105208397 -89.4922103882 
4.6131753922 -90.8236999512 
4.6158323288 -92.6376266479 
4.6184897423 -93.5437850952 
4.6211490631 -95.5950698853 
4.6238102913 -96.1387252808 
4.6264724731 -94.5217132568 
4.6291365623 -91.6924667358 
4.6318025589 -89.6481781006 
4.6344695091 -87.3000411987 
4.6371378899 -85.6475677490 
4.6398077011 -84.8472290039 
4.6424798965 -84.9650878906 
4.6451525688 -86.1249389648 
4.6478271484 -88.5926361084 
4.6505041122 -93.0716094971 
4.6531815529 -90.6865310669 
4.6558609009 -89.0466384888 
4.6585421562 -88.6679992676 
4.6612243652 -89.1261749268 
4.6639080048 -90.0322418213 
4.6665940285 -91.0727996826 
4.6692810059 -91.6897354126 
4.6719694138 -91.4445266724 
4.6746592522 -90.5544815063 
4.6773514748 -89.4937362671 
4.6800446510 -88.7180099487 
4.6827392578 -88.4531326294 
4.6854362488 -88.7614517212 
4.6881337166 -88.7700653076 
4.6908330917 -87.9559631348 
4.6935348511 -86.9114761353 
4.6962370872 -86.1260452271 
4.6989407539 -85.7532806396 
4.7016463280 -85.7349624634 
4.7043542862 -86.1048583984 
4.7070627213 -86.7901840210 
4.7097730637 -87.7711944580 
4.7124853134 -89.0246047974 
4.7151985168 -90.5191192627 
4.7179136276 -92.3692626953 
4.7206306458 -95.2484207153 
4.7233486176 -96.2679519653 
4.7260680199 -94.0087966919 
4.7287893295 -92.7637023926 
4.7315125465 -93.3015213013 
4.7342371941 -94.6225509644 
4.7369627953 -95.4710998535 
4.7396907806 -94.7015838623 
4.7424197197 -94.3078384399 
4.7451505661 -94.1234970093 
4.7478833199 -93.8303222656 
4.7506170273 -93.1145858765 
4.7533521652 -91.9491653442 
4.7560896873 -90.6510848999 
4.7588281631 -89.6460494995 
4.7615680695 -89.1306457520 
4.7643094063 -88.9732742310 
4.7670536041 -89.0774459839 
4.7697982788 -89.3760070801 
4.7725443840 -89.8821029663 
4.7752928734 -90.6922607422 
4.7780423164 -91.9488296509 
4.7807936668 -93.9172363281 
4.7835469246 -96.9823074341 
4.7863011360 -97.2777938843 
4.7890567780 -95.5918960571 
4.7918143272 -93.9078445435 
4.7945737839 -93.4534988403 
4.7973341942 -94.0176773071 
4.8000965118 -95.6684875488 
4.8028612137 -96.4511795044 
4.8056263924 -94.1625289917 
4.8083934784 -91.9357147217 
4.8111624718 -90.5931549072 
4.8139324188 -90.0898895264 
4.8167042732 -90.3773040771 
4.8194785118 -91.5193786621 
4.8222532272 -93.8810501099 
4.8250298500 -100.8761901855 
4.8278079033 -98.6270446777 
4.8305883408 -95.9370498657 
4.8333697319 -95.4612426758 
4.8361525536 -96.4826507568 
4.8389377594 -97.8954544067 
4.8417239189 -98.4434051514 
4.8445115089 -99.2786788940 
4.8473014832 -100.8807525635 
4.8500924110 -102.2570037842 
4.8528847694 -103.6203613281 
4.8556790352 -102.5229110718 
4.8584756851 -99.6580352783 
4.8612728119 -98.0926971436 
4.8640718460 -98.1657409668 
4.8668732643 -97.4832916260 
4.8696751595 -96.6659317017 
4.8724789619 -96.2079315186 
4.8752851486 -94.7503738403 
4.8780922890 -93.2804565430 
4.8809008598 -92.4934921265 
4.8837118149 -92.2846298218 
4.8865237236 -92.2946701050 
4.8893370628 -92.3036117554 
4.8921523094 -92.2431182861 
4.8949699402 -92.1176681519 
4.8977880478 -92.0519866943 
4.9006080627 -92.1887435913 
4.9034304619 -92.6088180542 
4.9062538147 -93.2940979004 
4.9090785980 -94.1353454590 
4.9119057655 -94.9290084839 
4.9147338867 -95.3169250488 
4.9175634384 -94.6829757690 
4.9203948975 -93.7304153442 
4.9232287407 -93.1322708130 
4.9260635376 -93.1009292603 
4.9288997650 -93.6870727539 
4.9317383766 -94.8188629150 
4.9345779419 -96.2788848877 
4.9374189377 -97.7654266357 
4.9402623177 -99.1762390137 
4.9431071281 -101.3773727417 
4.9459528923 -103.6528015137 
4.9488015175 -99.1795349121 
4.9516506195 -95.5728759766 
4.9545016289 -93.3416442871 
4.9573545456 -91.9773635864 
4.9602093697 -91.5047607422 
4.9630656242 -91.7947006226 
4.9659228325 -92.4471817017 
4.9687829018 -93.4407577515 
4.9716439247 -97.3859863281 
4.9745063782 -96.3916244507 
4.9773712158 -93.9076614380 
4.9802370071 -93.4226455688 
4.9831042290 -95.0734481812 
4.9859733582 -98.4372482300 
4.9888448715 -101.7698745728 
4.9917173386 -105.7273559570 
4.9945917130 -111.0705795288 
4.9974679947 -99.8146057129 
5.0003452301 -96.8776702881 
5.0032243729 -95.8882675171 
5.0061058998 -95.5724563599 
5.0089883804 -94.4917297363 
5.0118722916 -93.0939331055 
5.0147585869 -92.1906280518 
5.0176458359 -92.2262649536 
5.0205349922 -93.4887771606 
5.0234255791 -95.7328414917 
5.0263185501 -97.0120849609 
5.0292124748 -94.8638458252 
5.0321083069 -94.4836730957 
5.0350065231 -94.7887420654 
5.0379052162 -94.4593200684 
5.0408058167 -93.9466781616 
5.0437092781 -93.7475662231 
5.0466132164 -93.8692703247 
5.0495185852 -94.0189361572 
5.0524263382 -93.8489151001 
5.0553359985 -93.1999969482 
5.0582466125 -92.2867965698 
5.0611591339 -91.5261230469 
5.0640735626 -91.2072067261 
5.0669894218 -91.5575561523 
5.0699067116 -92.7593917847 
5.0728268623 -95.1420364380 
5.0757474899 -99.1432571411 
5.0786700249 -103.5483245850 
5.0815939903 -104.0447463989 
5.0845208168 -101.0677719116 
5.0874481201 -98.0110855103 
5.0903773308 -96.6482086182 
5.0933089256 -97.5623321533 
5.0962414742 -98.7095260620 
5.0991759300 -92.7252044678 
5.1021122932 -90.4404296875 
5.1050500870 -89.6206283569 
5.1079893112 -89.6527786255 
5.1109309196 -90.4110946655 
5.1138739586 -91.8330078125 
5.1168184280 -93.1914596558 
5.1197643280 -93.4385757446 
5.1227130890 -93.1072235107 
5.1256623268 -93.3693237305 
5.1286134720 -94.5624465942 
5.1315670013 -95.9707565308 
5.1345219612 -96.3475265503 
5.1374778748 -96.6400680542 
5.1404366493 -98.6186065674 
5.1433963776 -99.2695541382 
5.1463580132 -99.3210906982 
5.1493210793 -103.1344451904 
5.1522865295 -102.5419235229 
5.1552529335 -97.5161819458 
5.1582212448 -93.3992156982 
5.1611919403 -90.9921112061 
5.1641635895 -89.4630813599 
5.1671371460 -88.7155075073 
5.1701130867 -88.9667358398 
5.1730895042 -90.3826446533 
5.1760683060 -92.7452926636 
5.1790490150 -94.9299545288 
5.1820311546 -95.2076644897 
5.1850147247 -94.2198562622 
5.1880002022 -92.6894531250 
5.1909880638 -90.5288925171 
5.1939768791 -88.8358688354 
5.1969671249 -87.8018798828 
5.1999602318 -87.3558883667 
5.2029542923 -87.4444274902 
5.2059497833 -88.0590362549 
5.2089481354 -89.1999969482 
5.2119469643 -90.8511276245 
5.2149481773 -93.0763626099 
5.2179508209 -96.2192306519 
5.2209558487 -99.5871047974 
5.2239618301 -100.3349227905 
5.2269697189 -97.7805404663 
5.2299799919 -96.4089431763 
5.2329912186 -95.4759216309 
5.2360043526 -93.8533782959 
5.2390193939 -92.3727569580 
5.2420358658 -91.7780380249 
5.2450542450 -91.9767303467 
5.2480750084 -92.6248626709 
5.2510967255 -93.1300277710 
5.2541198730 -92.5847091675 
5.2571454048 -91.3819808960 
5.2601728439 -90.4307098389 
5.2632017136 -90.1538696289 
5.2662320137 -90.5621032715 
5.2692646980 -91.2961578369 
5.2722988129 -91.9723434448 
5.2753343582 -92.9040756226 
5.2783722878 -94.7774429321 
5.2814116478 -97.0506591797 
5.2844524384 -98.4939041138 
5.2874951363 -98.1894149780 
5.2905402184 -95.7981948853 
5.2935862541 -94.6393966675 
5.2966341972 -95.3347778320 
5.2996845245 -97.7764434814 
5.3027358055 -101.2020568848 
5.3057889938 -99.4522781372 
5.3088445663 -96.6096191406 
5.3119015694 -94.4971771240 
5.3149600029 -92.9123458862 
5.3180208206 -92.0450057983 
5.3210825920 -92.1975936890 
5.3241462708 -93.5022659302 
5.3272118568 -93.9372253418 
5.3302798271 -92.8402023315 
5.3333487511 -92.2820358276 
5.3364195824 -92.6757431030 
5.3394927979 -93.0785598755 
5.3425674438 -92.8838882446 
5.3456435204 -92.5965423584 
5.3487219810 -92.7846984863 
5.3518018723 -93.5508575439 
5.3548831940 -94.7423782349 
5.3579664230 -96.1763763428 
5.3610520363 -97.8502960205 
5.3641386032 -99.8856430054 
5.3672270775 -101.2422714233 
5.3703184128 -100.1102600098 
5.3734102249 -97.3876342773 
5.3765039444 -95.7223434448 
5.3796005249 -96.0823745728 
5.3826980591 -98.4302368164 
5.3857970238 -99.1605682373 
5.3888988495 -96.2085418701 
5.3920016289 -96.9000854492 
5.3951063156 -98.6428985596 
5.3982124329 -98.9931869507 
5.4013214111 -100.7310867310 
5.4044313431 -103.8502426147 
5.4075431824 -103.1714477539 
5.4106574059 -99.6099166870 
5.4137725830 -98.0064315796 
5.4168896675 -97.7730560303 
5.4200091362 -98.0620193481 
5.4231300354 -97.7064285278 
5.4262523651 -96.7338027954 
5.4293766022 -96.2404327393 
5.4325037003 -96.9754714966 
5.4356312752 -98.1004257202 
5.4387612343 -95.2977600098 
5.4418931007 -92.5484390259 
5.4450263977 -90.7056427002 
5.4481616020 -89.5642471313 
5.4512991905 -89.0425567627 
5.4544377327 -89.1855545044 
5.4575786591 -90.0764617920 
5.4607210159 -91.8097381592 
5.4638657570 -94.7920074463 
5.4670114517 -101.3360824585 
5.4701595306 -100.2582550049 
5.4733095169 -97.3874053955 
5.4764609337 -94.0563125610 
5.4796142578 -91.6492767334 
5.4827699661 -90.7950668335 
5.4859266281 -91.3052825928 
5.4890851974 -91.6689758301 
5.4922466278 -90.5987930298 
5.4954090118 -89.5473251343 
5.4985728264 -89.3237991333 
5.5017390251 -89.6758346558 
5.5049071312 -90.1796188354 
5.5080771446 -90.5241394043 
5.5112481117 -90.5851211548 
5.5144224167 -90.4029846191 
5.5175971985 -90.1014404297 
5.5207743645 -89.8193359375 
5.5239534378 -89.6483535767 
5.5271339417 -89.7820358276 
5.5303163528 -90.0728302002 
5.5335006714 -90.3597335815 
5.5366873741 -90.6656570435 
5.5398755074 -91.3375473022 
5.5430650711 -92.6792373657 
5.5462574959 -94.5824356079 
5.5494508743 -96.4634704590 
5.5526461601 -98.0857238770 
5.5558438301 -99.3098602295 
5.5590424538 -99.1507110596 
5.5622434616 -97.8256683350 
5.5654468536 -96.2490997314 
5.5686511993 -94.6911163330 
5.5718574524 -93.1767501831 
5.5750656128 -91.9913787842 
5.5782761574 -91.5692138672 
5.5814881325 -92.2781677246 
5.5847015381 -94.5075759888 
5.5879178047 -99.1442947388 
5.5911355019 -111.0091018677 
5.5943546295 -106.2960891724 
5.5975761414 -99.8142852783 
5.6007990837 -96.6265411377 
5.6040239334 -93.8277816772 
5.6072506905 -91.6997528076 
5.6104798317 -90.5541687012 
5.6137104034 -90.3903274536 
5.6169424057 -91.2711715698 
5.6201772690 -93.6741561890 
5.6234130859 -101.4442596436 
5.6266508102 -96.9585037231 
5.6298913956 -96.4805145264 
5.6331329346 -100.4554901123 
5.6363763809 -91.7208099365 
5.6396222115 -89.0041656494 
5.6428694725 -88.1322402954 
5.6461186409 -88.5565032959 
5.6493692398 -90.1827392578 
5.6526226997 -93.4356384277 
5.6558775902 -100.8559722900 
5.6591339111 -94.7897949219 
5.6623930931 -92.7489624023 
5.6656532288 -92.2062988281 
5.6689157486 -92.4766006470 
5.6721801758 -93.2671279907 
5.6754460335 -94.5108489990 
5.6787137985 -96.3945083618 
5.6819834709 -98.8943023682 
5.6852560043 -101.6612854004 
5.6885290146 -102.9252319336 
5.6918044090 -96.7177352905 
5.6950826645 -95.7334976196 
5.6983613968 -97.4623718262 
5.7016425133 -101.0410003662 
5.7049260139 -104.5449905396 
5.7082109451 -107.3262405396 
5.7114973068 -104.3777389526 
5.7147865295 -100.4342575073 
5.7180771828 -97.3501358032 
5.7213692665 -95.7386932373 
5.7246637344 -95.2800598145 
5.7279605865 -95.6280441284 
5.7312583923 -96.2527847290 
5.7345585823 -95.7719573975 
5.7378611565 -94.1569595337 
5.7411646843 -92.7176208496 
5.7444701195 -91.6437606812 
5.7477784157 -90.9808731079 
5.7510881424 -91.0837860107 
5.7543992996 -92.4061813354 
5.7577123642 -95.6525802612 
5.7610282898 -103.7900772095 
5.7643451691 -101.8124694824 
5.7676644325 -102.3353424072 
5.7709860802 -100.9269180298 
5.7743086815 -100.7403182983 
5.7776331902 -100.0333404541 
5.7809605598 -94.8684768677 
5.7842893600 -92.2369995117 
5.7876195908 -90.6232604980 
5.7909526825 -89.9813232422 
5.7942872047 -90.0332489014 
5.7976231575 -90.2376174927 
5.8009614944 -90.3542556763 
5.8043022156 -90.6925506592 
5.8076443672 -91.5860214233 
5.8109879494 -93.4429092407 
5.8143343925 -96.9812850952 
5.8176822662 -101.7172393799 
5.8210320473 -100.7823944092 
5.8243842125 -100.1247024536 
5.8277378082 -98.3994140625 
5.8310933113 -96.1510543823 
5.8344507217 -94.6251602173 
5.8378109932 -94.1780548096 
5.8411722183 -95.8740768433 
5.8445353508 -103.1985244751 
5.8479008675 -100.6550140381 
5.8512682915 -96.9749221802 
5.8546371460 -95.1573715210 
5.8580088615 -94.5156478882 
5.8613815308 -95.0243911743 
5.8647565842 -96.1022720337 
5.8681330681 -94.9245681763 
5.8715128899 -93.2132720947 
5.8748936653 -92.8070297241 
5.8782758713 -93.9524688721 
5.8816614151 -94.7808761597 
5.8850479126 -92.2152099609 
5.8884363174 -89.7024002075 
5.8918275833 -88.0537185669 
5.8952198029 -87.6596298218 
5.8986139297 -89.1268386841 
5.9020113945 -90.8485717773 
5.9054093361 -92.7123336792 
5.9088096619 -94.4913177490 
5.9122114182 -93.3558731079 
5.9156165123 -91.4257659912 
5.9190225601 -90.5783386230 
5.9224305153 -90.7551956177 
5.9258413315 -91.7190399170 
5.9292531013 -93.1557235718 
5.9326672554 -95.2807693481 
5.9360837936 -99.0928802490 
5.9395017624 -104.2715759277 
5.9429216385 -101.9315490723 
5.9463434219 -102.1037750244 
5.9497675896 -103.9741134644 
5.9531936646 -99.9954605103 
5.9566211700 -99.4414520264 
5.9600515366 -99.9259567261 
5.9634833336 -99.3153076172 
5.9669165611 -97.8058013916 
5.9703531265 -96.9421234131 
5.9737906456 -97.0120468140 
5.9772300720 -96.9235763550 
5.9806723595 -97.0601119995 
5.9841160774 -97.8156661987 
5.9875617027 -93.7445983887 
5.9910092354 -91.9342193604 
5.9944591522 -91.7593917847 
5.9979104996 -91.8684005737 
6.0013642311 -92.0573730469 
6.0048203468 -92.2365264893 
6.0082778931 -92.4567718506 
6.0117373466 -92.8921737671 
6.0151991844 -93.7022399902 
6.0186629295 -95.0085983276 
6.0221281052 -96.8270797729 
6.0255956650 -99.1878814697 
6.0290656090 -98.5028228760 
6.0325369835 -97.0031738281 
6.0360102654 -96.7987670898 
6.0394864082 -98.0188903809 
6.0429639816 -96.1224975586 
6.0464434624 -94.6098251343 
6.0499253273 -95.5213088989 
6.0534086227 -100.8040924072 
6.0568943024 -99.1440582275 
6.0603823662 -95.7428665161 
6.0638718605 -94.3992691040 
6.0673632622 -94.6985626221 
6.0708565712 -95.2479858398 
6.0743527412 -95.5425262451 
6.0778503418 -95.1308593750 
6.0813498497 -94.2618560791 
6.0848522186 -94.0548706055 
6.0883555412 -94.6125640869 
6.0918607712 -95.7950668335 
6.0953693390 -97.7489395142 
6.0988788605 -97.7601394653 
6.1023902893 -95.9383697510 
6.1059041023 -95.3935012817 
6.1094202995 -95.1303329468 
6.1129379272 -95.1647796631 
6.1164579391 -95.6451110840 
6.1199803352 -96.7565689087 
6.1235041618 -98.5496215820 
6.1270294189 -101.6772232056 
6.1305584908 -104.1842117310 
6.1340880394 -101.5912704468 
6.1376199722 -98.6456146240 
6.1411547661 -95.9770889282 
6.1446905136 -94.6394882202 
6.1482281685 -93.7949371338 
6.1517682076 -92.9459152222 
6.1553111076 -92.3317260742 
6.1588554382 -92.0797271729 
6.1624011993 -92.1219940186 
6.1659502983 -92.3301620483 
6.1695003510 -92.5473937988 
6.1730527878 -93.1185836792 
6.1766076088 -94.5489196777 
6.1801643372 -97.7680740356 
6.1837224960 -102.8896713257 
6.1872830391 -98.5763092041 
6.1908459663 -98.8079605103 
6.1944108009 -97.7480850220 
6.1979770660 -96.2848968506 
6.2015466690 -96.1160507202 
6.2051172256 -96.8924102783 
6.2086901665 -98.5040664673 
6.2122654915 -98.2667541504 
6.2158427238 -95.1764831543 
6.2194213867 -92.5316848755 
6.2230033875 -92.0389175415 
6.2265863419 -93.1205596924 
6.2301712036 -95.8550720215 
6.2337584496 -104.8243789673 
6.2373485565 -98.7390975952 
6.2409400940 -96.0162658691 
6.2445330620 -94.2888488770 
6.2481293678 -92.7764663696 
6.2517271042 -92.5554046631 
6.2553267479 -92.9337387085 
6.2589292526 -93.3472137451 
6.2625327110 -93.7114105225 
6.2661385536 -93.9994430542 
6.2697463036 -94.6532058716 
6.2733573914 -96.3471298218 
6.2769689560 -98.6387405396 
6.2805833817 -100.6581878662 
6.2842001915 -96.4598464966 
6.2878184319 -94.7126388550 
6.2914390564 -94.0782089233 
6.2950620651 -93.6203460693 
6.2986865044 -93.3575820923 
6.3023133278 -94.3143844604 
6.3059420586 -96.6147155762 
6.3095736504 -97.5417938232 
6.3132066727 -97.6654129028 
6.3168416023 -97.5235137939 
6.3204793930 -96.8433303833 
6.3241186142 -95.5353622437 
6.3277597427 -93.8798446655 
6.3314037323 -93.4297943115 
6.3350491524 -93.2040786743 
6.3386969566 -93.1078872681 
6.3423476219 -94.4806289673 
6.3459992409 -98.5176544189 
6.3496527672 -92.5170745850 
6.3533091545 -90.9804306030 
6.3569679260 -91.7397689819 
6.3606281281 -93.8200988770 
6.3642902374 -97.2387237549 
6.3679556847 -97.7472152710 
6.3716220856 -96.6275863647 
6.3752903938 -96.8965682983 
6.3789620399 -98.6113739014 
6.3826351166 -101.6726150513 
6.3863101006 -108.6128005981 
6.3899869919 -100.8529586792 
6.3936672211 -99.4894104004 
6.3973484039 -100.7468948364 
6.4010314941 -98.8561553955 
6.4047179222 -98.5916671753 
6.4084057808 -102.6074981689 
6.4120955467 -100.0290374756 
6.4157881737 -95.6386108398 
6.4194822311 -93.9061126709 
6.4231781960 -94.1053848267 
6.4268774986 -97.5792922974 
6.4305782318 -103.4061431885 
6.4342803955 -98.6610107422 
6.4379854202 -97.0773849487 
6.4416928291 -97.2279739380 
6.4454016685 -99.3411026001 
6.4491128922 -101.1491394043 
6.4528269768 -99.6485137939 
6.4565424919 -97.6149673462 
6.4602599144 -95.8876419067 
6.4639801979 -94.7560882568 
6.4677019119 -94.7154998779 
6.4714260101 -96.3627548218 
6.4751520157 -97.2862014771 
6.4788813591 -97.0555496216 
6.4826116562 -96.9655227661 
6.4863438606 -98.6607208252 
6.4900794029 -97.6480560303 
6.4938163757 -93.9795379639 
6.4975552559 -91.9790420532 
6.5012974739 -91.2316894531 
6.5050406456 -91.6627044678 
6.5087857246 -94.9888534546 
6.5125341415 -101.0601577759 
6.5162839890 -98.7618560791 
6.5200357437 -96.1869125366 
6.5237898827 -93.9234390259 
6.5275473595 -92.1904373169 
6.5313053131 -90.1273727417 
6.5350661278 -88.6346206665 
6.5388298035 -88.0954437256 
6.5425944328 -88.1238861084 
6.5463614464 -88.8947525024 
6.5501317978 -91.6589660645 
6.5539031029 -94.8870086670 
6.5576763153 -95.2286453247 
6.5614523888 -95.7749176025 
6.5652308464 -95.0825653076 
6.5690112114 -92.3319778442 
6.5727934837 -90.6531295776 
6.5765786171 -90.4076156616 
6.5803651810 -91.0806884766 
6.5841541290 -93.1206588745 
6.5879459381 -97.6207809448 
6.5917391777 -94.9960937500 
6.5955343246 -92.1598281860 
6.5993328094 -91.4406280518 
6.6031322479 -91.7435073853 
6.6069345474 -92.6969909668 
6.6107382774 -94.0872879028 
6.6145458221 -95.9650802612 
6.6183538437 -97.8849258423 
6.6221647263 -98.7905883789 
6.6259784698 -99.6774368286 
6.6297936440 -102.9718093872 
6.6336107254 -99.4326248169 
6.6374311447 -97.7654495239 
6.6412525177 -97.1731796265 
6.6450767517 -97.5912475586 
6.6489024162 -101.1276321411 
6.6527318954 -98.1973800659 
6.6565623283 -95.2715835571 
6.6603946686 -93.5346145630 
6.6642308235 -92.5084915161 
6.6680679321 -92.0150833130 
6.6719069481 -91.9654846191 
6.6757493019 -91.7572631836 
6.6795930862 -91.3635025024 
6.6834387779 -90.9867706299 
6.6872878075 -91.3733749390 
6.6911382675 -92.4636383057 
6.6949911118 -94.4960479736 
6.6988458633 -97.4997253418 
6.7027034760 -98.7027969360 
6.7065629959 -94.0701141357 
6.7104244232 -93.2791671753 
6.7142887115 -94.2974929810 
6.7181549072 -95.7135391235 
6.7220230103 -96.1674499512 
6.7258939743 -110.5292282104 
6.7297668457 -97.3310852051 
6.7336416245 -96.0093460083 
6.7375183105 -97.8162155151 
6.7413988113 -100.4507827759 
6.7452802658 -101.3383560181 
6.7491641045 -101.3184890747 
6.7530508041 -101.0269699097 
6.7569389343 -103.5935668945 
6.7608294487 -105.4626159668 
6.7647233009 -102.5961685181 
6.7686181068 -100.8346786499 
6.7725152969 -102.4097366333 
6.7764143944 -105.7450180054 
6.7803173065 -103.7599029541 
6.7842211723 -101.8332977295 
6.7881274223 -99.9147338867 
6.7920365334 -96.5198593140 
6.7959470749 -94.4574890137 
6.7998600006 -94.3850708008 
6.8037762642 -95.3413848877 
6.8076934814 -98.1425170898 
6.8116135597 -98.5802841187 
6.8155360222 -97.0319747925 
6.8194603920 -95.7876281738 
6.8233866692 -94.2045364380 
6.8273153305 -93.5760192871 
6.8312473297 -92.9269256592 
6.8351807594 -92.3533859253 
6.8391160965 -92.7925643921 
6.8430547714 -94.8423385620 
6.8469948769 -97.5937194824 
6.8509373665 -102.4603652954 
6.8548827171 -104.3707580566 
6.8588294983 -104.0671081543 
6.8627786636 -105.4996948242 
6.8667302132 -105.6590805054 
6.8706846237 -105.3717651367 
6.8746404648 -97.6994400024 
6.8785986900 -94.4389648438 
6.8825602531 -93.4994583130 
6.8865227699 -93.1584320068 
6.8904881477 -93.0227432251 
6.8944563866 -92.8991241455 
6.8984260559 -93.0515670776 
6.9023976326 -93.8210678101 
6.9063730240 -97.3765563965 
6.9103493690 -101.4418258667 
6.9143280983 -101.6730957031 
6.9183092117 -103.1361694336 
6.9222936630 -97.1036758423 
6.9262790680 -94.8655319214 
6.9302673340 -93.9811859131 
6.9342584610 -93.6702651978 
6.9382510185 -94.1162872314 
6.9422459602 -94.4235763550 
6.9462437630 -93.5282669067 
6.9502434731 -92.3582611084 
6.9542450905 -91.4860305786 
6.9582490921 -91.4995880127 
6.9622564316 -91.7730331421 
6.9662652016 -92.4651489258 
6.9702758789 -93.7692565918 
6.9742903709 -94.9066619873 
6.9783058167 -95.3299407959 
6.9823236465 -93.7799758911 
6.9863448143 -92.8120498657 
6.9903674126 -93.3442611694 
6.9943923950 -95.1075363159 
6.9984202385 -99.1018600464 
7.0024499893 -96.9748458862 
7.0064816475 -95.2308959961 
7.0105156898 -94.8171615601 
7.0145530701 -96.1406555176 
7.0185918808 -97.2898864746 
7.0226330757 -96.3770599365 
7.0266776085 -95.7614746094 
7.0307230949 -96.2034683228 
7.0347714424 -96.0180053711 
7.0388226509 -95.5085525513 
7.0428752899 -96.2142410278 
7.0469303131 -99.5454711914 
7.0509877205 -102.2217636108 
7.0550484657 -99.3960647583 
7.0591106415 -100.2032775879 
7.0631752014 -102.3918304443 
7.0672430992 -97.7459793091 
7.0713119507 -96.3440551758 
7.0753836632 -96.3493804932 
7.0794582367 -96.2857208252 
7.0835342407 -95.9816665649 
7.0876126289 -95.8330535889 
7.0916948318 -96.8833389282 
7.0957779884 -99.0741195679 
7.0998635292 -95.2153930664 
7.1039514542 -92.5550231934 
7.1080427170 -92.7838973999 
7.1121349335 -94.4789505005 
7.1162300110 -98.9386520386 
7.1203284264 -98.3493118286 
7.1244277954 -96.3702316284 
7.1285300255 -93.8539276123 
7.1326355934 -92.3649749756 
7.1367421150 -92.1536788940 
7.1408514977 -92.6141510010 
7.1449627876 -94.2281875610 
7.1490774155 -95.2218017578 
7.1531939507 -94.1345138550 
7.1573123932 -92.7914657593 
7.1614346504 -93.2913513184 
7.1655578613 -94.9023742676 
7.1696834564 -94.6168365479 
7.1738123894 -93.4076004028 
7.1779432297 -93.4599304199 
7.1820759773 -93.7227935791 
7.1862120628 -93.3971328735 
7.1903495789 -93.4425354004 
7.1944894791 -94.6746368408 
7.1986322403 -99.8271408081 
7.2027778625 -96.7307891846 
7.2069249153 -95.0028533936 
7.2110743523 -95.2813949585 
7.2152276039 -96.8486022949 
7.2193818092 -96.4255447388 
7.2235383987 -97.2494659424 
7.2276983261 -100.8975296021 
7.2318601608 -98.0096969604 
7.2360239029 -97.7552566528 
7.2401900291 -95.9211502075 
7.2443599701 -94.7793350220 
7.2485308647 -94.7241668701 
7.2527046204 -95.4221115112 
7.2568812370 -96.8248138428 
7.2610597610 -97.8389816284 
7.2652401924 -97.8568649292 
7.2694244385 -96.5341415405 
7.2736101151 -96.0162124634 
7.2777976990 -97.1745529175 
7.2819881439 -99.9016265869 
7.2861819267 -101.2491455078 
7.2903771400 -98.7653503418 
7.2945747375 -96.7060623169 
7.2987756729 -95.8212509155 
7.3029780388 -94.7647247314 
7.3071827888 -93.6963272095 
7.3113913536 -93.6024398804 
7.3156008720 -93.4030303955 
7.3198127747 -93.1105270386 
7.3240284920 -93.9293136597 
7.3282456398 -95.4031677246 
7.3324646950 -96.0388641357 
7.3366866112 -94.9620285034 
7.3409118652 -95.5737686157 
7.3451385498 -98.6202468872 
7.3493676186 -98.3686065674 
7.3536005020 -96.9795379639 
7.3578343391 -95.8284225464 
7.3620705605 -95.5976333618 
7.3663105965 -96.2596588135 
7.3705520630 -98.1681137085 
7.3747954369 -98.8616714478 
7.3790416718 -97.7084655762 
7.3832912445 -95.4966201782 
7.3875427246 -94.1205291748 
7.3917961121 -94.3673477173 
7.3960528374 -97.4823608398 
7.4003114700 -106.3721923828 
7.4045724869 -104.7164916992 
7.4088368416 -97.3507232666 
7.4131026268 -94.3743438721 
7.4173707962 -94.3895721436 
7.4216423035 -96.7845993042 
7.4259157181 -103.9977645874 
7.4301910400 -98.2109375000 
7.4344692230 -95.1305694580 
7.4387507439 -94.0032730103 
7.4430336952 -92.6589050293 
7.4473195076 -92.0673904419 
7.4516081810 -92.5902709961 
7.4558987617 -93.8903274536 
7.4601917267 -93.6125030518 
7.4644880295 -93.1529159546 
7.4687857628 -92.8554916382 
7.4730863571 -93.7487945557 
7.4773888588 -96.1353912354 
7.4816951752 -97.4339675903 
7.4860029221 -97.0214309692 
7.4903130531 -99.3748245239 
7.4946269989 -103.4897918701 
7.4989418983 -102.8164520264 
7.5032596588 -101.3455886841 
7.5075807571 -102.2667388916 
7.5119037628 -104.5655593872 
7.5162286758 -104.0179519653 
7.5205574036 -99.9294204712 
7.5248875618 -98.1136322021 
7.5292201042 -99.6279144287 
7.5335550308 -102.4332885742 
7.5378937721 -104.5074996948 
7.5422339439 -99.6654586792 
7.5465764999 -94.8764572144 
7.5509228706 -93.4928588867 
7.5552701950 -93.2778854370 
7.5596203804 -94.3725967407 
7.5639739037 -94.2496261597 
7.5683288574 -93.0241470337 
7.5726866722 -93.3798446655 
7.5770468712 -95.1586837769 
7.5814104080 -94.3770141602 
7.5857758522 -93.7414779663 
7.5901432037 -93.8927688599 
7.5945143700 -94.5379257202 
7.5988874435 -95.0797958374 
7.6032624245 -95.7157592773 
7.6076412201 -96.5266418457 
7.6120214462 -97.5679779053 
7.6164040565 -97.7837371826 
7.6207904816 -97.7737274170 
7.6251783371 -98.7407302856 
7.6295685768 -102.1088180542 
7.6339616776 -99.8051147461 
7.6383581161 -96.5427169800 
7.6427559853 -95.2736434937 
7.6471567154 -94.2852096558 
7.6515607834 -94.1994400024 
7.6559662819 -95.3015289307 
7.6603741646 -97.5381927490 
7.6647858620 -100.4636993408 
7.6691989899 -102.8049240112 
7.6736145020 -99.9992446899 
7.6780328751 -101.0075454712 
7.6824545860 -103.3337249756 
7.6868782043 -100.8720169067 
7.6913042068 -97.3481292725 
7.6957335472 -95.6137237549 
7.7001643181 -94.9277114868 
7.7045979500 -94.5630264282 
7.7090349197 -95.0187377930 
7.7134737968 -96.3709182739 
7.7179150581 -100.0120773315 
7.7223596573 -102.5731430054 
7.7268061638 -96.9619750977 
7.7312550545 -95.8044052124 
7.7357063293 -96.0384902954 
7.7401614189 -96.2101745605 
7.7446179390 -96.1600799561 
7.7490768433 -96.1616744995 
7.7535400391 -96.3413467407 
7.7580041885 -96.5448837280 
7.7624707222 -96.9331741333 
7.7669415474 -97.2553253174 
7.7714133263 -98.1077423096 
7.7758879662 -100.9246215820 
7.7803649902 -104.5572814941 
7.7848458290 -99.5201034546 
7.7893280983 -98.3307113647 
7.7938127518 -99.6661987305 
7.7983012199 -98.4406127930 
7.8027915955 -97.3768997192 
7.8072838783 -96.3684768677 
7.8117804527 -94.7754516602 
7.8162779808 -94.4893341064 
7.8207783699 -95.5365753174 
7.8252816200 -97.8521270752 
7.8297882080 -98.0349044800 
7.8342962265 -96.8207397461 
7.8388071060 -97.2653503418 
7.8433213234 -98.8142089844 
7.8478374481 -99.1619415283 
7.8523559570 -101.0586318970 
7.8568782806 -100.4350433350 
7.8614020348 -97.5132369995 
7.8659281731 -95.8995590210 
7.8704586029 -94.2635421753 
7.8749899864 -94.3067321777 
7.8795242310 -93.6529388428 
7.8840608597 -92.9345626831 
7.8886013031 -94.1954574585 
7.8931436539 -96.6707305908 
7.8976879120 -98.2084045410 
7.9022364616 -99.4109497070 
7.9067864418 -101.3108139038 
7.9113388062 -106.8696365356 
7.9158949852 -104.0879745483 
7.9204525948 -99.1576080322 
7.9250130653 -97.8619918823 
7.9295759201 -99.5624694824 
7.9341425896 -103.7624816895 
7.9387111664 -103.5553436279 
7.9432821274 -100.2775344849 
7.9478564262 -98.9567947388 
7.9524326324 -98.5343170166 
7.9570112228 -99.2330398560 
7.9615941048 -100.2088012695 
7.9661779404 -101.4450836182 
7.9707646370 -103.2861251831 
7.9753551483 -102.6366729736 
7.9799470901 -98.3412628174 
7.9845418930 -97.2838439941 
7.9891390800 -101.9352340698 
7.9937400818 -100.8357315063 
7.9983425140 -102.1045684814 
8.0029478073 -105.0382766724 
8.0075569153 -98.2688446045 
8.0121669769 -95.6769180298 
8.0167798996 -95.5469589233 
8.0213975906 -95.1266784668 
8.0260152817 -96.0203018188 
8.0306367874 -98.3019104004 
8.0352611542 -101.1080856323 
8.0398883820 -98.8794097900 
8.0445175171 -99.0252685547 
8.0491495132 -100.3797302246 
8.0537843704 -101.7486190796 
8.0584220886 -103.2398910522 
8.0630617142 -104.7471313477 
8.0677051544 -102.4041061401 
8.0723505020 -101.1394729614 
8.0769977570 -99.0087432861 
8.0816497803 -98.7135314941 
8.0863027573 -100.0657348633 
8.0909585953 -100.8257446289 
8.0956172943 -100.8456726074 
8.1002798080 -102.5920639038 
8.1049432755 -104.3618316650 
8.1096105576 -98.6449203491 
8.1142807007 -97.8391494751 
8.1189527512 -98.9048080444 
8.1236276627 -98.7219390869 
8.1283054352 -97.9749069214 
8.1329860687 -99.6612472534 
8.1376686096 -101.2524719238 
8.1423540115 -98.0839767456 
8.1470432281 -95.9106369019 
8.1517343521 -95.1795578003 
8.1564273834 -95.7986526489 
8.1611251831 -97.0889205933 
8.1658239365 -97.7924041748 
8.1705255508 -98.0122451782 
8.1752309799 -99.2832946777 
8.1799383163 -99.2377166748 
8.1846475601 -94.3896560669 
8.1893615723 -92.9116134644 
8.1940765381 -94.4699249268 
8.1987943649 -99.6735458374 
8.2035150528 -99.9410400391 
8.2082395554 -97.6317672729 
8.2129659653 -96.4530639648 
8.2176942825 -95.8748474121 
8.2224273682 -96.3672409058 
8.2271614075 -97.5818710327 
8.2318983078 -99.4881286621 
8.2366390228 -103.8584671021 
8.2413816452 -109.2345962524 
8.2461261749 -107.5541381836 
8.2508745193 -100.5267486572 
8.2556257248 -95.5742340088 
8.2603797913 -93.5963287354 
8.2651357651 -93.3878250122 
8.2698955536 -94.1312942505 
8.2746572495 -94.2869033813 
8.2794208527 -93.4536895752 
8.2841892242 -92.8148040771 
8.2889595032 -92.9895935059 
8.2937316895 -93.8628540039 
8.2985086441 -95.8742599487 
8.3032865524 -98.3619461060 
8.3080673218 -98.1284942627 
8.3128509521 -98.3302688599 
8.3176383972 -102.4816970825 
8.3224267960 -100.3469161987 
8.3272190094 -97.9940185547 
8.3320150375 -97.2082977295 
8.3368120193 -98.3114471436 
8.3416118622 -99.6060028076 
8.3464164734 -98.5997924805 
8.3512220383 -97.1983795166 
8.3560304642 -97.1765670776 
8.3608407974 -98.3270339966 
8.3656558990 -97.9000091553 
8.3704729080 -95.8404006958 
8.3752927780 -95.6773757935 
8.3801155090 -97.2424926758 
8.3849411011 -100.8195114136 
8.3897686005 -102.5273056030 
8.3945999146 -97.8819808960 
8.3994340897 -96.3391418457 
8.4042701721 -96.1250305176 
8.4091091156 -96.8865051270 
8.4139518738 -97.7777023315 
8.4187965393 -96.6860580444 
8.4236431122 -95.4709472656 
8.4284944534 -95.4531631470 
8.4333477020 -96.4223403931 
8.4382028580 -97.7157135010 
8.4430627823 -100.8426361084 
8.4479236603 -97.6240692139 
8.4527883530 -94.4554290771 
8.4576559067 -92.9635848999 
8.4625263214 -92.6400756836 
8.4673986435 -93.1436004639 
8.4722738266 -93.6703796387 
8.4771528244 -94.7213897705 
8.4820337296 -96.9764862061 
8.4869174957 -99.2538146973 
8.4918050766 -98.8271789551 
8.4966945648 -98.0730590820 
8.5015869141 -97.8761138916 
8.5064830780 -98.1177673340 
8.5113801956 -97.7328262329 
8.5162811279 -96.4350662231 
8.5211849213 -95.4147644043 
8.5260915756 -95.3337783813 
8.5310010910 -96.1459503174 
8.5359125137 -97.9826583862 
8.5408287048 -101.1499862671 
8.5457468033 -105.9690475464 
8.5506668091 -101.3724060059 
8.5555915833 -99.4170761108 
8.5605173111 -100.5057678223 
8.5654459000 -98.7018585205 
8.5703792572 -96.3257293701 
8.5753135681 -95.6524581909 
8.5802507401 -97.1170959473 
8.5851907730 -102.6890258789 
8.5901355743 -106.8082275391 
8.5950813293 -108.1132202148 
8.6000299454 -105.4551544189 
8.6049833298 -102.9815292358 
8.6099376678 -104.5767364502 
8.6148948669 -101.5838699341 
8.6198558807 -99.0270538330 
8.6248197556 -98.3100967407 
8.6297855377 -98.7269134521 
8.6347541809 -102.4598312378 
8.6397266388 -106.2024154663 
8.6447010040 -101.7903518677 
8.6496791840 -97.2723159790 
8.6546602249 -96.3618698120 
8.6596431732 -97.6481094360 
8.6646289825 -101.0047912598 
8.6696195602 -102.9935913086 
8.6746110916 -109.3902206421 
8.6796054840 -107.3344116211 
8.6846036911 -101.0044708252 
8.6896047592 -98.8058090210 
8.6946077347 -97.0553207397 
8.6996135712 -94.6005172729 
8.7046241760 -93.3625869751 
8.7096357346 -94.2365188599 
8.7146501541 -96.2971725464 
8.7196693420 -97.0508575439 
8.7246894836 -97.6191482544 
8.7297134399 -101.7130126953 
8.7347412109 -100.9130401611 
8.7397699356 -99.4550857544 
8.7448024750 -101.7325897217 
8.7498369217 -100.8484115601 
8.7548761368 -99.6103668213 
8.7599172592 -99.6197967529 
8.7649612427 -98.7026138306 
8.7700090408 -97.1652832031 
8.7750577927 -96.6136932373 
8.7801103592 -98.3812332153 
8.7851667404 -103.5599365234 
8.7902250290 -106.4496154785 
8.7952861786 -98.8025512695 
8.8003520966 -96.5456237793 
8.8054189682 -96.7153549194 
8.8104887009 -96.8620223999 
8.8155612946 -96.5556259155 
8.8206386566 -96.6799697876 
8.8257169724 -101.1324691772 
8.8307981491 -98.0867614746 
8.8358840942 -96.3001632690 
8.8409719467 -96.7998046875 
8.8460617065 -99.1953048706 
8.8511562347 -98.6224899292 
8.8562526703 -96.9320297241 
8.8613519669 -97.3802108765 
8.8664541245 -97.6863327026 
8.8715600967 -94.4253616333 
8.8766679764 -91.8721237183 
8.8817796707 -91.5057144165 
8.8868942261 -92.5720748901 
8.8920116425 -94.0780258179 
8.8971309662 -94.4974288940 
8.9022550583 -94.6639480591 
8.9073801041 -96.0452194214 
8.9125089645 -100.2066268921 
8.9176416397 -104.0036621094 
8.9227762222 -100.4669494629 
8.9279136658 -100.4404144287 
8.9330539703 -101.0431060791 
8.9381990433 -95.7801208496 
8.9433450699 -91.9298629761 
8.9484949112 -91.5697479248 
8.9536485672 -93.8075485229 
8.9588031769 -97.4347381592 
8.9639616013 -93.9853057861 
8.9691238403 -92.9064102173 
8.9742879868 -93.3891220093 
8.9794549942 -95.5373458862 
8.9846258163 -98.9305267334 
8.9897994995 -98.7159881592 
8.9949760437 -100.4286270142 
9.0001544952 -106.1737670898 
9.0053377151 -102.1208953857 
9.0105228424 -98.3162689209 
9.0157108307 -96.0627441406 
9.0209035873 -94.9141387939 
9.0260972977 -93.8605117798 
9.0312938690 -93.0728073120 
9.0364942551 -93.6513442993 
9.0416984558 -96.4240188599 
9.0469045639 -96.1839675903 
9.0521135330 -94.4184722900 
9.0573263168 -94.1984939575 
9.0625410080 -94.3294906616 
9.0677595139 -94.6206970215 
9.0729818344 -95.5848693848 
9.0782051086 -97.5087280273 
9.0834321976 -103.2362136841 
9.0886631012 -106.9284515381 
9.0938968658 -104.7247619629 
9.0991325378 -96.0183410645 
9.1043720245 -93.8947677612 
9.1096143723 -95.0781555176 
9.1148595810 -101.6988296509 
9.1201076508 -111.3430023193 
9.1253604889 -102.8855590820 
9.1306142807 -99.4268341064 
9.1358718872 -98.2851943970 
9.1411333084 -97.9904937744 
9.1463956833 -98.1973876953 
9.1516628265 -98.1806945801 
9.1569318771 -97.6599273682 
9.1622047424 -97.4250946045 
9.1674804688 -97.1091232300 
9.1727590561 -96.6984100342 
9.1780414581 -96.9265213013 
9.1833257675 -98.1151885986 
9.1886138916 -99.7056808472 
9.1939048767 -99.9513702393 
9.1991987228 -100.0207366943 
9.2044954300 -100.6073989868 
9.2097959518 -101.9524230957 
9.2150993347 -101.8938064575 
9.2204046249 -102.9078063965 
9.2257137299 -102.3818817139 
9.2310266495 -98.4924774170 
9.2363414764 -101.2642974854 
9.2416601181 -99.8916931152 
9.2469825745 -97.1843872070 
9.2523059845 -97.9604187012 
9.2576332092 -101.1247253418 
9.2629652023 -102.5651397705 
9.2682981491 -102.1987075806 
9.2736349106 -99.4869232178 
9.2789745331 -99.9099502563 
9.2843179703 -102.1852188110 
9.2896633148 -102.5258407593 
9.2950124741 -99.0137176514 
9.3003654480 -97.0886993408 
9.3057203293 -95.6112594604 
9.3110780716 -96.7621002197 
9.3164405823 -98.9108123779 
9.3218050003 -98.3694915771 
9.3271722794 -98.6673202515 
9.3325433731 -99.8039398193 
9.3379173279 -100.8465805054 
9.3432931900 -97.3426208496 
9.3486728668 -94.6042556763 
9.3540573120 -94.1992263794 
9.3594427109 -96.8254165649 
9.3648319244 -100.1776123047 
9.3702249527 -102.0024185181 
9.3756198883 -98.5864715576 
9.3810186386 -97.8509063721 
9.3864212036 -98.7108154297 
9.3918256760 -102.7611236572 
9.3972330093 -106.0707702637 
9.4026432037 -106.1886367798 
9.4080581665 -111.7590026855 
9.4134750366 -101.6781692505 
9.4188957214 -97.8015899658 
9.4243202209 -96.9186859131 
9.4297456741 -98.6642913818 
9.4351758957 -104.9513168335 
9.4406089783 -98.1348495483 
9.4460449219 -93.2192687988 
9.4514837265 -92.3358840942 
9.4569272995 -93.7065429688 
9.4623718262 -96.7043380737 
9.4678201675 -102.5881042480 
9.4732713699 -105.9039077759 
9.4787273407 -107.1691818237 
9.4841842651 -102.2625274658 
9.4896450043 -102.2007522583 
9.4951105118 -108.4517059326 
9.5005779266 -101.3580551147 
9.5060472488 -96.5590286255 
9.5115222931 -96.2723007202 
9.5169982910 -97.9290008545 
9.5224781036 -99.2325820923 
9.5279607773 -97.2996520996 
9.5334482193 -96.9681777954 
9.5389375687 -99.3444213867 
9.5444297791 -106.0281906128 
9.5499258041 -102.3444976807 
9.5554246902 -101.9022140503 
9.5609264374 -102.7083129883 
9.5664329529 -100.6579208374 
9.5719404221 -102.4834594727 
9.5774517059 -103.3275527954 
9.5829677582 -100.9915695190 
9.5884857178 -101.3742828369 
9.5940065384 -102.2669219971 
9.5995302200 -104.1366348267 
9.6050586700 -107.8879776001 
9.6105890274 -103.1000213623 
9.6161222458 -99.0598297119 
9.6216602325 -96.3364105225 
9.6272001266 -95.1372909546 
9.6327428818 -96.6749114990 
9.6382904053 -99.4836425781 
9.6438398361 -101.3670730591 
9.6493930817 -102.1980361938 
9.6549491882 -104.8306732178 
9.6605091095 -103.8323822021 
9.6660709381 -102.6272888184 
9.6716365814 -102.9980316162 
9.6772069931 -100.6124801636 
9.6827783585 -97.1106185913 
9.6883535385 -95.1364593506 
9.6939334869 -94.4050064087 
9.6995143890 -94.5861434937 
9.7050991058 -94.9723892212 
9.7106876373 -95.5323944092 
9.7162799835 -96.4738388062 
9.7218742371 -98.5100250244 
9.7274713516 -102.5981597900 
9.7330741882 -111.7501144409 
9.7386779785 -100.8675155640 
9.7442846298 -98.2614974976 
9.7498970032 -99.3079223633 
9.7555103302 -101.4544906616 
9.7611274719 -101.9177398682 
9.7667493820 -100.2419738770 
9.7723722458 -99.4232025146 
9.7779989243 -99.6368179321 
9.7836294174 -101.6604080200 
9.7892637253 -104.7547302246 
9.7948999405 -101.5450515747 
9.8005390167 -99.0106430054 
9.8061838150 -96.4069061279 
9.8118295670 -97.0425720215 
9.8174791336 -97.8432693481 
9.8231334686 -97.1931915283 
9.8287887573 -97.7666549683 
9.8344478607 -99.4547958374 
9.8401107788 -99.4813690186 
9.8457775116 -95.9761734009 
9.8514461517 -95.1555404663 
9.8571186066 -96.1089324951 
9.8627948761 -97.7595825195 
9.8684740067 -98.6387481689 
9.8741559982 -101.1069335938 
9.8798427582 -103.7937927246 
9.8855314255 -102.9502029419 
9.8912229538 -100.1265640259 
9.8969192505 -98.7657928467 
9.9026174545 -98.2101669312 
9.9083194733 -96.9761657715 
9.9140243530 -95.4739227295 
9.9197340012 -96.4798812866 
9.9254455566 -100.3780288696 
9.9311599731 -100.8585357666 
9.9368791580 -102.1705093384 
9.9426012039 -103.8793945312 
9.9483251572 -97.8957901001 
9.9540548325 -96.4545135498 
9.9597864151 -98.2593078613 
9.9655208588 -103.1151580811 
9.9712581635 -109.7594146729 
9.9770011902 -111.1825180054 
9.9827451706 -102.8310623169 
9.9884929657 -98.2595291138 
9.9942455292 -96.5839920044 
10.0000000000 -103.5377349854 
10.0057573318 -103.2759094238 
10.0115184784 -103.2684249878 
10.0172834396 -103.4809265137 
10.0230531693 -103.8875122070 
10.0288248062 -104.4609603882 
10.0345983505 -105.1579437256 
10.0403766632 -105.8954925537 
10.0461568832 -106.5132904053 
10.0519418716 -106.7573928833 
10.0577316284 -106.4971389771 
10.0635232925 -106.1124954224 
10.0693168640 -105.9203567505 
10.0751152039 -106.0547943115 
10.0809154510 -106.5783538818 
10.0867204666 -107.4980468750 
10.0925273895 -108.4610137939 
10.0983409882 -108.5943145752 
10.1041555405 -107.4599685669 
10.1099729538 -106.0757827759 
10.1157941818 -105.1045989990 
10.1216192245 -104.5580673218 
10.1274461746 -104.3860321045 
10.1332778931 -104.4884872437 
10.1391143799 -104.8038635254 
10.1449527740 -105.2541809082 
10.1507940292 -105.7256317139 
10.1566381454 -106.0596771240 
10.1624860764 -106.1238479614 
10.1683378220 -105.9298782349 
10.1741952896 -105.6475753784 
10.1800527573 -105.4598083496 
10.1859140396 -105.4257354736 
10.1917791367 -105.4823303223 
10.1976470947 -105.5198669434 
10.2035188675 -105.5050582886 
10.2093935013 -105.4350433350 
10.2152748108 -105.2143783569 
10.2211561203 -104.7706451416 
10.2270412445 -104.2019042969 
10.2329292297 -103.6973114014 
10.2388219833 -103.4086532593 
10.2447166443 -103.4105834961 
10.2506179810 -103.7370529175 
10.2565202713 -104.4278793335 
10.2624254227 -105.5459518433 
10.2683343887 -107.0192871094 
10.2742462158 -107.6309051514 
10.2801618576 -105.7085571289 
10.2860813141 -103.8157882690 
10.2920064926 -102.3764038086 
10.2979326248 -101.3388977051 
10.3038616180 -100.6404037476 
10.3097944260 -100.2676315308 
10.3157300949 -100.2498779297 
10.3216695786 -100.6556015015 
10.3276157379 -101.6164245605 
10.3335618973 -103.4388122559 
10.3395118713 -107.2797012329 
10.3454647064 -111.5793762207 
10.3514213562 -106.9908065796 
10.3573818207 -105.1413421631 
10.3633451462 -104.8002471924 
10.3693141937 -105.4405593872 
10.3752851486 -107.1401214600 
10.3812589645 -111.3828582764 
10.3872356415 -111.5551528931 
10.3932161331 -108.3000717163 
10.3992004395 -105.7923202515 
10.4051885605 -104.4392013550 
10.4111824036 -103.6161499023 
10.4171762466 -103.1762542725 
10.4231748581 -103.0920867920 
10.4291753769 -103.3606948853 
10.4351806641 -103.8915939331 
10.4411888123 -104.3438720703 
10.4472036362 -104.2145156860 
10.4532184601 -103.4960327148 
10.4592370987 -102.7798614502 
10.4652595520 -102.3697662354 
10.4712848663 -102.3008041382 
10.4773139954 -102.5469360352 
10.4833469391 -103.0715179443 
10.4893856049 -103.9090652466 
10.4954252243 -105.1842346191 
10.5014677048 -107.1874313354 
10.5075139999 -110.4402999878 
10.5135641098 -111.6321716309 
10.5196180344 -110.4381179810 
10.5256776810 -109.3505325317 
10.5317373276 -108.9708938599 
10.5378017426 -108.2096405029 
10.5438690186 -106.8539428711 
10.5499401093 -105.5649261475 
10.5560140610 -104.7084274292 
10.5620918274 -104.1702957153 
10.5681762695 -103.6552429199 
10.5742607117 -102.9387359619 
10.5803499222 -102.1401443481 
10.5864410400 -101.5644073486 
10.5925369263 -101.4041366577 
10.5986356735 -101.7452926636 
10.6047410965 -102.6409378052 
10.6108465195 -104.0093917847 
10.6169557571 -105.1445236206 
10.6230688095 -105.1145095825 
10.6291856766 -104.6530151367 
10.6353054047 -104.4876937866 
10.6414289474 -104.8031005859 
10.6475591660 -105.5533981323 
10.6536893845 -106.2989654541 
10.6598234177 -106.0538940430 
10.6659612656 -104.8800277710 
10.6721019745 -103.6145019531 
10.6782464981 -102.7293395996 
10.6843948364 -102.2749328613 
10.6905498505 -102.2082443237 
10.6967048645 -102.4809494019 
10.7028636932 -103.0687789917 
10.7090263367 -104.0225372314 
10.7151927948 -105.5516204834 
10.7213621140 -107.6210937500 
10.7275381088 -108.2695541382 
10.7337141037 -105.6933059692 
10.7398948669 -103.6099395752 
10.7460784912 -102.3598480225 
10.7522659302 -101.6547851562 
10.7584562302 -101.3445739746 
10.7646503448 -101.3322677612 
10.7708520889 -101.5466232300 
10.7770528793 -101.9608535767 
10.7832584381 -102.6499786377 
10.7894668579 -103.8705978394 
10.7956790924 -106.3288879395 
10.8018951416 -112.6718826294 
10.8081178665 -106.3548355103 
10.8143405914 -103.4700622559 
10.8205671310 -102.0355148315 
10.8267974854 -101.3378143311 
10.8330307007 -101.1356658936 
10.8392686844 -101.3230209351 
10.8455095291 -101.8454589844 
10.8517570496 -102.6677627563 
10.8580045700 -103.7258911133 
10.8642568588 -104.8161239624 
10.8705120087 -105.5204391479 
10.8767709732 -105.6653976440 
10.8830337524 -105.6093597412 
10.8892993927 -105.7297515869 
10.8955717087 -106.1199493408 
10.9018459320 -106.5404739380 
10.9081220627 -106.6049957275 
10.9144029617 -106.3381347656 
10.9206876755 -106.0836029053 
10.9269752502 -105.9779586792 
10.9332695007 -105.8371887207 
10.9395647049 -105.5073776245 
10.9458627701 -105.1513748169 
10.9521656036 -105.0672454834 
10.9584712982 -105.4705200195 
10.9647808075 -106.5187835693 
10.9710941315 -108.4608383179 
10.9774141312 -112.0775299072 
10.9837341309 -117.5856857300 
10.9900588989 -118.4251174927 
10.9963865280 -117.3912124634 
11.0027179718 -113.4186096191 
11.0090532303 -108.5088119507 
11.0153942108 -105.9184494019 
11.0217370987 -104.3119049072 
11.0280828476 -103.3363876343 
11.0344324112 -102.8282089233 
11.0407857895 -102.6794891357 
11.0471429825 -102.8858718872 
11.0535030365 -103.2153091431 
11.0598707199 -103.5698928833 
11.0662384033 -103.9010086060 
11.0726099014 -104.2196197510 
11.0789852142 -104.5574645996 
11.0853643417 -104.9022293091 
11.0917472839 -105.1779098511 
11.0981359482 -105.3343582153 
11.1045265198 -105.4660797119 
11.1109199524 -105.7776336670 
11.1173171997 -106.4784393311 
11.1237182617 -107.7397155762 
11.1301231384 -109.4244995117 
11.1365318298 -109.7879943848 
11.1429462433 -108.5201873779 
11.1493625641 -107.5586013794 
11.1557817459 -107.1831054688 
11.1622047424 -107.2794570923 
11.1686315536 -107.7542800903 
11.1750621796 -108.5914382935 
11.1814966202 -109.9253311157 
11.1879377365 -112.2826385498 
11.1943798065 -117.7559356689 
11.2008247375 -113.5799026489 
11.2072744370 -110.7338790894 
11.2137269974 -109.8006134033 
11.2201833725 -110.2190246582 
11.2266464233 -110.8895187378 
11.2331104279 -108.3681793213 
11.2395782471 -105.8265075684 
11.2460498810 -104.2336654663 
11.2525253296 -103.3343658447 
11.2590036392 -102.9271926880 
11.2654867172 -102.8643493652 
11.2719755173 -103.0508346558 
11.2784662247 -103.4862823486 
11.2849597931 -104.3029708862 
11.2914571762 -105.8156661987 
11.2979583740 -108.8072891235 
11.3044633865 -110.9274368286 
11.3109750748 -106.9718322754 
11.3174877167 -104.9853286743 
11.3240041733 -103.9659805298 
11.3305244446 -103.4627075195 
11.3370475769 -103.2597274780 
11.3435754776 -103.2288894653 
11.3501071930 -103.2989730835 
11.3566446304 -103.4459686279 
11.3631839752 -103.6773223877 
11.3697261810 -104.0096664429 
11.3762731552 -104.4495925903 
11.3828229904 -104.9868621826 
11.3893766403 -105.6009902954 
11.3959379196 -106.2573013306 
11.4024991989 -106.8672866821 
11.4090642929 -107.4239501953 
11.4156332016 -107.9397583008 
11.4222059250 -108.8800659180 
11.4287824631 -111.1448211670 
11.4353628159 -121.7549743652 
11.4419498444 -111.4334411621 
11.4485378265 -108.3511123657 
11.4551296234 -106.8915557861 
11.4617252350 -106.2326202393 
11.4683246613 -106.1600799561 
11.4749279022 -106.6333389282 
11.4815349579 -107.7080764771 
11.4881486893 -109.4289016724 
11.4947633743 -110.7942504883 
11.5013818741 -109.7584228516 
11.5080032349 -108.3832550049 
11.5146293640 -107.5561218262 
11.5212593079 -107.1632385254 
11.5278959274 -107.1083450317 
11.5345335007 -107.4347915649 
11.5411748886 -108.3335189819 
11.5478200912 -110.0692749023 
11.5544691086 -111.2454376221 
11.5611209869 -109.0157318115 
11.5677776337 -107.0298080444 
11.5744419098 -105.3320770264 
11.5811061859 -104.3543930054 
11.5877742767 -103.9459609985 
11.5944461823 -103.7281799316 
11.6011219025 -103.7731552124 
11.6078014374 -104.1799087524 
11.6144876480 -105.0740737915 
11.6211748123 -106.5917739868 
11.6278657913 -108.2323532104 
11.6345605850 -107.4453201294 
11.6412601471 -105.7209320068 
11.6479625702 -104.6379013062 
11.6546688080 -104.2055358887 
11.6613826752 -104.3657531738 
11.6680965424 -105.1430511475 
11.6748151779 -106.6518859863 
11.6815376282 -108.8905029297 
11.6882629395 -109.6073837280 
11.6949930191 -108.0427322388 
11.7017259598 -106.9320068359 
11.7084674835 -107.3198547363 
11.7152090073 -108.5283050537 
11.7219533920 -109.9657745361 
11.7287025452 -109.2304611206 
11.7354564667 -107.3283691406 
11.7422132492 -105.9094619751 
11.7489767075 -105.0128707886 
11.7557420731 -104.5608978271 
11.7625102997 -104.5495529175 
11.7692823410 -105.0550689697 
11.7760591507 -106.2528915405 
11.7828397751 -108.2369461060 
11.7896232605 -108.4010238647 
11.7964153290 -106.1176071167 
11.8032073975 -104.0822601318 
11.8100032806 -103.3673553467 
11.8168029785 -103.4857864380 
11.8236064911 -103.9191741943 
11.8304147720 -104.4428482056 
11.8372287750 -104.6706161499 
11.8440446854 -104.4287796021 
11.8508644104 -104.0213623047 
11.8576879501 -103.7800674438 
11.8645143509 -103.8678207397 
11.8713464737 -104.3757858276 
11.8781814575 -105.3951492310 
11.8850231171 -107.0248565674 
11.8918666840 -109.1884918213 
11.8987140656 -111.0418624878 
11.9055643082 -111.6235580444 
11.9124193192 -110.9542236328 
11.9192781448 -109.2120513916 
11.9261445999 -107.9178161621 
11.9330110550 -107.3333053589 
11.9398813248 -107.4053955078 
11.9467563629 -108.1294021606 
11.9536352158 -109.6249313354 
11.9605178833 -112.2094039917 
11.9674043655 -114.6193466187 
11.9742975235 -112.6195297241 
11.9811925888 -111.1128692627 
11.9880905151 -111.5806808472 
11.9949932098 -112.9924545288 
12.0018997192 -113.5612335205 
12.0088100433 -111.5714416504 
12.0157241821 -109.7011947632 
12.0226459503 -108.3619155884 
12.0295677185 -107.3342514038 
12.0364942551 -106.4968109131 
12.0434246063 -105.8383712769 
12.0503587723 -105.3893051147 
12.0572967529 -105.1728363037 
12.0642423630 -105.3306427002 
12.0711889267 -105.9884567261 
12.0781393051 -106.7500534058 
12.0850934982 -107.6857833862 
12.0920515060 -108.6298828125 
12.0990133286 -109.4239654541 
12.1059799194 -110.1447906494 
12.1129531860 -110.9500274658 
12.1199274063 -111.5306549072 
12.1269063950 -111.1957092285 
12.1338882446 -109.8495864868 
12.1408748627 -108.5378189087 
12.1478652954 -107.4124450684 
12.1548624039 -106.1655120850 
12.1618614197 -105.0170059204 
12.1688632965 -104.0721893311 
12.1758699417 -103.3347854614 
12.1828804016 -102.7681808472 
12.1898946762 -102.3321609497 
12.1969137192 -102.0042266846 
12.2039394379 -101.7522506714 
12.2109661102 -101.8169403076 
12.2179965973 -102.1176452637 
12.2250318527 -102.6118087769 
12.2320709229 -103.2341842651 
12.2391138077 -103.8060836792 
12.2461633682 -104.0303497314 
12.2532148361 -103.7481765747 
12.2602701187 -103.1699676514 
12.2673292160 -102.4065246582 
12.2743921280 -102.0955810547 
12.2814588547 -102.2440414429 
12.2885303497 -102.6283950806 
12.2956094742 -103.1170654297 
12.3026885986 -103.4522323608 
12.3097724915 -103.4371414185 
12.3168601990 -103.1939697266 
12.3239517212 -102.9582138062 
12.3310470581 -102.7864379883 
12.3381471634 -102.7036437988 
12.3452539444 -102.6910247803 
12.3523626328 -102.7663803101 
12.3594741821 -102.9604110718 
12.3665904999 -103.2513504028 
12.3737106323 -103.5736770630 
12.3808355331 -103.8565597534 
12.3879671097 -104.1666641235 
12.3950996399 -104.4869689941 
12.4022369385 -104.8100433350 
12.4093780518 -105.2774276733 
12.4165229797 -105.9391632080 
12.4236717224 -106.8578872681 
12.4308252335 -108.0596542358 
12.4379854202 -109.2960968018 
12.4451465607 -109.5814285278 
12.4523124695 -108.9044647217 
12.4594821930 -108.5106964111 
12.4666557312 -108.0658645630 
12.4738340378 -107.5635833740 
12.4810190201 -107.2151336670 
12.4882059097 -107.2948760986 
12.4953956604 -108.1696395874 
12.5025901794 -112.4268035889 
12.5097894669 -108.2661056519 
12.5169916153 -105.7138366699 
12.5241985321 -104.4034576416 
12.5314130783 -103.8069534302 
12.5386285782 -103.7406463623 
12.5458478928 -104.1213073730 
12.5530710220 -104.8972473145 
12.5602989197 -106.5894470215 
12.5675306320 -108.3808746338 
12.5747671127 -108.8770599365 
12.5820102692 -108.4945068359 
12.5892543793 -107.5161514282 
12.5965032578 -106.5055236816 
12.6037559509 -105.7988281250 
12.6110124588 -105.6194381714 
12.6182737350 -106.4465103149 
12.6255426407 -107.6496124268 
12.6328125000 -108.5717086792 
12.6400852203 -107.8490142822 
12.6473636627 -106.5547027588 
12.6546449661 -105.6004257202 
12.6619319916 -104.8539810181 
12.6692218781 -104.5830230713 
12.6765203476 -104.6548385620 
12.6838188171 -104.9395904541 
12.6911220551 -105.4785537720 
12.6984291077 -106.3120269775 
12.7057399750 -108.1718444824 
12.7130556107 -111.0029907227 
12.7203788757 -113.7695846558 
12.7277030945 -116.1849060059 
12.7350311279 -114.2368164062 
12.7423639297 -113.1093139648 
12.7497005463 -113.9398345947 
12.7570409775 -113.1821441650 
12.7643861771 -108.0016860962 
12.7717390060 -106.1262741089 
12.7790927887 -105.0709304810 
12.7864503860 -104.6134948730 
12.7938127518 -104.6279907227 
12.8011789322 -105.2906188965 
12.8085498810 -106.2610397339 
12.8159275055 -106.8760070801 
12.8233070374 -107.4290618896 
12.8306903839 -107.9327468872 
12.8380775452 -108.3230743408 
12.8454694748 -108.4644088745 
12.8528652191 -108.1330795288 
12.8602657318 -107.5601577759 
12.8676738739 -107.1050109863 
12.8750829697 -106.5808029175 
12.8824958801 -106.0353012085 
12.8899135590 -105.5736465454 
12.8973350525 -105.2567977905 
12.9047603607 -105.4063339233 
12.9121913910 -105.8227233887 
12.9196290970 -106.4524993896 
12.9270677567 -107.2621078491 
12.9345111847 -108.8540496826 
12.9419584274 -111.5537872314 
12.9494094849 -115.0268936157 
12.9568653107 -114.3004531860 
12.9643297195 -111.1403045654 
12.9717941284 -109.2856140137 
12.9792623520 -107.6386032104 
12.9867353439 -106.7190246582 
12.9942131042 -106.3440399170 
13.0016946793 -105.9867401123 
13.0091810226 -105.6221160889 
13.0166749954 -105.3632354736 
13.0241689682 -105.5427856445 
13.0316677094 -106.6670532227 
13.0391712189 -108.5148849487 
13.0466785431 -111.7899093628 
13.0541906357 -109.7686157227 
13.0617103577 -105.8342971802 
13.0692310333 -104.0492095947 
13.0767555237 -103.5359420776 
13.0842847824 -103.4411468506 
13.0918188095 -103.7416687012 
13.0993566513 -104.4440307617 
13.1068992615 -106.3048477173 
13.1144485474 -109.2932891846 
13.1219997406 -111.8896026611 
13.1295547485 -114.9490051270 
13.1371145248 -117.4750900269 
13.1446790695 -113.5506057739 
13.1522474289 -110.9781036377 
13.1598234177 -109.7545013428 
13.1674003601 -108.5609207153 
13.1749820709 -107.3075332642 
13.1825675964 -105.5495223999 
13.1901578903 -104.3553085327 
13.1977519989 -103.9933395386 
13.2053508759 -103.9763412476 
13.2129583359 -104.2606582642 
13.2205657959 -105.0526199341 
13.2281770706 -105.8662033081 
13.2357940674 -106.1255645752 
13.2434148788 -106.1787719727 
13.2510395050 -106.2715530396 
13.2586698532 -107.1030654907 
13.2663068771 -109.1688995361 
13.2739458084 -111.4348754883 
13.2815885544 -113.4773941040 
13.2892351151 -113.4435348511 
13.2968864441 -109.8025131226 
13.3045425415 -106.9877166748 
13.3122072220 -105.8670425415 
13.3198719025 -105.2324600220 
13.3275403976 -104.9637145996 
13.3352146149 -105.1323089600 
13.3428926468 -105.8123779297 
13.3505744934 -106.5185470581 
13.3582620621 -107.3267059326 
13.3659563065 -108.4510955811 
13.3736524582 -111.2208175659 
13.3813524246 -107.0927810669 
13.3890571594 -104.5975570679 
13.3967657089 -103.2139816284 
13.4044799805 -102.5769500732 
13.4122009277 -102.7999114990 
13.4199237823 -104.1098785400 
13.4276504517 -105.5682144165 
13.4353818893 -106.8532638550 
13.4431171417 -106.4350357056 
13.4508571625 -105.2839736938 
13.4586019516 -104.7295455933 
13.4663543701 -104.3489456177 
13.4741086960 -104.1036224365 
13.4818658829 -103.9935836792 
13.4896287918 -104.1972503662 
13.4973955154 -104.5866699219 
13.5051670074 -105.1707305908 
13.5129432678 -106.2904815674 
13.5207271576 -107.4824142456 
13.5285120010 -108.1961898804 
13.5363006592 -108.9834899902 
13.5440950394 -110.1055603027 
13.5518932343 -112.7378005981 
13.5596961975 -114.0973052979 
13.5675067902 -112.8695983887 
13.5753183365 -111.3537368774 
13.5831346512 -108.8162002563 
13.5909557343 -106.9978866577 
13.5987806320 -106.2307586670 
13.6066112518 -105.7619705200 
13.6144447327 -105.5485687256 
13.6222877502 -105.7425003052 
13.6301307678 -106.5980377197 
13.6379785538 -107.8076095581 
13.6458311081 -109.8208999634 
13.6536874771 -115.2201461792 
13.6615495682 -114.6834716797 
13.6694192886 -113.6458663940 
13.6772890091 -113.1737518311 
13.6851644516 -111.1990661621 
13.6930437088 -109.8091964722 
13.7009277344 -109.8071365356 
13.7088165283 -110.5894317627 
13.7167100906 -110.0482254028 
13.7246112823 -107.2123184204 
13.7325134277 -105.8512496948 
13.7404203415 -105.0304946899 
13.7483310699 -104.5660629272 
13.7562475204 -104.6779556274 
13.7641677856 -105.0649032593 
13.7720966339 -105.6571807861 
13.7800264359 -106.9017257690 
13.7879600525 -108.5017776489 
13.7958993912 -109.3165740967 
13.8038425446 -109.1589889526 
13.8117904663 -107.9642486572 
13.8197422028 -107.3892440796 
13.8277034760 -107.7027664185 
13.8356647491 -108.6645278931 
13.8436307907 -112.0576934814 
13.8516016006 -114.7123489380 
13.8595771790 -110.2732925415 
13.8675565720 -107.9091949463 
13.8755416870 -105.7598876953 
13.8835344315 -104.4406814575 
13.8915281296 -103.7878036499 
13.8995265961 -103.1082382202 
13.9075298309 -101.5386657715 
13.9155368805 -99.4573669434 
13.9235486984 -97.9076690674 
13.9315700531 -96.5114593506 
13.9395914078 -94.9880599976 
13.9476175308 -94.2224884033 
13.9556474686 -94.2306671143 
13.9636831284 -94.6649780273 
13.9717226028 -96.1935501099 
13.9797677994 -98.9075088501 
13.9878206253 -101.5919647217 
13.9958744049 -105.3120269775 
14.0039329529 -111.8627090454 
14.0119953156 -112.2974243164 
14.0200634003 -110.8176498413 
14.0281352997 -109.1766204834 
14.0362167358 -108.8491821289 
14.0442981720 -108.9721221924 
14.0523843765 -108.9227294922 
14.0604753494 -108.9689788818 
14.0685710907 -109.9585571289 
14.0766716003 -111.2580413818 
14.0847759247 -110.4157180786 
14.0928897858 -106.9832534790 
14.1010036469 -105.1651382446 
14.1091232300 -104.8425292969 
14.1172466278 -105.8442077637 
14.1253747940 -109.3861694336 
14.1335077286 -112.9532089233 
14.1416492462 -109.0653610229 
14.1497917175 -107.0932769775 
14.1579389572 -107.1225662231 
14.1660900116 -107.9359893799 
14.1742467880 -109.8574905396 
14.1824073792 -112.3081283569 
14.1905736923 -113.8682785034 
14.1987476349 -115.1807022095 
14.2069234848 -116.4057998657 
14.2151031494 -117.9541625977 
14.2232875824 -124.1793594360 
14.2314767838 -114.3157882690 
14.2396707535 -109.9592514038 
14.2478694916 -108.1310501099 
14.2560777664 -106.8595199585 
14.2642860413 -105.8439331055 
14.2724981308 -105.6468582153 
14.2807159424 -105.9698333740 
14.2889385223 -106.6804199219 
14.2971658707 -107.2093658447 
14.3054018021 -107.6045227051 
14.3136386871 -108.3782424927 
14.3218793869 -109.5735015869 
14.3301258087 -108.1793060303 
14.3383769989 -106.8199920654 
14.3466320038 -106.1749420166 
14.3548927307 -107.3718185425 
14.3631620407 -109.7885208130 
14.3714313507 -106.1890029907 
14.3797063828 -103.3367233276 
14.3879852295 -102.5294036865 
14.3962697983 -102.3261260986 
14.4045581818 -102.9406967163 
14.4128561020 -104.2346725464 
14.4211549759 -105.1715393066 
14.4294576645 -105.8641052246 
14.4377660751 -105.8128890991 
14.4460792542 -105.5567855835 
14.4543962479 -105.2130508423 
14.4627189636 -105.0947570801 
14.4710502625 -105.2804412842 
14.4793825150 -106.2671661377 
14.4877185822 -108.6127853394 
14.4960603714 -111.7289276123 
14.5044069290 -110.2872314453 
14.5127582550 -107.8819732666 
14.5211143494 -107.4720458984 
14.5294790268 -107.6062622070 
14.5378446579 -107.6097488403 
14.5462150574 -106.5674972534 
14.5545902252 -105.8049087524 
14.5629701614 -105.1085891724 
14.5713558197 -104.5466613770 
14.5797491074 -104.1416778564 
14.5881433487 -103.7920684814 
14.5965433121 -103.9306564331 
14.6049470901 -104.3782348633 
14.6133565903 -105.4167633057 
14.6217708588 -106.6062011719 
14.6301889420 -107.2549133301 
14.6386165619 -107.9016876221 
14.6470451355 -108.4552459717 
14.6554784775 -108.9969100952 
14.6639165878 -110.5332031250 
14.6723594666 -113.6729507446 
14.6808080673 -117.2378540039 
14.6892642975 -116.3121795654 
14.6977224350 -115.7181701660 
14.7061843872 -114.0136260986 
14.7146520615 -110.7708358765 
14.7231245041 -109.4495925903 
14.7316017151 -109.7782287598 
14.7400836945 -112.9869384766 
14.7485742569 -112.3840713501 
14.7570667267 -109.3315429688 
14.7655630112 -107.2780151367 
14.7740650177 -106.2682723999 
14.7825708389 -105.8967437744 
14.7910823822 -105.6822357178 
14.7996025085 -105.8236694336 
14.8081235886 -106.1627655029 
14.8166503906 -107.0707702637 
14.8251810074 -108.5879821777 
14.8337173462 -110.0589675903 
14.8422574997 -109.6855850220 
14.8508033752 -106.7825393677 
14.8593578339 -105.2001571655 
14.8679141998 -103.7025451660 
14.8764743805 -102.9917373657 
14.8850393295 -102.9535446167 
14.8936100006 -103.4438018799 
14.9021854401 -104.3460693359 
14.9107656479 -104.9808578491 
14.9193544388 -105.2146377563 
14.9279451370 -104.7226715088 
14.9365396500 -104.3937683105 
14.9451398849 -104.3568191528 
14.9537448883 -104.7548065186 
14.9623546600 -105.4768600464 
14.9709739685 -106.3449478149 
14.9795932770 -106.9576187134 
14.9882183075 -107.7094345093 
14.9968481064 -107.9481124878 
15.0054826736 -107.6027832031 
15.0141229630 -106.6259841919 
15.0227670670 -105.6935882568 
15.0314216614 -105.3011550903 
15.0400762558 -105.3216400146 
15.0487356186 -106.1445007324 
15.0573997498 -108.2469253540 
15.0660696030 -111.0435104370 
15.0747442245 -110.3460311890 
15.0834283829 -108.9778976440 
15.0921125412 -108.9583663940 
15.1008024216 -109.9271392822 
15.1094970703 -113.9253768921 
15.1181964874 -110.8650283813 
15.1269006729 -108.2241134644 
15.1356105804 -106.7663879395 
15.1443290710 -107.0313034058 
15.1530494690 -109.3760147095 
15.1617736816 -110.2009963989 
15.1705036163 -108.2573242188 
15.1792383194 -106.9512863159 
15.1879777908 -106.7474594116 
15.1967267990 -107.0131225586 
15.2054767609 -107.6353454590 
15.2142314911 -108.2531814575 
15.2229919434 -108.6641387939 
15.2317562103 -109.1319961548 
15.2405261993 -109.7666854858 
15.2493019104 -111.7355957031 
15.2580862045 -115.0822067261 
15.2668704987 -114.3516387939 
15.2756614685 -111.7103805542 
15.2844562531 -110.0015792847 
15.2932567596 -108.4575347900 
15.3020620346 -107.0771408081 
15.3108730316 -106.2661285400 
15.3196926117 -105.2965774536 
15.3285131454 -104.6589736938 
15.3373384476 -104.4740829468 
15.3461694717 -104.6014099121 
15.3550052643 -104.7891540527 
15.3638458252 -105.1708755493 
15.3726968765 -105.9139404297 
15.3815479279 -107.6454010010 
15.3904037476 -110.5733261108 
15.3992652893 -109.9873352051 
15.4081315994 -107.0985870361 
15.4170036316 -105.6245117188 
15.4258794785 -105.3263244629 
15.4347658157 -105.8508377075 
15.4436531067 -107.5843734741 
15.4525451660 -111.7429122925 
15.4614419937 -111.7886810303 
15.4703445435 -109.0921936035 
15.4792518616 -107.3922882080 
15.4881677628 -106.7802886963 
15.4970855713 -106.9318237305 
15.5060081482 -107.5223922729 
15.5149364471 -108.0968780518 
15.5238695145 -108.8936538696 
15.5328073502 -109.3392944336 
15.5417509079 -109.3169097900 
15.5507040024 -109.3388061523 
15.5596570969 -110.0311813354 
15.5686159134 -111.6319656372 
15.5775804520 -113.0318756104 
15.5865497589 -113.5127639771 
15.5955238342 -113.1581573486 
15.6045026779 -113.5055770874 
15.6134920120 -114.5238342285 
15.6224813461 -116.2356872559 
15.6314764023 -116.7555313110 
15.6404771805 -111.4653625488 
15.6494817734 -108.6040191650 
15.6584930420 -107.0934219360 
15.6675128937 -106.6530075073 
15.6765336990 -106.9417724609 
15.6855592728 -108.6828079224 
15.6945905685 -114.0465469360 
15.7036275864 -110.7997589111 
15.7126693726 -108.8300704956 
15.7217159271 -108.8628921509 
15.7307720184 -108.9445571899 
15.7398300171 -107.8122329712 
15.7488918304 -106.6831359863 
15.7579603195 -106.1178131104 
15.7670326233 -105.7614288330 
15.7761106491 -105.3362655640 
15.7851991653 -104.9588317871 
15.7942876816 -104.8721008301 
15.8033809662 -104.9506607056 
15.8124799728 -104.8962173462 
15.8215847015 -104.4941329956 
15.8306941986 -104.1708145142 
15.8398094177 -104.2141647339 
15.8489332199 -104.6250000000 
15.8580589294 -105.2388916016 
15.8671894073 -106.9649581909 
15.8763256073 -110.0565032959 
15.8854665756 -110.5820465088 
15.8946132660 -108.7735671997 
15.9037685394 -108.0218276978 
15.9129257202 -107.8014221191 
15.9220876694 -107.9990463257 
15.9312553406 -108.7298202515 
15.9404287338 -109.7788009644 
15.9496059418 -112.8534088135 
15.9587898254 -120.2029113770 
15.9679822922 -112.9047622681 
15.9771766663 -110.0802993774 
15.9863758087 -107.9081802368 
15.9955797195 -106.2334442139 
16.0047893524 -105.2015380859 
16.0140056610 -104.8208618164 
16.0232257843 -104.9835357666 
16.0324554443 -105.7455902100 
16.0416870117 -106.8558273315 
16.0509223938 -107.7577362061 
16.0601654053 -107.9567642212 
16.0694122314 -107.3277359009 
16.0786628723 -106.6927490234 
16.0879249573 -106.6564102173 
16.0971889496 -107.4232330322 
16.1064567566 -109.1790390015 
16.1157302856 -109.7918090820 
16.1250095367 -108.6098937988 
16.1342945099 -107.6037826538 
16.1435832977 -107.7859344482 
16.1528835297 -109.2333297729 
16.1621837616 -110.5243453979 
16.1714897156 -109.6830520630 
16.1807994843 -108.8948287964 
16.1901168823 -108.7708129883 
16.1994380951 -109.1861572266 
16.2087707520 -109.4299621582 
16.2181015015 -108.3887100220 
16.2274398804 -106.8860321045 
16.2367839813 -105.9077377319 
16.2461318970 -105.4527282715 
16.2554855347 -105.1950073242 
16.2648448944 -105.0167007446 
16.2742156982 -104.6956253052 
16.2835845947 -104.5184173584 
16.2929611206 -104.9530181885 
16.3023414612 -106.3011932373 
16.3117275238 -109.3951721191 
16.3211193085 -111.5428085327 
16.3305225372 -108.3765411377 
16.3399238586 -107.0711059570 
16.3493328094 -106.7062606812 
16.3587455750 -106.5748748779 
16.3681640625 -106.3467178345 
16.3775882721 -105.9268188477 
16.3870182037 -105.4931716919 
16.3964576721 -105.3928375244 
16.4058990479 -105.9528503418 
16.4153442383 -106.7962722778 
16.4247970581 -106.9191284180 
16.4342536926 -106.8554534912 
16.4437160492 -107.8443298340 
16.4531841278 -110.5031661987 
16.4626617432 -113.7700271606 
16.4721393585 -111.1435165405 
16.4816246033 -109.2077484131 
16.4911136627 -108.0843276978 
16.5006084442 -107.3780746460 
16.5101089478 -106.9567794800 
16.5196208954 -106.7504119873 
16.5291309357 -106.6054458618 
16.5386486053 -106.5495300293 
16.5481700897 -106.4925842285 
16.5576992035 -106.1073379517 
16.5672321320 -105.6353225708 
16.5767707825 -105.6658248901 
16.5863208771 -106.3376083374 
16.5958709717 -107.6356735229 
16.6054248810 -109.1238861084 
16.6149864197 -110.4869155884 
16.6245536804 -112.3641662598 
16.6341247559 -112.3720092773 
16.6437072754 -109.6227645874 
16.6532897949 -107.4193115234 
16.6628780365 -105.9401550293 
16.6724720001 -105.0269546509 
16.6820716858 -104.6190948486 
16.6916770935 -104.8284988403 
16.7012882233 -105.4922409058 
16.7109088898 -106.5038528442 
16.7205295563 -107.5459289551 
16.7301559448 -108.2077560425 
16.7397899628 -108.7337646484 
16.7494277954 -109.8159713745 
16.7590713501 -111.9144515991 
16.7687206268 -112.9597396851 
16.7783813477 -111.1676025391 
16.7880401611 -108.9491729736 
16.7977066040 -107.4517898560 
16.8073787689 -107.0257415771 
16.8170566559 -107.5578231812 
16.8267383575 -109.2628860474 
16.8364315033 -111.7321853638 
16.8461246490 -110.9136123657 
16.8558254242 -108.3881530762 
16.8655300140 -106.2865142822 
16.8752403259 -104.7157440186 
16.8849563599 -104.3351516724 
16.8946781158 -104.6148757935 
16.9044113159 -105.2911453247 
16.9141445160 -106.1777725220 
16.9238834381 -106.9697647095 
16.9336261749 -107.1273727417 
16.9433765411 -106.3929138184 
16.9531326294 -104.9507980347 
16.9628982544 -103.8324813843 
16.9726657867 -103.4803237915 
16.9824371338 -103.8107452393 
16.9922161102 -104.8677673340 
17.0019989014 -106.4177169800 
17.0117874146 -108.1542587280 
17.0215835571 -109.7829360962 
17.0313873291 -109.7842102051 
17.0411949158 -109.5121078491 
17.0510063171 -109.2876892090 
17.0608234406 -108.4725036621 
17.0706462860 -107.2230834961 
17.0804748535 -106.1923294067 
17.0903148651 -105.8772201538 
17.1001548767 -106.8750381470 
17.1100006104 -109.9308929443 
17.1198520660 -114.1924438477 
17.1297092438 -108.9628524780 
17.1395721436 -108.1572418213 
17.1494407654 -108.2882690430 
17.1593189240 -108.3659133911 
17.1691989899 -107.8471298218 
17.1790847778 -106.9649581909 
17.1889762878 -106.0195541382 
17.1988716125 -105.3301467896 
17.2087745667 -105.1390686035 
17.2186832428 -105.7140350342 
17.2286014557 -106.5937118530 
17.2385215759 -106.9680175781 
17.2484474182 -106.9077301025 
17.2583789825 -107.2961120605 
17.2683162689 -108.3854217529 
17.2782573700 -110.0564346313 
17.2882118225 -111.5042495728 
17.2981643677 -111.0928192139 
17.3081245422 -109.4972534180 
17.3180904388 -108.9925537109 
17.3280620575 -109.5413360596 
17.3380393982 -110.5184555054 
17.3480205536 -111.0115966797 
17.3580150604 -111.4242630005 
17.3680095673 -112.6617965698 
17.3780078888 -114.6810989380 
17.3880138397 -112.5419540405 
17.3980255127 -110.7023620605 
17.4080429077 -110.0977249146 
17.4180717468 -110.6347961426 
17.4281005859 -112.0076904297 
17.4381351471 -113.4823303223 
17.4481754303 -112.2341766357 
17.4582214355 -110.8428802490 
17.4682731628 -110.1855392456 
17.4783306122 -109.7265014648 
17.4883995056 -108.8778305054 
17.4984683990 -107.7800369263 
17.5085430145 -107.5221481323 
17.5186233521 -108.0337371826 
17.5287113190 -109.1625213623 
17.5388031006 -110.7499389648 
17.5489063263 -112.3142089844 
17.5590114594 -112.9608001709 
17.5691204071 -112.8668365479 
17.5792369843 -112.5724716187 
17.5893573761 -112.5427017212 
17.5994853973 -113.2160949707 
17.6096191406 -113.5453567505 
17.6197624207 -110.5154571533 
17.6299076080 -109.0905761719 
17.6400585175 -108.9811706543 
17.6502151489 -109.7743988037 
17.6603775024 -111.5085296631 
17.6705455780 -113.5668640137 
17.6807193756 -113.3543472290 
17.6909046173 -114.6732864380 
17.7010898590 -115.1727066040 
17.7112827301 -110.4233245850 
17.7214794159 -107.6779785156 
17.7316837311 -106.9780960083 
17.7418937683 -107.2532882690 
17.7521133423 -108.1850433350 
17.7623348236 -109.6769714355 
17.7725620270 -112.5125427246 
17.7827949524 -115.3648681641 
17.7930335999 -113.0819168091 
17.8032779694 -110.1065673828 
17.8135280609 -108.9950866699 
17.8237895966 -108.3933029175 
17.8340511322 -108.1113586426 
17.8443202972 -108.6712722778 
17.8545951843 -111.6201705933 
17.8648738861 -111.9367065430 
17.8751602173 -109.5376434326 
17.8854579926 -109.0266723633 
17.8957557678 -110.1230926514 
17.9060592651 -112.5447845459 
17.9163684845 -113.3779449463 
17.9266853333 -113.2718734741 
17.9370059967 -111.5762863159 
17.9473342896 -109.6912689209 
17.9576721191 -108.3167114258 
17.9680118561 -107.7289657593 
17.9783573151 -108.3242340088 
17.9887084961 -111.6436080933 
17.9990653992 -112.9225311279 
18.0094299316 -109.8062133789 
18.0197982788 -109.1347045898 
18.0301799774 -110.4818725586 
18.0405597687 -112.9277877808 
18.0509471893 -111.9412155151 
18.0613403320 -109.7856369019 
18.0717391968 -108.4210357666 
18.0821456909 -108.0370864868 
18.0925617218 -108.2119369507 
18.1029777527 -108.8252410889 
18.1134014130 -108.8400344849 
18.1238307953 -108.5662689209 
18.1342658997 -108.9127578735 
18.1447067261 -109.6821823120 
18.1551551819 -110.1260986328 
18.1656131744 -109.4903030396 
18.1760711670 -108.7364273071 
18.1865367889 -108.5477676392 
18.1970081329 -109.1495285034 
18.2074851990 -110.2573928833 
18.2179679871 -109.3204345703 
18.2284641266 -108.2969741821 
18.2389583588 -108.3065185547 
18.2494602203 -109.5835876465 
18.2599678040 -111.7026977539 
18.2704811096 -113.4358291626 
18.2810001373 -112.4277267456 
18.2915267944 -112.5692825317 
18.3020629883 -113.8387145996 
18.3126010895 -114.4234695435 
18.3231449127 -113.5349502563 
18.3336944580 -112.5580291748 
18.3442497253 -111.8427352905 
18.3548126221 -111.8866729736 
18.3653850555 -112.2385787964 
18.3759593964 -112.2330169678 
18.3865413666 -112.1783752441 
18.3971271515 -112.8910598755 
18.4077186584 -113.5189132690 
18.4183177948 -112.2242050171 
18.4289226532 -110.6198043823 
18.4395389557 -108.8444213867 
18.4501552582 -107.8311843872 
18.4607791901 -107.2283096313 
18.4714069366 -106.9814758301 
18.4820423126 -107.1225891113 
18.4926853180 -107.6961746216 
18.5033321381 -109.3587112427 
18.5139904022 -111.0623245239 
18.5246505737 -110.9744491577 
18.5353164673 -108.4623794556 
18.5459880829 -106.8355636597 
18.5566673279 -106.0611877441 
18.5673503876 -106.3472671509 
18.5780467987 -107.6488342285 
18.5887432098 -109.7890243530 
18.5994472504 -110.8409500122 
18.6101551056 -110.6155014038 
18.6208705902 -111.8574676514 
18.6315917969 -115.9636383057 
18.6423187256 -112.7765731812 
18.6530590057 -111.0651550293 
18.6637973785 -110.9473800659 
18.6745433807 -112.4183807373 
18.6852970123 -113.8633346558 
18.6960544586 -111.8890151978 
18.7068195343 -109.1059951782 
18.7175960541 -107.8405303955 
18.7283725739 -107.2807617188 
18.7391548157 -107.3867187500 
18.7499446869 -107.8553085327 
18.7607402802 -108.0564270020 
18.7715435028 -107.7214279175 
18.7823505402 -107.4189300537 
18.7931709290 -107.5773696899 
18.8039913177 -108.4900512695 
18.8148174286 -111.1666412354 
18.8256511688 -112.0467529297 
18.8364906311 -109.9764862061 
18.8473358154 -108.6374588013 
18.8581924438 -108.4532775879 
18.8690509796 -108.6353836060 
18.8799152374 -108.6871109009 
18.8907852173 -108.2953872681 
18.9016609192 -108.2122268677 
18.9125442505 -108.9301757812 
18.9234333038 -111.7448501587 
18.9343357086 -115.8135757446 
18.9452362061 -112.9370422363 
18.9561443329 -109.8011322021 
18.9670581818 -107.8943634033 
18.9779796600 -106.9300537109 
18.9889068604 -106.4534606934 
18.9998397827 -106.5583572388 
19.0107841492 -107.1269683838 
19.0217304230 -108.0314178467 
19.0326824188 -109.7410659790 
19.0436420441 -110.8817138672 
19.0546054840 -110.5129852295 
19.0655765533 -110.6772766113 
19.0765590668 -112.5498809814 
19.0875434875 -111.7611846924 
19.0985336304 -109.0178985596 
19.1095294952 -107.3960952759 
19.1205329895 -106.7909164429 
19.1315422058 -107.3787231445 
19.1425571442 -109.1087646484 
19.1535835266 -113.7208709717 
19.1646118164 -115.1666412354 
19.1756458282 -114.6510543823 
19.1866874695 -116.6468963623 
19.1977348328 -118.1522750854 
19.2087879181 -111.6163940430 
19.2198524475 -109.2064285278 
19.2309188843 -107.7934570312 
19.2419910431 -107.0795516968 
19.2530708313 -107.6951370239 
19.2641563416 -109.0850524902 
19.2752475739 -111.3269882202 
19.2863464355 -113.4217224121 
19.2974548340 -109.7576599121 
19.3085670471 -107.9524383545 
19.3196830750 -107.4446182251 
19.3308067322 -108.4020233154 
19.3419380188 -111.9477539062 
19.3530750275 -117.9634323120 
19.3642177582 -112.6592407227 
19.3753719330 -110.7329635620 
19.3865280151 -111.5203933716 
19.3976898193 -114.3906402588 
19.4088573456 -117.4622192383 
19.4200325012 -111.3552246094 
19.4312152863 -109.0539855957 
19.4424076080 -108.2523422241 
19.4536018372 -108.2379455566 
19.4648036957 -109.3950805664 
19.4760112762 -112.3238372803 
19.4872245789 -117.7615280151 
19.4984436035 -115.5599136353 
19.5096702576 -111.1731185913 
19.5209102631 -109.2906570435 
19.5321483612 -107.9877243042 
19.5433940887 -107.3024902344 
19.5546474457 -107.0779495239 
19.5659065247 -107.3903045654 
19.5771713257 -108.0208435059 
19.5884494781 -108.4863510132 
19.5997276306 -109.3793029785 
19.6110134125 -112.4669418335 
19.6223049164 -110.6177444458 
19.6336021423 -108.2144088745 
19.6449069977 -107.1933517456 
19.6562175751 -106.7702865601 
19.6675395966 -106.5919647217 
19.6788635254 -105.6756820679 
19.6901950836 -104.6835098267 
19.7015323639 -104.0008010864 
19.7128753662 -103.8962020874 
19.7242259979 -104.7210998535 
19.7355880737 -106.1894836426 
19.7469501495 -107.4584197998 
19.7583198547 -108.5295257568 
19.7696971893 -109.3693695068 
19.7810802460 -110.0624084473 
19.7924690247 -111.4764099121 
19.8038654327 -114.8076934814 
19.8152732849 -117.9148101807 
19.8266811371 -112.1840896606 
19.8380966187 -107.8430023193 
19.8495197296 -106.0165481567 
19.8609485626 -105.3524703979 
19.8723831177 -105.9335556030 
19.8838253021 -108.3254852295 
19.8952789307 -112.6912994385 
19.9067344666 -115.6754226685 
19.9181957245 -113.6528167725 
19.9296646118 -110.7235183716 
19.9411392212 -109.6344604492 
19.9526214600 -110.1004714966 
19.9641151428 -111.4615936279 
19.9756088257 -114.7315444946 
19.9871101379 -116.7764968872 
19.9986190796 -112.7389221191 
20.0101337433 -112.3110733032 
20.0216541290 -112.8211364746 
20.0331821442 -113.1054153442 
20.0447216034 -113.2205047607 
20.0562629700 -113.5871200562 
20.0678119659 -113.9940261841 
20.0793666840 -114.1484527588 
20.0909271240 -113.8089141846 
20.1024951935 -112.5630874634 
20.1140747070 -110.4542160034 
20.1256561279 -108.7454452515 
20.1372432709 -107.9302597046 
20.1488380432 -107.9550857544 
20.1604385376 -108.3325653076 
20.1720466614 -109.0000610352 
20.1836605072 -110.2929840088 
20.1952877045 -111.5135498047 
20.2069149017 -112.2054519653 
20.2185497284 -113.5051040649 
20.2301921844 -113.7829437256 
20.2418403625 -112.4686584473 
20.2534942627 -111.7833557129 
20.2651615143 -111.6884765625 
20.2768287659 -110.6175918579 
20.2885036469 -109.0270385742 
20.3001861572 -108.0192489624 
20.3118743896 -107.3591308594 
20.3235683441 -107.0876693726 
20.3352699280 -107.5353088379 
20.3469848633 -108.1633148193 
20.3586997986 -107.9688415527 
20.3704223633 -107.4290466309 
20.3821506500 -106.8926773071 
20.3938846588 -106.3856506348 
20.4056282043 -106.2351150513 
20.4173774719 -106.6956024170 
20.4291381836 -108.0589599609 
20.4409008026 -110.1476821899 
20.4526691437 -110.5076141357 
20.4644451141 -108.5795211792 
20.4762287140 -106.5401153564 
20.4880180359 -105.7526473999 
20.4998207092 -105.8638763428 
20.5116233826 -106.2312011719 
20.5234336853 -106.7116165161 
20.5352497101 -107.7337493896 
20.5470733643 -109.2439346313 
20.5589046478 -108.9937896729 
20.5707416534 -108.0523529053 
20.5825920105 -107.7186965942 
20.5944423676 -108.1841430664 
20.6063003540 -109.1649169922 
20.6181640625 -110.0428314209 
20.6300354004 -111.0680465698 
20.6419143677 -112.0327377319 
20.6538047791 -111.1566619873 
20.6656951904 -110.8943023682 
20.6775951385 -110.8612976074 
20.6895008087 -108.6534881592 
20.7014122009 -107.3457717896 
20.7133312225 -107.0559768677 
20.7252578735 -108.3646621704 
20.7371959686 -111.7780990601 
20.7491359711 -109.2456970215 
20.7610836029 -107.9230575562 
20.7730369568 -108.6776809692 
20.7849979401 -108.4906387329 
20.7969646454 -107.0056228638 
20.8089389801 -106.7183609009 
20.8209266663 -107.4117431641 
20.8329143524 -109.0726013184 
20.8449096680 -110.3542098999 
20.8569107056 -112.2291641235 
20.8689193726 -116.7532958984 
20.8809356689 -117.5531005859 
20.8929634094 -114.6344223022 
20.9049930573 -112.4521331787 
20.9170303345 -110.3480300903 
20.9290733337 -108.5774765015 
20.9411239624 -107.2690734863 
20.9531803131 -107.0395812988 
20.9652442932 -107.9810256958 
20.9773216248 -110.5028686523 
20.9894008636 -113.7824096680 
21.0014858246 -114.4313583374 
21.0135765076 -116.9089202881 
21.0256767273 -116.2665176392 
21.0377826691 -114.7664566040 
21.0499000549 -115.7105484009 
21.0620212555 -118.3479232788 
21.0741481781 -115.5314331055 
21.0862808228 -116.7336578369 
21.0984230042 -119.8129196167 
21.1105709076 -121.1853103638 
21.1227245331 -113.1769485474 
21.1348934174 -110.3056716919 
21.1470623016 -109.2941207886 
21.1592369080 -108.4758529663 
21.1714210510 -107.7147216797 
21.1836109161 -107.2232666016 
21.1958065033 -107.3600311279 
21.2080173492 -108.6292266846 
21.2202281952 -110.9711151123 
21.2324447632 -113.1606140137 
21.2446708679 -113.3268203735 
21.2569026947 -112.5651473999 
21.2691421509 -112.1698684692 
21.2813873291 -112.3904800415 
21.2936477661 -112.5332412720 
21.3059082031 -112.0546493530 
21.3181743622 -111.9368667603 
21.3304481506 -112.4966049194 
21.3427295685 -113.9178543091 
21.3550186157 -116.1404571533 
21.3673152924 -114.2623367310 
21.3796234131 -113.0283203125 
21.3919334412 -113.5801849365 
21.4042491913 -115.7810821533 
21.4165744781 -118.6165313721 
21.4289054871 -118.5288314819 
21.4412422180 -113.2536773682 
21.4535942078 -110.5363998413 
21.4659461975 -109.4829101562 
21.4783058167 -109.7763290405 
21.4906730652 -111.2471313477 
21.5030460358 -112.5653762817 
21.5154266357 -112.1388473511 
21.5278148651 -111.1260681152 
21.5402164459 -110.4134140015 
21.5526180267 -110.0778503418 
21.5650272369 -110.5001373291 
21.5774440765 -110.8847351074 
21.5898666382 -110.3336486816 
21.6022987366 -111.4414367676 
21.6147422791 -114.9243774414 
21.6271877289 -114.3453674316 
21.6396389008 -114.0918350220 
21.6520996094 -117.2354431152 
21.6645660400 -114.9004135132 
21.6770401001 -111.6497116089 
21.6895198822 -110.5716018677 
21.7020149231 -110.2681503296 
21.7145099640 -110.5999908447 
21.7270126343 -112.0948562622 
21.7395229340 -115.7933959961 
21.7520389557 -121.9309158325 
21.7645626068 -124.7968521118 
21.7771015167 -118.4622650146 
21.7896385193 -112.0003280640 
21.8021850586 -108.6453094482 
21.8147373199 -107.4815444946 
21.8272991180 -108.0719909668 
21.8398666382 -110.0066299438 
21.8524398804 -112.8900833130 
21.8650283813 -115.6369628906 
21.8776187897 -111.8099136353 
21.8902149200 -110.6151199341 
21.9028186798 -112.2353820801 
21.9154300690 -116.5478515625 
21.9280471802 -118.3323669434 
21.9406738281 -114.0255279541 
21.9533119202 -113.2658462524 
21.9659519196 -113.6656723022 
21.9785995483 -114.2668151855 
21.9912528992 -113.6323776245 
22.0039157867 -112.1040878296 
22.0165843964 -112.3004989624 
22.0292682648 -111.3995056152 
22.0419521332 -109.4926223755 
22.0546417236 -108.5863647461 
22.0673408508 -108.5746078491 
22.0800457001 -109.6037292480 
22.0927600861 -112.1294250488 
22.1054801941 -113.9819183350 
22.1182136536 -109.3941802979 
22.1309490204 -106.9790573120 
22.1436901093 -106.2946014404 
22.1564407349 -107.2480010986 
22.1691970825 -110.1485671997 
22.1819610596 -111.4522933960 
22.1947402954 -108.7301559448 
22.2075195312 -107.3912734985 
22.2203044891 -107.3912200928 
22.2330989838 -108.3354721069 
22.2459011078 -109.2601928711 
22.2587089539 -110.7481002808 
22.2715244293 -115.5004959106 
22.2843532562 -114.3065643311 
22.2971839905 -110.6309738159 
22.3100223541 -108.1825790405 
22.3228683472 -106.6062774658 
22.3357219696 -106.2431182861 
22.3485813141 -107.0647277832 
22.3614482880 -109.0405502319 
22.3743305206 -112.5779724121 
22.3872127533 -115.5270996094 
22.4001026154 -112.4735794067 
22.4130001068 -110.3610992432 
22.4259052277 -108.7965240479 
22.4388160706 -107.6603775024 
22.4517421722 -107.4987564087 
22.4646701813 -108.6262435913 
22.4776039124 -110.9476165771 
22.4905452728 -113.6723327637 
22.5034961700 -114.3333740234 
22.5164527893 -112.9372711182 
22.5294170380 -112.7857131958 
22.5423946381 -113.4544372559 
22.5553741455 -113.3303070068 
22.5683612823 -112.7070617676 
22.5813541412 -113.0036239624 
22.5943565369 -114.4215240479 
22.6073646545 -115.9739303589 
22.6203880310 -115.8797683716 
22.6334133148 -113.7931976318 
22.6464443207 -112.7396087646 
22.6594829559 -113.9354171753 
22.6725292206 -113.9564361572 
22.6855831146 -111.3738174438 
22.6986465454 -109.8067703247 
22.7117214203 -109.6763000488 
22.7247982025 -110.9268722534 
22.7378826141 -111.9203720093 
22.7509746552 -111.2813873291 
22.7640724182 -110.9505615234 
22.7771797180 -110.7852706909 
22.7903003693 -110.3799591064 
22.8034229279 -110.3031997681 
22.8165531158 -110.7489166260 
22.8296890259 -111.0316467285 
22.8428344727 -110.5215606689 
22.8559856415 -110.0040969849 
22.8691463470 -111.0892791748 
22.8823204041 -113.4689483643 
22.8954944611 -112.2948379517 
22.9086780548 -111.5143966675 
22.9218673706 -109.6574249268 
22.9350643158 -107.9268188477 
22.9482707977 -107.3770523071 
22.9614830017 -107.9522781372 
22.9747104645 -109.7085952759 
22.9879379272 -113.3124313354 
23.0011749268 -115.6661071777 
23.0144176483 -116.4754943848 
23.0276679993 -119.4199218750 
23.0409278870 -112.5849380493 
23.0541992188 -110.3732147217 
23.0674743652 -108.1585083008 
23.0807552338 -106.2007217407 
23.0940437317 -105.3815689087 
23.1073417664 -105.7340316772 
23.1206455231 -107.0634307861 
23.1339588165 -108.8510513306 
23.1472835541 -110.3289871216 
23.1606121063 -111.3432464600 
23.1739463806 -111.7114028931 
23.1872901917 -111.0620346069 
23.2006397247 -111.5788574219 
23.2139987946 -113.2165985107 
23.2273712158 -113.4895553589 
23.2407455444 -113.1915893555 
23.2541255951 -112.3111114502 
23.2675151825 -111.3846282959 
23.2809123993 -109.8076553345 
23.2943153381 -108.6200256348 
23.3077278137 -109.1987915039 
23.3211555481 -111.6615676880 
23.3345813751 -113.8080596924 
23.3480167389 -114.2293930054 
23.3614616394 -113.8059997559 
23.3749122620 -113.4181137085 
23.3883705139 -113.7853927612 
23.4018421173 -114.8343276978 
23.4153175354 -113.0326766968 
23.4287986755 -110.5808944702 
23.4422893524 -110.3257827759 
23.4557857513 -111.6259078979 
23.4692916870 -113.1208038330 
23.4828033447 -112.7910308838 
23.4963302612 -112.6733016968 
23.5098590851 -113.9932556152 
23.5233955383 -114.6565856934 
23.5369396210 -111.3044433594 
23.5504913330 -108.2443466187 
23.5640506744 -107.0005493164 
23.5776195526 -107.1318283081 
23.5911998749 -109.0513458252 
23.6047840118 -113.7939224243 
23.6183738708 -110.3487854004 
23.6319732666 -108.5578308105 
23.6455802917 -109.3012466431 
23.6591949463 -109.8540191650 
23.6728229523 -110.3235855103 
23.6864528656 -111.8194580078 
23.7000904083 -113.3372421265 
23.7137374878 -113.1494674683 
23.7273902893 -113.5176620483 
23.7410526276 -113.1168441772 
23.7547206879 -111.7438125610 
23.7684059143 -111.3212203979 
23.7820911407 -112.9932479858 
23.7957839966 -118.9765853882 
23.8094844818 -120.1401214600 
23.8231925964 -117.9898147583 
23.8369102478 -111.9272613525 
23.8506412506 -110.0224914551 
23.8643741608 -109.5992889404 
23.8781147003 -110.8453063965 
23.8918628693 -114.9451904297 
23.9056186676 -115.2365112305 
23.9193820953 -115.7033843994 
23.9331550598 -114.0483703613 
23.9469413757 -111.8636932373 
23.9607295990 -112.1514358521 
23.9745254517 -114.6130294800 
23.9883289337 -111.3822708130 
24.0021400452 -110.2766342163 
24.0159606934 -110.8137435913 
24.0297889709 -111.2182159424 
24.0436306000 -111.1083831787 
24.0574741364 -111.7218017578 
24.0713253021 -115.4815902710 
24.0851860046 -118.9975738525 
24.0990524292 -116.6779556274 
24.1129283905 -119.8415527344 
24.1268177032 -118.0296936035 
24.1407089233 -111.3246612549 
24.1546096802 -108.2866592407 
24.1685161591 -107.5190887451 
24.1824321747 -108.0493392944 
24.1963558197 -109.5977630615 
24.2102870941 -111.4522399902 
24.2242336273 -110.9128875732 
24.2381820679 -109.8277740479 
24.2521362305 -109.6427917480 
24.2660999298 -110.2402954102 
24.2800712585 -110.7972412109 
24.2940521240 -110.3966293335 
24.3080463409 -110.3057022095 
24.3220424652 -111.1955108643 
24.3360462189 -113.0152130127 
24.3500576019 -114.9321594238 
24.3640785217 -113.7832489014 
24.3781070709 -112.8584899902 
24.3921432495 -113.6338348389 
24.4061927795 -117.3346557617 
24.4202461243 -112.3393325806 
24.4343070984 -109.2163391113 
24.4483737946 -108.7342300415 
24.4624519348 -109.4381713867 
24.4765357971 -110.4316787720 
24.4906349182 -108.2982025146 
24.5047359467 -106.4553527832 
24.5188465118 -106.8325881958 
24.5329627991 -109.1205062866 
24.5470886230 -113.0379257202 
24.5612220764 -110.0494537354 
24.5753631592 -108.9627456665 
24.5895195007 -109.1378097534 
24.6036777496 -109.6656341553 
24.6178436279 -109.7125473022 
24.6320190430 -110.3257827759 
24.6462001801 -112.4728469849 
24.6603908539 -113.4110946655 
24.6745891571 -111.3465881348 
24.6888027191 -110.8734512329 
24.7030181885 -111.4866561890 
24.7172412872 -112.9839553833 
24.7314739227 -115.2892456055 
24.7457122803 -113.2544174194 
24.7599601746 -113.6066055298 
24.7742233276 -119.0166320801 
24.7884883881 -112.9287643433 
24.8027610779 -111.1407318115 
24.8170413971 -112.5643386841 
24.8313293457 -116.9932327271 
24.8456268311 -115.5078277588 
24.8599319458 -113.0156402588 
24.8742523193 -113.2135467529 
24.8885746002 -112.5233154297 
24.9029045105 -110.8874282837 
24.9172439575 -110.8285140991 
24.9315891266 -111.5205688477 
24.9459438324 -112.2057037354 
24.9603137970 -114.3504333496 
24.9746856689 -118.7901916504 
24.9890651703 -122.6436538696 
25.0034542084 -119.6159515381 
25.0178508759 -113.7532043457 
25.0322551727 -110.0792236328 
25.0466670990 -109.0846328735 
25.0610961914 -109.1794052124 
25.0755252838 -110.3651123047 
25.0899620056 -112.4166870117 
25.1044082642 -113.9204254150 
25.1188621521 -114.3936233521 
25.1333255768 -114.3116760254 
25.1478042603 -112.8404006958 
25.1622829437 -111.9330749512 
25.1767711639 -112.7110443115 
25.1912670135 -112.0723342896 
25.2057704926 -109.6956863403 
25.2202835083 -108.4478530884 
25.2348041534 -108.1538391113 
25.2493419647 -108.4847717285 
25.2638797760 -109.4809722900 
25.2784252167 -111.9975433350 
25.2929801941 -113.7569427490 
25.3075428009 -113.7343978882 
25.3221149445 -115.3916244507 
25.3366947174 -119.2136764526 
25.3512897491 -115.1325302124 
25.3658847809 -113.8670730591 
25.3804912567 -110.9546508789 
25.3951034546 -108.9296340942 
25.4097251892 -108.6288681030 
25.4243564606 -109.2139053345 
25.4390010834 -110.6570816040 
25.4536476135 -113.6610794067 
25.4683036804 -115.8039779663 
25.4829673767 -111.2998809814 
25.4976406097 -109.5708007812 
25.5123214722 -109.5427932739 
25.5270099640 -110.6977996826 
25.5417137146 -109.8452453613 
25.5564212799 -109.1090011597 
25.5711345673 -110.0451354980 
25.5858592987 -111.7843704224 
25.6005897522 -112.3920059204 
25.6153297424 -111.6077270508 
25.6300849915 -110.9693908691 
25.6448421478 -112.4530029297 
25.6596088409 -113.7227172852 
25.6743831635 -109.6801681519 
25.6891651154 -108.5270538330 
25.7039566040 -108.8266525269 
25.7187557220 -110.1711730957 
25.7335700989 -111.3304977417 
25.7483863831 -112.1509246826 
25.7632122040 -112.6454544067 
25.7780456543 -113.6810760498 
25.7928886414 -117.9103393555 
25.8077392578 -115.3555831909 
25.8225975037 -112.3345947266 
25.8374729156 -112.7431869507 
25.8523502350 -117.0067443848 
25.8672351837 -115.5391082764 
25.8821277618 -113.4307937622 
25.8970298767 -113.3489379883 
25.9119415283 -113.4792098999 
25.9268684387 -112.5527114868 
25.9417953491 -111.8031463623 
25.9567317963 -112.2253417969 
25.9716777802 -114.0937042236 
25.9866313934 -115.3965225220 
26.0015926361 -113.8435821533 
26.0165634155 -112.2414398193 
26.0315513611 -112.2457809448 
26.0465393066 -113.5499267578 
26.0615367889 -117.2011337280 
26.0765419006 -114.2806015015 
26.0915546417 -110.6443557739 
26.1065788269 -109.6893844604 
26.1216163635 -110.2984924316 
26.1366577148 -111.3596267700 
26.1517047882 -111.4071884155 
26.1667633057 -111.3488082886 
26.1818294525 -111.7163085938 
26.1969032288 -112.8224182129 
26.2119865417 -114.7971725464 
26.2270870209 -116.0445404053 
26.2421875000 -115.9482727051 
26.2572975159 -115.5206604004 
26.2724151611 -115.5480499268 
26.2875423431 -114.9677124023 
26.3026771545 -113.2750015259 
26.3178291321 -113.4063415527 
26.3329811096 -113.8695297241 
26.3481445312 -112.7612838745 
26.3633136749 -113.4102249146 
26.3784923553 -116.4212646484 
26.3936805725 -120.8443984985 
26.4088783264 -122.6386413574 
26.4240913391 -121.9091033936 
26.4393043518 -116.6452713013 
26.4545269012 -115.4110717773 
26.4697589874 -115.0538482666 
26.4850006104 -114.4729080200 
26.5002498627 -113.0253829956 
26.5155067444 -112.9787826538 
26.5307807922 -113.9564971924 
26.5460567474 -115.4354705811 
26.5613422394 -117.6929550171 
26.5766353607 -121.7728576660 
26.5919361115 -116.8236389160 
26.6072483063 -112.7314758301 
26.6225738525 -111.1962890625 
26.6379032135 -111.6028213501 
26.6532402039 -113.6476516724 
26.6685867310 -113.7207489014 
26.6839408875 -110.3903884888 
26.6993045807 -108.5996856689 
26.7146778107 -108.2323303223 
26.7300662994 -108.5566940308 
26.7454566956 -109.0998611450 
26.7608566284 -110.0884552002 
26.7762641907 -110.9204254150 
26.7916812897 -110.8207626343 
26.8071079254 -110.1063842773 
26.8225498199 -109.5225906372 
26.8379936218 -110.2261276245 
26.8534450531 -112.4372787476 
26.8689079285 -114.1008300781 
26.8843765259 -113.4586791992 
26.8998565674 -115.1808166504 
26.9153442383 -119.3651504517 
26.9308490753 -122.3100891113 
26.9463558197 -117.8063507080 
26.9618701935 -116.7041244507 
26.9773941040 -114.0727996826 
26.9929275513 -112.6894073486 
27.0084686279 -112.6832580566 
27.0240268707 -113.7319717407 
27.0395870209 -117.4008636475 
27.0551548004 -115.4658737183 
27.0707321167 -112.8640670776 
27.0863189697 -113.2339172363 
27.1019134521 -115.5311279297 
27.1175193787 -111.8284530640 
27.1331405640 -109.2230072021 
27.1487617493 -108.9791641235 
27.1643943787 -110.5417861938 
27.1800346375 -114.1590347290 
27.1956844330 -122.1002807617 
27.2113418579 -117.8355789185 
27.2270088196 -118.8482437134 
27.2426929474 -114.5836105347 
27.2583789825 -112.3618621826 
27.2740726471 -111.4669036865 
27.2897777557 -109.7625045776 
27.3054904938 -109.0744018555 
27.3212108612 -110.6389312744 
27.3369503021 -114.3579864502 
27.3526897430 -120.9886093140 
27.3684387207 -117.1825180054 
27.3841972351 -116.9268722534 
27.3999633789 -118.9603729248 
27.4157390594 -112.0891342163 
27.4315242767 -109.8806686401 
27.4473266602 -110.2855377197 
27.4631290436 -112.7546386719 
27.4789428711 -116.3238601685 
27.4947643280 -116.1048965454 
27.5105953217 -117.8711776733 
27.5264339447 -114.2153778076 
27.5422897339 -112.9016876221 
27.5581493378 -114.5557556152 
27.5740165710 -119.1475753784 
27.5898914337 -118.2145996094 
27.6057777405 -115.5366744995 
27.6216716766 -116.0836944580 
27.6375751495 -114.1677474976 
27.6534957886 -111.9524536133 
27.6694183350 -111.4792709351 
27.6853504181 -112.0567398071 
27.7012901306 -112.3949813843 
27.7172393799 -111.1921997070 
27.7331981659 -110.3960418701 
27.7491664886 -111.0431213379 
27.7651519775 -112.1017379761 
27.7811374664 -112.6261444092 
27.7971324921 -113.0679244995 
27.8131370544 -111.7292404175 
27.8291511536 -110.7081298828 
27.8451747894 -111.0877304077 
27.8612155914 -111.8709411621 
27.8772563934 -107.6216049194 
27.8933067322 -103.2341384888 
27.9093685150 -101.6313323975 
27.9254379272 -102.9373779297 
27.9415149689 -106.5907211304 
27.9576034546 -110.8471603394 
27.9737091064 -110.9224700928 
27.9898147583 -110.7295150757 
28.0059299469 -112.8254623413 
28.0220546722 -118.4529495239 
28.0381889343 -115.9983062744 
28.0543327332 -113.7949676514 
28.0704936981 -111.5164337158 
28.0866565704 -111.0297164917 
28.1028270721 -112.5737533569 
28.1190090179 -114.3891143799 
28.1351985931 -118.3768005371 
28.1513977051 -112.4309997559 
28.1676063538 -110.7212753296 
28.1838321686 -111.9892425537 
28.2000598907 -114.6491012573 
28.2162971497 -113.9976272583 
28.2325420380 -111.7754669189 
28.2487983704 -111.6979904175 
28.2650623322 -112.6281661987 
28.2813453674 -114.3423461914 
28.2976284027 -119.5401840210 
28.3139209747 -116.8497009277 
28.3302230835 -119.4167022705 
28.3465347290 -117.8001937866 
28.3628559113 -113.2772979736 
28.3791866302 -111.3205795288 
28.3955345154 -112.1332168579 
28.4118843079 -116.5294494629 
28.4282436371 -114.0717315674 
28.4446105957 -112.3256454468 
28.4609889984 -113.1895370483 
28.4773750305 -117.6977157593 
28.4937725067 -116.7643280029 
28.5101852417 -114.2118606567 
28.5265998840 -112.1550979614 
28.5430259705 -112.3908157349 
28.5594596863 -114.3336181641 
28.5759029388 -114.4088134766 
28.5923557281 -114.3306274414 
28.6088275909 -116.2525711060 
28.6252994537 -114.2850952148 
28.6417808533 -111.6978149414 
28.6582717896 -110.8791122437 
28.6747722626 -112.3726272583 
28.6912822723 -116.8393707275 
28.7078018188 -114.2709045410 
28.7243385315 -116.0870666504 
28.7408771515 -119.0900039673 
28.7574253082 -112.4383926392 
28.7739830017 -111.0564498901 
28.7905502319 -111.3790435791 
28.8071269989 -112.7809371948 
28.8237209320 -115.8151550293 
28.8403167725 -114.7367172241 
28.8569221497 -114.0033721924 
28.8735370636 -114.3080139160 
28.8901615143 -114.9027252197 
28.9067974091 -114.6377868652 
28.9234409332 -113.7678985596 
28.9401016235 -112.8816909790 
28.9567642212 -110.9794464111 
28.9734363556 -109.3622817993 
28.9901180267 -109.4565353394 
29.0068111420 -110.9873809814 
29.0235118866 -113.7519454956 
29.0402297974 -119.4418182373 
29.0569515228 -117.8612136841 
29.0736808777 -112.9567871094 
29.0904216766 -111.1042022705 
29.1071701050 -110.5328216553 
29.1239299774 -112.4717864990 
29.1406974792 -114.6225585938 
29.1574840546 -114.0212249756 
29.1742725372 -115.0166549683 
29.1910705566 -116.8913345337 
29.2078781128 -118.8303527832 
29.2246952057 -114.6266098022 
29.2415218353 -113.1871719360 
29.2583580017 -113.1686477661 
29.2752113342 -113.6125946045 
29.2920665741 -113.6903305054 
29.3089332581 -113.8625869751 
29.3258075714 -114.4689559937 
29.3426933289 -115.0578918457 
29.3595886230 -115.3052139282 
29.3765010834 -115.7245712280 
29.3934135437 -118.4571838379 
29.4103374481 -113.9370346069 
29.4272708893 -111.1231384277 
29.4442157745 -109.6799087524 
29.4611682892 -109.2975311279 
29.4781303406 -109.5361709595 
29.4951114655 -110.0887832642 
29.5120944977 -113.2701339722 
29.5290870667 -115.8130111694 
29.5460891724 -113.9048004150 
29.5631008148 -113.8519973755 
29.5801219940 -114.6063003540 
29.5971603394 -116.8715209961 
29.6142024994 -114.4421463013 
29.6312541962 -113.3166275024 
29.6483135223 -112.0689163208 
29.6653842926 -111.4288482666 
29.6824645996 -114.7226791382 
29.6995563507 -112.8641357422 
29.7166633606 -110.7126846313 
29.7337741852 -111.9037017822 
29.7508926392 -113.5779571533 
29.7680225372 -113.9418792725 
29.7851619720 -117.2773132324 
29.8023128510 -119.0757446289 
29.8194713593 -116.1929244995 
29.8366489410 -116.5423889160 
29.8538284302 -115.8890762329 
29.8710174561 -115.3820571899 
29.8882160187 -115.5563430786 
29.9054241180 -115.2629241943 
29.9226436615 -114.7329483032 
29.9398803711 -115.2586212158 
29.9571189880 -116.0025405884 
29.9743671417 -115.4982376099 
29.9916248322 -116.8244171143 
30.0088939667 -116.2842407227 
30.0261707306 -115.7962341309 
30.0434589386 -115.4432601929 
30.0607662201 -115.2543029785 
30.0780735016 -115.2445373535 
30.0953922272 -115.4106369019 
30.1127204895 -115.7214202881 
30.1300582886 -115.9831771851 
30.1474056244 -116.0541839600 
30.1647720337 -115.9299011230 
30.1821403503 -115.6707916260 
30.1995182037 -115.3871154785 
30.2169055939 -115.1311874390 
30.2343044281 -114.8664550781 
30.2517127991 -114.5946044922 
30.2691307068 -114.3487548828 
30.2865676880 -114.1865539551 
30.3040046692 -114.2096481323 
30.3214530945 -114.5077362061 
30.3389110565 -115.0763244629 
30.3563804626 -115.8990783691 
30.3738574982 -116.8713531494 
30.3913555145 -117.7710647583 
30.4088535309 -117.8700866699 
30.4263610840 -117.2750015259 
30.4438800812 -116.5579452515 
30.4614086151 -116.0163803101 
30.4789466858 -115.8115844727 
30.4964962006 -115.9883499146 
30.5140647888 -116.4232330322 
30.5316333771 -116.4446640015 
30.5492115021 -115.9708023071 
30.5668010712 -115.2809371948 
30.5844001770 -114.7566299438 
30.6020107269 -114.6017532349 
30.6196308136 -114.9021759033 
30.6372680664 -115.5259933472 
30.6549091339 -116.3623046875 
30.6725578308 -117.0962448120 
30.6902198792 -117.3037033081 
30.7078895569 -116.5412979126 
30.7255706787 -115.4808425903 
30.7432689667 -114.6558532715 
30.7609710693 -114.1362304688 
30.7786827087 -113.9258575439 
30.7964038849 -113.9865798950 
30.8141345978 -114.2546310425 
30.8318767548 -114.6023025513 
30.8496284485 -114.8562240601 
30.8673992157 -114.9482803345 
30.8851718903 -114.8656692505 
30.9029541016 -114.6391983032 
30.9207477570 -114.3289489746 
30.9385509491 -114.0028610229 
30.9563655853 -113.6823883057 
30.9741973877 -113.3409194946 
30.9920310974 -112.9574127197 
31.0098762512 -112.5321807861 
31.0277290344 -112.0970611572 
31.0455951691 -111.7315597534 
31.0634689331 -111.5214767456 
31.0813560486 -111.5039672852 
31.0992603302 -111.7172088623 
31.1171646118 -112.1984329224 
31.1350822449 -112.9903411865 
31.1530094147 -114.1580352783 
31.1709461212 -115.9144592285 
31.1888923645 -118.3433380127 
31.2068595886 -120.4980392456 
31.2248268127 -120.9397430420 
31.2428054810 -119.5845336914 
31.2607936859 -118.3693847656 
31.2787933350 -117.3469238281 
31.2968025208 -116.3903808594 
31.3148231506 -115.5689239502 
31.3328609467 -114.9352951050 
31.3509006500 -114.5132217407 
31.3689517975 -114.2981567383 
31.3870143890 -114.2689361572 
31.4050846100 -114.4283142090 
31.4231681824 -114.7747192383 
31.4412593842 -115.3815841675 
31.4593715668 -116.2311248779 
31.4774856567 -116.7277069092 
31.4956092834 -116.0514450073 
31.5137424469 -114.1785583496 
31.5318870544 -112.7041015625 
31.5500431061 -111.7314605713 
31.5682163239 -111.1978454590 
31.5863933563 -111.0469131470 
31.6045799255 -111.2152252197 
31.6227760315 -111.6215896606 
31.6409835815 -112.1526641846 
31.6592025757 -112.6442718506 
31.6774311066 -113.0497970581 
31.6956787109 -113.4027786255 
31.7139282227 -113.6928482056 
31.7321872711 -113.8870086670 
31.7504577637 -113.9719238281 
31.7687397003 -114.0052413940 
31.7870311737 -114.0915374756 
31.8053417206 -114.2282257080 
31.8236541748 -114.3711090088 
31.8419761658 -114.5447845459 
31.8603096008 -114.8411560059 
31.8786544800 -115.4003448486 
31.8970088959 -116.3905487061 
31.9153747559 -118.0783538818 
31.9337596893 -120.0798263550 
31.9521465302 -119.0306167603 
31.9705429077 -117.0945053101 
31.9889507294 -115.4948883057 
32.0073699951 -114.4737396240 
32.0257987976 -113.8499374390 
32.0442390442 -113.5141296387 
32.0626945496 -113.4309844971 
32.0811576843 -113.5601959229 
32.0996284485 -113.8978424072 
32.1181106567 -114.4489288330 
32.1366043091 -115.1785964966 
32.1551055908 -115.9607543945 
32.1736297607 -116.5788955688 
32.1921539307 -116.8163146973 
32.2106895447 -116.8243408203 
32.2292366028 -116.9635620117 
32.2477912903 -117.3102569580 
32.2663574219 -117.7613677979 
32.2849388123 -118.0545043945 
32.3035354614 -117.9410095215 
32.3221359253 -117.3806152344 
32.3407440186 -116.6307449341 
32.3593635559 -115.9386138916 
32.3779983521 -115.3967819214 
32.3966369629 -115.0491790771 
32.4153022766 -114.9445571899 
32.4339637756 -115.1331329346 
32.4526405334 -115.6605072021 
32.4713249207 -116.5580978394 
32.4900207520 -117.8166580200 
32.5087280273 -119.2929992676 
32.5274429321 -120.1804809570 
32.5461807251 -119.8879470825 
32.5649223328 -118.8767547607 
32.5836715698 -117.6557006836 
32.6024322510 -116.5335540771 
32.6212043762 -115.6256866455 
32.6399841309 -114.9544982910 
32.6587867737 -114.4998245239 
32.6775932312 -114.2438430786 
32.6964073181 -114.1445846558 
32.7152328491 -114.1832199097 
32.7340698242 -114.3584060669 
32.7529144287 -114.6743087769 
32.7717742920 -115.1410293579 
32.7906532288 -115.7798767090 
32.8095321655 -116.6315917969 
32.8284225464 -117.7723999023 
32.8473243713 -119.4116210938 
32.8662376404 -122.0368423462 
32.8851585388 -128.7583770752 
32.9040946960 -127.7359237671 
32.9230499268 -124.3993072510 
32.9420051575 -123.3139724731 
32.9609718323 -124.0356674194 
32.9799499512 -125.9078903198 
32.9989395142 -126.2693557739 
33.0179367065 -121.6762084961 
33.0369567871 -119.4443740845 
33.0559806824 -118.0940093994 
33.0750122070 -117.2363510132 
33.0940551758 -116.6412200928 
33.1131095886 -116.1921463013 
33.1321754456 -115.8705291748 
33.1512527466 -115.7153625488 
33.1703491211 -115.7558441162 
33.1894493103 -115.9526824951 
33.2085571289 -116.1690826416 
33.2276763916 -116.2102279663 
33.2468109131 -116.0550994873 
33.2659530640 -115.7852783203 
33.2851142883 -115.5013885498 
33.3042793274 -115.2977371216 
33.3234558105 -115.2487869263 
33.3426399231 -115.4053649902 
33.3618392944 -115.7994766235 
33.3810462952 -116.4602127075 
33.4002685547 -117.4358291626 
33.4195060730 -118.8689575195 
33.4387512207 -120.9749374390 
33.4580039978 -123.9745635986 
33.4772682190 -123.7428817749 
33.4965438843 -121.3596878052 
33.5158271790 -119.0108871460 
33.5351333618 -117.4352798462 
33.5544433594 -116.3967742920 
33.5737648010 -115.7715301514 
33.5930938721 -115.4723968506 
33.6124343872 -115.4154968262 
33.6317901611 -115.5102157593 
33.6511535645 -115.6323242188 
33.6705360413 -115.6653594971 
33.6899223328 -115.5189437866 
33.7093200684 -115.1938476562 
33.7287292480 -114.8002395630 
33.7481498718 -114.4895248413 
33.7675819397 -114.3808288574 
33.7870254517 -114.5284423828 
33.8064880371 -114.9247589111 
33.8259506226 -115.5096130371 
33.8454284668 -116.1949539185 
33.8649139404 -116.9432601929 
33.8844146729 -117.8624801636 
33.9039230347 -119.0443801880 
33.9234542847 -119.9799118042 
33.9429855347 -119.7678146362 
33.9625282288 -118.8496780396 
33.9820823669 -117.9655685425 
34.0016479492 -117.3519973755 
34.0212249756 -116.9003906250 
34.0408134460 -116.5149536133 
34.0604248047 -116.1989746094 
34.0800361633 -116.0186843872 
34.0996551514 -116.0444488525 
34.1192893982 -116.3550643921 
34.1389350891 -116.9948883057 
34.1585922241 -117.9678115845 
34.1782684326 -119.1557769775 
34.1979484558 -120.0586471558 
34.2176361084 -120.0152969360 
34.2373390198 -119.1155853271 
34.2570533752 -117.9335021973 
34.2767753601 -116.8966979980 
34.2965126038 -116.1459350586 
34.3162689209 -115.7069396973 
34.3360252380 -115.5586853027 
34.3557968140 -115.6419677734 
34.3755760193 -115.8564224243 
34.3953704834 -116.0769042969 
34.4151725769 -116.2189636230 
34.4349899292 -116.2743682861 
34.4548263550 -116.2211532593 
34.4746627808 -116.0191574097 
34.4945106506 -115.6818542480 
34.5143737793 -115.3053817749 
34.5342445374 -115.0245895386 
34.5541305542 -114.9576950073 
34.5740356445 -115.1781692505 
34.5939407349 -115.7015304565 
34.6138572693 -116.4666595459 
34.6337890625 -117.3098220825 
34.6537284851 -117.9812240601 
34.6736831665 -118.2553634644 
34.6936454773 -118.0890731812 
34.7136306763 -117.7134780884 
34.7336196899 -117.5148468018 
34.7536163330 -117.7391128540 
34.7736282349 -118.4786529541 
34.7936477661 -119.4288864136 
34.8136825562 -119.4568939209 
34.8337364197 -118.5380325317 
34.8537902832 -117.5637512207 
34.8738594055 -117.0441436768 
34.8939399719 -117.0602188110 
34.9140319824 -117.6103210449 
34.9341316223 -118.6254882812 
34.9542465210 -119.6684722900 
34.9743804932 -119.9231262207 
34.9945182800 -119.1708679199 
35.0146675110 -118.3018188477 
35.0348281860 -117.7009811401 
35.0550003052 -117.2997512817 
35.0751838684 -116.9345397949 
35.0953903198 -116.4904937744 
35.1155967712 -116.0341339111 
35.1358146667 -115.7337646484 
35.1560440063 -115.6877746582 
35.1762847900 -115.9148635864 
35.1965408325 -116.3959197998 
35.2168045044 -117.1292419434 
35.2370910645 -118.2009353638 
35.2573814392 -119.8878097534 
35.2776794434 -122.5017318726 
35.2979927063 -122.5524520874 
35.3183135986 -120.2229766846 
35.3386497498 -118.1982421875 
35.3589973450 -117.0627365112 
35.3793640137 -116.4844207764 
35.3997344971 -116.3142776489 
35.4201164246 -116.4889984131 
35.4405136108 -116.9796752930 
35.4609184265 -117.7242507935 
35.4813346863 -118.4897537231 
35.5017738342 -118.8055343628 
35.5222129822 -118.4264221191 
35.5426673889 -117.8388671875 
35.5631332397 -117.4915390015 
35.5836067200 -117.4879760742 
35.6040954590 -117.7725601196 
35.6245956421 -118.2167282104 
35.6451187134 -118.6675796509 
35.6656417847 -119.0384674072 
35.6861763000 -119.3066558838 
35.7067222595 -119.4158248901 
35.7272834778 -119.2660446167 
35.7478523254 -118.9002685547 
35.7684440613 -118.5010147095 
35.7890396118 -118.1450424194 
35.8096466064 -117.7330017090 
35.8302650452 -117.1998214722 
35.8508949280 -116.6592559814 
35.8715362549 -116.2903442383 
35.8921890259 -116.2213439941 
35.9128646851 -116.5432357788 
35.9335403442 -117.3746414185 
35.9542312622 -118.8831710815 
35.9749336243 -120.5079574585 
35.9956474304 -120.4157562256 
36.0163726807 -118.9383316040 
36.0371170044 -118.0477371216 
36.0578689575 -118.1483154297 
36.0786285400 -119.4986190796 
36.0994033813 -125.0051727295 
36.1201858521 -127.4289016724 
36.1409835815 -119.1116104126 
36.1617927551 -116.6119461060 
36.1826248169 -115.1930313110 
36.2034568787 -114.3299560547 
36.2243003845 -113.8627014160 
36.2451591492 -113.7331619263 
36.2660255432 -113.9123306274 
36.2869071960 -114.3648910522 
36.3078002930 -115.0206451416 
36.3287162781 -115.7545242310 
36.3496322632 -116.4015197754 
36.3705635071 -116.8482360840 
36.3915023804 -117.1409149170 
36.4124565125 -117.4869003296 
36.4334220886 -118.1389694214 
36.4544067383 -119.3075332642 
36.4753990173 -121.0226135254 
36.4963989258 -122.4941558838 
36.5174140930 -121.9575347900 
36.5384368896 -120.5635070801 
36.5594749451 -119.4165191650 
36.5805244446 -118.5615005493 
36.6015968323 -117.9949951172 
36.6226730347 -117.7196273804 
36.6437568665 -117.6981964111 
36.6648559570 -117.8340759277 
36.6859664917 -117.9827194214 
36.7070884705 -118.0355529785 
36.7282333374 -118.0097198486 
36.7493820190 -117.9935913086 
36.7705421448 -118.0290832520 
36.7917137146 -118.0816345215 
36.8128967285 -118.0841598511 
36.8340911865 -118.0035095215 
36.8553009033 -117.8442077637 
36.8765296936 -117.6877059937 
36.8977622986 -117.6259155273 
36.9190063477 -117.7083282471 
36.9402656555 -117.8897781372 
36.9615325928 -117.9814834595 
36.9828147888 -117.7311096191 
37.0041084290 -117.1188049316 
37.0254249573 -116.3652954102 
37.0467414856 -115.6447525024 
37.0680732727 -115.0166625977 
37.0894165039 -114.4878768921 
37.1107711792 -114.0558090210 
37.1321372986 -113.7243118286 
37.1535263062 -113.5028762817 
37.1749191284 -113.4003829956 
37.1963233948 -113.4259719849 
37.2177391052 -113.5955429077 
37.2391700745 -113.9303894043 
37.2606086731 -114.4360198975 
37.2820625305 -115.0535812378 
37.3035392761 -115.6029663086 
37.3250198364 -115.8673019409 
37.3465080261 -115.8832321167 
37.3680114746 -115.9198684692 
37.3895263672 -116.1773376465 
37.4110565186 -116.7128219604 
37.4326057434 -117.5247802734 
37.4541587830 -118.6478729248 
37.4757232666 -120.0981903076 
37.4972991943 -121.2432022095 
37.5188903809 -120.9502716064 
37.5404930115 -120.3567504883 
37.5621070862 -120.5482177734 
37.5837440491 -122.0170593262 
37.6053848267 -123.7048034668 
37.6270370483 -120.2647247314 
37.6487007141 -116.8753738403 
37.6703796387 -115.5316619873 
37.6920661926 -115.5267486572 
37.7137794495 -116.1501235962 
37.7354927063 -117.3772735596 
37.7572212219 -119.0745849609 
37.7789611816 -120.6264343262 
37.8007125854 -121.0604095459 
37.8224754333 -120.7337951660 
37.8442535400 -120.3900604248 
37.8660545349 -120.2187728882 
37.8878555298 -120.1481170654 
37.9096717834 -120.0305557251 
37.9314994812 -119.8158569336 
37.9533386230 -119.6248168945 
37.9751892090 -119.6744308472 
37.9970550537 -120.2213516235 
38.0189437866 -121.5689620972 
38.0408325195 -123.5133438110 
38.0627365112 -122.5688629150 
38.0846519470 -120.5697784424 
38.1065788269 -119.4005355835 
38.1285209656 -118.6993637085 
38.1504859924 -118.0343856812 
38.1724510193 -117.2145690918 
38.1944274902 -116.3679504395 
38.2164192200 -115.6776046753 
38.2384223938 -115.2176361084 
38.2604408264 -114.9720687866 
38.2824707031 -114.8847579956 
38.3045234680 -114.9006500244 
38.3265762329 -114.9947204590 
38.3486442566 -115.3272094727 
38.3707237244 -115.9185409546 
38.3928146362 -116.4576110840 
38.4149208069 -117.0087432861 
38.4370498657 -117.5048522949 
38.4591827393 -118.0506896973 
38.4813270569 -118.9408798218 
38.5034828186 -120.5015335083 
38.5256500244 -121.8989028931 
38.5478324890 -120.3783340454 
38.5700263977 -118.7027206421 
38.5922470093 -117.8646240234 
38.6144676208 -117.6754837036 
38.6366996765 -117.9377899170 
38.6589431763 -118.4662704468 
38.6812019348 -119.0844192505 
38.7034759521 -119.6676788330 
38.7257690430 -120.1736221313 
38.7480659485 -120.6260757446 
38.7703781128 -121.0993347168 
38.7926979065 -121.6781616211 
38.8150367737 -122.2327423096 
38.8373832703 -121.1031036377 
38.8597450256 -119.7650680542 
38.8821296692 -118.7537918091 
38.9045181274 -118.2292938232 
38.9269180298 -118.2739181519 
38.9493293762 -118.9452438354 
38.9717559814 -119.8411865234 
38.9941940308 -119.2537841797 
39.0166473389 -117.6926498413 
39.0391235352 -116.6460266113 
39.0615997314 -116.3463363647 
39.0840911865 -116.8361892700 
39.1065940857 -118.2854461670 
39.1291084290 -121.0775375366 
39.1516380310 -122.7668380737 
39.1741943359 -120.4445495605 
39.1967468262 -120.8382034302 
39.2193145752 -122.5422592163 
39.2418975830 -123.3062362671 
39.2644920349 -121.9417877197 
39.2870979309 -120.7989654541 
39.3097190857 -120.0910415649 
39.3323631287 -119.6271591187 
39.3550109863 -119.4025650024 
39.3776702881 -119.5415267944 
39.4003410339 -120.1922607422 
39.4230270386 -121.4166870117 
39.4457244873 -122.6686172485 
39.4684486389 -122.5110778809 
39.4911727905 -121.6830291748 
39.5139122009 -120.9723281860 
39.5366630554 -119.9509429932 
39.5594253540 -118.6518630981 
39.5822029114 -117.3818893433 
39.6049919128 -116.4686203003 
39.6278076172 -116.0335540771 
39.6506233215 -116.1473617554 
39.6734542847 -116.9241333008 
39.6962966919 -118.6196441650 
39.7191543579 -121.3088073730 
39.7420234680 -120.1981811523 
39.7649040222 -117.7123107910 
39.7878112793 -116.2375869751 
39.8107185364 -115.1456756592 
39.8336410522 -114.7916259766 
39.8565750122 -114.9945602417 
39.8795242310 -115.6006469727 
39.9024848938 -116.7013778687 
39.9254722595 -118.2094268799 
39.9484596252 -119.0760955811 
39.9714622498 -118.5743713379 
39.9944763184 -118.1895217896 
40.0175018311 -118.6419219971 
40.0405426025 -120.3062286377 
40.0635986328 -124.8059997559 
40.0866775513 -121.2815856934 
40.1097564697 -117.9042205811 
40.1328506470 -116.9017410278 
40.1559562683 -116.3901214600 
40.1790771484 -116.2459182739 
40.2022132874 -116.4010314941 
40.2253723145 -116.7801666260 
40.2485313416 -117.2605667114 
40.2717056274 -117.6633148193 
40.2948913574 -117.8114471436 
40.3180923462 -117.6257858276 
40.3413085938 -116.9051208496 
40.3645324707 -116.2405471802 
40.3877868652 -116.0842895508 
40.4110412598 -116.2541122437 
40.4343070984 -116.7740402222 
40.4575881958 -117.5893630981 
40.4808845520 -118.4676437378 
40.5041923523 -119.0146713257 
40.5275230408 -119.1188354492 
40.5508575439 -118.9461135864 
40.5742034912 -118.0582046509 
40.5975685120 -116.9387283325 
40.6209411621 -116.4539947510 
40.6443290710 -116.3303222656 
40.6677322388 -116.5690002441 
40.6911582947 -117.0820388794 
40.7145881653 -117.6095046997 
40.7380294800 -117.7666015625 
40.7614860535 -117.5257797241 
40.7849540710 -117.2653732300 
40.8084373474 -117.5845184326 
40.8319320679 -118.0237731934 
40.8554534912 -118.0905380249 
40.8789787292 -117.6254730225 
40.9025154114 -117.1106414795 
40.9260635376 -116.8828964233 
40.9496307373 -116.9589614868 
40.9732055664 -117.1901626587 
40.9968070984 -117.5114822388 
41.0204124451 -117.8542709351 
41.0440330505 -118.1661071777 
41.0676651001 -118.4445571899 
41.0913085938 -118.5712356567 
41.1149673462 -118.5655059814 
41.1386413574 -118.5531463623 
41.1623382568 -118.6211471558 
41.1860389709 -118.7765121460 
41.2097511292 -119.0909042358 
41.2334785461 -119.3945236206 
41.2572212219 -119.5501632690 
41.2809753418 -119.6870651245 
41.3047561646 -119.8460083008 
41.3285369873 -120.0351562500 
41.3523330688 -120.1662216187 
41.3761444092 -120.0489120483 
41.3999671936 -119.2324066162 
41.4238014221 -118.3535308838 
41.4476547241 -118.0678253174 
41.4715309143 -118.1089706421 
41.4954071045 -118.4235534668 
41.5192985535 -118.8673324585 
41.5432052612 -119.2614440918 
41.5671234131 -119.5193634033 
41.5910568237 -119.9628906250 
41.6150169373 -121.2253799438 
41.6389770508 -123.1503906250 
41.6629524231 -124.0650405884 
41.6869392395 -121.9199295044 
41.7109413147 -120.4302749634 
41.7349586487 -119.8483352661 
41.7589874268 -120.2620925903 
41.7830429077 -121.5229034424 
41.8070983887 -122.1987533569 
41.8311691284 -122.0560455322 
41.8552551270 -121.3892974854 
41.8793563843 -120.7300567627 
41.9034690857 -120.2687988281 
41.9275932312 -119.9983215332 
41.9517478943 -119.7767257690 
41.9759025574 -119.5919799805 
42.0000686646 -119.5227661133 
42.0242500305 -119.6187667847 
42.0484466553 -120.0296020508 
42.0726585388 -120.9147872925 
42.0968933105 -122.2534255981 
42.1211318970 -122.0791397095 
42.1453857422 -120.1213455200 
42.1696510315 -119.2317276001 
42.1939315796 -118.6832122803 
42.2182235718 -118.3362579346 
42.2425308228 -118.0800170898 
42.2668647766 -117.7753143311 
42.2912025452 -116.8266067505 
42.3155517578 -115.5570907593 
42.3399162292 -114.7821884155 
42.3642959595 -114.2299041748 
42.3886871338 -113.9458312988 
42.4131050110 -113.9461822510 
42.4375228882 -114.4608840942 
42.4619598389 -115.3253326416 
42.4864082336 -115.9016036987 
42.5108680725 -116.3159790039 
42.5353469849 -116.5518341064 
42.5598373413 -116.7435150146 
42.5843544006 -117.0818939209 
42.6088714600 -118.0232696533 
42.6334037781 -118.8127136230 
42.6579513550 -118.4632492065 
42.6825141907 -117.6402969360 
42.7070884705 -116.7958374023 
42.7316780090 -116.1307144165 
42.7562942505 -115.6007537842 
42.7809104919 -115.5153884888 
42.8055419922 -115.7065353394 
42.8301887512 -116.0316619873 
42.8548507690 -116.4107513428 
42.8795242310 -116.7237167358 
42.9042243958 -116.8599090576 
42.9289283752 -116.8437347412 
42.9536437988 -117.0580978394 
42.9783744812 -117.7237243652 
43.0031204224 -119.1068267822 
43.0278816223 -121.4590148926 
43.0526542664 -120.9453659058 
43.0774574280 -118.4490661621 
43.1022567749 -117.6497726440 
43.1270751953 -117.3300247192 
43.1519050598 -117.3852081299 
43.1767539978 -117.7459793091 
43.2016105652 -118.5532989502 
43.2264976501 -119.0758056641 
43.2513885498 -118.9348907471 
43.2762908936 -118.5493011475 
43.3012084961 -118.1768264771 
43.3261375427 -118.0206451416 
43.3510856628 -118.4400558472 
43.3760452271 -119.4978332520 
43.4010314941 -120.3638458252 
43.4260215759 -121.0067596436 
43.4510231018 -121.1985702515 
43.4760398865 -120.8944854736 
43.5010719299 -120.8239593506 
43.5261192322 -121.1185226440 
43.5511932373 -121.1965484619 
43.5762672424 -120.5840606689 
43.6013603210 -119.6817092896 
43.6264648438 -118.7841262817 
43.6515808105 -118.5685653687 
43.6767158508 -118.8867645264 
43.7018623352 -119.5477371216 
43.7270355225 -120.4442520142 
43.7522125244 -121.5140609741 
43.7774047852 -121.8174133301 
43.8026123047 -121.5542907715 
43.8278312683 -121.1789703369 
43.8530654907 -121.0048599243 
43.8783149719 -121.5727844238 
43.9035911560 -121.6208572388 
43.9288711548 -119.9287261963 
43.9541625977 -118.4334030151 
43.9794692993 -117.5989227295 
44.0047912598 -117.5282974243 
44.0301284790 -118.3645095825 
44.0554924011 -119.2543945312 
44.0808563232 -120.1353454590 
44.1062393188 -120.8381500244 
44.1316337585 -121.3462982178 
44.1570434570 -122.1339263916 
44.1824684143 -123.0969848633 
44.2079048157 -123.1701660156 
44.2333717346 -122.5960311890 
44.2588386536 -121.8714523315 
44.2843246460 -120.8511657715 
44.3098220825 -119.8922195435 
44.3353309631 -119.3226547241 
44.3608589172 -118.9405899048 
44.3864135742 -119.1415710449 
44.4119682312 -120.6739578247 
44.4375419617 -122.2867736816 
44.4631271362 -121.2080459595 
44.4887275696 -119.5532150269 
44.5143432617 -119.3340911865 
44.5399742126 -122.0848007202 
44.5656280518 -123.5693893433 
44.5912895203 -120.1046905518 
44.6169624329 -118.3957061768 
44.6426544189 -117.8908920288 
44.6683578491 -118.7964553833 
44.6940765381 -120.2874374390 
44.7198219299 -122.5546951294 
44.7455711365 -124.6344604492 
44.7713317871 -123.0398635864 
44.7971115112 -122.1932525635 
44.8229026794 -122.5873031616 
44.8487129211 -123.1091995239 
44.8745346069 -122.2814636230 
44.9003829956 -121.3766860962 
44.9262351990 -121.4678878784 
44.9521026611 -122.0481719971 
44.9779853821 -122.9056015015 
45.0038833618 -124.2608947754 
45.0297927856 -125.9438095093 
45.0557212830 -127.7029724121 
45.0816764832 -130.3839263916 
45.1076316833 -131.2372131348 
45.1336021423 -129.9298553467 
45.1595916748 -124.8660125732 
45.1855926514 -121.5321121216 
45.2116088867 -119.4017715454 
45.2376518250 -117.6861648560 
45.2636985779 -117.0956497192 
45.2897605896 -117.2792205811 
45.3158378601 -117.8402557373 
45.3419265747 -119.3628082275 
45.3680343628 -121.8813934326 
45.3941574097 -124.4321136475 
45.4203033447 -126.8817291260 
45.4464569092 -126.1699295044 
45.4726219177 -126.8439712524 
45.4988059998 -126.4079513550 
45.5250015259 -123.9803466797 
45.5512123108 -122.2048187256 
45.5774536133 -120.7436828613 
45.6036949158 -119.8655624390 
45.6299514771 -119.3573455811 
45.6562271118 -118.8732757568 
45.6825141907 -118.4672546387 
45.7088165283 -118.7018127441 
45.7351341248 -119.4358749390 
45.7614784241 -120.6300659180 
45.7878265381 -122.6002960205 
45.8141899109 -123.4173583984 
45.8405685425 -122.8298568726 
45.8669624329 -121.6727905273 
45.8933715820 -120.2680435181 
45.9197959900 -119.9103546143 
45.9462471008 -120.2900314331 
45.9727020264 -120.7780685425 
45.9991722107 -120.8290328979 
46.0256576538 -120.4740753174 
46.0521545410 -120.3280868530 
46.0786705017 -120.3073272705 
46.1052169800 -120.2356338501 
46.1317596436 -119.5519790649 
46.1583213806 -118.6410217285 
46.1848983765 -117.7339324951 
46.2114906311 -116.8207092285 
46.2380981445 -116.4650573730 
46.2647209167 -116.5635528564 
46.2913703918 -116.8984832764 
46.3180236816 -117.9388809204 
46.3446922302 -119.8747329712 
46.3713760376 -122.1772766113 
46.3980751038 -126.7659378052 
46.4247894287 -125.7708053589 
46.4515342712 -121.9827804565 
46.4782791138 -120.6962814331 
46.5050392151 -119.4140625000 
46.5318145752 -118.8719863892 
46.5586090088 -119.1558914185 
46.5854148865 -119.9870681763 
46.6122360229 -120.1441116333 
46.6390876770 -118.3060531616 
46.6659393311 -117.4964141846 
46.6928100586 -117.3623886108 
46.7196960449 -118.5066909790 
46.7465934753 -121.3351058960 
46.7735099792 -123.3175964355 
46.8004531860 -122.7114639282 
46.8274002075 -121.3791809082 
46.8543624878 -120.2854995728 
46.8813400269 -119.5585021973 
46.9083328247 -118.8719329834 
46.9353408813 -118.4662094116 
46.9623641968 -118.2990417480 
46.9894180298 -118.3422164917 
47.0164718628 -119.1885833740 
47.0435409546 -120.7983779907 
47.0706291199 -121.0841140747 
47.0977287292 -120.2140121460 
47.1248474121 -118.8789596558 
47.1519813538 -118.0414810181 
47.1791419983 -117.8676528931 
47.2063064575 -118.5166854858 
47.2334861755 -120.2906494141 
47.2606811523 -121.9790649414 
47.2878952026 -123.6040191650 
47.3151206970 -127.6623077393 
47.3423767090 -128.4863586426 
47.3696365356 -125.4794769287 
47.3969078064 -125.3631973267 
47.4241981506 -126.8674545288 
47.4515037537 -126.6964569092 
47.4788246155 -124.1646575928 
47.5061607361 -119.8282928467 
47.5335273743 -117.2136077881 
47.5608978271 -116.2216415405 
47.5882797241 -115.7575836182 
47.6156806946 -116.1488647461 
47.6430969238 -116.8352508545 
47.6705284119 -118.0473632812 
47.6979866028 -119.0721511841 
47.7254524231 -119.4995269775 
47.7529296875 -119.8519134521 
47.7804260254 -120.2356948853 
47.8079338074 -120.3108673096 
47.8354606628 -120.2925949097 
47.8630027771 -120.3533401489 
47.8905754089 -120.0857086182 
47.9181480408 -119.4123001099 
47.9457397461 -117.9540176392 
47.9733428955 -116.6609420776 
48.0009651184 -116.0657043457 
48.0286026001 -115.7319030762 
48.0562705994 -115.7038421631 
48.0839385986 -116.0468521118 
48.1116256714 -116.4201126099 
48.1393241882 -116.8070297241 
48.1670417786 -116.6416931152 
48.1947746277 -116.2385635376 
48.2225265503 -115.7789459229 
48.2503051758 -115.7548675537 
48.2780838013 -116.1062545776 
48.3058815002 -117.2064285278 
48.3336944580 -118.8594207764 
48.3615226746 -119.9542922974 
48.3893699646 -120.5539550781 
48.4172286987 -120.1898269653 
48.4451217651 -119.2876205444 
48.4730148315 -118.7285003662 
48.5009231567 -118.1800689697 
48.5288505554 -117.8540496826 
48.5567893982 -117.6745529175 
48.5847473145 -117.2982101440 
48.6127357483 -116.8699188232 
48.6407241821 -116.6869583130 
48.6687316895 -116.8155441284 
48.6967506409 -117.4118804932 
48.7247924805 -118.0475006104 
48.7528457642 -119.1622009277 
48.7809143066 -120.4696273804 
48.8090171814 -121.0809631348 
48.8371200562 -120.6268539429 
48.8652381897 -120.0282440186 
48.8933715820 -120.0816421509 
48.9215240479 -120.4438400269 
48.9496917725 -120.4714660645 
48.9778900146 -120.3988723755 
49.0060882568 -120.7565307617 
49.0343055725 -121.4638977051 
49.0625381470 -121.4785003662 
49.0907859802 -120.1470108032 
49.1190490723 -118.6620864868 
49.1473312378 -117.8747787476 
49.1756439209 -117.0709991455 
49.2039566040 -116.6305389404 
49.2322883606 -116.5538711548 
49.2606353760 -116.7500762939 
49.2889976501 -117.2886276245 
49.3173751831 -117.9195098877 
49.3457717896 -119.2719955444 
49.3741950989 -120.7492828369 
49.4026260376 -121.0919494629 
49.4310684204 -120.8397827148 
49.4595298767 -120.8235626221 
49.4880065918 -121.0443420410 
49.5165023804 -121.4831085205 
49.5450248718 -122.3008193970 
49.5735511780 -123.1833267212 
49.6020927429 -124.1439590454 
49.6306533813 -124.4287567139 
49.6592292786 -123.4112548828 
49.6878204346 -120.3990325928 
49.7164306641 -118.2632675171 
49.7450714111 -117.3573150635 
49.7737121582 -116.5566101074 
49.8023681641 -116.1197509766 
49.8310432434 -115.9556350708 
49.8597373962 -115.9728240967 
49.8884429932 -116.1209259033 
49.9171829224 -116.6323165894 
49.9459228516 -117.5932464600 
49.9746780396 -118.6707000732 
50.0034523010 -121.2202224731 
50.0322456360 -123.3055801392 
50.0610504150 -121.4869918823 
50.0898742676 -119.6604995728 
50.1187286377 -119.1589736938 
50.1475868225 -119.4839477539 
50.1764602661 -120.6528625488 
50.2053489685 -122.3594436646 
50.2342567444 -125.3521728516 
50.2631797791 -128.0292205811 
50.2921333313 -123.1335296631 
50.3210906982 -119.9619445801 
50.3500633240 -118.5313110352 
50.3790550232 -118.1841583252 
50.4080619812 -118.2940673828 
50.4370841980 -118.9180679321 
50.4661254883 -119.6788558960 
50.4951934814 -121.3434066772 
50.5242691040 -123.0467758179 
50.5533599854 -122.4267654419 
50.5824661255 -121.0950546265 
50.6115913391 -120.4449157715 
50.6407318115 -120.1694946289 
50.6698875427 -120.6486587524 
50.6990776062 -121.3904571533 
50.7282676697 -122.1783905029 
50.7574729919 -121.8233108521 
50.7867012024 -121.3298034668 
50.8159408569 -121.1891555786 
50.8451995850 -121.0368576050 
50.8744888306 -120.8284835815 
50.9037818909 -121.4154129028 
50.9330902100 -124.5769958496 
50.9624137878 -124.4188842773 
50.9917564392 -121.3204803467 
51.0211181641 -119.4761047363 
51.0504951477 -118.9379577637 
51.0799026489 -118.9402465820 
51.1093101501 -119.0586853027 
51.1387367249 -119.2270278931 
51.1681823730 -119.1753997803 
51.1976432800 -119.0065689087 
51.2271232605 -118.8918151855 
51.2566299438 -118.1185073853 
51.2861442566 -116.9595870972 
51.3156738281 -116.2617568970 
51.3452186584 -116.2078857422 
51.3747825623 -116.4966888428 
51.4043617249 -116.9461135864 
51.4339599609 -117.1069412231 
51.4635848999 -117.0054168701 
51.4932174683 -116.8548583984 
51.5228652954 -116.8366470337 
51.5525321960 -117.0159988403 
51.5822143555 -116.9012908936 
51.6119117737 -115.7322082520 
51.6416435242 -114.3438568115 
51.6713790894 -113.5550918579 
51.7011299133 -112.8360366821 
51.7308959961 -112.5847091675 
51.7606811523 -112.6211547852 
51.7904853821 -112.6076507568 
51.8203048706 -112.5492935181 
51.8501548767 -112.6184234619 
51.8800086975 -113.0081481934 
51.9098777771 -113.7987060547 
51.9397659302 -114.8499374390 
51.9696731567 -115.6854400635 
51.9995956421 -117.2484512329 
52.0295333862 -119.4665222168 
52.0595054626 -122.6147003174 
52.0894813538 -127.8653335571 
52.1194725037 -126.5600662231 
52.1494827271 -123.1905288696 
52.1795082092 -121.7283630371 
52.2095489502 -120.5076599121 
52.2396240234 -120.0843811035 
52.2697029114 -120.1477890015 
52.2997970581 -119.9837493896 
52.3299102783 -119.5186767578 
52.3600425720 -118.6802520752 
52.3901901245 -118.0810089111 
52.4203529358 -117.8499145508 
52.4505500793 -117.8014297485 
52.4807510376 -117.8393325806 
52.5109672546 -117.9383468628 
52.5411987305 -118.0500793457 
52.5714530945 -118.2418670654 
52.6017227173 -118.4515609741 
52.6320228577 -118.6528549194 
52.6623268127 -118.7432479858 
52.6926460266 -118.6800918579 
52.7229881287 -118.5914382935 
52.7533416748 -118.5434799194 
52.7837181091 -118.4485855103 
52.8141098022 -118.2867965698 
52.8445320129 -118.0482635498 
52.8749580383 -117.8620376587 
52.9054031372 -117.9547042847 
52.9358634949 -118.3231658936 
52.9663429260 -118.6437072754 
52.9968376160 -118.9459762573 
53.0273513794 -119.0706253052 
53.0578994751 -119.3768692017 
53.0884475708 -119.9960708618 
53.1190147400 -120.2713851929 
53.1495971680 -119.9567337036 
53.1801986694 -119.5101928711 
53.2108192444 -118.6593246460 
53.2414703369 -117.8526687622 
53.2721252441 -117.1757431030 
53.3027992249 -117.4051818848 
53.3334884644 -118.6817169189 
53.3641967773 -119.8311843872 
53.3949241638 -119.2622604370 
53.4256668091 -118.4761199951 
53.4564399719 -118.0490417480 
53.4872207642 -117.9994125366 
53.5180168152 -118.2554321289 
53.5488319397 -118.4404678345 
53.5796623230 -118.4635086060 
53.6105117798 -118.7145614624 
53.6413955688 -119.4179306030 
53.6722793579 -120.2214202881 
53.7031822205 -120.2598571777 
53.7341041565 -119.3912200928 
53.7650413513 -118.4232025146 
53.7959976196 -117.7181091309 
53.8269729614 -117.4539413452 
53.8579788208 -117.8712463379 
53.8889884949 -118.8785400391 
53.9200172424 -119.8716583252 
53.9510612488 -121.5275344849 
53.9821243286 -122.7974319458 
54.0132064819 -123.0670700073 
54.0443191528 -123.9331359863 
54.0754356384 -125.1607589722 
54.1065711975 -124.0823669434 
54.1377258301 -123.0756149292 
54.1688957214 -122.6003417969 
54.2000846863 -122.0438003540 
54.2312927246 -121.5088653564 
54.2625312805 -121.1447448730 
54.2937736511 -121.1051864624 
54.3250350952 -121.6643905640 
54.3563117981 -122.6829757690 
54.3876113892 -123.8124237061 
54.4189262390 -124.3229751587 
54.4502563477 -122.8400344849 
54.4816246033 -120.8305435181 
54.5129928589 -119.6124877930 
54.5443801880 -118.1999282837 
54.5757827759 -117.2533645630 
54.6072082520 -116.8440399170 
54.6386489868 -116.9029846191 
54.6701240540 -117.4875564575 
54.7015991211 -118.3415832520 
54.7330970764 -118.9744491577 
54.7646102905 -118.9889984131 
54.7961425781 -118.3198547363 
54.8276901245 -117.5932998657 
54.8592605591 -117.2874145508 
54.8908615112 -117.5321502686 
54.9224662781 -118.3853149414 
54.9540901184 -119.2716674805 
54.9857292175 -119.2773590088 
55.0173873901 -118.9286956787 
55.0490646362 -118.9764480591 
55.0807762146 -119.4879684448 
55.1124916077 -120.2846832275 
55.1442222595 -121.0075607300 
55.1759719849 -121.2350463867 
55.2077407837 -120.8003845215 
55.2395286560 -119.5622406006 
55.2713356018 -118.2614746094 
55.3031730652 -117.3939819336 
55.3350143433 -117.0325927734 
55.3668746948 -117.0959396362 
55.3987541199 -117.2723159790 
55.4306488037 -117.4775390625 
55.4625663757 -117.7994537354 
55.4945144653 -118.2510070801 
55.5264663696 -118.5751419067 
55.5584373474 -118.4186325073 
55.5904273987 -117.9299468994 
55.6224327087 -117.5253601074 
55.6544609070 -117.7507781982 
55.6865043640 -118.5510406494 
55.7185821533 -115.6102218628 
55.7506637573 -111.9016723633 
55.7827606201 -109.8407287598 
55.8148803711 -109.1771316528 
55.8470153809 -109.6080322266 
55.8791732788 -111.3009796143 
55.9113464355 -114.1787872314 
55.9435539246 -117.7563171387 
55.9757652283 -119.5176086426 
56.0079917908 -118.7590026855 
56.0402412415 -118.5344238281 
56.0725059509 -118.5073776245 
56.1047897339 -118.5175094604 
56.1371116638 -118.5944442749 
56.1694335938 -118.5527648926 
56.2017745972 -118.1462478638 
56.2341308594 -117.4161682129 
56.2665100098 -116.8005599976 
56.2989082336 -116.6143035889 
56.3313217163 -116.8622817993 
56.3637733459 -117.5606536865 
56.3962249756 -118.4862442017 
56.4286956787 -119.2839813232 
56.4611854553 -119.4844512939 
56.4936943054 -119.0462570190 
56.5262222290 -118.6356582642 
56.5587844849 -118.3106155396 
56.5913467407 -117.8836975098 
56.6239318848 -117.7151718140 
56.6565322876 -118.0086746216 
56.6891555786 -118.5360336304 
56.7217941284 -119.0523376465 
56.7544555664 -119.5122985840 
56.7871475220 -119.9756851196 
56.8198432922 -120.3875656128 
56.8525581360 -120.6247253418 
56.8852920532 -120.8448867798 
56.9180450439 -121.2188415527 
56.9508171082 -121.0262069702 
56.9836082458 -120.3663024902 
57.0164337158 -120.3839187622 
57.0492630005 -120.9185485840 
57.0821075439 -121.2408523560 
57.1149749756 -121.5078582764 
57.1478614807 -122.2450561523 
57.1807632446 -122.8558654785 
57.2137031555 -122.2717666626 
57.2466430664 -120.3545989990 
57.2796058655 -118.8820343018 
57.3125839233 -117.8958206177 
57.3455848694 -117.4232864380 
57.3786010742 -117.4809265137 
57.4116401672 -117.8493347168 
57.4447097778 -118.5639343262 
57.4777870178 -119.7703857422 
57.5108795166 -121.7037429810 
57.5439910889 -123.3345947266 
57.5771255493 -122.0592880249 
57.6102752686 -120.4731216431 
57.6434631348 -119.4011611938 
57.6766510010 -118.9841461182 
57.7098579407 -119.0362854004 
57.7430877686 -119.4605560303 
57.7763328552 -120.3019790649 
57.8096008301 -121.1595306396 
57.8428840637 -121.5032882690 
57.8762054443 -120.9314041138 
57.9095268250 -120.3126068115 
57.9428710938 -120.0998535156 
57.9762344360 -120.2061614990 
58.0096130371 -120.5456085205 
58.0430145264 -120.8674621582 
58.0764503479 -120.8257675171 
58.1098899841 -120.2953491211 
58.1433448792 -119.6402893066 
58.1768226624 -119.3066101074 
58.2103195190 -119.4406051636 
58.2438354492 -119.9661407471 
58.2773704529 -120.3751449585 
58.3109397888 -120.8704833984 
58.3445129395 -121.8352355957 
58.3781089783 -123.3593521118 
58.4117202759 -124.2299804688 
58.4453506470 -122.2082519531 
58.4790039062 -119.8300933838 
58.5126724243 -118.5076293945 
58.5463790894 -118.2501983643 
58.5800895691 -118.6515197754 
58.6138191223 -119.5247879028 
58.6475639343 -120.9400177002 
58.6813316345 -122.0193023682 
58.7151184082 -122.6819076538 
58.7489433289 -122.7535552979 
58.7827682495 -122.4406661987 
58.8166122437 -122.1652984619 
58.8504791260 -122.0048828125 
58.8843612671 -121.6667327881 
58.9182662964 -121.3338394165 
58.9521903992 -121.4685745239 
58.9861488342 -122.5929794312 
59.0201110840 -123.5547485352 
59.0540924072 -123.5050201416 
59.0880966187 -123.1223068237 
59.1221160889 -122.8127899170 
59.1561584473 -122.7740325928 
59.1902351379 -122.7882232666 
59.2243156433 -121.4476776123 
59.2584152222 -119.4656372070 
59.2925338745 -118.0334930420 
59.3266716003 -117.4422454834 
59.3608283997 -117.7503204346 
59.3950080872 -118.3403396606 
59.4292221069 -118.8391571045 
59.4634399414 -118.9029388428 
59.4976768494 -118.9016342163 
59.5319328308 -118.8223342896 
59.5662117004 -118.4585189819 
59.6005058289 -118.1037979126 
59.6348419189 -118.3825149536 
59.6691741943 -119.3986968994 
59.7035331726 -120.9552154541 
59.7379074097 -121.6079711914 
59.7723045349 -119.5242614746 
59.8067169189 -116.0929489136 
59.8411521912 -109.5205154419 
59.8756256104 -103.2410888672 
59.9100990295 -100.1262969971 
59.9445915222 -98.2099609375 
59.9791069031 -97.4039764404 
60.0136413574 -97.8619766235 
60.0481948853 -100.1750411987 
60.0827713013 -103.4326400757 
60.1173782349 -107.7582931519 
60.1519927979 -115.8093643188 
60.1866264343 -121.8623657227 
60.2212791443 -122.4344100952 
60.2559547424 -123.4374618530 
60.2906494141 -123.8130416870 
60.3253784180 -122.4958724976 
60.3601112366 -121.2620162964 
60.3948669434 -120.4321289062 
60.4296379089 -119.7297134399 
60.4644317627 -119.5807342529 
60.4992446899 -119.8804092407 
60.5340805054 -120.8000793457 
60.5689506531 -121.8642272949 
60.6038246155 -123.1221847534 
60.6387176514 -123.8155212402 
60.6736335754 -122.5160064697 
60.7085647583 -120.9798660278 
60.7435188293 -119.8735275269 
60.7785110474 -119.6056900024 
60.8135070801 -119.8250427246 
60.8485183716 -120.8513870239 
60.8835563660 -122.0082931519 
60.9186096191 -122.7458267212 
60.9536857605 -122.6379394531 
60.9887809753 -122.1566772461 
61.0239143372 -122.6155242920 
61.0590476990 -124.1833114624 
61.0942039490 -126.6204681396 
61.1293792725 -127.9222488403 
61.1645774841 -126.7412719727 
61.1997947693 -125.4421539307 
61.2350311279 -124.8624267578 
61.2703056335 -125.7118530273 
61.3055839539 -125.0251770020 
61.3408813477 -123.0304641724 
61.3761978149 -122.9240417480 
61.4115371704 -123.4551696777 
61.4468955994 -122.3455352783 
61.4822921753 -120.4556808472 
61.5176925659 -118.9972381592 
61.5531120300 -118.2263565063 
61.5885543823 -118.3554687500 
61.6240119934 -118.8122711182 
61.6594963074 -119.4257507324 
61.6949958801 -119.8756103516 
61.7305374146 -120.2744598389 
61.7660789490 -120.5240097046 
61.8016395569 -120.5949096680 
61.8372230530 -120.7469253540 
61.8728294373 -120.6444473267 
61.9084548950 -119.5659790039 
61.9441146851 -118.5472869873 
61.9797821045 -117.9681625366 
62.0154685974 -118.2130050659 
62.0511741638 -119.2634887695 
62.0869026184 -120.9861984253 
62.1226501465 -123.0078735352 
62.1584167480 -122.8641510010 
62.1942214966 -121.6544723511 
62.2300338745 -120.1328048706 
62.2658615112 -119.2660598755 
62.3017120361 -118.9045181274 
62.3375854492 -119.3519058228 
62.3734779358 -120.2817764282 
62.4094085693 -121.1039581299 
62.4453392029 -120.7943801880 
62.4812965393 -120.0746383667 
62.5172691345 -120.1046218872 
62.5532646179 -120.6261596680 
62.5892829895 -121.7531967163 
62.6253204346 -122.8910217285 
62.6613922119 -123.9846878052 
62.6974716187 -124.3785095215 
62.7335700989 -123.5320129395 
62.7696914673 -122.3907699585 
62.8058319092 -121.4791717529 
62.8419952393 -120.8720932007 
62.8781776428 -120.1493148804 
62.9143981934 -119.5206985474 
62.9506225586 -119.7462387085 
62.9868659973 -121.0753860474 
63.0231323242 -123.5915145874 
63.0594215393 -124.9214019775 
63.0957260132 -123.6288681030 
63.1320724487 -124.0775833130 
63.1684226990 -125.9090042114 
63.2047920227 -127.0718536377 
63.2411842346 -126.8512802124 
63.2775955200 -127.9248428345 
63.3140296936 -128.8273773193 
63.3504867554 -127.0248718262 
63.3869781494 -126.8793106079 
63.4234733582 -127.5915298462 
63.4599914551 -123.9203186035 
63.4965286255 -122.7673645020 
63.5330886841 -123.7479705811 
63.5696716309 -124.5414657593 
63.6062889099 -122.2431945801 
63.6429100037 -120.6481094360 
63.6795539856 -119.8479080200 
63.7162208557 -119.5690155029 
63.7529067993 -119.8903350830 
63.7896118164 -120.4002151489 
63.8263397217 -120.8134613037 
63.8631095886 -119.2612686157 
63.8998794556 -115.1931152344 
63.9366683960 -112.6789779663 
63.9734840393 -111.2342529297 
64.0103149414 -111.0512466431 
64.0471725464 -112.2540740967 
64.0840682983 -114.8117599487 
64.1209640503 -120.3947601318 
64.1578826904 -123.0020599365 
64.1948242188 -122.8439636230 
64.2317810059 -122.5216445923 
64.2687683105 -121.8666000366 
64.3057708740 -121.3652725220 
64.3428115845 -121.2920455933 
64.3798599243 -121.9602737427 
64.4169311523 -124.3600769043 
64.4540176392 -126.0679244995 
64.4911270142 -124.9418182373 
64.5282592773 -123.7082748413 
64.5654144287 -121.9691314697 
64.6026077271 -120.5147094727 
64.6398010254 -119.8888931274 
64.6770172119 -119.6989822388 
64.7142562866 -119.7450637817 
64.7515182495 -119.9030609131 
64.7888031006 -120.1120834351 
64.8261260986 -120.4589996338 
64.8634490967 -121.0477752686 
64.9007949829 -121.7817916870 
64.9381637573 -122.3121261597 
64.9755554199 -122.1414794922 
65.0129623413 -121.4408416748 
65.0503997803 -120.2297744751 
65.0878677368 -119.0137023926 
65.1253433228 -118.3922805786 
65.1628417969 -118.3739852905 
65.2003631592 -119.4153366089 
65.2378997803 -121.7744140625 
65.2754592896 -124.2719726562 
65.3130645752 -127.0553741455 
65.3506698608 -131.1618347168 
65.3882980347 -133.6460266113 
65.4259414673 -130.3798217773 
65.4636154175 -126.1170425415 
65.5013046265 -122.6322555542 
65.5390243530 -120.0073394775 
65.5767745972 -119.2660522461 
65.6145324707 -119.6212768555 
65.6523132324 -120.2460250854 
65.6901092529 -120.5820999146 
65.7279357910 -120.4783096313 
65.7657775879 -120.6845703125 
65.8036422729 -121.2032394409 
65.8415527344 -121.8519210815 
65.8794555664 -122.3220977783 
65.9173889160 -122.4407196045 
65.9553451538 -121.5392532349 
65.9933166504 -120.5737991333 
66.0313186646 -120.0187149048 
66.0693511963 -119.8328170776 
66.1073913574 -120.0378341675 
66.1454544067 -120.2333755493 
66.1835403442 -120.2626266479 
66.2216491699 -120.3624572754 
66.2597732544 -120.9267196655 
66.2979278564 -121.9191284180 
66.3361129761 -122.0745544434 
66.3743133545 -121.5789947510 
66.4125289917 -121.7180328369 
66.4507675171 -123.3061447144 
66.4890289307 -124.2358398438 
66.5273056030 -124.4377517700 
66.5656280518 -126.7061309814 
66.6039581299 -127.3163070679 
66.6423034668 -123.9647064209 
66.6806793213 -122.3844223022 
66.7190704346 -121.7737884521 
66.7574844360 -121.6846160889 
66.7959213257 -121.4448547363 
66.8343963623 -120.6508865356 
66.8728790283 -119.8928985596 
66.9113845825 -119.5327453613 
66.9499130249 -119.2162399292 
66.9884567261 -118.8862686157 
67.0270233154 -118.7058486938 
67.0656356812 -118.8947143555 
67.1042556763 -119.3860702515 
67.1428909302 -119.7843017578 
67.1815490723 -120.0369567871 
67.2202301025 -120.4906158447 
67.2589340210 -121.5127944946 
67.2976608276 -122.8731155396 
67.3364257812 -123.6075134277 
67.3751983643 -122.5076446533 
67.4139862061 -121.3694534302 
67.4528045654 -120.6867370605 
67.4916381836 -120.5186538696 
67.5305023193 -120.8951950073 
67.5693817139 -121.0471038818 
67.6083068848 -120.6005325317 
67.6472320557 -120.4376525879 
67.6861801147 -120.9045944214 
67.7251510620 -122.3810272217 
67.7641448975 -123.9739227295 
67.8031616211 -123.5628204346 
67.8422241211 -122.3469619751 
67.8812789917 -121.6803054810 
67.9203643799 -121.2881774902 
67.9594726562 -121.1905441284 
67.9986038208 -121.5226593018 
68.0377502441 -122.1696319580 
68.0769271851 -123.1196975708 
68.1161422729 -123.2504348755 
68.1553649902 -122.0454559326 
68.1946029663 -120.5902786255 
68.2338714600 -119.6782608032 
68.2731552124 -119.7671432495 
68.3124618530 -119.9518051147 
68.3518142700 -120.0574722290 
68.3911743164 -120.5619354248 
68.4305496216 -121.3718261719 
68.4699478149 -122.4449844360 
68.5093688965 -123.2851409912 
68.5488204956 -122.5196990967 
68.5882873535 -121.9747695923 
68.6277923584 -122.1428298950 
68.6673126221 -122.2123489380 
68.7068481445 -122.4625015259 
68.7464065552 -123.0087356567 
68.7859878540 -123.4610900879 
68.8255920410 -122.5002365112 
68.8652420044 -120.6868057251 
68.9048919678 -119.5041275024 
68.9445648193 -119.3097229004 
68.9842605591 -119.6476593018 
69.0239791870 -119.9021301270 
69.0637207031 -120.2414093018 
69.1034851074 -121.1992416382 
69.1432952881 -122.2752685547 
69.1831054688 -122.1940002441 
69.2229385376 -120.9084625244 
69.2627944946 -119.6730575562 
69.3026733398 -119.4763031006 
69.3425750732 -119.9603195190 
69.3824996948 -120.7874145508 
69.4224700928 -122.0763626099 
69.4624404907 -123.4830780029 
69.5024337769 -124.5422439575 
69.5424499512 -124.3864974976 
69.5824890137 -123.7652969360 
69.6225509644 -122.7094650269 
69.6626586914 -121.2483367920 
69.7027664185 -120.7217636108 
69.7429046631 -120.8431930542 
69.7830581665 -120.9775543213 
69.8232345581 -120.6826782227 
69.8634414673 -120.3591766357 
69.9036636353 -120.5883483887 
69.9439315796 -121.0065002441 
69.9842071533 -120.8734741211 
70.0244979858 -120.5518569946 
70.0648193359 -120.8270874023 
70.1051559448 -121.5851516724 
70.1455230713 -122.8392486572 
70.1859283447 -125.0100936890 
70.2263412476 -126.3735275269 
70.2667770386 -126.2357406616 
70.3072357178 -125.8955154419 
70.3477096558 -124.8475952148 
70.3882141113 -123.2575759888 
70.4287414551 -122.0654144287 
70.4693145752 -121.5142974854 
70.5098876953 -121.6638488770 
70.5504837036 -121.9262161255 
70.5911102295 -121.9946746826 
70.6317520142 -121.8285675049 
70.6724166870 -121.5487594604 
70.7131118774 -121.6249923706 
70.7538452148 -122.4035186768 
70.7945785522 -123.6820831299 
70.8353424072 -123.7455139160 
70.8761291504 -122.0615692139 
70.9169387817 -121.1325988770 
70.9577713013 -121.7325897217 
70.9986419678 -123.5990142822 
71.0395202637 -124.6046829224 
71.0804214478 -123.6078338623 
71.1213531494 -122.1953735352 
71.1623001099 -121.2892227173 
71.2032699585 -121.5466156006 
71.2442703247 -122.6657485962 
71.2853088379 -123.7884368896 
71.3263549805 -124.0036010742 
71.3674240112 -123.5388641357 
71.4085159302 -123.2611083984 
71.4496307373 -123.6581192017 
71.4907684326 -124.6853713989 
71.5319519043 -124.8775405884 
71.5731353760 -123.7079162598 
71.6143417358 -122.9581756592 
71.6555786133 -122.9493484497 
71.6968383789 -123.3308944702 
71.7381134033 -123.7763595581 
71.7794189453 -124.0380935669 
71.8207702637 -124.0398025513 
71.8621215820 -123.5986480713 
71.9034957886 -123.1152191162 
71.9448928833 -123.0473632812 
71.9863204956 -123.2369613647 
72.0277709961 -122.9885864258 
72.0692596436 -122.2351989746 
72.1107559204 -121.4150619507 
72.1522750854 -120.7259674072 
72.1938171387 -120.5259933472 
72.2353820801 -120.8264694214 
72.2769775391 -121.0246200562 
72.3185882568 -120.8476028442 
72.3602523804 -121.0196685791 
72.4019088745 -121.8958053589 
72.4435958862 -122.6239852905 
72.4853057861 -122.3251571655 
72.5270462036 -121.6766052246 
72.5688018799 -121.6568756104 
72.6105880737 -122.6191177368 
72.6524124146 -124.1144256592 
72.6942443848 -124.2544631958 
72.7360992432 -123.6818771362 
72.7779769897 -124.3548202515 
72.8198852539 -126.5134429932 
72.8618087769 -126.1764907837 
72.9037780762 -124.8227157593 
72.9457550049 -124.0916137695 
72.9877548218 -123.3284301758 
73.0297775269 -122.2066421509 
73.0718307495 -120.7907791138 
73.1138992310 -119.7987365723 
73.1559982300 -119.3171234131 
73.1981430054 -119.5236663818 
73.2402877808 -120.5639114380 
73.2824554443 -121.8396377563 
73.3246459961 -121.8244857788 
73.3668670654 -120.6233215332 
73.4091110229 -119.5070648193 
73.4513931274 -118.9629592896 
73.4936904907 -118.9835205078 
73.5360031128 -119.3608779907 
73.5783462524 -120.1925125122 
73.6207046509 -121.8098526001 
73.6630935669 -124.1010665894 
73.7055053711 -125.3610687256 
73.7479629517 -124.3245391846 
73.7904281616 -123.5916976929 
73.8329162598 -123.7852706909 
73.8754272461 -124.2457275391 
73.9179611206 -123.4460906982 
73.9605178833 -121.6133651733 
74.0031280518 -120.7547454834 
74.0457305908 -121.3827972412 
74.0883636475 -122.4776306152 
74.1310272217 -122.0637664795 
74.1737060547 -121.0662384033 
74.2164154053 -121.0078964233 
74.2591476440 -122.0795288086 
74.3019256592 -123.0208358765 
74.3447036743 -120.9990158081 
74.3875122070 -119.3925476074 
74.4303359985 -119.7004852295 
74.4731903076 -122.5950927734 
74.5160751343 -128.1570434570 
74.5589752197 -127.3912353516 
74.6019287109 -126.1608047485 
74.6448822021 -124.7308425903 
74.6878585815 -123.8966369629 
74.7308578491 -123.8348007202 
74.7738876343 -123.9831848145 
74.8169403076 -123.7589340210 
74.8600387573 -122.6078796387 
74.9031448364 -121.4842453003 
74.9462661743 -120.9007492065 
74.9894180298 -120.8292312622 
75.0326004028 -120.9931488037 
75.0757980347 -120.9535598755 
75.1190261841 -120.5512619019 
75.1623001099 -120.1966552734 
75.2055740356 -120.2969665527 
75.2488784790 -120.8228225708 
75.2921981812 -121.6719436646 
75.3355484009 -122.5828781128 
75.3789291382 -122.8287887573 
75.4223480225 -122.4072875977 
75.4657745361 -122.5216674805 
75.5092239380 -123.0865097046 
75.5527038574 -123.5271530151 
75.5962066650 -122.9647445679 
75.6397323608 -121.9340286255 
75.6832809448 -121.1633071899 
75.7268753052 -120.7109375000 
75.7704772949 -120.6533432007 
75.8141021729 -120.9294357300 
75.8577575684 -121.4118270874 
75.9014358521 -121.8322219849 
75.9451370239 -122.2096557617 
75.9888610840 -122.6836700439 
76.0326385498 -122.8379821777 
76.0764160156 -122.6633758545 
76.1202163696 -122.6718292236 
76.1640396118 -122.8234481812 
76.2078933716 -122.8427810669 
76.2517776489 -122.5595321655 
76.2957000732 -122.2339172363 
76.3396301270 -122.1315917969 
76.3835830688 -122.3751220703 
76.4275588989 -123.0200805664 
76.4715652466 -123.6773910522 
76.5155944824 -123.4513854980 
76.5596542358 -122.6869583130 
76.6037521362 -122.4667968750 
76.6478576660 -123.0652999878 
76.6919937134 -123.9122314453 
76.7361450195 -124.1512222290 
76.7803268433 -124.0318908691 
76.8245391846 -123.8524780273 
76.8687896729 -123.6676940918 
76.9130477905 -123.9954147339 
76.9573364258 -124.0151367188 
77.0016479492 -123.6354446411 
77.0459823608 -123.1725692749 
77.0903396606 -122.8442764282 
77.1347274780 -122.7846145630 
77.1791610718 -123.1296768188 
77.2235946655 -124.0628128052 
77.2680587769 -125.1753921509 
77.3125457764 -125.0281982422 
77.3570632935 -124.7058105469 
77.4016036987 -124.4273147583 
77.4461898804 -123.1000976562 
77.4907836914 -121.4087829590 
77.5354003906 -120.6751098633 
77.5800399780 -121.2059020996 
77.6247100830 -122.3042984009 
77.6694030762 -122.5764617920 
77.7141265869 -121.4714813232 
77.7588882446 -120.5393676758 
77.8036575317 -120.9435577393 
77.8484573364 -122.1490707397 
77.8932800293 -123.5232925415 
77.9381256104 -124.1864624023 
77.9830017090 -123.5124893188 
78.0279006958 -122.2427368164 
78.0728530884 -121.4571380615 
78.1178054810 -121.7975082397 
78.1627807617 -123.0441055298 
78.2077865601 -123.7164535522 
78.2528152466 -123.4552841187 
78.2978744507 -122.2879791260 
78.3429718018 -121.2620773315 
78.3880844116 -121.1690444946 
78.4332122803 -122.1266555786 
78.4783782959 -122.3185501099 
78.5235595703 -121.4925765991 
78.5687713623 -121.0967559814 
78.6140060425 -121.2872695923 
78.6592941284 -121.6088790894 
78.7045822144 -121.7910690308 
78.7499008179 -121.8696975708 
78.7952423096 -122.4747467041 
78.8406066895 -124.4872283936 
78.8860015869 -127.1539382935 
78.9314422607 -127.4064254761 
78.9768905640 -126.6560821533 
79.0223617554 -125.4867248535 
79.0678634644 -124.3007202148 
79.1133880615 -123.9609527588 
79.1589355469 -124.3032379150 
79.2045135498 -125.0438079834 
79.2501449585 -125.3984832764 
79.2957687378 -124.5202331543 
79.3414306641 -123.6597824097 
79.3871078491 -123.4465942383 
79.4328155518 -123.0766983032 
79.4785537720 -122.1714477539 
79.5243377686 -121.3572998047 
79.5701217651 -121.2527008057 
79.6159362793 -121.9983978271 
79.6617813110 -122.8803710938 
79.7076492310 -122.7522201538 
79.7535400391 -121.6720581055 
79.7994613647 -121.0629119873 
79.8454284668 -121.0314865112 
79.8914031982 -121.4298477173 
79.9374008179 -122.2287139893 
79.9834213257 -123.1484146118 
80.0294799805 -123.8421783447 
80.0755538940 -124.4455642700 
80.1216583252 -124.7240142822 
80.1678161621 -124.0882186890 
80.2139739990 -123.0529479980 
80.2601547241 -122.9218902588 
80.3063659668 -122.7303161621 
80.3526077271 -121.6459579468 
80.3988723755 -120.9750518799 
80.4451828003 -121.4927749634 
80.4915008545 -123.7049484253 
80.5378494263 -125.0471572876 
80.5842208862 -125.0662307739 
80.6306152344 -125.7115554810 
80.6770401001 -126.3559112549 
80.7234954834 -125.2034759521 
80.7699966431 -123.1941528320 
80.8164978027 -121.9969406128 
80.8630294800 -121.8771514893 
80.9095916748 -123.1748275757 
80.9561767578 -125.5881652832 
81.0027847290 -125.0740127563 
81.0494461060 -123.7804336548 
81.0961151123 -123.3661880493 
81.1428070068 -123.6243896484 
81.1895217896 -124.0386123657 
81.2362747192 -123.8614196777 
81.2830429077 -123.1314163208 
81.3298492432 -122.7801132202 
81.3766937256 -123.5456390381 
81.4235458374 -126.7151107788 
81.4704284668 -131.8210144043 
81.5173416138 -129.0001220703 
81.5642776489 -126.4988555908 
81.6112365723 -126.3921813965 
81.6582260132 -127.2622375488 
81.7052612305 -126.1255187988 
81.7523117065 -123.9956588745 
81.7993774414 -122.3092193604 
81.8464736938 -121.8191986084 
81.8936004639 -122.4176330566 
81.9407501221 -123.0888977051 
81.9879531860 -123.7031478882 
82.0351638794 -124.0470581055 
82.0823974609 -123.4357299805 
82.1296539307 -123.1341934204 
82.1769409180 -123.9598922729 
82.2242584229 -126.1459808350 
82.2715988159 -127.1329727173 
82.3189926147 -125.7107086182 
82.3663864136 -126.1766967773 
82.4138107300 -127.0807876587 
82.4612655640 -125.2599182129 
82.5087432861 -124.6501159668 
82.5562515259 -124.3511810303 
82.6038055420 -123.1883163452 
82.6513671875 -122.2856292725 
82.6989517212 -122.2190475464 
82.7465667725 -122.8118591309 
82.7942123413 -124.2568588257 
82.8418807983 -126.1143798828 
82.8895797729 -126.1252746582 
82.9373321533 -127.3020324707 
82.9850845337 -128.9181213379 
83.0328598022 -125.6163482666 
83.0806732178 -123.2815551758 
83.1285095215 -123.1041946411 
83.1763687134 -123.9660644531 
83.2242813110 -124.6842422485 
83.2722015381 -124.3307952881 
83.3201446533 -124.2874832153 
83.3681182861 -124.7908935547 
83.4161224365 -125.1500701904 
83.4641494751 -124.4214248657 
83.5122070312 -123.4941711426 
83.5603103638 -123.0659942627 
83.6084213257 -123.9316329956 
83.6565628052 -124.9914550781 
83.7047271729 -125.0619201660 
83.7529220581 -125.7686843872 
83.8011474609 -123.2554092407 
83.8493957520 -121.4644470215 
83.8976974487 -121.0317840576 
83.9460067749 -121.4365615845 
83.9943389893 -121.7590408325 
84.0427017212 -121.4077224731 
84.0910873413 -121.0553436279 
84.1395034790 -122.4384384155 
84.1879730225 -124.2670745850 
84.2364425659 -124.5702667236 
84.2849502563 -125.7021942139 
84.3334732056 -124.6902389526 
84.3820343018 -123.5283660889 
84.4306182861 -123.4471740723 
84.4792327881 -123.9045791626 
84.5278930664 -123.7757110596 
84.5765609741 -123.2918624878 
84.6252593994 -122.9106903076 
84.6739807129 -122.8637008667 
84.7227325439 -122.7328720093 
84.7715148926 -122.4775695801 
84.8203506470 -122.9339447021 
84.8691864014 -124.0057678223 
84.9180526733 -123.9033279419 
84.9669418335 -122.1434783936 
85.0158691406 -121.5578842163 
85.0648193359 -122.9243316650 
85.1137924194 -125.8628540039 
85.1628265381 -126.5880355835 
85.2118606567 -125.7247772217 
85.2609176636 -125.2171249390 
85.3100128174 -125.2070999146 
85.3591308594 -124.8273468018 
85.4082794189 -123.2331466675 
85.4574737549 -121.4959487915 
85.5066757202 -120.7015609741 
85.5559082031 -120.4580612183 
85.6051712036 -120.7401275635 
85.6544647217 -121.4158020020 
85.7037811279 -122.9114685059 
85.7531204224 -124.8068161011 
85.8025207520 -125.3494338989 
85.8519210815 -125.0294265747 
85.9013519287 -125.4520416260 
85.9508132935 -125.2026290894 
86.0003051758 -123.7135543823 
86.0498199463 -123.2898254395 
86.0993652344 -124.1132659912 
86.1489639282 -125.0919189453 
86.1985626221 -124.6333312988 
86.2481918335 -123.4730682373 
86.2978515625 -122.5209732056 
86.3475418091 -123.0865173340 
86.3972549438 -125.1942977905 
86.4470291138 -128.6803131104 
86.4967956543 -128.3410949707 
86.5466003418 -126.0263824463 
86.5964355469 -124.3861694336 
86.6462936401 -123.8857040405 
86.6961822510 -124.4322509766 
86.7460937500 -125.3416824341 
86.7960662842 -125.2070388794 
86.8460388184 -125.0742416382 
86.8960418701 -126.1598587036 
86.9460754395 -127.2185440063 
86.9961395264 -127.9997863770 
87.0462265015 -126.0749282837 
87.0963668823 -124.5330429077 
87.1465148926 -123.7117156982 
87.1966934204 -123.3281555176 
87.2469024658 -123.1879043579 
87.2971343994 -123.1534576416 
87.3473968506 -123.0571594238 
87.3976898193 -122.7303924561 
87.4480361938 -122.2825012207 
87.4983825684 -122.1063232422 
87.5487594604 -122.3984832764 
87.5991744995 -123.1631240845 
87.6496047974 -124.4412155151 
87.7000732422 -125.1803054810 
87.7505722046 -124.5374526978 
87.8011169434 -124.2904052734 
87.8516693115 -124.9301452637 
87.9022521973 -124.8617858887 
87.9528656006 -124.3213119507 
88.0035018921 -123.5865478516 
88.0541763306 -122.8893508911 
88.1048965454 -122.1049270630 
88.1556243896 -121.6574783325 
88.2063827515 -121.7124862671 
88.2571716309 -122.1105499268 
88.3079833984 -122.1750030518 
88.3588333130 -121.9879837036 
88.4097061157 -122.1013717651 
88.4606323242 -122.7271804810 
88.5115661621 -123.3551483154 
88.5625305176 -123.2508010864 
88.6135177612 -122.0733718872 
88.6645431519 -121.1597900391 
88.7155914307 -120.7729187012 
88.7666931152 -120.4200668335 
88.8178024292 -120.4140167236 
88.8689422607 -121.1642608643 
88.9201126099 -121.7933197021 
88.9713058472 -122.2412185669 
89.0225372314 -122.5830688477 
89.0737915039 -123.0307464600 
89.1251068115 -124.2054061890 
89.1764221191 -126.6288986206 
89.2277679443 -130.3753509521 
89.2791366577 -129.1698913574 
89.3305435181 -124.9723739624 
89.3819808960 -123.6637344360 
89.4334640503 -124.3131103516 
89.4849548340 -125.5472488403 
89.5364837646 -124.9444885254 
89.5880355835 -123.6708831787 
89.6396179199 -123.2905578613 
89.6912307739 -123.6363525391 
89.7428665161 -124.0885314941 
89.7945632935 -123.4619216919 
89.8462677002 -122.6840591431 
89.8979949951 -122.1623306274 
89.9497604370 -122.1339645386 
90.0015487671 -122.7037658691 
90.0533676147 -123.0337905884 
90.1052169800 -122.4937362671 
90.1571197510 -121.4155807495 
90.2090301514 -121.0127868652 
90.2609710693 -121.7558746338 
90.3129425049 -123.4233779907 
90.3649444580 -124.9027557373 
90.4169692993 -125.9983749390 
90.4690551758 -126.8604507446 
90.5211410522 -126.3753051758 
90.5732650757 -124.4554290771 
90.6254119873 -123.0541763306 
90.6775894165 -122.8184432983 
90.7298049927 -123.8645401001 
90.7820434570 -125.6443786621 
90.8343353271 -125.4628295898 
90.8866348267 -123.7916717529 
90.9389648438 -122.6405410767 
90.9913253784 -122.3812637329 
91.0437164307 -122.2424621582 
91.0961380005 -122.2970123291 
91.1486129761 -123.8005981445 
91.2010955811 -125.8413238525 
91.2536010742 -126.5683135986 
91.3061447144 -127.3142547607 
91.3587188721 -127.1445159912 
91.4113159180 -125.9077148438 
91.4639511108 -124.5946121216 
91.5166397095 -123.6675491333 
91.5693283081 -123.3566360474 
91.6220550537 -123.5352478027 
91.6748046875 -124.1324996948 
91.7275848389 -125.0310668945 
91.7804031372 -125.9963226318 
91.8332748413 -126.1043624878 
91.8861465454 -124.4011993408 
91.9390487671 -122.9771118164 
91.9919891357 -122.7325210571 
92.0449523926 -123.3653945923 
92.0979537964 -123.9727859497 
92.1509780884 -123.9572906494 
92.2040634155 -123.7310943604 
92.2571487427 -123.8796157837 
92.3102722168 -123.5895385742 
92.3634185791 -123.0462493896 
92.4165954590 -123.8439025879 
92.4698104858 -125.9223785400 
92.5230484009 -126.1078948975 
92.5763473511 -124.7739944458 
92.6296539307 -124.4687500000 
92.6829833984 -124.3510665894 
92.7363510132 -123.6069869995 
92.7897415161 -123.2131958008 
92.8431701660 -122.7644424438 
92.8966522217 -122.4635925293 
92.9501342773 -123.3983917236 
93.0036544800 -124.6065521240 
93.0572052002 -125.6608200073 
93.1107864380 -126.0019073486 
93.1643905640 -125.3150253296 
93.2180328369 -123.7585372925 
93.2717361450 -122.7414932251 
93.3254394531 -123.1692581177 
93.3791732788 -124.8102188110 
93.4329376221 -125.2982101440 
93.4867324829 -124.2166824341 
93.5405578613 -124.0151138306 
93.5944442749 -124.8168869019 
93.6483306885 -125.1570358276 
93.7022476196 -124.9897155762 
93.7562026978 -125.2176742554 
93.8101806641 -125.5645675659 
93.8641967773 -125.2832412720 
93.9182434082 -124.8032302856 
93.9723434448 -124.4545516968 
94.0264511108 -124.3755111694 
94.0805892944 -124.9558792114 
94.1347579956 -125.1921157837 
94.1889572144 -123.7768478394 
94.2431869507 -122.7357406616 
94.2974472046 -122.3042144775 
94.3517684937 -122.5032272339 
94.4060897827 -122.9372863770 
94.4604492188 -122.5693664551 
94.5148391724 -122.2915649414 
94.5692520142 -123.3487167358 
94.6237030029 -124.5095214844 
94.6782150269 -124.5850830078 
94.7327270508 -124.4021606445 
94.7872695923 -124.6727981567 
94.8418426514 -124.5172195435 
94.8964538574 -123.0687713623 
94.9510879517 -122.6157150269 
95.0057601929 -123.5028381348 
95.0604858398 -125.4779281616 
95.1152191162 -126.5428085327 
95.1699829102 -125.6934890747 
95.2247848511 -125.0828018188 
95.2796096802 -125.6292419434 
95.3344726562 -124.8594818115 
95.3893890381 -124.0281448364 
95.4443054199 -124.6241836548 
95.4992599487 -125.9757232666 
95.5542449951 -128.1855163574 
95.6092681885 -130.2442779541 
95.6643142700 -127.4398040771 
95.7193984985 -124.8642425537 
95.7745361328 -124.3900756836 
95.8296813965 -125.2239837646 
95.8848571777 -125.7005157471 
95.9400634766 -126.2713928223 
95.9953002930 -127.1067352295 
96.0505752563 -127.3966598511 
96.1059036255 -125.4707794189 
96.1612396240 -124.8540954590 
96.2166061401 -125.8961029053 
96.2720031738 -126.8366394043 
96.3274307251 -126.4401931763 
96.3828964233 -125.5537490845 
96.4383926392 -124.3991851807 
96.4939422607 -122.9890975952 
96.5494995117 -122.5184860229 
96.6050872803 -123.3856277466 
96.6607131958 -124.6312942505 
96.7163696289 -124.9116439819 
96.7720565796 -124.4966430664 
96.8277740479 -124.9732208252 
96.8835525513 -125.1813888550 
96.9393310547 -124.0687408447 
96.9951477051 -123.2114715576 
97.0509948730 -123.1983184814 
97.1068725586 -123.1276550293 
97.1627807617 -123.2539215088 
97.2187576294 -124.7984619141 
97.2747268677 -127.3189468384 
97.3307418823 -127.9808349609 
97.3867797852 -128.8870086670 
97.4428482056 -128.1086273193 
97.4989547729 -125.7933731079 
97.5550918579 -123.9023132324 
97.6112899780 -123.2230682373 
97.6674880981 -124.1185989380 
97.7237243652 -125.2442550659 
97.7799911499 -124.7299499512 
97.8362884521 -123.1852416992 
97.8926239014 -121.9008865356 
97.9490127563 -121.8356323242 
98.0054092407 -123.0938262939 
98.0618362427 -124.3933181763 
98.1182937622 -124.3426284790 
98.1747894287 -124.0670471191 
98.2313156128 -124.3105316162 
98.2878723145 -124.1631469727 
98.3444900513 -124.0782318115 
98.4011154175 -123.7013854980 
98.4577713013 -122.4725646973 
98.5144653320 -122.5732574463 
98.5711822510 -124.5134735107 
98.6279373169 -126.9516601562 
98.6847534180 -128.3033905029 
98.7415695190 -127.0134658813 
98.7984237671 -125.0419921875 
98.8553085327 -125.1374816895 
98.9122314453 -125.2091903687 
98.9691772461 -124.4372711182 
99.0261611938 -124.4671401978 
99.0832061768 -125.4829254150 
99.1402587891 -126.5966415405 
99.1973342896 -126.3863449097 
99.2544555664 -124.5216140747 
99.3115997314 -123.3137359619 
99.3687820435 -123.3352279663 
99.4259948730 -123.3231811523 
99.4832687378 -123.0938796997 
99.5405502319 -123.5188598633 
99.5978622437 -123.9424667358 
99.6552047729 -124.2241439819 
99.7125854492 -124.6036911011 
99.7699966431 -124.6719818115 
99.8274688721 -124.7206039429 
99.8849487305 -124.5270309448 
99.9424591064 -124.2105255127 
100.0000000000 -124.2183685303 
100.0576019287 -124.2058029175 
100.1151885986 -124.2760543823 
100.1728591919 -124.4374389648 
100.2305068970 -124.6759338379 
100.2882461548 -124.9578857422 
100.3459625244 -125.2349700928 
100.4037628174 -125.4584960938 
100.4616012573 -125.5932235718 
100.5194168091 -125.6322555542 
100.5773162842 -125.5972900391 
100.6352005005 -125.5367660522 
100.6931686401 -125.4882888794 
100.7511215210 -125.4733810425 
100.8091583252 -125.5004196167 
100.8672256470 -125.5674819946 
100.9252777100 -125.6644363403 
100.9834136963 -125.7740707397 
101.0415267944 -125.8711090088 
101.0997314453 -125.9249496460 
101.1579742432 -125.9076766968 
101.2161865234 -125.8110427856 
101.2744903564 -125.6605072021 
101.3327789307 -125.5098495483 
101.3911514282 -125.3929138184 
101.4495010376 -125.3204803467 
101.5079345703 -125.2790222168 
101.5664138794 -125.2388687134 
101.6248626709 -125.1673889160 
101.6834030151 -125.0427551270 
101.7419204712 -124.8625640869 
101.8005294800 -124.6410980225 
101.8591156006 -124.4006729126 
101.9177932739 -124.1584854126 
101.9765014648 -123.9212722778 
102.0351867676 -123.6805801392 
102.0939636230 -123.4177169800 
102.1527175903 -123.1082229614 
102.2115631104 -122.7203979492 
102.2703857422 -122.2209777832 
102.3292999268 -121.5824050903 
102.3882446289 -120.8007583618 
102.4471664429 -119.9031066895 
102.5061798096 -118.9386520386 
102.5651702881 -117.9693298340 
102.6242523193 -117.0448455811 
102.6833114624 -116.1998596191 
102.7424621582 -115.4464111328 
102.8016510010 -114.7872161865 
102.8608093262 -114.1978378296 
102.9200668335 -113.6529312134 
102.9792938232 -113.1281661987 
103.0386123657 -112.5995407104 
103.0979690552 -112.0522155762 
103.1573028564 -111.4840087891 
103.2167282104 -110.9053649902 
103.2761230469 -110.3411560059 
103.3356170654 -109.8210296631 
103.3950881958 -109.3770980835 
103.4546508789 -109.0342712402 
103.5142440796 -108.8108978271 
103.5738143921 -108.7166519165 
103.6334762573 -108.7550659180 
103.6931152344 -108.9339447021 
103.7528457642 -109.2499008179 
103.8125610352 -109.7056045532 
103.8723602295 -110.3114166260 
103.9321975708 -111.0799560547 
103.9920043945 -112.0237503052 
104.0519104004 -113.1562500000 
104.1117935181 -114.4797058105 
104.1717681885 -115.9889068604 
104.2317123413 -117.6543045044 
104.2917556763 -119.4241485596 
104.3518371582 -121.2051620483 
104.4118881226 -122.8709564209 
104.4720382690 -124.2925567627 
104.5321578979 -125.3800277710 
104.5923767090 -126.1393966675 
104.6526260376 -126.6487503052 
104.7128524780 -126.9982604980 
104.7731704712 -127.2477722168 
104.8334655762 -127.4315490723 
104.8938522339 -127.5658569336 
104.9542236328 -127.6597595215 
105.0146789551 -127.7116470337 
105.0751724243 -127.7062759399 
105.1356430054 -127.6221008301 
105.1962051392 -127.4424896240 
105.2567443848 -127.1656341553 
105.3173751831 -126.8066177368 
105.3779907227 -126.3966445923 
105.4386901855 -125.9733581543 
105.4994277954 -125.5733108521 
105.5601425171 -125.2238540649 
105.6209487915 -124.9413223267 
105.6817321777 -124.7365646362 
105.7426147461 -124.6180725098 
105.8034667969 -124.5968780518 
105.8644104004 -124.6854629517 
105.9253921509 -124.8934249878 
105.9863586426 -125.2189636230 
106.0474090576 -125.6416854858 
106.1084365845 -126.1050567627 
106.1695632935 -126.5252914429 
106.2306594849 -126.8110427856 
106.2918548584 -126.9027481079 
106.3530807495 -126.7995300293 
106.4142913818 -126.5549697876 
106.4755859375 -126.2431793213 
106.5368652344 -125.9295959473 
106.5982360840 -125.6561889648 
106.6596374512 -125.4439239502 
106.7210235596 -125.2978744507 
106.7825012207 -125.2129669189 
106.8439483643 -125.1767044067 
106.9055023193 -125.1671066284 
106.9670257568 -125.1518096924 
107.0286407471 -125.0924377441 
107.0902938843 -124.9583740234 
107.1519241333 -124.7441864014 
107.2136459351 -124.4758529663 
107.2753524780 -124.2024002075 
107.3371429443 -123.9763641357 
107.3989181519 -123.8411102295 
107.4607849121 -123.8233489990 
107.5226821899 -123.9322128296 
107.5845642090 -124.1576766968 
107.6465377808 -124.4709625244 
107.7084884644 -124.8233642578 
107.7705307007 -125.1546859741 
107.8325576782 -125.4055099487 
107.8946685791 -125.5389709473 
107.9568252563 -125.5550231934 
108.0189514160 -125.4892349243 
108.0811767578 -125.3929138184 
108.1433715820 -125.3063354492 
108.2056732178 -125.2472610474 
108.2679443359 -125.2184143066 
108.3303070068 -125.2186889648 
108.3927154541 -125.2513961792 
108.4550933838 -125.3231964111 
108.5175704956 -125.4373245239 
108.5800170898 -125.5858612061 
108.6425628662 -125.7493057251 
108.7051467896 -125.9023818970 
108.7677078247 -126.0241317749 
108.8303604126 -126.1014862061 
108.8929977417 -126.1255264282 
108.9557189941 -126.0931243896 
109.0184249878 -126.0127334595 
109.0812225342 -125.9046630859 
109.1440582275 -125.7923660278 
109.2068710327 -125.6921234131 
109.2697830200 -125.6093750000 
109.3326644897 -125.5417098999 
109.3956451416 -125.4820251465 
109.4586029053 -125.4215621948 
109.5216522217 -125.3505249023 
109.5847473145 -125.2598571777 
109.6478118896 -125.1455307007 
109.7109756470 -125.0148010254 
109.7741088867 -124.8907470703 
109.8373413086 -124.8065338135 
109.9005584717 -124.7944183350 
109.9638671875 -124.8736724854 
110.0272064209 -125.0454483032 
110.0905303955 -125.2936630249 
110.1539459229 -125.5924148560 
110.2173385620 -125.9128036499 
110.2808303833 -126.2319946289 
110.3442916870 -126.5323333740 
110.4078598022 -126.7985687256 
110.4714584351 -127.0867538452 
110.5350341797 -127.1663589478 
110.5987091064 -127.1193084717 
110.6623535156 -126.9465408325 
110.7261047363 -126.6791000366 
110.7898864746 -126.3583297729 
110.8536453247 -126.0127716064 
110.9175033569 -125.6521301270 
110.9813308716 -125.2793121338 
111.0452651978 -124.9074707031 
111.1091690063 -124.5669631958 
111.1731719971 -124.2976379395 
111.2372131348 -124.1345825195 
111.3012313843 -124.0968856812 
111.3653488159 -124.1828765869 
111.4294357300 -124.3715820312 
111.4936218262 -124.6308746338 
111.5577850342 -124.9313125610 
111.6220474243 -125.2583618164 
111.6863479614 -125.6111907959 
111.7506256104 -125.9835510254 
111.8149948120 -126.3384170532 
111.8793487549 -126.6029357910 
111.9437942505 -126.7126083374 
112.0082168579 -126.6766433716 
112.0727386475 -126.5751037598 
112.1372985840 -126.4939651489 
112.2018356323 -126.4838485718 
112.2664642334 -126.5581970215 
112.3310775757 -126.7016067505 
112.3957824707 -126.8738250732 
112.4605255127 -127.0138320923 
112.5252456665 -127.0533447266 
112.5900650024 -126.9390945435 
112.6548614502 -126.6553802490 
112.7197570801 -126.2428894043 
112.7846298218 -125.7950668335 
112.8495941162 -125.4197616577 
112.9146041870 -125.1987380981 
112.9795837402 -125.1724777222 
113.0446624756 -125.3413162231 
113.1097259521 -125.6683044434 
113.1748809814 -126.0805664062 
113.2400131226 -126.4769363403 
113.3052444458 -126.7534332275 
113.3705139160 -126.8455276489 
113.4357528687 -126.7596817017 
113.5010986328 -126.5622940063 
113.5664215088 -126.3357543945 
113.6318359375 -126.1426773071 
113.6972351074 -126.0171203613 
113.7627258301 -125.9724426270 
113.8282623291 -126.0111923218 
113.8937683105 -126.1292343140 
113.9593734741 -126.3126373291 
114.0249557495 -126.5300064087 
114.0906448364 -126.7821578979 
114.1563034058 -126.8064346313 
114.2220611572 -126.6256408691 
114.2878570557 -126.3327484131 
114.3536300659 -125.9868316650 
114.4195022583 -125.6460266113 
114.4853515625 -125.3583908081 
114.5513000488 -125.1583023071 
114.6172866821 -125.0624313354 
114.6832427979 -125.0664672852 
114.7493057251 -125.1459121704 
114.8153457642 -125.2632522583 
114.8814849854 -125.3806304932 
114.9476013184 -125.4725952148 
115.0138168335 -125.5333175659 
115.0800704956 -125.5765838623 
115.1462936401 -125.6293792725 
115.2126235962 -125.7214965820 
115.2789306641 -125.8755340576 
115.3453369141 -126.1003723145 
115.4117126465 -126.3876419067 
115.4781951904 -126.7103500366 
115.5447158813 -127.0264587402 
115.6112136841 -127.2914962769 
115.6778106689 -127.4781265259 
115.7443847656 -127.6211547852 
115.8110580444 -127.7049636841 
115.8777084351 -127.7662200928 
115.9444580078 -127.8330383301 
116.0112457275 -127.8741683960 
116.0780105591 -127.8437118530 
116.1448745728 -127.7048110962 
116.2117156982 -127.4512481689 
116.2786636353 -127.1139373779 
116.3455810547 -126.7501220703 
116.4125976562 -126.4217910767 
116.4796600342 -126.1749877930 
116.5466918945 -126.0291976929 
116.6138305664 -125.9775161743 
116.6809387207 -125.9942855835 
116.7481536865 -126.0473403931 
116.8154067993 -126.1122131348 
116.8826293945 -126.1825408936 
116.9499588013 -126.2688217163 
117.0172653198 -126.4553222656 
117.0846710205 -126.6733245850 
117.1520538330 -126.7822418213 
117.2195358276 -126.8237838745 
117.2870635986 -126.7968292236 
117.3545608521 -126.7268371582 
117.4221649170 -126.6465911865 
117.4897384644 -126.5819549561 
117.5574188232 -126.5501708984 
117.6250686646 -126.5632553101 
117.6928253174 -126.6285247803 
117.7606277466 -126.7447204590 
117.8283920288 -126.8975372314 
117.8962707520 -127.0590133667 
117.9641189575 -127.1932907104 
118.0320739746 -127.2668457031 
118.0999984741 -127.1909790039 
118.1680297852 -127.0667953491 
118.2360992432 -126.9252853394 
118.3041458130 -126.7945785522 
118.3722915649 -126.6887359619 
118.4404144287 -126.6047821045 
118.5086441040 -126.5273437500 
118.5768432617 -126.4388580322 
118.6451492310 -126.3304290771 
118.7134933472 -126.2077178955 
118.7818145752 -126.0883636475 
118.8502349854 -125.9932785034 
118.9186325073 -125.9384078979 
118.9871368408 -125.9495239258 
119.0556793213 -126.0372161865 
119.1241912842 -126.1130065918 
119.1928176880 -126.1630249023 
119.2614135742 -126.1580505371 
119.3301086426 -126.0685577393 
119.3987808228 -125.7455215454 
119.4675598145 -124.6502685547 
119.5363845825 -122.4825592041 
119.6051712036 -119.9790573120 
119.6740722656 -117.7236709595 
119.7429428101 -115.8799819946 
119.8119201660 -113.9611587524 
119.8808746338 -112.9589538574 
119.9499282837 -112.8393020630 
120.0190277100 -113.1436843872 
120.0880966187 -113.8766860962 
120.1572723389 -115.0471878052 
120.2264251709 -116.6662368774 
120.2956771851 -118.7363128662 
120.3649063110 -121.1978454590 
120.4342422485 -123.6969223022 
120.5036163330 -125.2749481201 
120.5729675293 -125.6513214111 
120.6424255371 -125.6526412964 
120.7118530273 -125.7416534424 
120.7813873291 -125.8980941772 
120.8509674072 -126.1010208130 
120.9205093384 -126.3098907471 
120.9901657104 -126.4806823730 
121.0597991943 -126.5871810913 
121.1295318604 -126.6329040527 
121.1992416382 -126.6413955688 
121.2690582275 -126.6377410889 
121.3389129639 -126.6438369751 
121.4087448120 -126.6732940674 
121.4786834717 -126.7069091797 
121.5485916138 -126.7446517944 
121.6186141968 -126.7779541016 
121.6885986328 -126.7969436646 
121.7586975098 -126.7932586670 
121.8288345337 -126.7639236450 
121.8989486694 -126.7146759033 
121.9691696167 -126.6601638794 
122.0393600464 -126.6156082153 
122.1096649170 -126.6441040039 
122.1799392700 -126.7156600952 
122.2503204346 -126.8107986450 
122.3207397461 -126.9035644531 
122.3911361694 -126.9621658325 
122.4616394043 -126.9561157227 
122.5321121216 -126.8648452759 
122.6026992798 -126.6868438721 
122.6732559204 -126.3102111816 
122.7439193726 -125.9407958984 
122.8146286011 -125.7701339722 
122.8853073120 -125.6980133057 
122.9560928345 -125.7390365601 
123.0268554688 -125.8901367188 
123.0977249146 -126.1288299561 
123.1686325073 -126.4132614136 
123.2395172119 -126.6876831055 
123.3105087280 -126.9473495483 
123.3814697266 -126.9868774414 
123.4525451660 -126.8703155518 
123.5235900879 -126.6738586426 
123.5947418213 -126.4295196533 
123.6659393311 -126.1756820679 
123.7371139526 -125.9497985840 
123.8083877563 -125.7767333984 
123.8796386719 -125.6229782104 
123.9510040283 -125.5252838135 
124.0223312378 -125.4587478638 
124.0937728882 -125.3846130371 
124.1652603149 -125.3239288330 
124.2367172241 -125.3108444214 
124.3082809448 -125.3777084351 
124.3798217773 -125.5414047241 
124.4514694214 -125.9395751953 
124.5230941772 -126.3654632568 
124.5948181152 -126.5388336182 
124.6665954590 -126.5753707886 
124.7383422852 -126.5101623535 
124.8101959229 -126.4241638184 
124.8820190430 -126.3930664062 
124.9539566040 -126.4577484131 
125.0258712769 -126.7359085083 
125.0978927612 -127.1119537354 
125.1699523926 -127.3424987793 
125.2419891357 -127.5008773804 
125.3141326904 -127.5552062988 
125.3862457275 -127.4889144897 
125.4584808350 -127.3017730713 
125.5307464600 -127.0122451782 
125.6029891968 -126.4762191772 
125.6753463745 -125.9947509766 
125.7476654053 -125.7926864624 
125.8201065063 -125.7227554321 
125.8925170898 -125.7899017334 
125.9650344849 -125.9768218994 
126.0375976562 -126.2487945557 
126.1101303101 -126.7200088501 
126.1827774048 -127.1837234497 
126.2553939819 -127.4559326172 
126.3281173706 -127.6948699951 
126.4008178711 -127.8994674683 
126.4736328125 -128.0719146729 
126.5464859009 -128.2132873535 
126.6193161011 -128.3413848877 
126.6922531128 -128.3455963135 
126.7651672363 -128.2494201660 
126.8381881714 -128.0921173096 
126.9111785889 -127.9061355591 
126.9842910767 -127.7313308716 
127.0574340820 -127.5723266602 
127.1305618286 -127.5571365356 
127.2037887573 -127.6394577026 
127.2769927979 -127.7677383423 
127.3503112793 -127.9081954956 
127.4236068726 -128.0196380615 
127.4970016479 -128.0683441162 
127.5704498291 -128.0201263428 
127.6438674927 -127.9340515137 
127.7173919678 -127.9009628296 
127.7908935547 -127.8844299316 
127.8645095825 -127.8522720337 
127.9381637573 -127.7679290771 
128.0117950439 -127.5186843872 
128.0855255127 -127.2379531860 
128.1592407227 -127.1211318970 
128.2330627441 -127.1107711792 
128.3068695068 -127.2114181519 
128.3807830811 -127.3886413574 
128.4547271729 -127.5748901367 
128.5286560059 -127.6884078979 
128.6026916504 -127.5560531616 
128.6767120361 -127.3491592407 
128.7508239746 -127.1222076416 
128.8249206543 -126.9149856567 
128.8991394043 -126.7372283936 
128.9733886719 -126.4811248779 
129.0476074219 -126.1754226685 
129.1219482422 -125.9252777100 
129.1962585449 -125.6663055420 
129.2706756592 -125.4331054688 
129.3450775146 -125.1989135742 
129.4195861816 -125.0989074707 
129.4941253662 -125.1042556763 
129.5686492920 -125.1421051025 
129.6432952881 -125.2010345459 
129.7178955078 -125.2831573486 
129.7926177979 -125.4946899414 
129.8673858643 -125.8497772217 
129.9421234131 -126.1961441040 
130.0169830322 -126.6072463989 
130.0918121338 -127.0395431519 
130.1667480469 -127.4311065674 
130.2416534424 -127.7969818115 
130.3166809082 -127.9063415527 
130.3917541504 -127.8607254028 
130.4667816162 -127.7855911255 
130.5419464111 -127.7096099854 
130.6170654297 -127.6073226929 
130.6923065186 -127.5027694702 
130.7675170898 -127.4202423096 
130.8428497314 -127.3261184692 
130.9182281494 -127.2282180786 
130.9935607910 -127.1434707642 
131.0690307617 -127.0961151123 
131.1444549561 -127.1632003784 
131.2200012207 -127.2763748169 
131.2955169678 -127.4069290161 
131.3711547852 -127.5130157471 
131.4468231201 -127.5417404175 
131.5224761963 -127.4317703247 
131.5982360840 -127.3068847656 
131.6739654541 -127.1820526123 
131.7498168945 -127.0756378174 
131.8256378174 -126.9658660889 
131.9015808105 -126.9113845825 
131.9775543213 -126.9218139648 
132.0535125732 -126.9805908203 
132.1295776367 -127.0980834961 
132.2056121826 -127.3882141113 
132.2817687988 -127.7358169556 
132.3579711914 -127.9133224487 
132.4341430664 -127.9688034058 
132.5104370117 -127.8715438843 
132.5867004395 -127.5082015991 
132.6630706787 -127.1146087646 
132.7394104004 -126.9370269775 
132.8158874512 -126.8705291748 
132.8923950195 -126.9177093506 
132.9688720703 -127.1348876953 
133.0454711914 -127.3539199829 
133.1220245361 -127.4005966187 
133.1987152100 -127.3469848633 
133.2753753662 -127.2261123657 
133.3521423340 -127.0415573120 
133.4289550781 -126.9510498047 
133.5057525635 -126.9759902954 
133.5826568604 -127.0580368042 
133.6595306396 -127.1820144653 
133.7365264893 -127.4121475220 
133.8134918213 -127.6553726196 
133.8905639648 -127.8022918701 
133.9676971436 -127.9166793823 
134.0447998047 -127.9789123535 
134.1220092773 -127.9406051636 
134.1992034912 -127.7914047241 
134.2765045166 -127.6632461548 
134.3537750244 -127.5580978394 
134.4311676025 -127.5141372681 
134.5086059570 -127.6125793457 
134.5860137939 -127.7672882080 
134.6635437012 -127.9694976807 
134.7410430908 -128.1919708252 
134.8186645508 -128.4672393799 
134.8963165283 -128.5812072754 
134.9739532471 -128.5060729980 
135.0517120361 -128.3251953125 
135.1294250488 -127.9422683716 
135.2072753906 -127.5781784058 
135.2850799561 -127.4031906128 
135.3630065918 -127.2925186157 
135.4409790039 -127.2336196899 
135.5189361572 -127.1925582886 
135.5970001221 -127.1485748291 
135.6750335693 -127.1014404297 
135.7531890869 -127.0410461426 
135.8313140869 -126.9289093018 
135.9095611572 -126.8015441895 
135.9878540039 -126.7195053101 
136.0661010742 -126.6609268188 
136.1444854736 -126.6487808228 
136.2228393555 -126.7703628540 
136.3013153076 -127.0408096313 
136.3797454834 -127.2821655273 
136.4583129883 -127.5124893188 
136.5369110107 -127.7154083252 
136.6154937744 -127.7081375122 
136.6941833496 -127.5662536621 
136.7728576660 -127.3589172363 
136.8516387939 -127.0178451538 
136.9304046631 -126.7235794067 
137.0092773438 -126.5792083740 
137.0881958008 -126.4806823730 
137.1670989990 -126.4261322021 
137.2461090088 -126.4591140747 
137.3250885010 -126.5310821533 
137.4042053223 -126.6320190430 
137.4833526611 -126.8222503662 
137.5624694824 -127.0325775146 
137.6417083740 -127.1670608521 
137.7209320068 -127.2785415649 
137.8002624512 -127.3569030762 
137.8795623779 -127.3174438477 
137.9589843750 -127.2100982666 
138.0384674072 -127.0511932373 
138.1179046631 -126.7450714111 
138.1974639893 -126.4292907715 
138.2769927979 -126.2560806274 
138.3566436768 -126.1478805542 
138.4362792969 -126.1703109741 
138.5160217285 -126.4067916870 
138.5958099365 -126.7068939209 
138.6755676270 -127.0992889404 
138.7554473877 -127.7963256836 
138.8353118896 -128.5177459717 
138.9152832031 -128.9200439453 
138.9952239990 -129.2154693604 
139.0753021240 -129.3918151855 
139.1554107666 -129.2875976562 
139.2354888916 -129.0490264893 
139.3157043457 -128.7218017578 
139.3958740234 -128.1865997314 
139.4761657715 -127.7605667114 
139.5565185547 -127.5977554321 
139.6368255615 -127.5181655884 
139.7172698975 -127.4531326294 
139.7976684570 -127.3294219971 
139.8782043457 -127.1809539795 
139.9587097168 -127.0085525513 
140.0393218994 -126.8020172119 
140.1199951172 -126.7314987183 
140.2006378174 -126.7969894409 
140.2813873291 -127.0186996460 
140.3621215820 -127.2744369507 
140.4429779053 -127.4013214111 
140.5238037109 -127.4696121216 
140.6047515869 -127.4730529785 
140.6857452393 -127.4149856567 
140.7667083740 -127.3455581665 
140.8477935791 -127.2480850220 
140.9288635254 -127.0476455688 
141.0100402832 -126.8364181519 
141.0911865234 -126.7318496704 
141.1724700928 -126.6882019043 
141.2537841797 -126.7552871704 
141.3350830078 -126.8453445435 
141.4164886475 -126.9404525757 
141.4978790283 -127.0529632568 
141.5793914795 -127.1210479736 
141.6608581543 -127.1354904175 
141.7424621582 -127.1026458740 
141.8241119385 -127.0081405640 
141.9057312012 -126.9144973755 
141.9874725342 -126.8244476318 
142.0691986084 -126.7775878906 
142.1510314941 -126.8932952881 
142.2329101562 -127.1079788208 
142.3147735596 -127.6193161011 
142.3967437744 -128.2618713379 
142.4786987305 -128.6895751953 
142.5607757568 -129.0457611084 
142.6428222656 -129.2947845459 
142.7249908447 -129.1731719971 
142.8072052002 -128.8766326904 
142.8893890381 -128.3501739502 
142.9716949463 -127.9648666382 
143.0539703369 -127.8782501221 
143.1363830566 -127.9314422607 
143.2187500000 -128.2012939453 
143.3012542725 -128.5029754639 
143.3838043213 -128.6006622314 
143.4663238525 -128.4828643799 
143.5489654541 -128.1685638428 
143.6315765381 -127.9233856201 
143.7143096924 -127.6532440186 
143.7970275879 -127.5439224243 
143.8798522949 -127.5854034424 
143.9627380371 -127.6985168457 
144.0455932617 -127.9448623657 
144.1285705566 -128.1925048828 
144.2115020752 -128.3115844727 
144.2945861816 -128.3817901611 
144.3776245117 -128.3513031006 
144.4607849121 -128.2855682373 
144.5440063477 -128.1619415283 
144.6271972656 -128.0349884033 
144.7104949951 -127.9500427246 
144.7937774658 -127.8133850098 
144.8771972656 -127.6699905396 
144.9606475830 -127.5836181641 
145.0440673828 -127.5102157593 
145.1276245117 -127.5205154419 
145.2111358643 -127.5844955444 
145.2947845459 -127.6718063354 
145.3784027100 -127.7675933838 
145.4621582031 -127.7641525269 
145.5459442139 -127.7024536133 
145.6296997070 -127.6100387573 
145.7135925293 -127.5804214478 
145.7974548340 -127.6213684082 
145.8814392090 -127.7762603760 
145.9653930664 -127.9976043701 
146.0494689941 -128.1423797607 
146.1336059570 -128.2502593994 
146.2176971436 -128.2190399170 
146.3019256592 -128.1444091797 
146.3861236572 -128.0690917969 
146.4704589844 -128.0752258301 
146.5547485352 -128.1120452881 
146.6391754150 -128.1214447021 
146.7236328125 -128.0364379883 
146.8080749512 -127.9268035889 
146.8926391602 -127.7477188110 
146.9771881104 -127.5963363647 
147.0618438721 -127.5237045288 
147.1464843750 -127.4596023560 
147.2312469482 -127.4390945435 
147.3160552979 -127.4507827759 
147.4008331299 -127.4930038452 
147.4857482910 -127.5518951416 
147.5706176758 -127.6048965454 
147.6556243896 -127.7237930298 
147.7406921387 -127.8907546997 
147.8257141113 -128.0209350586 
147.9108581543 -128.1819915771 
147.9959869385 -128.2476959229 
148.0812377930 -128.2000732422 
148.1664581299 -127.9954299927 
148.2518157959 -127.7112731934 
148.3372039795 -127.5209808350 
148.4225769043 -127.3438720703 
148.5080718994 -127.3476181030 
148.5935363770 -127.4935684204 
148.6791381836 -127.8964080811 
148.7646942139 -128.4110717773 
148.8504028320 -128.7511749268 
148.9361419678 -129.1479644775 
149.0218505859 -129.3862915039 
149.1076965332 -129.4229278564 
149.1935119629 -129.2998657227 
149.2794494629 -129.0426483154 
149.3653564453 -128.8271331787 
149.4514007568 -128.5010681152 
149.5374908447 -128.1782836914 
149.6235504150 -127.8160781860 
149.7097320557 -127.4310760498 
149.7958984375 -127.1929168701 
149.8821868896 -126.9573364258 
149.9685211182 -126.8874206543 
150.0548248291 -126.9396362305 
150.1412658691 -127.0725936890 
150.2276763916 -127.1673736572 
150.3142089844 -127.1689605713 
150.4007110596 -127.1074142456 
150.4873504639 -127.0580749512 
150.5740356445 -127.1259613037 
150.6606903076 -127.3186645508 
150.7474822998 -127.5079574585 
150.8342437744 -127.7783279419 
150.9211273193 -127.9413223267 
151.0079803467 -127.9519424438 
151.0949707031 -127.8901519775 
151.1820068359 -127.8498764038 
151.2690124512 -127.8878631592 
151.3561553955 -128.0743865967 
151.4432525635 -128.3790740967 
151.5304870605 -128.7379150391 
151.6176910400 -129.0038452148 
151.7050323486 -129.0253753662 
151.7924194336 -128.7941131592 
151.8797760010 -128.4391326904 
151.9672698975 -128.2425689697 
152.0547180176 -128.1572265625 
152.1423187256 -128.2919311523 
152.2298736572 -128.5803833008 
152.3175659180 -128.8581848145 
152.4053039551 -128.9790344238 
152.4930114746 -129.0460357666 
152.5808563232 -129.0163574219 
152.6686706543 -128.9312896729 
152.7566070557 -128.6785888672 
152.8446044922 -128.3201141357 
152.9325714111 -127.9496383667 
153.0206604004 -127.7104415894 
153.1087188721 -127.6967773438 
153.1969299316 -127.9414367676 
153.2850952148 -128.4318084717 
153.3733825684 -129.0613250732 
153.4617309570 -129.5948791504 
153.5500488281 -129.7407531738 
153.6385040283 -129.5715789795 
153.7269287109 -129.1383972168 
153.8154754639 -128.6045837402 
153.9039916992 -128.1147918701 
153.9926452637 -127.8333587646 
154.0813598633 -127.5077819824 
154.1700286865 -127.3071289062 
154.2588348389 -127.2647247314 
154.3476104736 -127.3174438477 
154.4365234375 -127.4331893921 
154.5254058838 -127.5172729492 
154.6144256592 -127.4883346558 
154.7034912109 -127.3596038818 
154.7925109863 -126.9962615967 
154.8816833496 -126.5207748413 
154.9708099365 -126.0132446289 
155.0600891113 -125.5826873779 
155.1493225098 -125.3751373291 
155.2386932373 -125.2007217407 
155.3281250000 -125.1372222900 
155.4175109863 -125.1407928467 
155.5070343018 -125.1548690796 
155.5965270996 -125.1986007690 
155.6861572266 -125.3209075928 
155.7758483887 -125.4866333008 
155.8654937744 -125.8876113892 
155.9552764893 -126.4467849731 
156.0450286865 -127.1456069946 
156.1349182129 -127.9170532227 
156.2247772217 -128.4138488770 
156.3147735596 -129.0242767334 
156.4048156738 -129.4261169434 
156.4948272705 -129.4820404053 
156.5849761963 -129.2605438232 
156.6750793457 -128.9632263184 
156.7653350830 -128.4215087891 
156.8555450439 -127.9287643433 
156.9459075928 -127.6403503418 
157.0363159180 -127.5720596313 
157.1266937256 -127.7139816284 
157.2172088623 -127.9070129395 
157.3076782227 -128.0071105957 
157.3983001709 -128.1053619385 
157.4888763428 -128.2145080566 
157.5796051025 -128.4111328125 
157.6703643799 -128.6793670654 
157.7611083984 -128.9766998291 
157.8519897461 -129.2716522217 
157.9428253174 -129.4707641602 
158.0338134766 -129.7696838379 
158.1247558594 -129.9952850342 
158.2158508301 -129.9333343506 
158.3069915771 -129.5788269043 
158.3980865479 -129.0352020264 
158.4893341064 -128.5670318604 
158.5805511475 -128.3789367676 
158.6718902588 -128.3198394775 
158.7633056641 -128.4381713867 
158.8546600342 -128.6513214111 
158.9461669922 -128.8382720947 
159.0376434326 -128.9209899902 
159.1292572021 -128.9228973389 
159.2208404541 -128.8739166260 
159.3125610352 -128.8191833496 
159.4043273926 -128.7777557373 
159.4960632324 -128.6669158936 
159.5879364014 -128.4814453125 
159.6797790527 -128.2315368652 
159.7717590332 -127.9820709229 
159.8637084961 -127.7530059814 
159.9557952881 -127.5463256836 
160.0479431152 -127.4114151001 
160.1400451660 -127.4002609253 
160.2322998047 -127.5025863647 
160.3245086670 -127.8035812378 
160.4168701172 -128.1829223633 
160.5091857910 -128.5060272217 
160.6016387939 -128.7090911865 
160.6941528320 -128.7635803223 
160.7866363525 -128.7358703613 
160.8792572021 -128.6225891113 
160.9718475342 -128.4416198730 
161.0645751953 -128.2258911133 
161.1573486328 -128.0751190186 
161.2500915527 -128.0725555420 
161.3429870605 -128.2678375244 
161.4358367920 -128.6428375244 
161.5288238525 -129.0883026123 
161.6217956543 -129.4207000732 
161.7148895264 -129.4467468262 
161.8080444336 -129.2469024658 
161.9011688232 -128.9414825439 
161.9944305420 -128.7000274658 
162.0876617432 -128.6264343262 
162.1810302734 -128.6742095947 
162.2743530273 -128.7373504639 
162.3678283691 -128.6898193359 
162.4613647461 -128.5041961670 
162.5548553467 -128.3376007080 
162.6484985352 -128.3161468506 
162.7421112061 -128.4453735352 
162.8358459473 -128.6479187012 
162.9295654297 -128.7634277344 
163.0234222412 -128.7592620850 
163.1173248291 -128.6642456055 
163.2111968994 -128.5299530029 
163.3052215576 -128.3569946289 
163.3992004395 -128.1885833740 
163.4933166504 -128.0820007324 
163.5874176025 -128.0393371582 
163.6816406250 -128.0461883545 
163.7759399414 -128.0687561035 
163.8701934814 -128.1130218506 
163.9645843506 -128.1850280762 
164.0589447021 -128.2762908936 
164.1534576416 -128.3493499756 
164.2480163574 -128.3726959229 
164.3425292969 -128.3804321289 
164.4372100830 -128.4588012695 
164.5318298340 -128.6711273193 
164.6266174316 -129.0896301270 
164.7213592529 -129.6466979980 
164.8162384033 -130.1886138916 
164.9111785889 -130.5392456055 
165.0060882568 -130.5440521240 
165.1011352539 -130.3683776855 
165.1961517334 -130.1353759766 
165.2913208008 -129.9228363037 
165.3864440918 -129.7427673340 
165.4817047119 -129.6022033691 
165.5770416260 -129.5507507324 
165.6723175049 -129.5990753174 
165.7677612305 -129.7647705078 
165.8631591797 -129.9826660156 
165.9586944580 -130.1632080078 
166.0542144775 -130.2123870850 
166.1498718262 -129.9822387695 
166.2455749512 -129.5228118896 
166.3412475586 -128.9244079590 
166.4370727539 -128.4069061279 
166.5328521729 -128.1153717041 
166.6287841797 -128.0164489746 
166.7246704102 -128.0564880371 
166.8207244873 -128.1262054443 
166.9168090820 -128.2184448242 
167.0128784180 -128.3655090332 
167.1090850830 -128.5833435059 
167.2052459717 -128.7820281982 
167.3015747070 -128.8007354736 
167.3979492188 -128.6192321777 
167.4942779541 -128.2756042480 
167.5907592773 -127.9337234497 
167.6872100830 -127.7138977051 
167.7838134766 -127.6454772949 
167.8803710938 -127.7672119141 
167.9770660400 -128.0031280518 
168.0738372803 -128.2780761719 
168.1705627441 -128.5006103516 
168.2674407959 -128.6117095947 
168.3642730713 -128.6673126221 
168.4612579346 -128.7325744629 
168.5582122803 -128.8454895020 
168.6553039551 -129.0195312500 
168.7524566650 -129.2952117920 
168.8495635986 -129.4787597656 
168.9468383789 -129.5354309082 
169.0440673828 -129.4496307373 
169.1414337158 -129.2584381104 
169.2387847900 -129.0932922363 
169.3362731934 -129.0365905762 
169.4338226318 -129.0501403809 
169.5313262939 -129.0748291016 
169.6289825439 -129.0745697021 
169.7266082764 -129.0684051514 
169.8243713379 -129.0875091553 
169.9221038818 -129.1489257812 
170.0199890137 -129.2504882812 
170.1179351807 -129.4251251221 
170.2158355713 -129.7741088867 
170.3138885498 -130.0862579346 
170.4118957520 -130.3147583008 
170.5100555420 -130.3704376221 
170.6082763672 -130.2045288086 
170.7064666748 -129.9854736328 
170.8048095703 -129.8819885254 
170.9031066895 -129.9337005615 
171.0015411377 -130.1004028320 
171.0999603271 -130.2272186279 
171.1985168457 -130.1627197266 
171.2971343994 -129.8119812012 
171.3957214355 -129.4501953125 
171.4944458008 -129.1089630127 
171.5931396484 -128.8538513184 
171.6919860840 -128.7546386719 
171.7908020020 -128.7886199951 
171.8897552490 -128.9117126465 
171.9887695312 -128.9793243408 
172.0877532959 -128.8223419189 
172.1868743896 -128.3583831787 
172.2859802246 -128.0317077637 
172.3852233887 -127.9624023438 
172.4844207764 -128.1745300293 
172.5837860107 -128.7051696777 
172.6831970215 -129.4152984619 
172.7825775146 -130.1370391846 
172.8821105957 -130.7176971436 
172.9815979004 -130.9790802002 
173.0812530518 -130.9720611572 
173.1809539795 -130.7685241699 
173.2806091309 -130.3667297363 
173.3804321289 -129.8487854004 
173.4802093506 -129.3335113525 
173.5801391602 -128.9697113037 
173.6800384521 -128.8452453613 
173.7800903320 -128.8590698242 
173.8801879883 -128.8443603516 
173.9802551270 -128.7364959717 
174.0804748535 -128.6349487305 
174.1806640625 -128.6728820801 
174.2809906006 -128.8709106445 
174.3813018799 -129.2315063477 
174.4817504883 -129.7950592041 
174.5822601318 -130.1805114746 
174.6827239990 -130.4769744873 
174.7833557129 -130.7436370850 
174.8839416504 -130.9961090088 
174.9846801758 -131.2009582520 
175.0853881836 -131.1692504883 
175.1862335205 -130.9754486084 
175.2871551514 -130.7409362793 
175.3880310059 -130.5573120117 
175.4890594482 -130.4446411133 
175.5900573730 -130.4024963379 
175.6912078857 -130.4504547119 
175.7923126221 -130.6077423096 
175.8935852051 -130.9073486328 
175.9949035645 -131.2809906006 
176.0961914062 -131.6307067871 
176.1976318359 -131.9490203857 
176.2990264893 -132.0523681641 
176.4005889893 -132.0181427002 
176.5021972656 -131.8849182129 
176.6037750244 -131.6568145752 
176.7055053711 -131.2657012939 
176.8072052002 -130.9308776855 
176.9090423584 -130.5948028564 
177.0108642578 -130.2910461426 
177.1128234863 -130.0468292236 
177.2148437500 -129.8426055908 
177.3168334961 -129.7808380127 
177.4189758301 -129.7784576416 
177.5210876465 -129.8052825928 
177.6233367920 -129.8686370850 
177.7255706787 -130.0080261230 
177.8279418945 -130.1350402832 
177.9303741455 -130.2326049805 
178.0327758789 -130.2658386230 
178.1353302002 -130.2108459473 
178.2378540039 -130.1167297363 
178.3405151367 -130.0469360352 
178.4431610107 -130.0633850098 
178.5459442139 -130.1949005127 
178.6487884521 -130.3101806641 
178.7516021729 -130.3561096191 
178.8545837402 -130.3408203125 
178.9575042725 -130.3309326172 
179.0605926514 -130.4752349854 
179.1636352539 -130.7212219238 
179.2668457031 -130.9541778564 
179.3701171875 -130.8072509766 
179.4733428955 -130.0484619141 
179.5767211914 -128.5008697510 
179.6800689697 -126.7641296387 
179.7835693359 -125.2580032349 
179.8871459961 -124.2504425049 
179.9906616211 -124.3302841187 
180.0943450928 -125.2352142334 
180.1979827881 -127.2392120361 
180.3017883301 -128.7696228027 
180.4055480957 -129.4990386963 
180.5094757080 -129.8007965088 
180.6134643555 -130.0214996338 
180.7174072266 -130.3359375000 
180.8215026855 -130.4586181641 
180.9255676270 -130.3795623779 
181.0297851562 -130.1806182861 
181.1339721680 -130.1437530518 
181.2383117676 -130.3190917969 
181.3427124023 -130.6977081299 
181.4470672607 -130.9004669189 
181.5515899658 -130.8823547363 
181.6560821533 -130.6809692383 
181.7607116699 -130.5414581299 
181.8653259277 -130.5136566162 
181.9700775146 -130.5861053467 
182.0749053955 -130.7558746338 
182.1796875000 -131.0392303467 
182.2846374512 -131.2332763672 
182.3895416260 -131.3283233643 
182.4945983887 -131.2124786377 
182.5996246338 -130.9069213867 
182.7048034668 -130.4420776367 
182.8100585938 -129.8492279053 
182.9152679443 -129.5685119629 
183.0206298828 -129.5418548584 
183.1259613037 -129.8331298828 
183.2314453125 -130.2210540771 
183.3369903564 -130.6030426025 
183.4425048828 -130.8663787842 
183.5481719971 -130.8327636719 
183.6538085938 -130.6718750000 
183.7595977783 -130.4406280518 
183.8653564453 -130.2823944092 
183.9712677002 -130.1191864014 
184.0772399902 -129.9265441895 
184.1831817627 -129.8794708252 
184.2892761230 -130.0053558350 
184.3953399658 -130.3427734375 
184.5015563965 -130.5901184082 
184.6077423096 -130.6700134277 
184.7140808105 -130.5298309326 
184.8204803467 -130.3467254639 
184.9268493652 -130.2317352295 
185.0333709717 -130.2485656738 
185.1398620605 -130.3553466797 
185.2465057373 -130.4765625000 
185.3531188965 -130.6096038818 
185.4598846436 -130.6986389160 
185.5667266846 -130.7877655029 
185.6735076904 -130.9040527344 
185.7804718018 -130.9980010986 
185.8873901367 -131.1331939697 
185.9944610596 -131.4036254883 
186.1016082764 -131.6392517090 
186.2087097168 -131.7977142334 
186.3159637451 -131.7669372559 
186.4231872559 -131.4121398926 
186.5305786133 -131.0357055664 
186.6379241943 -130.6997070312 
186.7454376221 -130.4642028809 
186.8530120850 -130.4791412354 
186.9605560303 -130.6562957764 
187.0682525635 -130.9499359131 
187.1759033203 -131.0459899902 
187.2837219238 -130.8759613037 
187.3915100098 -130.3972930908 
187.4994506836 -130.0230102539 
187.6074523926 -129.7789764404 
187.7154235840 -129.6719665527 
187.8235626221 -129.7260437012 
187.9316558838 -129.7639160156 
188.0399017334 -129.7070922852 
188.1481170654 -129.4798278809 
188.2565002441 -129.2391510010 
188.3649444580 -129.0075988770 
188.4733581543 -128.8204650879 
188.5819244385 -128.8168792725 
188.6904449463 -128.9688873291 
188.7991485596 -129.3535003662 
188.9077911377 -129.8828887939 
189.0166168213 -130.3212127686 
189.1255035400 -130.7380828857 
189.2343444824 -131.1663513184 
189.3433532715 -131.3094787598 
189.4523162842 -131.2175598145 
189.5614471436 -130.8080291748 
189.6706390381 -130.2270355225 
189.7798004150 -129.8281097412 
189.8891143799 -129.5836639404 
189.9983978271 -129.5586395264 
190.1078491211 -129.7543640137 
190.2172546387 -130.0459747314 
190.3268280029 -130.3353576660 
190.4364624023 -130.3995971680 
190.5460662842 -130.3762664795 
190.6558227539 -130.3670501709 
190.7655487061 -130.3915557861 
190.8754272461 -130.4441680908 
190.9852752686 -130.5153808594 
191.0952911377 -130.6407165527 
191.2053833008 -130.8641357422 
191.3154144287 -131.0480651855 
191.4256286621 -131.2465667725 
191.5357818604 -131.5540466309 
191.6461181641 -131.8533325195 
191.7564086914 -131.9963531494 
191.8668670654 -131.9953308105 
191.9774017334 -131.7820739746 
192.0878753662 -131.3918914795 
192.1985321045 -131.0840148926 
192.3091430664 -130.8446807861 
192.4199218750 -130.6523132324 
192.5306549072 -130.5615234375 
192.6415557861 -130.5201110840 
192.7525329590 -130.4854736328 
192.8634643555 -130.4282073975 
192.9745483398 -130.3114929199 
193.0856170654 -130.1537780762 
193.1968383789 -129.9408416748 
193.3081207275 -129.7100830078 
193.4193725586 -129.6969757080 
193.5307922363 -129.8478088379 
193.6421661377 -130.0568847656 
193.7537231445 -130.1759185791 
193.8652191162 -129.9833984375 
193.9768981934 -129.7588500977 
194.0886383057 -129.6276550293 
194.2003326416 -129.6388397217 
194.3121948242 -129.7648010254 
194.4240264893 -129.8645019531 
194.5360260010 -129.9513092041 
194.6479797363 -130.0232391357 
194.7601013184 -130.0110168457 
194.8722991943 -129.9954528809 
194.9844360352 -130.0607757568 
195.0967559814 -130.2846679688 
195.2090454102 -130.5803833008 
195.3214874268 -130.7922668457 
195.4338989258 -130.8520965576 
195.5464782715 -130.8401336670 
195.6591186523 -130.7915802002 
195.7717132568 -130.7766723633 
195.8844909668 -130.8331146240 
195.9972229004 -130.9390563965 
196.1101226807 -131.0188140869 
196.2229919434 -130.9492797852 
196.3360137939 -130.8276519775 
196.4491119385 -130.6650085449 
196.5621795654 -130.4692077637 
196.6753997803 -130.4358825684 
196.7885894775 -130.6068420410 
196.9019470215 -130.7999267578 
197.0153656006 -130.9868164062 
197.1287536621 -131.2106323242 
197.2423095703 -131.3950347900 
197.3558197021 -131.4661865234 
197.4695129395 -131.4065246582 
197.5831451416 -131.2474670410 
197.6969604492 -130.9826354980 
197.8108520508 -130.7639770508 
197.9246826172 -130.6995239258 
198.0386962891 -130.7786254883 
198.1526641846 -131.0231781006 
198.2668151855 -131.2548980713 
198.3809204102 -131.3474121094 
198.4951934814 -131.3758239746 
198.6095428467 -131.4345245361 
198.7238311768 -131.5093688965 
198.8383026123 -131.4132995605 
198.9527435303 -131.1124572754 
199.0673522949 -130.8742675781 
199.1819000244 -130.7408142090 
199.2966461182 -130.7173614502 
199.4114532471 -130.7788848877 
199.5262145996 -130.8543395996 
199.6411437988 -130.9139709473 
199.7560424805 -130.9452209473 
199.8711090088 -130.9064331055 
199.9862365723 -130.8495788574 
200.1013336182 -130.9469757080 
200.2165985107 -131.2355957031 
200.3318176270 -131.4821929932 
200.4472198486 -131.6469421387 
200.5625762939 -131.7062988281 
200.6781158447 -131.5421600342 
200.7937164307 -131.1385192871 
200.9092712402 -130.7442779541 
201.0250091553 -130.3618774414 
201.1406860352 -130.0199584961 
201.2565612793 -130.0076293945 
201.3723754883 -130.3944091797 
201.4883728027 -131.0781402588 
201.6044464111 -131.6029815674 
201.7204742432 -131.9117279053 
201.8366699219 -131.9523010254 
201.9528198242 -131.6599273682 
202.0691528320 -131.1536712646 
202.1854400635 -130.5908660889 
202.3019104004 -130.2618408203 
202.4184570312 -130.1138610840 
202.5349426270 -130.1942138672 
202.6516113281 -130.5867919922 
202.7682342529 -131.1770019531 
202.8850402832 -131.6326141357 
203.0018005371 -131.6432647705 
203.1187438965 -131.2645874023 
203.2357482910 -130.5816955566 
203.3527069092 -130.1528625488 
203.4698486328 -130.1692047119 
203.5869445801 -130.5019683838 
203.7042083740 -130.8206634521 
203.8215637207 -131.0676879883 
203.9388580322 -131.1494445801 
204.0563354492 -130.9263916016 
204.1737670898 -130.6654052734 
204.2913818359 -130.6975097656 
204.4089508057 -131.1752166748 
204.5267028809 -131.7645416260 
204.6445159912 -132.3544006348 
204.7622833252 -132.7319488525 
204.8802337646 -132.3355865479 
204.9981536865 -131.4554443359 
205.1162414551 -130.5030670166 
205.2342834473 -129.8483428955 
205.3525085449 -129.2636108398 
205.4707946777 -128.5939025879 
205.5890350342 -128.0059051514 
205.7074737549 -127.4598693848 
205.8258514404 -127.0277633667 
205.9444122314 -126.8420028687 
206.0629425049 -126.9080581665 
206.1816406250 -127.0173263550 
206.3004150391 -127.0501708984 
206.4191436768 -126.9092864990 
206.5380401611 -126.5822906494 
206.6569061279 -126.1605911255 
206.7759552002 -125.7621536255 
206.8949432373 -125.4773254395 
207.0141296387 -125.3355789185 
207.1333770752 -125.2392349243 
207.2525787354 -125.1766281128 
207.3719635010 -125.2412414551 
207.4913024902 -125.4598999023 
207.6108398438 -125.8400268555 
207.7304229736 -126.4311523438 
207.8499755859 -127.2685241699 
207.9697113037 -128.2491149902 
208.0893859863 -128.9489746094 
208.2092590332 -129.4837646484 
208.3290863037 -129.9749450684 
208.4490966797 -130.2526397705 
208.5691680908 -130.4119720459 
208.6891937256 -130.5921020508 
208.8094177246 -130.8878173828 
208.9295806885 -131.2326507568 
209.0499267578 -131.4688720703 
209.1702423096 -131.5595550537 
209.2907257080 -131.6531372070 
209.4113006592 -131.9051513672 
209.5318145752 -132.2912445068 
209.6525115967 -132.5789489746 
209.7731628418 -132.5742034912 
209.8939971924 -132.3897247314 
210.0148010254 -132.1857299805 
210.1357727051 -131.9992523193 
210.2568206787 -131.8550262451 
210.3778228760 -131.7987060547 
210.4990081787 -131.8114471436 
210.6201477051 -131.8910675049 
210.7414703369 -131.9115905762 
210.8627624512 -131.7138519287 
210.9842224121 -131.3631744385 
211.1057586670 -131.1235504150 
211.2272491455 -131.1372222900 
211.3489227295 -131.2923736572 
211.4705505371 -131.4187164307 
211.5923767090 -131.4808349609 
211.7142639160 -131.4900207520 
211.8361053467 -131.4345245361 
211.9581298828 -131.2949066162 
212.0801086426 -131.2364501953 
212.2022705078 -131.3848419189 
212.3244018555 -131.6064453125 
212.4467010498 -131.6803741455 
212.5690917969 -131.5781097412 
212.6914215088 -131.3980865479 
212.8139343262 -131.2351074219 
212.9364166260 -131.1238403320 
213.0590667725 -131.0279541016 
213.1816864014 -130.9233093262 
213.3044891357 -130.8424987793 
213.4273681641 -130.7464447021 
213.5501861572 -130.5638580322 
213.6732025146 -130.3150787354 
213.7961730957 -130.0752716064 
213.9193267822 -129.9729614258 
214.0424346924 -130.1340637207 
214.1657409668 -130.5903930664 
214.2891082764 -131.1649780273 
214.4124298096 -131.4976806641 
214.5359344482 -131.3910827637 
214.6594085693 -131.1048431396 
214.7830505371 -130.9863739014 
214.9067840576 -131.1137390137 
215.0304565430 -131.3884582520 
215.1543273926 -131.6888885498 
215.2781524658 -131.9212036133 
215.4021606445 -132.0355072021 
215.5261230469 -132.1239166260 
215.6502685547 -132.2280578613 
215.7744903564 -132.2152252197 
215.8986663818 -132.0592498779 
216.0230407715 -131.9869689941 
216.1473541260 -132.1955413818 
216.2718658447 -132.6775207520 
216.3963317871 -133.2524719238 
216.5209960938 -133.5762939453 
216.6457214355 -133.4427642822 
216.7703857422 -133.0728149414 
216.8952636719 -132.6967620850 
217.0200805664 -132.2880096436 
217.1450958252 -131.7856445312 
217.2700653076 -131.3123931885 
217.3952178955 -131.0425872803 
217.5204467773 -131.0142517090 
217.6456298828 -131.1559753418 
217.7710113525 -131.3979034424 
217.8963317871 -131.7251739502 
218.0218505859 -132.1757659912 
218.1473236084 -132.6940612793 
218.2729797363 -132.8768615723 
218.3987121582 -132.3449707031 
218.5244140625 -131.5086669922 
218.6502838135 -130.9880065918 
218.7761230469 -130.9654235840 
218.9021453857 -131.2647857666 
219.0282440186 -131.6080627441 
219.1542968750 -131.8038482666 
219.2805328369 -131.9232482910 
219.4067230225 -131.9883575439 
219.5331115723 -131.9879150391 
219.6594543457 -132.0428771973 
219.7859954834 -132.2118377686 
219.9125976562 -132.3563537598 
220.0391540527 -132.2421569824 
220.1659088135 -131.7715148926 
220.2926177979 -131.0841217041 
220.4195098877 -130.4598083496 
220.5463562012 -130.1451721191 
220.6734008789 -130.2813568115 
220.8005218506 -130.9018096924 
220.9275970459 -131.8352203369 
221.0548553467 -132.5535278320 
221.1820678711 -132.5574798584 
221.3094787598 -132.1100158691 
221.4368438721 -131.7424316406 
221.5644073486 -131.6487579346 
221.6920318604 -131.7571868896 
221.8196258545 -131.9146118164 
221.9474029541 -131.9159088135 
222.0751342773 -131.5768890381 
222.2030487061 -131.0414581299 
222.3309326172 -130.6584625244 
222.4589996338 -130.6895904541 
222.5871429443 -131.3879089355 
222.7152404785 -131.6625823975 
222.8435363770 -129.7424011230 
222.9717864990 -127.0270538330 
223.1002349854 -125.1929779053 
223.2287445068 -124.7271347046 
223.3572082520 -125.6594543457 
223.4858703613 -127.7561798096 
223.6144866943 -130.1711730957 
223.7433013916 -131.4146728516 
223.8720703125 -131.2435150146 
224.0010223389 -130.7553710938 
224.1300659180 -130.6352386475 
224.2590484619 -130.9542083740 
224.3882293701 -131.4832153320 
224.5173645020 -131.9661560059 
224.6466979980 -132.3085479736 
224.7759857178 -132.5448303223 
224.9054565430 -132.6635437012 
225.0350189209 -132.6594543457 
225.1645202637 -132.6375732422 
225.2942199707 -132.6644287109 
225.4238891602 -132.6533660889 
225.5537414551 -132.4924011230 
225.6835479736 -132.2108459473 
225.8135528564 -131.9642639160 
225.9436187744 -131.8920288086 
226.0736541748 -131.9659423828 
226.2038879395 -132.0004272461 
226.3340606689 -131.9088134766 
226.4644470215 -131.8151702881 
226.5947723389 -131.9006652832 
226.7252960205 -132.0206298828 
226.8558959961 -132.0350952148 
226.9864501953 -132.0065917969 
227.1172180176 -132.1278839111 
227.2479095459 -132.4180908203 
227.3788146973 -132.6877746582 
227.5097961426 -132.8033447266 
227.6407318115 -132.8278198242 
227.7718658447 -132.8524017334 
227.9029388428 -132.8495483398 
228.0342254639 -132.7509155273 
228.1654663086 -132.6664123535 
228.2968902588 -132.7794799805 
228.4284057617 -133.0663604736 
228.5598602295 -133.2537536621 
228.6915283203 -132.9680175781 
228.8231353760 -132.3571319580 
228.9549407959 -131.9445953369 
229.0867156982 -131.7090606689 
229.2186737061 -131.6021270752 
229.3507080078 -131.6142730713 
229.4827117920 -131.7803497314 
229.6148986816 -132.0440216064 
229.7470397949 -132.2488098145 
229.8793792725 -132.2914886475 
230.0116729736 -132.1816864014 
230.1441802979 -131.9898529053 
230.2767486572 -131.7995147705 
230.4092712402 -131.7103271484 
230.5419921875 -131.8983306885 
230.6746673584 -132.2423706055 
230.8075561523 -132.5659027100 
230.9405059814 -132.6604766846 
231.0734100342 -132.4464721680 
231.2065277100 -132.0712738037 
231.3395843506 -131.8095397949 
231.4728393555 -131.8418579102 
231.6060485840 -132.1413116455 
231.7394714355 -132.4808044434 
231.8729553223 -132.5405426025 
232.0064086914 -132.2394256592 
232.1400451660 -131.9024963379 
232.2736511230 -131.4797973633 
232.4074401855 -130.9522399902 
232.5411987305 -130.4866943359 
232.6751556396 -130.2753753662 
232.8091735840 -130.3388824463 
232.9431610107 -130.5570983887 
233.0773468018 -130.8271179199 
233.2114868164 -131.0200653076 
233.3458251953 -131.2127685547 
233.4801177979 -131.5009307861 
233.6146087646 -131.8363952637 
233.7491760254 -132.1322784424 
233.8836975098 -132.2614135742 
234.0184326172 -132.1382904053 
234.1531066895 -131.8868865967 
234.2879943848 -131.7082061768 
234.4228210449 -131.7754058838 
234.5578613281 -131.9866790771 
234.6929779053 -132.2554016113 
234.8280334473 -132.5156097412 
234.9633026123 -132.7270202637 
235.0985260010 -132.8046264648 
235.2339630127 -132.6449890137 
235.3694610596 -132.2488861084 
235.5049133301 -131.9623565674 
235.6405792236 -131.9438323975 
235.7761840820 -132.1448822021 
235.9120025635 -132.5060119629 
236.0477752686 -132.8005218506 
236.1837463379 -132.7881317139 
236.3197937012 -132.4570465088 
236.4557952881 -132.1932067871 
236.5920104980 -132.1188812256 
236.7281646729 -132.1191711426 
236.8645324707 -132.2299957275 
237.0008544922 -132.5025939941 
237.1373748779 -132.8352050781 
237.2739715576 -132.9461822510 
237.4105224609 -132.7072143555 
237.5472869873 -132.5018920898 
237.6839904785 -132.3861694336 
237.8209075928 -132.2870788574 
237.9577636719 -132.2090606689 
238.0948486328 -132.2304840088 
238.2319946289 -132.4542999268 
238.3690948486 -132.9305267334 
238.5064086914 -133.4507904053 
238.6436767578 -133.7400207520 
238.7811431885 -133.5192565918 
238.9185638428 -133.0448150635 
239.0561828613 -132.7496185303 
239.1938934326 -132.7601165771 
239.3315429688 -132.5258026123 
239.4694061279 -131.6775054932 
239.6072235107 -130.1421966553 
239.7452545166 -128.4117431641 
239.8833618164 -127.2647628784 
240.0214080811 -127.7684631348 
240.1596679688 -129.3556671143 
240.2978820801 -131.1290435791 
240.4363098145 -132.1163330078 
240.5746765137 -132.3526306152 
240.7132568359 -132.1706542969 
240.8519134521 -132.0396881104 
240.9905242920 -132.1870574951 
241.1293487549 -132.6370544434 
241.2681121826 -133.1916198730 
241.4071044922 -133.5404663086 
241.5460205078 -133.2587127686 
241.6851654053 -132.6965332031 
241.8243865967 -132.1891021729 
241.9635620117 -131.9207305908 
242.1029357910 -131.9134979248 
242.2422637939 -132.1028289795 
242.3818054199 -132.3345947266 
242.5213012695 -132.5726470947 
242.6610107422 -132.6889343262 
242.8007812500 -132.5511779785 
242.9405212402 -132.4242248535 
243.0804595947 -132.5724945068 
243.2203521729 -132.8199462891 
243.3604583740 -132.9329833984 
243.5005187988 -132.9423828125 
243.6407775879 -133.1245422363 
243.7811279297 -133.4387969971 
243.9214172363 -133.7617645264 
244.0619354248 -133.9613342285 
244.2023925781 -133.8680114746 
244.3430633545 -133.5246887207 
244.4838104248 -133.3430633545 
244.6245117188 -133.4210205078 
244.7654266357 -133.7121582031 
244.9062957764 -133.9913024902 
245.0473632812 -133.7540130615 
245.1883850098 -133.2535095215 
245.3296356201 -132.8517608643 
245.4709472656 -132.7531738281 
245.6122131348 -133.0422363281 
245.7537078857 -133.4797058105 
245.8951263428 -133.8872680664 
246.0367736816 -134.0304412842 
246.1783752441 -133.8130798340 
246.3201751709 -133.5130004883 
246.4620666504 -133.3843078613 
246.6039123535 -133.3561401367 
246.7459716797 -133.3189697266 
246.8879699707 -133.1654968262 
247.0301818848 -132.9235992432 
247.1723480225 -132.6136627197 
247.3147277832 -132.4078216553 
247.4571990967 -132.5484313965 
247.5996093750 -132.7028045654 
247.7422332764 -132.6545410156 
247.8848114014 -132.5767211914 
248.0276031494 -132.8538055420 
248.1704711914 -133.2948455811 
248.3132934570 -133.6015930176 
248.4563446045 -133.4305877686 
248.5993194580 -132.8001556396 
248.7425231934 -132.3176422119 
248.8856811523 -132.1345977783 
249.0290527344 -132.3435668945 
249.1725006104 -132.7823486328 
249.3159027100 -133.1059112549 
249.4595184326 -133.2868804932 
249.6030731201 -133.4120788574 
249.7468566895 -133.6344146729 
249.8905944824 -133.8121643066 
250.0345306396 -133.7706909180 
250.1785736084 -133.5673980713 
250.3225402832 -133.7052459717 
250.4667358398 -134.1485443115 
250.6108856201 -134.5638885498 
250.7552490234 -134.6542510986 
250.8995513916 -134.3205108643 
251.0440826416 -133.8204040527 
251.1887054443 -133.3194122314 
251.3332519531 -132.9428710938 
251.4780426025 -132.7106475830 
251.6227569580 -132.5555267334 
251.7677001953 -132.6570587158 
251.9125976562 -133.1527862549 
252.0577087402 -133.5966796875 
252.2029113770 -133.7058868408 
252.3480529785 -133.3731994629 
252.4934082031 -133.2019500732 
252.6387176514 -133.4536590576 
252.7842559814 -133.7959442139 
252.9298706055 -133.7249908447 
253.0754241943 -133.5002899170 
253.2212066650 -133.3072509766 
253.3669433594 -133.0461120605 
253.5128936768 -132.8420104980 
253.6587829590 -132.8802947998 
253.8049011230 -133.1319274902 
253.9511108398 -133.1852722168 
254.0972595215 -132.8680267334 
254.2436218262 -132.6002960205 
254.3899383545 -132.9288940430 
254.5364837646 -133.4284515381 
254.6829681396 -133.6279144287 
254.8296813965 -133.3518829346 
254.9764709473 -132.8746032715 
255.1231994629 -132.5069732666 
255.2701721191 -132.3228607178 
255.4170684814 -132.4873504639 
255.5642089844 -132.7215881348 
255.7112884521 -132.8434143066 
255.8585815430 -132.7976226807 
256.0059814453 -132.7765350342 
256.1532897949 -132.8215026855 
256.3008422852 -132.7800140381 
256.4483642578 -132.7312316895 
256.5960693359 -132.8310852051 
256.7437438965 -132.9698486328 
256.8916625977 -133.0515747070 
257.0396423340 -133.2687225342 
257.1875610352 -133.5587463379 
257.3356933594 -133.5986633301 
257.4837951660 -133.2670288086 
257.6321105957 -132.8311309814 
257.7805175781 -132.5765686035 
257.9288940430 -132.5135040283 
258.0774536133 -132.7542877197 
258.2259826660 -132.9863281250 
258.3747253418 -132.9141387939 
258.5234375000 -132.4676055908 
258.6723632812 -132.0662231445 
258.8213500977 -131.8355560303 
258.9703063965 -131.9019927979 
259.1194763184 -132.1636657715 
259.2686157227 -132.7498931885 
259.4179687500 -133.2671051025 
259.5672607422 -133.1790161133 
259.7167663574 -132.6779022217 
259.8663940430 -132.3956756592 
260.0159301758 -132.5025024414 
260.1657104492 -132.9384613037 
260.3154296875 -133.5183258057 
260.4653930664 -133.9033660889 
260.6152954102 -133.9787445068 
260.7654113770 -133.7495880127 
260.9156188965 -133.6572570801 
261.0657958984 -133.7726135254 
261.2161560059 -133.8995819092 
261.3664855957 -133.9333190918 
261.5170593262 -133.6958465576 
261.6675720215 -133.4023132324 
261.8182983398 -133.2976074219 
261.9691162109 -133.5527343750 
262.1198730469 -133.8709869385 
262.2708740234 -134.0105438232 
262.4218139648 -133.8047790527 
262.5729675293 -133.6325531006 
262.7242126465 -133.7364501953 
262.8754272461 -133.9482421875 
263.0268554688 -134.0811309814 
263.1782226562 -133.9057312012 
263.3298034668 -133.3751525879 
263.4813537598 -132.8042755127 
263.6331481934 -132.6364440918 
263.7850036621 -132.9936828613 
263.9367980957 -133.7140350342 
264.0888671875 -134.2548370361 
264.2408447266 -134.5877227783 
264.3930358887 -134.6208801270 
264.5451965332 -134.7454223633 
264.6976013184 -135.2699890137 
264.8500671387 -135.7089080811 
265.0025024414 -135.4356994629 
265.1551513672 -134.4941253662 
265.3077392578 -133.5395965576 
265.4605712891 -132.8316955566 
265.6133422852 -132.5166778564 
265.7663574219 -132.5041046143 
265.9194335938 -132.8546295166 
266.0724792480 -133.4850769043 
266.2257385254 -133.9688568115 
266.3789672852 -133.9858245850 
266.5324096680 -133.8589935303 
266.6859436035 -133.8690032959 
266.8394165039 -133.9037780762 
266.9931335449 -133.8228912354 
267.1467895508 -133.7502288818 
267.3006591797 -133.8149871826 
267.4544982910 -133.9463806152 
267.6085510254 -134.1155090332 
267.7627258301 -134.1607971191 
267.9168090820 -133.9758605957 
268.0711364746 -133.6843872070 
268.2254333496 -133.3750762939 
268.3799438477 -133.2108154297 
268.5343933105 -133.3112945557 
268.6890563965 -133.5222473145 
268.8438415527 -133.5489349365 
268.9985656738 -133.5518951416 
269.1535339355 -133.8539428711 
269.3084106445 -134.3533172607 
269.4635620117 -134.5529479980 
269.6186218262 -134.3306579590 
269.7739257812 -133.7162933350 
269.9293518066 -132.9046173096 
270.0846862793 -132.1974334717 
270.2402648926 -131.9730224609 
270.3957824707 -132.3271179199 
270.5515441895 -132.7979431152 
270.7072448730 -133.0002136230 
270.8631896973 -133.1243133545 
271.0192260742 -133.3089752197 
271.1752014160 -133.4641723633 
271.3313903809 -133.3699645996 
271.4875488281 -133.1420135498 
271.6439514160 -132.9006500244 
271.8004150391 -132.6849670410 
271.9568481445 -132.6976470947 
272.1134948730 -133.0603637695 
272.2700805664 -133.3832397461 
272.4269409180 -133.1872711182 
272.5837097168 -132.8486480713 
272.7407226562 -132.9175109863 
272.8978576660 -133.3495788574 
273.0549011230 -133.8701934814 
273.2121887207 -134.3109893799 
273.3694152832 -134.5499267578 
273.5268859863 -134.6927795410 
273.6842956543 -134.6045989990 
273.8419494629 -134.1546173096 
273.9996948242 -133.6976623535 
274.1573791504 -133.6578216553 
274.3153076172 -133.8939514160 
274.4731750488 -133.9572296143 
274.6312866211 -133.7121887207 
274.7893371582 -133.4787750244 
274.9476318359 -133.5067291260 
275.1060180664 -133.7251129150 
275.2643432617 -133.7897644043 
275.4229125977 -133.6011352539 
275.5814208984 -133.6453857422 
275.7401733398 -134.2039489746 
275.8988342285 -134.7443389893 
276.0577697754 -134.8246002197 
276.2167968750 -134.8306579590 
276.3757629395 -135.0107879639 
276.5349731445 -135.2843170166 
276.6941223145 -135.5926818848 
276.8534851074 -135.9129028320 
277.0129699707 -135.7524566650 
277.1723937988 -134.9139556885 
277.3320617676 -134.1644287109 
277.4916687012 -134.0025787354 
277.6515197754 -134.0892333984 
277.8113098145 -134.0255279541 
277.9713439941 -134.0678863525 
278.1314392090 -134.4659881592 
278.2915039062 -134.9768829346 
278.4518127441 -135.1038818359 
278.6120605469 -134.7827453613 
278.7725524902 -134.2803649902 
278.9330139160 -133.8376312256 
279.0936889648 -133.8402404785 
279.2544555664 -134.2904205322 
279.4151611328 -134.8320159912 
279.5761108398 -135.1859893799 
279.7369995117 -135.0834197998 
279.8981628418 -134.6548004150 
280.0592346191 -134.1583557129 
280.2205505371 -133.8853149414 
280.3819885254 -134.0068817139 
280.5433349609 -134.3594970703 
280.7049255371 -134.5664520264 
280.8664855957 -134.4796447754 
281.0282897949 -134.4049530029 
281.1900024414 -134.8740386963 
281.3519897461 -135.5776824951 
281.5140686035 -135.8409423828 
281.6760559082 -135.3776245117 
281.8383178711 -134.4580993652 
282.0005187988 -133.6578369141 
282.1629638672 -133.3239746094 
282.3255004883 -133.5096893311 
282.4879760742 -133.9958190918 
282.6506958008 -134.1511688232 
282.8133850098 -133.7406311035 
282.9762878418 -133.3715362549 
283.1391296387 -133.3755798340 
283.3022460938 -133.4417419434 
283.4654235840 -133.6497497559 
283.6285705566 -133.9479217529 
283.7919616699 -133.7014007568 
283.9552612305 -132.9657135010 
284.1188354492 -132.6211547852 
284.2823486328 -132.9580230713 
284.4461059570 -133.4326019287 
284.6099548340 -133.7205657959 
284.7737426758 -133.9215850830 
284.9378051758 -134.0341644287 
285.1017761230 -133.9441833496 
285.2660217285 -133.9289245605 
285.4301757812 -134.1358184814 
285.5946044922 -134.2904205322 
285.7591247559 -134.2342681885 
285.9235534668 -134.1669921875 
286.0882568359 -134.2832183838 
286.2528991699 -134.4941864014 
286.4178161621 -134.7992401123 
286.5827941895 -135.0050964355 
286.7477111816 -134.8179779053 
286.9129028320 -134.5879058838 
287.0780334473 -134.6317138672 
287.2433776855 -134.5283813477 
287.4086914062 -134.3248138428 
287.5742492676 -134.3571319580 
287.7399291992 -134.5314788818 
287.9055175781 -134.6374816895 
288.0713500977 -134.8090515137 
288.2371520996 -135.0662994385 
288.4031677246 -135.1852111816 
288.5691528320 -134.8754882812 
288.7353820801 -134.5753936768 
288.9017028809 -134.4924621582 
289.0679626465 -134.2804260254 
289.2344665527 -134.0201568604 
289.4009399414 -134.3087463379 
289.5676574707 -134.8331756592 
289.7342834473 -134.9897918701 
289.9011840820 -134.7996978760 
290.0681762695 -134.6633758545 
290.2351074219 -134.6123504639 
290.4023132324 -134.4672088623 
290.5694274902 -134.2068634033 
290.7368164062 -133.9212799072 
290.9041137695 -133.7631683350 
291.0717163086 -133.7636566162 
291.2393798828 -133.8983001709 
291.4069824219 -134.0143432617 
291.5748291016 -134.2474975586 
291.7426452637 -134.8190307617 
291.9107055664 -135.1341705322 
292.0788574219 -134.9214935303 
292.2469482422 -134.6983642578 
292.4152832031 -134.5999603271 
292.5835876465 -134.4954376221 
292.7521057129 -134.6648559570 
292.9205932617 -135.1261291504 
293.0893249512 -135.3683776855 
293.2581481934 -135.0245361328 
293.4269409180 -134.5331420898 
293.5959472656 -134.0903015137 
293.7649230957 -133.8862152100 
293.9341430664 -133.8158874512 
294.1033020020 -133.7777099609 
294.2727050781 -133.8102111816 
294.4422302246 -134.0719451904 
294.6116943359 -134.6745605469 
294.7814025879 -135.0040588379 
294.9510498047 -134.7453155518 
295.1209411621 -134.3694915771 
295.2907714844 -134.3795471191 
295.4608764648 -134.5678558350 
295.6310729980 -134.7177581787 
295.8012084961 -134.5186309814 
295.9716186523 -134.1101684570 
296.1419372559 -134.0620880127 
296.3125305176 -134.5601806641 
296.4830627441 -134.9330291748 
296.6538391113 -134.6251983643 
296.8247375488 -134.1752319336 
296.9955444336 -134.0582885742 
297.1666259766 -134.4218597412 
297.3376464844 -134.7890014648 
297.5089416504 -134.8571014404 
297.6803283691 -135.1464080811 
297.8516235352 -135.5452423096 
298.0231933594 -135.2949218750 
298.1947021484 -134.8415069580 
298.3664855957 -134.5061645508 
298.5382080078 -134.2662658691 
298.7101745605 -134.1307830811 
298.8822326660 -134.0761718750 
299.0542297363 -134.0349731445 
299.2265014648 -134.0867462158 
299.3987121582 -134.0473175049 
299.5711975098 -133.3997802734 
299.7435913086 -132.4499511719 
299.9162597656 -131.9758148193 
300.0890197754 -133.3421630859 
300.2617187500 -133.4858703613 
300.4346923828 -133.6725463867 
300.6075744629 -133.8827819824 
300.7807312012 -134.0981445312 
300.9538269043 -134.2999114990 
301.1271972656 -134.4646759033 
301.3006591797 -134.5788726807 
301.4740600586 -134.6452178955 
301.6477355957 -134.6670379639 
301.8213195801 -134.6514282227 
301.9951782227 -134.6092224121 
302.1689758301 -134.5593414307 
302.3430480957 -134.5227355957 
302.5172119141 -134.5091857910 
302.6913146973 -134.5240020752 
302.8656616211 -134.5680999756 
303.0399780273 -134.6387786865 
303.2145385742 -134.7230224609 
303.3891906738 -134.8087005615 
303.5637817383 -134.8897247314 
303.7386474609 -134.9618530273 
303.9134521484 -135.0217590332 
304.0885314941 -135.0616302490 
304.2635192871 -135.0754547119 
304.4388122559 -135.0586853027 
304.6141662598 -135.0086517334 
304.7894897461 -134.9266662598 
304.9650573730 -134.8185882568 
305.1405639648 -134.7002563477 
305.3163146973 -134.5956878662 
305.4920349121 -134.5180358887 
305.6680297852 -134.4742889404 
305.8440856934 -134.4653930664 
306.0201110840 -134.4854583740 
306.1963806152 -134.5187988281 
306.3725891113 -134.5470428467 
306.5490722656 -134.5654144287 
306.7254943848 -134.5738067627 
306.9021911621 -134.5748443604 
307.0789794922 -134.5709991455 
307.2557067871 -134.5528869629 
307.4327087402 -134.5051269531 
307.6096191406 -134.4132537842 
307.7868041992 -134.2694396973 
307.9641113281 -134.0749969482 
308.1413574219 -133.8426208496 
308.3188476562 -133.6001586914 
308.4962768555 -133.3759002686 
308.6740112305 -133.1774444580 
308.8516235352 -133.0027923584 
309.0295410156 -132.8395538330 
309.2075500488 -132.6675109863 
309.3854980469 -132.4461669922 
309.5637207031 -132.1547241211 
309.7418823242 -131.7929840088 
309.9203186035 -131.3731384277 
310.0986633301 -130.9213256836 
310.2773132324 -130.4705200195 
310.4560241699 -130.0689239502 
310.6347045898 -129.7575531006 
310.8136291504 -129.5487060547 
310.9925231934 -129.4542541504 
311.1716613770 -129.4807281494 
311.3507385254 -129.6309967041 
311.5300903320 -129.9085845947 
311.7095336914 -130.3307495117 
311.8889160156 -130.8647613525 
312.0686035156 -131.4979858398 
312.2481994629 -132.2079925537 
312.4280395508 -132.9653930664 
312.6078491211 -133.7292785645 
312.7879333496 -134.4373168945 
312.9681091309 -135.0187377930 
313.1482238770 -135.4448547363 
313.3286132812 -135.7052764893 
313.5089416504 -135.8084106445 
313.6895141602 -135.7807312012 
313.8702087402 -135.6607055664 
314.0508422852 -135.4927978516 
314.2317504883 -135.3294372559 
314.4125976562 -135.1971740723 
314.5937194824 -135.1118469238 
314.7747497559 -135.0813751221 
314.9560852051 -135.1054687500 
315.1375122070 -135.1765899658 
315.3188781738 -135.2818450928 
315.5005187988 -135.3935241699 
315.6820983887 -135.4948272705 
315.8639221191 -135.5728607178 
316.0457153320 -135.6184997559 
316.2277526855 -135.6273345947 
316.4099426270 -135.5998229980 
316.5920104980 -135.5404663086 
316.7743835449 -135.4705810547 
316.9566955566 -135.4052124023 
317.1392822266 -135.3555145264 
317.3217773438 -135.3282318115 
317.5045776367 -135.3251037598 
317.6874694824 -135.3442230225 
317.8703002930 -135.3845977783 
318.0534057617 -135.4443511963 
318.2364501953 -135.5247802734 
318.4197692871 -135.6267089844 
318.6030273438 -135.7459411621 
318.7865600586 -135.8722686768 
318.9701843262 -135.9887542725 
319.1537475586 -136.0707855225 
319.3375854492 -136.0928039551 
319.5213623047 -136.0561981201 
319.7054443359 -135.9714965820 
319.8895874023 -135.8584136963 
320.0736999512 -135.7407684326 
320.2580566406 -135.6409759521 
320.4423828125 -135.5762481689 
320.6269531250 -135.5606231689 
320.8114929199 -135.5881195068 
320.9962768555 -135.6472930908 
321.1811828613 -135.7267303467 
321.3660278320 -135.8150329590 
321.5511474609 -135.9022674561 
321.7362060547 -135.9798583984 
321.9215393066 -136.0404205322 
322.1068115234 -136.0700836182 
322.2923583984 -136.0612030029 
322.4779968262 -136.0087432861 
322.6636047363 -135.9140319824 
322.8494567871 -135.7859497070 
323.0352478027 -135.6406250000 
323.2213439941 -135.4981079102 
323.4073486328 -135.3802337646 
323.5936584473 -135.3125610352 
323.7800598145 -135.3022003174 
323.9664001465 -135.3433380127 
324.1530151367 -135.4202270508 
324.3395690918 -135.5065917969 
324.5263977051 -135.5706481934 
324.7131652832 -135.5825347900 
324.9002075195 -135.5247039795 
325.0873718262 -135.4000549316 
325.2744445801 -135.2462768555 
325.4618225098 -135.1081085205 
325.6491088867 -135.0152893066 
325.8367004395 -134.9834136963 
326.0244140625 -135.0146026611 
326.2120361328 -135.0997467041 
326.3999328613 -135.2235412598 
326.5877990723 -135.3687438965 
326.7759094238 -135.5198211670 
326.9639587402 -135.6621093750 
327.1523132324 -135.7848358154 
327.3407592773 -135.8764953613 
327.5291442871 -135.9273529053 
327.7178344727 -135.9323577881 
327.9064331055 -135.8934783936 
328.0953063965 -135.8204956055 
328.2841491699 -135.7297363281 
328.4732360840 -135.6423492432 
328.6624450684 -135.5793457031 
328.8515930176 -135.5523223877 
329.0410461426 -135.5663146973 
329.2304077148 -135.6193084717 
329.4200439453 -135.7030487061 
329.6096191406 -135.8050537109 
329.7994995117 -135.9121551514 
329.9894714355 -136.0127716064 
330.1793823242 -136.0979003906 
330.3695678711 -136.1581420898 
330.5597229004 -136.1881256104 
330.7501220703 -136.1814270020 
330.9406433105 -136.1357727051 
331.1311035156 -136.0568847656 
331.3218383789 -135.9588775635 
331.5125427246 -135.8621520996 
331.7034912109 -135.7879943848 
331.8943786621 -135.7540435791 
332.0855712891 -135.7729034424 
332.2768554688 -135.8516998291 
332.4680786133 -135.9814147949 
332.6596069336 -136.1518096924 
332.8510437012 -136.3447875977 
333.0427856445 -136.5346679688 
333.2344665527 -136.6853942871 
333.4264221191 -136.7453918457 
333.6184692383 -136.6402587891 
333.8104858398 -136.2856292725 
334.0027770996 -135.6479949951 
334.1949768066 -134.8450317383 
334.3875122070 -134.1022186279 
334.5799255371 -133.5551910400 
334.7726745605 -133.2655334473 
334.9655151367 -133.2473602295 
335.1582946777 -133.4696502686 
335.3513488770 -133.8585357666 
335.5443420410 -134.3036956787 
335.7376403809 -134.6914672852 
335.9308471680 -134.9510498047 
336.1243591309 -135.0881195068 
336.3179931641 -135.1487884521 
336.5115356445 -135.1824645996 
336.7053833008 -135.2153167725 
336.8991394043 -135.2572784424 
337.0932312012 -135.3067626953 
337.2873840332 -135.3547668457 
337.4815063477 -135.3923950195 
337.6759033203 -135.4176177979 
337.8702392578 -135.4373931885 
338.0648803711 -135.4648895264 
338.2594299316 -135.5131225586 
338.4542846680 -135.5902862549 
338.6492309570 -135.6992492676 
338.8441467285 -135.8327178955 
339.0393371582 -135.9780578613 
339.2344360352 -136.1181793213 
339.4298400879 -136.2342376709 
339.6251831055 -136.3100280762 
339.8208312988 -136.3381042480 
340.0165710449 -136.3223266602 
340.2122497559 -136.2775878906 
340.4082336426 -136.2256317139 
340.6041564941 -136.1901092529 
340.8003540039 -136.1903686523 
340.9964904785 -136.2361297607 
341.1929016113 -136.3243408203 
341.3894348145 -136.4305419922 
341.5859069824 -136.5249481201 
341.7826843262 -136.5850677490 
341.9793701172 -136.6029815674 
342.1763610840 -136.5857696533 
342.3732910156 -136.5474700928 
342.5705261230 -136.4998474121 
342.7678527832 -136.4479675293 
342.9651184082 -136.3918914795 
343.1626892090 -136.3315734863 
343.3601684570 -136.2711181641 
343.5579528809 -136.2180786133 
343.7558593750 -136.1797332764 
343.9537048340 -136.1591949463 
344.1518249512 -136.1525573730 
344.3498840332 -136.1507720947 
344.5482482910 -136.1453094482 
344.7465209961 -136.1302032471 
344.9451293945 -136.1040496826 
345.1438293457 -136.0704193115 
345.3424377441 -136.0360717773 
345.5413818359 -136.0073242188 
345.7402343750 -135.9868011475 
345.9393920898 -135.9717407227 
346.1384887695 -135.9549865723 
346.3378906250 -135.9281616211 
346.5373840332 -135.8855590820 
346.7368164062 -135.8275604248 
346.9365539551 -135.7617187500 
347.1362304688 -135.7015075684 
347.3361816406 -135.6626129150 
347.5360717773 -135.6528472900 
347.7362670898 -135.6723785400 
347.9365844727 -135.7145996094 
348.1368103027 -135.7687835693 
348.3373718262 -135.8231353760 
348.5378112793 -135.8661651611 
348.7385864258 -135.8887786865 
348.9393005371 -135.8864593506 
349.1402893066 -135.8625488281 
349.3414306641 -135.8294830322 
349.5424804688 -135.8055725098 
349.7438049316 -135.8075714111 
349.9450988770 -135.8424835205 
350.1466674805 -135.9027557373 
350.3483886719 -135.9677276611 
350.5499877930 -136.0118560791 
350.7519226074 -136.0169219971 
350.9537963867 -135.9815216064 
351.1559448242 -135.9224700928 
351.3580322266 -135.8691253662 
351.5604553223 -135.8460998535 
351.7629699707 -135.8684387207 
351.9653930664 -135.9397430420 
352.1681518555 -136.0539398193 
352.3708190918 -136.1964874268 
352.5737915039 -136.3458709717 
352.7767028809 -136.4743499756 
352.9799194336 -136.5539703369 
353.1832580566 -136.5644073486 
353.3865051270 -136.5025787354 
353.5900573730 -136.3848876953 
353.7935485840 -136.2413635254 
353.9973754883 -136.1027832031 
354.2010803223 -135.9905242920 
354.4051208496 -135.9106903076 
354.6092834473 -135.8572998047 
354.8133544922 -135.8188476562 
355.0177307129 -135.7866973877 
355.2220458984 -135.7613067627 
355.4266662598 -135.7542419434 
355.6314086914 -135.7857971191 
355.8360900879 -135.8787231445 
356.0410461426 -136.0504302979 
356.2459716797 -136.3040771484 
356.4511718750 -136.6159667969 
356.6563110352 -136.9360656738 
356.8617553711 -137.2029724121 
357.0673217773 -137.3651885986 
357.2728271484 -137.4066162109 
357.4786071777 -137.3492126465 
357.6843566895 -137.2339477539 
357.8903808594 -137.0979003906 
358.0963439941 -136.9616088867 
358.3026428223 -136.8258972168 
358.5090332031 -136.6761779785 
358.7153625488 -136.4893341064 
358.9219970703 -136.2456512451 
359.1285400391 -135.9441223145 
359.3354187012 -135.6091308594 
359.5422058105 -135.2871246338 
359.7493286133 -135.0283966064 
359.9565734863 -134.8720397949 
360.1637268066 -134.8347015381 
360.3711853027 -134.9088287354 
360.5785827637 -135.0671691895 
360.7862854004 -135.2713317871 
360.9939270020 -135.4805908203 
361.2018737793 -135.6626281738 
361.4099426270 -135.7989654541 
361.6179199219 -135.8873443604 
361.8262329102 -135.9386749268 
362.0344543457 -135.9699401855 
362.2430114746 -135.9979248047 
362.4516906738 -136.0340576172 
362.6602783203 -136.0827331543 
362.8691711426 -136.1424407959 
363.0780029297 -136.2080688477 
363.2871704102 -136.2738342285 
363.4962158203 -136.3347167969 
363.7056274414 -136.3883209229 
363.9151306152 -136.4351959229 
364.1245727539 -136.4787139893 
364.3343200684 -136.5224456787 
364.5439758301 -136.5661621094 
364.7539672852 -136.6037750244 
364.9638977051 -136.6245117188 
365.1741333008 -136.6184997559 
365.3844909668 -136.5824737549 
365.5947570801 -136.5217895508 
365.8053588867 -136.4469909668 
366.0158691406 -136.3696441650 
366.2267150879 -136.2999114990 
366.4374694824 -136.2478790283 
366.6485595703 -136.2232818604 
366.8597717285 -136.2343139648 
367.0708923340 -136.2858123779 
367.2823486328 -136.3790740967 
367.4937133789 -136.5109405518 
367.7054138184 -136.6728820801 
367.9170227051 -136.8479919434 
368.1289672852 -137.0126037598 
368.3410339355 -137.1365203857 
368.5530090332 -137.2116699219 
368.7652893066 -137.2272949219 
368.9775390625 -137.1950225830 
369.1900634766 -137.1346130371 
369.4027404785 -137.0651092529 
369.6153259277 -137.0001678467 
369.8282470703 -136.9476928711 
370.0410766602 -136.9095764160 
370.2542419434 -136.8804016113 
370.4673156738 -136.8478698730 
370.6807250977 -136.7986145020 
370.8942565918 -136.7279663086 
371.1076965332 -136.6464691162 
371.3214721680 -136.5764007568 
371.5351867676 -136.5403900146 
371.7492065430 -136.5498046875 
371.9631347656 -136.6005096436 
372.1773986816 -136.6761932373 
372.3917846680 -136.7553863525 
372.6061096191 -136.8172149658 
372.8207397461 -136.8446502686 
373.0353088379 -136.8275604248 
373.2501831055 -136.7667083740 
373.4649963379 -136.6754608154 
373.6801147461 -136.5755157471 
373.8953857422 -136.4876556396 
374.1105346680 -136.4229125977 
374.3260498047 -136.3794250488 
374.5414733887 -136.3468780518 
374.7572326660 -136.3170318604 
374.9729003906 -136.2932586670 
375.1889038086 -136.2911987305 
375.4050292969 -136.3293457031 
375.6210632324 -136.4163360596 
375.8374328613 -136.5437469482 
376.0537414551 -136.6885833740 
376.2703552246 -136.8246154785 
376.4871215820 -136.9786682129 
376.7037658691 -137.0910491943 
376.9207763672 -137.1456604004 
377.1376953125 -137.1748199463 
377.3549499512 -137.1595306396 
377.5721130371 -137.0892028809 
377.7896118164 -136.9757537842 
378.0072326660 -136.8528137207 
378.2247619629 -136.7604827881 
378.4426574707 -136.7282409668 
378.6604309082 -136.7665557861 
378.8785705566 -136.8687438965 
379.0966186523 -137.0183868408 
379.3149719238 -137.1961059570 
379.5334777832 -137.3811340332 
379.7518920898 -137.5488739014 
379.9706726074 -137.6710815430 
380.1893310547 -137.7245330811 
380.4083251953 -137.7045440674 
380.6272583008 -137.6302337646 
380.8465270996 -137.5338745117 
381.0658874512 -137.4426269531 
381.2852172852 -137.3669586182 
381.5048522949 -137.3017425537 
381.7243957520 -137.2362518311 
381.9442749023 -137.1656341553 
382.1643066406 -137.0966033936 
382.3842468262 -137.0452117920 
382.6044921875 -137.0281372070 
382.8247070312 -137.0532836914 
383.0452270508 -137.1150360107 
383.2656555176 -137.1961364746 
383.4864501953 -137.3073425293 
383.7073364258 -137.3856811523 
383.9281616211 -137.4249114990 
384.1493225098 -137.4692382812 
384.3703918457 -137.5239868164 
384.5918273926 -137.5827636719 
384.8131408691 -137.6286926270 
385.0348205566 -137.6404876709 
385.2566223145 -137.6012420654 
385.4783325195 -137.5065307617 
385.7003784180 -137.3675079346 
385.9223632812 -137.2077941895 
386.1446533203 -137.0569152832 
386.3668823242 -136.9423217773 
386.5894470215 -136.8810424805 
386.8121337891 -136.8737640381 
387.0347595215 -136.9038391113 
387.2576904297 -136.9431915283 
387.4805603027 -136.9632568359 
387.7037658691 -136.9473266602 
387.9268798828 -136.8982849121 
388.1503601074 -136.8163604736 
388.3739318848 -136.7962951660 
388.5974426270 -136.8491210938 
388.8212890625 -136.9425964355 
389.0450744629 -137.0527496338 
389.2691650391 -137.1568145752 
389.4934082031 -137.2452545166 
389.7175598145 -137.3238067627 
389.9420471191 -137.4060211182 
390.1664733887 -137.5024108887 
390.3912353516 -137.6112060547 
390.6158752441 -137.7151641846 
390.8409118652 -137.7864685059 
391.0660400391 -137.7984771729 
391.2911071777 -137.7380371094 
391.5165100098 -137.6121673584 
391.7418212891 -137.3623809814 
391.9674682617 -137.1493225098 
392.1930541992 -137.0848693848 
392.4189758301 -137.0948181152 
392.6450195312 -137.1625823975 
392.8710021973 -137.2510223389 
393.0972900391 -137.3195190430 
393.3235168457 -137.3461151123 
393.5501098633 -137.3386688232 
393.7765808105 -137.3255004883 
394.0034179688 -137.3350982666 
394.2303771973 -137.3809814453 
394.4572753906 -137.4579162598 
394.6844787598 -137.5463562012 
394.9116210938 -137.6201171875 
395.1390991211 -137.6467590332 
395.3665161133 -137.5744476318 
395.5942687988 -137.4850769043 
395.8221435547 -137.3999786377 
396.0499267578 -137.3444519043 
396.2780761719 -137.3313446045 
396.5061340332 -137.3608398438 
396.7345275879 -137.4268951416 
396.9630737305 -137.5246582031 
397.1915283203 -137.6530303955 
397.4203186035 -137.8094635010 
397.6490478516 -137.9807891846 
397.8781127930 -138.1381072998 
398.1070861816 -138.2539672852 
398.3364257812 -138.2025604248 
398.5658569336 -138.0841674805 
398.7952575684 -137.9517669678 
399.0249633789 -137.8360595703 
399.2546081543 -137.7434692383 
399.4845886230 -137.6591644287 
399.7145080566 -137.5616149902 
399.9447631836 -137.4388122559 
400.1751403809 -137.2960205078 
400.4054260254 -137.1513671875 
400.6360778809 -137.0248565674 
400.8666381836 -136.8986663818 
401.0975646973 -136.8358306885 
401.3283996582 -136.8246307373 
401.5595703125 -136.8293457031 
401.7908935547 -136.8519134521 
402.0221252441 -136.9012451172 
402.2536926270 -136.9876556396 
402.4851989746 -137.1139831543 
402.7170410156 -137.2686614990 
402.9488220215 -137.4253082275 
403.1809387207 -137.5515441895 
403.4131774902 -137.6298675537 
403.6453552246 -137.6047515869 
403.8778686523 -137.5524902344 
404.1102905273 -137.5017852783 
404.3430786133 -137.4679412842 
404.5759887695 -137.4584350586 
404.8088378906 -137.4730834961 
405.0420227051 -137.5038146973 
405.2751159668 -137.5358886719 
405.5085754395 -137.5525360107 
405.7419433594 -137.5221710205 
405.9756774902 -137.4429473877 
406.2095336914 -137.3760833740 
406.4432983398 -137.3126678467 
406.6774291992 -137.2586059570 
406.9114685059 -137.2170104980 
407.1458740234 -137.1919555664 
407.3801879883 -137.1898956299 
407.6148376465 -137.2166442871 
407.8496398926 -137.3068695068 
408.0843811035 -137.4107971191 
408.3194580078 -137.4556121826 
408.5544433594 -137.4666900635 
408.7897644043 -137.4479217529 
409.0250244141 -137.4145507812 
409.2606506348 -137.3845825195 
409.4963989258 -137.3697204590 
409.7320556641 -137.3688354492 
409.9680786133 -137.3542022705 
410.2040100098 -137.2715606689 
410.4403076172 -137.1515045166 
410.6767578125 -136.9928131104 
410.9130859375 -136.8191223145 
411.1498107910 -136.6555938721 
411.3864135742 -136.5202789307 
411.6233825684 -136.4206695557 
411.8602905273 -136.3540039062 
412.0975341797 -136.2894897461 
412.3348999023 -136.2161712646 
412.5722045898 -136.1325225830 
412.8098754883 -136.0125274658 
413.0474548340 -135.8643493652 
413.2853698730 -135.7102966309 
413.5232238770 -135.5814819336 
413.7614135742 -135.5096282959 
413.9997863770 -135.5673217773 
414.2380371094 -135.7924194336 
414.4766540527 -136.0128631592 
414.7151794434 -136.2306976318 
414.9540710449 -136.4004364014 
415.1928710938 -136.4986724854 
415.4320373535 -136.5356750488 
415.6713562012 -136.5496215820 
415.9105834961 -136.6382293701 
416.1501464844 -136.8677215576 
416.3896484375 -137.1115264893 
416.6295166016 -137.3806762695 
416.8692626953 -137.6201629639 
417.1094055176 -137.7820587158 
417.3496704102 -137.8484802246 
417.5898742676 -137.8100128174 
417.8304138184 -137.7206573486 
418.0708618164 -137.6657257080 
418.3117065430 -137.6190643311 
418.5526733398 -137.5688171387 
418.7935485840 -137.4958953857 
419.0347900391 -137.3821411133 
419.2759399414 -137.2232971191 
419.5174560547 -136.9582824707 
419.7588806152 -136.7903900146 
420.0007019043 -136.8210296631 
420.2426452637 -136.9882049561 
420.4844665527 -137.2791442871 
420.7266845703 -137.6506500244 
420.9688110352 -138.0373687744 
421.2113342285 -138.4813385010 
421.4537353516 -138.7034454346 
421.6965026855 -138.7107849121 
421.9394226074 -138.6535034180 
422.1822509766 -138.5626220703 
422.4254455566 -138.4548950195 
422.6685485840 -138.3335723877 
422.9120178223 -138.1204681396 
423.1553955078 -137.8932342529 
423.3991699219 -137.7600097656 
423.6430664062 -137.6696929932 
423.8868713379 -137.6395874023 
424.1310424805 -137.6728515625 
424.3751220703 -137.8048553467 
424.6195983887 -137.9417419434 
424.8639526367 -137.9930114746 
425.1087036133 -138.0137176514 
425.3535766602 -138.0305023193 
425.5983581543 -138.0757904053 
425.8435363770 -138.1691131592 
426.0885925293 -138.3825683594 
426.3340454102 -138.5916137695 
426.5796203613 -138.6649932861 
426.8251342773 -138.6632995605 
427.0709838867 -138.5929870605 
427.3167724609 -138.4780731201 
427.5629272461 -138.2917785645 
427.8089904785 -138.1532135010 
428.0554199219 -138.1113433838 
428.3020019531 -138.1055908203 
428.5484924316 -138.1255187988 
428.7953491211 -138.1595306396 
429.0421142578 -138.2223968506 
429.2892761230 -138.2967681885 
429.5363159180 -138.3576965332 
429.7837524414 -138.4239807129 
430.0313415527 -138.4794006348 
430.2788085938 -138.4944610596 
430.5266723633 -138.3688201904 
430.7744445801 -138.0997161865 
431.0225830078 -137.8797607422 
431.2706298828 -137.6850585938 
431.5190734863 -137.5463562012 
431.7676391602 -137.4757080078 
432.0161132812 -137.4932098389 
432.2649841309 -137.5990600586 
432.5137634277 -137.7001190186 
432.7629089355 -137.8044281006 
433.0119628906 -137.9008636475 
433.2613830566 -137.9850921631 
433.5109558105 -138.0986328125 
433.7604370117 -138.2224121094 
434.0103149414 -138.3187713623 
434.2600708008 -138.4174041748 
434.5102233887 -138.5028076172 
434.7605285645 -138.5707550049 
435.0107421875 -138.5702514648 
435.2613220215 -138.5343017578 
435.5118103027 -138.4809265137 
435.7626953125 -138.4127044678 
436.0134582520 -138.3302001953 
436.2646179199 -138.1929016113 
436.5159301758 -138.0774383545 
436.7671508789 -138.0412139893 
437.0187377930 -138.0469512939 
437.2702636719 -138.0886383057 
437.5221252441 -138.1643676758 
437.7739257812 -138.1730041504 
438.0260925293 -138.0961456299 
438.2784423828 -137.9618530273 
438.5306701660 -137.8002624512 
438.7832641602 -137.5918273926 
439.0357971191 -137.4786834717 
439.2886962891 -137.4793395996 
439.5415039062 -137.5314941406 
439.7947082520 -137.6231994629 
440.0480346680 -137.7982330322 
440.3012695312 -137.9605102539 
440.5549316406 -138.0238800049 
440.8084411621 -138.0379333496 
441.0623779297 -138.0088806152 
441.3164672852 -137.9599456787 
441.5704345703 -137.9239349365 
441.8247985840 -137.9849700928 
442.0790710449 -138.1064910889 
442.3337097168 -138.2821655273 
442.5882873535 -138.4916381836 
442.8432312012 -138.7835235596 
443.0983276367 -138.9546508789 
443.3533325195 -138.9513244629 
443.6087341309 -138.8810729980 
443.8640136719 -138.7525177002 
444.1196899414 -138.6875457764 
444.3752746582 -138.7003479004 
444.6312561035 -138.7369384766 
444.8873901367 -138.7736511230 
445.1434326172 -138.7837371826 
445.3998413086 -138.7233276367 
445.6561889648 -138.6277618408 
445.9129028320 -138.4944610596 
446.1695251465 -138.3419189453 
446.4265136719 -138.1498107910 
446.6836853027 -138.0558166504 
446.9407653809 -138.0623931885 
447.1982116699 -138.0973968506 
447.4555664062 -138.1369323730 
447.7133178711 -138.1835021973 
447.9709777832 -138.2296600342 
448.2290344238 -138.2670440674 
448.4872436523 -138.3031158447 
448.7453308105 -138.3368988037 
449.0038452148 -138.3563842773 
449.2622375488 -138.3790893555 
449.5210266113 -138.4249877930 
449.7799682617 -138.4999084473 
450.0388183594 -138.6560211182 
450.2980651855 -138.8126678467 
450.5572204590 -138.8740386963 
450.8167419434 -138.8764953613 
451.0762023926 -138.7683563232 
451.3360290527 -138.6100463867 
451.5960083008 -138.5224456787 
451.8559265137 -138.4767913818 
452.1162109375 -138.4818725586 
452.3764038086 -138.5857391357 
452.6369934082 -138.7630767822 
452.8974609375 -138.9027404785 
453.1583557129 -139.0298309326 
453.4194030762 -139.1299896240 
453.6803588867 -139.0977630615 
453.9416809082 -138.9961242676 
454.2029113770 -138.8705902100 
454.4645690918 -138.7349090576 
454.7261047363 -138.7243652344 
454.9880371094 -138.8069763184 
455.2501525879 -138.9242095947 
455.5121459961 -139.0281524658 
455.7745361328 -139.0533447266 
456.0368347168 -138.9256439209 
456.2995300293 -138.7853088379 
456.5621337891 -138.6597137451 
456.8251342773 -138.5832519531 
457.0882873535 -138.6488037109 
457.3513183594 -138.7763214111 
457.6147766113 -138.9412384033 
457.8781433105 -139.1865539551 
458.1419067383 -139.3556823730 
458.4058227539 -139.3841247559 
458.6696166992 -139.3480987549 
458.9338378906 -139.2066040039 
459.1979370117 -139.0391387939 
459.4624633789 -138.9512329102 
459.7268981934 -138.9047393799 
459.9916992188 -138.9232330322 
460.2566833496 -138.9967803955 
460.5215759277 -139.0471343994 
460.7868347168 -139.0760498047 
461.0520324707 -139.0626220703 
461.3175964355 -139.0023651123 
461.5830993652 -138.9453887939 
461.8489990234 -138.8855895996 
462.1150207520 -138.7916717529 
462.3809814453 -138.6798095703 
462.6473388672 -138.5840606689 
462.9135742188 -138.4764862061 
463.1802368164 -138.3297119141 
463.4468078613 -138.2413787842 
463.7137756348 -138.2354583740 
463.9808959961 -138.2613677979 
464.2478942871 -138.3149261475 
464.5153198242 -138.3420562744 
464.7826538086 -138.3418426514 
465.0503845215 -138.3665466309 
465.3180236816 -138.4593353271 
465.5860900879 -138.5698089600 
465.8542785645 -138.6985931396 
466.1223754883 -138.8757324219 
466.3908691406 -139.0005950928 
466.6592712402 -139.0326232910 
466.9281005859 -139.0139312744 
467.1970825195 -138.8749389648 
467.4659423828 -138.6713104248 
467.7352294922 -138.5563354492 
468.0043945312 -138.5068664551 
468.2739868164 -138.5973052979 
468.5434875488 -138.8133087158 
468.8133850098 -138.9804382324 
469.0834350586 -139.1718444824 
469.3533935547 -139.2899169922 
469.6237792969 -139.3373413086 
469.8940429688 -139.3757019043 
470.1647033691 -139.4178466797 
470.4353027344 -139.4288330078 
470.7062988281 -139.3966064453 
470.9774169922 -139.3183135986 
471.2484741211 -139.0978546143 
471.5199279785 -138.8127593994 
471.7912902832 -138.6302185059 
472.0630798340 -138.4759979248 
472.3347473145 -138.5000152588 
472.6068115234 -138.6414794922 
472.8790588379 -138.8540191650 
473.1512145996 -139.2053070068 
473.4237670898 -139.4626617432 
473.6962280273 -139.5066070557 
473.9690856934 -139.3993530273 
474.2421264648 -139.2189331055 
474.5150451660 -139.1150360107 
474.7883911133 -139.0500030518 
475.0616149902 -139.0245361328 
475.3352661133 -139.0389862061 
475.6088256836 -139.0515136719 
475.8828125000 -139.0467376709 
476.1569213867 -139.0073852539 
476.4309692383 -138.9567871094 
476.7054138184 -138.8663024902 
476.9797363281 -138.8038482666 
477.2545166016 -138.8126678467 
477.5291748047 -138.8740997314 
477.8042297363 -139.0532836914 
478.0794677734 -139.2631835938 
478.3546142578 -139.3727264404 
478.6301574707 -139.4261932373 
478.9056091309 -139.3514099121 
479.1814880371 -139.2257232666 
479.4572448730 -138.9838409424 
479.7334289551 -138.7634429932 
480.0097961426 -138.6678009033 
480.2860412598 -138.6203155518 
480.5627136230 -138.6265716553 
480.8392639160 -138.6938018799 
481.1162414551 -138.7845153809 
481.3931274414 -139.0136566162 
481.6704406738 -139.3304290771 
481.9479064941 -139.5579376221 
482.2252502441 -139.7967224121 
482.5030517578 -139.8433532715 
482.7807006836 -139.7370758057 
483.0588073730 -139.4689636230 
483.3370971680 -139.2068939209 
483.6152343750 -139.0900726318 
483.8938293457 -139.0380249023 
484.1723022461 -139.0865478516 
484.4512023926 -139.2286376953 
484.7300109863 -139.3495330811 
485.0092468262 -139.5050964355 
485.2886352539 -139.6028747559 
485.5679016113 -139.6216583252 
485.8476257324 -139.5851745605 
486.1272277832 -139.5012664795 
486.4072570801 -139.4366760254 
486.6871643066 -139.3886566162 
486.9675292969 -139.4336090088 
487.2480468750 -139.5327453613 
487.5284423828 -139.7292633057 
487.8092956543 -139.8841552734 
488.0900268555 -139.9054412842 
488.3711853027 -139.8155517578 
488.6522521973 -139.6811828613 
488.9337158203 -139.6121368408 
489.2153625488 -139.5617675781 
489.4969177246 -139.5371093750 
489.7788696289 -139.5215606689 
490.0607604980 -139.4998321533 
490.3430480957 -139.4866790771 
490.6252441406 -139.4813079834 
490.9078674316 -139.4585723877 
491.1906433105 -139.4020690918 
491.4733276367 -139.3362426758 
491.7564392090 -139.2098846436 
492.0394287109 -139.0875854492 
492.3228759766 -139.0337371826 
492.6064758301 -139.0313720703 
492.8899536133 -139.1136779785 
493.1738891602 -139.2093811035 
493.4577026367 -139.3505554199 
493.7419738770 -139.4285125732 
494.0261230469 -139.4086608887 
494.3106994629 -139.2655487061 
494.5954284668 -139.0490417480 
494.8800659180 -138.8998107910 
495.1651611328 -138.7588958740 
495.4501037598 -138.7485656738 
495.7355041504 -138.8313903809 
496.0208129883 -139.0417785645 
496.3065490723 -139.2798614502 
496.5924377441 -139.4182128906 
496.8782348633 -139.5597381592 
497.1644592285 -139.6408081055 
497.4505615234 -139.6693420410 
497.7371215820 -139.6875762939 
498.0235595703 -139.6663208008 
498.3104553223 -139.5601196289 
498.5975036621 -139.3724975586 
498.8844299316 -139.1961517334 
499.1718139648 -138.8853607178 
499.4590759277 -138.5863800049 
499.7467956543 -138.4374847412 
500.0343933105 -138.3487243652 
500.3224487305 -138.3946838379 
500.6106567383 -138.4860382080 
500.8987426758 -138.6319427490 
501.1872863770 -138.7355651855 
501.4757080078 -138.7686157227 
501.7645874023 -138.7981109619 
502.0536193848 -138.8402862549 
502.3425598145 -138.9073333740 
502.6319274902 -138.9707946777 
502.9212036133 -138.9956817627 
503.2109069824 -139.0018768311 
503.5004882812 -138.9821472168 
503.7905273438 -138.9550628662 
504.0807495117 -138.9157562256 
504.3708496094 -138.9136810303 
504.6613769531 -138.9576416016 
504.9518127441 -139.0956268311 
505.2426757812 -139.2840728760 
505.5334472656 -139.4905548096 
505.8246459961 -139.6913604736 
506.1160278320 -139.8126068115 
506.4072875977 -139.9448394775 
506.6990051270 -139.9902496338 
506.9906311035 -139.9504394531 
507.2826538086 -139.8224029541 
507.5746154785 -139.6919860840 
507.8670043945 -139.6468963623 
508.1595458984 -139.7082672119 
508.4519958496 -139.8163909912 
508.7448730469 -140.0236511230 
509.0376586914 -140.2067565918 
509.3309020996 -140.2839202881 
509.6242980957 -140.2836456299 
509.9175720215 -140.2620391846 
510.2113037109 -140.2344207764 
510.5049438477 -140.2076721191 
510.7990112305 -140.1819763184 
511.0929565430 -140.1403350830 
511.3873901367 -140.1155700684 
511.6819763184 -140.1156616211 
511.9764404297 -140.1162261963 
512.2713623047 -140.1065979004 
512.5661621094 -140.0684204102 
512.8614501953 -140.0006713867 
513.1565551758 -139.8997039795 
513.4522094727 -139.7952880859 
513.7479248047 -139.7383728027 
514.0436401367 -139.6837158203 
514.3397216797 -139.6561126709 
514.6357421875 -139.6397705078 
514.9321899414 -139.6012725830 
515.2285156250 -139.5438232422 
515.5253295898 -139.4060058594 
515.8222656250 -139.2357330322 
516.1191406250 -139.0335998535 
516.4164428711 -138.7840728760 
516.7136230469 -138.5738525391 
517.0112915039 -138.2302703857 
517.3088378906 -137.9289398193 
517.6068115234 -137.7500457764 
517.9049682617 -137.6882629395 
518.2030029297 -137.7138671875 
518.5015258789 -137.8019256592 
518.7999267578 -137.8829956055 
519.0988159180 -137.9118347168 
519.3978271484 -137.9379882812 
519.6967163086 -138.0030975342 
519.9960937500 -138.2374572754 
520.2953491211 -138.6163940430 
520.5950317383 -139.0958404541 
520.8946533203 -139.5599060059 
521.1947021484 -139.8453216553 
521.4949340820 -139.9284362793 
521.7950439453 -139.8745117188 
522.0956420898 -139.7458038330 
522.3961181641 -139.6411437988 
522.6970214844 -139.5815887451 
522.9978637695 -139.5401153564 
523.2991333008 -139.5304870605 
523.6005859375 -139.5923156738 
523.9019165039 -139.7554473877 
524.2036743164 -139.9738311768 
524.5053710938 -140.1149139404 
524.8074951172 -140.0777740479 
525.1094970703 -139.9631652832 
525.4119873047 -139.9014587402 
525.7146606445 -139.8965148926 
526.0172119141 -139.9764709473 
526.3202514648 -140.1310272217 
526.6231079102 -140.3356933594 
526.9264526367 -140.5943298340 
527.2297363281 -140.8648376465 
527.5334472656 -141.0149536133 
527.8373413086 -141.1458129883 
528.1410522461 -141.1789855957 
528.4453125000 -141.1159210205 
528.7494506836 -140.9965667725 
529.0540161133 -140.8372955322 
529.3587646484 -140.6874389648 
529.6633911133 -140.6149902344 
529.9685058594 -140.5543060303 
530.2734985352 -140.5149688721 
530.5789794922 -140.4553375244 
530.8843383789 -140.3749542236 
531.1901245117 -140.3115692139 
531.4961547852 -140.2931823730 
531.8020019531 -140.3227691650 
532.1083374023 -140.3524475098 
532.4145507812 -140.3467864990 
532.7212524414 -140.2857818604 
533.0278320312 -140.2012786865 
533.3348999023 -140.1493835449 
533.6420898438 -140.1358489990 
533.9492187500 -140.1123199463 
534.2567749023 -140.0426788330 
534.5642700195 -139.9623565674 
534.8721923828 -139.9435119629 
535.1799926758 -140.0096588135 
535.4882812500 -140.0684204102 
535.7967529297 -140.0513763428 
536.1051025391 -139.9385528564 
536.4139404297 -139.8147125244 
536.7226562500 -139.7771606445 
537.0317993164 -139.8054656982 
537.3408813477 -139.8195953369 
537.6503906250 -139.7782897949 
537.9601440430 -139.7326354980 
538.2697143555 -139.7560882568 
538.5797729492 -139.8672485352 
538.8897094727 -139.9852905273 
539.2001342773 -140.0322265625 
539.5107421875 -140.0473937988 
539.8212280273 -140.0309906006 
540.1322021484 -140.0021820068 
540.4430541992 -139.9869995117 
540.7543945312 -140.0508728027 
541.0655517578 -140.2179718018 
541.3772583008 -140.4514007568 
541.6890869141 -140.6024475098 
542.0008544922 -140.4936981201 
542.3130493164 -140.1825256348 
542.6251831055 -139.7739562988 
542.9377441406 -139.4247589111 
543.2501831055 -139.2046813965 
543.5631103516 -139.0669250488 
543.8762817383 -138.9814758301 
544.1892700195 -138.9465332031 
544.5027465820 -139.0426940918 
544.8161010742 -139.2799224854 
545.1299438477 -139.5133514404 
545.4436645508 -139.8729553223 
545.7578735352 -140.1522979736 
546.0722045898 -140.2734375000 
546.3864746094 -140.2929534912 
546.7012329102 -140.2310638428 
547.0158691406 -140.1446838379 
547.3309326172 -140.1098937988 
547.6462402344 -140.1858215332 
547.9614257812 -140.4185791016 
548.2770385742 -140.7244415283 
548.5925903320 -141.0002136230 
548.9086303711 -141.1961669922 
549.2244873047 -141.3110198975 
549.5408935547 -141.4080657959 
549.8574218750 -141.5024566650 
550.1738891602 -141.5720062256 
550.4907836914 -141.5790863037 
550.8076171875 -141.5481109619 
551.1248779297 -141.5095520020 
551.4420776367 -141.4655914307 
551.7597045898 -141.3652648926 
552.0775756836 -141.1966247559 
552.3952636719 -140.9790496826 
552.7135009766 -140.7669677734 
553.0315551758 -140.5570526123 
553.3501586914 -140.3220367432 
553.6685791016 -140.0811462402 
553.9875488281 -139.9259948730 
554.3066406250 -139.9713134766 
554.6256713867 -140.1772003174 
554.9451293945 -140.4721221924 
555.2645263672 -140.7196807861 
555.5843505859 -140.7762756348 
555.9041137695 -140.6481170654 
556.2243652344 -140.3807373047 
556.5447387695 -140.1313781738 
556.8650512695 -140.0403594971 
557.1857910156 -140.1380462646 
557.5064697266 -140.4470062256 
557.8276367188 -140.8213500977 
558.1489257812 -141.0341796875 
558.4701538086 -140.9827270508 
558.7918701172 -140.6876983643 
559.1134643555 -140.3751983643 
559.4355468750 -140.1528930664 
559.7575073242 -139.9603424072 
560.0799560547 -139.8612213135 
560.4025878906 -139.8241882324 
560.7250366211 -139.8658905029 
561.0480957031 -140.0189208984 
561.3709716797 -140.2428283691 
561.6943359375 -140.4808654785 
562.0175781250 -140.6563873291 
562.3413085938 -140.6952972412 
562.6652832031 -140.6485595703 
562.9890747070 -140.5884094238 
563.3133544922 -140.5703277588 
563.6375732422 -140.5821228027 
563.9622192383 -140.5572357178 
564.2868041992 -140.4419097900 
564.6118774414 -140.2843322754 
564.9370727539 -140.1602478027 
565.2622070312 -140.1329345703 
565.5878295898 -140.2276763916 
565.9133300781 -140.4164276123 
566.2393188477 -140.6533203125 
566.5651855469 -140.8890686035 
566.8915405273 -141.0658111572 
567.2180786133 -141.1027069092 
567.5445556641 -141.0125885010 
567.8714599609 -140.8003082275 
568.1983032227 -140.5404815674 
568.5255737305 -140.2717590332 
568.8530883789 -140.0399932861 
569.1804809570 -139.9164733887 
569.5083007812 -139.9869842529 
569.8360595703 -140.2235717773 
570.1643066406 -140.5484008789 
570.4924316406 -140.8253173828 
570.8211059570 -140.9121093750 
571.1499023438 -140.8432006836 
571.4785766602 -140.6939392090 
571.8078002930 -140.5749359131 
572.1368408203 -140.5231323242 
572.4664306641 -140.4934844971 
572.7958984375 -140.4880981445 
573.1258544922 -140.5330505371 
573.4559936523 -140.6284027100 
573.7860107422 -140.7312774658 
574.1165161133 -140.7685241699 
574.4469604492 -140.6786956787 
574.7778320312 -140.5201721191 
575.1086425781 -140.3804321289 
575.4399414062 -140.3742065430 
575.7714233398 -140.5404815674 
576.1027832031 -140.8017120361 
576.4346313477 -141.0328674316 
576.7663574219 -141.1349945068 
577.0985717773 -141.1512756348 
577.4307250977 -141.1419067383 
577.7633666992 -141.1546173096 
578.0961303711 -141.1531219482 
578.4288330078 -141.0785675049 
578.7620239258 -140.9379272461 
579.0951538086 -140.7787170410 
579.4287109375 -140.6684112549 
579.7625122070 -140.6292419434 
580.0961303711 -140.6122894287 
580.4302978516 -140.6101531982 
580.7643432617 -140.6418457031 
581.0988769531 -140.7133331299 
581.4332885742 -140.8119964600 
581.7682495117 -140.8898468018 
582.1033325195 -140.8929595947 
582.4383544922 -140.7958984375 
582.7738647461 -140.6850128174 
583.1092529297 -140.5922088623 
583.4451293945 -140.5552215576 
583.7809448242 -140.6322479248 
584.1171875000 -140.9127502441 
584.4536743164 -141.2345886230 
584.7900390625 -141.5815429688 
585.1268920898 -141.8630981445 
585.4636230469 -141.9463195801 
585.8009033203 -141.8356933594 
586.1380004883 -141.5605010986 
586.4756469727 -141.2196197510 
586.8134765625 -141.1059875488 
587.1511840820 -141.1400604248 
587.4894409180 -141.2106933594 
587.8275146484 -141.2466735840 
588.1661376953 -141.3290557861 
588.5049438477 -141.5197601318 
588.8436279297 -141.8206176758 
589.1828002930 -142.0875396729 
589.5219116211 -142.1673126221 
589.8615112305 -142.0152282715 
590.2009277344 -141.7750091553 
590.5409545898 -141.4688262939 
590.8811035156 -141.1526947021 
591.2211914062 -140.9015502930 
591.5617065430 -140.7637786865 
591.9021606445 -140.8000030518 
592.2431640625 -140.8950042725 
592.5839843750 -140.9857940674 
592.9253540039 -141.0525207520 
593.2669067383 -141.1142730713 
593.6082763672 -141.1401214600 
593.9502563477 -141.1335296631 
594.2920532227 -141.0583953857 
594.6343994141 -140.9566497803 
594.9766235352 -140.8465881348 
595.3193359375 -140.7594451904 
595.6622924805 -140.7233123779 
596.0050659180 -140.7695617676 
596.3483886719 -140.8729248047 
596.6915893555 -140.9822692871 
597.0353393555 -141.0314788818 
597.3789062500 -140.9852752686 
597.7230224609 -140.9003753662 
598.0673217773 -140.9057159424 
598.4114990234 -141.0178222656 
598.7562255859 -141.2200622559 
599.1008300781 -141.3058319092 
599.4459228516 -141.2724304199 
599.7912597656 -141.1984100342 
600.1364135742 -141.1557922363 
600.4821166992 -141.1404113770 
600.8276977539 -141.1190948486 
601.1738281250 -141.0906524658 
601.5197753906 -141.0893402100 
601.8662719727 -141.1145935059 
602.2129516602 -141.1497497559 
602.5595703125 -141.2230834961 
602.9066772461 -141.2995452881 
603.2536010742 -141.3581542969 
603.6011352539 -141.3712463379 
603.9484863281 -141.3290863037 
604.2963867188 -141.2637786865 
604.6444702148 -141.2527923584 
604.9924926758 -141.2864685059 
605.3409423828 -141.3387451172 
605.6893310547 -141.3673248291 
606.0382690430 -141.4155426025 
606.3870239258 -141.5487976074 
606.7363281250 -141.6841125488 
607.0858154297 -141.7699737549 
607.4351806641 -141.7011108398 
607.7850952148 -141.5248413086 
608.1348876953 -141.3399047852 
608.4852294922 -141.2107543945 
608.8353881836 -141.1974639893 
609.1860961914 -141.2025146484 
609.5369873047 -141.1861572266 
609.8878173828 -141.1358489990 
610.2391357422 -141.0543060303 
610.5903320312 -141.0187225342 
610.9420166016 -141.0387115479 
611.2939453125 -141.1072998047 
611.6457519531 -141.1432495117 
611.9981079102 -141.1354522705 
612.3502807617 -141.0814361572 
612.7030639648 -141.0284729004 
613.0556640625 -140.9920806885 
613.4088134766 -140.9855194092 
613.7621459961 -141.0052490234 
614.1153564453 -141.0460510254 
614.4691162109 -141.1434173584 
614.8227539062 -141.2345275879 
615.1769409180 -141.2837066650 
615.5309448242 -141.2430877686 
615.8854980469 -141.1435546875 
616.2402954102 -140.9809112549 
616.5949707031 -140.6814117432 
616.9501342773 -140.4438781738 
617.3051757812 -140.2807617188 
617.6607666016 -140.1807708740 
618.0162353516 -140.0680847168 
618.3722534180 -139.8865966797 
618.7284545898 -139.6492767334 
619.0845336914 -139.4046478271 
619.4411621094 -139.2779388428 
619.7976684570 -139.0724334717 
620.1546630859 -138.5732574463 
620.5115966797 -138.1248016357 
620.8690185547 -137.7802886963 
621.2266845703 -137.5853881836 
621.5841674805 -137.6183166504 
621.9422607422 -137.7629547119 
622.3001708984 -138.0251159668 
622.6586303711 -138.2402801514 
623.0173339844 -138.4424743652 
623.3758544922 -138.7140197754 
623.7349243164 -138.9932098389 
624.0938720703 -139.4339447021 
624.4534301758 -140.1805419922 
624.8128051758 -140.7966003418 
625.1726684570 -141.0303192139 
625.5328369141 -141.1179504395 
625.8928222656 -141.2365264893 
626.2533569336 -141.3673095703 
626.6137695312 -141.4961700439 
626.9747314453 -141.5642700195 
627.3355712891 -141.5157470703 
627.6968994141 -141.4389038086 
628.0584716797 -141.4105377197 
628.4199218750 -141.4935607910 
628.7819213867 -141.6039123535 
629.1437988281 -141.7183227539 
629.5062255859 -141.8173522949 
629.8684692383 -141.8714904785 
630.2313232422 -141.9929962158 
630.5943603516 -142.2989959717 
630.9572753906 -142.6804199219 
631.3207397461 -142.9089202881 
631.6840820312 -142.9948120117 
632.0479125977 -142.8995971680 
632.4120483398 -142.6962738037 
632.7760009766 -142.4029388428 
633.1405029297 -142.0127563477 
633.5048217773 -141.7924804688 
633.8697509766 -141.7701110840 
634.2345581055 -141.8293609619 
634.5999145508 -141.9396362305 
634.9654541016 -142.0787200928 
635.3308715820 -142.1798095703 
635.6968994141 -142.2081451416 
636.0626831055 -142.1029968262 
636.4291381836 -141.9601593018 
636.7953491211 -141.8541717529 
637.1621704102 -141.8434906006 
637.5292358398 -141.8912506104 
637.8961181641 -141.8428344727 
638.2636108398 -141.6836547852 
638.6309204102 -141.4753112793 
638.9987792969 -141.4515075684 
639.3665161133 -141.5844116211 
639.7348022461 -141.8028564453 
640.1033325195 -142.0083465576 
640.4717407227 -141.9586639404 
640.8406372070 -141.6750640869 
641.2094726562 -141.2137451172 
641.5787963867 -140.9679107666 
641.9480590820 -141.0016326904 
642.3178710938 -141.1852874756 
642.6878662109 -141.4501953125 
643.0577392578 -141.6336669922 
643.4281616211 -141.7629241943 
643.7984008789 -141.9556274414 
644.1693115234 -142.2844696045 
644.5403442383 -142.5452728271 
644.9113159180 -142.5876922607 
645.2827758789 -142.4283447266 
645.6541137695 -142.0126190186 
646.0260620117 -141.5258178711 
646.3978271484 -141.2309417725 
646.7702026367 -141.0835723877 
647.1427612305 -141.1055603027 
647.5151977539 -141.3151855469 
647.8881835938 -141.5184020996 
648.2610473633 -141.6974792480 
648.6344604492 -141.8509216309 
649.0077514648 -141.8750915527 
649.3816528320 -141.7456054688 
649.7556762695 -141.5678710938 
650.1296386719 -141.3894958496 
650.5041503906 -141.2981262207 
650.8784790039 -141.4282531738 
651.2534179688 -141.5830535889 
651.6282348633 -141.6791687012 
652.0036010742 -141.7260589600 
652.3792114258 -141.8045043945 
652.7546386719 -141.9127349854 
653.1306152344 -141.9915008545 
653.5065307617 -141.9482574463 
653.8829345703 -141.7857208252 
654.2592773438 -141.6864318848 
654.6361694336 -141.7168884277 
655.0132446289 -141.8746795654 
655.3901977539 -142.2100219727 
655.7677612305 -142.4987030029 
656.1451416016 -142.5575256348 
656.5231323242 -142.4605407715 
656.9013061523 -142.2971649170 
657.2793579102 -142.2309722900 
657.6579589844 -142.2378692627 
658.0364379883 -142.2503509521 
658.4154663086 -142.2381286621 
658.7944335938 -142.1422271729 
659.1738891602 -141.9625091553 
659.5535888672 -141.8138580322 
659.9331665039 -141.7769165039 
660.3133544922 -141.8077697754 
660.6933593750 -141.8947296143 
661.0739135742 -141.9990692139 
661.4544067383 -142.0465240479 
661.8353881836 -141.9880371094 
662.2166748047 -141.8363342285 
662.5977783203 -141.5964355469 
662.9794311523 -141.3924560547 
663.3609619141 -141.2662048340 
663.7431030273 -141.2279510498 
664.1251220703 -141.2354583740 
664.5076293945 -141.2912597656 
664.8904418945 -141.4300842285 
665.2730712891 -141.6768951416 
665.6563110352 -141.9048156738 
666.0393676758 -142.1162261963 
666.4230346680 -142.3217926025 
666.8065795898 -142.4145965576 
667.1906738281 -142.3334197998 
667.5750122070 -142.0988311768 
667.9592285156 -141.6278533936 
668.3439941406 -140.7236633301 
668.7286376953 -139.6918029785 
669.1138305664 -138.8267822266 
669.4992675781 -138.3378906250 
669.8845825195 -138.2470703125 
670.2704467773 -138.4277648926 
670.6561889648 -139.0283203125 
671.0425415039 -140.0041961670 
671.4287109375 -141.0606079102 
671.8154907227 -141.6646881104 
672.2024536133 -141.9880828857 
672.5892944336 -142.1837615967 
672.9767456055 -142.2247467041 
673.3640747070 -142.1978302002 
673.7519531250 -142.2104492188 
674.1397094727 -142.2613067627 
674.5280151367 -142.2789306641 
674.9165649414 -142.1870269775 
675.3049926758 -142.0817260742 
675.6939697266 -142.1189880371 
676.0828857422 -142.2398986816 
676.4722900391 -142.2992858887 
676.8616333008 -142.2877807617 
677.2515258789 -142.2184295654 
677.6416625977 -142.2168884277 
678.0316162109 -142.3750610352 
678.4221801758 -142.5661773682 
678.8126220703 -142.6268157959 
679.2036743164 -142.6129455566 
679.5949096680 -142.5861053467 
679.9860229492 -142.5837402344 
680.3777465820 -142.5986785889 
680.7692871094 -142.6114654541 
681.1614379883 -142.5902709961 
681.5534057617 -142.5554809570 
681.9460449219 -142.5246429443 
682.3388671875 -142.5229797363 
682.7315673828 -142.5821685791 
683.1248168945 -142.6772918701 
683.5179443359 -142.7924194336 
683.9116821289 -142.8793640137 
684.3052978516 -142.8409576416 
684.6994628906 -142.6532135010 
685.0939331055 -142.3242645264 
685.4881591797 -142.0695495605 
685.8830566406 -141.9336395264 
686.2777709961 -141.8697357178 
686.6730957031 -141.8516998291 
687.0682983398 -141.8685913086 
687.4640502930 -141.9314575195 
687.8600463867 -142.1081695557 
688.2559204102 -142.3904418945 
688.6524047852 -142.6810302734 
689.0487060547 -142.8465270996 
689.4456176758 -142.8209228516 
689.8424072266 -142.6682739258 
690.2398071289 -142.5605468750 
690.6373901367 -142.5171813965 
691.0348510742 -142.5260162354 
691.4329223633 -142.5552062988 
691.8308105469 -142.6167755127 
692.2293701172 -142.7683868408 
692.6281127930 -142.8814392090 
693.0267333984 -142.6956634521 
693.4259643555 -142.3994445801 
693.8250122070 -142.1439361572 
694.2246704102 -142.0018005371 
694.6242065430 -141.9990539551 
695.0243530273 -142.0129394531 
695.4246826172 -142.1093750000 
695.8248901367 -142.3138275146 
696.2257080078 -142.3989868164 
696.6264038086 -142.1441650391 
697.0277099609 -141.7999114990 
697.4288330078 -141.4380798340 
697.8305664062 -141.0344543457 
698.2325439453 -140.7570343018 
698.6343994141 -140.6544799805 
699.0368652344 -140.7667083740 
699.4391479492 -141.0213317871 
699.8420410156 -141.2492065430 
700.2448120117 -141.3263092041 
700.6481933594 -141.2883911133 
701.0517578125 -141.2822723389 
701.4552001953 -141.3723907471 
701.8593139648 -141.6075592041 
702.2632446289 -141.9539794922 
702.6677246094 -142.4254302979 
703.0721435547 -142.8390350342 
703.4771118164 -142.8436889648 
703.8823852539 -142.4875640869 
704.2874755859 -142.1679992676 
704.6931762695 -142.0882568359 
705.0986938477 -142.1862945557 
705.5048828125 -142.2799987793 
705.9112548828 -142.3279418945 
706.3175048828 -142.3467102051 
706.7243652344 -142.3890991211 
707.1311035156 -142.4832611084 
707.5384521484 -142.5581359863 
707.9456176758 -142.5425567627 
708.3534545898 -142.4617004395 
708.7614746094 -142.3582000732 
709.1693725586 -142.2475585938 
709.5778808594 -142.2072753906 
709.9862670898 -142.3158264160 
710.3952026367 -142.5412445068 
710.8040771484 -142.7439270020 
711.2135009766 -142.9588928223 
711.6232299805 -143.2155456543 
712.0327148438 -143.3165740967 
712.4428710938 -143.2199859619 
712.8529052734 -143.0348052979 
713.2635498047 -142.8498382568 
713.6740112305 -142.7533416748 
714.0851440430 -142.8695678711 
714.4964599609 -143.1949310303 
714.9076538086 -143.4727172852 
715.3194580078 -143.3356170654 
715.7311401367 -142.8195800781 
716.1434326172 -142.4020538330 
716.5556030273 -142.3513488770 
716.9683227539 -142.5213012695 
717.3813476562 -142.6145782471 
717.7941894531 -142.5391845703 
718.2077026367 -142.3324127197 
718.6210327148 -142.0127868652 
719.0349731445 -141.8031616211 
719.4491577148 -141.7833099365 
719.8632202148 -141.9141540527 
720.2778930664 -142.0530242920 
720.6923828125 -141.9467315674 
721.1075439453 -141.5066833496 
721.5225219727 -141.0064544678 
721.9381713867 -140.6742858887 
722.3540649414 -140.4541015625 
722.7697753906 -140.1694183350 
723.1860961914 -139.7007751465 
723.6022949219 -139.0826721191 
724.0191040039 -138.5138397217 
724.4357910156 -138.2053375244 
724.8530883789 -138.2250366211 
725.2706298828 -138.5010681152 
725.6880493164 -138.9108581543 
726.1060791016 -139.3304901123 
726.5239257812 -139.6653289795 
726.9424438477 -139.9149475098 
727.3607788086 -140.1767425537 
727.7797851562 -140.5851287842 
728.1990356445 -141.1749725342 
728.6181030273 -141.7798614502 
729.0377807617 -142.1834411621 
729.4573974609 -142.3550567627 
729.8775634766 -142.4077606201 
730.2980346680 -142.4682769775 
730.7183227539 -142.6190490723 
731.1392211914 -142.7857818604 
731.5599975586 -142.7934265137 
731.9813842773 -142.6316375732 
732.4026489258 -142.4887084961 
732.8245239258 -142.4727172852 
733.2467041016 -142.5593566895 
733.6686401367 -142.6953582764 
734.0913085938 -142.8137359619 
734.5137329102 -142.8847351074 
734.9368896484 -142.9802246094 
735.3598022461 -143.1845550537 
735.7834472656 -143.4325866699 
736.2072753906 -143.5970764160 
736.6309814453 -143.6894073486 
737.0552978516 -143.7763977051 
737.4794311523 -143.8093719482 
737.9042968750 -143.7267456055 
738.3289184570 -143.5965118408 
738.7542724609 -143.4872589111 
739.1798095703 -143.3669586182 
739.6052246094 -143.2030029297 
740.0312500000 -143.0037689209 
740.4571533203 -142.7890014648 
740.8836669922 -142.6405334473 
741.3100585938 -142.6414642334 
741.7370605469 -142.7644805908 
742.1643676758 -142.9131164551 
742.5914306641 -142.9812469482 
743.0192260742 -142.8446655273 
743.4468383789 -142.6327209473 
743.8750610352 -142.6576385498 
744.3035888672 -142.9180603027 
744.7319335938 -143.2456512451 
745.1609497070 -143.4765319824 
745.5897827148 -143.6016387939 
746.0192871094 -143.6198272705 
746.4486083984 -143.5260314941 
746.8786010742 -143.4127807617 
747.3088378906 -143.3131713867 
747.7388916016 -143.1918487549 
748.1696166992 -143.1207580566 
748.6002197266 -143.1569366455 
749.0314331055 -143.2497406006 
749.4624633789 -143.3533782959 
749.8942260742 -143.3900299072 
750.3261718750 -143.2797546387 
750.7579956055 -143.1048583984 
751.1904907227 -142.9760894775 
751.6227416992 -142.8814086914 
752.0557250977 -142.8025207520 
752.4885253906 -142.8064270020 
752.9219970703 -142.9420776367 
753.3557128906 -143.1227722168 
753.7893066406 -143.1853179932 
754.2235107422 -143.0812988281 
754.6575317383 -142.9455871582 
755.0922851562 -142.9623260498 
755.5267944336 -143.2178802490 
755.9620361328 -143.3891754150 
756.3975219727 -143.3276824951 
756.8328247070 -143.1911773682 
757.2687988281 -143.0289459229 
757.7045898438 -142.9082794189 
758.1410522461 -142.9273986816 
758.5777587891 -143.0494079590 
759.0143432617 -143.1199798584 
759.4515380859 -143.0787200928 
759.8886108398 -142.9976196289 
760.3263549805 -142.9601898193 
760.7639160156 -143.0514068604 
761.2021484375 -143.3187408447 
761.6406250000 -143.6085052490 
762.0789794922 -143.6123046875 
762.5179443359 -143.2425079346 
762.9567871094 -143.0301208496 
763.3963012695 -143.0660095215 
763.8356323242 -143.0347747803 
764.2756347656 -142.8528442383 
764.7158813477 -142.6305541992 
765.1559448242 -142.4990386963 
765.5967407227 -142.5643768311 
766.0372924805 -142.8218841553 
766.4785766602 -143.1069183350 
766.9196777344 -143.2980499268 
767.3614501953 -143.4295501709 
767.8035278320 -143.5371704102 
768.2453613281 -143.6772308350 
768.6879272461 -143.8982696533 
769.1303100586 -144.1771240234 
769.5733642578 -144.4476318359 
770.0162353516 -144.4347381592 
770.4597778320 -144.0665435791 
770.9036254883 -143.6638183594 
771.3472900391 -143.4661865234 
771.7916259766 -143.4275512695 
772.2357788086 -143.4044799805 
772.6806030273 -143.3405914307 
773.1257324219 -143.3276062012 
773.5706176758 -143.3300323486 
774.0162353516 -143.2612304688 
774.4616699219 -143.1470031738 
774.9078369141 -143.0711364746 
775.3537597656 -143.0628356934 
775.8004150391 -143.0907440186 
776.2473144531 -143.1311798096 
776.6940307617 -143.1914672852 
777.1414184570 -143.2719116211 
777.5886840820 -143.2710266113 
778.0366210938 -143.1668090820 
778.4843750000 -143.0288848877 
778.9328002930 -142.9440612793 
779.3815307617 -142.8664398193 
779.8300170898 -142.6112060547 
780.2792358398 -142.1579437256 
780.7283325195 -141.5834655762 
781.1780395508 -141.1301727295 
781.6276245117 -140.9408264160 
782.0778808594 -141.1480102539 
782.5283813477 -141.8678741455 
782.9786987305 -142.7374572754 
783.4297485352 -143.1335449219 
783.8806152344 -143.0641784668 
784.3321533203 -142.9782867432 
784.7839355469 -143.1600646973 
785.2355957031 -143.4037017822 
785.6879272461 -143.4813537598 
786.1400756836 -143.4062042236 
786.5929565430 -143.3959197998 
787.0456542969 -143.4855346680 
787.4990234375 -143.5529785156 
787.9526367188 -143.6178741455 
788.4060668945 -143.7106628418 
788.8602294922 -143.6191711426 
789.3142089844 -143.3275299072 
789.7689208984 -143.0524902344 
790.2234497070 -142.9316711426 
790.6786499023 -142.9428100586 
791.1340942383 -143.1136932373 
791.5894165039 -143.3643188477 
792.0454101562 -143.4527282715 
792.5012207031 -143.3879241943 
792.9577026367 -143.2527618408 
793.4140625000 -143.1587524414 
793.8710937500 -143.2709503174 
794.3284301758 -143.6072235107 
794.7855224609 -143.8437194824 
795.2433471680 -143.8688812256 
795.7010498047 -143.7306823730 
796.1593627930 -143.6040496826 
796.6175537109 -143.5638122559 
797.0764770508 -143.5531158447 
797.5356445312 -143.5214233398 
797.9945678711 -143.4780883789 
798.4542846680 -143.4713745117 
798.9137573242 -143.5265502930 
799.3740234375 -143.5779571533 
799.8344726562 -143.6288146973 
800.2947998047 -143.6628723145 
800.7557983398 -143.4938507080 
801.2166137695 -143.0578460693 
801.6781616211 -142.5846557617 
802.1395263672 -142.3596801758 
802.6015625000 -142.4813690186 
803.0639038086 -142.6202697754 
803.5260620117 -142.7130279541 
803.9889526367 -142.7910461426 
804.4515991211 -142.8711700439 
804.9150390625 -142.9779357910 
805.3782348633 -143.1395111084 
805.8421630859 -143.4090576172 
806.3063964844 -143.8177947998 
806.7703857422 -144.2462005615 
807.2351684570 -144.4430541992 
807.6997070312 -144.1325378418 
808.1649780273 -143.8317565918 
808.6300659180 -143.8305816650 
809.0958862305 -144.0983428955 
809.5619506836 -144.4692077637 
810.0278320312 -144.6906433105 
810.4944458008 -144.6651611328 
810.9609375000 -144.4262847900 
811.4280395508 -144.1235198975 
811.8950195312 -143.9233093262 
812.3627319336 -143.9420776367 
812.8306884766 -144.0119934082 
813.2984619141 -143.9508361816 
813.7669677734 -143.7393798828 
814.2352905273 -143.3872375488 
814.7042846680 -143.0112762451 
815.1736450195 -142.7612457275 
815.6427612305 -142.5707092285 
816.1126098633 -142.2949676514 
816.5822753906 -142.0298004150 
817.0526733398 -141.9853057861 
817.5228881836 -142.0170593262 
817.9937744141 -141.9391784668 
818.4649658203 -141.8353881836 
818.9360351562 -142.0138092041 
819.4077758789 -142.2089996338 
819.8793334961 -142.0386505127 
820.3516235352 -141.3679351807 
820.8237304688 -140.9962310791 
821.2965698242 -141.1695404053 
821.7696533203 -141.3833618164 
822.2425537109 -141.3287506104 
822.7162475586 -141.2660064697 
823.1896972656 -141.4596710205 
823.6638793945 -141.4810485840 
824.1378784180 -141.2942352295 
824.6126708984 -141.2713165283 
825.0876464844 -141.5535888672 
825.5625000000 -141.7151336670 
826.0380249023 -141.6517639160 
826.5134277344 -141.3704071045 
826.9895629883 -141.1321258545 
827.4654541016 -141.1101989746 
827.9421386719 -141.2262725830 
828.4190673828 -141.4584960938 
828.8958129883 -141.7684631348 
829.3732910156 -142.0898895264 
829.8505859375 -142.4233703613 
830.3286132812 -142.7612152100 
830.8069458008 -142.9340057373 
831.2850341797 -142.9669494629 
831.7639160156 -143.0445098877 
832.2426147461 -143.2357635498 
832.7219848633 -143.4083099365 
833.2012329102 -143.5004119873 
833.6812133789 -143.6207427979 
834.1614379883 -144.0353088379 
834.6414794922 -144.6310272217 
835.1222534180 -144.7935333252 
835.6029052734 -144.3634796143 
836.0842285156 -143.7321014404 
836.5653686523 -143.4438171387 
837.0473022461 -143.4922943115 
837.5294799805 -143.7794494629 
838.0114746094 -143.9573364258 
838.4942016602 -144.0400543213 
838.9767456055 -144.0930328369 
839.4600219727 -144.0562744141 
839.9431152344 -144.1616821289 
840.4270019531 -144.3970184326 
840.9111328125 -144.5443725586 
841.3950195312 -144.4623870850 
841.8797607422 -144.2766113281 
842.3642578125 -144.1133880615 
842.8494873047 -144.1940765381 
843.3349609375 -144.5114746094 
843.8203125000 -144.6812133789 
844.3063964844 -144.6455078125 
844.7922973633 -144.5730895996 
845.2789306641 -144.5136566162 
845.7653808594 -144.3412170410 
846.2525634766 -144.2184448242 
846.7400512695 -144.4416198730 
847.2273559570 -144.6412963867 
847.7153930664 -144.6114807129 
848.2032470703 -144.3898315430 
848.6918334961 -144.0775146484 
849.1802978516 -143.8306121826 
849.6694335938 -143.9661712646 
850.1588745117 -144.2296295166 
850.6481323242 -144.4684906006 
851.1381835938 -144.6656036377 
851.6279907227 -144.8178100586 
852.1185913086 -144.7958831787 
852.6089477539 -144.4964447021 
853.1000976562 -144.2738494873 
853.5915527344 -144.2437438965 
854.0827636719 -144.3396301270 
854.5747680664 -144.6303405762 
855.0665893555 -144.8118438721 
855.5591430664 -144.6210479736 
856.0515136719 -144.3490142822 
856.5446166992 -144.3508453369 
857.0380249023 -144.4627685547 
857.5312500000 -144.5227966309 
858.0252075195 -144.5976562500 
858.5189819336 -144.6474761963 
859.0135498047 -144.5053558350 
859.5083618164 -144.3576202393 
860.0030517578 -144.3736114502 
860.4984130859 -144.4515838623 
860.9936523438 -144.3588867188 
861.4896240234 -144.1929779053 
861.9854125977 -144.1906280518 
862.4819335938 -144.2705535889 
862.9787597656 -144.3254699707 
863.4754028320 -144.3857421875 
863.9727783203 -144.4435729980 
864.4700317383 -144.4244842529 
864.9680175781 -144.4544830322 
865.4657592773 -144.6893615723 
865.9642944336 -144.8788909912 
866.4631347656 -144.6840362549 
866.9617919922 -144.4694671631 
867.4612426758 -144.3071289062 
867.9604492188 -144.2356414795 
868.4603881836 -144.3730468750 
868.9602050781 -144.6739501953 
869.4607543945 -144.9947662354 
869.9616088867 -145.1977844238 
870.4622802734 -144.8530120850 
870.9636840820 -144.4846801758 
871.4649658203 -144.4964904785 
871.9669189453 -144.7912292480 
872.4687500000 -144.7555236816 
872.9713134766 -144.4496002197 
873.4741821289 -144.3591613770 
873.9768676758 -144.4177703857 
874.4803466797 -144.3590545654 
874.9835815430 -144.1299743652 
875.4876098633 -143.8389434814 
875.9919433594 -143.9616851807 
876.4960937500 -144.4605102539 
877.0009765625 -144.6738586426 
877.5056762695 -144.6171722412 
878.0111694336 -144.6980438232 
878.5164794922 -144.9141540527 
879.0225219727 -144.9872894287 
879.5288696289 -144.7878112793 
880.0350341797 -144.5371246338 
880.5419921875 -144.6392059326 
881.0487670898 -144.9868927002 
881.5562744141 -145.1533203125 
882.0635986328 -145.0901031494 
882.5717163086 -144.9934082031 
883.0800781250 -144.9582824707 
883.5883178711 -144.8898925781 
884.0972900391 -144.6771545410 
884.6060791016 -144.2505035400 
885.1156616211 -144.0048522949 
885.6250610352 -144.1342773438 
886.1351928711 -144.3936920166 
886.6456298828 -144.4616088867 
887.1559448242 -144.3911743164 
887.6669311523 -144.4912414551 
888.1777954102 -144.8358764648 
888.6894531250 -145.1993713379 
889.2008666992 -145.3306884766 
889.7130737305 -145.0573883057 
890.2255859375 -144.7063751221 
890.7379150391 -144.9225463867 
891.2510375977 -145.7278137207 
891.7639770508 -146.8236999512 
892.2776489258 -147.2337951660 
892.7916259766 -146.4218444824 
893.3054199219 -144.8611755371 
893.8200073242 -144.1305694580 
894.3344116211 -144.3324890137 
894.8496093750 -144.8407745361 
895.3645629883 -145.0390319824 
895.8803100586 -144.8862152100 
896.3964233398 -144.7009124756 
896.9122924805 -144.5116424561 
897.4289550781 -144.2736968994 
897.9453735352 -144.1135864258 
898.4626464844 -144.2031097412 
898.9797363281 -144.3540039062 
899.4975585938 -144.3398284912 
900.0157470703 -144.2844696045 
900.5336914062 -144.2843017578 
901.0524291992 -144.2929229736 
901.5709838867 -144.4057617188 
902.0903320312 -144.7274017334 
902.6094970703 -144.9311676025 
903.1293945312 -144.6681213379 
903.6496582031 -144.4322662354 
904.1696777344 -144.5671386719 
904.6905517578 -144.6641387939 
905.2111816406 -144.5628356934 
905.7326660156 -144.6029663086 
906.2543945312 -144.7566223145 
906.7759399414 -144.7556610107 
907.2982788086 -144.5349426270 
907.8204345703 -144.2475891113 
908.3433837891 -144.0357971191 
908.8660888672 -143.9595031738 
909.3896484375 -144.0708770752 
909.9135131836 -144.2286224365 
910.4371337891 -144.3950195312 
910.9616088867 -144.7442169189 
911.4858398438 -145.1709442139 
912.0109252930 -145.3485107422 
912.5357666016 -145.2237243652 
913.0614624023 -145.0509796143 
913.5874023438 -145.0079803467 
914.1131591797 -144.9672393799 
914.6397094727 -144.8093719482 
915.1661376953 -144.8433990479 
915.6932983398 -145.1175079346 
916.2202758789 -145.2387084961 
916.7480468750 -145.2040252686 
917.2761230469 -145.3665924072 
917.8040161133 -145.6737213135 
918.3327026367 -145.8805694580 
918.8612060547 -145.7470397949 
919.3905029297 -145.6238708496 
919.9196166992 -145.6053161621 
920.4495239258 -145.3934173584 
920.9797363281 -145.0352630615 
921.5097656250 -144.6341857910 
922.0405883789 -144.2488708496 
922.5712280273 -144.1308288574 
923.1026611328 -144.3121795654 
923.6344604492 -144.5280761719 
924.1659545898 -144.6988067627 
924.6983642578 -145.0195007324 
925.2305297852 -145.3214721680 
925.7634887695 -145.1716156006 
926.2962646484 -144.9345703125 
926.8298339844 -145.0049743652 
927.3637084961 -145.0925598145 
927.8973999023 -144.8248901367 
928.4319458008 -144.4216156006 
928.9662475586 -144.3589782715 
929.5014038086 -144.5475158691 
930.0363159180 -144.6697845459 
930.5720214844 -144.7490692139 
931.1080932617 -144.7640533447 
931.6439208984 -144.7362670898 
932.1806030273 -144.8694915771 
932.7171020508 -145.1164093018 
933.2543334961 -145.2744903564 
933.7914428711 -145.3665771484 
934.3293457031 -145.4544677734 
934.8675537109 -145.2991790771 
935.4055786133 -144.9578399658 
935.9443969727 -144.9440917969 
936.4830322266 -145.1257629395 
937.0225219727 -145.2038574219 
937.5617675781 -145.0274658203 
938.1018066406 -144.7912292480 
938.6422119141 -144.9522705078 
939.1824340820 -145.4631652832 
939.7233886719 -145.7164154053 
940.2642211914 -145.5243835449 
940.8058471680 -145.3533172607 
941.3477783203 -145.3049621582 
941.8895263672 -145.2428894043 
942.4321289062 -144.9958953857 
942.9744873047 -144.8081359863 
943.5177001953 -144.8331298828 
944.0606689453 -144.8361206055 
944.6044921875 -144.7544555664 
945.1486206055 -144.6489105225 
945.6925659180 -144.4764556885 
946.2373046875 -144.3474731445 
946.7818603516 -144.4211578369 
947.3272705078 -144.5854492188 
947.8724365234 -144.7148742676 
948.4184570312 -144.8208160400 
948.9647827148 -144.9102783203 
949.5109252930 -144.8577270508 
950.0578613281 -144.7201232910 
950.6046142578 -144.6583404541 
951.1522216797 -144.7411193848 
951.6995849609 -144.9505462646 
952.2478027344 -145.2304382324 
952.7963867188 -145.2844238281 
953.3446655273 -145.0204315186 
953.8938598633 -144.8655853271 
954.4428100586 -144.8697052002 
954.9926147461 -144.8458251953 
955.5422363281 -144.9137878418 
956.0926513672 -145.2086639404 
956.6434326172 -145.3908996582 
957.1939697266 -145.2221832275 
957.7453613281 -144.9770812988 
958.2965087891 -145.0925445557 
958.8485107422 -145.4382476807 
959.4008789062 -145.6339263916 
959.9530029297 -145.5954284668 
960.5059814453 -145.4413757324 
961.0587768555 -145.2062530518 
961.6123657227 -145.0726318359 
962.1657714844 -145.1579895020 
962.7200317383 -145.3850097656 
963.2745971680 -145.6154632568 
963.8289794922 -145.7683410645 
964.3841552734 -145.9142761230 
964.9391479492 -146.0191802979 
965.4949951172 -145.9803314209 
966.0506591797 -145.8003997803 
966.6071166992 -145.6653289795 
967.1639404297 -145.6368408203 
967.7205200195 -145.4366912842 
968.2780151367 -145.1690826416 
968.8352050781 -145.1650695801 
969.3933105469 -145.2935638428 
969.9512329102 -145.4363098145 
970.5099487305 -145.4897003174 
971.0689697266 -145.5487518311 
971.6278686523 -145.7042083740 
972.1875610352 -145.6958312988 
972.7470092773 -145.2183685303 
973.3073730469 -144.5819549561 
973.8680419922 -144.4457092285 
974.4285278320 -145.0470428467 
974.9898071289 -145.3996276855 
975.5509033203 -145.2364349365 
976.1129150391 -144.9567565918 
976.6746215820 -144.7152099609 
977.2372436523 -144.5004272461 
977.8001708984 -144.6381225586 
978.3629150391 -145.0628051758 
978.9264526367 -145.2151031494 
979.4898681641 -144.9233245850 
980.0540771484 -144.5717163086 
980.6181030273 -144.5310211182 
981.1829833984 -145.1356048584 
981.7481689453 -145.8203582764 
982.3131713867 -145.9225158691 
982.8790283203 -145.5642395020 
983.4446411133 -145.4873352051 
984.0111694336 -145.6961822510 
984.5774536133 -145.8596649170 
985.1446533203 -145.7674560547 
985.7120971680 -145.5811462402 
986.2794189453 -145.2752532959 
986.8475341797 -145.1366424561 
987.4154663086 -145.3621215820 
987.9842529297 -145.7136383057 
988.5528564453 -145.8159790039 
989.1223144531 -145.6860961914 
989.6920776367 -145.2871398926 
990.2616577148 -145.1798095703 
990.8320922852 -145.5857086182 
991.4022827148 -146.1319274902 
991.9733886719 -146.0149536133 
992.5447998047 -145.6128845215 
993.1160278320 -145.3750610352 
993.6881103516 -145.3808288574 
994.2599487305 -145.4678497314 
994.8327026367 -145.2637481689 
995.4052124023 -144.7910461426 
995.9785766602 -144.7740173340 
996.5523071289 -145.2483978271 
997.1258544922 -145.7149658203 
997.7002563477 -145.7005462646 
998.2744140625 -145.5819091797 
998.8494262695 -145.6299133301 
999.4243164062 -146.0323028564 
1000.0000000000 -145.4342193604 
1000.5760498047 -145.2883605957 
1001.1518554688 -145.1143646240 
1001.7285766602 -144.9321441650 
1002.3050537109 -144.7634429932 
1002.8824462891 -144.6269683838 
1003.4595947266 -144.5370178223 
1004.0376586914 -144.5007629395 
1004.6160278320 -144.5181579590 
1005.1941528320 -144.5819549561 
1005.7731933594 -144.6806640625 
1006.3519897461 -144.7950134277 
1006.9317016602 -144.9095764160 
1007.5112304688 -145.0138397217 
1008.0915527344 -145.1024627686 
1008.6723022461 -145.1741180420 
1009.2527465820 -145.2304534912 
1009.8341674805 -145.2747344971 
1010.4152832031 -145.3105316162 
1010.9973144531 -145.3413696289 
1011.5797119141 -145.3703460693 
1012.1618652344 -145.4000091553 
1012.7449340820 -145.4326171875 
1013.3277587891 -145.4687500000 
1013.9114990234 -145.5078277588 
1014.4949951172 -145.5473480225 
1015.0794067383 -145.5831298828 
1015.6641235352 -145.6097869873 
1016.2485961914 -145.6223297119 
1016.8340454102 -145.6179199219 
1017.4191894531 -145.5974121094 
1018.0053100586 -145.5658264160 
1018.5911254883 -145.5319061279 
1019.1779174805 -145.5062408447 
1019.7650146484 -145.5007171631 
1020.3518676758 -145.5223846436 
1020.9396362305 -145.5715789795 
1021.5271606445 -145.6432952881 
1022.1156005859 -145.7277526855 
1022.7038574219 -145.8119659424 
1023.2929687500 -145.8834991455 
1023.8824462891 -145.9332733154 
1024.4716796875 -145.9581298828 
1025.0617675781 -145.9611358643 
1025.6517333984 -145.9498291016 
1026.2425537109 -145.9334106445 
1026.8331298828 -145.9197845459 
1027.4246826172 -145.9134368896 
1028.0164794922 -145.9147491455 
1028.6081542969 -145.9183502197 
1029.2006835938 -145.9170684814 
1029.7929687500 -145.9037628174 
1030.3861083984 -145.8739166260 
1030.9797363281 -145.8278656006 
1031.5729980469 -145.7713317871 
1032.1672363281 -145.7137908936 
1032.7612304688 -145.6663513184 
1033.3562011719 -145.6381683350 
1033.9509277344 -145.6343383789 
1034.5465087891 -145.6543273926 
1035.1424560547 -145.6921386719 
1035.7381591797 -145.7375335693 
1036.3347167969 -145.7783355713 
1036.9311523438 -145.8013916016 
1037.5284423828 -145.7988433838 
1038.1256103516 -145.7694244385 
1038.7236328125 -145.7188720703 
1039.3218994141 -145.6598663330 
1039.9200439453 -145.6096801758 
1040.5191650391 -145.5863647461 
1041.1179199219 -145.6048126221 
1041.7176513672 -145.6728820801 
1042.3171386719 -145.7882232666 
1042.9176025391 -145.9372711182 
1043.5183105469 -146.0952606201 
1044.1188964844 -146.2308807373 
1044.7203369141 -146.3153076172 
1045.3215332031 -146.3324584961 
1045.9237060547 -146.2867279053 
1046.5262451172 -146.2011566162 
1047.1285400391 -146.1069793701 
1047.7316894531 -146.0322265625 
1048.3347167969 -145.9895782471 
1048.9385986328 -145.9785461426 
1049.5422363281 -145.9904479980 
1050.1468505859 -146.0139160156 
1050.7517089844 -146.0401306152 
1051.3564453125 -146.0655212402 
1051.9620361328 -146.0909576416 
1052.5675048828 -146.1186523438 
1053.1738281250 -146.1491241455 
1053.7799072266 -146.1795806885 
1054.3868408203 -146.2045898438 
1054.9942626953 -146.2174682617 
1055.6014404297 -146.2115173340 
1056.2094726562 -146.1804656982 
1056.8173828125 -146.1188964844 
1057.4261474609 -146.0237121582 
1058.0346679688 -145.8978271484 
1058.6441650391 -145.7521972656 
1059.2539062500 -145.6066741943 
1059.8635253906 -145.4851531982 
1060.4741210938 -145.4107360840 
1061.0843505859 -145.3982696533 
1061.6955566406 -145.4483184814 
1062.3066406250 -145.5507049561 
1062.9185791016 -145.6858062744 
1063.5308837891 -145.8287200928 
1064.1429443359 -145.9561614990 
1064.7558593750 -146.0525512695 
1065.3686523438 -146.1121520996 
1065.9822998047 -146.1383056641 
1066.5964355469 -146.1392974854 
1067.2102050781 -146.1252593994 
1067.8249511719 -146.1064453125 
1068.4395751953 -146.0927734375 
1069.0549316406 -146.0930328369 
1069.6701660156 -146.1130676270 
1070.2863769531 -146.1535797119 
1070.9029541016 -146.2087402344 
1071.5192871094 -146.2672576904 
1072.1364746094 -146.3158264160 
1072.7535400391 -146.3433532715 
1073.3714599609 -146.3450927734 
1073.9891357422 -146.3239898682 
1074.6077880859 -146.2894134521 
1075.2268066406 -146.2540740967 
1075.8455810547 -146.2302246094 
1076.4653320312 -146.2265167236 
1077.0848388672 -146.2465362549 
1077.7053222656 -146.2892303467 
1078.3255615234 -146.3495788574 
1078.9466552734 -146.4190673828 
1079.5682373047 -146.4841613770 
1080.1894531250 -146.5260314941 
1080.8117675781 -146.5247650146 
1081.4337158203 -146.4694671631 
1082.0567626953 -146.3638458252 
1082.6794433594 -146.2270202637 
1083.3031005859 -146.0860595703 
1083.9271240234 -145.9682312012 
1084.5509033203 -145.8937377930 
1085.1756591797 -145.8716278076 
1085.8001708984 -145.8997802734 
1086.4256591797 -145.9670257568 
1087.0515136719 -146.0574951172 
1087.6771240234 -146.1556854248 
1088.3035888672 -146.2506256104 
1088.9299316406 -146.3365325928 
1089.5572509766 -146.4123535156 
1090.1842041016 -146.4780731201 
1090.8122558594 -146.5326385498 
1091.4405517578 -146.5717620850 
1092.0687255859 -146.5891723633 
1092.6977539062 -146.5792999268 
1093.3266601562 -146.5397644043 
1093.9564208984 -146.4721374512 
1094.5860595703 -146.3808746338 
1095.2165527344 -146.2713470459 
1095.8474121094 -146.1500854492 
1096.4781494141 -146.0258178711 
1097.1097412109 -145.9098815918 
1097.7410888672 -145.8159790039 
1098.3734130859 -145.7544097900 
1099.0056152344 -145.7253112793 
1099.6386718750 -145.7123413086 
1100.2720947266 -145.6866760254 
1100.9052734375 -145.6238098145 
1101.5394287109 -145.5219879150 
1102.1733398438 -145.4056243896 
1102.8082275391 -145.3100433350 
1103.4429931641 -145.2652893066 
1104.0786132812 -145.2870788574 
1104.7145996094 -145.4260711670 
1105.3503417969 -145.5862579346 
1105.9870605469 -145.7619781494 
1106.6235351562 -145.9245910645 
1107.2609863281 -146.0550384521 
1107.8988037109 -146.1494903564 
1108.5364990234 -146.2167358398 
1109.1750488281 -146.2695159912 
1109.8133544922 -146.3158111572 
1110.4526367188 -146.3551483154 
1111.0916748047 -146.3810272217 
1111.7316894531 -146.3874969482 
1112.3721923828 -146.3752136230 
1113.0123291016 -146.3535003662 
1113.6534423828 -146.3368682861 
1114.2943115234 -146.3387298584 
1114.9362792969 -146.3652038574 
1115.5778808594 -146.4117736816 
1116.2204589844 -146.4639129639 
1116.8635253906 -146.5017852783 
1117.5062255859 -146.5074615479 
1118.1500244141 -146.4715576172 
1118.7934570312 -146.3957824707 
1119.4379882812 -146.2917327881 
1120.0821533203 -146.1776580811 
1120.7274169922 -146.0747680664 
1121.3730468750 -146.0032653809 
1122.0183105469 -145.9781036377 
1122.6646728516 -146.0055541992 
1123.3107910156 -146.0811614990 
1123.9578857422 -146.1895904541 
1124.6052246094 -146.3070831299 
1125.2524414062 -146.4068450928 
1125.9006347656 -146.4664001465 
1126.5485839844 -146.4749908447 
1127.1976318359 -146.4371337891 
1127.8463134766 -146.3705444336 
1128.4959716797 -146.2989959717 
1129.1459960938 -146.2442779541 
1129.7958984375 -146.2205810547 
1130.4466552734 -146.2324218750 
1131.0971679688 -146.2752075195 
1131.7487792969 -146.3374328613 
1132.4001464844 -146.4040374756 
1133.0523681641 -146.4601440430 
1133.7050781250 -146.4940795898 
1134.3575439453 -146.4992370605 
1135.0109863281 -146.4746093750 
1135.6641845703 -146.4242248535 
1136.3183593750 -146.3556823730 
1136.9722900391 -146.2783966064 
1137.6273193359 -146.2017059326 
1138.2825927734 -146.1335449219 
1138.9376220703 -146.0791931152 
1139.5937500000 -146.0406494141 
1140.2496337891 -146.0164489746 
1140.9063720703 -146.0000762939 
1141.5629882812 -145.9990844727 
1142.2205810547 -146.0140380859 
1142.8785400391 -146.0505981445 
1143.5362548828 -146.1162872314 
1144.1950683594 -146.2122344971 
1144.8535156250 -146.3298492432 
1145.5129394531 -146.4516296387 
1146.1728515625 -146.5564270020 
1146.8325195312 -146.6267700195 
1147.4930419922 -146.6542358398 
1148.1534423828 -146.6406250000 
1148.8148193359 -146.5959625244 
1149.4759521484 -146.5356292725 
1150.1381835938 -146.4774780273 
1150.8006591797 -146.4378814697 
1151.4630126953 -146.4274444580 
1152.1262207031 -146.4475860596 
1152.7893066406 -146.4899749756 
1153.4533691406 -146.5390777588 
1154.1171875000 -146.5776824951 
1154.7819824219 -146.5929260254 
1155.4471435547 -146.5801696777 
1156.1121826172 -146.5433197021 
1156.7780761719 -146.4920043945 
1157.4438476562 -146.4155883789 
1158.1105957031 -146.3660278320 
1158.7770996094 -146.3618164062 
1159.4445800781 -146.3800201416 
1160.1124267578 -146.4135894775 
1160.7801513672 -146.4494476318 
1161.4487304688 -146.4708862305 
1162.1171875000 -146.4625549316 
1162.7866210938 -146.4161834717 
1163.4558105469 -146.3346252441 
1164.1259765625 -146.2316894531 
1164.7966308594 -146.1280364990 
1165.4669189453 -146.0450286865 
1166.1383056641 -145.9990692139 
1166.8093261719 -145.9979553223 
1167.4815673828 -146.0399322510 
1168.1540527344 -146.1148681641 
1168.8262939453 -146.2071533203 
1169.4996337891 -146.2995147705 
1170.1726074219 -146.4022674561 
1170.8466796875 -146.4499664307 
1171.5205078125 -146.4459686279 
1172.1954345703 -146.4265747070 
1172.8706054688 -146.4063873291 
1173.5456542969 -146.3995971680 
1174.2215576172 -146.4157714844 
1174.8973388672 -146.4574890137 
1175.5742187500 -146.5200347900 
1176.2507324219 -146.5924377441 
1176.9282226562 -146.6597137451 
1177.6062011719 -146.7063446045 
1178.2839355469 -146.7213745117 
1178.9626464844 -146.7030487061 
1179.6412353516 -146.6605529785 
1180.3206787109 -146.5921783447 
1181.0000000000 -146.5611724854 
1181.6802978516 -146.5784759521 
1182.3609619141 -146.6192169189 
1183.0413818359 -146.6701812744 
1183.7229003906 -146.7165222168 
1184.4041748047 -146.7474517822 
1185.0864257812 -146.7595825195 
1185.7684326172 -146.7566223145 
1186.4515380859 -146.7460784912 
1187.1348876953 -146.7347717285 
1187.8181152344 -146.7256011963 
1188.5023193359 -146.7166137695 
1189.1862792969 -146.7025451660 
1189.8713378906 -146.6600646973 
1190.5567626953 -146.5967559814 
1191.2419433594 -146.5499267578 
1191.9281005859 -146.5103607178 
1192.6141357422 -146.4861145020 
1193.3011474609 -146.4827575684 
1193.9877929688 -146.5023956299 
1194.6756591797 -146.5431365967 
1195.3637695312 -146.5991363525 
1196.0517578125 -146.6615905762 
1196.7407226562 -146.7210845947 
1197.4294433594 -146.7702178955 
1198.1192626953 -146.8164367676 
1198.8087158203 -146.8380432129 
1199.4992675781 -146.8389282227 
1200.1903076172 -146.8294677734 
1200.8809814453 -146.8081512451 
1201.5727539062 -146.7754058838 
1202.2642822266 -146.7356414795 
1202.9567871094 -146.6974487305 
1203.6490478516 -146.6715698242 
1204.3424072266 -146.6673889160 
1205.0361328125 -146.6888732910 
1205.7297363281 -146.7315826416 
1206.4241943359 -146.8035278320 
1207.1185302734 -146.8422393799 
1207.8138427734 -146.8312377930 
1208.5096435547 -146.8009796143 
1209.2050781250 -146.7718811035 
1209.9017333984 -146.7674713135 
1210.5980224609 -146.8059997559 
1211.2952880859 -146.8947906494 
1211.9924316406 -147.0278778076 
1212.6905517578 -147.1863403320 
1213.3891601562 -147.3997802734 
1214.0874023438 -147.5127716064 
1214.7868652344 -147.4889068604 
1215.4859619141 -147.3948059082 
1216.1861572266 -147.2546386719 
1216.8859863281 -147.1002502441 
1217.5870361328 -146.9610748291 
1218.2883300781 -146.8572998047 
1218.9895019531 -146.7974243164 
1219.6916503906 -146.7785949707 
1220.3936767578 -146.7987213135 
1221.0966796875 -146.8182830811 
1221.7993164062 -146.7998962402 
1222.5031738281 -146.7473144531 
1223.2073974609 -146.6692962646 
1223.9113769531 -146.5878601074 
1224.6163330078 -146.5303955078 
1225.3211669922 -146.5196838379 
1226.0269775391 -146.5659942627 
1226.7325439453 -146.7283020020 
1227.4392089844 -146.9283905029 
1228.1462402344 -147.0415802002 
1228.8530273438 -147.1166687012 
1229.5609130859 -147.1509399414 
1230.2685546875 -147.1540527344 
1230.9771728516 -147.1421356201 
1231.6862792969 -147.1305694580 
1232.3951416016 -147.1282196045 
1233.1051025391 -147.1383056641 
1233.8146972656 -147.1380157471 
1234.5253906250 -147.1153106689 
1235.2359619141 -147.0737915039 
1235.9475097656 -147.0214080811 
1236.6594238281 -146.9700012207 
1237.3710937500 -146.9305114746 
1238.0838623047 -146.9101562500 
1238.7963867188 -146.9239959717 
1239.5100097656 -146.9796752930 
1240.2233886719 -147.0380859375 
1240.9377441406 -147.1030273438 
1241.6525878906 -147.1622619629 
1242.3671875000 -147.2000732422 
1243.0827636719 -147.1997528076 
1243.7982177734 -147.1487731934 
1244.5146484375 -146.9728546143 
1245.2309570312 -146.7440032959 
1245.9482421875 -146.6036071777 
1246.6658935547 -146.5083160400 
1247.3834228516 -146.4747467041 
1248.1019287109 -146.5048065186 
1248.8201904297 -146.5863494873 
1249.5395507812 -146.6973266602 
1250.2586669922 -146.8617553711 
1250.9788818359 -146.9825286865 
1251.6994628906 -147.0256958008 
1252.4199218750 -147.0491943359 
1253.1413574219 -147.0653991699 
1253.8625488281 -147.0867309570 
1254.5847167969 -147.1221313477 
1255.3074951172 -147.1746063232 
1256.0299072266 -147.2729187012 
1256.7534179688 -147.3588256836 
1257.4766845703 -147.3830261230 
1258.2010498047 -147.3715667725 
1258.9251708984 -147.3277130127 
1259.6503906250 -147.2645568848 
1260.3759765625 -147.2004547119 
1261.1013183594 -147.1436462402 
1261.8277587891 -147.1481323242 
1262.5539550781 -147.1896362305 
1263.2812500000 -147.2466278076 
1264.0081787109 -147.3021392822 
1264.7363281250 -147.3382415771 
1265.4648437500 -147.3406982422 
1266.1931152344 -147.2679138184 
1266.9224853516 -147.1429901123 
1267.6516113281 -147.0567474365 
1268.3818359375 -146.9940643311 
1269.1118164062 -146.9677581787 
1269.8428955078 -146.9795989990 
1270.5743408203 -147.0485229492 
1271.3055419922 -147.1321258545 
1272.0379638672 -147.1798095703 
1272.7700195312 -147.2201843262 
1273.5031738281 -147.2603759766 
1274.2360839844 -147.3091430664 
1274.9700927734 -147.3720703125 
1275.7044677734 -147.4895782471 
1276.4385986328 -147.6072082520 
1277.1739501953 -147.6636962891 
1277.9089355469 -147.6910858154 
1278.6450195312 -147.6871948242 
1279.3815917969 -147.6573028564 
1280.1179199219 -147.5840759277 
1280.8553466797 -147.5037994385 
1281.5924072266 -147.4542236328 
1282.3306884766 -147.4121398926 
1283.0687255859 -147.3819580078 
1283.8077392578 -147.3693542480 
1284.5473632812 -147.3797149658 
1285.2866210938 -147.4449615479 
1286.0269775391 -147.5483551025 
1286.7670898438 -147.6242218018 
1287.5083007812 -147.6877136230 
1288.2492675781 -147.7269439697 
1288.9913330078 -147.7360534668 
1289.7338867188 -147.6970062256 
1290.4760742188 -147.6286773682 
1291.2194824219 -147.5811462402 
1291.9625244141 -147.5408935547 
1292.7067871094 -147.5082092285 
1293.4506835938 -147.4575653076 
1294.1958007812 -147.3781738281 
1294.9412841797 -147.2897033691 
1295.6865234375 -147.1721191406 
1296.4329833984 -147.0358886719 
1297.1790771484 -146.9008636475 
1297.9262695312 -146.7570343018 
1298.6739501953 -146.7104492188 
1299.4212646484 -146.7468109131 
1300.1697998047 -146.8193817139 
1300.9180908203 -146.9098815918 
1301.6674804688 -147.0026702881 
1302.4165039062 -147.1327514648 
1303.1667480469 -147.2649383545 
1303.9174804688 -147.3649597168 
1304.6678466797 -147.4736938477 
1305.4194335938 -147.5790710449 
1306.1706542969 -147.6827392578 
1306.9230957031 -147.6966857910 
1307.6752929688 -147.6462402344 
1308.4284667969 -147.5675354004 
1309.1822509766 -147.4772491455 
1309.9356689453 -147.3878479004 
1310.6901855469 -147.2711791992 
1311.4445800781 -147.1822204590 
1312.1999511719 -147.1491851807 
1312.9552001953 -147.1423034668 
1313.7114257812 -147.1628875732 
1314.4682617188 -147.2332763672 
1315.2247314453 -147.3134155273 
1315.9822998047 -147.3527984619 
1316.7396240234 -147.3733825684 
1317.4981689453 -147.3757324219 
1318.2563476562 -147.3537750244 
1319.0157470703 -147.3200683594 
1319.7756347656 -147.3002166748 
1320.5351562500 -147.2911529541 
1321.2957763672 -147.2985382080 
1322.0561523438 -147.3435211182 
1322.8177490234 -147.4067687988 
1323.5797119141 -147.4422454834 
1324.3414306641 -147.4584350586 
1325.1043701172 -147.4488830566 
1325.8669433594 -147.3852691650 
1326.6307373047 -147.2877960205 
1327.3941650391 -147.2128753662 
1328.1588134766 -147.1393585205 
1328.9239501953 -147.0727844238 
1329.6887207031 -146.9948577881 
1330.4545898438 -146.9395141602 
1331.2203369141 -146.9131927490 
1331.9871826172 -146.8903350830 
1332.7536621094 -146.8693389893 
1333.5214843750 -146.8485260010 
1334.2895507812 -146.8549499512 
1335.0574951172 -146.8893890381 
1335.8265380859 -146.9508361816 
1336.5953369141 -147.0361633301 
1337.3652343750 -147.1882476807 
1338.1348876953 -147.3348083496 
1338.9057617188 -147.4092559814 
1339.6770019531 -147.4567260742 
1340.4479980469 -147.4750366211 
1341.2200927734 -147.4562988281 
1341.9919433594 -147.4185333252 
1342.7650146484 -147.4010009766 
1343.5378417969 -147.3988037109 
1344.3117675781 -147.4238128662 
1345.0860595703 -147.4645385742 
1345.8602294922 -147.4949951172 
1346.6354980469 -147.5258636475 
1347.4104003906 -147.5551910400 
1348.1866455078 -147.5811462402 
1348.9632568359 -147.5696563721 
1349.7395019531 -147.5332946777 
1350.5170898438 -147.4867248535 
1351.2943115234 -147.4413299561 
1352.0727539062 -147.4568939209 
1352.8508300781 -147.5139617920 
1353.6301269531 -147.5956573486 
1354.4099121094 -147.6866149902 
1355.1893310547 -147.8068542480 
1355.9699707031 -147.8936614990 
1356.7503662109 -147.9300079346 
1357.5318603516 -147.9567260742 
1358.3131103516 -147.9869079590 
1359.0955810547 -148.0025177002 
1359.8784179688 -147.9916076660 
1360.6611328125 -147.9568023682 
1361.4448242188 -147.8995666504 
1362.2283935547 -147.7948760986 
1363.0130615234 -147.7032318115 
1363.7974853516 -147.6627960205 
1364.5831298828 -147.6372070312 
1365.3691406250 -147.6132507324 
1366.1549072266 -147.5892791748 
1366.9418945312 -147.5685424805 
1367.7285156250 -147.5445709229 
1368.5164794922 -147.5087890625 
1369.3039550781 -147.4826507568 
1370.0927734375 -147.4778594971 
1370.8820800781 -147.4854736328 
1371.6710205078 -147.5211791992 
1372.4610595703 -147.5764923096 
1373.2509765625 -147.6219329834 
1374.0419921875 -147.6697845459 
1374.8334960938 -147.7340545654 
1375.6247558594 -147.7746582031 
1376.4171142578 -147.7768554688 
1377.2092285156 -147.7606048584 
1378.0025634766 -147.7226104736 
1378.7956542969 -147.7052612305 
1379.5898437500 -147.7269134521 
1380.3846435547 -147.7784576416 
1381.1789550781 -147.8944854736 
1381.9746093750 -148.0067138672 
1382.7698974609 -148.0437774658 
1383.5665283203 -148.0314025879 
1384.3626708984 -147.9083862305 
1385.1601562500 -147.7175598145 
1385.9581298828 -147.5860748291 
1386.7557373047 -147.4831848145 
1387.5545654297 -147.4222869873 
1388.3530273438 -147.4605102539 
1389.1528320312 -147.5378265381 
1389.9522705078 -147.6335906982 
1390.7529296875 -147.7630004883 
1391.5540771484 -147.8354187012 
1392.3548583984 -147.8334503174 
1393.1569824219 -147.8029479980 
1393.9587402344 -147.7487487793 
1394.7617187500 -147.7337341309 
1395.5651855469 -147.7652740479 
1396.3682861328 -147.8213958740 
1397.1727294922 -147.9047393799 
1397.9766845703 -147.9296569824 
1398.7819824219 -147.8842315674 
1399.5870361328 -147.7982940674 
1400.3933105469 -147.6487426758 
1401.1999511719 -147.5520935059 
1402.0063476562 -147.5614471436 
1402.8139648438 -147.7118835449 
1403.6212158203 -147.9764251709 
1404.4298095703 -148.1849975586 
1405.2380371094 -148.3720703125 
1406.0474853516 -148.5290679932 
1406.8574218750 -148.5347290039 
1407.6671142578 -148.4587402344 
1408.4780273438 -148.3553771973 
1409.2885742188 -148.2020111084 
1410.1003417969 -148.0796966553 
1410.9118652344 -148.0189971924 
1411.7246093750 -147.9394378662 
1412.5378417969 -147.8568267822 
1413.3507080078 -147.7983551025 
1414.1649169922 -147.7430877686 
1414.9787597656 -147.6841278076 
1415.7938232422 -147.6629486084 
1416.6086425781 -147.6762084961 
1417.4246826172 -147.7221832275 
1418.2412109375 -147.7704620361 
1419.0573730469 -147.7876129150 
1419.8747558594 -147.7846832275 
1420.6918945312 -147.7370147705 
1421.5102539062 -147.6575164795 
1422.3292236328 -147.5983428955 
1423.1477050781 -147.5313873291 
1423.9675292969 -147.5041656494 
1424.7869873047 -147.5168914795 
1425.6077880859 -147.5509643555 
1426.4282226562 -147.6316833496 
1427.2498779297 -147.7229309082 
1428.0720214844 -147.7750701904 
1428.8939208984 -147.8201751709 
1429.7169189453 -147.8392486572 
1430.5397949219 -147.8572845459 
1431.3637695312 -147.9021759033 
1432.1876220703 -148.0439300537 
1433.0125732422 -148.2370758057 
1433.8380126953 -148.3547058105 
1434.6632080078 -148.4249267578 
1435.4896240234 -148.3637847900 
1436.3157958984 -148.2619934082 
1437.1431884766 -148.1119232178 
1437.9702148438 -148.0271301270 
1438.7985839844 -148.0269927979 
1439.6273193359 -148.0578613281 
1440.4558105469 -148.1141052246 
1441.2856445312 -148.1286773682 
1442.1151123047 -148.0883636475 
1442.9458007812 -147.9482269287 
1443.7762451172 -147.7525787354 
1444.6079101562 -147.6107940674 
1445.4400634766 -147.4376220703 
1446.2718505859 -147.3421020508 
1447.1049804688 -147.3412475586 
1447.9378662109 -147.4258117676 
1448.7718505859 -147.5747375488 
1449.6064453125 -147.6995849609 
1450.4406738281 -147.8956909180 
1451.2762451172 -148.0803527832 
1452.1114501953 -148.1834106445 
1452.9478759766 -148.2661743164 
1453.7840576172 -148.3420410156 
1454.6214599609 -148.3593292236 
1455.4594726562 -148.3242340088 
1456.2969970703 -148.2008819580 
1457.1359863281 -148.0265655518 
1457.9744873047 -147.8963928223 
1458.8143310547 -147.7185974121 
1459.6539306641 -147.5843353271 
1460.4947509766 -147.5354766846 
1461.3360595703 -147.5369720459 
1462.1770019531 -147.6147766113 
1463.0192871094 -147.7105865479 
1463.8613281250 -147.8902740479 
1464.7045898438 -148.0747528076 
1465.5474853516 -148.1799163818 
1466.3917236328 -148.2882537842 
1467.2364501953 -148.3408508301 
1468.0808105469 -148.3407287598 
1468.9265136719 -148.3037719727 
1469.7718505859 -148.2496948242 
1470.6185302734 -148.2134246826 
1471.4648437500 -148.1618347168 
1472.3125000000 -148.1006469727 
1473.1605224609 -148.0453491211 
1474.0083007812 -147.9513549805 
1474.8574218750 -147.8778991699 
1475.7061767578 -147.8637847900 
1476.5562744141 -147.9054870605 
1477.4068603516 -147.9889221191 
1478.2570800781 -148.0492858887 
1479.1086425781 -148.1168212891 
1479.9598388672 -148.1585998535 
1480.8123779297 -148.1753692627 
1481.6645507812 -148.1913452148 
1482.5180664062 -148.1964721680 
1483.3720703125 -148.1930236816 
1484.2258300781 -148.1930999756 
1485.0808105469 -148.2184600830 
1485.9354248047 -148.2593688965 
1486.7913818359 -148.3384857178 
1487.6469726562 -148.3974304199 
1488.5039062500 -148.3993530273 
1489.3614501953 -148.3456115723 
1490.2185058594 -148.2756958008 
1491.0769042969 -148.2518463135 
1491.9350585938 -148.2814483643 
1492.7945556641 -148.3619232178 
1493.6535644531 -148.4212493896 
1494.5140380859 -148.4618682861 
1495.3748779297 -148.4296875000 
1496.2354736328 -148.3255004883 
1497.0974121094 -148.2115173340 
1497.9589843750 -148.1572265625 
1498.8218994141 -148.1370391846 
1499.6853027344 -148.1744689941 
1500.5483398438 -148.2203216553 
1501.4127197266 -148.2669830322 
1502.2767333984 -148.2463073730 
1503.1420898438 -148.1739349365 
1504.0072021484 -148.0159606934 
1504.8735351562 -147.8851623535 
1505.7404785156 -147.8946990967 
1506.6069335938 -148.0498962402 
1507.4748535156 -148.2259826660 
1508.3424072266 -148.4895019531 
1509.2113037109 -148.6501770020 
1510.0798339844 -148.6461486816 
1510.9497070312 -148.5037689209 
1511.8200683594 -148.3141174316 
1512.6900634766 -148.2140350342 
1513.5615234375 -148.1552124023 
1514.4324951172 -148.1754150391 
1515.3049316406 -148.2328796387 
1516.1770019531 -148.2814636230 
1517.0502929688 -148.3081054688 
1517.9241943359 -148.3683166504 
1518.7978515625 -148.4701385498 
1519.6727294922 -148.5652618408 
1520.5472412109 -148.7083892822 
1521.4232177734 -148.7953643799 
1522.2987060547 -148.7434082031 
1523.1756591797 -148.5835266113 
1524.0531005859 -148.4407501221 
1524.9301757812 -148.2546691895 
1525.8085937500 -148.1480407715 
1526.6866455078 -148.1461944580 
1527.5661621094 -148.2455749512 
1528.4460449219 -148.4223327637 
1529.3256835938 -148.6211853027 
1530.2066650391 -148.7621459961 
1531.0872802734 -148.7814331055 
1531.9692382812 -148.6990509033 
1532.8508300781 -148.5626373291 
1533.7338867188 -148.4545288086 
1534.6173095703 -148.4081268311 
1535.5004882812 -148.4131622314 
1536.3850097656 -148.4455108643 
1537.2692871094 -148.4886779785 
1538.1547851562 -148.5532989502 
1539.0399169922 -148.6437225342 
1539.9265136719 -148.7121887207 
1540.8135986328 -148.7865142822 
1541.7003173828 -148.8014373779 
1542.5883789062 -148.7666473389 
1543.4761962891 -148.6749725342 
1544.3652343750 -148.5829010010 
1545.2540283203 -148.5365905762 
1546.1441650391 -148.5382232666 
1547.0347900391 -148.5604705811 
1547.9251708984 -148.5876922607 
1548.8167724609 -148.5796813965 
1549.7081298828 -148.5151519775 
1550.6008300781 -148.4252624512 
1551.4932861328 -148.3679199219 
1552.3869628906 -148.3057861328 
1553.2812500000 -148.2513122559 
1554.1750488281 -148.1457672119 
1555.0704345703 -147.9767761230 
1555.9653320312 -147.8032836914 
1556.8615722656 -147.7301025391 
1557.7584228516 -147.7873077393 
1558.6549072266 -148.0199584961 
1559.5527343750 -148.3282318115 
1560.4503173828 -148.5810852051 
1561.3492431641 -148.7098541260 
1562.2476806641 -148.7072753906 
1563.1477050781 -148.6238708496 
1564.0480957031 -148.5236358643 
1564.9482421875 -148.4759368896 
1565.8497314453 -148.4966278076 
1566.7508544922 -148.5500030518 
1567.6533203125 -148.6521759033 
1568.5555419922 -148.7413177490 
1569.4591064453 -148.7836761475 
1570.3631591797 -148.7913665771 
1571.2668457031 -148.7812194824 
1572.1719970703 -148.7740478516 
1573.0767822266 -148.7733154297 
1573.9829101562 -148.7669677734 
1574.8887939453 -148.7378845215 
1575.7960205078 -148.6601562500 
1576.7037353516 -148.5494689941 
1577.6110839844 -148.4433593750 
1578.5198974609 -148.3864135742 
1579.4283447266 -148.3942413330 
1580.3381347656 -148.4587554932 
1581.2475585938 -148.5347442627 
1582.1584472656 -148.5496673584 
1583.0698242188 -148.4723205566 
1583.9809570312 -148.2870941162 
1584.8933105469 -148.0773468018 
1585.8054199219 -147.9720916748 
1586.7189941406 -147.9468536377 
1587.6329345703 -148.0780944824 
1588.5466308594 -148.3509979248 
1589.4617919922 -148.6405181885 
1590.3764648438 -148.8117828369 
1591.2926025391 -148.8385925293 
1592.2083740234 -148.7290344238 
1593.1256103516 -148.5897674561 
1594.0432128906 -148.5207519531 
1594.9605712891 -148.5028228760 
1595.8793945312 -148.5749969482 
1596.7978515625 -148.7058258057 
1597.7176513672 -148.8084106445 
1598.6370849609 -148.8003234863 
1599.5579833984 -148.7097320557 
1600.4794921875 -148.6099853516 
1601.4005126953 -148.5778350830 
1602.3229980469 -148.6130065918 
1603.2451171875 -148.7077789307 
1604.1687011719 -148.7840576172 
1605.0917968750 -148.7778930664 
1606.0164794922 -148.7126007080 
1606.9415283203 -148.6328125000 
1607.8663330078 -148.5837249756 
1608.7926025391 -148.5816345215 
1609.7183837891 -148.5964660645 
1610.6457519531 -148.6022033691 
1611.5734863281 -148.5968933105 
1612.5009765625 -148.5951690674 
1613.4298095703 -148.6089782715 
1614.3583984375 -148.6352233887 
1615.2883300781 -148.6591339111 
1616.2178955078 -148.6766967773 
1617.1489257812 -148.7052307129 
1618.0804443359 -148.7610321045 
1619.0115966797 -148.8441009521 
1619.9442138672 -148.9097900391 
1620.8765869141 -148.8859558105 
1621.8101806641 -148.7757568359 
1622.7435302734 -148.6313629150 
1623.6783447266 -148.5455627441 
1624.6136474609 -148.5875091553 
1625.5485839844 -148.7138519287 
1626.4849853516 -148.8166351318 
1627.4210205078 -148.9270782471 
1628.3585205078 -148.9684906006 
1629.2956542969 -148.9523773193 
1630.2341308594 -148.9363098145 
1631.1732177734 -148.9475402832 
1632.1120605469 -148.9598541260 
1633.0521240234 -148.9121551514 
1633.9919433594 -148.7868957520 
1634.9332275391 -148.5924835205 
1635.8741455078 -148.3983001709 
1636.8165283203 -148.2707519531 
1637.7593994141 -148.2366333008 
1638.7019042969 -148.3353576660 
1639.6458740234 -148.5206604004 
1640.5894775391 -148.7333374023 
1641.5345458984 -148.8902282715 
1642.4801025391 -148.9188842773 
1643.4252929688 -148.8583221436 
1644.3720703125 -148.7548980713 
1645.3183593750 -148.6654510498 
1646.2661132812 -148.6143798828 
1647.2135009766 -148.5953826904 
1648.1624755859 -148.6145935059 
1649.1118164062 -148.6548767090 
1650.0609130859 -148.6862792969 
1651.0113525391 -148.6815490723 
1651.9615478516 -148.6366271973 
1652.9132080078 -148.5962371826 
1653.8643798828 -148.6056060791 
1654.8171386719 -148.6596679688 
1655.7703857422 -148.7397460938 
1656.7232666016 -148.8175964355 
1657.6776123047 -148.8838500977 
1658.6315917969 -148.9410552979 
1659.5870361328 -148.9791259766 
1660.5421142578 -148.9944763184 
1661.4986572266 -148.9919281006 
1662.4556884766 -148.9989471436 
1663.4124755859 -149.0423583984 
1664.3707275391 -149.1137847900 
1665.3284912109 -149.1919097900 
1666.2878417969 -149.2489318848 
1667.2468261719 -149.2631378174 
1668.2071533203 -149.2489013672 
1669.1680908203 -149.2177581787 
1670.1287841797 -149.1780548096 
1671.0908203125 -149.1089172363 
1672.0524902344 -148.9978790283 
1673.0157470703 -148.8406066895 
1673.9793701172 -148.6814117432 
1674.9427490234 -148.5728912354 
1675.9075927734 -148.5327301025 
1676.8720703125 -148.5706481934 
1677.8380126953 -148.6387634277 
1678.8035888672 -148.6976318359 
1679.7707519531 -148.7389678955 
1680.7382812500 -148.7931060791 
1681.7055664062 -148.8871612549 
1682.6743164062 -149.0140533447 
1683.6427001953 -149.1132049561 
1684.6125488281 -149.1114349365 
1685.5820312500 -149.0241851807 
1686.5529785156 -148.8821716309 
1687.5245361328 -148.7016296387 
1688.4957275391 -148.6007690430 
1689.4683837891 -148.5522918701 
1690.4406738281 -148.5534515381 
1691.4144287109 -148.6127777100 
1692.3878173828 -148.7080230713 
1693.3626708984 -148.8386840820 
1694.3381347656 -148.9974060059 
1695.3132324219 -149.1764984131 
1696.2897949219 -149.3426513672 
1697.2659912109 -149.4464416504 
1698.2437744141 -149.4907836914 
1699.2210693359 -149.4935913086 
1700.1998291016 -149.4960479736 
1701.1793212891 -149.5135955811 
1702.1583251953 -149.5385742188 
1703.1387939453 -149.5371398926 
1704.1190185547 -149.5042419434 
1705.1005859375 -149.4524688721 
1706.0828857422 -149.3901062012 
1707.0646972656 -149.3235626221 
1708.0479736328 -149.2422180176 
1709.0310058594 -149.1389465332 
1710.0155029297 -149.0205078125 
1710.9996337891 -148.9313812256 
1711.9852294922 -148.9382934570 
1712.9713134766 -149.0839080811 
1713.9571533203 -149.2308349609 
1714.9444580078 -149.3195648193 
1715.9313964844 -149.3343658447 
1716.9199218750 -149.2757873535 
1717.9079589844 -149.1889801025 
1718.8975830078 -149.1097564697 
1719.8876953125 -149.0690765381 
1720.8775634766 -149.0968017578 
1721.8687744141 -149.2170867920 
1722.8597412109 -149.3503723145 
1723.8521728516 -149.4923400879 
1724.8442382812 -149.6076660156 
1725.8378906250 -149.6433563232 
1726.8320312500 -149.6021118164 
1727.8258056641 -149.5008544922 
1728.8210449219 -149.3992309570 
1729.8160400391 -149.3273925781 
1730.8125000000 -149.2317352295 
1731.8094482422 -149.1108551025 
1732.8061523438 -148.9407348633 
1733.8043212891 -148.7874603271 
1734.8021240234 -148.7209625244 
1735.8013916016 -148.7334594727 
1736.8004150391 -148.8000946045 
1737.8009033203 -148.8855743408 
1738.8018798828 -148.9296417236 
1739.8026123047 -148.9759368896 
1740.8048095703 -149.0547332764 
1741.8066406250 -149.1943054199 
1742.8099365234 -149.3649444580 
1743.8129882812 -149.5066833496 
1744.8175048828 -149.5789031982 
1745.8225097656 -149.5482025146 
1746.8272705078 -149.4738159180 
1747.8334960938 -149.3961334229 
1748.8393554688 -149.3542785645 
1749.8468017578 -149.3813018799 
1750.8538818359 -149.4419860840 
1751.8624267578 -149.4836730957 
1752.8715820312 -149.4868469238 
1753.8803710938 -149.4590759277 
1754.8906250000 -149.4295501709 
1755.9006347656 -149.4022521973 
1756.9121093750 -149.3414001465 
1757.9230957031 -149.2646026611 
1758.9357910156 -149.1667480469 
1759.9489746094 -149.0694732666 
1760.9619140625 -148.9885864258 
1761.9761962891 -148.9225769043 
1762.9902343750 -148.9241943359 
1764.0058593750 -149.0025939941 
1765.0219726562 -149.1423187256 
1766.0377197266 -149.3115692139 
1767.0550537109 -149.4648132324 
1768.0720214844 -149.4752349854 
1769.0904541016 -149.3973999023 
1770.1085205078 -149.3002319336 
1771.1282958984 -149.2443084717 
1772.1484375000 -149.2736816406 
1773.1683349609 -149.3586120605 
1774.1898193359 -149.4463043213 
1775.2108154297 -149.4914550781 
1776.2333984375 -149.4642181396 
1777.2556152344 -149.3748779297 
1778.2794189453 -149.3168029785 
1779.3038330078 -149.3135681152 
1780.3277587891 -149.3991394043 
1781.3532714844 -149.5053710938 
1782.3784179688 -149.5931854248 
1783.4051513672 -149.6344451904 
1784.4315185547 -149.6242675781 
1785.4594726562 -149.5984649658 
1786.4879150391 -149.5921783447 
1787.5161132812 -149.5865325928 
1788.5457763672 -149.5618286133 
1789.5750732422 -149.4916839600 
1790.6059570312 -149.3090820312 
1791.6364746094 -149.1137695312 
1792.6684570312 -148.9372558594 
1793.7011718750 -148.8719787598 
1794.7333984375 -148.9801788330 
1795.7672119141 -149.1594390869 
1796.8006591797 -149.2870330811 
1797.8358154297 -149.2676391602 
1798.8713378906 -149.1234588623 
1799.9066162109 -149.0445861816 
1800.9434814453 -149.0734863281 
1801.9798583984 -149.2109069824 
1803.0179443359 -149.3259429932 
1804.0555419922 -149.4251098633 
1805.0947265625 -149.5258331299 
1806.1345214844 -149.6240081787 
1807.1739501953 -149.6828765869 
1808.2149658203 -149.6401062012 
1809.2556152344 -149.5430297852 
1810.2978515625 -149.4306335449 
1811.3397216797 -149.3855285645 
1812.3830566406 -149.3701629639 
1813.4271240234 -149.3694915771 
1814.4707031250 -149.3845062256 
1815.5158691406 -149.4201660156 
1816.5607910156 -149.4781036377 
1817.6071777344 -149.5030364990 
1818.6531982422 -149.4861145020 
1819.7008056641 -149.4404602051 
1820.7490234375 -149.3899841309 
1821.7968750000 -149.3684844971 
1822.8463134766 -149.4001159668 
1823.8953857422 -149.4600524902 
1824.9460449219 -149.5139160156 
1825.9962158203 -149.4947357178 
1827.0480957031 -149.4052581787 
1828.1005859375 -149.2520141602 
1829.1525878906 -149.1727447510 
1830.2062988281 -149.1844482422 
1831.2596435547 -149.3180541992 
1832.3144531250 -149.4504547119 
1833.3699951172 -149.5186767578 
1834.4250488281 -149.4561309814 
1835.4818115234 -149.3205718994 
1836.5380859375 -149.1751098633 
1837.5960693359 -149.0608062744 
1838.6535644531 -149.0615081787 
1839.7126464844 -149.1464538574 
1840.7724609375 -149.3277740479 
1841.8317871094 -149.4691619873 
1842.8928222656 -149.5684967041 
1843.9533691406 -149.6363220215 
1845.0155029297 -149.6579895020 
1846.0773925781 -149.6687927246 
1847.1407470703 -149.6565704346 
1848.2048339844 -149.5987548828 
1849.2684326172 -149.4532775879 
1850.3337402344 -149.1588897705 
1851.3985595703 -148.9447784424 
1852.4650878906 -148.8579864502 
1853.5311279297 -148.9625701904 
1854.5988769531 -149.1398315430 
1855.6672363281 -149.2857360840 
1856.7351074219 -149.3567199707 
1857.8046875000 -149.3479156494 
1858.8739013672 -149.3401794434 
1859.9445800781 -149.3519592285 
1861.0159912109 -149.3531799316 
1862.0870361328 -149.3296966553 
1863.1596679688 -149.3188781738 
1864.2319335938 -149.4307861328 
1865.3057861328 -149.6123046875 
1866.3792724609 -149.8436279297 
1867.4544677734 -150.1300811768 
1868.5301513672 -150.2886962891 
1869.6054687500 -150.3692779541 
1870.6824951172 -150.3648071289 
1871.7590332031 -150.2905578613 
1872.8372802734 -150.1852874756 
1873.9150390625 -150.0546722412 
1874.9945068359 -149.9772338867 
1876.0745849609 -149.9269104004 
1877.1542968750 -149.9045257568 
1878.2355957031 -149.9019012451 
1879.3165283203 -149.8599090576 
1880.3990478516 -149.7502136230 
1881.4812011719 -149.5855560303 
1882.5650634766 -149.5151519775 
1883.6495361328 -149.5241394043 
1884.7335205078 -149.5858001709 
1885.8192138672 -149.6184234619 
1886.9045410156 -149.6112976074 
1887.9914550781 -149.5850524902 
1889.0780029297 -149.6067199707 
1890.1661376953 -149.6669006348 
1891.2550048828 -149.7481536865 
1892.3433837891 -149.8556518555 
1893.4334716797 -149.9304351807 
1894.5231933594 -149.9893493652 
1895.6145019531 -150.0108337402 
1896.7064208984 -149.9425354004 
1897.7979736328 -149.8621673584 
1898.8912353516 -149.7996520996 
1899.9840087891 -149.7546844482 
1901.0784912109 -149.7266693115 
1902.1724853516 -149.6881408691 
1903.2683105469 -149.6635437012 
1904.3646240234 -149.7314300537 
1905.4605712891 -149.8321075439 
1906.5582275391 -149.9063720703 
1907.6553955078 -149.8407287598 
1908.7543945312 -149.5400848389 
1909.8527832031 -149.2612304688 
1910.9530029297 -149.0823364258 
1912.0537109375 -149.0982513428 
1913.1541748047 -149.2777404785 
1914.2562255859 -149.4956665039 
1915.3579101562 -149.6547241211 
1916.4611816406 -149.6288146973 
1917.5640869141 -149.5881805420 
1918.6687011719 -149.6310424805 
1919.7739257812 -149.8300781250 
1920.8787841797 -150.1003875732 
1921.9852294922 -150.2592315674 
1923.0914306641 -150.3248138428 
1924.1992187500 -150.2981567383 
1925.3065185547 -150.1719818115 
1926.4156494141 -150.0469970703 
1927.5252685547 -149.9416961670 
1928.6345214844 -149.8660430908 
1929.7456054688 -149.7928924561 
1930.8560791016 -149.6628417969 
1931.9683837891 -149.4590911865 
1933.0812988281 -149.2266845703 
1934.1937255859 -149.1763610840 
1935.3079833984 -149.2645568848 
1936.4217529297 -149.4338073730 
1937.5371093750 -149.7006683350 
1938.6522216797 -149.9329376221 
1939.7689208984 -150.0295257568 
1940.8863525391 -150.0201873779 
1942.0032958984 -149.8965454102 
1943.1219482422 -149.7073974609 
1944.2402343750 -149.5590209961 
1945.3602294922 -149.4363403320 
1946.4797363281 -149.3650360107 
1947.6010742188 -149.4402770996 
1948.7229003906 -149.5640869141 
1949.8444824219 -149.6863403320 
1950.9676513672 -149.7720336914 
1952.0904541016 -149.7586822510 
1953.2148437500 -149.7172698975 
1954.3389892578 -149.7156066895 
1955.4647216797 -149.7617950439 
1956.5911865234 -149.8547668457 
1957.7171630859 -149.9154052734 
1958.8449707031 -149.9089813232 
1959.9722900391 -149.8517456055 
1961.1013183594 -149.7570037842 
1962.2298583984 -149.7125549316 
1963.3602294922 -149.7231292725 
1964.4912109375 -149.7403259277 
1965.6217041016 -149.7312316895 
1966.7540283203 -149.7183685303 
1967.8858642578 -149.7566986084 
1969.0195312500 -149.8065490723 
1970.1536865234 -149.8359375000 
1971.2874755859 -149.8275756836 
1972.4230957031 -149.8143920898 
1973.5582275391 -149.8665466309 
1974.6950683594 -149.9421539307 
1975.8315429688 -150.0033416748 
1976.9696044922 -150.0164947510 
1978.1085205078 -149.9653625488 
1979.2468261719 -149.9134216309 
1980.3869628906 -149.8632202148 
1981.5267333984 -149.8068847656 
1982.6682128906 -149.7615356445 
1983.8092041016 -149.7286834717 
1984.9519042969 -149.7312774658 
1986.0953369141 -149.7880249023 
1987.2384033203 -149.9332122803 
1988.3830566406 -150.1010131836 
1989.5273437500 -150.2053527832 
1990.6734619141 -150.2149658203 
1991.8190917969 -150.1676177979 
1992.9664306641 -150.0944976807 
1994.1145019531 -150.0755615234 
1995.2620849609 -150.0824432373 
1996.4114990234 -150.0346832275 
1997.5604248047 -149.8944854736 
1998.7110595703 -149.6829528809 
1999.8624267578 -149.6446685791 
2001.0133056641 -149.8663177490 
2002.1660156250 -150.2009582520 
2003.3182373047 -150.4175720215 
2004.4722900391 -150.5727386475 
2005.6258544922 -150.7178497314 
2006.7811279297 -150.7548370361 
2007.9371337891 -150.6417083740 
2009.0926513672 -150.4784393311 
2010.2500000000 -150.2646484375 
2011.4068603516 -149.9559478760 
2012.5655517578 -149.7108612061 
2013.7237548828 -149.6398620605 
2014.8837890625 -149.7518615723 
2016.0444335938 -149.8979797363 
2017.2047119141 -150.0477600098 
2018.3666992188 -150.2275848389 
2019.5281982422 -150.3718109131 
2020.6915283203 -150.4296569824 
2021.8544921875 -150.3696899414 
2023.0191650391 -150.2811126709 
2024.1844482422 -150.1913299561 
2025.3493652344 -150.0691680908 
2026.5161132812 -149.8987731934 
2027.6823730469 -149.7140045166 
2028.8503417969 -149.6787109375 
2030.0179443359 -149.8202819824 
2031.1873779297 -150.0892791748 
2032.3574218750 -150.4100646973 
2033.5269775391 -150.4542694092 
2034.6984863281 -150.2519989014 
2035.8693847656 -150.0472412109 
2037.0421142578 -149.9807586670 
2038.2155761719 -149.9906005859 
2039.3885498047 -150.0201721191 
2040.5633544922 -150.0032043457 
2041.7376708984 -149.9676208496 
2042.9138183594 -149.9796447754 
2044.0894775391 -150.0529479980 
2045.2669677734 -150.1238861084 
2046.4451904297 -150.1825256348 
2047.6229248047 -150.2328338623 
2048.8024902344 -150.2531433105 
2049.9814453125 -150.2505645752 
2051.1623535156 -150.2389984131 
2052.3427734375 -150.2173004150 
2053.5251464844 -150.1486358643 
2054.7080078125 -149.9647216797 
2055.8903808594 -149.7027130127 
2057.0747070312 -149.4664611816 
2058.2585449219 -149.3977813721 
2059.4440917969 -149.5784301758 
2060.6293945312 -149.9164581299 
2061.8164062500 -150.1401519775 
2063.0041503906 -150.2327423096 
2064.1914062500 -150.2230072021 
2065.3803710938 -150.2142333984 
2066.5690917969 -150.3053588867 
2067.7595214844 -150.4574432373 
2068.9494628906 -150.5829315186 
2070.1413574219 -150.6121063232 
2071.3337402344 -150.5392456055 
2072.5258789062 -150.3325500488 
2073.7197265625 -150.1271667480 
2074.9130859375 -150.0363464355 
2076.1083984375 -150.0235137939 
2077.3041992188 -149.9931030273 
2078.4997558594 -149.9220123291 
2079.6970214844 -149.8579406738 
2080.8937988281 -149.8465576172 
2082.0925292969 -149.8964538574 
2083.2907714844 -150.0503845215 
2084.4909667969 -150.2548522949 
2085.6916503906 -150.3773040771 
2086.8920898438 -150.3047332764 
2088.0942382812 -150.1065063477 
2089.2958984375 -150.0013122559 
2090.4992675781 -150.1194458008 
2091.7023925781 -150.3038635254 
2092.9072265625 -150.4526519775 
2094.1130371094 -150.4929199219 
2095.3181152344 -150.4135589600 
2096.5251464844 -150.3610992432 
2097.7316894531 -150.3544311523 
2098.9399414062 -150.3425445557 
2100.1479492188 -150.3509368896 
2101.3576660156 -150.4290618896 
2102.5681152344 -150.5297088623 
2103.7783203125 -150.5626068115 
2104.9899902344 -150.5336761475 
2106.2014160156 -150.4668121338 
2107.4147949219 -150.4510040283 
2108.6276855469 -150.5240936279 
2109.8422851562 -150.6494750977 
2111.0576171875 -150.7556762695 
2112.2724609375 -150.7815856934 
2113.4892578125 -150.6885833740 
2114.7055664062 -150.4460754395 
2115.9238281250 -150.0981597900 
2117.1425781250 -149.8628540039 
2118.3610839844 -149.7484283447 
2119.5812988281 -149.7803039551 
2120.8010253906 -149.9372863770 
2122.0227050781 -150.1182098389 
2123.2438964844 -150.3217620850 
2124.4670410156 -150.5624694824 
2125.6909179688 -150.7781066895 
2126.9140625000 -150.8731384277 
2128.1394042969 -150.8069458008 
2129.3640136719 -150.6124725342 
2130.5908203125 -150.3888092041 
2131.8168945312 -150.2543487549 
2133.0449218750 -150.2331390381 
2134.2736816406 -150.2565155029 
2135.5019531250 -150.2866363525 
2136.7319335938 -150.2937927246 
2137.9616699219 -150.2839050293 
2139.1933593750 -150.2772979736 
2140.4243164062 -150.3235626221 
2141.6574707031 -150.4445648193 
2142.8911132812 -150.5602416992 
2144.1242675781 -150.5439453125 
2145.3593750000 -150.3998565674 
2146.5939941406 -150.2925720215 
2147.8305664062 -150.3282928467 
2149.0678710938 -150.4240417480 
2150.3046875000 -150.4441528320 
2151.5432128906 -150.3712921143 
2152.7814941406 -150.2651367188 
2154.0214843750 -150.2015075684 
2155.2612304688 -150.1928863525 
2156.5026855469 -150.2667846680 
2157.7448730469 -150.3614196777 
2158.9868164062 -150.3674621582 
2160.2304687500 -150.3135070801 
2161.4736328125 -150.3146057129 
2162.7187500000 -150.3845672607 
2163.9633789062 -150.4373626709 
2165.2099609375 -150.4489440918 
2166.4570312500 -150.4790649414 
2167.7038574219 -150.5658874512 
2168.9526367188 -150.6953582764 
2170.2009277344 -150.8276367188 
2171.4509277344 -150.9093933105 
2172.7006835938 -150.8951110840 
2173.9521484375 -150.7885437012 
2175.2045898438 -150.6535339355 
2176.4562988281 -150.5761413574 
2177.7099609375 -150.6208801270 
2178.9633789062 -150.7647399902 
2180.2185058594 -150.8509979248 
2181.4731445312 -150.7240600586 
2182.7297363281 -150.4521636963 
2183.9873046875 -150.2469024658 
2185.2441406250 -150.2019348145 
2186.5029296875 -150.2291564941 
2187.7612304688 -150.1911163330 
2189.0214843750 -150.0615997314 
2190.2824707031 -149.9641876221 
2191.5429687500 -149.9974975586 
2192.8054199219 -150.1618957520 
2194.0673828125 -150.4716644287 
2195.3310546875 -150.7459259033 
2196.5944824219 -150.9249114990 
2197.8598632812 -151.0252685547 
2199.1259765625 -150.9827117920 
2200.3916015625 -150.7317047119 
2201.6591796875 -150.3853759766 
2202.9260253906 -150.1265106201 
2204.1950683594 -150.0191040039 
2205.4636230469 -150.0237274170 
2206.7341308594 -150.0984802246 
2208.0051269531 -150.2110748291 
2209.2758789062 -150.3163299561 
2210.5485839844 -150.3925781250 
2211.8208007812 -150.4527130127 
2213.0949707031 -150.5098114014 
2214.3684082031 -150.5694122314 
2215.6440429688 -150.6222076416 
2216.9204101562 -150.6219329834 
2218.1962890625 -150.5366668701 
2219.4738769531 -150.4445953369 
2220.7512207031 -150.4719238281 
2222.0305175781 -150.6320953369 
2223.3093261719 -150.8087158203 
2224.5900878906 -150.8993682861 
2225.8715820312 -150.8854217529 
2227.1523437500 -150.7521972656 
2228.4353027344 -150.5666351318 
2229.7177734375 -150.4015655518 
2231.0021972656 -150.3272552490 
2232.2873535156 -150.3220367432 
2233.5720214844 -150.3190002441 
2234.8586425781 -150.3349151611 
2236.1447753906 -150.4470062256 
2237.4331054688 -150.6103820801 
2238.7207031250 -150.6391754150 
2240.0102539062 -150.4683380127 
2241.3005371094 -150.2867431641 
2242.5905761719 -150.3106079102 
2243.8823242188 -150.5800628662 
2245.1735839844 -150.9447937012 
2246.4670410156 -151.1805419922 
2247.7597656250 -151.1884918213 
2249.0546875000 -151.0705413818 
2250.3500976562 -150.9759063721 
2251.6452636719 -150.9449462891 
2252.9423828125 -150.8952026367 
2254.2387695312 -150.7181091309 
2255.5373535156 -150.4126434326 
2256.8354492188 -150.1232147217 
2258.1354980469 -150.0301361084 
2259.4362792969 -150.1848907471 
2260.7365722656 -150.4389648438 
2262.0388183594 -150.6062316895 
2263.3405761719 -150.6966400146 
2264.6442871094 -150.9002075195 
2265.9477539062 -151.1924438477 
2267.2529296875 -151.3201446533 
2268.5590820312 -151.2661895752 
2269.8645019531 -151.1022644043 
2271.1721191406 -150.9254608154 
2272.4792480469 -150.7964477539 
2273.7883300781 -150.7336120605 
2275.0979003906 -150.6960601807 
2276.4072265625 -150.6306610107 
2277.7187500000 -150.5502624512 
2279.0295410156 -150.5219573975 
2280.3422851562 -150.5902099609 
2281.6545410156 -150.7079620361 
2282.9689941406 -150.7574920654 
2284.2839355469 -150.7004241943 
2285.5986328125 -150.6312561035 
2286.9152832031 -150.6786956787 
2288.2314453125 -150.8568572998 
2289.5495605469 -151.0027923584 
2290.8671875000 -151.0597534180 
2292.1867675781 -151.0298614502 
2293.5070800781 -151.0073242188 
2294.8271484375 -151.0558929443 
2296.1489257812 -151.1102752686 
2297.4704589844 -151.0680694580 
2298.7939453125 -150.9501037598 
2300.1166992188 -150.8744354248 
2301.4416503906 -150.9168701172 
2302.7675781250 -151.0547180176 
2304.0927734375 -151.2025909424 
2305.4199218750 -151.1675415039 
2306.7468261719 -150.9804077148 
2308.0754394531 -150.7572937012 
2309.4050292969 -150.6251525879 
2310.7341308594 -150.6520538330 
2312.0651855469 -150.7923889160 
2313.3957519531 -150.9319000244 
2314.7285156250 -150.9865112305 
2316.0605468750 -150.9367828369 
2317.3947753906 -150.8034973145 
2318.7297363281 -150.6205902100 
2320.0639648438 -150.5336608887 
2321.4003906250 -150.4976654053 
2322.7365722656 -150.3973846436 
2324.0744628906 -150.2968597412 
2325.4118652344 -150.3325805664 
2326.7514648438 -150.5130157471 
2328.0917968750 -150.7209625244 
2329.4316406250 -150.8915710449 
2330.7734375000 -151.1347503662 
2332.1147460938 -151.4048461914 
2333.4582519531 -151.5047454834 
2334.8010253906 -151.4085693359 
2336.1459960938 -151.1499328613 
2337.4916992188 -150.8436889648 
2338.8369140625 -150.5956878662 
2340.1843261719 -150.4616851807 
2341.5310058594 -150.4351348877 
2342.8798828125 -150.4483489990 
2344.2282714844 -150.4174957275 
2345.5786132812 -150.4144897461 
2346.9296875000 -150.5521087646 
2348.2802734375 -150.8709564209 
2349.6330566406 -151.2445220947 
2350.9853515625 -151.4252777100 
2352.3395996094 -151.2950134277 
2353.6945800781 -150.9764251709 
2355.0490722656 -150.8402709961 
2356.4057617188 -150.8782348633 
2357.7619628906 -150.9182891846 
2359.1201171875 -150.8962707520 
2360.4777832031 -150.8078460693 
2361.8374023438 -150.7095031738 
2363.1979980469 -150.7093200684 
2364.5581054688 -150.7960357666 
2365.9201660156 -150.7545166016 
2367.2817382812 -150.5719146729 
2368.6452636719 -150.4039916992 
2370.0085449219 -150.3889007568 
2371.3737792969 -150.5104980469 
2372.7397460938 -150.6565856934 
2374.1052246094 -150.6723937988 
2375.4729003906 -150.6679382324 
2376.8398437500 -150.7578735352 
2378.2089843750 -150.8843841553 
2379.5776367188 -150.8841247559 
2380.9484863281 -150.7109375000 
2382.3200683594 -150.4742584229 
2383.6909179688 -150.4626464844 
2385.0642089844 -150.6920166016 
2386.4367675781 -151.0290527344 
2387.8112792969 -151.2899932861 
2389.1855468750 -151.3179779053 
2390.5617675781 -151.0970916748 
2391.9389648438 -150.9384307861 
2393.3154296875 -150.9671630859 
2394.6940917969 -151.0324707031 
2396.0722656250 -151.0375366211 
2397.4523925781 -151.0123443604 
2398.8334960938 -151.1186523438 
2400.2141113281 -151.3830108643 
2401.5966796875 -151.5192260742 
2402.9787597656 -151.4131164551 
2404.3630371094 -151.0936126709 
2405.7468261719 -150.6807556152 
2407.1325683594 -150.5354309082 
2408.5192871094 -150.6623535156 
2409.9052734375 -150.8384246826 
2411.2934570312 -150.9202728271 
2412.6811523438 -150.9462127686 
2414.0710449219 -151.0872344971 
2415.4602050781 -151.3011627197 
2416.8515625000 -151.3805389404 
2418.2438964844 -151.3529815674 
2419.6354980469 -151.2717895508 
2421.0292968750 -151.1336364746 
2422.4226074219 -151.0168151855 
2423.8181152344 -151.0241088867 
2425.2128906250 -151.1129760742 
2426.6101074219 -151.2119445801 
2428.0078125000 -151.3795013428 
2429.4052734375 -151.6447143555 
2430.8046875000 -151.7791595459 
2432.2036132812 -151.6664276123 
2433.6044921875 -151.3399963379 
2435.0051269531 -150.9250030518 
2436.4077148438 -150.7373352051 
2437.8112792969 -150.7983245850 
2439.2143554688 -150.9597015381 
2440.6193847656 -151.1062316895 
2442.0239257812 -151.1967010498 
2443.4306640625 -151.2841796875 
2444.8381347656 -151.3450164795 
2446.2451171875 -151.2781829834 
2447.6542968750 -151.0879821777 
2449.0629882812 -150.9391326904 
2450.4736328125 -151.0666809082 
2451.8837890625 -151.3143615723 
2453.2963867188 -151.4740905762 
2454.7094726562 -151.4162292480 
2456.1220703125 -151.3022003174 
2457.5371093750 -151.3218231201 
2458.9514160156 -151.4178161621 
2460.3676757812 -151.4741210938 
2461.7836914062 -151.3512268066 
2463.2019042969 -151.1361389160 
2464.6208496094 -151.0665588379 
2466.0390625000 -151.1380615234 
2467.4597167969 -151.2593231201 
2468.8796386719 -151.2187652588 
2470.3017578125 -151.1036529541 
2471.7233886719 -151.0628509521 
2473.1472167969 -151.1518859863 
2474.5720214844 -151.2441406250 
2475.9960937500 -151.2009124756 
2477.4223632812 -151.0252227783 
2478.8481445312 -150.8059997559 
2480.2761230469 -150.8282623291 
2481.7048339844 -150.9737243652 
2483.1330566406 -151.0149841309 
2484.5634765625 -150.9265594482 
2485.9931640625 -150.9209899902 
2487.4252929688 -151.0047607422 
2488.8566894531 -151.0950622559 
2490.2905273438 -151.1196594238 
2491.7250976562 -150.9402160645 
2493.1589355469 -150.7161560059 
2494.5952148438 -150.6161041260 
2496.0307617188 -150.7411804199 
2497.4685058594 -150.9672088623 
2498.9060058594 -151.1050262451 
2500.3454589844 -151.1684875488 
2501.7856445312 -151.1551513672 
2503.2253417969 -151.1113433838 
2504.6674804688 -151.1048583984 
2506.1088867188 -151.1474761963 
2507.5524902344 -151.2394714355 
2508.9956054688 -151.2804718018 
2510.4409179688 -151.2432098389 
2511.8869628906 -151.1919860840 
2513.3325195312 -151.1433105469 
2514.7802734375 -151.1059875488 
2516.2275390625 -151.1104583740 
2517.6770019531 -151.1765289307 
2519.1259765625 -151.2920532227 
2520.5771484375 -151.4226684570 
2522.0290527344 -151.5406646729 
2523.4804687500 -151.5517730713 
2524.9340820312 -151.4433288574 
2526.3872070312 -151.3408660889 
2527.8425292969 -151.2017364502 
2529.2985839844 -151.0835571289 
2530.7543945312 -151.1188049316 
2532.2121582031 -151.3051757812 
2533.6694335938 -151.5643768311 
2535.1289062500 -151.6488189697 
2536.5878906250 -151.6193237305 
2538.0490722656 -151.5848846436 
2539.5109863281 -151.4680786133 
2540.9726562500 -151.2629241943 
2542.4362792969 -151.0196533203 
2543.8994140625 -150.9030609131 
2545.3647460938 -150.9217681885 
2546.8295898438 -151.0400238037 
2548.2966308594 -151.2786407471 
2549.7646484375 -151.4359436035 
2551.2321777344 -151.3712615967 
2552.7016601562 -151.1688842773 
2554.1706542969 -151.0942993164 
2555.6420898438 -151.1719512939 
2557.1127929688 -151.2533569336 
2558.5859375000 -151.2543640137 
2560.0598144531 -151.2532806396 
2561.5329589844 -151.2795104980 
2563.0085449219 -151.2942047119 
2564.4836425781 -151.2570495605 
2565.9609375000 -151.1098937988 
2567.4375000000 -150.9473419189 
2568.9165039062 -150.9078063965 
2570.3962402344 -150.9201660156 
2571.8754882812 -150.8831024170 
2573.3571777344 -150.8998107910 
2574.8381347656 -151.1271057129 
2576.3212890625 -151.4752960205 
2577.8054199219 -151.6709442139 
2579.2888183594 -151.6326446533 
2580.7746582031 -151.3731689453 
2582.2597656250 -151.1926574707 
2583.7473144531 -151.2187194824 
2585.2343750000 -151.4442138672 
2586.7233886719 -151.6327819824 
2588.2136230469 -151.7398681641 
2589.7031250000 -151.7209472656 
2591.1948242188 -151.6775970459 
2592.6860351562 -151.6727905273 
2594.1796875000 -151.5863189697 
2595.6726074219 -151.3843688965 
2597.1677246094 -151.1820831299 
2598.6638183594 -151.1430664062 
2600.1594238281 -151.1786956787 
2601.6572265625 -151.2442932129 
2603.1542968750 -151.4001464844 
2604.6538085938 -151.6322937012 
2606.1528320312 -151.8884735107 
2607.6540527344 -151.9076843262 
2609.1562500000 -151.6830139160 
2610.6577148438 -151.4382324219 
2612.1616210938 -151.3828735352 
2613.6650390625 -151.5659484863 
2615.1706542969 -151.8348236084 
2616.6755371094 -151.9340820312 
2618.1828613281 -151.8178405762 
2619.6911621094 -151.5468750000 
2621.1987304688 -151.3555755615 
2622.7087402344 -151.2848052979 
2624.2180175781 -151.3001251221 
2625.7297363281 -151.3016357422 
2627.2421875000 -151.3664703369 
2628.7541503906 -151.4781646729 
2630.2685546875 -151.5826416016 
2631.7822265625 -151.6325531006 
2633.2980957031 -151.6295623779 
2634.8137207031 -151.5490570068 
2636.3312988281 -151.4562683105 
2637.8500976562 -151.4150695801 
2639.3681640625 -151.4472656250 
2640.8884277344 -151.4806365967 
2642.4084472656 -151.5035552979 
2643.9304199219 -151.4893188477 
2645.4521484375 -151.4745330811 
2646.9760742188 -151.5637969971 
2648.5007324219 -151.7309875488 
2650.0249023438 -151.9418945312 
2651.5515136719 -152.0737915039 
2653.0773925781 -152.1581878662 
2654.6057128906 -152.2061920166 
2656.1335449219 -152.1263275146 
2657.6635742188 -151.8652191162 
2659.1943359375 -151.6563110352 
2660.7248535156 -151.7288818359 
2662.2575683594 -151.9920349121 
2663.7895507812 -152.1890869141 
2665.3239746094 -152.1995239258 
2666.8593750000 -151.9577331543 
2668.3940429688 -151.6260986328 
2669.9311523438 -151.3412170410 
2671.4677734375 -151.1492156982 
2673.0065917969 -151.1031494141 
2674.5449218750 -151.1761169434 
2676.0856933594 -151.3143615723 
2677.6271972656 -151.4459381104 
2679.1682128906 -151.5864562988 
2680.7114257812 -151.7542572021 
2682.2541503906 -151.8096008301 
2683.7993164062 -151.6401672363 
2685.3437500000 -151.4325256348 
2686.8906250000 -151.3311767578 
2688.4384765625 -151.3800048828 
2689.9855957031 -151.3964996338 
2691.5351562500 -151.3578491211 
2693.0842285156 -151.4474487305 
2694.6354980469 -151.7318725586 
2696.1862792969 -151.9519500732 
2697.7395019531 -151.9032592773 
2699.2934570312 -151.6384887695 
2700.8469238281 -151.5353698730 
2702.4025878906 -151.6736145020 
2703.9577636719 -151.8607940674 
2705.5153808594 -151.9582824707 
2707.0725097656 -152.0218353271 
2708.6318359375 -152.0970306396 
2710.1921386719 -152.0816802979 
2711.7519531250 -151.8114013672 
2713.3139648438 -151.4088745117 
2714.8754882812 -151.1859283447 
2716.4394531250 -151.1973724365 
2718.0041503906 -151.3221740723 
2719.5683593750 -151.4689636230 
2721.1350097656 -151.6329345703 
2722.7009277344 -151.7708892822 
2724.2692871094 -151.7973022461 
2725.8371582031 -151.7287597656 
2727.4074707031 -151.6872711182 
2728.9785156250 -151.7519683838 
2730.5490722656 -151.8846588135 
2732.1218261719 -151.9443206787 
2733.6943359375 -151.8770294189 
2735.2690429688 -151.7649688721 
2736.8430175781 -151.8043060303 
2738.4196777344 -152.0280303955 
2739.9970703125 -152.1827392578 
2741.5739746094 -152.0447998047 
2743.1533203125 -151.8207092285 
2744.7319335938 -151.8268280029 
2746.3129882812 -152.0347900391 
2747.8935546875 -152.1609497070 
2749.4763183594 -152.0674285889 
2751.0603027344 -151.8669128418 
2752.6433105469 -151.7496490479 
2754.2290039062 -151.7135009766 
2755.8142089844 -151.6551818848 
2757.4016113281 -151.6890563965 
2758.9885253906 -151.9094390869 
2760.5778808594 -152.1432037354 
2762.1679687500 -152.1969299316 
2763.7575683594 -152.1722717285 
2765.3496093750 -152.2366180420 
2766.9411621094 -152.2930297852 
2768.5349121094 -152.2221069336 
2770.1298828125 -152.0999603271 
2771.7238769531 -152.0025634766 
2773.3205566406 -151.9304046631 
2774.9167480469 -151.9114074707 
2776.5151367188 -151.9340209961 
2778.1130371094 -151.9376220703 
2779.7133789062 -151.9593658447 
2781.3144531250 -151.9811401367 
2782.9152832031 -151.8864135742 
2784.5183105469 -151.7601165771 
2786.1208496094 -151.7117614746 
2787.7255859375 -151.6483764648 
2789.3300781250 -151.5780944824 
2790.9367675781 -151.6576080322 
2792.5444335938 -151.7558135986 
2794.1516113281 -151.6976776123 
2795.7612304688 -151.5712890625 
2797.3701171875 -151.4338226318 
2798.9814453125 -151.2923278809 
2800.5922851562 -151.2776336670 
2802.2055664062 -151.4057617188 
2803.8198242188 -151.5503082275 
2805.4333496094 -151.6599731445 
2807.0493164062 -151.7698516846 
2808.6647949219 -151.8137512207 
2810.2827148438 -151.6878662109 
2811.9001464844 -151.5411834717 
2813.5197753906 -151.5997619629 
2815.1406250000 -151.7307586670 
2816.7607421875 -151.7506256104 
2818.3833007812 -151.6476745605 
2820.0051269531 -151.6162567139 
2821.6296386719 -151.7666931152 
2823.2551269531 -151.9244995117 
2824.8798828125 -151.9455261230 
2826.5070800781 -151.9369812012 
2828.1337890625 -151.9244232178 
2829.7629394531 -151.8100585938 
2831.3913574219 -151.6956481934 
2833.0224609375 -151.7008666992 
2834.6542968750 -151.8131866455 
2836.2856445312 -151.8500213623 
2837.9194335938 -151.7335968018 
2839.5527343750 -151.7149353027 
2841.1884765625 -151.9847564697 
2842.8234863281 -152.1420898438 
2844.4611816406 -152.0262298584 
2846.0996093750 -151.9048309326 
2847.7375488281 -151.9478454590 
2849.3779296875 -152.0711364746 
2851.0178222656 -152.1275177002 
2852.6601562500 -152.0652160645 
2854.3017578125 -152.0066680908 
2855.9460449219 -152.0291900635 
2857.5910644531 -152.1468811035 
2859.2355957031 -152.3070068359 
2860.8828125000 -152.3664398193 
2862.5290527344 -152.2545471191 
2864.1779785156 -152.0867156982 
2865.8278808594 -152.0166473389 
2867.4772949219 -152.0392761230 
2869.1291503906 -151.9975585938 
2870.7802734375 -151.9803924561 
2872.4338378906 -152.0654602051 
2874.0869140625 -152.1444396973 
2875.7426757812 -152.1674499512 
2877.3991699219 -152.2042083740 
2879.0551757812 -152.2335662842 
2880.7136230469 -152.1566162109 
2882.3713378906 -152.0340270996 
2884.0317382812 -152.0320587158 
2885.6914062500 -152.1761627197 
2887.3537597656 -152.2932434082 
2889.0170898438 -152.3615570068 
2890.6796875000 -152.4445800781 
2892.3447265625 -152.5173034668 
2894.0092773438 -152.3116760254 
2895.6765136719 -151.8492431641 
2897.3427734375 -151.4759674072 
2899.0119628906 -151.5024261475 
2900.6818847656 -151.7916412354 
2902.3510742188 -152.0067443848 
2904.0229492188 -152.0814514160 
2905.6943359375 -152.0843048096 
2907.3681640625 -152.0291290283 
2909.0412597656 -151.9267730713 
2910.7170410156 -151.8408966064 
2912.3937988281 -151.8968963623 
2914.0698242188 -152.0831756592 
2915.7485351562 -152.2492370605 
2917.4265136719 -152.2299499512 
2919.1069335938 -152.0807800293 
2920.7885742188 -151.9794311523 
2922.4694824219 -151.9719085693 
2924.1528320312 -151.9888610840 
2925.8356933594 -151.9672393799 
2927.5212402344 -151.9169158936 
2929.2060546875 -151.8538360596 
2930.8933105469 -151.8824615479 
2932.5815429688 -152.0665740967 
2934.2692871094 -152.3016357422 
2935.9594726562 -152.4320068359 
2937.6491699219 -152.4119415283 
2939.3415527344 -152.3770294189 
2941.0329589844 -152.3853149414 
2942.7272949219 -152.3772430420 
2944.4223632812 -152.3277587891 
2946.1166992188 -152.4073944092 
2947.8139648438 -152.5855865479 
2949.5102539062 -152.5337677002 
2951.2094726562 -152.0818176270 
2952.9077148438 -151.7584991455 
2954.6088867188 -151.7612762451 
2956.3107910156 -151.9512939453 
2958.0122070312 -152.0258178711 
2959.7160644531 -151.9847106934 
2961.4194335938 -151.8854522705 
2963.1252441406 -151.8986663818 
2964.8305664062 -152.0374145508 
2966.5385742188 -152.1711883545 
2968.2473144531 -152.2425384521 
2969.9555664062 -152.2622985840 
2971.6662597656 -152.1037597656 
2973.3764648438 -151.9108734131 
2975.0893554688 -151.9450225830 
2976.8032226562 -152.1059875488 
2978.5163574219 -152.2828521729 
2980.2319335938 -152.4432067871 
2981.9470214844 -152.6618499756 
2983.6647949219 -152.9326171875 
2985.3820800781 -152.9475708008 
2987.1015625000 -152.5693817139 
2988.8222656250 -152.0677185059 
2990.5424804688 -152.0770721436 
2992.2651367188 -152.4128875732 
2993.9870605469 -152.7036895752 
2995.7119140625 -152.7390594482 
2997.4357910156 -152.5766448975 
2999.1625976562 -152.3683471680 
3000.8901367188 -152.1595153809 
3002.6171875000 -152.0982513428 
3004.3466796875 -152.0496978760 
3006.0756835938 -152.0165405273 
3007.8073730469 -151.9995574951 
3009.5383300781 -151.9980773926 
3011.2719726562 -152.0119628906 
3013.0065917969 -152.0383758545 
3014.7407226562 -152.0754547119 
3016.4772949219 -152.1228790283 
3018.2131347656 -152.1795196533 
3019.9519042969 -152.2433471680 
3021.6899414062 -152.3069610596 
3023.4304199219 -152.3607177734 
3025.1721191406 -152.3980712891 
3026.9130859375 -152.4145050049 
3028.6567382812 -152.4077911377 
3030.3996582031 -152.3766174316 
3032.1452636719 -152.3264007568 
3033.8920898438 -152.2654113770 
3035.6379394531 -152.1985321045 
3037.3867187500 -152.1305389404 
3039.1345214844 -152.0667114258 
3040.8852539062 -152.0159912109 
3042.6352539062 -151.9839782715 
3044.3879394531 -151.9723510742 
3046.1416015625 -151.9815063477 
3047.8947753906 -152.0095977783 
3049.6503906250 -152.0525512695 
3051.4055175781 -152.1020355225 
3053.1633300781 -152.1451416016 
3054.9204101562 -152.1744384766 
3056.6801757812 -152.1853485107 
3058.4409179688 -152.1762542725 
3060.2011718750 -152.1488494873 
3061.9638671875 -152.1096496582 
3063.7260742188 -152.0707397461 
3065.4909667969 -152.0377349854 
3067.2551269531 -152.0140075684 
3069.0219726562 -152.0006103516 
3070.7897949219 -151.9966583252 
3072.5571289062 -152.0003662109 
3074.3269042969 -152.0084838867 
3076.0961914062 -152.0204162598 
3077.8681640625 -152.0357360840 
3079.6411132812 -152.0537261963 
3081.4135742188 -152.0732421875 
3083.1884765625 -152.0920562744 
3084.9628906250 -152.1089782715 
3086.7399902344 -152.1245269775 
3088.5163574219 -152.1399383545 
3090.2954101562 -152.1569976807 
3092.0756835938 -152.1773681641 
3093.8552246094 -152.2025756836 
3095.6372070312 -152.2308197021 
3097.4189453125 -152.2600708008 
3099.2031250000 -152.2882843018 
3100.9865722656 -152.3133697510 
3102.7729492188 -152.3333740234 
3104.5603027344 -152.3454437256 
3106.3469238281 -152.3484497070 
3108.1364746094 -152.3438873291 
3109.9250488281 -152.3336639404 
3111.7165527344 -152.3204803467 
3113.5073242188 -152.3075408936 
3115.3007812500 -152.2982025146 
3117.0954589844 -152.2964477539 
3118.8894042969 -152.3020019531 
3120.6857910156 -152.3143005371 
3122.4819335938 -152.3320617676 
3124.2805175781 -152.3536071777 
3126.0786132812 -152.3769836426 
3127.8793945312 -152.4004669189 
3129.6811523438 -152.4224090576 
3131.4821777344 -152.4413757324 
3133.2861328125 -152.4552154541 
3135.0893554688 -152.4615020752 
3136.8952636719 -152.4583587646 
3138.7021484375 -152.4454956055 
3140.5085449219 -152.4265289307 
3142.3176269531 -152.4115753174 
3144.1259765625 -152.4079589844 
3145.9372558594 -152.4191284180 
3147.7475585938 -152.4438781738 
3149.5607910156 -152.4764556885 
3151.3752441406 -152.5073852539 
3153.1887207031 -152.5230255127 
3155.0051269531 -152.5220031738 
3156.8208007812 -152.5088043213 
3158.6394042969 -152.4910583496 
3160.4570312500 -152.4770355225 
3162.2775878906 -152.4733276367 
3164.0993652344 -152.4831848145 
3165.9201660156 -152.5060729980 
3167.7438964844 -152.5328369141 
3169.5668945312 -152.5563507080 
3171.3928222656 -152.5708923340 
3173.2177734375 -152.5727691650 
3175.0458984375 -152.5609588623 
3176.8747558594 -152.5372314453 
3178.7031250000 -152.5058898926 
3180.5341796875 -152.4748382568 
3182.3645019531 -152.4497528076 
3184.1977539062 -152.4345092773 
3186.0302734375 -152.4313812256 
3187.8654785156 -152.4406433105 
3189.7019042969 -152.4606475830 
3191.5375976562 -152.4882049561 
3193.3759765625 -152.5181884766 
3195.2136230469 -152.5463409424 
3197.0541992188 -152.5705871582 
3198.8959960938 -152.5892028809 
3200.7368164062 -152.6004028320 
3202.5805664062 -152.6017761230 
3204.4238281250 -152.5903778076 
3206.2695312500 -152.5621643066 
3208.1147460938 -152.5214996338 
3209.9628906250 -152.4776000977 
3211.8120117188 -152.4413604736 
3213.6604003906 -152.4226226807 
3215.5114746094 -152.4269409180 
3217.3620605469 -152.4536132812 
3219.2153320312 -152.4948730469 
3221.0681152344 -152.5350646973 
3222.9235839844 -152.5599975586 
3224.7800292969 -152.5653533936 
3226.6359863281 -152.5531463623 
3228.4946289062 -152.5287780762 
3230.3525390625 -152.4979858398 
3232.2133789062 -152.4639739990 
3234.0734863281 -152.4263610840 
3235.9365234375 -152.3806457520 
3237.8005371094 -152.3260040283 
3239.6638183594 -152.2673950195 
3241.5300292969 -152.2135314941 
3243.3955078125 -152.1750335693 
3245.2639160156 -152.1609039307 
3247.1315917969 -152.1763610840 
3249.0019531250 -152.2210845947 
3250.8735351562 -152.2892913818 
3252.7443847656 -152.3675384521 
3254.6181640625 -152.4432678223 
3256.4912109375 -152.5097503662 
3258.3671875000 -152.5654754639 
3260.2441406250 -152.6127166748 
3262.1203613281 -152.6561126709 
3263.9995117188 -152.7005157471 
3265.8779296875 -152.7487487793 
3267.7590332031 -152.8008270264 
3269.6396484375 -152.8518218994 
3271.5231933594 -152.8952941895 
3273.4077148438 -152.9240722656 
3275.2915039062 -152.9318084717 
3277.1782226562 -152.9148101807 
3279.0642089844 -152.8734741211 
3280.9531250000 -152.8129882812 
3282.8413085938 -152.7429656982 
3284.7324218750 -152.6763610840 
3286.6245117188 -152.6248016357 
3288.5161132812 -152.5923004150 
3290.4104003906 -152.5778503418 
3292.3039550781 -152.5766143799 
3294.2004394531 -152.5814819336 
3296.0961914062 -152.5852050781 
3297.9948730469 -152.5821228027 
3299.8947753906 -152.5692596436 
3301.7939453125 -152.5464935303 
3303.6958007812 -152.5164642334 
3305.5971679688 -152.4844665527 
3307.5012207031 -152.4546661377 
3309.4064941406 -152.4309082031 
3311.3110351562 -152.4162597656 
3313.2185058594 -152.4127349854 
3315.1252441406 -152.4210510254 
3317.0349121094 -152.4407043457 
3318.9438476562 -152.4699707031 
3320.8557128906 -152.5065917969 
3322.7687988281 -152.5474090576 
3324.6809082031 -152.5885925293 
3326.5961914062 -152.6272430420 
3328.5104980469 -152.6608123779 
3330.4279785156 -152.6880187988 
3332.3444824219 -152.7086181641 
3334.2641601562 -152.7232666016 
3336.1848144531 -152.7324981689 
3338.1047363281 -152.7359619141 
3340.0275878906 -152.7321472168 
3341.9499511719 -152.7180633545 
3343.8750000000 -152.6930999756 
3345.7993164062 -152.6585693359 
3347.7268066406 -152.6169586182 
3349.6550292969 -152.5713653564 
3351.5827636719 -152.5248107910 
3353.5134277344 -152.4798583984 
3355.4433593750 -152.4392089844 
3357.3762207031 -152.4061126709 
3359.3085937500 -152.3851776123 
3361.2436523438 -152.3823547363 
3363.1799316406 -152.4056854248 
3365.1152343750 -152.4584045410 
3367.0537109375 -152.5374755859 
3368.9914550781 -152.6353912354 
3370.9321289062 -152.7412109375 
3372.8740234375 -152.8424835205 
3374.8151855469 -152.9278869629 
3376.7590332031 -152.9891357422 
3378.7023925781 -153.0210723877 
3380.6486816406 -153.0223083496 
3382.5942382812 -152.9953613281 
3384.5427246094 -152.9469146729 
3386.4924316406 -152.8878631592 
3388.4414062500 -152.8321838379 
3390.3933105469 -152.7890472412 
3392.3444824219 -152.7623291016 
3394.2985839844 -152.7507934570 
3396.2519531250 -152.7499237061 
3398.2082519531 -152.7537384033 
3400.1657714844 -152.7562866211 
3402.1225585938 -152.7520294189 
3404.0825195312 -152.7362060547 
3406.0415039062 -152.7055053711 
3408.0034179688 -152.6596374512 
3409.9648437500 -152.6029815674 
3411.9289550781 -152.5454101562 
3413.8945312500 -152.5001220703 
3415.8591308594 -152.4770202637 
3417.8269042969 -152.4810485840 
3419.7937011719 -152.5117645264 
3421.7636718750 -152.5638885498 
3423.7329101562 -152.6287841797 
3425.7050781250 -152.6966247559 
3427.6784667969 -152.7578887939 
3429.6511230469 -152.8054046631 
3431.6267089844 -152.8360137939 
3433.6015625000 -152.8511199951 
3435.5795898438 -152.8562927246 
3437.5585937500 -152.8590698242 
3439.5368652344 -152.8663940430 
3441.5183105469 -152.8821716309 
3443.4987792969 -152.9057769775 
3445.4824218750 -152.9345703125 
3447.4653320312 -152.9643249512 
3449.4511718750 -152.9897460938 
3451.4382324219 -153.0046844482 
3453.4245605469 -153.0035552979 
3455.4138183594 -152.9836578369 
3457.4023437500 -152.9475097656 
3459.3940429688 -152.9030303955 
3461.3850097656 -152.8616943359 
3463.3789062500 -152.8342285156 
3465.3737792969 -152.8271789551 
3467.3681640625 -152.8407897949 
3469.3654785156 -152.8695220947 
3471.3620605469 -152.9036712646 
3473.3618164062 -152.9311676025 
3475.3608398438 -152.9425354004 
3477.3627929688 -152.9331207275 
3479.3657226562 -152.9036102295 
3481.3681640625 -152.8597717285 
3483.3735351562 -152.8103179932 
3485.3781738281 -152.7649383545 
3487.3859863281 -152.7318115234 
3489.3930664062 -152.7164916992 
3491.4030761719 -152.7212066650 
3493.4143066406 -152.7451782227 
3495.4245605469 -152.7847290039 
3497.4382324219 -152.8335723877 
3499.4509277344 -152.8824768066 
3501.4667968750 -152.9206695557 
3503.4838867188 -152.9379730225 
3505.5000000000 -152.9281005859 
3507.5192871094 -152.8907318115 
3509.5378417969 -152.8317871094 
3511.5595703125 -152.7611846924 
3513.5805664062 -152.6917877197 
3515.6044921875 -152.6343078613 
3517.6296386719 -152.5969848633 
3519.6540527344 -152.5841979980 
3521.6813964844 -152.5958862305 
3523.7082519531 -152.6282348633 
3525.7380371094 -152.6752319336 
3527.7670898438 -152.7298889160 
3529.7990722656 -152.7854309082 
3531.8325195312 -152.8355102539 
3533.8649902344 -152.8748474121 
3535.9006347656 -152.9001617432 
3537.9355468750 -152.9106445312 
3539.9736328125 -152.9083557129 
3542.0107421875 -152.8972778320 
3544.0512695312 -152.8816070557 
3546.0927734375 -152.8640289307 
3548.1335449219 -152.8444519043 
3550.1774902344 -152.8200378418 
3552.2204589844 -152.7873687744 
3554.2668457031 -152.7450866699 
3556.3142089844 -152.6969909668 
3558.3608398438 -152.6525878906 
3560.4106445312 -152.6245574951 
3562.4594726562 -152.6244354248 
3564.5117187500 -152.6554718018 
3566.5629882812 -152.7112274170 
3568.6176757812 -152.7792816162 
3570.6733398438 -152.8455047607 
3572.7282714844 -152.8988037109 
3574.7861328125 -152.9333953857 
3576.8435058594 -152.9481811523 
3578.9038085938 -152.9457855225 
3580.9636230469 -152.9309234619 
3583.0263671875 -152.9089050293 
3585.0903320312 -152.8845672607 
3587.1535644531 -152.8619384766 
3589.2199707031 -152.8444824219 
3591.2854003906 -152.8354034424 
3593.3542480469 -152.8373565674 
3595.4221191406 -152.8519134521 
3597.4934082031 -152.8791809082 
3599.5656738281 -152.9178161621 
3601.6372070312 -152.9648437500 
3603.7119140625 -153.0151519775 
3605.7858886719 -153.0608215332 
3607.8627929688 -153.0923919678 
3609.9392089844 -153.1020965576 
3612.0185546875 -153.0886077881 
3614.0993652344 -153.0593261719 
3616.1791992188 -153.0278778076 
3618.2624511719 -153.0071411133 
3620.3447265625 -153.0025024414 
3622.4301757812 -153.0093536377 
3624.5168457031 -153.0167083740 
3626.6027832031 -153.0149230957 
3628.6918945312 -153.0025634766 
3630.7800292969 -152.9878082275 
3632.8715820312 -152.9833221436 
3634.9621582031 -152.9982757568 
3637.0561523438 -153.0324401855 
3639.1513671875 -153.0751037598 
3641.2456054688 -153.1096649170 
3643.3430175781 -153.1213684082 
3645.4399414062 -153.1038665771 
3647.5397949219 -153.0612640381 
3649.6389160156 -153.0047454834 
3651.7412109375 -152.9460449219 
3653.8447265625 -152.8933563232 
3655.9475097656 -152.8508605957 
3658.0537109375 -152.8215789795 
3660.1586914062 -152.8103332520 
3662.2670898438 -152.8233032227 
3664.3747558594 -152.8643646240 
3666.4855957031 -152.9315032959 
3668.5976562500 -153.0158081055 
3670.7089843750 -153.1050567627 
3672.8234863281 -153.1896209717 
3674.9372558594 -153.2651062012 
3677.0541992188 -153.3319549561 
3679.1701660156 -153.3903045654 
3681.2895507812 -153.4365234375 
3683.4101562500 -153.4624023438 
3685.5300292969 -153.4601135254 
3687.6530761719 -153.4224090576 
3689.7751464844 -153.3510742188 
3691.9006347656 -153.2563476562 
3694.0273437500 -153.1545104980 
3696.1533203125 -153.0633087158 
3698.2824707031 -152.9972534180 
3700.4108886719 -152.9642028809 
3702.5424804688 -152.9638977051 
3704.6730957031 -152.9889526367 
3706.8073730469 -153.0279388428 
3708.9426269531 -153.0696411133 
3711.0771484375 -153.1069030762 
3713.2148437500 -153.1381225586 
3715.3518066406 -153.1656341553 
3717.4919433594 -153.1927185059 
3719.6313476562 -153.2212677002 
3721.7739257812 -153.2518005371 
3723.9179687500 -153.2846984863 
3726.0610351562 -153.3210754395 
3728.2072753906 -153.3618164062 
3730.3530273438 -153.4054870605 
3732.5017089844 -153.4470825195 
3734.6499023438 -153.4792175293 
3736.8012695312 -153.4952392578 
3738.9538574219 -153.4921264648 
3741.1054687500 -153.4712524414 
3743.2604980469 -153.4366760254 
3745.4147949219 -153.3927459717 
3747.5722656250 -153.3422698975 
3749.7290039062 -153.2862243652 
3751.8889160156 -153.2244567871 
3754.0502929688 -153.1573944092 
3756.2106933594 -153.0874481201 
3758.3745117188 -153.0194854736 
3760.5373535156 -152.9597473145 
3762.7036132812 -152.9133453369 
3764.8710937500 -152.8710021973 
3767.0378417969 -152.8394470215 
3769.2077636719 -152.8073425293 
3771.3769531250 -152.7575531006 
3773.5493164062 -152.6949462891 
3775.7209472656 -152.6365509033 
3777.8959960938 -152.6044158936 
3780.0722656250 -152.6150665283 
3782.2478027344 -152.6715240479 
3784.4265136719 -152.7622833252 
3786.6042480469 -152.8665008545 
3788.7856445312 -152.9625854492 
3790.9660644531 -153.0359039307 
3793.1499023438 -153.0820312500 
3795.3349609375 -153.1047515869 
3797.5190429688 -153.1118164062 
3799.7065429688 -153.1111755371 
3801.8933105469 -153.1087799072 
3804.0832519531 -153.1076354980 
3806.2727050781 -153.1082763672 
3808.4650878906 -153.1105194092 
3810.6589355469 -153.1155090332 
3812.8520507812 -153.1262054443 
3815.0483398438 -153.1460571289 
3817.2438964844 -153.1770477295 
3819.4428710938 -153.2187652588 
3821.6430664062 -153.2685546875 
3823.8422851562 -153.3218841553 
3826.0451660156 -153.3724822998 
3828.2468261719 -153.4134826660 
3830.4521484375 -153.4399871826 
3832.6564941406 -153.4515228271 
3834.8642578125 -153.4528503418 
3837.0734863281 -153.4577331543 
3839.2817382812 -153.4680938721 
3841.4931640625 -153.4743652344 
3843.7041015625 -153.4618072510 
3845.9182128906 -153.4201812744 
3848.1313476562 -153.3522949219 
3850.3481445312 -153.2743225098 
3852.5661621094 -153.2079467773 
3854.7832031250 -153.1700897217 
3857.0039062500 -153.1665649414 
3859.2233886719 -153.1919403076 
3861.4465332031 -153.2338256836 
3863.6687011719 -153.2787322998 
3865.8945312500 -153.3166046143 
3868.1213378906 -153.3429260254 
3870.3474121094 -153.3585968018 
3872.5769042969 -153.3685607910 
3874.8056640625 -153.3796997070 
3877.0375976562 -153.3982696533 
3879.2687988281 -153.4273376465 
3881.5036621094 -153.4849853516 
3883.7395019531 -153.5360412598 
3885.9746093750 -153.5485992432 
3888.2131347656 -153.5374908447 
3890.4506835938 -153.5057373047 
3892.6916503906 -153.4635314941 
3894.9340820312 -153.4233245850 
3897.1755371094 -153.3937530518 
3899.4206542969 -153.3762207031 
3901.6647949219 -153.3659515381 
3903.9121093750 -153.3562469482 
3906.1589355469 -153.3428802490 
3908.4089355469 -153.3255310059 
3910.6604003906 -153.3062896729 
3912.9111328125 -153.2875976562 
3915.1650390625 -153.2716217041 
3917.4182128906 -153.2599029541 
3919.6748046875 -153.2687988281 
3921.9306640625 -153.2924499512 
3924.1896972656 -153.3283691406 
3926.4501953125 -153.3705596924 
3928.7099609375 -153.4085235596 
3930.9731445312 -153.4300384521 
3933.2353515625 -153.4266510010 
3935.5009765625 -153.3989715576 
3937.7658691406 -153.3580169678 
3940.0341796875 -153.3203277588 
3942.3039550781 -153.2998809814 
3944.5725097656 -153.3016510010 
3946.8449707031 -153.3204650879 
3949.1162109375 -153.3452301025 
3951.3911132812 -153.3693847656 
3953.6650390625 -153.3701324463 
3955.9426269531 -153.3567504883 
3958.2214355469 -153.3374786377 
3960.4992675781 -153.3163299561 
3962.7807617188 -153.2964630127 
3965.0612792969 -153.2791137695 
3967.3454589844 -153.2629394531 
3969.6308593750 -153.2453613281 
3971.9152832031 -153.2258300781 
3974.2033691406 -153.2089080811 
3976.4904785156 -153.2039489746 
3978.7810058594 -153.2200164795 
3981.0708007812 -153.2867889404 
3983.3640136719 -153.3704376221 
3985.6586914062 -153.4143218994 
3987.9523925781 -153.4415130615 
3990.2497558594 -153.4573364258 
3992.5461425781 -153.4710845947 
3994.8459472656 -153.4883422852 
3997.1450195312 -153.5069274902 
3999.4475097656 -153.5187530518 
4001.7512207031 -153.5156402588 
4004.0544433594 -153.4951629639 
4006.3608398438 -153.4626312256 
4008.6665039062 -153.4153137207 
4010.9755859375 -153.3913879395 
4013.2839355469 -153.3972778320 
4015.5957031250 -153.4187469482 
4017.9089355469 -153.4525451660 
4020.2211914062 -153.4938507080 
4022.5371093750 -153.5358276367 
4024.8520507812 -153.5698089600 
4027.1704101562 -153.5868225098 
4029.4880371094 -153.5807342529 
4031.8093261719 -153.5517425537 
4034.1318359375 -153.4869232178 
4036.4533691406 -153.4405670166 
4038.7785644531 -153.4440307617 
4041.1030273438 -153.4756011963 
4043.4306640625 -153.5228271484 
4045.7600097656 -153.5666656494 
4048.0883789062 -153.5907135010 
4050.4201660156 -153.5886535645 
4052.7512207031 -153.5658721924 
4055.0856933594 -153.5346527100 
4057.4194335938 -153.4992218018 
4059.7565917969 -153.4880065918 
4062.0952148438 -153.4960327148 
4064.4331054688 -153.5126037598 
4066.7741699219 -153.5345764160 
4069.1147460938 -153.5567321777 
4071.4587402344 -153.5704956055 
4073.8017578125 -153.5659027100 
4076.1484375000 -153.5372772217 
4078.4965820312 -153.4598388672 
4080.8437500000 -153.3831481934 
4083.1943359375 -153.3540954590 
4085.5441894531 -153.3463745117 
4087.8977050781 -153.3533630371 
4090.2502441406 -153.3648529053 
4092.6064453125 -153.3730621338 
4094.9641113281 -153.3761749268 
4097.3208007812 -153.3780212402 
4099.6806640625 -153.3943328857 
4102.0400390625 -153.4357604980 
4104.4033203125 -153.4808807373 
4106.7675781250 -153.5346832275 
4109.1308593750 -153.5916595459 
4111.4980468750 -153.6463775635 
4113.8642578125 -153.6937255859 
4116.2338867188 -153.7288360596 
4118.6025390625 -153.7477722168 
4120.9750976562 -153.7444152832 
4123.3491210938 -153.7245788574 
4125.7221679688 -153.7162170410 
4128.0986328125 -153.7206573486 
4130.4746093750 -153.7382354736 
4132.8540039062 -153.7633666992 
4135.2324218750 -153.7878570557 
4137.6142578125 -153.8051300049 
4139.9975585938 -153.8120269775 
4142.3803710938 -153.8031005859 
4144.7666015625 -153.7874450684 
4147.1518554688 -153.7621307373 
4149.5405273438 -153.7253417969 
4151.9287109375 -153.6791534424 
4154.3203125000 -153.6305847168 
4156.7133789062 -153.5889739990 
4159.1054687500 -153.5541229248 
4161.5014648438 -153.5403594971 
4163.8964843750 -153.5310974121 
4166.2949218750 -153.5138092041 
4168.6928710938 -153.4923095703 
4171.0942382812 -153.4795684814 
4173.4970703125 -153.4914398193 
4175.8984375000 -153.5745544434 
4178.3041992188 -153.6963043213 
4180.7089843750 -153.7604980469 
4183.1171875000 -153.7798461914 
4185.5268554688 -153.7459869385 
4187.9355468750 -153.6711883545 
4190.3476562500 -153.5812225342 
4192.7592773438 -153.5028228760 
4195.1748046875 -153.4440917969 
4197.5888671875 -153.4396820068 
4200.0068359375 -153.4510345459 
4202.4262695312 -153.4549102783 
4204.8447265625 -153.4450073242 
4207.2670898438 -153.4250793457 
4209.6884765625 -153.4054107666 
4212.1132812500 -153.3999176025 
4214.5371093750 -153.4230651855 
4216.9648437500 -153.4470977783 
4219.3940429688 -153.4659271240 
4221.8222656250 -153.4738006592 
4224.2543945312 -153.4708251953 
4226.6855468750 -153.4622344971 
4229.1201171875 -153.4584045410 
4231.5541992188 -153.4809875488 
4233.9916992188 -153.5162048340 
4236.4306640625 -153.5583038330 
4238.8686523438 -153.5937805176 
4241.3105468750 -153.6086425781 
4243.7514648438 -153.5776062012 
4246.1958007812 -153.5180511475 
4248.6396484375 -153.4933776855 
4251.0869140625 -153.5036468506 
4253.5356445312 -153.5534210205 
4255.9833984375 -153.6306457520 
4258.4350585938 -153.7106475830 
4260.8857421875 -153.7732391357 
4263.3403320312 -153.7511138916 
4265.7963867188 -153.6929779053 
4268.2514648438 -153.6256408691 
4270.7099609375 -153.5662231445 
4273.1679687500 -153.5249938965 
4275.6293945312 -153.5070495605 
4278.0898437500 -153.5294494629 
4280.5541992188 -153.5635986328 
4283.0200195312 -153.6033935547 
4285.4848632812 -153.6418457031 
4287.9536132812 -153.6745910645 
4290.4213867188 -153.7112884521 
4292.8925781250 -153.7393798828 
4295.3632812500 -153.7529296875 
4297.8374023438 -153.7592926025 
4300.3134765625 -153.7536163330 
4302.7880859375 -153.7325134277 
4305.2666015625 -153.6783752441 
4307.7446289062 -153.6293334961 
4310.2260742188 -153.6220703125 
4312.7065429688 -153.6427459717 
4315.1904296875 -153.6866302490 
4317.6762695312 -153.7402648926 
4320.1611328125 -153.8027343750 
4322.6499023438 -153.8292694092 
4325.1376953125 -153.8273468018 
4327.6289062500 -153.8180847168 
4330.1196289062 -153.8026123047 
4332.6137695312 -153.7769470215 
4335.1098632812 -153.7088775635 
4337.6044921875 -153.6181030273 
4340.1030273438 -153.5567321777 
4342.6005859375 -153.5058441162 
4345.1025390625 -153.4684753418 
4347.6054687500 -153.4317321777 
4350.1074218750 -153.4054107666 
4352.6132812500 -153.3973236084 
4355.1181640625 -153.4049682617 
4357.6269531250 -153.4349670410 
4360.1347656250 -153.4880828857 
4362.6464843750 -153.5938568115 
4365.1591796875 -153.6950073242 
4367.6713867188 -153.7417602539 
4370.1875000000 -153.7683258057 
4372.7026367188 -153.7776794434 
4375.2211914062 -153.7717742920 
4377.7392578125 -153.7573547363 
4380.2612304688 -153.7436828613 
4382.7841796875 -153.7243652344 
4385.3066406250 -153.6971588135 
4387.8325195312 -153.6443786621 
4390.3579101562 -153.5936126709 
4392.8867187500 -153.5715637207 
4395.4150390625 -153.5630340576 
4397.9467773438 -153.5685119629 
4400.4804687500 -153.6028594971 
4403.0126953125 -153.6616821289 
4405.5493164062 -153.7153167725 
4408.0844726562 -153.7759246826 
4410.6240234375 -153.8376159668 
4413.1645507812 -153.8938598633 
4415.7041015625 -153.9580993652 
4418.2480468750 -154.0035247803 
4420.7905273438 -154.0243225098 
4423.3374023438 -154.0371856689 
4425.8828125000 -154.0379333496 
4428.4321289062 -154.0054473877 
4430.9833984375 -153.9416503906 
4433.5332031250 -153.8894195557 
4436.0874023438 -153.8431701660 
4438.6401367188 -153.8102569580 
4441.1967773438 -153.8253479004 
4443.7529296875 -153.8632812500 
4446.3125000000 -153.9113159180 
4448.8740234375 -153.9586181641 
4451.4340820312 -154.0101623535 
4453.9985351562 -154.0400543213 
4456.5615234375 -154.0513000488 
4459.1289062500 -154.0599975586 
4461.6953125000 -154.0648498535 
4464.2651367188 -154.0506286621 
4466.8369140625 -153.9994812012 
4469.4077148438 -153.9357147217 
4471.9819335938 -153.8531036377 
4474.5556640625 -153.7610473633 
4477.1333007812 -153.6375885010 
4479.7099609375 -153.5593261719 
4482.2905273438 -153.5461883545 
4484.8725585938 -153.5597686768 
4487.4536132812 -153.6170959473 
4490.0385742188 -153.6945495605 
4492.6225585938 -153.7480621338 
4495.2104492188 -153.7950744629 
4497.7998046875 -153.8327026367 
4500.3881835938 -153.8783721924 
4502.9804687500 -153.9292755127 
4505.5722656250 -153.9729309082 
4508.1674804688 -154.0201416016 
4510.7617187500 -154.0747222900 
4513.3603515625 -154.0932464600 
4515.9604492188 -154.0810089111 
4518.5590820312 -154.0604095459 
4521.1621093750 -154.0415344238 
4523.7641601562 -154.0270385742 
4526.3696289062 -154.0207672119 
4528.9746093750 -154.0157012939 
4531.5834960938 -154.0093536377 
4534.1938476562 -154.0046081543 
4536.8032226562 -154.0069732666 
4539.4169921875 -154.0078125000 
4542.0292968750 -154.0023040771 
4544.6455078125 -153.9785766602 
4547.2612304688 -153.9436340332 
4549.8803710938 -153.9160461426 
4552.5014648438 -153.8874969482 
4555.1215820312 -153.8617248535 
4557.7451171875 -153.8434600830 
4560.3681640625 -153.8578796387 
4562.9951171875 -153.8893890381 
4565.6210937500 -153.9299011230 
4568.2514648438 -153.9839935303 
4570.8828125000 -154.0093383789 
4573.5131835938 -153.9999542236 
4576.1479492188 -153.9740600586 
4578.7812500000 -153.9263916016 
4581.4189453125 -153.8999786377 
4584.0581054688 -153.9114837646 
4586.6962890625 -153.9464569092 
4589.3383789062 -154.0239105225 
4591.9794921875 -154.0945739746 
4594.6245117188 -154.1196899414 
4597.2690429688 -154.1248016357 
4599.9169921875 -154.1091461182 
4602.5668945312 -154.0957794189 
4605.2158203125 -154.1007080078 
4607.8686523438 -154.1147918701 
4610.5200195312 -154.1272277832 
4613.1762695312 -154.1042480469 
4615.8310546875 -154.0634460449 
4618.4897460938 -154.0168304443 
4621.1503906250 -153.9697723389 
4623.8095703125 -153.9597625732 
4626.4731445312 -153.9698791504 
4629.1357421875 -153.9796447754 
4631.8022460938 -153.9745025635 
4634.4677734375 -153.9455413818 
4637.1376953125 -153.9143371582 
4639.8090820312 -153.8775634766 
4642.4790039062 -153.8146514893 
4645.1533203125 -153.7523345947 
4647.8266601562 -153.7246551514 
4650.5039062500 -153.7370910645 
4653.1801757812 -153.8165740967 
4655.8608398438 -153.9039154053 
4658.5429687500 -153.9967346191 
4661.2236328125 -154.1045379639 
4663.9086914062 -154.1602630615 
4666.5927734375 -154.1640319824 
4669.2812500000 -154.1499176025 
4671.9707031250 -154.1112670898 
4674.6591796875 -154.0775299072 
4677.3520507812 -154.0738372803 
4680.0439453125 -154.0903778076 
4682.7397460938 -154.1400299072 
4685.4350585938 -154.1806030273 
4688.1337890625 -154.1814422607 
4690.8344726562 -154.1440277100 
4693.5341796875 -154.0973663330 
4696.2377929688 -154.0812530518 
4698.9404296875 -154.0838012695 
4701.6469726562 -154.1110534668 
4704.3530273438 -154.1329956055 
4707.0629882812 -154.1280364990 
4709.7744140625 -154.1080627441 
4712.4848632812 -154.0755157471 
4715.1992187500 -154.0699462891 
4717.9130859375 -154.0910186768 
4720.6308593750 -154.1388092041 
4723.3471679688 -154.1754455566 
4726.0683593750 -154.1810760498 
4728.7905273438 -154.1722869873 
4731.5122070312 -154.1412506104 
4734.2377929688 -154.1050262451 
4736.9624023438 -154.0852508545 
4739.6909179688 -154.0757446289 
4742.4213867188 -154.0947113037 
4745.1503906250 -154.1261749268 
4747.8837890625 -154.1654357910 
4750.6162109375 -154.2173156738 
4753.3525390625 -154.2442016602 
4756.0883789062 -154.2451019287 
4758.8281250000 -154.2434539795 
4761.5693359375 -154.2533569336 
4764.3095703125 -154.2635498047 
4767.0541992188 -154.2619934082 
4769.7973632812 -154.2402801514 
4772.5449218750 -154.2258605957 
4775.2915039062 -154.2273254395 
4778.0424804688 -154.2784881592 
4780.7949218750 -154.3666687012 
4783.5458984375 -154.4227600098 
4786.3017578125 -154.4499969482 
4789.0561523438 -154.4127960205 
4791.8149414062 -154.3647460938 
4794.5727539062 -154.3009796143 
4797.3344726562 -154.2552337646 
4800.0981445312 -154.2258300781 
4802.8603515625 -154.1847076416 
4805.6269531250 -154.0930023193 
4808.3925781250 -153.9914855957 
4811.1625976562 -153.9399414062 
4813.9311523438 -153.9142761230 
4816.7041015625 -153.9324340820 
4819.4790039062 -153.9542694092 
4822.2524414062 -153.9729766846 
4825.0302734375 -153.9848937988 
4827.8071289062 -154.0071716309 
4830.5883789062 -154.0824127197 
4833.3706054688 -154.1831359863 
4836.1523437500 -154.2451171875 
4838.9384765625 -154.2921905518 
4841.7231445312 -154.3373260498 
4844.5122070312 -154.3688354492 
4847.3002929688 -154.3836975098 
4850.0922851562 -154.3965454102 
4852.8862304688 -154.4089355469 
4855.6791992188 -154.4265747070 
4858.4760742188 -154.4647979736 
4861.2719726562 -154.4839172363 
4864.0722656250 -154.4567260742 
4866.8715820312 -154.3389129639 
4869.6752929688 -154.1770172119 
4872.4804687500 -154.0755920410 
4875.2846679688 -153.9827423096 
4878.0927734375 -153.9555206299 
4880.9003906250 -153.9703979492 
4883.7119140625 -154.0216522217 
4886.5224609375 -154.0942993164 
4889.3374023438 -154.1496887207 
4892.1538085938 -154.2099304199 
4894.9692382812 -154.2148895264 
4897.7890625000 -154.1744689941 
4900.6074218750 -154.0820770264 
4903.4306640625 -154.0081329346 
4906.2524414062 -154.0000915527 
4909.0786132812 -154.0672454834 
4911.9062500000 -154.1875000000 
4914.7333984375 -154.2649993896 
4917.5644531250 -154.3089294434 
4920.3945312500 -154.2670440674 
4923.2285156250 -154.2050781250 
4926.0649414062 -154.1254119873 
4928.8999023438 -154.0895080566 
4931.7387695312 -154.0942230225 
4934.5771484375 -154.1179656982 
4937.4194335938 -154.1361541748 
4940.2612304688 -154.1388702393 
4943.1069335938 -154.1392669678 
4945.9545898438 -154.1471557617 
4948.8007812500 -154.1569366455 
4951.6513671875 -154.1613769531 
4954.5009765625 -154.1439208984 
4957.3549804688 -154.1215515137 
4960.2080078125 -154.1062774658 
4963.0654296875 -154.1443176270 
4965.9243164062 -154.2166900635 
4968.7822265625 -154.3677978516 
4971.6445312500 -154.5060272217 
4974.5058593750 -154.5549011230 
4977.3710937500 -154.5567169189 
4980.2358398438 -154.5173950195 
4983.1044921875 -154.4532470703 
4985.9750976562 -154.3628387451 
4988.8442382812 -154.2869567871 
4991.7182617188 -154.1944274902 
4994.5908203125 -154.1698913574 
4997.4677734375 -154.2113647461 
5000.3437500000 -154.3244018555 
5003.2246093750 -154.4285888672 
5006.1064453125 -154.4577789307 
5008.9873046875 -154.4292449951 
5011.8730468750 -154.3565368652 
5014.7573242188 -154.3037567139 
5017.6459960938 -154.2458801270 
5020.5361328125 -154.2094268799 
5023.4257812500 -154.1847381592 
5026.3193359375 -154.1645965576 
5029.2119140625 -154.1587219238 
5032.1088867188 -154.1702728271 
5035.0048828125 -154.2005004883 
5037.9052734375 -154.2272033691 
5040.8076171875 -154.2678070068 
5043.7084960938 -154.3076019287 
5046.6137695312 -154.3342132568 
5049.5180664062 -154.3733215332 
5052.4267578125 -154.4099426270 
5055.3344726562 -154.4386444092 
5058.2465820312 -154.4485168457 
5061.1601562500 -154.4303283691 
5064.0732421875 -154.3563995361 
5066.9902343750 -154.2583160400 
5069.9062500000 -154.2060546875 
5072.8266601562 -154.1946868896 
5075.7460937500 -154.2570800781 
5078.6699218750 -154.3644104004 
5081.5957031250 -154.4491882324 
5084.5200195312 -154.4679107666 
5087.4487304688 -154.4452209473 
5090.3764648438 -154.4059295654 
5093.3090820312 -154.3995513916 
5096.2426757812 -154.4401702881 
5099.1757812500 -154.4907684326 
5102.1132812500 -154.5585632324 
5105.0493164062 -154.5795440674 
5107.9902343750 -154.5517120361 
5110.9296875000 -154.4715576172 
5113.8740234375 -154.3882293701 
5116.8198242188 -154.3302001953 
5119.7641601562 -154.2960052490 
5122.7133789062 -154.2893371582 
5125.6616210938 -154.3077697754 
5128.6142578125 -154.3492279053 
5131.5659179688 -154.3845825195 
5134.5219726562 -154.3843841553 
5137.4794921875 -154.3590850830 
5140.4360351562 -154.3163452148 
5143.3974609375 -154.3065032959 
5146.3574218750 -154.3748779297 
5149.3217773438 -154.5058288574 
5152.2851562500 -154.6138153076 
5155.2529296875 -154.7466735840 
5158.2226562500 -154.8112487793 
5161.1914062500 -154.7847137451 
5164.1645507812 -154.7137145996 
5167.1362304688 -154.6541137695 
5170.1127929688 -154.5645294189 
5173.0883789062 -154.4835662842 
5176.0683593750 -154.4218902588 
5179.0498046875 -154.3778076172 
5182.0302734375 -154.3591156006 
5185.0156250000 -154.3492279053 
5187.9995117188 -154.3618164062 
5190.9877929688 -154.3996429443 
5193.9780273438 -154.4403228760 
5196.9672851562 -154.4517211914 
5199.9609375000 -154.4208679199 
5202.9536132812 -154.3528900146 
5205.9506835938 -154.3004302979 
5208.9467773438 -154.3037872314 
5211.9472656250 -154.3632507324 
5214.9497070312 -154.4227600098 
5217.9506835938 -154.4455566406 
5220.9565429688 -154.4675140381 
5223.9609375000 -154.5019073486 
5226.9702148438 -154.5572509766 
5229.9785156250 -154.6058349609 
5232.9912109375 -154.6208190918 
5236.0053710938 -154.6221618652 
5239.0190429688 -154.6209106445 
5242.0366210938 -154.6320037842 
5245.0537109375 -154.6492156982 
5248.0747070312 -154.6597442627 
5251.0952148438 -154.6548919678 
5254.1201171875 -154.6383209229 
5257.1464843750 -154.5991821289 
5260.1723632812 -154.5646514893 
5263.2021484375 -154.5725097656 
5266.2309570312 -154.6313629150 
5269.2646484375 -154.7413177490 
5272.2973632812 -154.8609619141 
5275.3344726562 -154.9195556641 
5278.3730468750 -154.9228973389 
5281.4106445312 -154.8180694580 
5284.4531250000 -154.6072998047 
5287.4941406250 -154.3803405762 
5290.5400390625 -154.2159729004 
5293.5878906250 -154.1394348145 
5296.6342773438 -154.1452484131 
5299.6850585938 -154.2076263428 
5302.7353515625 -154.2898254395 
5305.7900390625 -154.3652496338 
5308.8432617188 -154.4367370605 
5311.9013671875 -154.5228118896 
5314.9614257812 -154.6193389893 
5318.0200195312 -154.6801757812 
5321.0834960938 -154.6656799316 
5324.1455078125 -154.5993041992 
5327.2128906250 -154.4556579590 
5330.2783203125 -154.3210906982 
5333.3491210938 -154.2475280762 
5336.4213867188 -154.2279815674 
5339.4921875000 -154.2477874756 
5342.5678710938 -154.2766876221 
5345.6425781250 -154.3103332520 
5348.7221679688 -154.3500061035 
5351.8002929688 -154.3857421875 
5354.8828125000 -154.3999481201 
5357.9677734375 -154.3899536133 
5361.0512695312 -154.3594512939 
5364.1391601562 -154.3364562988 
5367.2265625000 -154.3491821289 
5370.3183593750 -154.3935089111 
5373.4086914062 -154.4500122070 
5376.5039062500 -154.4831390381 
5379.6010742188 -154.4683532715 
5382.6972656250 -154.4351959229 
5385.7978515625 -154.4272918701 
5388.8974609375 -154.4594879150 
5392.0014648438 -154.4991607666 
5395.1074218750 -154.5479278564 
5398.2124023438 -154.5606536865 
5401.3222656250 -154.5300750732 
5404.4306640625 -154.4893798828 
5407.5439453125 -154.4587707520 
5410.6557617188 -154.4369201660 
5413.7724609375 -154.4240264893 
5416.8911132812 -154.4266662598 
5420.0083007812 -154.4517211914 
5423.1308593750 -154.4758911133 
5426.2514648438 -154.4696807861 
5429.3774414062 -154.4407653809 
5432.5019531250 -154.4174346924 
5435.6313476562 -154.4239501953 
5438.7626953125 -154.4783477783 
5441.8925781250 -154.5609741211 
5445.0273437500 -154.6373443604 
5448.1606445312 -154.6727752686 
5451.2993164062 -154.6621246338 
5454.4365234375 -154.6122283936 
5457.5786132812 -154.5503387451 
5460.7221679688 -154.4936065674 
5463.8647460938 -154.4469146729 
5467.0122070312 -154.4141387939 
5470.1586914062 -154.3962097168 
5473.3095703125 -154.4062957764 
5476.4624023438 -154.4431304932 
5479.6142578125 -154.4983215332 
5482.7705078125 -154.5421142578 
5485.9257812500 -154.5457458496 
5489.0859375000 -154.5219573975 
5492.2451171875 -154.5045471191 
5495.4086914062 -154.5250244141 
5498.5742187500 -154.5872497559 
5501.7387695312 -154.6351470947 
5504.9082031250 -154.5965728760 
5508.0761718750 -154.4855499268 
5511.2490234375 -154.3580932617 
5514.4208984375 -154.2795867920 
5517.5971679688 -154.2826080322 
5520.7758789062 -154.3313903809 
5523.9531250000 -154.4032592773 
5527.1347656250 -154.4802703857 
5530.3159179688 -154.5549316406 
5533.5014648438 -154.6150665283 
5536.6860351562 -154.6431274414 
5539.8754882812 -154.6519165039 
5543.0664062500 -154.6661224365 
5546.2568359375 -154.7001037598 
5549.4516601562 -154.7398986816 
5552.6450195312 -154.7557678223 
5555.8437500000 -154.7307586670 
5559.0410156250 -154.6872406006 
5562.2431640625 -154.6397705078 
5565.4472656250 -154.5976867676 
5568.6503906250 -154.5808563232 
5571.8579101562 -154.6053619385 
5575.0649414062 -154.6826171875 
5578.2763671875 -154.7682189941 
5581.4897460938 -154.8024749756 
5584.7016601562 -154.7784423828 
5587.9189453125 -154.7209320068 
5591.1347656250 -154.6742095947 
5594.3554687500 -154.6484527588 
5597.5747070312 -154.6105957031 
5600.7993164062 -154.5630645752 
5604.0253906250 -154.4942779541 
5607.2504882812 -154.4184417725 
5610.4804687500 -154.3601379395 
5613.7094726562 -154.3389587402 
5616.9433593750 -154.3689575195 
5620.1757812500 -154.4184112549 
5623.4130859375 -154.4536743164 
5626.6528320312 -154.4621124268 
5629.8906250000 -154.4429626465 
5633.1337890625 -154.4154357910 
5636.3754882812 -154.4007415771 
5639.6225585938 -154.4123687744 
5642.8681640625 -154.4550323486 
5646.1186523438 -154.5039215088 
5649.3710937500 -154.5382995605 
5652.6220703125 -154.5607147217 
5655.8784179688 -154.5638122559 
5659.1333007812 -154.5509490967 
5662.3930664062 -154.5268096924 
5665.6518554688 -154.5038604736 
5668.9155273438 -154.4960784912 
5672.1811523438 -154.5108947754 
5675.4453125000 -154.5357513428 
5678.7148437500 -154.5609588623 
5681.9829101562 -154.5835113525 
5685.2558593750 -154.6092529297 
5688.5307617188 -154.6473236084 
5691.8046875000 -154.7130584717 
5695.0834960938 -154.8329772949 
5698.3608398438 -154.9190216064 
5701.6430664062 -154.9613037109 
5704.9243164062 -154.9630737305 
5708.2109375000 -154.9375762939 
5711.4990234375 -154.9080505371 
5714.7861328125 -154.8739318848 
5718.0781250000 -154.8303222656 
5721.3686523438 -154.7831573486 
5724.6645507812 -154.7541656494 
5727.9589843750 -154.7703399658 
5731.2583007812 -154.7932128906 
5734.5600585938 -154.7841796875 
5737.8603515625 -154.7277374268 
5741.1655273438 -154.6646728516 
5744.4692382812 -154.6375274658 
5747.7783203125 -154.6531066895 
5751.0864257812 -154.7197723389 
5754.3994140625 -154.8698730469 
5757.7138671875 -155.0114898682 
5761.0273437500 -155.1297454834 
5764.3461914062 -155.1864471436 
5767.6635742188 -155.1459808350 
5770.9858398438 -155.0499420166 
5774.3071289062 -154.9395599365 
5777.6333007812 -154.8369598389 
5780.9614257812 -154.7993316650 
5784.2885742188 -154.7782592773 
5787.6206054688 -154.7542877197 
5790.9511718750 -154.7259368896 
5794.2871093750 -154.7037200928 
5797.6250000000 -154.6912689209 
5800.9614257812 -154.6607818604 
5804.3032226562 -154.6203918457 
5807.6435546875 -154.5925903320 
5810.9887695312 -154.5968017578 
5814.3330078125 -154.6316680908 
5817.6821289062 -154.6680297852 
5821.0336914062 -154.6902618408 
5824.3837890625 -154.7059326172 
5827.7387695312 -154.7111053467 
5831.0922851562 -154.7070007324 
5834.4516601562 -154.6965332031 
5837.8090820312 -154.6874542236 
5841.1718750000 -154.6918792725 
5844.5366210938 -154.7127380371 
5847.9003906250 -154.7500762939 
5851.2690429688 -154.7957305908 
5854.6362304688 -154.8473968506 
5858.0087890625 -154.9049377441 
5861.3798828125 -154.9705505371 
5864.7563476562 -155.0578308105 
5868.1347656250 -155.1080780029 
5871.5122070312 -155.1215057373 
5874.8940429688 -155.0935821533 
5878.2753906250 -155.0124359131 
5881.6611328125 -154.8562011719 
5885.0493164062 -154.7314453125 
5888.4365234375 -154.6406250000 
5891.8281250000 -154.6014862061 
5895.2192382812 -154.6339416504 
5898.6147460938 -154.7438507080 
5902.0097656250 -154.8385925293 
5905.4091796875 -154.8968353271 
5908.8110351562 -154.9089965820 
5912.2114257812 -154.8730621338 
5915.6171875000 -154.7952728271 
5919.0219726562 -154.7396850586 
5922.4311523438 -154.7208557129 
5925.8398437500 -154.7460479736 
5929.2534179688 -154.8075561523 
5932.6689453125 -154.8648223877 
5936.0830078125 -154.8519744873 
5939.5024414062 -154.7906799316 
5942.9204101562 -154.7218170166 
5946.3442382812 -154.7321472168 
5949.7661132812 -154.8222961426 
5953.1933593750 -154.9520568848 
5956.6225585938 -155.0744476318 
5960.0507812500 -155.1517028809 
5963.4838867188 -155.1330261230 
5966.9160156250 -155.0880432129 
5970.3530273438 -155.0735473633 
5973.7890625000 -155.1154022217 
5977.2304687500 -155.1777801514 
5980.6733398438 -155.1680908203 
5984.1152343750 -155.0747985840 
5987.5625000000 -154.8843841553 
5991.0083007812 -154.7514495850 
5994.4594726562 -154.7027587891 
5997.9125976562 -154.7454528809 
6001.3642578125 -154.8606262207 
6004.8212890625 -154.9819183350 
6008.2768554688 -154.9938201904 
6011.7377929688 -154.9365997314 
6015.1977539062 -154.8250732422 
6018.6625976562 -154.7468719482 
6022.1298828125 -154.7023010254 
6025.5957031250 -154.6879577637 
6029.0664062500 -154.6970214844 
6032.5361328125 -154.7295532227 
6036.0112304688 -154.7912750244 
6039.4848632812 -154.8720855713 
6042.9638671875 -154.9280853271 
6046.4448242188 -154.8955383301 
6049.9248046875 -154.8148193359 
6053.4096679688 -154.7359313965 
6056.8935546875 -154.7328338623 
6060.3823242188 -154.7757415771 
6063.8701171875 -154.8605651855 
6067.3632812500 -154.9438323975 
6070.8583984375 -155.0575866699 
6074.3520507812 -155.2221221924 
6077.8510742188 -155.3028106689 
6081.3491210938 -155.2914428711 
6084.8520507812 -155.1832580566 
6088.3540039062 -155.0893096924 
6091.8608398438 -155.0303344727 
6095.3701171875 -155.0054779053 
6098.8779296875 -155.0138092041 
6102.3911132812 -155.0577850342 
6105.9033203125 -155.1136474609 
6109.4204101562 -155.1846771240 
6112.9399414062 -155.2534027100 
6116.4575195312 -155.2438964844 
6119.9809570312 -155.1623382568 
6123.5029296875 -155.0160827637 
6127.0302734375 -154.9246978760 
6130.5566406250 -154.8803710938 
6134.0878906250 -154.8713378906 
6137.6215820312 -154.8823242188 
6141.1538085938 -154.8978576660 
6144.6914062500 -154.9135894775 
6148.2275390625 -154.9181060791 
6151.7690429688 -154.9305419922 
6155.3095703125 -154.9823608398 
6158.8554687500 -155.0361175537 
6162.4028320312 -155.0639190674 
6165.9497070312 -155.0363464355 
6169.5014648438 -154.9828338623 
6173.0517578125 -154.9345092773 
6176.6079101562 -154.9102478027 
6180.1625976562 -154.9320526123 
6183.7226562500 -154.9666595459 
6187.2846679688 -155.0112762451 
6190.8452148438 -155.0597686768 
6194.4116210938 -155.0631256104 
6197.9765625000 -155.0300598145 
6201.5468750000 -154.9986724854 
6205.1157226562 -155.0230865479 
6208.6899414062 -155.0840454102 
6212.2666015625 -155.1381072998 
6215.8417968750 -155.1314086914 
6219.4223632812 -155.1037902832 
6223.0014648438 -155.0994110107 
6226.5864257812 -155.1329498291 
6230.1728515625 -155.1767578125 
6233.7583007812 -155.1839141846 
6237.3496093750 -155.1275634766 
6240.9389648438 -155.0407409668 
6244.5341796875 -154.9790496826 
6248.1279296875 -155.0181427002 
6251.7270507812 -155.0613861084 
6255.3281250000 -155.0531158447 
6258.9282226562 -154.9804840088 
6262.5336914062 -154.9299468994 
6266.1376953125 -154.9285736084 
6269.7470703125 -154.9903411865 
6273.3554687500 -155.0612335205 
6276.9692382812 -155.1220703125 
6280.5849609375 -155.1382141113 
6284.1992187500 -155.0504455566 
6287.8193359375 -154.9565582275 
6291.4379882812 -154.9013366699 
6295.0620117188 -154.9110260010 
6298.6850585938 -154.9601135254 
6302.3134765625 -155.0221557617 
6305.9438476562 -155.1170654297 
6309.5727539062 -155.2154541016 
6313.2075195312 -155.2601623535 
6316.8403320312 -155.2476348877 
6320.4794921875 -155.1699829102 
6324.1201171875 -155.1008453369 
6327.7597656250 -155.0706634521 
6331.4047851562 -155.1242218018 
6335.0483398438 -155.2532653809 
6338.6977539062 -155.3202209473 
6342.3457031250 -155.2878265381 
6345.9990234375 -155.1552734375 
6349.6547851562 -155.0594787598 
6353.3090820312 -155.0587921143 
6356.9687500000 -155.1108093262 
6360.6269531250 -155.2084808350 
6364.2910156250 -155.2875671387 
6367.9536132812 -155.3534240723 
6371.6220703125 -155.3818054199 
6375.2924804688 -155.3067626953 
6378.9614257812 -155.2070617676 
6382.6357421875 -155.1162261963 
6386.3090820312 -155.0446014404 
6389.9877929688 -155.0021667480 
6393.6650390625 -154.9540863037 
6397.3481445312 -154.8957672119 
6401.0332031250 -154.8968200684 
6404.7172851562 -155.0089569092 
6408.4067382812 -155.2072753906 
6412.0947265625 -155.4470672607 
6415.7880859375 -155.5370025635 
6419.4804687500 -155.5179748535 
6423.1782226562 -155.4506072998 
6426.8784179688 -155.3178405762 
6430.5771484375 -155.1746826172 
6434.2812500000 -155.0934906006 
6437.9843750000 -155.0371551514 
6441.6928710938 -154.9611053467 
6445.4038085938 -154.8865356445 
6449.1127929688 -154.8609924316 
6452.8276367188 -154.8833160400 
6456.5415039062 -154.9376068115 
6460.2607421875 -154.9449005127 
6463.9785156250 -154.9062957764 
6467.7021484375 -154.8615264893 
6471.4277343750 -154.8646392822 
6475.1518554688 -154.9735260010 
6478.8818359375 -155.0791015625 
6482.6108398438 -155.1245727539 
6486.3447265625 -155.0819396973 
6490.0776367188 -155.0105743408 
6493.8164062500 -155.0015716553 
6497.5571289062 -155.0457916260 
6501.2963867188 -155.1203918457 
6505.0415039062 -155.2026824951 
6508.7851562500 -155.2263641357 
6512.5341796875 -155.2127227783 
6516.2822265625 -155.1720428467 
6520.0361328125 -155.0868682861 
6523.7919921875 -155.0077514648 
6527.5463867188 -154.9783477783 
6531.3061523438 -154.9723205566 
6535.0649414062 -154.9698028564 
6538.8295898438 -154.9743194580 
6542.5927734375 -154.9983215332 
6546.3613281250 -155.0188293457 
6550.1323242188 -155.0285491943 
6553.9018554688 -155.0440216064 
6557.6772460938 -155.0831604004 
6561.4511718750 -155.1134948730 
6565.2309570312 -155.1343994141 
6569.0126953125 -155.1827087402 
6572.7934570312 -155.2860870361 
6576.5795898438 -155.4111328125 
6580.3642578125 -155.4823760986 
6584.1547851562 -155.5048675537 
6587.9438476562 -155.4570159912 
6591.7392578125 -155.3292236328 
6595.5361328125 -155.1690979004 
6599.3320312500 -155.0713043213 
6603.1333007812 -155.0424041748 
6606.9335937500 -155.1108703613 
6610.7392578125 -155.2218017578 
6614.5439453125 -155.2464904785 
6618.3540039062 -155.1959686279 
6622.1665039062 -155.1199035645 
6625.9775390625 -155.0376739502 
6629.7944335938 -154.9948425293 
6633.6098632812 -155.0108489990 
6637.4311523438 -155.0785522461 
6641.2509765625 -155.1847381592 
6645.0766601562 -155.3019561768 
6648.9042968750 -155.3663787842 
6652.7309570312 -155.4653320312 
6656.5629882812 -155.5743560791 
6660.3940429688 -155.6307373047 
6664.2304687500 -155.5397186279 
6668.0659179688 -155.3285064697 
6671.9067382812 -155.1629486084 
6675.7504882812 -155.1123352051 
6679.5922851562 -155.1360778809 
6683.4399414062 -155.2448425293 
6687.2861328125 -155.3864593506 
6691.1381835938 -155.4494323730 
6694.9926757812 -155.3745574951 
6698.8457031250 -155.2926788330 
6702.7045898438 -155.2966156006 
6706.5620117188 -155.4493408203 
6710.4252929688 -155.5966186523 
6714.2871093750 -155.5232238770 
6718.1547851562 -155.3628845215 
6722.0249023438 -155.2293243408 
6725.8930664062 -155.1770935059 
6729.7675781250 -155.2181396484 
6733.6406250000 -155.2481842041 
6737.5195312500 -155.2579345703 
6741.3969726562 -155.2776947021 
6745.2802734375 -155.3132019043 
6749.1660156250 -155.3545684814 
6753.0498046875 -155.3623199463 
6756.9399414062 -155.3128204346 
6760.8286132812 -155.2021789551 
6764.7231445312 -155.1210327148 
6768.6162109375 -155.1043243408 
6772.5151367188 -155.1773223877 
6776.4165039062 -155.2620544434 
6780.3164062500 -155.2427368164 
6784.2221679688 -155.1150512695 
6788.1264648438 -154.9927825928 
6792.0366210938 -154.8888854980 
6795.9492187500 -154.8157958984 
6799.8603515625 -154.8358612061 
6803.7773437500 -154.9343261719 
6807.6928710938 -155.0930938721 
6811.6142578125 -155.2755279541 
6815.5341796875 -155.3735961914 
6819.4604492188 -155.3801116943 
6823.3886718750 -155.2934265137 
6827.3154296875 -155.2120819092 
6831.2485351562 -155.2337341309 
6835.1796875000 -155.3483276367 
6839.1171875000 -155.4403839111 
6843.0527343750 -155.4192657471 
6846.9946289062 -155.3117370605 
6850.9389648438 -155.1589813232 
6854.8818359375 -155.0718383789 
6858.8305664062 -155.0442657471 
6862.7778320312 -155.0546569824 
6866.7309570312 -155.0855560303 
6870.6826171875 -155.1033782959 
6874.6406250000 -155.1043090820 
6878.6005859375 -155.0953674316 
6882.5590820312 -155.0967559814 
6886.5239257812 -155.1280517578 
6890.4873046875 -155.2279357910 
6894.4560546875 -155.4197082520 
6898.4238281250 -155.6370544434 
6902.3979492188 -155.7476806641 
6906.3740234375 -155.7729034424 
6910.3486328125 -155.7424316406 
6914.3291015625 -155.6989746094 
6918.3081054688 -155.6258087158 
6922.2934570312 -155.5188598633 
6926.2812500000 -155.4603424072 
6930.2670898438 -155.4791412354 
6934.2592773438 -155.5043640137 
6938.2500000000 -155.4946289062 
6942.2465820312 -155.4069366455 
6946.2421875000 -155.2739105225 
6950.2431640625 -155.2062530518 
6954.2470703125 -155.2335815430 
6958.2490234375 -155.2654266357 
6962.2573242188 -155.2613830566 
6966.2641601562 -155.2835235596 
6970.2768554688 -155.3227233887 
6974.2885742188 -155.3428955078 
6978.3056640625 -155.3372039795 
6982.3256835938 -155.3549957275 
6986.3437500000 -155.3910522461 
6990.3686523438 -155.3520507812 
6994.3911132812 -155.2375640869 
6998.4204101562 -155.1423492432 
7002.4477539062 -155.1058502197 
7006.4819335938 -155.0789184570 
7010.5175781250 -155.0352172852 
7014.5522460938 -154.9797363281 
7018.5927734375 -154.9493255615 
7022.6323242188 -155.0090637207 
7026.6777343750 -155.1076965332 
7030.7211914062 -155.1529846191 
7034.7714843750 -155.1207885742 
7038.8237304688 -155.0632171631 
7042.8745117188 -155.0648803711 
7046.9316406250 -155.1616973877 
7050.9868164062 -155.2904663086 
7055.0488281250 -155.3530578613 
7059.1127929688 -155.3565826416 
7063.1752929688 -155.3241882324 
7067.2436523438 -155.3539886475 
7071.3110351562 -155.5051879883 
7075.3842773438 -155.6784820557 
7079.4560546875 -155.7387847900 
7083.5341796875 -155.7182312012 
7087.6147460938 -155.7270355225 
7091.6938476562 -155.7540283203 
7095.7788085938 -155.7053985596 
7099.8623046875 -155.5576934814 
7103.9521484375 -155.3806610107 
7108.0405273438 -155.2718353271 
7112.1352539062 -155.2038726807 
7116.2319335938 -155.1781158447 
7120.3271484375 -155.2578125000 
7124.4291992188 -155.4420623779 
7128.5292968750 -155.6318664551 
7132.6352539062 -155.7093658447 
7136.7402343750 -155.6607513428 
7140.8510742188 -155.5400390625 
7144.9648437500 -155.3900604248 
7149.0766601562 -155.2468109131 
7153.1948242188 -155.1630249023 
7157.3115234375 -155.1773071289 
7161.4345703125 -155.2560119629 
7165.5556640625 -155.3313293457 
7169.6835937500 -155.3894653320 
7173.8134765625 -155.4309692383 
7177.9418945312 -155.4331665039 
7182.0766601562 -155.4080047607 
7186.2099609375 -155.3868865967 
7190.3496093750 -155.4024353027 
7194.4916992188 -155.4065704346 
7198.6318359375 -155.3434448242 
7202.7788085938 -155.2199401855 
7206.9238281250 -155.1264801025 
7211.0756835938 -155.1479949951 
7215.2255859375 -155.2820739746 
7219.3818359375 -155.4502258301 
7223.5405273438 -155.5534973145 
7227.6972656250 -155.5632781982 
7231.8608398438 -155.5439147949 
7236.0229492188 -155.5512695312 
7240.1909179688 -155.5783843994 
7244.3579101562 -155.5871887207 
7248.5307617188 -155.5524444580 
7252.7065429688 -155.5152282715 
7256.8803710938 -155.5344848633 
7261.0605468750 -155.5481414795 
7265.2392578125 -155.4526367188 
7269.4243164062 -155.3293151855 
7273.6079101562 -155.3325500488 
7277.7978515625 -155.4292144775 
7281.9902343750 -155.4487609863 
7286.1811523438 -155.3533782959 
7290.3779296875 -155.3033599854 
7294.5737304688 -155.4248352051 
7298.7758789062 -155.5746612549 
7302.9799804688 -155.6396636963 
7307.1831054688 -155.5364990234 
7311.3920898438 -155.3839721680 
7315.6000976562 -155.4015197754 
7319.8139648438 -155.5561828613 
7324.0263671875 -155.6333923340 
7328.2456054688 -155.5238494873 
7332.4667968750 -155.3573303223 
7336.6865234375 -155.2974243164 
7340.9130859375 -155.3189086914 
7345.1376953125 -155.2742004395 
7349.3686523438 -155.1331787109 
7353.5981445312 -154.9996490479 
7357.8344726562 -154.9485321045 
7362.0727539062 -155.0121154785 
7366.3095703125 -155.2023162842 
7370.5527343750 -155.4311370850 
7374.7944335938 -155.5523986816 
7379.0429687500 -155.5623016357 
7383.2895507812 -155.5756530762 
7387.5424804688 -155.6049194336 
7391.7978515625 -155.5573120117 
7396.0522460938 -155.4260101318 
7400.3125000000 -155.3195648193 
7404.5712890625 -155.3240203857 
7408.8369140625 -155.4215698242 
7413.1005859375 -155.5216064453 
7417.3706054688 -155.5527496338 
7421.6435546875 -155.5023345947 
7425.9145507812 -155.4221191406 
7430.1923828125 -155.4066009521 
7434.4682617188 -155.4661407471 
7438.7509765625 -155.4898376465 
7443.0361328125 -155.4874420166 
7447.3193359375 -155.4788360596 
7451.6093750000 -155.4482421875 
7455.8979492188 -155.3840637207 
7460.1928710938 -155.2937164307 
7464.4858398438 -155.2094268799 
7468.7856445312 -155.1925048828 
7473.0883789062 -155.2958068848 
7477.3891601562 -155.5030364990 
7481.6962890625 -155.7047271729 
7486.0019531250 -155.7785034180 
7490.3144531250 -155.7307586670 
7494.6250000000 -155.6826324463 
7498.9418945312 -155.7075195312 
7503.2617187500 -155.7522430420 
7507.5800781250 -155.7150115967 
7511.9047851562 -155.5592346191 
7516.2275390625 -155.3593292236 
7520.5571289062 -155.2497711182 
7524.8852539062 -155.2750091553 
7529.2202148438 -155.3450317383 
7533.5571289062 -155.3853302002 
7537.8925781250 -155.4153289795 
7542.2348632812 -155.4526672363 
7546.5756835938 -155.4792327881 
7550.9228515625 -155.4965667725 
7555.2680664062 -155.5229034424 
7559.6201171875 -155.5317077637 
7563.9750976562 -155.5384674072 
7568.3281250000 -155.5611419678 
7572.6879882812 -155.5724029541 
7577.0458984375 -155.5442962646 
7581.4106445312 -155.5036926270 
7585.7778320312 -155.5093231201 
7590.1435546875 -155.5603637695 
7594.5156250000 -155.5773162842 
7598.8862304688 -155.4995880127 
7603.2636718750 -155.3848419189 
7607.6391601562 -155.3339385986 
7612.0214843750 -155.3665771484 
7616.4062500000 -155.4485473633 
7620.7895507812 -155.5524291992 
7625.1796875000 -155.6404113770 
7629.5678710938 -155.6193084717 
7633.9628906250 -155.5379180908 
7638.3559570312 -155.4535369873 
7642.7558593750 -155.4245147705 
7647.1586914062 -155.4663238525 
7651.5595703125 -155.5207519531 
7655.9672851562 -155.5463409424 
7660.3730468750 -155.5745086670 
7664.7856445312 -155.6397857666 
7669.1967773438 -155.7066345215 
7673.6147460938 -155.7251739502 
7678.0351562500 -155.7181701660 
7682.4536132812 -155.7254638672 
7686.8793945312 -155.7627105713 
7691.3027343750 -155.8321533203 
7695.7333984375 -155.8890991211 
7700.1621093750 -155.8623199463 
7704.5981445312 -155.7666168213 
7709.0361328125 -155.6863708496 
7713.4726562500 -155.6518859863 
7717.9160156250 -155.6038208008 
7722.3574218750 -155.5202484131 
7726.8061523438 -155.5160980225 
7731.2568359375 -155.7056274414 
7735.7065429688 -155.9019317627 
7740.1625976562 -155.9868774414 
7744.6166992188 -155.9596862793 
7749.0781250000 -155.9000854492 
7753.5375976562 -155.8102722168 
7758.0039062500 -155.6607666016 
7762.4731445312 -155.5050811768 
7766.9404296875 -155.4220275879 
7771.4145507812 -155.3991699219 
7775.8867187500 -155.3755187988 
7780.3662109375 -155.3995971680 
7784.8437500000 -155.5254669189 
7789.3281250000 -155.6837005615 
7793.8149414062 -155.7268218994 
7798.3002929688 -155.6502532959 
7802.7924804688 -155.5958251953 
7807.2832031250 -155.6577453613 
7811.7802734375 -155.7340087891 
7816.2758789062 -155.6973266602 
7820.7783203125 -155.6085205078 
7825.2836914062 -155.5602416992 
7829.7871093750 -155.5504760742 
7834.2973632812 -155.5025634766 
7838.8061523438 -155.4110717773 
7843.3212890625 -155.3313751221 
7847.8398437500 -155.3259429932 
7852.3559570312 -155.3969268799 
7856.8793945312 -155.5266723633 
7861.4008789062 -155.6373901367 
7865.9291992188 -155.6357116699 
7870.4560546875 -155.5283508301 
7874.9897460938 -155.4358215332 
7879.5263671875 -155.4924163818 
7884.0610351562 -155.6288452148 
7888.6025390625 -155.6404571533 
7893.1425781250 -155.5489807129 
7897.6889648438 -155.4234619141 
7902.2343750000 -155.3206024170 
7906.7861328125 -155.2801971436 
7911.3408203125 -155.3072967529 
7915.8940429688 -155.2979736328 
7920.4536132812 -155.2279357910 
7925.0122070312 -155.1901397705 
7929.5771484375 -155.2552490234 
7934.1406250000 -155.4019927979 
7938.7109375000 -155.5804748535 
7943.2841796875 -155.6801452637 
7947.8554687500 -155.6831665039 
7952.4335937500 -155.6178436279 
7957.0102539062 -155.5064086914 
7961.5937500000 -155.4400329590 
7966.1757812500 -155.5036468506 
7970.7646484375 -155.6784362793 
7975.3559570312 -155.8254852295 
7979.9458007812 -155.9248352051 
7984.5429687500 -156.0019683838 
7989.1376953125 -156.0186920166 
7993.7397460938 -155.9546661377 
7998.3447265625 -155.8943939209 
8002.9477539062 -155.9009704590 
8007.5576171875 -155.9288330078 
8012.1660156250 -155.9307556152 
8016.7812500000 -155.8952636719 
8021.3950195312 -155.8333892822 
8026.0156250000 -155.7949981689 
8030.6391601562 -155.8020629883 
8035.2607421875 -155.8111267090 
8039.8891601562 -155.7840728760 
8044.5161132812 -155.7468566895 
8049.1503906250 -155.7967834473 
8053.7827148438 -155.8865966797 
8058.4218750000 -155.8167572021 
8063.0639648438 -155.6397247314 
8067.7041015625 -155.5231018066 
8072.3515625000 -155.5885925293 
8076.9970703125 -155.7868194580 
8081.6499023438 -155.9059906006 
8086.3007812500 -155.9156646729 
8090.9589843750 -155.8863677979 
8095.6196289062 -155.8805999756 
8100.2788085938 -155.8304901123 
8104.9448242188 -155.7326049805 
8109.6088867188 -155.6452331543 
8114.2807617188 -155.6230316162 
8118.9501953125 -155.6864318848 
8123.6269531250 -155.7329559326 
8128.3066406250 -155.7065887451 
8132.9843750000 -155.6946411133 
8137.6694335938 -155.7675170898 
8142.3525390625 -155.8948669434 
8147.0429687500 -155.9263153076 
8151.7363281250 -155.8663330078 
8156.4272460938 -155.7220916748 
8161.1259765625 -155.5125579834 
8165.8227539062 -155.4952087402 
8170.5263671875 -155.6463317871 
8175.2285156250 -155.7827453613 
8179.9379882812 -155.8413238525 
8184.6499023438 -155.9249572754 
8189.3603515625 -156.0477142334 
8194.0771484375 -156.0523529053 
8198.7929687500 -155.9534454346 
8203.5156250000 -155.8198699951 
8208.2373046875 -155.7144622803 
8212.9658203125 -155.6522369385 
8217.6962890625 -155.6620330811 
8222.4257812500 -155.7475433350 
8227.1621093750 -155.8410491943 
8231.8964843750 -155.8489990234 
8236.6386718750 -155.7932128906 
8241.3789062500 -155.6955871582 
8246.1259765625 -155.6116943359 
8250.8769531250 -155.6127471924 
8255.6250000000 -155.5919647217 
8260.3808593750 -155.4689636230 
8265.1347656250 -155.2556304932 
8269.8955078125 -155.2072296143 
8274.6542968750 -155.3680419922 
8279.4208984375 -155.5947265625 
8284.1904296875 -155.7561340332 
8288.9580078125 -155.7432708740 
8293.7333984375 -155.7273101807 
8298.5058593750 -155.7780609131 
8303.2861328125 -155.8157043457 
8308.0693359375 -155.7547149658 
8312.8505859375 -155.7026824951 
8317.6396484375 -155.7502441406 
8322.4257812500 -155.9036712646 
8327.2197265625 -155.9295959473 
8332.0126953125 -155.8208923340 
8336.8115234375 -155.7282562256 
8341.6142578125 -155.7591400146 
8346.4150390625 -155.9172973633 
8351.2226562500 -156.0241394043 
8356.0292968750 -156.0278472900 
8360.8427734375 -155.9405059814 
8365.6542968750 -155.8865509033 
8370.4726562500 -155.9113159180 
8375.2949218750 -155.9470367432 
8380.1142578125 -155.8738708496 
8384.9423828125 -155.8142547607 
8389.7675781250 -155.8553619385 
8394.6005859375 -156.0030517578 
8399.4316406250 -156.0861816406 
8404.2695312500 -156.0702667236 
8409.1113281250 -156.0542449951 
8413.9501953125 -156.0397796631 
8418.7968750000 -155.9999084473 
8423.6425781250 -155.9151611328 
8428.4951171875 -155.7014312744 
8433.3496093750 -155.4882507324 
8438.2031250000 -155.4338073730 
8443.0644531250 -155.4893341064 
8447.9228515625 -155.6109924316 
8452.7890625000 -155.7300262451 
8457.6542968750 -155.7942504883 
8462.5253906250 -155.7687530518 
8467.4003906250 -155.7845306396 
8472.2734375000 -155.9241638184 
8477.1542968750 -156.1217651367 
8482.0322265625 -156.1484985352 
8486.9189453125 -156.0635375977 
8491.8027343750 -155.9515380859 
8496.6943359375 -155.8702087402 
8501.5888671875 -155.8569641113 
8506.4814453125 -155.8585052490 
8511.3818359375 -155.8413391113 
8516.2802734375 -155.8715667725 
8521.1855468750 -155.9562377930 
8526.0898437500 -155.9955749512 
8531.0009765625 -155.8897094727 
8535.9150390625 -155.7389984131 
8540.8281250000 -155.5324707031 
8545.7470703125 -155.3712921143 
8550.6660156250 -155.3490142822 
8555.5908203125 -155.4115905762 
8560.5146484375 -155.4287414551 
8565.4462890625 -155.4405212402 
8570.3798828125 -155.5730743408 
8575.3125000000 -155.7877349854 
8580.2519531250 -155.9546813965 
8585.1904296875 -156.0178527832 
8590.1357421875 -155.9598083496 
8595.0839843750 -155.9769897461 
8600.0302734375 -156.0549774170 
8604.9843750000 -155.9815673828 
8609.9365234375 -155.8060455322 
8614.8964843750 -155.6958770752 
8619.8535156250 -155.8081512451 
8624.8193359375 -155.9884033203 
8629.7880859375 -156.1101379395 
8634.7539062500 -156.0717773438 
8639.7285156250 -156.0119476318 
8644.7001953125 -156.0213623047 
8649.6796875000 -156.0223999023 
8654.6582031250 -155.8934631348 
8659.6435546875 -155.6326141357 
8664.6318359375 -155.4697113037 
8669.6181640625 -155.5412597656 
8674.6123046875 -155.7101440430 
8679.6044921875 -155.8255920410 
8684.6044921875 -155.9696655273 
8689.6025390625 -156.1330566406 
8694.6074218750 -156.2021789551 
8699.6162109375 -156.0732421875 
8704.6230468750 -155.7980194092 
8709.6367187500 -155.6224975586 
8714.6494140625 -155.5275421143 
8719.6699218750 -155.4698333740 
8724.6875000000 -155.4497070312 
8729.7128906250 -155.5488739014 
8734.7421875000 -155.7187500000 
8739.7685546875 -155.9364624023 
8744.8037109375 -156.0737152100 
8749.8359375000 -156.1152954102 
8754.8759765625 -156.1032562256 
8759.9199218750 -155.9626617432 
8764.9609375000 -155.7552185059 
8770.0097656250 -155.6803588867 
8775.0566406250 -155.7526245117 
8780.1113281250 -155.8754730225 
8785.1650390625 -155.8901519775 
8790.2255859375 -155.8437042236 
8795.2890625000 -155.8278045654 
8800.3505859375 -155.8128967285 
8805.4199218750 -155.8187561035 
8810.4873046875 -155.9004058838 
8815.5625000000 -155.9874267578 
8820.6357421875 -156.1097717285 
8825.7167968750 -156.2132415771 
8830.8007812500 -156.1676330566 
8835.8828125000 -156.0569610596 
8840.9726562500 -156.0219726562 
8846.0605468750 -155.9766235352 
8851.1562500000 -155.8841400146 
8856.2500000000 -155.8567199707 
8861.3515625000 -155.9036712646 
8866.4570312500 -155.9599456787 
8871.5595703125 -155.9860229492 
8876.6699218750 -155.9685668945 
8881.7783203125 -155.9741363525 
8886.8945312500 -156.0479583740 
8892.0087890625 -156.2185821533 
8897.1308593750 -156.4776306152 
8902.2558593750 -156.5707397461 
8907.3789062500 -156.3985900879 
8912.5107421875 -156.1844635010 
8917.6396484375 -156.0928039551 
8922.7763671875 -156.0663146973 
8927.9160156250 -156.0439910889 
8933.0546875000 -156.0438079834 
8938.2001953125 -156.0827484131 
8943.3437500000 -156.0628204346 
8948.4960937500 -156.0219268799 
8953.6455078125 -156.0601196289 
8958.8037109375 -156.1462249756 
8963.9638671875 -156.2143249512 
8969.1230468750 -156.2552490234 
8974.2890625000 -156.2900543213 
8979.4541015625 -156.3775024414 
8984.6269531250 -156.4120483398 
8989.7968750000 -156.3117218018 
8994.9755859375 -156.2518768311 
9000.1572265625 -156.2710266113 
9005.3369140625 -156.1250610352 
9010.5244140625 -155.8988494873 
9015.7099609375 -155.7210388184 
9020.9033203125 -155.6441345215 
9026.0947265625 -155.6257019043 
9031.2939453125 -155.6292572021 
9036.4970703125 -155.6835327148 
9041.6972656250 -155.8303680420 
9046.9052734375 -155.8880310059 
9052.1123046875 -155.8131713867 
9057.3261718750 -155.8977355957 
9062.5439453125 -156.1838378906 
9067.7587890625 -156.3597412109 
9072.9824218750 -156.3257598877 
9078.2041015625 -156.2097015381 
9083.4335937500 -156.2329406738 
9088.6611328125 -156.3027343750 
9093.8964843750 -156.3146514893 
9099.1347656250 -156.2819213867 
9104.3710937500 -156.1318664551 
9109.6162109375 -155.9043121338 
9114.8583984375 -155.6819610596 
9120.1093750000 -155.5285186768 
9125.3574218750 -155.5392608643 
9130.6142578125 -155.7040557861 
9135.8740234375 -155.8543090820 
9141.1318359375 -155.8839569092 
9146.3974609375 -155.9353942871 
9151.6611328125 -156.0736846924 
9156.9326171875 -156.0959320068 
9162.2031250000 -155.9980621338 
9167.4804687500 -156.0381927490 
9172.7617187500 -156.1933135986 
9178.0400390625 -156.2442474365 
9183.3271484375 -156.1411132812 
9188.6123046875 -156.0160217285 
9193.9052734375 -156.0373535156 
9199.1962890625 -156.0648345947 
9204.4951171875 -155.9755859375 
9209.7978515625 -155.9377899170 
9215.0976562500 -155.9618377686 
9220.4062500000 -155.9109954834 
9225.7128906250 -155.8638916016 
9231.0273437500 -155.9236450195 
9236.3447265625 -156.0442199707 
9241.6601562500 -156.2137298584 
9246.9833984375 -156.3034973145 
9252.3046875000 -156.2520751953 
9257.6347656250 -156.1793365479 
9262.9628906250 -156.1270751953 
9268.2988281250 -156.0234985352 
9273.6376953125 -155.9426574707 
9278.9746093750 -156.0174407959 
9284.3193359375 -156.1592712402 
9289.6621093750 -156.1410064697 
9295.0136718750 -155.9563598633 
9300.3632812500 -155.7454986572 
9305.7207031250 -155.5887451172 
9311.0810546875 -155.5566558838 
9316.4394531250 -155.6376953125 
9321.8056640625 -155.7770690918 
9327.1708984375 -155.9337768555 
9332.5439453125 -156.0169372559 
9337.9140625000 -156.0475921631 
9343.2939453125 -156.0651245117 
9348.6757812500 -155.9976501465 
9354.0556640625 -155.9394226074 
9359.4443359375 -155.9609832764 
9364.8300781250 -155.9842071533 
9370.2246093750 -155.9942779541 
9375.6171875000 -155.9854431152 
9381.0185546875 -155.9564971924 
9386.4218750000 -155.9249267578 
9391.8242187500 -155.8803405762 
9397.2343750000 -155.8159942627 
9402.6425781250 -155.8276367188 
9408.0585937500 -155.9108581543 
9413.4785156250 -156.0071716309 
9418.8955078125 -156.1592559814 
9424.3212890625 -156.4193267822 
9429.7451171875 -156.6134338379 
9435.1767578125 -156.5578613281 
9440.6064453125 -156.4151611328 
9446.0449218750 -156.3574066162 
9451.4863281250 -156.3708953857 
9456.9257812500 -156.3233184814 
9462.3730468750 -156.1745605469 
9467.8183593750 -156.0937500000 
9473.2724609375 -156.1446533203 
9478.7246093750 -156.2566986084 
9484.1845703125 -156.3966522217 
9489.6474609375 -156.4161987305 
9495.1093750000 -156.2817993164 
9500.5791015625 -156.1859893799 
9506.0458984375 -156.2158050537 
9511.5224609375 -156.2660675049 
9516.9960937500 -156.2235107422 
9522.4785156250 -156.1955871582 
9527.9638671875 -156.2762298584 
9533.4472656250 -156.2296600342 
9538.9384765625 -156.0148925781 
9544.4287109375 -155.9226989746 
9549.9267578125 -156.0242919922 
9555.4218750000 -156.1499328613 
9560.9267578125 -156.1458587646 
9566.4345703125 -156.1078491211 
9571.9394531250 -156.1726684570 
9577.4531250000 -156.3656158447 
9582.9648437500 -156.4826660156 
9588.4853515625 -156.4404907227 
9594.0087890625 -156.4670410156 
9599.5302734375 -156.4900512695 
9605.0595703125 -156.4227447510 
9610.5878906250 -156.4274902344 
9616.1240234375 -156.5297698975 
9621.6572265625 -156.6262817383 
9627.2001953125 -156.5642089844 
9632.7460937500 -156.2907562256 
9638.2890625000 -156.0604400635 
9643.8417968750 -155.9834899902 
9649.3916015625 -155.8515014648 
9654.9501953125 -155.8763732910 
9660.5068359375 -156.2085418701 
9666.0712890625 -156.5013885498 
9671.6396484375 -156.5402984619 
9677.2050781250 -156.3927612305 
9682.7802734375 -156.1475067139 
9688.3525390625 -156.1311950684 
9693.9335937500 -156.4321899414 
9699.5117187500 -156.7321014404 
9705.0996093750 -156.5980529785 
9710.6904296875 -156.3809814453 
9716.2783203125 -156.3088073730 
9721.8750000000 -156.2594909668 
9727.4707031250 -156.1463012695 
9733.0742187500 -156.0596008301 
9738.6806640625 -156.0904693604 
9744.2851562500 -156.1309204102 
9749.8984375000 -156.0150604248 
9755.5087890625 -155.9292602539 
9761.1289062500 -156.0330200195 
9766.7460937500 -156.1358795166 
9772.3720703125 -156.1273651123 
9778.0019531250 -156.1335449219 
9783.6289062500 -156.2402343750 
9789.2646484375 -156.3162536621 
9794.8984375000 -156.3497161865 
9800.5410156250 -156.3235321045 
9806.1806640625 -156.2494964600 
9811.8300781250 -156.2985687256 
9817.4814453125 -156.4877777100 
9823.1318359375 -156.7100067139 
9828.7900390625 -156.7101898193 
9834.4462890625 -156.4493713379 
9840.1113281250 -156.2436523438 
9845.7744140625 -156.1811981201 
9851.4462890625 -156.1508026123 
9857.1210937500 -156.0839233398 
9862.7939453125 -156.0804901123 
9868.4755859375 -156.1671295166 
9874.1542968750 -156.3204040527 
9879.8427734375 -156.4608764648 
9885.5283203125 -156.4423980713 
9891.2226562500 -156.4612579346 
9896.9208984375 -156.5644836426 
9902.6162109375 -156.5835571289 
9908.3203125000 -156.5430297852 
9914.0224609375 -156.4302825928 
9919.7333984375 -156.2930755615 
9925.4482421875 -156.2704315186 
9931.1601562500 -156.3083496094 
9936.8808593750 -156.2815551758 
9942.5996093750 -156.2847747803 
9948.3271484375 -156.3530120850 
9954.0517578125 -156.3428802490 
9959.7861328125 -156.2767028809 
9965.5234375000 -156.2528076172 
9971.2587890625 -156.3509979248 
9977.0019531250 -156.4674530029 
9982.7441406250 -156.4121398926 
9988.4941406250 -156.2294311523 
9994.2431640625 -156.0529479980 
10000.0000000000 -156.2791900635 
10005.7548828125 -156.2939300537 
10011.5244140625 -156.3130798340 
10017.2861328125 -156.3325958252 
10023.0507812500 -156.3487396240 
10028.8193359375 -156.3589172363 
10034.6015625000 -156.3624420166 
10040.3759765625 -156.3606414795 
10046.1542968750 -156.3561553955 
10051.9472656250 -156.3519439697 
10057.7324218750 -156.3504791260 
10063.5205078125 -156.3522491455 
10069.3115234375 -156.3561706543 
10075.1171875000 -156.3607177734 
10080.9160156250 -156.3646087646 
10086.7167968750 -156.3672943115 
10092.5332031250 -156.3690490723 
10098.3417968750 -156.3705596924 
10104.1533203125 -156.3725738525 
10109.9677734375 -156.3754730225 
10115.7968750000 -156.3790130615 
10121.6191406250 -156.3823699951 
10127.4433593750 -156.3837127686 
10133.2832031250 -156.3811187744 
10139.1152343750 -156.3727874756 
10144.9501953125 -156.3577117920 
10150.7880859375 -156.3361816406 
10156.6406250000 -156.3099670410 
10162.4863281250 -156.2823028564 
10168.3349609375 -156.2568511963 
10174.1972656250 -156.2372131348 
10180.0527343750 -156.2263488770 
10185.9111328125 -156.2260894775 
10191.7841796875 -156.2372894287 
10197.6503906250 -156.2603454590 
10203.5185546875 -156.2934570312 
10209.3906250000 -156.3335418701 
10215.2773437500 -156.3769531250 
10221.1562500000 -156.4192962646 
10227.0380859375 -156.4567718506 
10232.9355468750 -156.4865570068 
10238.8242187500 -156.5069885254 
10244.7167968750 -156.5177154541 
10250.6123046875 -156.5187072754 
10256.5234375000 -156.5096282959 
10262.4257812500 -156.4892120361 
10268.3310546875 -156.4546661377 
10274.2519531250 -156.4013671875 
10280.1650390625 -156.3214111328 
10286.0810546875 -156.2122192383 
10292.0009765625 -156.0751190186 
10297.9355468750 -155.9193878174 
10303.8613281250 -155.7635955811 
10309.7910156250 -155.6302032471 
10315.7363281250 -155.5414733887 
10321.6728515625 -155.5139160156 
10327.6123046875 -155.5528717041 
10333.5556640625 -155.6514587402 
10339.5146484375 -155.7917175293 
10345.4648437500 -155.9472961426 
10351.4189453125 -156.0921936035 
10357.3867187500 -156.2069702148 
10363.3476562500 -156.2838592529 
10369.3115234375 -156.3271789551 
10375.2792968750 -156.3524322510 
10381.2617187500 -156.3732910156 
10387.2363281250 -156.3982849121 
10393.2138671875 -156.4304351807 
10399.2060546875 -156.4677429199 
10405.1914062500 -156.5046844482 
10411.1796875000 -156.5343017578 
10417.1708984375 -156.5498199463 
10423.1777343750 -156.5463104248 
10429.1757812500 -156.5219268799 
10435.1777343750 -156.4785308838 
10441.1943359375 -156.4213256836 
10447.2031250000 -156.3582458496 
10453.2158203125 -156.2975921631 
10459.2314453125 -156.2466278076 
10465.2626953125 -156.2100219727 
10471.2851562500 -156.1897430420 
10477.3115234375 -156.1851654053 
10483.3525390625 -156.1927947998 
10489.3857421875 -156.2094879150 
10495.4218750000 -156.2320404053 
10501.4619140625 -156.2575531006 
10507.5175781250 -156.2836456299 
10513.5644531250 -156.3087005615 
10519.6152343750 -156.3324127197 
10525.6806640625 -156.3556365967 
10531.7382812500 -156.3797302246 
10537.7988281250 -156.4059753418 
10543.8632812500 -156.4345245361 
10549.9423828125 -156.4640502930 
10556.0146484375 -156.4915313721 
10562.0888671875 -156.5130310059 
10568.1787109375 -156.5243377686 
10574.2607421875 -156.5219573975 
10580.3466796875 -156.5042877197 
10586.4472656250 -156.4725341797 
10592.5400390625 -156.4315948486 
10598.6357421875 -156.3891906738 
10604.7353515625 -156.3548126221 
10610.8496093750 -156.3370208740 
10616.9560546875 -156.3400878906 
10623.0664062500 -156.3635711670 
10629.1914062500 -156.4022521973 
10635.3085937500 -156.4469451904 
10641.4287109375 -156.4871063232 
10647.5527343750 -156.5136413574 
10653.6923828125 -156.5215301514 
10659.8232421875 -156.5113677979 
10665.9580078125 -156.4891357422 
10672.1083984375 -156.4637603760 
10678.2500000000 -156.4442443848 
10684.3955078125 -156.4363098145 
10690.5439453125 -156.4409179688 
10696.7080078125 -156.4543914795 
10702.8642578125 -156.4702606201 
10709.0234375000 -156.4824523926 
10715.1982421875 -156.4878845215 
10721.3652343750 -156.4875030518 
10727.5351562500 -156.4854583740 
10733.7089843750 -156.4866180420 
10739.8974609375 -156.4942932129 
10746.0781250000 -156.5087738037 
10752.2626953125 -156.5274658203 
10758.4619140625 -156.5457763672 
10764.6533203125 -156.5584411621 
10770.8486328125 -156.5607299805 
10777.0468750000 -156.5492858887 
10783.2617187500 -156.5224609375 
10789.4667968750 -156.4812469482 
10795.6767578125 -156.4288177490 
10801.9013671875 -156.3703460693 
10808.1171875000 -156.3123779297 
10814.3378906250 -156.2602081299 
10820.5615234375 -156.2174987793 
10826.7998046875 -156.1859283447 
10833.0312500000 -156.1662445068 
10839.2656250000 -156.1589660645 
10845.5156250000 -156.1649017334 
10851.7568359375 -156.1844635010 
10858.0019531250 -156.2163085938 
10864.2509765625 -156.2564086914 
10870.5146484375 -156.2984924316 
10876.7705078125 -156.3358917236 
10883.0302734375 -156.3646392822 
10889.3056640625 -156.3848876953 
10895.5722656250 -156.4002075195 
10901.8427734375 -156.4153137207 
10908.1162109375 -156.4332275391 
10914.4062500000 -156.4538574219 
10920.6875000000 -156.4745941162 
10926.9716796875 -156.4924011230 
10933.2724609375 -156.5057525635 
10939.5644531250 -156.5152282715 
10945.8603515625 -156.5229949951 
10952.1718750000 -156.5310974121 
10958.4746093750 -156.5403137207 
10964.7812500000 -156.5499114990 
10971.0908203125 -156.5583648682 
10977.4169921875 -156.5646667480 
10983.7343750000 -156.5689849854 
10990.0556640625 -156.5727996826 
10996.3925781250 -156.5778808594 
11002.7207031250 -156.5849456787 
11009.0527343750 -156.5929412842 
11015.3886718750 -156.5990600586 
11021.7402343750 -156.5998840332 
11028.0830078125 -156.5930480957 
11034.4296875000 -156.5784912109 
11040.7919921875 -156.5493316650 
11047.1455078125 -156.5377044678 
11053.5029296875 -156.5132751465 
11059.8642578125 -156.5054321289 
11066.2412109375 -156.5064849854 
11072.6103515625 -156.5167999268 
11078.9824218750 -156.5365142822 
11085.3701171875 -156.5652160645 
11091.7500000000 -156.6011962891 
11098.1337890625 -156.6407775879 
11104.5205078125 -156.6784515381 
11110.9228515625 -156.7081298828 
11117.3173828125 -156.7248687744 
11123.7158203125 -156.7265472412 
11130.1289062500 -156.7143859863 
11136.5341796875 -156.6925506592 
11142.9433593750 -156.6669616699 
11149.3564453125 -156.6436462402 
11155.7851562500 -156.6271667480 
11162.2050781250 -156.6192626953 
11168.6289062500 -156.6181945801 
11175.0683593750 -156.6192626953 
11181.5000000000 -156.6165313721 
11187.9345703125 -156.6053771973 
11194.3730468750 -156.5847320557 
11200.8281250000 -156.5577850342 
11207.2744140625 -156.5303649902 
11213.7236328125 -156.5081939697 
11220.1894531250 -156.4942321777 
11226.6464843750 -156.4877471924 
11233.1074218750 -156.4853057861 
11239.5722656250 -156.4829864502 
11246.0527343750 -156.4784698486 
11252.5244140625 -156.4718322754 
11259.0009765625 -156.4649353027 
11265.4921875000 -156.4599456787 
11271.9755859375 -156.4581604004 
11278.4628906250 -156.4596862793 
11284.9531250000 -156.4639587402 
11291.4599609375 -156.4706573486 
11297.9580078125 -156.4802856445 
11304.4599609375 -156.4941711426 
11310.9785156250 -156.5140075684 
11317.4882812500 -156.5409545898 
11324.0009765625 -156.5747985840 
11330.5175781250 -156.6135101318 
11337.0507812500 -156.6535949707 
11343.5751953125 -156.6912231445 
11350.1035156250 -156.7232208252 
11356.6484375000 -156.7474365234 
11363.1835937500 -156.7623596191 
11369.7236328125 -156.7666931152 
11376.2792968750 -156.7593383789 
11382.8261718750 -156.7403869629 
11389.3769531250 -156.7120208740 
11395.9316406250 -156.6787719727 
11402.5019531250 -156.6462554932 
11409.0644531250 -156.6094665527 
11415.6298828125 -156.5869903564 
11422.2119140625 -156.5784606934 
11428.7861328125 -156.5719909668 
11435.3632812500 -156.5673370361 
11441.9443359375 -156.5658721924 
11448.5410156250 -156.5692291260 
11455.1298828125 -156.5775604248 
11461.7226562500 -156.5891723633 
11468.3310546875 -156.6012115479 
11474.9306640625 -156.6112823486 
11481.5351562500 -156.6184082031 
11488.1425781250 -156.6231384277 
11494.7666015625 -156.6268310547 
11501.3818359375 -156.6308593750 
11508.0000000000 -156.6361694336 
11514.6357421875 -156.6432342529 
11521.2626953125 -156.6523132324 
11527.8925781250 -156.6634979248 
11534.5273437500 -156.6766510010 
11541.1777343750 -156.6913452148 
11547.8203125000 -156.7068176270 
11554.4658203125 -156.7221221924 
11561.1279296875 -156.7366638184 
11567.7812500000 -156.7506408691 
11574.4384765625 -156.7733917236 
11581.0996093750 -156.8008728027 
11587.7773437500 -156.8214874268 
11594.4453125000 -156.8399963379 
11601.1181640625 -156.8518218994 
11607.8076171875 -156.8533477783 
11614.4873046875 -156.8437500000 
11621.1718750000 -156.8254089355 
11627.8593750000 -156.8028106689 
11634.5644531250 -156.7804565430 
11641.2597656250 -156.7613677979 
11647.9589843750 -156.7465362549 
11654.6757812500 -156.7354583740 
11661.3828125000 -156.7269134521 
11668.0937500000 -156.7197570801 
11674.8085937500 -156.7133941650 
11681.5400390625 -156.7081451416 
11688.2626953125 -156.7049865723 
11694.9892578125 -156.7049407959 
11701.7324218750 -156.7105407715 
11708.4667968750 -156.7167358398 
11715.2050781250 -156.7168273926 
11721.9472656250 -156.7126007080 
11728.7060546875 -156.7063751221 
11735.4560546875 -156.7029876709 
11742.2099609375 -156.7079620361 
11748.9804687500 -156.7253570557 
11755.7412109375 -156.7561798096 
11762.5068359375 -156.7980499268 
11769.2890625000 -156.8457641602 
11776.0625000000 -156.8924865723 
11782.8398437500 -156.9310302734 
11789.6201171875 -156.9549255371 
11796.4179687500 -156.9596710205 
11803.2070312500 -156.9268035889 
11810.0000000000 -156.8636779785 
11816.8095703125 -156.8138275146 
11823.6103515625 -156.7686004639 
11830.4140625000 -156.7338562012 
11837.2226562500 -156.7117462158 
11844.0478515625 -156.7009582520 
11850.8642578125 -156.6982116699 
11857.6845703125 -156.7001037598 
11864.5214843750 -156.7045593262 
11871.3496093750 -156.7111968994 
11878.1816406250 -156.7206726074 
11885.0166015625 -156.7334289551 
11891.8701171875 -156.7484436035 
11898.7138671875 -156.7679748535 
11905.5615234375 -156.7754211426 
11912.4257812500 -156.7686157227 
11919.2812500000 -156.7535247803 
11926.1406250000 -156.7330932617 
11933.0048828125 -156.7113494873 
11939.8847656250 -156.6928100586 
11946.7558593750 -156.6819458008 
11953.6318359375 -156.6824951172 
11960.5244140625 -156.6963958740 
11967.4072265625 -156.7226409912 
11974.2939453125 -156.7571868896 
11981.1855468750 -156.8108062744 
11988.0937500000 -156.8545837402 
11994.9931640625 -156.8745880127 
12001.8955078125 -156.8886718750 
12008.8164062500 -156.8968505859 
12015.7275390625 -156.8967132568 
12022.6425781250 -156.8842773438 
12029.5615234375 -156.8570251465 
12036.4970703125 -156.8163604736 
12043.4248046875 -156.7679443359 
12050.3554687500 -156.7195129395 
12057.3037109375 -156.6780548096 
12064.2421875000 -156.6392974854 
12071.1855468750 -156.6256866455 
12078.1318359375 -156.6310882568 
12085.0966796875 -156.6441192627 
12092.0517578125 -156.6612396240 
12099.0097656250 -156.6785125732 
12105.9863281250 -156.6925354004 
12112.9531250000 -156.7016296387 
12119.9248046875 -156.7067413330 
12126.8994140625 -156.7111816406 
12133.8916015625 -156.7272033691 
12140.8750000000 -156.7581024170 
12147.8613281250 -156.7856597900 
12154.8662109375 -156.8117828369 
12161.8613281250 -156.8301849365 
12168.8603515625 -156.8366241455 
12175.8632812500 -156.8305816650 
12182.8837890625 -156.8156433105 
12189.8955078125 -156.7982635498 
12196.9101562500 -156.7855072021 
12203.9433593750 -156.7871551514 
12210.9658203125 -156.8099822998 
12217.9931640625 -156.8322448730 
12225.0380859375 -156.8509826660 
12232.0742187500 -156.8590850830 
12239.1132812500 -156.8518371582 
12246.1572265625 -156.8285064697 
12253.2177734375 -156.7931823730 
12260.2695312500 -156.7538909912 
12267.3251953125 -156.7110595703 
12274.3984375000 -156.7021026611 
12281.4628906250 -156.7212677002 
12288.5302734375 -156.7534027100 
12295.6025390625 -156.7894287109 
12302.6923828125 -156.8197479248 
12309.7724609375 -156.8374023438 
12316.8564453125 -156.8401336670 
12323.9580078125 -156.8304595947 
12331.0507812500 -156.8046722412 
12338.1474609375 -156.7795562744 
12345.2480468750 -156.7667846680 
12352.3662109375 -156.7565612793 
12359.4746093750 -156.7477111816 
12366.5869140625 -156.7396850586 
12373.7177734375 -156.7333831787 
12380.8388671875 -156.7309112549 
12387.9638671875 -156.7403717041 
12395.0927734375 -156.7637481689 
12402.2402343750 -156.7843475342 
12409.3779296875 -156.8030853271 
12416.5195312500 -156.8159942627 
12423.6787109375 -156.8215637207 
12430.8281250000 -156.8211059570 
12437.9824218750 -156.8179931641 
12445.1396484375 -156.8169555664 
12452.3154296875 -156.8246917725 
12459.4824218750 -156.8354034424 
12466.6523437500 -156.8477478027 
12473.8408203125 -156.8590240479 
12481.0195312500 -156.8670806885 
12488.2021484375 -156.8709716797 
12495.3886718750 -156.8711547852 
12502.5937500000 -156.8672637939 
12509.7890625000 -156.8607788086 
12516.9882812500 -156.8525543213 
12524.2050781250 -156.8376464844 
12531.4130859375 -156.8131561279 
12538.6250000000 -156.7785339355 
12545.8408203125 -156.7366180420 
12553.0751953125 -156.6931304932 
12560.2988281250 -156.6408843994 
12567.5273437500 -156.6124114990 
12574.7734375000 -156.6104431152 
12582.0107421875 -156.6185607910 
12589.2509765625 -156.6336822510 
12596.4960937500 -156.6534118652 
12603.7597656250 -156.6764526367 
12611.0126953125 -156.7162170410 
12618.2705078125 -156.7592620850 
12625.5458984375 -156.7875213623 
12632.8125000000 -156.8130950928 
12640.0820312500 -156.8346405029 
12647.3701171875 -156.8518524170 
12654.6484375000 -156.8652801514 
12661.9316406250 -156.8803863525 
12669.2187500000 -156.8939514160 
12676.5234375000 -156.9048767090 
12683.8183593750 -156.9191284180 
12691.1181640625 -156.9366912842 
12698.4355468750 -156.9550170898 
12705.7441406250 -156.9710845947 
12713.0556640625 -156.9618072510 
12720.3720703125 -156.9341278076 
12727.7070312500 -156.8928680420 
12735.0312500000 -156.8444671631 
12742.3603515625 -156.7971343994 
12749.7070312500 -156.7589263916 
12757.0449218750 -156.7346496582 
12764.3867187500 -156.7499237061 
12771.7324218750 -156.7844543457 
12779.0966796875 -156.8314666748 
12786.4511718750 -156.8844604492 
12793.8095703125 -156.9371795654 
12801.1865234375 -157.0042877197 
12808.5527343750 -157.0515136719 
12815.9248046875 -157.0645294189 
12823.2998046875 -157.0601501465 
12830.6933593750 -157.0376434326 
12838.0781250000 -156.9999237061 
12845.4658203125 -156.9534149170 
12852.8730468750 -156.8853149414 
12860.2695312500 -156.8331146240 
12867.6708984375 -156.8119201660 
12875.0761718750 -156.7990875244 
12882.4990234375 -156.7915954590 
12889.9130859375 -156.7868041992 
12897.3310546875 -156.7813568115 
12904.7675781250 -156.7762451172 
12912.1943359375 -156.7729339600 
12919.6250000000 -156.7707977295 
12927.0605468750 -156.7722778320 
12934.5146484375 -156.7896728516 
12941.9580078125 -156.8252410889 
12949.4062500000 -156.8556365967 
12956.8730468750 -156.8817291260 
12964.3291015625 -156.8956604004 
12971.7900390625 -156.8934936523 
12979.2558593750 -156.8656311035 
12986.7392578125 -156.8333435059 
12994.2128906250 -156.8224945068 
13001.6914062500 -156.8241271973 
13009.1875000000 -156.8352203369 
13016.6748046875 -156.8489074707 
13024.1660156250 -156.8585205078 
13031.6611328125 -156.8520660400 
13039.1748046875 -156.8419952393 
13046.6787109375 -156.8338317871 
13054.1875000000 -156.8303985596 
13061.7138671875 -156.8300018311 
13069.2314453125 -156.8228607178 
13076.7519531250 -156.8086547852 
13084.2783203125 -156.7895355225 
13091.8222656250 -156.7711486816 
13099.3564453125 -156.7591705322 
13106.8955078125 -156.7587432861 
13114.4521484375 -156.7684936523 
13122.0000000000 -156.7724914551 
13129.5517578125 -156.7696075439 
13137.1220703125 -156.7608795166 
13144.6826171875 -156.7509918213 
13152.2470703125 -156.7617797852 
13159.8164062500 -156.7885284424 
13167.4042968750 -156.8266754150 
13174.9814453125 -156.8683319092 
13182.5634765625 -156.9164276123 
13190.1650390625 -156.9375610352 
13197.7558593750 -156.9344329834 
13205.3505859375 -156.9246520996 
13212.9501953125 -156.9148559570 
13220.5693359375 -156.9118194580 
13228.1777343750 -156.9225463867 
13235.7900390625 -156.9336853027 
13243.4218750000 -156.9414978027 
13251.0439453125 -156.9422302246 
13258.6689453125 -156.9298706055 
13266.2998046875 -156.9122619629 
13273.9492187500 -156.9018096924 
13281.5878906250 -156.8914031982 
13289.2314453125 -156.8762817383 
13296.8945312500 -156.8319549561 
13304.5468750000 -156.7647552490 
13312.2031250000 -156.7141723633 
13319.8642578125 -156.6717376709 
13327.5439453125 -156.6474151611 
13335.2138671875 -156.6612854004 
13342.8886718750 -156.7255706787 
13350.5820312500 -156.7931213379 
13358.2656250000 -156.8678283691 
13365.9531250000 -156.9391784668 
13373.6445312500 -157.0188140869 
13381.3564453125 -157.0631256104 
13389.0566406250 -157.0733337402 
13396.7626953125 -157.0768432617 
13404.4873046875 -157.0795288086 
13412.2011718750 -157.0861206055 
13419.9199218750 -157.0888366699 
13427.6425781250 -157.0814361572 
13435.3847656250 -157.0653991699 
13443.1171875000 -157.0330352783 
13450.8535156250 -157.0057830811 
13458.6093750000 -156.9966735840 
13466.3544921875 -156.9937591553 
13474.1044921875 -156.9933776855 
13481.8583984375 -156.9880828857 
13489.6328125000 -156.9728698730 
13497.3955078125 -156.9568939209 
13505.1630859375 -156.9393463135 
13512.9501953125 -156.9156494141 
13520.7265625000 -156.8964385986 
13528.5078125000 -156.8850097656 
13536.2939453125 -156.8727416992 
13544.0986328125 -156.8593597412 
13551.8935546875 -156.8417663574 
13559.6923828125 -156.8339233398 
13567.5107421875 -156.8382873535 
13575.3183593750 -156.8486938477 
13583.1308593750 -156.8661193848 
13590.9628906250 -156.8732147217 
13598.7851562500 -156.8653259277 
13606.6103515625 -156.8472442627 
13614.4414062500 -156.8215637207 
13622.2910156250 -156.7805175781 
13630.1308593750 -156.7528991699 
13637.9746093750 -156.7530670166 
13645.8388671875 -156.7710876465 
13653.6914062500 -156.8298492432 
13661.5498046875 -156.9080352783 
13669.4111328125 -156.9619445801 
13677.2929687500 -157.0093078613 
13685.1640625000 -157.0565185547 
13693.0400390625 -157.0745697021 
13700.9355468750 -157.0665435791 
13708.8203125000 -157.0446319580 
13716.7099609375 -156.9893341064 
13724.6035156250 -156.9198760986 
13732.5175781250 -156.8711853027 
13740.4199218750 -156.8267059326 
13748.3281250000 -156.7788543701 
13756.2548828125 -156.7565307617 
13764.1718750000 -156.7600097656 
13772.0927734375 -156.7764434814 
13780.0185546875 -156.8222961426 
13787.9638671875 -156.8821105957 
13795.8984375000 -156.9245452881 
13803.8388671875 -156.9634552002 
13811.7978515625 -157.0077362061 
13819.7460937500 -157.0361480713 
13827.6992187500 -157.0449066162 
13835.6572265625 -157.0451965332 
13843.6347656250 -157.0249938965 
13851.6015625000 -156.9866180420 
13859.5732421875 -156.9581298828 
13867.5644531250 -156.9375457764 
13875.5449218750 -156.9333190918 
13883.5302734375 -156.9500122070 
13891.5205078125 -156.9634399414 
13899.5302734375 -156.9701843262 
13907.5292968750 -156.9643859863 
13915.5332031250 -156.9515228271 
13923.5566406250 -156.9458160400 
13931.5693359375 -156.9450378418 
13939.5869140625 -156.9502563477 
13947.6093750000 -156.9553833008 
13955.6513671875 -156.9552307129 
13963.6826171875 -156.9514160156 
13971.7187500000 -156.9412078857 
13979.7753906250 -156.9346771240 
13987.8203125000 -156.9417114258 
13995.8701171875 -156.9649353027 
14003.9248046875 -157.0404663086 
14011.9990234375 -157.1511383057 
14020.0634765625 -157.2321624756 
14028.1318359375 -157.3186035156 
14036.2207031250 -157.3361053467 
14044.2978515625 -157.2939910889 
14052.3808593750 -157.2199401855 
14060.4677734375 -157.0832519531 
14068.5751953125 -156.9608917236 
14076.6708984375 -156.9065399170 
14084.7724609375 -156.8773651123 
14092.8935546875 -156.8750152588 
14101.0039062500 -156.8979644775 
14109.1191406250 -156.9200439453 
14117.2539062500 -156.9529724121 
14125.3789062500 -156.9817962646 
14133.5078125000 -156.9957580566 
14141.6416015625 -157.0036468506 
14149.7949218750 -157.0021057129 
14157.9384765625 -156.9909210205 
14166.0859375000 -156.9818878174 
14174.2548828125 -156.9738769531 
14182.4121093750 -156.9736785889 
14190.5732421875 -156.9774932861 
14198.7402343750 -156.9818267822 
14206.9267578125 -156.9837646484 
14215.1035156250 -156.9770050049 
14223.2841796875 -156.9661102295 
14231.4853515625 -156.9440002441 
14239.6748046875 -156.9215698242 
14247.8701171875 -156.9090423584 
14256.0693359375 -156.8985443115 
14264.2890625000 -156.8857421875 
14272.4990234375 -156.8793334961 
14280.7119140625 -156.8860168457 
14288.9462890625 -156.9252471924 
14297.1699218750 -156.9943695068 
14305.3974609375 -157.0525817871 
14313.6298828125 -157.1108703613 
14321.8837890625 -157.1847076416 
14330.1259765625 -157.2405853271 
14338.3730468750 -157.2667083740 
14346.6396484375 -157.2896270752 
14354.8964843750 -157.2928314209 
14363.1572265625 -157.2802124023 
14371.4238281250 -157.2450561523 
14379.7099609375 -157.2060546875 
14387.9853515625 -157.1859588623 
14396.2656250000 -157.1738891602 
14404.5664062500 -157.1690826416 
14412.8564453125 -157.1683197021 
14421.1503906250 -157.1630096436 
14429.4501953125 -157.1388702393 
14437.7705078125 -157.0985412598 
14446.0791015625 -157.0652008057 
14454.3925781250 -157.0182952881 
14462.7265625000 -156.9844970703 
14471.0498046875 -156.9744110107 
14479.3779296875 -156.9766235352 
14487.7109375000 -156.9893493652 
14496.0644531250 -156.9992218018 
14504.4072265625 -157.0098876953 
14512.7539062500 -157.0171966553 
14521.1220703125 -157.0228118896 
14529.4794921875 -157.0315856934 
14537.8408203125 -157.0546722412 
14546.2070312500 -157.0888977051 
14554.5947265625 -157.1178436279 
14562.9707031250 -157.1619873047 
14571.3515625000 -157.1955718994 
14579.7529296875 -157.2036437988 
14588.1435546875 -157.1901397705 
14596.5390625000 -157.1573333740 
14604.9550781250 -157.1297454834 
14613.3603515625 -157.0891113281 
14621.7705078125 -157.0494537354 
14630.1855468750 -157.0206756592 
14638.6210937500 -156.9696197510 
14647.0449218750 -156.9120788574 
14655.4746093750 -156.8729248047 
14663.9248046875 -156.8225097656 
14672.3642578125 -156.7902069092 
14680.8076171875 -156.7880859375 
14689.2568359375 -156.8256683350 
14697.7265625000 -156.9058837891 
14706.1845703125 -156.9805755615 
14714.6484375000 -157.0937652588 
14723.1328125000 -157.1768646240 
14731.6054687500 -157.1960449219 
14740.0839843750 -157.1685028076 
14748.5664062500 -157.1056976318 
14757.0703125000 -157.0601348877 
14765.5634765625 -157.0154266357 
14774.0605468750 -157.0033569336 
14782.5791015625 -157.0140075684 
14791.0869140625 -157.0426177979 
14799.5986328125 -157.0720520020 
14808.1162109375 -157.0877838135 
14816.6542968750 -157.1016235352 
14825.1806640625 -157.1007843018 
14833.7128906250 -157.0857543945 
14842.2656250000 -157.0382995605 
14850.8076171875 -156.9753723145 
14859.3544921875 -156.9359436035 
14867.9052734375 -156.9049835205 
14876.4785156250 -156.9107513428 
14885.0400390625 -156.9347686768 
14893.6054687500 -156.9789886475 
14902.1933593750 -157.0125122070 
14910.7695312500 -157.0209503174 
14919.3505859375 -157.0178985596 
14927.9365234375 -157.0129852295 
14936.5439453125 -157.0175323486 
14945.1396484375 -157.0429992676 
14953.7412109375 -157.0829620361 
14962.3632812500 -157.1222991943 
14970.9736328125 -157.1422729492 
14979.5898437500 -157.1355438232 
14988.2099609375 -157.0980072021 
14996.8525390625 -157.0479431152 
15005.4833984375 -157.0193023682 
15014.1181640625 -157.0014038086 
15022.7753906250 -157.0101013184 
15031.4208984375 -157.0256195068 
15040.0712890625 -157.0392303467 
15048.7275390625 -157.0293273926 
15057.4042968750 -156.9971771240 
15066.0693359375 -156.9713592529 
15074.7402343750 -156.9717254639 
15083.4326171875 -157.0009613037 
15092.1123046875 -157.0388488770 
15100.7978515625 -157.0506896973 
15109.4882812500 -157.0268402100 
15118.2001953125 -156.9668731689 
15126.9013671875 -156.9172058105 
15135.6064453125 -156.8596343994 
15144.3339843750 -156.8367462158 
15153.0488281250 -156.8591003418 
15161.7695312500 -156.8992614746 
15170.5117187500 -156.9212646484 
15179.2421875000 -156.9253997803 
15187.9775390625 -156.9015045166 
15196.7187500000 -156.8779144287 
15205.4804687500 -156.8564453125 
15214.2314453125 -156.8607330322 
15222.9873046875 -156.8942413330 
15231.7646484375 -156.9378967285 
15240.5302734375 -156.9652404785 
15249.3017578125 -156.9936981201 
15258.0771484375 -157.0070495605 
15266.8750000000 -157.0057220459 
15275.6611328125 -156.9875488281 
15284.4521484375 -156.9537963867 
15293.2646484375 -156.9137420654 
15302.0664062500 -156.8907775879 
15310.8730468750 -156.8987731934 
15319.6835937500 -156.9468994141 
15328.5175781250 -157.0112609863 
15337.3388671875 -157.0555419922 
15346.1650390625 -157.0666351318 
15355.0136718750 -157.0571441650 
15363.8505859375 -157.0428314209 
15372.6923828125 -157.0452575684 
15381.5390625000 -157.0691070557 
15390.4082031250 -157.0944671631 
15399.2656250000 -157.1028289795 
15408.1279296875 -157.0988922119 
15417.0117187500 -157.0879211426 
15425.8837890625 -157.0850982666 
15434.7617187500 -157.0982513428 
15443.6445312500 -157.1273193359 
15452.5488281250 -157.1621551514 
15461.4414062500 -157.1908874512 
15470.3398437500 -157.2054443359 
15479.2597656250 -157.2290344238 
15488.1679687500 -157.2607727051 
15497.0820312500 -157.2959136963 
15506.0000000000 -157.3160858154 
15514.9404296875 -157.3105773926 
15523.8691406250 -157.2782440186 
15532.8037109375 -157.2432708740 
15541.7597656250 -157.2371978760 
15550.7041015625 -157.2600555420 
15559.6533203125 -157.2943878174 
15568.6074218750 -157.3136749268 
15577.5839843750 -157.3101959229 
15586.5488281250 -157.2840423584 
15595.5195312500 -157.2435607910 
15604.5117187500 -157.1902313232 
15613.4921875000 -157.1298370361 
15622.4775390625 -157.0891265869 
15631.4677734375 -157.0403137207 
15640.4814453125 -157.0133056641 
15649.4824218750 -157.0167846680 
15658.4882812500 -157.0377655029 
15667.5166015625 -157.0563964844 
15676.5332031250 -157.0789947510 
15685.5556640625 -157.0902099609 
15694.5996093750 -157.0891113281 
15703.6318359375 -157.0887298584 
15712.6689453125 -157.1081848145 
15721.7119140625 -157.1536407471 
15730.7763671875 -157.1994476318 
15739.8300781250 -157.2701721191 
15748.8876953125 -157.3157043457 
15757.9687500000 -157.2989501953 
15767.0371093750 -157.2347106934 
15776.1113281250 -157.1509704590 
15785.1904296875 -157.0876007080 
15794.2919921875 -157.0695648193 
15803.3808593750 -157.0770111084 
15812.4765625000 -157.1065063477 
15821.5937500000 -157.1411743164 
15830.6982421875 -157.1639709473 
15839.8095703125 -157.1598205566 
15848.9248046875 -157.1343994141 
15858.0634765625 -157.1094055176 
15867.1894531250 -157.0754394531 
15876.3212890625 -157.0550994873 
15885.4755859375 -157.0565795898 
15894.6171875000 -157.0712738037 
15903.7646484375 -157.0899810791 
15912.9169921875 -157.1023406982 
15922.0927734375 -157.1049499512 
15931.2558593750 -157.1078186035 
15940.4238281250 -157.1165008545 
15949.6152343750 -157.1434020996 
15958.7939453125 -157.1770324707 
15967.9785156250 -157.2036132812 
15977.1679687500 -157.2199401855 
15986.3798828125 -157.2295989990 
15995.5800781250 -157.2362670898 
16004.7851562500 -157.2288970947 
16014.0136718750 -157.1989746094 
16023.2294921875 -157.1621704102 
16032.4511718750 -157.0920410156 
16041.6777343750 -157.0228881836 
16050.9267578125 -156.9729156494 
16060.1640625000 -156.9406738281 
16069.4072265625 -156.9201660156 
16078.6728515625 -156.9044799805 
16087.9257812500 -156.9064636230 
16097.1845703125 -156.9373321533 
16106.4482421875 -157.0074005127 
16115.7353515625 -157.0930328369 
16125.0097656250 -157.1452331543 
16134.2890625000 -157.1957855225 
16143.5927734375 -157.2154083252 
16152.8828125000 -157.2070617676 
16162.1787109375 -157.1874847412 
16171.4804687500 -157.1639556885 
16180.8046875000 -157.1455535889 
16190.1162109375 -157.1488952637 
16199.4335937500 -157.1813507080 
16208.7744140625 -157.2492980957 
16218.1025390625 -157.3284301758 
16227.4355468750 -157.3855743408 
16236.7744140625 -157.4016571045 
16246.1367187500 -157.3594665527 
16255.4863281250 -157.2843322754 
16264.8408203125 -157.2288208008 
16274.2197265625 -157.1734924316 
16283.5849609375 -157.1691589355 
16292.9560546875 -157.2335357666 
16302.3505859375 -157.3296356201 
16311.7324218750 -157.4114074707 
16321.1201171875 -157.4454193115 
16330.5126953125 -157.4124908447 
16339.9287109375 -157.3483276367 
16349.3320312500 -157.2840728760 
16358.7412109375 -157.2393341064 
16368.1738281250 -157.2186584473 
16377.5937500000 -157.2060394287 
16387.0195312500 -157.1874694824 
16396.4492187500 -157.1574249268 
16405.9042968750 -157.1182098389 
16415.3457031250 -157.0843353271 
16424.7910156250 -157.0759887695 
16434.2617187500 -157.0976257324 
16443.7207031250 -157.1544952393 
16453.1835937500 -157.2284698486 
16462.6523437500 -157.3006286621 
16472.1445312500 -157.3509674072 
16481.6250000000 -157.3540496826 
16491.1093750000 -157.3166046143 
16500.6171875000 -157.2523803711 
16510.1132812500 -157.1999969482 
16519.6152343750 -157.1974792480 
16529.1230468750 -157.2402496338 
16538.6523437500 -157.3084106445 
16548.1718750000 -157.3605346680 
16557.6953125000 -157.3651733398 
16567.2421875000 -157.3366088867 
16576.7753906250 -157.2974853516 
16586.3164062500 -157.2731933594 
16595.8613281250 -157.2744293213 
16605.4296875000 -157.2837524414 
16614.9863281250 -157.2769622803 
16624.5488281250 -157.2459259033 
16634.1347656250 -157.1972656250 
16643.7070312500 -157.1564636230 
16653.2851562500 -157.1446990967 
16662.8691406250 -157.1558227539 
16672.4765625000 -157.1811218262 
16682.0722656250 -157.2088775635 
16691.6718750000 -157.2374877930 
16701.2968750000 -157.2647399902 
16710.9082031250 -157.2781524658 
16720.5253906250 -157.2676239014 
16730.1484375000 -157.2230224609 
16739.7949218750 -157.1647796631 
16749.4277343750 -157.1220245361 
16759.0664062500 -157.1120758057 
16768.7304687500 -157.1390991211 
16778.3808593750 -157.1730346680 
16788.0371093750 -157.1876220703 
16797.6972656250 -157.1849365234 
16807.3828125000 -157.1855316162 
16817.0566406250 -157.2075805664 
16826.7343750000 -157.2536773682 
16836.4355468750 -157.2989501953 
16846.1250000000 -157.3156738281 
16855.8203125000 -157.3033142090 
16865.5390625000 -157.2737274170 
16875.2460937500 -157.2553863525 
16884.9570312500 -157.2742462158 
16894.6738281250 -157.3201293945 
16904.4160156250 -157.3724822998 
16914.1445312500 -157.4171447754 
16923.8789062500 -157.4529266357 
16933.6367187500 -157.4827728271 
16943.3808593750 -157.5088043213 
16953.1328125000 -157.5209045410 
16962.8886718750 -157.5143890381 
16972.6699218750 -157.4904022217 
16982.4375000000 -157.4680480957 
16992.2109375000 -157.4636077881 
17002.0078125000 -157.4719543457 
17011.7929687500 -157.4798126221 
17021.5820312500 -157.4706115723 
17031.3789062500 -157.4466552734 
17041.1992187500 -157.4064788818 
17051.0058593750 -157.3542327881 
17060.8183593750 -157.2946319580 
17070.6562500000 -157.2417449951 
17080.4804687500 -157.2099609375 
17090.3105468750 -157.1953125000 
17100.1445312500 -157.1941528320 
17110.0058593750 -157.2031250000 
17119.8515625000 -157.2339935303 
17129.7050781250 -157.3062896729 
17139.5820312500 -157.3665466309 
17149.4453125000 -157.4048919678 
17159.3144531250 -157.4170074463 
17169.1894531250 -157.4055175781 
17179.0898437500 -157.3899383545 
17188.9765625000 -157.3825073242 
17198.8671875000 -157.3807983398 
17208.7851562500 -157.3725128174 
17218.6875000000 -157.3403015137 
17228.5976562500 -157.3092193604 
17238.5117187500 -157.2904510498 
17248.4511718750 -157.2878875732 
17258.3789062500 -157.2985382080 
17268.3105468750 -157.3090362549 
17278.2675781250 -157.3108215332 
17288.2109375000 -157.3065032959 
17298.1601562500 -157.3012237549 
17308.1152343750 -157.2967376709 
17318.0957031250 -157.2904205322 
17328.0605468750 -157.2709808350 
17338.0332031250 -157.2345275879 
17348.0312500000 -157.1748657227 
17358.0136718750 -157.1041259766 
17368.0039062500 -157.0417327881 
17378.0000000000 -157.0083923340 
17388.0195312500 -157.0323486328 
17398.0253906250 -157.0874328613 
17408.0390625000 -157.1359710693 
17418.0761718750 -157.1402435303 
17428.0996093750 -157.1032867432 
17438.1289062500 -157.0411529541 
17448.1660156250 -156.9741821289 
17458.2265625000 -156.9500274658 
17468.2734375000 -156.9483184814 
17478.3261718750 -156.9596405029 
17488.4042968750 -156.9860687256 
17498.4687500000 -157.0385284424 
17508.5390625000 -157.0835723877 
17518.6328125000 -157.1211700439 
17528.7148437500 -157.1426696777 
17538.8027343750 -157.1360473633 
17548.8964843750 -157.1039581299 
17559.0156250000 -157.0925903320 
17569.1210937500 -157.1089324951 
17579.2324218750 -157.1495666504 
17589.3671875000 -157.1862030029 
17599.4902343750 -157.2015533447 
17609.6191406250 -157.1952209473 
17619.7519531250 -157.1842498779 
17629.9121093750 -157.1798400879 
17640.0585937500 -157.1703643799 
17650.2109375000 -157.1518249512 
17660.3867187500 -157.1256866455 
17670.5507812500 -157.0924835205 
17680.7207031250 -157.0734100342 
17690.8945312500 -157.0589904785 
17701.0957031250 -157.0427551270 
17711.2832031250 -157.0125122070 
17721.4746093750 -156.9398803711 
17731.6933593750 -156.8664855957 
17741.8984375000 -156.7996978760 
17752.1074218750 -156.7586822510 
17762.3242187500 -156.7582092285 
17772.5664062500 -156.7917938232 
17782.7949218750 -156.8215026855 
17793.0273437500 -156.8424530029 
17803.2871093750 -156.8654022217 
17813.5332031250 -156.8861541748 
17823.7851562500 -156.9083557129 
17834.0429687500 -156.9225463867 
17844.3261718750 -156.9157409668 
17854.5937500000 -156.8786773682 
17864.8691406250 -156.8405151367 
17875.1699218750 -156.8051910400 
17885.4570312500 -156.7763671875 
17895.7500000000 -156.7566833496 
17906.0488281250 -156.7479400635 
17916.3750000000 -156.7596588135 
17926.6855468750 -156.7865295410 
17937.0019531250 -156.8179931641 
17947.3437500000 -156.8212127686 
17957.6718750000 -156.7952880859 
17968.0078125000 -156.7449493408 
17978.3476562500 -156.6637268066 
17988.7148437500 -156.5296783447 
17999.0664062500 -156.4342346191 
18009.4238281250 -156.3736419678 
18019.8085937500 -156.3548431396 
18030.1796875000 -156.3822631836 
18040.5546875000 -156.4402160645 
18050.9375000000 -156.5158996582 
18061.3457031250 -156.6027832031 
18071.7402343750 -156.7103881836 
18082.1406250000 -156.7704772949 
18092.5664062500 -156.8050842285 
18102.9785156250 -156.8326416016 
18113.3964843750 -156.8548889160 
18123.8398437500 -156.8924102783 
18134.2714843750 -156.9616699219 
18144.7070312500 -157.0135192871 
18155.1484375000 -157.0413818359 
18165.6171875000 -157.0326232910 
18176.0722656250 -157.0013427734 
18186.5312500000 -156.9655914307 
18197.0175781250 -156.9340057373 
18207.4902343750 -156.9042205811 
18217.9687500000 -156.8540496826 
18228.4531250000 -156.8047943115 
18238.9628906250 -156.7519531250 
18249.4609375000 -156.7028350830 
18259.9628906250 -156.6966857910 
18270.4902343750 -156.7224426270 
18281.0058593750 -156.7776031494 
18291.5253906250 -156.8192596436 
18302.0527343750 -156.8535461426 
18312.6054687500 -156.8915557861 
18323.1445312500 -156.9159698486 
18333.6894531250 -156.9389495850 
18344.2597656250 -156.9822235107 
18354.8183593750 -157.0374908447 
18365.3808593750 -157.1168975830 
18375.9492187500 -157.2161407471 
18386.5449218750 -157.2496795654 
18397.1269531250 -157.2269592285 
18407.7148437500 -157.1618957520 
18418.3281250000 -157.1221618652 
18428.9277343750 -157.1067199707 
18439.5332031250 -157.1018371582 
18450.1445312500 -157.1018371582 
18460.7832031250 -157.1137695312 
18471.4082031250 -157.1542358398 
18482.0371093750 -157.1871643066 
18492.6953125000 -157.1899414062 
18503.3378906250 -157.1440277100 
18513.9863281250 -157.0976104736 
18524.6406250000 -157.0723876953 
18535.3222656250 -157.0696258545 
18545.9882812500 -157.0716552734 
18556.6621093750 -157.0592041016 
18567.3613281250 -157.0287780762 
18578.0468750000 -157.0115661621 
18588.7382812500 -157.0145874023 
18599.4355468750 -157.0404357910 
18610.1601562500 -157.0625762939 
18620.8710937500 -157.0787811279 
18631.5859375000 -157.1058654785 
18642.3300781250 -157.1529388428 
18653.0585937500 -157.1899871826 
18663.7929687500 -157.2117156982 
18674.5332031250 -157.2326507568 
18685.3007812500 -157.2671966553 
18696.0546875000 -157.3351593018 
18706.8144531250 -157.4422607422 
18717.5996093750 -157.5034027100 
18728.3730468750 -157.5225372314 
18739.1503906250 -157.4990844727 
18749.9355468750 -157.4617919922 
18760.7460937500 -157.4233245850 
18771.5429687500 -157.3826904297 
18782.3457031250 -157.3570404053 
18793.1757812500 -157.3446197510 
18803.9902343750 -157.3348083496 
18814.8125000000 -157.3242645264 
18825.6601562500 -157.3210144043 
18836.4941406250 -157.3236694336 
18847.3359375000 -157.3281250000 
18858.1816406250 -157.3262023926 
18869.0546875000 -157.3185119629 
18879.9140625000 -157.3112487793 
18890.7792968750 -157.3183593750 
18901.6718750000 -157.3286590576 
18912.5507812500 -157.3287200928 
18923.4335937500 -157.3049011230 
18934.3242187500 -157.2804718018 
18945.2421875000 -157.2730255127 
18956.1445312500 -157.2931518555 
18967.0546875000 -157.3127441406 
18977.9902343750 -157.3006896973 
18988.9121093750 -157.2632598877 
18999.8398437500 -157.2201232910 
19010.7734375000 -157.2320251465 
19021.7363281250 -157.2834472656 
19032.6835937500 -157.3550415039 
19043.6367187500 -157.4245300293 
19054.6171875000 -157.4329833984 
19065.5820312500 -157.4057922363 
19076.5546875000 -157.3699645996 
19087.5332031250 -157.3671264648 
19098.5390625000 -157.3739471436 
19109.5292968750 -157.3632354736 
19120.5273437500 -157.3202667236 
19131.5527343750 -157.2831268311 
19142.5625000000 -157.2594757080 
19153.5781250000 -157.2481384277 
19164.6015625000 -157.2530822754 
19175.6523437500 -157.2648468018 
19186.6875000000 -157.2773284912 
19197.7285156250 -157.2758483887 
19208.7988281250 -157.2550659180 
19219.8535156250 -157.2489624023 
19230.9140625000 -157.2702026367 
19241.9804687500 -157.3197479248 
19253.0761718750 -157.3483734131 
19264.1562500000 -157.3383789062 
19275.2421875000 -157.3057861328 
19286.3554687500 -157.2660827637 
19297.4550781250 -157.2604675293 
19308.5605468750 -157.2754821777 
19319.6738281250 -157.2842864990 
19330.8125000000 -157.2546997070 
19341.9375000000 -157.1844177246 
19353.0683593750 -157.1374511719 
19364.2285156250 -157.1257934570 
19375.3710937500 -157.1608276367 
19386.5214843750 -157.2281646729 
19397.6796875000 -157.2813415527 
19408.8632812500 -157.3327484131 
19420.0332031250 -157.4072723389 
19431.2089843750 -157.4947662354 
19442.4140625000 -157.5606536865 
19453.6015625000 -157.6052551270 
19464.7968750000 -157.6121673584 
19476.0214843750 -157.5677337646 
19487.2285156250 -157.5296936035 
19498.4433593750 -157.5064239502 
19509.6660156250 -157.4851531982 
19520.9140625000 -157.4542694092 
19532.1484375000 -157.4235992432 
19543.3886718750 -157.4181365967 
19554.6582031250 -157.4352569580 
19565.9121093750 -157.4657135010 
19577.1718750000 -157.4624176025 
19588.4375000000 -157.4214935303 
19599.7324218750 -157.3512878418 
19611.0117187500 -157.2624053955 
19622.2988281250 -157.2317047119 
19633.6132812500 -157.2582550049 
19644.9121093750 -157.3168334961 
19656.2167968750 -157.3953399658 
19667.5292968750 -157.4440155029 
19678.8691406250 -157.4529418945 
19690.1953125000 -157.4322509766 
19701.5253906250 -157.3950042725 
19712.8867187500 -157.3621215820 
19724.2304687500 -157.3813629150 
19735.5820312500 -157.4375305176 
19746.9394531250 -157.4767150879 
19758.3261718750 -157.4940795898 
19769.6972656250 -157.4892883301 
19781.0742187500 -157.4715270996 
19792.4804687500 -157.4598083496 
19803.8691406250 -157.4455108643 
19815.2675781250 -157.4087982178 
19826.6699218750 -157.3548889160 
19838.1035156250 -157.3165283203 
19849.5195312500 -157.3128509521 
19860.9433593750 -157.3316040039 
19872.3945312500 -157.3688964844 
19883.8300781250 -157.4109802246 
19895.2734375000 -157.4664916992 
19906.7226562500 -157.5196685791 
19918.2011718750 -157.5727996826 
19929.6640625000 -157.6157073975 
19941.1347656250 -157.5993957520 
19952.6328125000 -157.5234069824 
19964.1152343750 -157.4496612549 
19975.6035156250 -157.3910369873 
19987.0996093750 -157.3547058105 
19998.6250000000 -157.3443603516 
20010.1328125000 -157.3158416748 
20021.6484375000 -157.2722473145 
20033.1933593750 -157.2548522949 
20044.7226562500 -157.2678833008 
20056.2578125000 -157.3129577637 
20067.8007812500 -157.3627777100 
20079.3710937500 -157.3993072510 
20090.9277343750 -157.4178924561 
20102.4882812500 -157.4345245361 
20114.0800781250 -157.4671936035 
20125.6562500000 -157.5128173828 
20137.2382812500 -157.5416412354 
20148.8261718750 -157.5196380615 
20160.4453125000 -157.4727630615 
20172.0468750000 -157.4178619385 
20183.6562500000 -157.3630065918 
20195.2929687500 -157.3406524658 
20206.9160156250 -157.3436737061 
20218.5449218750 -157.3596649170 
20230.2031250000 -157.3745269775 
20241.8457031250 -157.3931274414 
20253.4941406250 -157.4333801270 
20265.1503906250 -157.4929351807 
20276.8339843750 -157.5360412598 
20288.5039062500 -157.5260314941 
20300.1796875000 -157.4962463379 
20311.8847656250 -157.4784851074 
20323.5742187500 -157.4942626953 
20335.2695312500 -157.5344390869 
20346.9726562500 -157.5614166260 
20358.7050781250 -157.5746459961 
20370.4218750000 -157.5878143311 
20382.1445312500 -157.6047363281 
20393.8964843750 -157.6093139648 
20405.6328125000 -157.5634155273 
20417.3769531250 -157.4709930420 
20429.1269531250 -157.3765869141 
20440.9062500000 -157.3221130371 
20452.6699218750 -157.3124694824 
20464.4394531250 -157.3262329102 
20476.2402343750 -157.3637542725 
20488.0234375000 -157.4152069092 
20499.8144531250 -157.4601593018 
20511.6113281250 -157.4633026123 
20523.4394531250 -157.4327087402 
20535.2500000000 -157.3939971924 
20547.0683593750 -157.3820648193 
20558.9160156250 -157.4384002686 
20570.7480468750 -157.5121307373 
20582.5859375000 -157.4998321533 
20594.4296875000 -157.2390289307 
20606.3046875000 -156.4772796631 
20618.1640625000 -155.5913391113 
20630.0292968750 -154.6572875977 
20641.9257812500 -153.9040527344 
20653.8046875000 -154.0308532715 
20665.6914062500 -154.9839782715 
20677.5839843750 -156.2570648193 
20689.5058593750 -157.1588287354 
20701.4121093750 -157.4763183594 
20713.3261718750 -157.5995483398 
20725.2695312500 -157.6933288574 
20737.1972656250 -157.7574768066 
20749.1308593750 -157.7817382812 
20761.0722656250 -157.7533111572 
20773.0429687500 -157.6892395020 
20784.9980468750 -157.6227111816 
20796.9589843750 -157.5722503662 
20808.9511718750 -157.5491180420 
20820.9257812500 -157.5487823486 
20832.9082031250 -157.5851287842 
20844.8984375000 -157.6506500244 
20856.9160156250 -157.7129058838 
20868.9199218750 -157.7475128174 
20880.9296875000 -157.7435455322 
20892.9687500000 -157.7019348145 
20904.9941406250 -157.6453857422 
20917.0234375000 -157.6150054932 
20929.0839843750 -157.6124572754 
20941.1289062500 -157.6382446289 
20953.1816406250 -157.6569519043 
20965.2402343750 -157.6287689209 
20977.3281250000 -157.5660858154 
20989.4003906250 -157.5160522461 
21001.4785156250 -157.5074920654 
21013.5878906250 -157.5292053223 
21025.6816406250 -157.5483245850 
21037.7812500000 -157.5427703857 
21049.8886718750 -157.5081787109 
21062.0273437500 -157.4420166016 
21074.1484375000 -157.4063110352 
21086.2753906250 -157.4484252930 
21098.4335937500 -157.5554962158 
21110.5761718750 -157.6708221436 
21122.7246093750 -157.7468719482 
21134.8808593750 -157.7682952881 
21147.0664062500 -157.7386627197 
21159.2382812500 -157.6690826416 
21171.4140625000 -157.6010742188 
21183.6210937500 -157.5264739990 
21195.8125000000 -157.4287567139 
21208.0117187500 -157.3509521484 
21220.2167968750 -157.3244018555 
21232.4511718750 -157.3703308105 
21244.6699218750 -157.4745483398 
21256.8964843750 -157.5902404785 
21269.1542968750 -157.6672210693 
21281.3945312500 -157.6925811768 
21293.6406250000 -157.6965484619 
21305.8964843750 -157.7044067383 
21318.1796875000 -157.7073822021 
21330.4492187500 -157.6968841553 
21342.7246093750 -157.6724548340 
21355.0312500000 -157.6293334961 
21367.3203125000 -157.5887145996 
21379.6171875000 -157.5669708252 
21391.9218750000 -157.5628814697 
21404.2558593750 -157.5552368164 
21416.5742187500 -157.5307006836 
21428.8984375000 -157.5027465820 
21441.2539062500 -157.4989929199 
21453.5937500000 -157.5342254639 
21465.9394531250 -157.5923309326 
21478.2929687500 -157.6427001953 
21490.6777343750 -157.6770019531 
21503.0449218750 -157.7118225098 
21515.4199218750 -157.7591552734 
21527.8261718750 -157.8101806641 
21540.2148437500 -157.8369140625 
21552.6113281250 -157.8378906250 
21565.0156250000 -157.8014068604 
21577.4492187500 -157.7332153320 
21589.8671875000 -157.6504974365 
21602.2929687500 -157.5715942383 
21614.7480468750 -157.5316314697 
21627.1875000000 -157.5644378662 
21639.6328125000 -157.6571197510 
21652.0878906250 -157.7492218018 
21664.5722656250 -157.7880554199 
21677.0390625000 -157.7719268799 
21689.5136718750 -157.7374877930 
21702.0195312500 -157.7168121338 
21714.5097656250 -157.7138366699 
21727.0058593750 -157.7183074951 
21739.5332031250 -157.7232818604 
21752.0449218750 -157.7207794189 
21764.5625000000 -157.7086334229 
21777.0878906250 -157.6990966797 
21789.6445312500 -157.6873474121 
21802.1855468750 -157.6429138184 
21814.7324218750 -157.5643768311 
21827.3105468750 -157.5001068115 
21839.8710937500 -157.4873352051 
21852.4414062500 -157.5057983398 
21865.0175781250 -157.5124359131 
21877.6230468750 -157.5047454834 
21890.2148437500 -157.5179138184 
21902.8125000000 -157.5649871826 
21915.4414062500 -157.6067962646 
21928.0527343750 -157.6378326416 
21940.6738281250 -157.6660156250 
21953.2988281250 -157.6991729736 
21965.9570312500 -157.7464904785 
21978.5996093750 -157.7850189209 
21991.2480468750 -157.7819061279 
22003.9277343750 -157.7289733887 
22016.5917968750 -157.6549377441 
22029.2617187500 -157.5959930420 
22041.9394531250 -157.5575408936 
22054.6484375000 -157.5269470215 
22067.3398437500 -157.5133209229 
22080.0410156250 -157.5349121094 
22092.7714843750 -157.5752716064 
22105.4863281250 -157.5951995850 
22118.2070312500 -157.5961151123 
22130.9355468750 -157.6320953369 
22143.6972656250 -157.7358551025 
22156.4414062500 -157.8606567383 
22169.1914062500 -157.9270935059 
22181.9746093750 -157.9199218750 
22194.7402343750 -157.8952331543 
22207.5136718750 -157.8937835693 
22220.2929687500 -157.8975067139 
22233.1054687500 -157.8804321289 
22245.9003906250 -157.8529663086 
22258.7031250000 -157.8312377930 
22271.5371093750 -157.8013458252 
22284.3535156250 -157.7582244873 
22297.1777343750 -157.7143554688 
22310.0097656250 -157.6728973389 
22322.8750000000 -157.6751708984 
22335.7207031250 -157.7592010498 
22348.5742187500 -157.8748779297 
22361.4609375000 -157.9020080566 
22374.3300781250 -157.8024597168 
22387.2070312500 -157.6673889160 
22400.0898437500 -157.5894927979 
22413.0058593750 -157.5841979980 
22425.9042968750 -157.6192932129 
22438.8105468750 -157.6614379883 
22451.7480468750 -157.6930847168 
22464.6699218750 -157.7157897949 
22477.5976562500 -157.7456817627 
22490.5585937500 -157.7879791260 
22503.5019531250 -157.8228912354 
22516.4531250000 -157.8361358643 
22529.4101562500 -157.8450164795 
22542.4003906250 -157.8696136475 
22555.3730468750 -157.8944244385 
22568.3535156250 -157.8829193115 
22581.3671875000 -157.8325042725 
22594.3632812500 -157.7852172852 
22607.3652343750 -157.7748107910 
22620.3750000000 -157.7996368408 
22633.4179687500 -157.8428192139 
22646.4433593750 -157.8778686523 
22659.4765625000 -157.8450164795 
22672.5429687500 -157.7722778320 
22685.5898437500 -157.6996459961 
22698.6464843750 -157.6442108154 
22711.7089843750 -157.6091766357 
22724.8046875000 -157.6139678955 
22737.8828125000 -157.6721496582 
22750.9667968750 -157.7384948730 
22764.0859375000 -157.7316894531 
22777.1855468750 -157.6406402588 
22790.2949218750 -157.5516204834 
22803.4101562500 -157.5396881104 
22816.5585937500 -157.5936279297 
22829.6894531250 -157.6630706787 
22842.8281250000 -157.7274169922 
22855.9980468750 -157.7827301025 
22869.1523437500 -157.8041534424 
22882.3144531250 -157.7711181641 
22895.4824218750 -157.7472839355 
22908.6835937500 -157.7590484619 
22921.8671875000 -157.7951354980 
22935.0585937500 -157.8255767822 
22948.2832031250 -157.8245849609 
22961.4902343750 -157.7804107666 
22974.7031250000 -157.7113189697 
22987.9257812500 -157.6685028076 
23001.1796875000 -157.6893157959 
23014.4179687500 -157.7512207031 
23027.6621093750 -157.8018035889 
23040.9394531250 -157.8267822266 
23054.1992187500 -157.8646392822 
23067.4667968750 -157.9357910156 
23080.7421875000 -158.0055084229 
23094.0507812500 -158.0151367188 
23107.3417968750 -157.9677276611 
23120.6386718750 -157.9269714355 
23133.9707031250 -157.9253387451 
23147.2851562500 -157.9270477295 
23160.6054687500 -157.8925781250 
23173.9335937500 -157.8382568359 
23187.2968750000 -157.8150939941 
23200.6406250000 -157.8511810303 
23213.9921875000 -157.8926086426 
23227.3769531250 -157.9239959717 
23240.7441406250 -157.9375762939 
23254.1191406250 -157.9184875488 
23267.5019531250 -157.8677825928 
23280.9179687500 -157.8134613037 
23294.3164062500 -157.7738952637 
23307.7226562500 -157.7405395508 
23321.1601562500 -157.7333831787 
23334.5820312500 -157.7734985352 
23348.0117187500 -157.8562622070 
23361.4726562500 -157.9521484375 
23374.9179687500 -158.0117340088 
23388.3710937500 -157.9988250732 
23401.8300781250 -157.9314575195 
23415.3242187500 -157.8696746826 
23428.7988281250 -157.8538513184 
23442.2812500000 -157.8638305664 
23455.7988281250 -157.8564758301 
23469.2968750000 -157.8375396729 
23482.8046875000 -157.8119201660 
23496.3183593750 -157.7748260498 
23509.8652343750 -157.7296142578 
23523.3964843750 -157.6963500977 
23536.9335937500 -157.7140502930 
23550.5039062500 -157.8010559082 
23564.0585937500 -157.8918609619 
23577.6191406250 -157.9550170898 
23591.1875000000 -157.9728393555 
23604.7910156250 -157.9719390869 
23618.3750000000 -157.9888610840 
23631.9667968750 -157.9985656738 
23645.5937500000 -157.9178161621 
23659.2011718750 -157.8184967041 
23672.8164062500 -157.7674865723 
23686.4394531250 -157.7672424316 
23700.0976562500 -157.7747955322 
23713.7363281250 -157.7594909668 
23727.3847656250 -157.7108764648 
23741.0644531250 -157.6713104248 
23754.7285156250 -157.6571807861 
23768.3984375000 -157.6411590576 
23782.0781250000 -157.6277160645 
23795.7910156250 -157.6433258057 
23809.4843750000 -157.6905822754 
23823.1875000000 -157.7386016846 
23836.9238281250 -157.7263031006 
23850.6406250000 -157.6835784912 
23864.3671875000 -157.6706237793 
23878.1015625000 -157.7263183594 
23891.8691406250 -157.8368682861 
23905.6191406250 -157.9761047363 
23919.3769531250 -158.0551300049 
23933.1679687500 -158.0647125244 
23946.9414062500 -158.0409240723 
23960.7226562500 -157.9927978516 
23974.5117187500 -157.9396362305 
23988.3359375000 -157.8999023438 
24002.1406250000 -157.8958129883 
24015.9531250000 -157.9153137207 
24029.8007812500 -157.9396209717 
24043.6308593750 -157.9558868408 
24057.4667968750 -157.9553375244 
24071.3125000000 -157.9080657959 
24085.1914062500 -157.8192596436 
24099.0527343750 -157.7363739014 
24112.9218750000 -157.7287445068 
24126.8242187500 -157.7968139648 
24140.7089843750 -157.8812103271 
24154.6035156250 -157.8944091797 
24168.5292968750 -157.8607025146 
24182.4394531250 -157.8185577393 
24196.3554687500 -157.7826232910 
24210.2812500000 -157.7502746582 
24224.2402343750 -157.7411804199 
24238.1816406250 -157.7658996582 
24252.1308593750 -157.8101196289 
24266.1132812500 -157.8568420410 
24280.0781250000 -157.8996276855 
24294.0527343750 -157.9006652832 
24308.0332031250 -157.8765869141 
24322.0488281250 -157.8681488037 
24336.0468750000 -157.8701019287 
24350.0507812500 -157.8356933594 
24364.0917968750 -157.7777252197 
24378.1132812500 -157.7436218262 
24392.1425781250 -157.7112579346 
24406.1796875000 -157.6705322266 
24420.2519531250 -157.6466064453 
24434.3066406250 -157.6857147217 
24448.3671875000 -157.7542419434 
24462.4648437500 -157.8272247314 
24476.5429687500 -157.8777770996 
24490.6289062500 -157.8798980713 
24504.7226562500 -157.8514709473 
24518.8515625000 -157.8430938721 
24532.9628906250 -157.8430023193 
24547.0820312500 -157.8353271484 
24561.2343750000 -157.8385009766 
24575.3710937500 -157.8573455811 
24589.5136718750 -157.8784637451 
24603.6640625000 -157.9082946777 
24617.8515625000 -157.9618377686 
24632.0175781250 -157.9785003662 
24646.1933593750 -157.9324493408 
24660.4042968750 -157.8741455078 
24674.5957031250 -157.8750610352 
24688.7968750000 -157.9564514160 
24703.0058593750 -158.0054931641 
24717.2480468750 -157.9865264893 
24731.4726562500 -157.9093627930 
24745.7070312500 -157.8521575928 
24759.9746093750 -157.8377990723 
24774.2226562500 -157.8265075684 
24788.4804687500 -157.7969665527 
24802.7460937500 -157.7705383301 
24817.0488281250 -157.7586975098 
24831.3300781250 -157.7593078613 
24845.6210937500 -157.7967224121 
24859.9453125000 -157.8374786377 
24874.2519531250 -157.8146820068 
24888.5683593750 -157.7328796387 
24902.8906250000 -157.6135559082 
24917.2500000000 -157.5589752197 
24931.5898437500 -157.5774078369 
24945.9375000000 -157.5897369385 
24960.3222656250 -157.5156250000 
24974.6855468750 -157.3716583252 
24989.0585937500 -157.2605743408 
25003.4394531250 -157.2194976807 
25017.8574218750 -157.3466186523 
25032.2539062500 -157.6253967285 
25046.6601562500 -157.8683471680 
25061.1015625000 -158.0405731201 
25075.5253906250 -158.0996398926 
25089.9550781250 -158.0138092041 
25104.4218750000 -157.8808288574 
25118.8691406250 -157.7583923340 
25133.3261718750 -157.6763458252 
25147.7890625000 -157.6636047363 
25162.2890625000 -157.6892547607 
25176.7714843750 -157.7506103516 
25191.2597656250 -157.8372650146 
25205.7851562500 -157.8948974609 
25220.2910156250 -157.9073181152 
25234.8046875000 -157.9223327637 
25249.3281250000 -158.0364685059 
25263.8867187500 -158.1721649170 
25278.4257812500 -158.2451324463 
25292.9726562500 -158.1841735840 
25307.5566406250 -158.0662384033 
25322.1210937500 -157.9431762695 
25336.6933593750 -157.8710021973 
25351.2753906250 -157.8988952637 
25365.8925781250 -157.9344482422 
25380.4902343750 -157.8813476562 
25395.0957031250 -157.7425842285 
25409.7402343750 -157.6452941895 
25424.3632812500 -157.6274719238 
25438.9941406250 -157.7062530518 
25453.6347656250 -157.7813415527 
25468.3105468750 -157.8125152588 
25482.9667968750 -157.7994995117 
25497.6328125000 -157.7989196777 
25512.3339843750 -157.8460388184 
25527.0175781250 -157.9567413330 
25541.7070312500 -158.0399169922 
25556.4062500000 -158.0034790039 
25571.1425781250 -157.8636322021 
25585.8593750000 -157.7718811035 
25600.5820312500 -157.7945251465 
25615.3437500000 -157.9015655518 
25630.0859375000 -158.0087890625 
25644.8359375000 -158.0347900391 
25659.5937500000 -157.9873046875 
25674.3886718750 -157.9276123047 
25689.1640625000 -157.9066772461 
25703.9492187500 -157.9063262939 
25718.7695312500 -157.9226074219 
25733.5703125000 -157.9419097900 
25748.3808593750 -157.9517364502 
25763.1972656250 -157.9885101318 
25778.0527343750 -158.0950164795 
25792.8886718750 -158.2586212158 
25807.7324218750 -158.3106994629 
25822.6132812500 -158.2315979004 
25837.4726562500 -158.0987854004 
25852.3417968750 -158.0424804688 
25867.2207031250 -158.0481567383 
25882.1347656250 -158.0229644775 
25897.0312500000 -157.9530487061 
25911.9335937500 -157.8960571289 
25926.8750000000 -157.8724822998 
25941.7949218750 -157.9177398682 
25956.7246093750 -157.9885711670 
25971.6914062500 -158.0777740479 
25986.6386718750 -158.1392059326 
26001.5937500000 -158.1466674805 
26016.5566406250 -158.1208038330 
26031.5585937500 -158.1061553955 
26046.5390625000 -158.1197662354 
26061.5292968750 -158.1312255859 
26076.5566406250 -158.0914459229 
26091.5625000000 -158.0013732910 
26106.5781250000 -157.9163513184 
26121.6015625000 -157.8682708740 
26136.6640625000 -157.8340911865 
26151.7050781250 -157.8419799805 
26166.7558593750 -157.8844757080 
26181.8437500000 -157.9200134277 
26196.9101562500 -157.9035644531 
26211.9863281250 -157.8935089111 
26227.0722656250 -157.9348754883 
26242.1953125000 -157.9765777588 
26257.2968750000 -157.9531402588 
26272.4082031250 -157.9212493896 
26287.5566406250 -157.9387664795 
26302.6835937500 -157.9921264648 
26317.8222656250 -158.0300140381 
26332.9667968750 -158.0722808838 
26348.1503906250 -158.1640777588 
26363.3144531250 -158.2369232178 
26378.4863281250 -158.2145385742 
26393.6953125000 -158.1008148193 
26408.8847656250 -158.0209503174 
26424.0839843750 -157.9761505127 
26439.2910156250 -157.9518432617 
26454.5351562500 -157.9341888428 
26469.7597656250 -157.9597778320 
26484.9921875000 -158.0328369141 
26500.2636718750 -158.1219787598 
26515.5156250000 -158.1398620605 
26530.7734375000 -158.1034851074 
26546.0429687500 -158.0497589111 
26561.3496093750 -157.9716491699 
26576.6347656250 -157.8357086182 
26591.9296875000 -157.7169952393 
26607.2617187500 -157.6785430908 
26622.5742187500 -157.7131805420 
26637.8964843750 -157.7660980225 
26653.2265625000 -157.8267669678 
26668.5937500000 -157.8638305664 
26683.9414062500 -157.8385925293 
26699.2988281250 -157.7641601562 
26714.6933593750 -157.6971588135 
26730.0664062500 -157.6588745117 
26745.4492187500 -157.6481628418 
26760.8417968750 -157.6766204834 
26776.2714843750 -157.7462005615 
26791.6816406250 -157.8515472412 
26807.0996093750 -158.0058441162 
26822.5566406250 -158.1551666260 
26837.9941406250 -158.1747131348 
26853.4375000000 -158.0804595947 
26868.8925781250 -157.9583587646 
26884.3847656250 -157.9090118408 
26899.8574218750 -157.9255981445 
26915.3378906250 -157.9487915039 
26930.8574218750 -157.9265899658 
26946.3554687500 -157.8788299561 
26961.8632812500 -157.8680572510 
26977.4082031250 -157.8810119629 
26992.9335937500 -157.8645019531 
27008.4687500000 -157.8364715576 
27024.0117187500 -157.8697662354 
27039.5937500000 -157.9613952637 
27055.1542968750 -158.0035095215 
27070.7246093750 -157.9361724854 
27086.3339843750 -157.8513793945 
27101.9218750000 -157.8377990723 
27117.5195312500 -157.9010467529 
27133.1250000000 -158.0147552490 
27148.7695312500 -158.1318359375 
27164.3945312500 -158.1700592041 
27180.0273437500 -158.1109313965 
27195.6992187500 -158.0477600098 
27211.3496093750 -158.0177764893 
27227.0097656250 -158.0112457275 
27242.6777343750 -158.0073699951 
27258.3867187500 -157.9842834473 
27274.0742187500 -157.9652099609 
27289.7695312500 -157.9841308594 
27305.5039062500 -158.0468902588 
27321.2187500000 -158.1119537354 
27336.9414062500 -158.1260681152 
27352.6738281250 -158.1167297363 
27368.4453125000 -158.1361846924 
27384.1972656250 -158.1394195557 
27399.9550781250 -158.0743103027 
27415.7539062500 -158.0227050781 
27431.5312500000 -158.0708160400 
27447.3183593750 -158.2110443115 
27463.1152343750 -158.3352050781 
27478.9492187500 -158.3549652100 
27494.7636718750 -158.3074493408 
27510.5859375000 -158.2462158203 
27526.4492187500 -158.1730346680 
27542.2910156250 -158.0727844238 
27558.1406250000 -157.9839477539 
27574.0000000000 -157.9522552490 
27589.9003906250 -157.9580841064 
27605.7773437500 -157.9590454102 
27621.6640625000 -157.9492187500 
27637.5917968750 -157.9675750732 
27653.4960937500 -158.0217285156 
27669.4101562500 -158.0652770996 
27685.3339843750 -158.0471191406 
27701.2968750000 -157.9597320557 
27717.2402343750 -157.8635101318 
27733.1914062500 -157.8089904785 
27749.1816406250 -157.8074798584 
27765.1503906250 -157.8509674072 
27781.1289062500 -157.8903808594 
27797.1171875000 -157.8855590820 
27813.1445312500 -157.8598175049 
27829.1523437500 -157.8534545898 
27845.1679687500 -157.8841247559 
27861.2226562500 -157.9511718750 
27877.2558593750 -158.0210876465 
27893.3007812500 -158.0371551514 
27909.3828125000 -157.9418182373 
27925.4453125000 -157.8644561768 
27941.5156250000 -157.9133453369 
27957.5957031250 -158.0077056885 
27973.7167968750 -158.0334472656 
27989.8144531250 -157.9968719482 
28005.9238281250 -157.9286041260 
28022.0703125000 -157.8682708740 
28038.1972656250 -157.8679656982 
28054.3339843750 -157.9021453857 
28070.4785156250 -157.8793487549 
28086.6640625000 -157.8085784912 
28102.8281250000 -157.8285064697 
28119.0000000000 -158.0152130127 
28135.2148437500 -158.1633300781 
28151.4062500000 -158.1810455322 
28167.6074218750 -158.1147003174 
28183.8164062500 -158.0113067627 
28200.0683593750 -157.9504547119 
28216.2968750000 -158.0364532471 
28232.5351562500 -158.2027435303 
28248.8144531250 -158.2513580322 
28265.0703125000 -158.1114196777 
28281.3378906250 -157.8982086182 
28297.6132812500 -157.7870941162 
28313.9296875000 -157.8423614502 
28330.2246093750 -157.9712066650 
28346.5273437500 -158.0973815918 
28362.8710937500 -158.1280670166 
28379.1953125000 -158.0546875000 
28395.5273437500 -157.9763183594 
28411.8691406250 -157.9758300781 
28428.2500000000 -158.0117340088 
28444.6113281250 -157.9995117188 
28460.9804687500 -157.9407196045 
28477.3906250000 -157.9089050293 
28493.7792968750 -157.9283752441 
28510.1777343750 -157.9751586914 
28526.5859375000 -158.0570678711 
28543.0332031250 -158.1191101074 
28559.4589843750 -158.1208343506 
28575.8964843750 -158.0862426758 
28592.3730468750 -158.0951690674 
28608.8261718750 -158.1766510010 
28625.2910156250 -158.1894836426 
28641.7656250000 -158.1360473633 
28658.2792968750 -158.1334533691 
28674.7734375000 -158.2196350098 
28691.2753906250 -158.3535461426 
28707.8183593750 -158.4064788818 
28724.3398437500 -158.3564147949 
28740.8691406250 -158.2541961670 
28757.4101562500 -158.1526184082 
28773.9921875000 -158.0447387695 
28790.5507812500 -157.9931488037 
28807.1191406250 -158.0023193359 
28823.7304687500 -158.0067138672 
28840.3183593750 -158.0164947510 
28856.9160156250 -158.1106109619 
28873.5214843750 -158.1730499268 
28890.1699218750 -158.0959625244 
28906.7968750000 -157.9612731934 
28923.4316406250 -157.9139099121 
28940.1093750000 -157.9666900635 
28956.7636718750 -158.0199279785 
28973.4296875000 -158.0799713135 
28990.1347656250 -158.1748504639 
29006.8183593750 -158.2311248779 
29023.5117187500 -158.2711486816 
29040.2148437500 -158.3216552734 
29056.9589843750 -158.3478240967 
29073.6816406250 -158.3241729736 
29090.4121093750 -158.2653961182 
29107.1855468750 -158.1887969971 
29123.9375000000 -158.1258392334 
29140.6972656250 -158.0898895264 
29157.4687500000 -158.0749969482 
29174.2812500000 -158.1019439697 
29191.0703125000 -158.1293792725 
29207.8691406250 -158.1169433594 
29224.7109375000 -158.0890808105 
29241.5292968750 -158.0948028564 
29258.3574218750 -158.1220397949 
29275.1953125000 -158.1504058838 
29292.0761718750 -158.1969146729 
29308.9335937500 -158.2055511475 
29325.8007812500 -158.1477355957 
29342.7089843750 -158.0798187256 
29359.5957031250 -157.9679412842 
29376.4921875000 -157.8814849854 
29393.3984375000 -157.9530639648 
29410.3457031250 -158.1634368896 
29427.2714843750 -158.2371826172 
29444.2070312500 -158.1882171631 
29461.1835937500 -158.1274261475 
29478.1386718750 -158.1008758545 
29495.1035156250 -158.0646972656 
29512.0781250000 -158.0300292969 
29529.0937500000 -158.0378875732 
29546.0878906250 -158.0450439453 
29563.0917968750 -158.0301666260 
29580.1386718750 -158.0466156006 
29597.1621093750 -158.1092681885 
29614.1933593750 -158.1258850098 
29631.2363281250 -158.0825347900 
29648.3222656250 -158.0912170410 
29665.3847656250 -158.1130676270 
29682.4570312500 -158.0809631348 
29699.5722656250 -158.0605316162 
29716.6640625000 -158.0839691162 
29733.7656250000 -158.1148986816 
29750.8769531250 -158.1011962891 
29768.0312500000 -158.0496826172 
29785.1621093750 -157.9983673096 
29802.3046875000 -158.0044403076 
29819.4882812500 -158.0574645996 
29836.6484375000 -158.1188812256 
29853.8203125000 -158.1564331055 
29871.0000000000 -158.1832580566 
29888.2246093750 -158.1795654297 
29905.4238281250 -158.0896606445 
29922.6347656250 -157.9901428223 
29939.8886718750 -158.0123138428 
29957.1191406250 -158.1643066406 
29974.3593750000 -158.2437438965 
29991.6406250000 -158.2057952881 
30008.9023437500 -157.9937591553 
30026.1718750000 -157.9502868652 
30043.4511718750 -157.9162750244 
30060.7734375000 -157.8937072754 
30078.0742187500 -157.8830108643 
30095.3847656250 -157.8830566406 
30112.7363281250 -157.8917541504 
30130.0664062500 -157.9041748047 
30147.4062500000 -157.9179382324 
30164.7558593750 -157.9327392578 
30182.1484375000 -157.9491729736 
30199.5175781250 -157.9685668945 
30216.8984375000 -157.9938507080 
30234.3203125000 -158.0233154297 
30251.7207031250 -158.0541534424 
30269.1308593750 -158.0827941895 
30286.5507812500 -158.1051025391 
30304.0136718750 -158.1155548096 
30321.4531250000 -158.1130065918 
30338.9023437500 -158.1036224365 
30356.3964843750 -158.0932464600 
30373.8671875000 -158.0880432129 
30391.3457031250 -158.0934906006 
30408.8359375000 -158.1156311035 
30426.3691406250 -158.1499786377 
30443.8808593750 -158.1901092529 
30461.4003906250 -158.2304229736 
30478.9648437500 -158.2658538818 
30496.5039062500 -158.2922515869 
30514.0546875000 -158.3063201904 
30531.6152343750 -158.3138122559 
30549.2207031250 -158.3187255859 
30566.8007812500 -158.3244323730 
30584.3925781250 -158.3332977295 
30602.0273437500 -158.3460388184 
30619.6386718750 -158.3595275879 
30637.2597656250 -158.3683319092 
30654.8925781250 -158.3689117432 
30672.5664062500 -158.3592987061 
30690.2187500000 -158.3394012451 
30707.8808593750 -158.3112182617 
30725.5878906250 -158.2802429199 
30743.2695312500 -158.2530975342 
30760.9628906250 -158.2324523926 
30778.6640625000 -158.2185363770 
30796.4121093750 -158.2087860107 
30814.1347656250 -158.1975860596 
30831.8691406250 -158.1711730957 
30849.6464843750 -158.1234588623 
30867.4003906250 -158.0539093018 
30885.1640625000 -157.9675445557 
30902.9375000000 -157.8743591309 
30920.7558593750 -157.7883148193 
30938.5507812500 -157.7332000732 
30956.3554687500 -157.7172088623 
30974.2050781250 -157.7398223877 
30992.0312500000 -157.7953948975 
31009.8671875000 -157.8736114502 
31027.7128906250 -157.9609069824 
31045.6035156250 -158.0402069092 
31063.4707031250 -158.0977783203 
31081.3476562500 -158.1333770752 
31099.2675781250 -158.1502380371 
31117.1660156250 -158.1541442871 
31135.0742187500 -158.1520843506 
31153.0253906250 -158.1505126953 
31170.9531250000 -158.1542205811 
31188.8925781250 -158.1619567871 
31206.8417968750 -158.1714324951 
31224.8359375000 -158.1800994873 
31242.8046875000 -158.1855316162 
31260.7851562500 -158.1859741211 
31278.8105468750 -158.1797943115 
31296.8105468750 -158.1675415039 
31314.8222656250 -158.1514282227 
31332.8437500000 -158.1338653564 
31350.9101562500 -158.1177062988 
31368.9531250000 -158.1060333252 
31387.0058593750 -158.1014709473 
31405.1035156250 -158.1072692871 
31423.1757812500 -158.1215667725 
31441.2597656250 -158.1417999268 
31459.3535156250 -158.1649627686 
31477.4941406250 -158.1875762939 
31495.6093750000 -158.2059326172 
31513.7343750000 -158.2168273926 
31531.9042968750 -158.2160797119 
31550.0507812500 -158.2062988281 
31568.2089843750 -158.1907806396 
31586.3750000000 -158.1737823486 
31604.5878906250 -158.1596832275 
31622.7773437500 -158.1522369385 
31640.9746093750 -158.1536560059 
31659.2187500000 -158.1655883789 
31677.4394531250 -158.1844787598 
31695.6699218750 -158.2077941895 
31713.9101562500 -158.2326507568 
31732.1953125000 -158.2557525635 
31750.4570312500 -158.2734375000 
31768.7304687500 -158.2823333740 
31787.0468750000 -158.2788696289 
31805.3417968750 -158.2656860352 
31823.6445312500 -158.2475585938 
31841.9589843750 -158.2292022705 
31860.3183593750 -158.2145080566 
31878.6542968750 -158.2059326172 
31897.0000000000 -158.2039642334 
31915.3925781250 -158.2073211670 
31933.7597656250 -158.2122650146 
31952.1367187500 -158.2147369385 
31970.5253906250 -158.2117919922 
31988.9589843750 -158.2014923096 
32007.3691406250 -158.1833038330 
32025.7890625000 -158.1582489014 
32044.2558593750 -158.1288299561 
32062.6972656250 -158.0994720459 
32081.1484375000 -158.0747680664 
32099.6113281250 -158.0567626953 
32118.1191406250 -158.0455169678 
32136.6035156250 -158.0392456055 
32155.0976562500 -158.0348968506 
32173.6386718750 -158.0291290283 
32192.1542968750 -158.0198211670 
32210.6796875000 -158.0075836182 
32229.2519531250 -157.9977264404 
32247.8007812500 -157.9957427979 
32266.3593750000 -158.0056915283 
32284.9277343750 -158.0290832520 
32303.5429687500 -158.0642547607 
32322.1347656250 -158.1060028076 
32340.7343750000 -158.1470031738 
32359.3828125000 -158.1770324707 
32378.0058593750 -158.1903533936 
32396.6386718750 -158.1869964600 
32415.2832031250 -158.1704711914 
32433.9726562500 -158.1468353271 
32452.6386718750 -158.1233367920 
32471.3144531250 -158.1063079834 
32490.0390625000 -158.0998840332 
32508.7363281250 -158.1052398682 
32527.4453125000 -158.1184082031 
32546.1640625000 -158.1326904297 
32564.9296875000 -158.1431579590 
32583.6718750000 -158.1468658447 
32602.4218750000 -158.1435241699 
32621.2207031250 -158.1351165771 
32639.9941406250 -158.1249847412 
32658.7792968750 -158.1164855957 
32677.5742187500 -158.1122436523 
32696.4160156250 -158.1120147705 
32715.2324218750 -158.1140747070 
32734.0585937500 -158.1168518066 
32752.9335937500 -158.1193695068 
32771.7812500000 -158.1214904785 
32790.6445312500 -158.1238098145 
32809.5156250000 -158.1271057129 
32828.4296875000 -158.1320953369 
32847.3242187500 -158.1394195557 
32866.2265625000 -158.1495208740 
32885.1796875000 -158.1627349854 
32904.1015625000 -158.1791687012 
32923.0390625000 -158.1983184814 
32941.9882812500 -158.2189483643 
32960.9804687500 -158.2393493652 
32979.9492187500 -158.2577209473 
32998.9296875000 -158.2728881836 
33017.9570312500 -158.2844543457 
33036.9570312500 -158.2926788330 
33055.9726562500 -158.2988433838 
33074.9960937500 -158.3037261963 
33094.0664062500 -158.3080444336 
33113.1093750000 -158.3122100830 
33132.1679687500 -158.3160095215 
33151.2695312500 -158.3181762695 
33170.3476562500 -158.3163146973 
33189.4375000000 -158.3071594238 
33208.5390625000 -158.2870178223 
33227.6875000000 -158.2530059814 
33246.8085937500 -158.2074432373 
33265.9414062500 -158.1542053223 
33285.1250000000 -158.0992126465 
33304.2773437500 -158.0501556396 
33323.4453125000 -158.0143585205 
33342.6250000000 -157.9977874756 
33361.8476562500 -158.0035858154 
33381.0468750000 -158.0307617188 
33400.2578125000 -158.0741729736 
33419.5156250000 -158.1248321533 
33438.7500000000 -158.1708831787 
33457.9921875000 -158.2050170898 
33477.2851562500 -158.2243652344 
33496.5507812500 -158.2304382324 
33515.8281250000 -158.2280120850 
33535.1171875000 -158.2228393555 
33554.4531250000 -158.2195587158 
33573.7617187500 -158.2204284668 
33593.0859375000 -158.2250671387 
33612.4531250000 -158.2313842773 
33631.7968750000 -158.2367248535 
33651.1523437500 -158.2390136719 
33670.5195312500 -158.2371063232 
33689.9335937500 -158.2297058105 
33709.3203125000 -158.2156066895 
33728.7226562500 -158.1942138672 
33748.1679687500 -158.1666870117 
33767.5898437500 -158.1364593506 
33787.0234375000 -158.1085968018 
33806.4687500000 -158.0884094238 
33825.9609375000 -158.0793609619 
33845.4296875000 -158.0817413330 
33864.9062500000 -158.0928039551 
33884.4335937500 -158.1076354980 
33903.9335937500 -158.1232147217 
33923.4453125000 -158.1390838623 
33942.9648437500 -158.1561126709 
33962.5390625000 -158.1753845215 
33982.0820312500 -158.1973114014 
34001.6406250000 -158.2218933105 
34021.2460937500 -158.2488708496 
34040.8242187500 -158.2777557373 
34060.4140625000 -158.3075408936 
34080.0156250000 -158.3358459473 
34099.6679687500 -158.3587188721 
34119.2890625000 -158.3707275391 
34138.9257812500 -158.3688812256 
34158.6093750000 -158.3535614014 
34178.2695312500 -158.3273315430 
34197.9375000000 -158.2937927246 
34217.6171875000 -158.2564086914 
34237.3476562500 -158.2180786133 
34257.0507812500 -158.1819305420 
34276.7656250000 -158.1516723633 
34296.5312500000 -158.1319274902 
34316.2695312500 -158.1272888184 
34336.0156250000 -158.1401824951 
34355.7773437500 -158.1693572998 
34375.5859375000 -158.2092742920 
34395.3710937500 -158.2507324219 
34415.1640625000 -158.2835235596 
34435.0078125000 -158.3013458252 
34454.8242187500 -158.3019104004 
34474.6523437500 -158.2868347168 
34494.4921875000 -158.2603302002 
34514.3828125000 -158.2279663086 
34534.2460937500 -158.1960296631 
34554.1210937500 -158.1702117920 
34574.0429687500 -158.1554260254 
34593.9414062500 -158.1553344727 
34613.8476562500 -158.1716918945 
34633.8085937500 -158.2042999268 
34653.7382812500 -158.2502136230 
34673.6835937500 -158.3040313721 
34693.6367187500 -158.3575744629 
34713.6406250000 -158.4006805420 
34733.6171875000 -158.4217681885 
34753.6054687500 -158.4164123535 
34773.6445312500 -158.3868560791 
34793.6562500000 -158.3431091309 
34813.6835937500 -158.2995605469 
34833.7187500000 -158.2700195312 
34853.8007812500 -158.2624664307 
34873.8593750000 -158.2764739990 
34893.9296875000 -158.3033142090 
34914.0507812500 -158.3296356201 
34934.1406250000 -158.3426208496 
34954.2460937500 -158.3352203369 
34974.3632812500 -158.3080291748 
34994.5273437500 -158.2679901123 
35014.6679687500 -158.2249450684 
35034.8203125000 -158.1876220703 
35055.0195312500 -158.1623535156 
35075.1953125000 -158.1534881592 
35095.3789062500 -158.1639709473 
35115.5781250000 -158.1959381104 
35135.8242187500 -158.2454833984 
35156.0429687500 -158.3026275635 
35176.2773437500 -158.3526000977 
35196.5585937500 -158.3808593750 
35216.8125000000 -158.3802032471 
35237.0820312500 -158.3553009033 
35257.3593750000 -158.3199920654 
35277.6914062500 -158.2902221680 
35297.9921875000 -158.2767944336 
35318.3046875000 -158.2810516357 
35338.6679687500 -158.2959442139 
35359.0078125000 -158.3103027344 
35379.3554687500 -158.3146362305 
35399.7148437500 -158.3049621582 
35420.1289062500 -158.2835083008 
35440.5117187500 -158.2568817139 
35460.9062500000 -158.2327728271 
35481.3554687500 -158.2179718018 
35501.7734375000 -158.2175598145 
35522.2031250000 -158.2345123291 
35542.6484375000 -158.2696075439 
35563.1406250000 -158.3205718994 
35583.6093750000 -158.3809051514 
35604.0859375000 -158.4406280518 
35624.6171875000 -158.4879760742 
35645.1171875000 -158.5146026611 
35665.6289062500 -158.5207519531 
35686.1562500000 -158.5139617920 
35706.7343750000 -158.5047454834 
35727.2812500000 -158.5007324219 
35747.8437500000 -158.5027923584 
35768.4531250000 -158.5054016113 
35789.0390625000 -158.5004119873 
35809.6367187500 -158.4818572998 
35830.2421875000 -158.4490966797 
35850.9023437500 -158.4068756104 
35871.5351562500 -158.3634796143 
35892.1796875000 -158.3271331787 
35912.8750000000 -158.3041229248 
35933.5429687500 -158.2973785400 
35954.2226562500 -158.3051910400 
35974.9531250000 -158.3211975098 
35995.6562500000 -158.3352508545 
36016.3710937500 -158.3370666504 
36037.0976562500 -158.3204650879 
36057.8789062500 -158.2865905762 
36078.6289062500 -158.2439880371 
36099.3906250000 -158.2045288086 
36120.2070312500 -158.1790466309 
36140.9921875000 -158.1742095947 
36161.7929687500 -158.1912231445 
36182.6015625000 -158.2264251709 
36203.4648437500 -158.2723541260 
36224.3007812500 -158.3187713623 
36245.1484375000 -158.3555297852 
36266.0468750000 -158.3753662109 
36286.9179687500 -158.3766784668 
36307.8007812500 -158.3642730713 
36328.6953125000 -158.3468322754 
36349.6445312500 -158.3325042725 
36370.5625000000 -158.3251037598 
36391.4921875000 -158.3225708008 
36412.4765625000 -158.3188629150 
36433.4296875000 -158.3079681396 
36454.3984375000 -158.2875213623 
36475.3789062500 -158.2599639893 
36496.4101562500 -158.2307128906 
36517.4140625000 -158.2052612305 
36538.4296875000 -158.1868591309 
36559.4960937500 -158.1769866943 
36580.5351562500 -158.1770172119 
36601.5898437500 -158.1890411377 
36622.6523437500 -158.2151489258 
36643.7695312500 -158.2550659180 
36664.8554687500 -158.3036499023 
36685.9570312500 -158.3519592285 
36707.1093750000 -158.3897399902 
36728.2343750000 -158.4096984863 
36749.3710937500 -158.4105377197 
36770.5195312500 -158.3973541260 
36791.7226562500 -158.3724670410 
36812.8945312500 -158.3445434570 
36834.0820312500 -158.3150482178 
36855.3203125000 -158.2867889404 
36876.5312500000 -158.2579956055 
36897.7539062500 -158.2315673828 
36918.9882812500 -158.2086791992 
36940.2734375000 -158.1901702881 
36961.5312500000 -158.1774597168 
36982.8046875000 -158.1734924316 
37004.1289062500 -158.1821441650 
37025.4257812500 -158.2054290771 
37046.7304687500 -158.2399902344 
37068.0507812500 -158.2761993408 
37089.4257812500 -158.3012084961 
37110.7695312500 -158.3050842285 
37132.1289062500 -158.2859191895 
37153.5390625000 -158.2503051758 
37174.9179687500 -158.2091979980 
37196.3125000000 -158.1728515625 
37217.7617187500 -158.1484222412 
37239.1796875000 -158.1400909424 
37260.6093750000 -158.1500091553 
37282.0546875000 -158.1779327393 
37303.5507812500 -158.2198944092 
37325.0195312500 -158.2680053711 
37346.5000000000 -158.3126525879 
37368.0312500000 -158.3463745117 
37389.5390625000 -158.3669433594 
37411.0546875000 -158.3770751953 
37432.5859375000 -158.3815002441 
37454.1679687500 -158.3834991455 
37475.7226562500 -158.3834228516 
37497.2890625000 -158.3793182373 
37518.9101562500 -158.3689880371 
37540.5039062500 -158.3517608643 
37562.1054687500 -158.3297119141 
37583.7226562500 -158.3074340820 
37605.3945312500 -158.2906799316 
37627.0351562500 -158.2841644287 
37648.6914062500 -158.2894897461 
37670.3984375000 -158.3127441406 
37692.0781250000 -158.3340301514 
37713.7695312500 -158.3362884521 
37735.4726562500 -158.3281097412 
37757.2304687500 -158.3149566650 
37778.9609375000 -158.3050994873 
37800.7031250000 -158.3058776855 
37822.4960937500 -158.3209533691 
37844.2656250000 -158.3494567871 
37866.0429687500 -158.3865509033 
37887.8359375000 -158.4248046875 
37909.6796875000 -158.4555816650 
37931.5000000000 -158.4704437256 
37953.3281250000 -158.4628906250 
37975.2109375000 -158.4306793213 
37997.0664062500 -158.3772888184 
38018.9335937500 -158.3113861084 
38040.8125000000 -158.2439575195 
38062.7460937500 -158.1848144531 
38084.6523437500 -158.1405944824 
38106.5703125000 -158.1145629883 
38128.5429687500 -158.1071472168 
38150.4843750000 -158.1160430908 
38172.4414062500 -158.1360778809 
38194.4062500000 -158.1599426270 
38216.4296875000 -158.1802062988 
38238.4218750000 -158.1920471191 
38260.4296875000 -158.1948852539 
38282.4921875000 -158.1919708252 
38304.5234375000 -158.1884002686 
38326.5664062500 -158.1890563965 
38348.6210937500 -158.2066040039 
38370.7343750000 -158.2443695068 
38392.8164062500 -158.2817535400 
38414.9101562500 -158.3231964111 
38437.0625000000 -158.3611450195 
38459.1796875000 -158.3876342773 
38481.3164062500 -158.3982696533 
38503.4609375000 -158.3947448730 
38525.6601562500 -158.3839569092 
38547.8320312500 -158.3738250732 
38570.0156250000 -158.3689422607 
38592.2578125000 -158.3688049316 
38614.4648437500 -158.3693695068 
38636.6875000000 -158.3664703369 
38658.9648437500 -158.3583068848 
38681.2148437500 -158.3460540771 
38703.4765625000 -158.3322296143 
38725.7500000000 -158.3192291260 
38748.0781250000 -158.3086853027 
38770.3750000000 -158.3019104004 
38792.6875000000 -158.3001403809 
38815.0585937500 -158.3085632324 
38837.3945312500 -158.3244934082 
38859.7460937500 -158.3353118896 
38882.1093750000 -158.3433685303 
38904.5273437500 -158.3490447998 
38926.9179687500 -158.3552093506 
38949.3203125000 -158.3658599854 
38971.7773437500 -158.3838043213 
38994.2070312500 -158.4089355469 
39016.6484375000 -158.4379730225 
39039.1015625000 -158.4660186768 
39061.6093750000 -158.4889984131 
39084.0898437500 -158.5054321289 
39106.5820312500 -158.5163421631 
39129.1328125000 -158.5238647461 
39151.6484375000 -158.5295257568 
39174.1835937500 -158.5344390869 
39196.7265625000 -158.5324859619 
39219.3281250000 -158.5226745605 
39241.8984375000 -158.5029602051 
39264.4804687500 -158.4717102051 
39287.1210937500 -158.4303741455 
39309.7304687500 -158.3843383789 
39332.3515625000 -158.3416442871 
39354.9882812500 -158.3100128174 
39377.6796875000 -158.2936096191 
39400.3437500000 -158.2912597656 
39423.0156250000 -158.2971801758 
39445.7460937500 -158.3037261963 
39468.4492187500 -158.3048400879 
39491.1640625000 -158.2988433838 
39513.8906250000 -158.2861938477 
39536.6718750000 -158.2872619629 
39559.4257812500 -158.3046112061 
39582.1914062500 -158.3320617676 
39605.0156250000 -158.3618621826 
39627.8085937500 -158.3854522705 
39650.6132812500 -158.3975982666 
39673.4335937500 -158.3984069824 
39696.3085937500 -158.3921813965 
39719.1523437500 -158.3845825195 
39742.0117187500 -158.3799743652 
39764.9257812500 -158.3803405762 
39787.8125000000 -158.3855285645 
39810.7070312500 -158.3988647461 
39833.6210937500 -158.4104766846 
39856.5859375000 -158.4087219238 
39879.5234375000 -158.3908386230 
39902.4765625000 -158.3502960205 
39925.4804687500 -158.2861175537 
39948.4609375000 -158.2062683105 
39971.4492187500 -158.1268310547 
39994.4960937500 -158.0663909912 
40017.5117187500 -158.0387878418 
40040.5429687500 -158.0477142334 
40063.5859375000 -158.0860137939 
40086.6875000000 -158.1664886475 
40109.7578125000 -158.2395629883 
40132.8398437500 -158.2767944336 
40155.9804687500 -158.3107147217 
40179.0898437500 -158.3475952148 
40202.2109375000 -158.3898620605 
40225.3476562500 -158.4341583252 
40248.5429687500 -158.4729461670 
40271.7070312500 -158.4985961914 
40294.8828125000 -158.5075531006 
40318.1132812500 -158.5022430420 
40341.3164062500 -158.4824981689 
40364.5351562500 -158.4649200439 
40387.7656250000 -158.4552764893 
40411.0507812500 -158.4412078857 
40434.3085937500 -158.4162750244 
40457.5781250000 -158.3765258789 
40480.9062500000 -158.3229827881 
40504.2031250000 -158.2624664307 
40527.5117187500 -158.2064819336 
40550.8359375000 -158.1682586670 
40574.2148437500 -158.1715393066 
40597.5664062500 -158.2429656982 
40620.9296875000 -158.3265075684 
40644.3515625000 -158.4199371338 
40667.7421875000 -158.5046539307 
40691.1484375000 -158.5628051758 
40714.5664062500 -158.5829467773 
40738.0390625000 -158.5645141602 
40761.4843750000 -158.5182342529 
40784.9414062500 -158.4367980957 
40808.4609375000 -158.3795776367 
40831.9453125000 -158.3655700684 
40855.4414062500 -158.3638916016 
40878.9570312500 -158.3657836914 
40902.5273437500 -158.3650665283 
40926.0664062500 -158.3609619141 
40949.6171875000 -158.3572845459 
40973.2304687500 -158.3586425781 
40996.8085937500 -158.3727569580 
41020.4023437500 -158.3902893066 
41044.0078125000 -158.3977661133 
41067.6757812500 -158.4018859863 
41091.3085937500 -158.4064331055 
41114.9570312500 -158.4147338867 
41138.6640625000 -158.4256286621 
41162.3398437500 -158.4323120117 
41186.0273437500 -158.4257049561 
41209.7304687500 -158.3802947998 
41233.4921875000 -158.3153381348 
41257.2226562500 -158.2800598145 
41280.9648437500 -158.2646636963 
41304.7656250000 -158.2726135254 
41328.5390625000 -158.3006134033 
41352.3203125000 -158.3414306641 
41376.1210937500 -158.3874511719 
41399.9765625000 -158.4532470703 
41423.8046875000 -158.5076293945 
41447.6406250000 -158.5329437256 
41471.5390625000 -158.5491790771 
41495.4062500000 -158.5574340820 
41519.2890625000 -158.5605773926 
41543.2265625000 -158.5623626709 
41567.1367187500 -158.5656738281 
41591.0585937500 -158.5737152100 
41614.9921875000 -158.5784301758 
41638.9882812500 -158.5742340088 
41662.9492187500 -158.5630950928 
41686.9257812500 -158.5468444824 
41710.9648437500 -158.5292053223 
41734.9687500000 -158.5143280029 
41758.9882812500 -158.5062408447 
41783.0195312500 -158.5181884766 
41807.1093750000 -158.5401458740 
41831.1718750000 -158.5689392090 
41855.2421875000 -158.5973663330 
41879.3789062500 -158.6160278320 
41903.4804687500 -158.6166687012 
41927.5937500000 -158.5963439941 
41951.7226562500 -158.5394592285 
41975.9140625000 -158.4877777100 
42000.0703125000 -158.4770812988 
42024.2382812500 -158.4907226562 
42048.4726562500 -158.5236663818 
42072.6679687500 -158.5638580322 
42096.8828125000 -158.5964965820 
42121.1093750000 -158.6044464111 
42145.3945312500 -158.5682220459 
42169.6484375000 -158.5270538330 
42193.9179687500 -158.4878540039 
42218.2460937500 -158.4607849121 
42242.5429687500 -158.4503173828 
42266.8554687500 -158.4537658691 
42291.1796875000 -158.4657897949 
42315.5625000000 -158.4653625488 
42339.9179687500 -158.4539947510 
42364.2812500000 -158.4400482178 
42388.7109375000 -158.4295806885 
42413.1054687500 -158.4257812500 
42437.5117187500 -158.4313659668 
42461.9335937500 -158.4428253174 
42486.4179687500 -158.4521942139 
42510.8710937500 -158.4624328613 
42535.3359375000 -158.4734344482 
42559.8593750000 -158.4853210449 
42584.3515625000 -158.4985504150 
42608.8593750000 -158.5222625732 
42633.3828125000 -158.5501708984 
42657.9648437500 -158.5714721680 
42682.5117187500 -158.5945129395 
42707.0781250000 -158.6178588867 
42731.6992187500 -158.6381683350 
42756.2929687500 -158.6501007080 
42780.8984375000 -158.6333160400 
42805.5195312500 -158.6035919189 
42830.1992187500 -158.5682373047 
42854.8476562500 -158.5376434326 
42879.5117187500 -158.5205230713 
42904.2343750000 -158.5270538330 
42928.9257812500 -158.5541839600 
42953.6328125000 -158.5728149414 
42978.3984375000 -158.5831756592 
43003.1328125000 -158.5813293457 
43027.8828125000 -158.5652160645 
43052.6445312500 -158.5104064941 
43077.4687500000 -158.4293670654 
43102.2578125000 -158.3685150146 
43127.0625000000 -158.3165435791 
43151.9296875000 -158.2854766846 
43176.7656250000 -158.2832183838 
43201.6132812500 -158.3372039795 
43226.4726562500 -158.4308166504 
43251.3984375000 -158.5014495850 
43276.2890625000 -158.5646514893 
43301.1953125000 -158.6115570068 
43326.1640625000 -158.6358184814 
43351.0976562500 -158.6196746826 
43376.0429687500 -158.5524597168 
43401.0078125000 -158.4798736572 
43426.0312500000 -158.3952331543 
43451.0234375000 -158.3079986572 
43476.0312500000 -158.1954498291 
43501.0976562500 -158.1169128418 
43526.1328125000 -158.0879669189 
43551.1796875000 -158.0711517334 
43576.2460937500 -158.0598449707 
43601.3710937500 -158.0481872559 
43626.4648437500 -158.0213775635 
43651.5703125000 -157.9820404053 
43676.7382812500 -157.9457397461 
43701.8750000000 -157.8989257812 
43727.0234375000 -157.8387603760 
43752.1914062500 -157.7216186523 
43777.4179687500 -157.5877990723 
43802.6093750000 -157.4956512451 
43827.8203125000 -157.4049987793 
43853.0898437500 -157.3148498535 
43878.3281250000 -157.1729736328 
43903.5781250000 -157.0202636719 
43928.8437500000 -156.9112396240 
43954.1757812500 -156.7997283936 
43979.4687500000 -156.6887664795 
44004.7812500000 -156.5318603516 
44030.1523437500 -156.3948364258 
44055.4921875000 -156.3220825195 
44080.8437500000 -156.2664337158 
44106.2148437500 -156.2284698486 
44131.6445312500 -156.2067108154 
44157.0429687500 -156.1969909668 
44182.4531250000 -156.1983795166 
44207.9296875000 -156.2010650635 
44233.3710937500 -156.2044372559 
44258.8281250000 -156.2111206055 
44284.2968750000 -156.2386016846 
44309.8320312500 -156.2935180664 
44335.3320312500 -156.3503265381 
44360.8476562500 -156.4179534912 
44386.4257812500 -156.5223846436 
44411.9687500000 -156.6148834229 
44437.5273437500 -156.6665191650 
44463.1015625000 -156.7150573730 
44488.7382812500 -156.7639923096 
44514.3437500000 -156.8352050781 
44539.9609375000 -156.8932342529 
44565.6406250000 -156.9185485840 
44591.2890625000 -156.9379425049 
44616.9531250000 -156.9599151611 
44642.6757812500 -157.0184631348 
44668.3671875000 -157.1120910645 
44694.0742187500 -157.1940917969 
44719.7968750000 -157.2813568115 
44745.5820312500 -157.3620758057 
44771.3320312500 -157.4384155273 
44797.0976562500 -157.4510040283 
44822.9296875000 -157.4216613770 
44848.7226562500 -157.3807983398 
44874.5351562500 -157.3366699219 
44900.3593750000 -157.3322143555 
44926.2500000000 -157.3549346924 
44952.1015625000 -157.3890533447 
44977.9726562500 -157.4281768799 
45003.9062500000 -157.4882812500 
45029.8046875000 -157.5453643799 
45055.7226562500 -157.5781250000 
45081.6484375000 -157.6055603027 
45107.6445312500 -157.6441955566 
45133.6015625000 -157.6973724365 
45159.5781250000 -157.7518005371 
45185.6171875000 -157.8194122314 
45211.6210937500 -157.8917999268 
45237.6406250000 -157.9820556641 
45263.6718750000 -158.0345001221 
45289.7734375000 -158.0413818359 
45315.8359375000 -158.0321807861 
45341.9140625000 -158.0041503906 
45368.0585937500 -157.9798583984 
45394.1679687500 -157.9756622314 
45420.2929687500 -157.9845428467 
45446.4335937500 -158.0218353271 
45472.6367187500 -158.0693054199 
45498.8046875000 -158.0917816162 
45524.9882812500 -158.0953521729 
45551.2382812500 -158.0765991211 
45577.4531250000 -158.0193786621 
45603.6835937500 -157.9627990723 
45629.9296875000 -157.9425811768 
45656.2382812500 -157.9404754639 
45682.5117187500 -157.9651336670 
45708.8046875000 -158.0013885498 
45735.1601562500 -158.0224761963 
45761.4804687500 -158.0365142822 
45787.8125000000 -158.0447082520 
45814.1640625000 -158.0462646484 
45840.5820312500 -158.0456085205 
45866.9609375000 -158.0426330566 
45893.3593750000 -158.0282745361 
45919.8203125000 -158.0036010742 
45946.2460937500 -157.9858703613 
45972.6875000000 -157.9746093750 
45999.1445312500 -157.9830932617 
46025.6679687500 -158.0194396973 
46052.1562500000 -158.0566711426 
46078.6601562500 -158.0961303711 
46105.2265625000 -158.1446838379 
46131.7617187500 -158.1722106934 
46158.3085937500 -158.1744079590 
46184.9257812500 -158.1671295166 
46211.5039062500 -158.1490478516 
46238.0976562500 -158.1349487305 
46264.7070312500 -158.1322021484 
46291.3828125000 -158.1345062256 
46318.0234375000 -158.1448822021 
46344.6796875000 -158.1586456299 
46371.4023437500 -158.1676940918 
46398.0898437500 -158.1749420166 
46424.7890625000 -158.1797943115 
46451.5078125000 -158.1770477295 
46478.2929687500 -158.1704559326 
46505.0390625000 -158.1629943848 
46531.8046875000 -158.1729125977 
46558.6328125000 -158.1989440918 
46585.4257812500 -158.2391967773 
46612.2382812500 -158.3075866699 
46639.0625000000 -158.3523101807 
46665.9531250000 -158.3468017578 
46692.8085937500 -158.3104095459 
46719.6796875000 -158.2189331055 
46746.6210937500 -158.1322631836 
46773.5234375000 -158.1015930176 
46800.4414062500 -158.0988464355 
46827.3750000000 -158.1380157471 
46854.3750000000 -158.1949768066 
46881.3398437500 -158.2283020020 
46908.3203125000 -158.2575836182 
46935.3671875000 -158.2680053711 
46962.3750000000 -158.2677764893 
46989.4023437500 -158.2674560547 
47016.4453125000 -158.2749633789 
47043.5546875000 -158.2908325195 
47070.6289062500 -158.3012847900 
47097.7187500000 -158.3057403564 
47124.8750000000 -158.2966613770 
47151.9921875000 -158.2801666260 
47179.1289062500 -158.2754974365 
47206.2812500000 -158.2956237793 
47233.5000000000 -158.3428344727 
47260.6835937500 -158.3810272217 
47287.8789062500 -158.4108886719 
47315.1484375000 -158.4212493896 
47342.3750000000 -158.3992156982 
47369.6210937500 -158.3747100830 
47396.8828125000 -158.3424072266 
47424.2109375000 -158.3141174316 
47451.5039062500 -158.2903747559 
47478.8125000000 -158.2588348389 
47506.1875000000 -158.2026672363 
47533.5273437500 -158.1529541016 
47560.8828125000 -158.1325378418 
47588.2539062500 -158.1237640381 
47615.6914062500 -158.1322631836 
47643.0976562500 -158.1464538574 
47670.5156250000 -158.1768646240 
47698.0000000000 -158.2127532959 
47725.4492187500 -158.2373046875 
47752.9179687500 -158.2603607178 
47780.3984375000 -158.2892608643 
47807.9492187500 -158.3092498779 
47835.4609375000 -158.3137817383 
47862.9921875000 -158.3046112061 
47890.5859375000 -158.2832489014 
47918.1484375000 -158.2677612305 
47945.7265625000 -158.2583312988 
47973.3710937500 -158.2700500488 
48000.9804687500 -158.2907257080 
48028.6015625000 -158.3163146973 
48056.2421875000 -158.3529815674 
48083.9531250000 -158.3798675537 
48111.6250000000 -158.3897552490 
48139.3125000000 -158.3966064453 
48167.0703125000 -158.3990325928 
48194.7890625000 -158.3966064453 
48222.5234375000 -158.3777770996 
48250.2773437500 -158.3367156982 
48278.0976562500 -158.2952117920 
48305.8828125000 -158.2318420410 
48333.6835937500 -158.1963348389 
48361.5507812500 -158.2076263428 
48389.3828125000 -158.2469177246 
48417.2304687500 -158.3302154541 
48445.0937500000 -158.3900299072 
48473.0273437500 -158.3894348145 
48500.9218750000 -158.3326721191 
48528.8359375000 -158.2585449219 
48556.8164062500 -158.2234344482 
48584.7617187500 -158.2118377686 
48612.7226562500 -158.2354888916 
48640.6992187500 -158.2656097412 
48668.7421875000 -158.3152465820 
48696.7539062500 -158.3571472168 
48724.7773437500 -158.3741149902 
48752.8710937500 -158.3823089600 
48780.9296875000 -158.3810119629 
48809.0039062500 -158.3812408447 
48837.0898437500 -158.3929901123 
48865.2500000000 -158.4162292480 
48893.3710937500 -158.4341888428 
48921.5117187500 -158.4509582520 
48949.7187500000 -158.4514770508 
48977.8867187500 -158.4434509277 
49006.0742187500 -158.4337158203 
49034.2773437500 -158.4379425049 
49062.5507812500 -158.4513549805 
49090.7851562500 -158.4726409912 
49119.0390625000 -158.4797515869 
49147.3593750000 -158.4729156494 
49175.6445312500 -158.4621887207 
49203.9453125000 -158.4674377441 
49232.2617187500 -158.4846038818 
49260.6484375000 -158.5196533203 
49288.9960937500 -158.5509033203 
49317.3632812500 -158.5618743896 
49345.7968750000 -158.5527801514 
49374.1953125000 -158.5124511719 
49402.6093750000 -158.4663543701 
49431.0429687500 -158.3870086670 
49459.5429687500 -158.3208007812 
49488.0078125000 -158.2981414795 
49516.4882812500 -158.3019561768 
49545.0390625000 -158.3303527832 
49573.5507812500 -158.3499450684 
49602.0820312500 -158.3534851074 
49630.6796875000 -158.3213348389 
49659.2421875000 -158.2774810791 
49687.8203125000 -158.1910552979 
49716.4179687500 -158.1044006348 
49745.0820312500 -158.0671386719 
49773.7109375000 -158.0845794678 
49802.3554687500 -158.1908111572 
49831.0703125000 -158.3649139404 
49859.7500000000 -158.5165710449 
49888.4453125000 -158.5606384277 
49917.1523437500 -158.5282897949 
49945.9375000000 -158.4372100830 
49974.6796875000 -158.3698272705 
50003.4414062500 -158.2911987305 
50032.2734375000 -158.2396697998 
50061.0664062500 -158.2233276367 
50089.8750000000 -158.2280120850 
50118.7031250000 -158.2587127686 
50147.5976562500 -158.2888793945 
50176.4609375000 -158.3324127197 
50205.3359375000 -158.3662109375 
50234.2851562500 -158.3785400391 
50263.1914062500 -158.3646850586 
50292.1210937500 -158.3365631104 
50321.0625000000 -158.2809295654 
50350.0781250000 -158.2334136963 
50379.0546875000 -158.2181091309 
50408.0468750000 -158.2219085693 
50437.1132812500 -158.2413635254 
50466.1367187500 -158.2555999756 
50495.1796875000 -158.2715911865 
50524.2421875000 -158.2868499756 
50553.3710937500 -158.3128967285 
50582.4648437500 -158.3516540527 
50611.5742187500 -158.3839874268 
50640.7578125000 -158.4345245361 
50669.9023437500 -158.4805450439 
50699.0625000000 -158.5038757324 
50728.2382812500 -158.5186614990 
50757.4882812500 -158.5078277588 
50786.6992187500 -158.4744873047 
50815.9257812500 -158.4460296631 
50845.2265625000 -158.4429931641 
50874.4882812500 -158.4641418457 
50903.7656250000 -158.4936065674 
50933.0625000000 -158.5077667236 
50962.4296875000 -158.5105590820 
50991.7578125000 -158.5170593262 
51021.1015625000 -158.5542602539 
51050.5234375000 -158.6201782227 
51079.9023437500 -158.6723175049 
51109.2968750000 -158.7253417969 
51138.7109375000 -158.7223205566 
51168.1953125000 -158.6435089111 
51197.6445312500 -158.5455780029 
51227.1093750000 -158.5027923584 
51256.6445312500 -158.5114288330 
51286.1445312500 -158.5850982666 
51315.6562500000 -158.6828308105 
51345.1914062500 -158.7514953613 
51374.7968750000 -158.7650451660 
51404.3593750000 -158.7430267334 
51433.9453125000 -158.6938323975 
51463.6015625000 -158.6317138672 
51493.2187500000 -158.5675506592 
51522.8515625000 -158.5189514160 
51552.5585937500 -158.4235229492 
51582.2265625000 -158.3130187988 
51611.9140625000 -158.2326507568 
51641.6171875000 -158.2148284912 
51671.3906250000 -158.2439422607 
51701.1289062500 -158.3105926514 
51730.8828125000 -158.3707122803 
51760.7109375000 -158.4186248779 
51790.5000000000 -158.4692230225 
51820.3046875000 -158.5041961670 
51850.1250000000 -158.5433502197 
51880.0234375000 -158.5618286133 
51909.8789062500 -158.5607299805 
51939.7539062500 -158.5519104004 
51969.6992187500 -158.5419158936 
51999.6093750000 -158.5186920166 
52029.5351562500 -158.4865417480 
52059.4765625000 -158.4459381104 
52089.4960937500 -158.4063568115 
52119.4726562500 -158.3886108398 
52149.4648437500 -158.4053802490 
52179.5351562500 -158.4414825439 
52209.5664062500 -158.5142364502 
52239.6093750000 -158.5792846680 
52269.6757812500 -158.6071472168 
52299.8125000000 -158.6069488525 
52329.9101562500 -158.5987854004 
52360.0273437500 -158.5903930664 
52390.2187500000 -158.5871124268 
52420.3671875000 -158.5792388916 
52450.5351562500 -158.5593261719 
52480.7187500000 -158.5282745361 
52510.9804687500 -158.5012664795 
52541.1992187500 -158.4930267334 
52571.4375000000 -158.4981384277 
52601.7500000000 -158.5152893066 
52632.0234375000 -158.5332336426 
52662.3125000000 -158.5373077393 
52692.6171875000 -158.5095977783 
52723.0000000000 -158.4573822021 
52753.3437500000 -158.4142303467 
52783.7031250000 -158.3542175293 
52814.1367187500 -158.3106536865 
52844.5312500000 -158.3045959473 
52874.9414062500 -158.3419799805 
52905.3710937500 -158.4350585938 
52935.8789062500 -158.5547332764 
52966.3398437500 -158.6334533691 
52996.8242187500 -158.7183532715 
53027.3828125000 -158.7545318604 
53057.8984375000 -158.7257385254 
53088.4335937500 -158.6562957764 
53118.9843750000 -158.5638275146 
53149.6132812500 -158.4778747559 
53180.1992187500 -158.4171142578 
53210.8046875000 -158.3733520508 
53241.4882812500 -158.3479003906 
53272.1250000000 -158.3127441406 
53302.7851562500 -158.2945861816 
53333.5195312500 -158.3212585449 
53364.2109375000 -158.3844451904 
53394.9218750000 -158.4648590088 
53425.6523437500 -158.5339202881 
53456.4570312500 -158.5743865967 
53487.2187500000 -158.5913848877 
53518.0000000000 -158.5793457031 
53548.8593750000 -158.5456390381 
53579.6757812500 -158.5153961182 
53610.5117187500 -158.4821319580 
53641.3632812500 -158.4771728516 
53672.2929687500 -158.5034790039 
53703.1835937500 -158.5319213867 
53734.0898437500 -158.5370788574 
53765.0703125000 -158.5218505859 
53796.0117187500 -158.5009002686 
53826.9726562500 -158.4925231934 
53857.9492187500 -158.5085449219 
53889.0039062500 -158.5371246338 
53920.0156250000 -158.5525970459 
53951.0468750000 -158.5470886230 
53982.1562500000 -158.5083160400 
54013.2226562500 -158.4496612549 
54044.3046875000 -158.3980865479 
54075.4062500000 -158.3658447266 
54106.5859375000 -158.3467254639 
54137.7265625000 -158.3444061279 
54168.8828125000 -158.3628997803 
54200.1132812500 -158.4108428955 
54231.3085937500 -158.4705200195 
54262.5156250000 -158.5181579590 
54293.7460937500 -158.5455169678 
54325.0507812500 -158.5588989258 
54356.3125000000 -158.5739746094 
54387.5937500000 -158.5914306641 
54418.9531250000 -158.6039581299 
54450.2734375000 -158.6142272949 
54481.6093750000 -158.6378631592 
54512.9609375000 -158.6695861816 
54544.3945312500 -158.7326202393 
54575.7851562500 -158.7863006592 
54607.1914062500 -158.7906799316 
54638.6796875000 -158.7466430664 
54670.1250000000 -158.6618041992 
54701.5859375000 -158.5658264160 
54733.0664062500 -158.4759216309 
54764.6250000000 -158.4048309326 
54796.1406250000 -158.3669433594 
54827.6757812500 -158.3531951904 
54859.2890625000 -158.3579254150 
54890.8632812500 -158.3743286133 
54922.4492187500 -158.4124450684 
54954.0585937500 -158.4676361084 
54985.7460937500 -158.5219726562 
55017.3867187500 -158.5518341064 
55049.0507812500 -158.5351562500 
55080.7929687500 -158.4871215820 
55112.4921875000 -158.4272155762 
55144.2070312500 -158.3796691895 
55175.9414062500 -158.3563385010 
55207.7578125000 -158.3464355469 
55239.5273437500 -158.3414916992 
55271.3203125000 -158.3378906250 
55303.1875000000 -158.3439025879 
55335.0156250000 -158.3646240234 
55366.8593750000 -158.4028472900 
55398.7851562500 -158.4461059570 
55430.6640625000 -158.4783325195 
55462.5664062500 -158.4922027588 
55494.4843750000 -158.4892425537 
55526.4804687500 -158.4891510010 
55558.4375000000 -158.5059967041 
55590.4101562500 -158.5265045166 
55622.4648437500 -158.5183258057 
55654.4765625000 -158.4720153809 
55686.5039062500 -158.4002838135 
55718.5507812500 -158.3405761719 
55750.6796875000 -158.3131256104 
55782.7617187500 -158.3003692627 
55814.8632812500 -158.2833862305 
55847.0468750000 -158.2596893311 
55879.1875000000 -158.2436981201 
55911.3437500000 -158.2456512451 
55943.5234375000 -158.2689208984 
55975.7773437500 -158.3127136230 
56007.9921875000 -158.3462829590 
56040.2265625000 -158.3674011230 
56072.5390625000 -158.3663635254 
56104.8085937500 -158.3374023438 
56137.0937500000 -158.3033599854 
56169.4023437500 -158.2924346924 
56201.7890625000 -158.3128967285 
56234.1328125000 -158.3608703613 
56266.4960937500 -158.4050750732 
56298.9375000000 -158.4133605957 
56331.3359375000 -158.3891143799 
56363.7578125000 -158.3492889404 
56396.1914062500 -158.3180694580 
56428.7109375000 -158.3035736084 
56461.1835937500 -158.2967987061 
56493.6796875000 -158.2957611084 
56526.2539062500 -158.3062286377 
56558.7812500000 -158.3213195801 
56591.3320312500 -158.3330078125 
56623.9023437500 -158.3379974365 
56656.5507812500 -158.3413543701 
56689.1562500000 -158.3486785889 
56721.7812500000 -158.3551940918 
56754.4843750000 -158.3544616699 
56787.1484375000 -158.3511199951 
56819.8281250000 -158.3570709229 
56852.5273437500 -158.3769226074 
56885.3085937500 -158.4003143311 
56918.0468750000 -158.4231414795 
56950.8007812500 -158.4512634277 
56983.6406250000 -158.4528045654 
57016.4335937500 -158.4003143311 
57049.2460937500 -158.3059234619 
57082.0781250000 -158.2124786377 
57114.9882812500 -158.1698303223 
57147.8593750000 -158.2098846436 
57180.7460937500 -158.2953186035 
57213.7187500000 -158.3915405273 
57246.6445312500 -158.4896240234 
57279.5898437500 -158.5359649658 
57312.6171875000 -158.5656585693 
57345.6015625000 -158.5904388428 
57378.6015625000 -158.6126403809 
57411.6210937500 -158.6298675537 
57444.7265625000 -158.6338195801 
57477.7851562500 -158.6259765625 
57510.8632812500 -158.6134796143 
57544.0234375000 -158.6105499268 
57577.1406250000 -158.6198883057 
57610.2773437500 -158.6246490479 
57643.4296875000 -158.6123199463 
57676.6679687500 -158.5716400146 
57709.8593750000 -158.5113677979 
57743.0703125000 -158.4411163330 
57776.3671875000 -158.3623352051 
57809.6171875000 -158.3217620850 
57842.8867187500 -158.2958984375 
57876.1718750000 -158.2849578857 
57909.5429687500 -158.3053131104 
57942.8710937500 -158.3488769531 
57976.2187500000 -158.3909149170 
58009.6445312500 -158.4013977051 
58043.0312500000 -158.3785400391 
58076.4335937500 -158.3562469482 
58109.8554687500 -158.3517913818 
58143.3632812500 -158.3687286377 
58176.8242187500 -158.3893280029 
58210.3046875000 -158.3918762207 
58243.8671875000 -158.3575897217 
58277.3867187500 -158.3220520020 
58310.9257812500 -158.3112030029 
58344.4843750000 -158.3286132812 
58378.1250000000 -158.3623199463 
58411.7187500000 -158.3875885010 
58445.3359375000 -158.3781280518 
58479.0351562500 -158.3470306396 
58512.6914062500 -158.3155822754 
58546.3632812500 -158.3045654297 
58580.0546875000 -158.3143005371 
58613.8320312500 -158.3412170410 
58647.5664062500 -158.3985595703 
58681.3164062500 -158.4668579102 
58715.1523437500 -158.5510253906 
58748.9414062500 -158.6180572510 
58782.7539062500 -158.6284027100 
58816.5820312500 -158.5765380859 
58850.4960937500 -158.5237884521 
58884.3632812500 -158.4806365967 
58918.2500000000 -158.4405975342 
58952.2226562500 -158.4024505615 
58986.1484375000 -158.3812866211 
59020.0937500000 -158.4000549316 
59054.0625000000 -158.4368591309 
59088.1132812500 -158.4712066650 
59122.1171875000 -158.5036773682 
59156.1406250000 -158.5585937500 
59190.2500000000 -158.5969696045 
59224.3125000000 -158.5978851318 
59258.3984375000 -158.5550689697 
59292.5000000000 -158.4784545898 
59326.6875000000 -158.4009094238 
59360.8320312500 -158.3910980225 
59394.9921875000 -158.4123840332 
59429.2382812500 -158.4076995850 
59463.4414062500 -158.3554077148 
59497.6601562500 -158.2919158936 
59531.9687500000 -158.2675781250 
59566.2265625000 -158.3222656250 
59600.5078125000 -158.4650878906 
59634.8085937500 -158.5694732666 
59669.1914062500 -158.6190032959 
59703.5312500000 -158.6169433594 
59737.8906250000 -158.5706634521 
59772.3359375000 -158.4989166260 
59806.7343750000 -158.4617919922 
59841.1523437500 -158.4470672607 
59875.5898437500 -158.4448394775 
59910.1132812500 -158.4541320801 
59944.5937500000 -158.4797363281 
59979.0898437500 -158.5181274414 
60013.6757812500 -158.5666503906 
60048.2109375000 -158.6353912354 
60082.7695312500 -158.6762390137 
60117.3476562500 -158.6842498779 
60152.0117187500 -158.6570892334 
60186.6289062500 -158.6368103027 
60221.2656250000 -158.6371002197 
60255.9882812500 -158.6444091797 
60290.6640625000 -158.6385040283 
60325.3632812500 -158.6244354248 
60360.0781250000 -158.6173248291 
60394.8828125000 -158.6345062256 
60429.6406250000 -158.6873931885 
60464.4140625000 -158.7200622559 
60499.2812500000 -158.7043914795 
60534.0976562500 -158.6316528320 
60568.9335937500 -158.5827026367 
60603.7890625000 -158.5731811523 
60638.7343750000 -158.5999908447 
60673.6328125000 -158.6290893555 
60708.5507812500 -158.6460113525 
60743.5546875000 -158.6328582764 
60778.5117187500 -158.5982360840 
60813.4882812500 -158.5610504150 
60848.4882812500 -158.5370788574 
60883.5703125000 -158.5409698486 
60918.6093750000 -158.5534820557 
60953.6679687500 -158.5599822998 
60988.8125000000 -158.5511779785 
61023.9140625000 -158.5385589600 
61059.0312500000 -158.5523834229 
61094.1718750000 -158.5882415771 
61129.3984375000 -158.5855712891 
61164.5781250000 -158.4864196777 
61199.7773437500 -158.2881164551 
61235.0625000000 -158.0048980713 
61270.3046875000 -157.8572082520 
61305.5664062500 -157.8067321777 
61340.8476562500 -157.8109741211 
61376.2148437500 -157.8091888428 
61411.5390625000 -157.7657470703 
61446.8789062500 -157.6654052734 
61482.3085937500 -157.5764312744 
61517.6914062500 -157.4873504639 
61553.0937500000 -157.3964080811 
61588.5859375000 -157.3793334961 
61624.0312500000 -157.4448699951 
61659.4960937500 -157.6356048584 
61694.9804687500 -157.8156127930 
61730.5507812500 -157.9697418213 
61766.0781250000 -158.1035919189 
61801.6250000000 -158.1516723633 
61837.2578125000 -158.1279296875 
61872.8476562500 -158.0489654541 
61908.4531250000 -157.9575653076 
61944.0820312500 -157.9677581787 
61979.7968750000 -158.0599212646 
62015.4687500000 -158.1722259521 
62051.1562500000 -158.1800537109 
62086.9335937500 -158.1233520508 
62122.6640625000 -158.0617370605 
62158.4179687500 -158.0735931396 
62194.1875000000 -158.1486663818 
62230.0507812500 -158.2801513672 
62265.8632812500 -158.3592987061 
62301.6953125000 -158.3983001709 
62337.6210937500 -158.4309234619 
62373.4960937500 -158.4655914307 
62409.3906250000 -158.5044708252 
62445.3046875000 -158.5327758789 
62481.3125000000 -158.5440673828 
62517.2695312500 -158.5630187988 
62553.2500000000 -158.5909881592 
62589.3164062500 -158.6141052246 
62625.3359375000 -158.6118469238 
62661.3750000000 -158.5938110352 
62697.4375000000 -158.5646362305 
62733.5898437500 -158.5503845215 
62769.6914062500 -158.5477600098 
62805.8164062500 -158.5472412109 
62842.0273437500 -158.5478820801 
62878.1953125000 -158.5638580322 
62914.3789062500 -158.6101684570 
62950.5859375000 -158.6979980469 
62986.8828125000 -158.7493438721 
63023.1328125000 -158.7443389893 
63059.4023437500 -158.6747589111 
63095.7617187500 -158.6134643555 
63132.0742187500 -158.6012878418 
63168.4062500000 -158.6031188965 
63204.7578125000 -158.6020660400 
63241.2031250000 -158.6062316895 
63277.5976562500 -158.6217346191 
63314.0117187500 -158.6410675049 
63350.5195312500 -158.6452026367 
63386.9765625000 -158.6435241699 
63423.4570312500 -158.6405792236 
63459.9570312500 -158.6274719238 
63496.5468750000 -158.6066131592 
63533.0898437500 -158.6000366211 
63569.6523437500 -158.6098937988 
63606.3046875000 -158.6244659424 
63642.9101562500 -158.6203308105 
63679.5390625000 -158.6014099121 
63716.1835937500 -158.5704345703 
63752.9218750000 -158.5347747803 
63789.6132812500 -158.5077819824 
63826.3242187500 -158.4892578125 
63863.1250000000 -158.4710998535 
63899.8789062500 -158.4483947754 
63936.6523437500 -158.4360046387 
63973.5195312500 -158.4402770996 
64010.3359375000 -158.4647827148 
64047.1718750000 -158.4923553467 
64084.0312500000 -158.5290222168 
64120.9804687500 -158.5855407715 
64157.8828125000 -158.6441040039 
64194.8046875000 -158.6933746338 
64231.8203125000 -158.7434692383 
64268.7851562500 -158.7726440430 
64305.7695312500 -158.7332153320 
64342.7773437500 -158.6875610352 
64379.8789062500 -158.6615600586 
64416.9296875000 -158.6383361816 
64454.0000000000 -158.5768737793 
64491.1640625000 -158.5093841553 
64528.2773437500 -158.4597015381 
64565.4140625000 -158.4432373047 
64602.5703125000 -158.4597625732 
64639.8203125000 -158.4704589844 
64677.0195312500 -158.4726562500 
64714.2421875000 -158.4658966064 
64751.5546875000 -158.4497222900 
64788.8203125000 -158.4385986328 
64826.1054687500 -158.4379730225 
64863.4140625000 -158.4465332031 
64900.8125000000 -158.4517669678 
64938.1640625000 -158.4683685303 
64975.5351562500 -158.5032653809 
65013.0000000000 -158.5459594727 
65050.4140625000 -158.5619964600 
65087.8515625000 -158.5132141113 
65125.3085937500 -158.4656829834 
65162.8593750000 -158.4421386719 
65200.3593750000 -158.4496765137 
65237.8828125000 -158.4782257080 
65275.5000000000 -158.4965667725 
65313.0625000000 -158.5092163086 
65350.6523437500 -158.5371246338 
65388.2617187500 -158.5957183838 
65425.9609375000 -158.6547546387 
65463.6132812500 -158.6653594971 
65501.2890625000 -158.6331024170 
65539.0546875000 -158.5631713867 
65576.7734375000 -158.4885253906 
65614.5156250000 -158.4374847412 
65652.2734375000 -158.4128875732 
65690.1328125000 -158.4429779053 
65727.9296875000 -158.5203399658 
65765.7578125000 -158.5861511230 
65803.6796875000 -158.6264953613 
65841.5468750000 -158.6700439453 
65879.4375000000 -158.7080535889 
65917.3515625000 -158.6893005371 
65955.3593750000 -158.6496276855 
65993.3203125000 -158.6416473389 
66031.2968750000 -158.6589508057 
66069.3671875000 -158.6885986328 
66107.3906250000 -158.6993560791 
66145.4375000000 -158.6662139893 
66183.5781250000 -158.6063232422 
66221.6640625000 -158.5325775146 
66259.7734375000 -158.4779815674 
66297.9062500000 -158.5168914795 
66336.1328125000 -158.6073303223 
66374.3125000000 -158.6570129395 
66412.5078125000 -158.6657409668 
66450.8046875000 -158.6510772705 
66489.0468750000 -158.6438903809 
66527.3125000000 -158.6408843994 
66565.5937500000 -158.6133575439 
66603.9765625000 -158.5283355713 
66642.3046875000 -158.3436889648 
66680.6562500000 -158.1507873535 
66719.1093750000 -158.0301361084 
66757.5000000000 -157.9885559082 
66795.9218750000 -157.9681854248 
66834.3593750000 -157.8628845215 
66872.8984375000 -157.1417083740 
66911.3828125000 -155.0593719482 
66949.8906250000 -152.4979858398 
66988.4921875000 -151.1230163574 
67027.0468750000 -150.6409606934 
67065.6171875000 -151.2955017090 
67104.2187500000 -153.0181884766 
67142.9062500000 -154.1109161377 
67181.5468750000 -153.7628326416 
67220.2109375000 -153.0516052246 
67258.9687500000 -152.6520385742 
67297.6796875000 -153.0879974365 
67336.4062500000 -154.0750122070 
67375.1562500000 -155.1673126221 
67414.0078125000 -155.9099273682 
67452.8046875000 -156.5423278809 
67491.6171875000 -157.2439575195 
67530.5390625000 -157.7160644531 
67569.3984375000 -157.9845123291 
67608.2890625000 -158.1325531006 
67647.1953125000 -158.2106781006 
67686.1953125000 -158.2957305908 
67725.1484375000 -158.4363250732 
67764.1250000000 -158.5511322021 
67803.2031250000 -158.5570678711 
67842.2187500000 -158.4804229736 
67881.2656250000 -158.4389343262 
67920.3281250000 -158.4553070068 
67959.4921875000 -158.5065002441 
67998.6015625000 -158.4910125732 
68037.7343750000 -158.3998413086 
68076.9609375000 -158.3360748291 
68116.1406250000 -158.3634643555 
68155.3437500000 -158.4272308350 
68194.5625000000 -158.4983825684 
68233.8906250000 -158.5727996826 
68273.1562500000 -158.6137847900 
68312.4453125000 -158.6139221191 
68351.8359375000 -158.5741271973 
68391.1718750000 -158.5249786377 
68430.5312500000 -158.5018005371 
68469.9140625000 -158.4953308105 
68509.3906250000 -158.4853668213 
68548.8203125000 -158.4425354004 
68588.2656250000 -158.3808898926 
68627.8125000000 -158.3611145020 
68667.3125000000 -158.4137878418 
68706.8281250000 -158.4796905518 
68746.4453125000 -158.5287475586 
68786.0078125000 -158.5290069580 
68825.5937500000 -158.4742889404 
68865.2031250000 -158.4461669922 
68904.9062500000 -158.4773864746 
68944.5625000000 -158.5198211670 
68984.2421875000 -158.5332489014 
69024.0156250000 -158.5304412842 
69063.7421875000 -158.5254821777 
69103.4843750000 -158.5176696777 
69143.2500000000 -158.5095672607 
69183.1250000000 -158.5004730225 
69222.9375000000 -158.4716491699 
69262.7734375000 -158.4250488281 
69302.7109375000 -158.4101715088 
69342.5937500000 -158.4394378662 
69382.5000000000 -158.4976043701 
69422.4296875000 -158.5678100586 
69462.4609375000 -158.5699157715 
69502.4296875000 -158.4820251465 
69542.4296875000 -158.3637695312 
69582.5312500000 -158.3022460938 
69622.5703125000 -158.3271789551 
69662.6406250000 -158.3948669434 
69702.7343750000 -158.4379882812 
69742.9218750000 -158.4592437744 
69783.0546875000 -158.4680786133 
69823.2187500000 -158.4575653076 
69863.4765625000 -158.4146270752 
69903.6875000000 -158.3648071289 
69943.9140625000 -158.3922424316 
69984.1640625000 -158.5354919434 
70024.5156250000 -158.7003021240 
70064.8203125000 -158.7751312256 
70105.1406250000 -158.7799072266 
70145.5625000000 -158.7656707764 
70185.9296875000 -158.7225494385 
70226.3203125000 -158.6543731689 
70266.7343750000 -158.5986938477 
70307.2500000000 -158.5595397949 
70347.7109375000 -158.5170593262 
70388.1953125000 -158.4875640869 
70428.7812500000 -158.4724121094 
70469.3125000000 -158.4370880127 
70509.8671875000 -158.3946533203 
70550.4453125000 -158.3852233887 
70591.1250000000 -158.4021606445 
70631.7500000000 -158.4354095459 
70672.3984375000 -158.4661865234 
70713.1484375000 -158.5082397461 
70753.8437500000 -158.5655517578 
70794.5625000000 -158.5931396484 
70835.3046875000 -158.5530700684 
70876.1484375000 -158.4872589111 
70916.9375000000 -158.4627380371 
70957.7500000000 -158.4823303223 
70998.6640625000 -158.5018005371 
71039.5234375000 -158.5012664795 
71080.4062500000 -158.4977722168 
71121.3906250000 -158.5033264160 
71162.3203125000 -158.5307922363 
71203.2734375000 -158.5958709717 
71244.2500000000 -158.7121429443 
71285.3281250000 -158.8296356201 
71326.3515625000 -158.8284759521 
71367.3984375000 -158.6760711670 
71408.5546875000 -158.4957427979 
71449.6484375000 -158.3999023438 
71490.7656250000 -158.4075317383 
71531.9062500000 -158.4975585938 
71573.1562500000 -158.6001586914 
71614.3437500000 -158.6204071045 
71655.5546875000 -158.5678253174 
71696.8750000000 -158.5301513672 
71738.1328125000 -158.5365142822 
71779.4218750000 -158.5567779541 
71820.7265625000 -158.5832366943 
71862.1406250000 -158.6140136719 
71903.5000000000 -158.6150054932 
71944.8750000000 -158.5822601318 
71986.3593750000 -158.5557403564 
72027.7890625000 -158.5757293701 
72069.2421875000 -158.6071929932 
72110.7187500000 -158.4400939941 
72152.2968750000 -157.7105560303 
72193.8203125000 -156.4951019287 
72235.3671875000 -155.5589904785 
72277.0156250000 -155.5161285400 
72318.6093750000 -156.3773956299 
72360.2265625000 -157.5509338379 
72401.8750000000 -158.2809143066 
72443.6171875000 -158.4820861816 
72485.3125000000 -158.4992828369 
72527.0234375000 -158.5144653320 
72568.8437500000 -158.5560913086 
72610.6093750000 -158.5981903076 
72652.3906250000 -158.5959472656 
72694.2031250000 -158.5290832520 
72736.1171875000 -158.4363250732 
72777.9765625000 -158.3819885254 
72819.8593750000 -158.3895111084 
72861.8515625000 -158.4416351318 
72903.7812500000 -158.5256042480 
72945.7343750000 -158.6283569336 
72987.7187500000 -158.6960601807 
73029.8046875000 -158.7252960205 
73071.8281250000 -158.6977233887 
73113.8828125000 -158.6268920898 
73156.0390625000 -158.5773773193 
73198.1406250000 -158.5636901855 
73240.2656250000 -158.5578918457 
73282.4140625000 -158.5482635498 
73324.6718750000 -158.5324859619 
73366.8671875000 -158.5102539062 
73409.0859375000 -158.5121765137 
73451.4140625000 -158.5664520264 
73493.6875000000 -158.6318359375 
73535.9843750000 -158.6452178955 
73578.3046875000 -158.6213989258 
73620.7265625000 -158.6069030762 
73663.0937500000 -158.6128387451 
73705.4921875000 -158.6517791748 
73747.9843750000 -158.7192535400 
73790.4296875000 -158.7543792725 
73832.8906250000 -158.7300262451 
73875.4687500000 -158.7052001953 
73917.9843750000 -158.7089538574 
73960.5234375000 -158.6961517334 
74003.0859375000 -158.6531524658 
74045.7578125000 -158.6225128174 
74088.3671875000 -158.6175231934 
74131.0078125000 -158.6055450439 
74173.7500000000 -158.5595550537 
74216.4375000000 -158.4905853271 
74259.1484375000 -158.4432830811 
74301.8828125000 -158.4455261230 
74344.7265625000 -158.4566040039 
74387.5078125000 -158.4689025879 
74430.3203125000 -158.5303955078 
74473.2343750000 -158.6303253174 
74516.0937500000 -158.6986236572 
74558.9765625000 -158.6876983643 
74601.8828125000 -158.6157684326 
74644.8984375000 -158.5351715088 
74687.8593750000 -158.4899597168 
74730.8437500000 -158.5003051758 
74773.9296875000 -158.5511016846 
74816.9609375000 -158.5952911377 
74860.0156250000 -158.5937500000 
74903.1015625000 -158.5379638672 
74946.2890625000 -158.4366302490 
74989.4218750000 -158.3286743164 
75032.5781250000 -158.2859802246 
75075.8437500000 -158.3558044434 
75119.0468750000 -158.5108642578 
75162.2734375000 -158.6614990234 
75205.5312500000 -158.7258453369 
75248.8984375000 -158.6982269287 
75292.2031250000 -158.6372985840 
75335.5312500000 -158.5872192383 
75378.9687500000 -158.5472869873 
75422.3515625000 -158.5292053223 
75465.7578125000 -158.5556030273 
75509.1875000000 -158.5856781006 
75552.7265625000 -158.5609130859 
75596.2031250000 -158.5593719482 
75639.7109375000 -158.6323089600 
75683.3203125000 -158.7111968994 
75726.8750000000 -158.7176055908 
75770.4609375000 -158.6515350342 
75814.0625000000 -158.5843811035 
75857.7812500000 -158.5559234619 
75901.4296875000 -158.5500030518 
75945.1171875000 -158.5427703857 
75988.9062500000 -158.5195922852 
76032.6328125000 -158.4910736084 
76076.3906250000 -158.5009307861 
76120.1718750000 -158.5606994629 
76164.0625000000 -158.6170196533 
76207.8984375000 -158.6303100586 
76251.7500000000 -158.6015930176 
76295.7187500000 -158.5357208252 
76339.6250000000 -158.4768981934 
76383.5625000000 -158.4585723877 
76427.6015625000 -158.4803924561 
76471.5859375000 -158.5151062012 
76515.5937500000 -158.5656127930 
76559.6328125000 -158.6353607178 
76603.7734375000 -158.6768188477 
76647.8593750000 -158.6575012207 
76691.9687500000 -158.6270141602 
76736.1875000000 -158.6296539307 
76780.3515625000 -158.6292266846 
76824.5390625000 -158.5427093506 
76868.7500000000 -158.4073486328 
76913.0703125000 -158.3606262207 
76957.3359375000 -158.4034271240 
77001.6250000000 -158.4804229736 
77046.0234375000 -158.5320892334 
77090.3593750000 -158.5497741699 
77134.7265625000 -158.5453033447 
77179.1171875000 -158.5378570557 
77223.6171875000 -158.5546875000 
77268.0625000000 -158.6071929932 
77312.5312500000 -158.6608428955 
77357.1093750000 -158.6981048584 
77401.6250000000 -158.7224121094 
77446.1718750000 -158.7200622559 
77490.7421875000 -158.6811370850 
77535.4218750000 -158.6100158691 
77580.0390625000 -158.5335693359 
77624.6875000000 -158.4847412109 
77669.4453125000 -158.4929504395 
77714.1406250000 -158.5810852051 
77758.8671875000 -158.6591644287 
77803.6171875000 -158.6637878418 
77848.4765625000 -158.6416320801 
77893.2812500000 -158.6239166260 
77938.1093750000 -158.6284790039 
77983.0468750000 -158.6602478027 
78027.9218750000 -158.7084808350 
78072.8281250000 -158.7474670410 
78117.7578125000 -158.7409210205 
78162.8046875000 -158.6929931641 
78207.7890625000 -158.6705474854 
78252.7968750000 -158.6752777100 
78297.9140625000 -158.6744537354 
78342.9765625000 -158.6346893311 
78388.0625000000 -158.5622863770 
78433.1718750000 -158.5023651123 
78478.3984375000 -158.5344696045 
78523.5625000000 -158.6258239746 
78568.7500000000 -158.7125854492 
78614.0546875000 -158.7290954590 
78659.2968750000 -158.6700439453 
78704.5625000000 -158.6039276123 
78749.8593750000 -158.5977630615 
78795.2656250000 -158.6472320557 
78840.6093750000 -158.6647338867 
78885.9843750000 -158.6498870850 
78931.4687500000 -158.6362915039 
78976.8906250000 -158.6326751709 
79022.3437500000 -158.6423034668 
79067.8203125000 -158.6642913818 
79113.4062500000 -158.6799774170 
79158.9375000000 -158.6295166016 
79204.4921875000 -158.5287933350 
79250.1640625000 -158.4067687988 
79295.7734375000 -158.3029022217 
79341.4062500000 -158.2641906738 
79387.1562500000 -158.3539428711 
79432.8437500000 -158.5220947266 
79478.5546875000 -158.6229553223 
79524.2968750000 -158.6763610840 
79570.1484375000 -158.7104492188 
79615.9375000000 -158.7152404785 
79661.7578125000 -158.6647796631 
79707.6875000000 -158.5407104492 
79753.5625000000 -158.4218292236 
79799.4609375000 -158.3722686768 
79845.3828125000 -158.3672180176 
79891.4218750000 -158.3888397217 
79937.3984375000 -158.4135437012 
79983.4062500000 -158.4338836670 
80029.5234375000 -158.4945373535 
80075.5781250000 -158.6012725830 
80121.6640625000 -158.6782379150 
80167.7734375000 -158.6756744385 
80213.9921875000 -158.6491851807 
80260.1562500000 -158.6660461426 
80306.3437500000 -158.6649017334 
80352.6484375000 -158.6314239502 
80398.8906250000 -158.6165008545 
80445.1640625000 -158.6654815674 
80491.4609375000 -158.7884521484 
80537.8671875000 -158.8600006104 
80584.2187500000 -158.8256683350 
80630.5937500000 -158.7568511963 
80677.0859375000 -158.7223663330 
80723.5156250000 -158.7789611816 
80769.9687500000 -158.8501129150 
80816.4531250000 -158.8000640869 
80863.0546875000 -158.6565856934 
80909.5859375000 -158.5129394531 
80956.1484375000 -158.4291534424 
81002.8281250000 -158.4337310791 
81049.4453125000 -158.4592590332 
81096.0937500000 -158.4685668945 
81142.7578125000 -158.4768981934 
81189.5468750000 -158.5447998047 
81236.2734375000 -158.6667327881 
81283.0234375000 -158.7397613525 
81329.8906250000 -158.7444000244 
81376.6953125000 -158.6819763184 
81423.5234375000 -158.5608978271 
81470.3828125000 -158.4962615967 
81517.3593750000 -158.5403900146 
81564.2734375000 -158.6363525391 
81611.2109375000 -158.7320098877 
81658.2734375000 -158.7286529541 
81705.2656250000 -158.6369781494 
81752.2890625000 -158.5291900635 
81799.3359375000 -158.4695587158 
81846.5000000000 -158.4611206055 
81893.6015625000 -158.4629364014 
81940.7343750000 -158.4500427246 
81987.9765625000 -158.4190063477 
82035.1640625000 -158.4002685547 
82082.3750000000 -158.4548492432 
82129.7031250000 -158.5267486572 
82176.9687500000 -158.5742645264 
82224.2578125000 -158.5855560303 
82271.5781250000 -158.5695190430 
82319.0156250000 -158.5691528320 
82366.3906250000 -158.5919494629 
82413.7890625000 -158.5877685547 
82461.3125000000 -158.2691955566 
82508.7656250000 -157.3894805908 
82556.2500000000 -156.6785125732 
82603.7578125000 -156.5811004639 
82651.3906250000 -157.3298645020 
82698.9531250000 -158.1419982910 
82746.5468750000 -158.3792877197 
82794.2578125000 -158.4242401123 
82841.9062500000 -158.4425201416 
82889.5781250000 -158.4628601074 
82937.2812500000 -158.4758300781 
82985.1015625000 -158.4948120117 
83032.8593750000 -158.5133514404 
83080.6484375000 -158.5136566162 
83128.5546875000 -158.5285186768 
83176.3906250000 -158.5721282959 
83224.2578125000 -158.5930175781 
83272.1562500000 -158.5122375488 
83320.1718750000 -158.4388275146 
83368.1171875000 -158.4573669434 
83416.0937500000 -158.5827941895 
83464.1953125000 -158.6537628174 
83512.2265625000 -158.6055297852 
83560.2890625000 -158.5052795410 
83608.3750000000 -158.4567413330 
83656.5859375000 -158.4548645020 
83704.7265625000 -158.4558258057 
83752.8984375000 -158.4670867920 
83801.1953125000 -158.4625854492 
83849.4218750000 -158.4184265137 
83897.6718750000 -158.3731079102 
83945.9609375000 -158.3645019531 
83994.3593750000 -158.3774414062 
84042.6953125000 -158.3797912598 
84091.0625000000 -158.4156951904 
84139.5546875000 -158.4958648682 
84187.9765625000 -158.5346984863 
84236.4218750000 -158.5364379883 
84284.8984375000 -158.5600433350 
84333.5000000000 -158.6248168945 
84382.0312500000 -158.6702575684 
84430.5937500000 -158.7152404785 
84479.2734375000 -158.7566680908 
84527.8906250000 -158.7331085205 
84576.5390625000 -158.6293029785 
84625.2109375000 -158.4700012207 
84674.0078125000 -158.3664093018 
84722.7343750000 -158.3363800049 
84771.4921875000 -158.3891601562 
84820.3750000000 -158.5278930664 
84869.1875000000 -158.6190490723 
84918.0312500000 -158.6153717041 
84966.8984375000 -158.5572814941 
85015.8906250000 -158.5233612061 
85064.8125000000 -158.4651794434 
85113.7734375000 -158.3565521240 
85162.8437500000 -158.2834320068 
85211.8593750000 -158.2973022461 
85260.8984375000 -158.4186096191 
85310.0546875000 -158.4930267334 
85359.1562500000 -158.4480590820 
85408.2734375000 -158.3907470703 
85457.4296875000 -158.4541320801 
85506.7031250000 -158.5663299561 
85555.9140625000 -158.6623687744 
85605.1484375000 -158.6794891357 
85654.5078125000 -158.6168670654 
85703.8046875000 -158.4852905273 
85753.1250000000 -158.4243316650 
85802.4765625000 -158.4530487061 
85851.9453125000 -158.4807891846 
85901.3515625000 -158.4704132080 
85950.7890625000 -158.4729309082 
86000.3515625000 -158.5079193115 
86049.8437500000 -158.5543212891 
86099.3671875000 -158.6020812988 
86148.9140625000 -158.6769561768 
86198.5859375000 -158.7207641602 
86248.1953125000 -158.6920318604 
86297.8281250000 -158.6166687012 
86347.5859375000 -158.5525817871 
86397.2812500000 -158.4825439453 
86447.0000000000 -158.3835601807 
86496.7500000000 -158.3768005371 
86546.6250000000 -158.4462127686 
86596.4296875000 -158.5083465576 
86646.2656250000 -158.5139312744 
86696.2265625000 -158.5099487305 
86746.1250000000 -158.5205078125 
86796.0468750000 -158.5516662598 
86845.9921875000 -158.5880584717 
86896.0703125000 -158.5569763184 
86946.0781250000 -158.4920043945 
86996.1171875000 -158.4544219971 
87046.2734375000 -158.4900970459 
87096.3671875000 -158.5305480957 
87146.4921875000 -158.5403289795 
87196.6484375000 -158.5056304932 
87246.9218750000 -158.4530639648 
87297.1328125000 -158.4390563965 
87347.3750000000 -158.4651336670 
87397.7343750000 -158.4720916748 
87448.0312500000 -158.4006500244 
87498.3593750000 -158.3379821777 
87548.7109375000 -158.3948211670 
87599.1953125000 -158.5826110840 
87649.6093750000 -158.7385711670 
87700.0468750000 -158.7736968994 
87750.6171875000 -158.7490386963 
87801.1171875000 -158.7000732422 
87851.6484375000 -158.6449279785 
87902.2031250000 -158.6083984375 
87952.8906250000 -158.5606231689 
88003.5078125000 -158.5224761963 
88054.1484375000 -158.5030975342 
88104.9218750000 -158.4733428955 
88155.6250000000 -158.4411773682 
88206.3593750000 -158.4007110596 
88257.2187500000 -158.3653717041 
88308.0078125000 -158.3850097656 
88358.8281250000 -158.4736633301 
88409.6796875000 -158.5443267822 
88460.6562500000 -158.5616912842 
88511.5703125000 -158.5470123291 
88562.5078125000 -158.5673522949 
88613.5703125000 -158.6114501953 
88664.5625000000 -158.6358642578 
88715.5937500000 -158.6377258301 
88766.6484375000 -158.5952301025 
88817.8281250000 -158.4910888672 
88868.9453125000 -158.4073638916 
88920.0859375000 -158.3977661133 
88971.3593750000 -158.4177246094 
89022.5625000000 -158.4484558105 
89073.7968750000 -158.5399017334 
89125.0546875000 -158.6500091553 
89176.4453125000 -158.6705474854 
89227.7656250000 -158.6134185791 
89279.1171875000 -158.5419464111 
89330.5937500000 -158.4961090088 
89382.0000000000 -158.5311431885 
89433.4375000000 -158.5906372070 
89484.9062500000 -158.6119842529 
89536.5078125000 -158.5686492920 
89588.0312500000 -158.4861602783 
89639.5937500000 -158.4386138916 
89691.2734375000 -158.4177551270 
89742.8906250000 -158.4182128906 
89794.5390625000 -158.4446868896 
89846.2187500000 -158.4590301514 
89898.0234375000 -158.4572448730 
89949.7578125000 -158.4942779541 
90001.5234375000 -158.5893249512 
90053.4140625000 -158.6924438477 
90105.2421875000 -158.7170257568 
90157.1015625000 -158.6748809814 
90208.9843750000 -158.6551513672 
90261.0000000000 -158.6865539551 
90312.9453125000 -158.7032165527 
90364.9140625000 -158.6807098389 
90417.0234375000 -158.6542358398 
90469.0546875000 -158.6222686768 
90521.1171875000 -158.5272674561 
90573.2109375000 -158.4158477783 
90625.4375000000 -158.3774261475 
90677.5937500000 -158.3768310547 
90729.7734375000 -158.3511505127 
90782.0937500000 -158.3301544189 
90834.3359375000 -158.3765716553 
90886.6093750000 -158.4722137451 
90938.9140625000 -158.5421142578 
90991.3515625000 -158.5663909912 
91043.7187500000 -158.6070556641 
91096.1093750000 -158.6437530518 
91148.6328125000 -158.6174774170 
91201.0937500000 -158.5639495850 
91253.5781250000 -158.5379028320 
91306.0937500000 -158.5955352783 
91358.7421875000 -158.7261962891 
91411.3203125000 -158.8100128174 
91463.9218750000 -158.7856750488 
91516.6640625000 -158.7194824219 
91569.3281250000 -158.6928100586 
91622.0234375000 -158.6675567627 
91674.8515625000 -158.5468292236 
91727.6171875000 -158.4258422852 
91780.4062500000 -158.4516906738 
91833.2187500000 -158.6040496826 
91886.1718750000 -158.7032012939 
91939.0546875000 -158.6484527588 
91991.9609375000 -158.5360870361 
92045.0078125000 -158.4732360840 
92097.9765625000 -158.4695129395 
92150.9765625000 -158.5278930664 
92204.0078125000 -158.6175689697 
92257.1718750000 -158.6622161865 
92310.2656250000 -158.6752471924 
92363.3906250000 -158.6326293945 
92416.6484375000 -158.4845886230 
92469.8359375000 -158.3846893311 
92523.0468750000 -158.3591308594 
92576.2968750000 -158.3558959961 
92629.6796875000 -158.3232421875 
92682.9843750000 -158.2959594727 
92736.3203125000 -158.3160247803 
92789.7968750000 -158.3220367432 
92843.1953125000 -158.2427978516 
92896.6250000000 -158.2039489746 
92950.0859375000 -158.3610382080 
93003.6796875000 -158.5538635254 
93057.2031250000 -158.6101837158 
93110.7578125000 -158.5868682861 
93164.4453125000 -158.5554656982 
93218.0625000000 -158.5555725098 
93271.7109375000 -158.6028137207 
93325.3828125000 -158.6480560303 
93379.1953125000 -158.6130523682 
93432.9375000000 -158.5641326904 
93486.7031250000 -158.5995483398 
93540.6093750000 -158.6912078857 
93594.4453125000 -158.7237548828 
93648.3046875000 -158.6761932373 
93702.1953125000 -158.6054229736 
93756.2265625000 -158.5670471191 
93810.1796875000 -158.5327453613 
93864.1718750000 -158.5111236572 
93918.2890625000 -158.5376281738 
93972.3437500000 -158.6114501953 
94026.4218750000 -158.6794738770 
94080.5312500000 -158.6976470947 
94134.7812500000 -158.6893310547 
94188.9531250000 -158.6563720703 
94243.1562500000 -158.5608062744 
94297.5000000000 -158.4553375244 
94351.7656250000 -158.4406280518 
94406.0703125000 -158.4759368896 
94460.3984375000 -158.4805603027 
94514.8593750000 -158.4906616211 
94569.2578125000 -158.5447387695 
94623.6796875000 -158.5478057861 
94678.2421875000 -158.4880065918 
94732.7265625000 -158.4556121826 
94787.2421875000 -158.4676361084 
94841.8984375000 -158.4976959229 
94896.4765625000 -158.5424652100 
94951.0937500000 -158.5776367188 
95005.7343750000 -158.6115722656 
95060.5156250000 -158.6374359131 
95115.2187500000 -158.6148986816 
95169.9609375000 -158.5692596436 
95224.8359375000 -158.5361633301 
95279.6328125000 -158.5376129150 
95334.4687500000 -158.5711517334 
95389.3359375000 -158.5995788574 
95444.3359375000 -158.6232299805 
95499.2656250000 -158.6221771240 
95554.2187500000 -158.5805816650 
95609.3203125000 -158.5798645020 
95664.3437500000 -158.6348571777 
95719.3984375000 -158.6363830566 
95774.4843750000 -158.5447235107 
95829.7031250000 -158.5278015137 
95884.8515625000 -158.6364440918 
95940.0390625000 -158.6712341309 
95995.3515625000 -158.6067962646 
96050.6015625000 -158.5254058838 
96105.8750000000 -158.4394836426 
96161.1875000000 -158.4373016357 
96216.6328125000 -158.5121459961 
96272.0000000000 -158.5425262451 
96327.4062500000 -158.4828338623 
96382.9453125000 -158.4105529785 
96438.4140625000 -158.4350280762 
96493.9140625000 -158.5309600830 
96549.4453125000 -158.5677947998 
96605.1171875000 -158.5306091309 
96660.7109375000 -158.5650482178 
96716.3437500000 -158.6292266846 
96772.1093750000 -158.5789794922 
96827.7968750000 -158.4127807617 
96883.5234375000 -158.3469390869 
96939.2812500000 -158.4389801025 
96995.1718750000 -158.5789642334 
97050.9921875000 -158.6216583252 
97106.8437500000 -158.6123199463 
97162.8359375000 -158.5983734131 
97218.7578125000 -158.6015472412 
97274.7031250000 -158.6024169922 
97330.6875000000 -158.6363830566 
97386.8046875000 -158.7535858154 
97442.8515625000 -158.8687896729 
97498.9296875000 -158.8219909668 
97555.1484375000 -158.7133941650 
97611.2890625000 -158.6310424805 
97667.4609375000 -158.5424346924 
97723.6718750000 -158.4149780273 
97780.0156250000 -158.3061981201 
97836.2890625000 -158.3081817627 
97892.5937500000 -158.3824005127 
97949.0390625000 -158.4704742432 
98005.4062500000 -158.5384521484 
98061.8125000000 -158.5799102783 
98118.2421875000 -158.5651702881 
98174.8203125000 -158.5514984131 
98231.3203125000 -158.5509948730 
98287.8515625000 -158.5105743408 
98344.5234375000 -158.5023193359 
98401.1171875000 -158.5583801270 
98457.7500000000 -158.6145172119 
98514.5156250000 -158.6352233887 
98571.2109375000 -158.5930938721 
98627.9375000000 -158.4949035645 
98684.6953125000 -158.4545745850 
98741.6015625000 -158.4588165283 
98798.4218750000 -158.4796447754 
98855.2812500000 -158.4953918457 
98912.2812500000 -158.5008239746 
98969.2031250000 -158.5084838867 
99026.1640625000 -158.5382843018 
99083.1484375000 -158.5774688721 
99140.2812500000 -158.5906829834 
99197.3359375000 -158.5531616211 
99254.4218750000 -158.4721374512 
99311.6562500000 -158.3886413574 
99368.8046875000 -158.4199218750 
99425.9921875000 -158.5034790039 
99483.2109375000 -158.5327606201 
99540.5781250000 -158.5404357910 
99597.8593750000 -158.5350341797 
99655.1796875000 -158.5355072021 
99712.6406250000 -158.6257019043 
99770.0234375000 -158.6656036377 
99827.4375000000 -158.5462341309 
99884.8906250000 -158.4333190918 
99942.4843750000 -158.4114379883 
100000.0000000000 -158.4400482178 
100057.5468750000 -158.4557189941 
100115.2421875000 -158.4776153564 
100172.8593750000 -158.5033416748 
100230.5078125000 -158.5305328369 
100288.1875000000 -158.5567321777 
100346.0156250000 -158.5795745850 
100403.7656250000 -158.5966949463 
100461.5468750000 -158.6063995361 
100519.4687500000 -158.6078948975 
100577.3203125000 -158.6016235352 
100635.2031250000 -158.5910491943 
100693.1171875000 -158.5805816650 
100751.1718750000 -158.5741729736 
100809.1562500000 -158.5745086670 
100867.1718750000 -158.5823059082 
100925.3359375000 -158.5962677002 
100983.4140625000 -158.6134796143 
101041.5312500000 -158.6304473877 
101099.6796875000 -158.6440734863 
101157.9687500000 -158.6526336670 
101216.1875000000 -158.6560821533 
101274.4375000000 -158.6557312012 
101332.8281250000 -158.6535949707 
101391.1484375000 -158.6502838135 
101449.5000000000 -158.6452484131 
101507.8828125000 -158.6373748779 
101566.4140625000 -158.6256561279 
101624.8593750000 -158.6101226807 
101683.3437500000 -158.5920715332 
101741.9765625000 -158.5740814209 
101800.5312500000 -158.5596160889 
101859.1171875000 -158.5520172119 
101917.8437500000 -158.5539703369 
101976.5000000000 -158.5674285889 
102035.1875000000 -158.5913238525 
102093.9062500000 -158.6223449707 
102152.7734375000 -158.6558685303 
102211.5625000000 -158.6859436035 
102270.3828125000 -158.7068634033 
102329.3515625000 -158.7142944336 
102388.2421875000 -158.7063293457 
102447.1640625000 -158.6842803955 
102506.1250000000 -158.6520996094 
102565.2265625000 -158.6151733398 
102624.2578125000 -158.5788574219 
102683.3125000000 -158.5464477539 
102742.5234375000 -158.5184478760 
102801.6484375000 -158.4925231934 
102860.8125000000 -158.4640960693 
102920.0078125000 -158.4298248291 
102979.3515625000 -158.3887481689 
103038.6171875000 -158.3437347412 
103097.9140625000 -158.3008270264 
103157.3593750000 -158.2679290771 
103216.7265625000 -158.2527008057 
103276.1250000000 -158.2597351074 
103335.5625000000 -158.2891845703 
103395.1406250000 -158.3362426758 
103454.6484375000 -158.3919677734 
103514.1875000000 -158.4461517334 
103573.8671875000 -158.4900207520 
103633.4765625000 -158.5183715820 
103693.1171875000 -158.5301818848 
103752.7890625000 -158.5299072266 
103812.6171875000 -158.5229797363 
103872.3593750000 -158.5144042969 
103932.1406250000 -158.5083007812 
103992.0625000000 -158.5075988770 
104051.9140625000 -158.5139923096 
104111.7890625000 -158.5278778076 
104171.7109375000 -158.5482177734 
104231.7734375000 -158.5725250244 
104291.7578125000 -158.5968627930 
104351.7812500000 -158.6169128418 
104411.9453125000 -158.6288909912 
104472.0312500000 -158.6308288574 
104532.1562500000 -158.6232604980 
104592.3125000000 -158.6092071533 
104652.6250000000 -158.5930938721 
104712.8515625000 -158.5794830322 
104773.1093750000 -158.5714263916 
104833.5234375000 -158.5686187744 
104893.8515625000 -158.5683898926 
104954.2187500000 -158.5665740967 
105014.6250000000 -158.5592041016 
105075.1718750000 -158.5441131592 
105135.6406250000 -158.5218505859 
105196.1484375000 -158.4952697754 
105256.8046875000 -158.4683074951 
105317.3750000000 -158.4448089600 
105377.9843750000 -158.4270782471 
105438.6328125000 -158.4156951904 
105499.4296875000 -158.4096374512 
105560.1406250000 -158.4067077637 
105620.8906250000 -158.4042510986 
105681.7890625000 -158.3997497559 
105742.6093750000 -158.3917083740 
105803.4687500000 -158.3800201416 
105864.4687500000 -158.3660278320 
105925.3984375000 -158.3520355225 
105986.3515625000 -158.3403167725 
106047.3515625000 -158.3325195312 
106108.5000000000 -158.3292694092 
106169.5625000000 -158.3303070068 
106230.6640625000 -158.3351745605 
106291.9140625000 -158.3433837891 
106353.0859375000 -158.3541717529 
106414.2890625000 -158.3663330078 
106475.5312500000 -158.3781280518 
106536.9218750000 -158.3876037598 
106598.2343750000 -158.3931274414 
106659.5859375000 -158.3941650391 
106721.0781250000 -158.3914642334 
106782.5000000000 -158.3868865967 
106843.9531250000 -158.3828277588 
106905.4375000000 -158.3817138672 
106967.0781250000 -158.3855590820 
107028.6406250000 -158.3959197998 
107090.2343750000 -158.4139251709 
107151.9843750000 -158.4402160645 
107213.6484375000 -158.4743041992 
107275.3515625000 -158.5143432617 
107337.0859375000 -158.5567016602 
107398.9765625000 -158.5962524414 
107460.7812500000 -158.6272583008 
107522.6250000000 -158.6458129883 
107584.6250000000 -158.6514434814 
107646.5390625000 -158.6482391357 
107708.4843750000 -158.6436157227 
107770.4765625000 -158.6453247070 
107832.6093750000 -158.6578674316 
107894.6718750000 -158.6799316406 
107956.7656250000 -158.7044982910 
108019.0078125000 -158.7210540771 
108081.1718750000 -158.7196350098 
108143.3750000000 -158.6956634521 
108205.6093750000 -158.6507415771 
108268.0000000000 -158.5916137695 
108330.3125000000 -158.5279541016 
108392.6562500000 -158.4687194824 
108455.1484375000 -158.4200897217 
108517.5703125000 -158.3845977783 
108580.0156250000 -158.3606109619 
108642.5078125000 -158.3440093994 
108705.1484375000 -158.3303070068 
108767.7109375000 -158.3173217773 
108830.3046875000 -158.3063812256 
108893.0546875000 -158.3019714355 
108955.7187500000 -158.3093261719 
109018.4218750000 -158.3313293457 
109081.1640625000 -158.3664855957 
109144.0625000000 -158.4091491699 
109206.8750000000 -158.4510498047 
109269.7187500000 -158.4848632812 
109332.7265625000 -158.5062103271 
109395.6484375000 -158.5144348145 
109458.6015625000 -158.5122375488 
109521.7187500000 -158.5039367676 
109584.7421875000 -158.4943695068 
109647.8125000000 -158.4876098633 
109710.9140625000 -158.4865264893 
109774.1718750000 -158.4921722412 
109837.3437500000 -158.5039367676 
109900.5546875000 -158.5200042725 
109963.9218750000 -158.5382080078 
110027.2109375000 -158.5564575195 
110090.5312500000 -158.5728912354 
110153.8828125000 -158.5851593018 
110217.3984375000 -158.5901489258 
110280.8281250000 -158.5847167969 
110344.2968750000 -158.5674438477 
110407.9218750000 -158.5265197754 
110471.4609375000 -158.5078277588 
110535.0312500000 -158.4663696289 
110598.6484375000 -158.4513549805 
110662.4140625000 -158.4510803223 
110726.1015625000 -158.4640808105 
110789.8281250000 -158.4857482910 
110853.7031250000 -158.5100097656 
110917.5000000000 -158.5313110352 
110981.3359375000 -158.5461425781 
111045.2031250000 -158.5537261963 
111109.2343750000 -158.5559082031 
111173.1718750000 -158.5561523438 
111237.1562500000 -158.5579376221 
111301.2890625000 -158.5629272461 
111365.3437500000 -158.5695953369 
111429.4375000000 -158.5731658936 
111493.5625000000 -158.5671234131 
111557.8515625000 -158.5463867188 
111622.0468750000 -158.5105133057 
111686.2890625000 -158.4651489258 
111750.6875000000 -158.4208679199 
111815.0000000000 -158.3896789551 
111879.3437500000 -158.3811645508 
111943.7343750000 -158.3994598389 
112008.2812500000 -158.4419403076 
112072.7421875000 -158.4996795654 
112137.2343750000 -158.5596466064 
112201.8984375000 -158.6080627441 
112266.4687500000 -158.6343231201 
112331.0781250000 -158.6337127686 
112395.7187500000 -158.6082153320 
112460.5312500000 -158.5649566650 
112525.2500000000 -158.5133666992 
112590.0078125000 -158.4623870850 
112654.9218750000 -158.4185638428 
112719.7578125000 -158.3852386475 
112784.6250000000 -158.3626556396 
112849.5312500000 -158.3487091064 
112914.6015625000 -158.3400421143 
112979.5859375000 -158.3334808350 
113044.6015625000 -158.3270111084 
113109.7812500000 -158.3204040527 
113174.8750000000 -158.3147583008 
113240.0078125000 -158.3117828369 
113305.1796875000 -158.3130798340 
113370.5078125000 -158.3201446533 
113435.7578125000 -158.3346557617 
113501.0390625000 -158.3589782715 
113566.4843750000 -158.3958129883 
113631.8359375000 -158.4469909668 
113697.2343750000 -158.5117492676 
113762.7890625000 -158.5853729248 
113828.2578125000 -158.6592864990 
113893.7656250000 -158.7226562500 
113959.3125000000 -158.7650146484 
114025.0234375000 -158.7790527344 
114090.6406250000 -158.7398986816 
114156.2968750000 -158.6524658203 
114222.1250000000 -158.5774841309 
114287.8593750000 -158.5044555664 
114353.6250000000 -158.4441528320 
114419.4375000000 -158.4042205811 
114485.4140625000 -158.3876647949 
114551.2968750000 -158.3927001953 
114617.2187500000 -158.4140472412 
114683.3125000000 -158.4450378418 
114749.3125000000 -158.4796142578 
114815.3437500000 -158.5135955811 
114881.4218750000 -158.5447540283 
114947.6640625000 -158.5723114014 
115013.8125000000 -158.5962371826 
115080.0078125000 -158.6170501709 
115146.3593750000 -158.6359405518 
115212.6250000000 -158.6546630859 
115278.9296875000 -158.6747436523 
115345.2734375000 -158.6963043213 
115411.7812500000 -158.7174530029 
115478.1953125000 -158.7346801758 
115544.6562500000 -158.7441101074 
115611.2812500000 -158.7425842285 
115677.8125000000 -158.7282714844 
115744.3828125000 -158.6804046631 
115810.9921875000 -158.6088867188 
115877.7734375000 -158.5496063232 
115944.4609375000 -158.4867095947 
116011.1796875000 -158.4251098633 
116078.0781250000 -158.3695983887 
116144.8750000000 -158.3239288330 
116211.7187500000 -158.2904510498 
116278.5937500000 -158.2702178955 
116345.6406250000 -158.2633666992 
116412.6015625000 -158.2697448730 
116479.5937500000 -158.2892303467 
116546.7578125000 -158.3216400146 
116613.8281250000 -158.3664245605 
116680.9375000000 -158.4219970703 
116748.0859375000 -158.4852294922 
116815.4062500000 -158.5511322021 
116882.6328125000 -158.6130981445 
116949.8984375000 -158.6636810303 
117017.3281250000 -158.7010040283 
117084.6718750000 -158.6927947998 
117152.0546875000 -158.6611022949 
117219.4765625000 -158.6188201904 
117287.0625000000 -158.5749969482 
117354.5625000000 -158.5366516113 
117422.0937500000 -158.5068359375 
117489.8046875000 -158.4842224121 
117557.4140625000 -158.4644165039 
117625.0703125000 -158.4423370361 
117692.8906250000 -158.4146423340 
117760.6250000000 -158.3811950684 
117828.3984375000 -158.3450012207 
117896.2031250000 -158.3105621338 
117964.1796875000 -158.2816162109 
118032.0703125000 -158.2500000000 
118100.0000000000 -158.2222747803 
118168.0937500000 -158.1985778809 
118236.1015625000 -158.1671142578 
118304.1406250000 -158.1285400391 
118372.2265625000 -158.0868835449 
118440.4765625000 -158.0481414795 
118508.6406250000 -158.0184020996 
118576.8437500000 -158.0021972656 
118645.2109375000 -158.0013732910 
118713.4921875000 -158.0148925781 
118781.8125000000 -158.0393066406 
118850.1718750000 -158.0700073242 
118918.6953125000 -158.1028289795 
118987.1328125000 -158.1518249512 
119055.6093750000 -158.2032623291 
119124.2578125000 -158.2430114746 
119192.8125000000 -158.2880706787 
119261.4062500000 -158.3361511230 
119330.0468750000 -158.3823852539 
119398.8515625000 -158.4213409424 
119467.5625000000 -158.4492492676 
119536.3125000000 -158.4653320312 
119605.2421875000 -158.4713439941 
119674.0703125000 -158.4700775146 
119742.9453125000 -158.4637298584 
119811.8593750000 -158.4463500977 
119880.9375000000 -158.4224395752 
119949.9296875000 -158.4041748047 
120018.9609375000 -158.3866577148 
120088.1640625000 -158.3716125488 
120157.2734375000 -158.3592529297 
120226.4218750000 -158.3481750488 
120295.6093750000 -158.3362731934 
120364.9765625000 -158.3223114014 
120434.2421875000 -158.3071289062 
120503.5546875000 -158.2934265137 
120573.0312500000 -158.2842254639 
120642.4218750000 -158.2813262939 
120711.8515625000 -158.2838592529 
120781.3203125000 -158.2835693359 
120850.9609375000 -158.2798309326 
120920.5156250000 -158.2745971680 
120990.1015625000 -158.2718353271 
121059.8671875000 -158.2753448486 
121129.5312500000 -158.2867279053 
121199.2421875000 -158.3044433594 
121268.9921875000 -158.3245544434 
121338.9140625000 -158.3484649658 
121408.7421875000 -158.3598937988 
121478.6171875000 -158.3600311279 
121548.6562500000 -158.3579559326 
121618.6093750000 -158.3568420410 
121688.6015625000 -158.3585205078 
121758.6328125000 -158.3628387451 
121828.8359375000 -158.3677215576 
121898.9531250000 -158.3698577881 
121969.1015625000 -158.3658447266 
122039.4296875000 -158.3410949707 
122109.6640625000 -158.2946014404 
122179.9375000000 -158.2492523193 
122250.3828125000 -158.1950225830 
122320.7421875000 -158.1345672607 
122391.1328125000 -158.0708465576 
122461.5703125000 -158.0060424805 
122532.1796875000 -157.9403076172 
122602.6953125000 -157.8711547852 
122673.2578125000 -157.7481384277 
122743.9843750000 -157.5942687988 
122814.6250000000 -157.4674530029 
122885.3046875000 -157.3260650635 
122956.0234375000 -157.1766967773 
123026.9218750000 -157.0264587402 
123097.7187500000 -156.8805084229 
123168.5625000000 -156.7409973145 
123239.5859375000 -156.6073913574 
123310.5078125000 -156.4123535156 
123381.4687500000 -156.2148895264 
123452.4765625000 -156.0725860596 
123523.6562500000 -155.9181823730 
123594.7421875000 -155.7559356689 
123665.8750000000 -155.6019287109 
123737.1796875000 -155.4839172363 
123808.3906250000 -155.4352416992 
123879.6406250000 -155.5670471191 
123950.9296875000 -155.9280548096 
124022.3984375000 -156.2944335938 
124093.7734375000 -156.7075042725 
124165.1953125000 -157.1167755127 
124236.7812500000 -157.4784851074 
124308.2812500000 -157.7692260742 
124379.8203125000 -157.9889984131 
124451.3984375000 -158.2130279541 
124523.1562500000 -158.3665008545 
124594.8203125000 -158.4305267334 
124666.5234375000 -158.4671783447 
124738.4062500000 -158.4781951904 
124810.1953125000 -158.4688110352 
124882.0234375000 -158.4469146729 
124953.8906250000 -158.4208374023 
125025.9375000000 -158.3875274658 
125097.8906250000 -158.3648376465 
125169.8828125000 -158.3556213379 
125242.0546875000 -158.3493499756 
125314.1328125000 -158.3456573486 
125386.2500000000 -158.3447113037 
125458.4062500000 -158.3463287354 
125530.7500000000 -158.3493347168 
125602.9921875000 -158.3518524170 
125675.2734375000 -158.3494720459 
125747.7343750000 -158.3460083008 
125820.1015625000 -158.3446655273 
125892.5156250000 -158.3487243652 
125964.9609375000 -158.3597869873 
126037.5937500000 -158.3765869141 
126110.1250000000 -158.4015045166 
126182.7031250000 -158.4112854004 
126255.4609375000 -158.4011993408 
126328.1171875000 -158.3792419434 
126400.8203125000 -158.3504180908 
126473.7031250000 -158.3217468262 
126546.4921875000 -158.3001251221 
126619.3125000000 -158.2932739258 
126692.1875000000 -158.3147125244 
126765.2343750000 -158.3435363770 
126838.1875000000 -158.3765411377 
126911.1796875000 -158.4075164795 
126984.3593750000 -158.4314575195 
127057.4375000000 -158.4483184814 
127130.5546875000 -158.4491577148 
127203.7187500000 -158.4446868896 
127277.0625000000 -158.4418182373 
127350.3125000000 -158.4444885254 
127423.6015625000 -158.4555816650 
127497.0781250000 -158.4761657715 
127570.4453125000 -158.5220184326 
127643.8671875000 -158.5725250244 
127717.3203125000 -158.6001434326 
127790.9609375000 -158.6174926758 
127864.5078125000 -158.6229400635 
127938.0937500000 -158.6180114746 
128011.8593750000 -158.5989685059 
128085.5312500000 -158.5758666992 
128159.2421875000 -158.5581207275 
128233.0000000000 -158.5352783203 
128306.9375000000 -158.5042419434 
128380.7812500000 -158.4644927979 
128454.6640625000 -158.4198455811 
128528.7265625000 -158.3634796143 
128602.6953125000 -158.3408050537 
128676.7031250000 -158.3587646484 
128750.7578125000 -158.4029388428 
128824.9921875000 -158.4689788818 
128899.1328125000 -158.5491790771 
128973.3125000000 -158.6747283936 
129047.6796875000 -158.7839813232 
129121.9453125000 -158.8326568604 
129196.2578125000 -158.8552093506 
129270.6093750000 -158.8472747803 
129345.1406250000 -158.7741546631 
129419.5781250000 -158.6541595459 
129494.0625000000 -158.5603637695 
129568.7265625000 -158.4724731445 
129643.2890625000 -158.4020538330 
129717.8984375000 -158.3565826416 
129792.5546875000 -158.3394622803 
129867.3906250000 -158.3576965332 
129942.1328125000 -158.3762969971 
130016.9140625000 -158.3879089355 
130091.8750000000 -158.3885345459 
130166.7421875000 -158.3801422119 
130241.6562500000 -158.3648986816 
130316.6093750000 -158.3616638184 
130391.7500000000 -158.3717346191 
130466.7890625000 -158.3894348145 
130541.8750000000 -158.4110717773 
130617.1406250000 -158.4410552979 
130692.3125000000 -158.4602203369 
130767.5234375000 -158.4628753662 
130842.7812500000 -158.4579772949 
130918.2265625000 -158.4470062256 
130993.5625000000 -158.4319000244 
131068.9531250000 -158.4053192139 
131144.5312500000 -158.3777770996 
131220.0000000000 -158.3598327637 
131295.5156250000 -158.3429107666 
131371.2187500000 -158.3279876709 
131446.8281250000 -158.3131713867 
131522.4687500000 -158.3099517822 
131598.1562500000 -158.3174133301 
131674.0468750000 -158.3321228027 
131749.8125000000 -158.3527984619 
131825.6406250000 -158.3902435303 
131901.6562500000 -158.4275512695 
131977.5625000000 -158.4470214844 
132053.5156250000 -158.4577026367 
132129.5000000000 -158.4557647705 
132205.6875000000 -158.4242095947 
132281.7812500000 -158.3713226318 
132357.9062500000 -158.3329315186 
132434.2187500000 -158.3018341064 
132510.4375000000 -158.2831726074 
132586.6875000000 -158.2807922363 
132663.0000000000 -158.2932434082 
132739.4843750000 -158.3010864258 
132815.8750000000 -158.3035583496 
132892.3125000000 -158.3018646240 
132968.9375000000 -158.3042755127 
133045.4687500000 -158.3250732422 
133122.0312500000 -158.3536987305 
133198.6406250000 -158.3890533447 
133275.4375000000 -158.4247131348 
133352.1406250000 -158.4653625488 
133428.8906250000 -158.4872589111 
133505.8281250000 -158.4894714355 
133582.6562500000 -158.4834289551 
133659.5312500000 -158.4696960449 
133736.4531250000 -158.4363403320 
133813.5625000000 -158.3970794678 
133890.5781250000 -158.3741455078 
133967.6250000000 -158.3593139648 
134044.8750000000 -158.3558044434 
134122.0156250000 -158.3762207031 
134199.2031250000 -158.4208679199 
134276.4218750000 -158.4626159668 
134353.8593750000 -158.5077972412 
134431.1718750000 -158.5689544678 
134508.5312500000 -158.6148529053 
134586.0937500000 -158.6355133057 
134663.5468750000 -158.6526794434 
134741.0468750000 -158.6693267822 
134818.5937500000 -158.6898803711 
134896.3281250000 -158.6904296875 
134973.9531250000 -158.6647033691 
135051.6406250000 -158.6148986816 
135129.5000000000 -158.5051116943 
135207.2656250000 -158.3881683350 
135285.0781250000 -158.3245849609 
135362.9375000000 -158.2821197510 
135440.9843750000 -158.2634124756 
135518.9375000000 -158.2776794434 
135596.9218750000 -158.3221740723 
135675.1093750000 -158.3630065918 
135753.1875000000 -158.4068603516 
135831.3125000000 -158.4728088379 
135909.6250000000 -158.5365447998 
135987.8437500000 -158.5768585205 
136066.1093750000 -158.6153411865 
136144.4062500000 -158.6516418457 
136222.9062500000 -158.6978607178 
136301.3125000000 -158.7276763916 
136379.7500000000 -158.7294006348 
136458.3906250000 -158.7138061523 
136536.9218750000 -158.6605987549 
136615.5000000000 -158.5935211182 
136694.1093750000 -158.5529022217 
136772.9375000000 -158.5235137939 
136851.6406250000 -158.5071258545 
136930.4062500000 -158.5138854980 
137009.3593750000 -158.5263061523 
137088.2031250000 -158.5381774902 
137167.0937500000 -158.5474700928 
137246.0312500000 -158.5496063232 
137325.1718750000 -158.5516204834 
137404.2031250000 -158.5581359863 
137483.2812500000 -158.5767974854 
137562.5468750000 -158.5963134766 
137641.7187500000 -158.6027526855 
137720.9218750000 -158.6009521484 
137800.1875000000 -158.5844573975 
137879.6406250000 -158.5630950928 
137958.9843750000 -158.5525054932 
138038.3906250000 -158.5478820801 
138117.9687500000 -158.5500793457 
138197.4687500000 -158.5520172119 
138277.0000000000 -158.5462188721 
138356.5781250000 -158.5324554443 
138436.3437500000 -158.5001068115 
138516.0156250000 -158.4675750732 
138595.7343750000 -158.4558563232 
138675.6406250000 -158.4586791992 
138755.4531250000 -158.4970550537 
138835.3125000000 -158.5618743896 
138915.2031250000 -158.6087951660 
138995.2968750000 -158.6450347900 
139075.2968750000 -158.6592864990 
139155.3281250000 -158.6319580078 
139235.5625000000 -158.5955963135 
139315.7031250000 -158.5560607910 
139395.8750000000 -158.5050048828 
139476.0937500000 -158.4663391113 
139556.5156250000 -158.4463043213 
139636.8281250000 -158.4282989502 
139717.1875000000 -158.4083099365 
139797.7500000000 -158.4059295654 
139878.2031250000 -158.4236755371 
139958.7031250000 -158.4572753906 
140039.2500000000 -158.5252380371 
140120.0000000000 -158.5871429443 
140200.6250000000 -158.6097259521 
140281.3125000000 -158.6098480225 
140362.2031250000 -158.5910186768 
140442.9843750000 -158.5805664062 
140523.8125000000 -158.5799560547 
140604.6718750000 -158.5974121094 
140685.7500000000 -158.6166076660 
140766.7187500000 -158.6154327393 
140847.7187500000 -158.5961608887 
140928.9375000000 -158.5367126465 
141010.0312500000 -158.4680328369 
141091.1875000000 -158.4318695068 
141172.5468750000 -158.4042053223 
141253.7812500000 -158.3943328857 
141335.0781250000 -158.3886260986 
141416.4218750000 -158.3778076172 
141497.9531250000 -158.3537292480 
141579.3906250000 -158.3315734863 
141660.8593750000 -158.3241424561 
141742.5468750000 -158.3274383545 
141824.1093750000 -158.3424682617 
141905.7343750000 -158.3576354980 
141987.4062500000 -158.3754272461 
142069.2656250000 -158.4083099365 
142151.0312500000 -158.4504699707 
142232.8437500000 -158.4859771729 
142314.8437500000 -158.5460205078 
142396.7500000000 -158.6040344238 
142478.7031250000 -158.6354064941 
142560.7031250000 -158.6596832275 
142642.8906250000 -158.6869506836 
142724.9843750000 -158.7121124268 
142807.1250000000 -158.7289428711 
142889.4687500000 -158.7453308105 
142971.7031250000 -158.7398223877 
143053.9843750000 -158.7152252197 
143136.2968750000 -158.6750640869 
143218.8281250000 -158.5953979492 
143301.2500000000 -158.5117645264 
143383.7187500000 -158.4613494873 
143466.4062500000 -158.4003448486 
143548.9687500000 -158.3547058105 
143631.5781250000 -158.3340301514 
143714.2343750000 -158.3167572021 
143797.0937500000 -158.3125915527 
143879.8593750000 -158.3185272217 
143962.6562500000 -158.3312683105 
144045.6718750000 -158.3621215820 
144128.5625000000 -158.3978729248 
144211.5156250000 -158.4170074463 
144294.5000000000 -158.4248352051 
144377.7031250000 -158.4087677002 
144460.7968750000 -158.3868560791 
144543.9218750000 -158.3541564941 
144627.2656250000 -158.3342742920 
144710.5000000000 -158.3334655762 
144793.7812500000 -158.3478698730 
144877.1093750000 -158.3704528809 
144960.6406250000 -158.3859863281 
145044.0625000000 -158.4054870605 
145127.5468750000 -158.4225921631 
145211.2187500000 -158.4353790283 
145294.7968750000 -158.4516296387 
145378.4062500000 -158.4839935303 
145462.0781250000 -158.5204620361 
145545.9375000000 -158.5417938232 
145629.7031250000 -158.5564727783 
145713.5156250000 -158.5451812744 
145797.5312500000 -158.5182189941 
145881.4375000000 -158.4550781250 
145965.3906250000 -158.3824462891 
146049.5468750000 -158.3373260498 
146133.6093750000 -158.2858886719 
146217.7031250000 -158.2508392334 
146301.8593750000 -158.2343597412 
146386.2031250000 -158.2130126953 
146470.4531250000 -158.1951446533 
146554.7500000000 -158.1882171631 
146639.2500000000 -158.1867980957 
146723.6406250000 -158.1883392334 
146808.0781250000 -158.1858825684 
146892.5625000000 -158.1765441895 
146977.2656250000 -158.1728057861 
147061.8437500000 -158.1836547852 
147146.4843750000 -158.2259216309 
147231.3281250000 -158.2837829590 
147316.0625000000 -158.3204040527 
147400.8437500000 -158.3567962646 
147485.6718750000 -158.3760223389 
147570.7031250000 -158.3844757080 
147655.6250000000 -158.4039306641 
147740.6093750000 -158.4352569580 
147825.7968750000 -158.4639129639 
147910.8593750000 -158.5139312744 
147995.9843750000 -158.5643768311 
148081.1562500000 -158.5915222168 
148166.5468750000 -158.6080322266 
148251.8125000000 -158.5929260254 
148337.1250000000 -158.5634613037 
148422.6562500000 -158.5052642822 
148508.0781250000 -158.4471893311 
148593.5468750000 -158.4142456055 
148679.0625000000 -158.3764190674 
148764.7812500000 -158.3507537842 
148850.3906250000 -158.3430328369 
148936.0625000000 -158.3486022949 
149021.9375000000 -158.3699188232 
149107.7031250000 -158.3892669678 
149193.5000000000 -158.4093322754 
149279.3750000000 -158.4077453613 
149365.4375000000 -158.3891448975 
149451.4062500000 -158.3449554443 
149537.4062500000 -158.3026580811 
149623.6250000000 -158.2883911133 
149709.7343750000 -158.3042755127 
149795.8906250000 -158.3287811279 
149882.1093750000 -158.3616485596 
149968.5312500000 -158.3712158203 
150054.8281250000 -158.3572692871 
150141.1875000000 -158.3184509277 
150227.7500000000 -158.2822113037 
150314.2187500000 -158.2723541260 
150400.7187500000 -158.2907257080 
150487.2656250000 -158.3412475586 
150574.0468750000 -158.4171752930 
150660.7031250000 -158.4953002930 
150747.4062500000 -158.5379791260 
150834.3281250000 -158.5765686035 
150921.1250000000 -158.5903320312 
151007.9843750000 -158.5874633789 
151094.8906250000 -158.5737304688 
151182.0000000000 -158.5553741455 
151269.0156250000 -158.5430908203 
151356.0625000000 -158.5318145752 
151443.3437500000 -158.5317230225 
151530.4843750000 -158.5410156250 
151617.7031250000 -158.5467529297 
151705.1250000000 -158.5425720215 
151792.4218750000 -158.5233001709 
151879.7812500000 -158.4972229004 
151967.1875000000 -158.4800567627 
152054.8125000000 -158.4592132568 
152142.3125000000 -158.4448394775 
152229.8750000000 -158.4440307617 
152317.6406250000 -158.4617767334 
152405.3125000000 -158.4888610840 
152493.0156250000 -158.5468597412 
152580.7812500000 -158.6084289551 
152668.7500000000 -158.6403961182 
152756.6093750000 -158.6596069336 
152844.5156250000 -158.6467285156 
152932.6562500000 -158.6019744873 
153020.6562500000 -158.5448150635 
153108.7187500000 -158.5063323975 
153196.8437500000 -158.4589996338 
153285.1718750000 -158.4259185791 
153373.3906250000 -158.4063568115 
153461.6562500000 -158.3880462646 
153550.1406250000 -158.3711547852 
153638.5000000000 -158.3376159668 
153726.9218750000 -158.3051147461 
153815.3906250000 -158.2940368652 
153904.0781250000 -158.3105926514 
153992.6562500000 -158.3391113281 
154081.2812500000 -158.3972473145 
154170.1093750000 -158.4607849121 
154258.8437500000 -158.5018005371 
154347.6093750000 -158.5563049316 
154436.4375000000 -158.6010894775 
154525.4843750000 -158.6318511963 
154614.4218750000 -158.6526184082 
154703.4062500000 -158.6604766846 
154792.5937500000 -158.6599884033 
154881.6875000000 -158.6408386230 
154970.8125000000 -158.5926513672 
155060.0000000000 -158.5261535645 
155149.4062500000 -158.4771118164 
155238.7031250000 -158.4127044678 
155328.0312500000 -158.3691406250 
155417.5937500000 -158.3618469238 
155507.0312500000 -158.3832702637 
155596.5312500000 -158.4266204834 
155686.0781250000 -158.4727935791 
155775.8437500000 -158.4999694824 
155865.5000000000 -158.5343170166 
155955.1875000000 -158.5644683838 
156045.1093750000 -158.5895080566 
156134.9218750000 -158.6081390381 
156224.7812500000 -158.6154174805 
156314.6875000000 -158.6190948486 
156404.8125000000 -158.6153869629 
156494.8281250000 -158.5986633301 
156584.8906250000 -158.5673980713 
156675.1718750000 -158.5364379883 
156765.3281250000 -158.4807739258 
156855.5468750000 -158.4256439209 
156946.0000000000 -158.3878631592 
157036.3125000000 -158.3747863770 
157126.6875000000 -158.3932189941 
157217.1093750000 -158.4262847900 
157307.7656250000 -158.4495697021 
157398.2968750000 -158.4788818359 
157488.8750000000 -158.5062866211 
157579.6875000000 -158.5408325195 
157670.3750000000 -158.5817108154 
157761.1093750000 -158.6161956787 
157851.9062500000 -158.6298522949 
157942.9218750000 -158.6183166504 
158033.8125000000 -158.5679321289 
158124.7656250000 -158.4934692383 
158215.9375000000 -158.4159088135 
158306.9843750000 -158.3611755371 
158398.0937500000 -158.3523101807 
158489.2500000000 -158.3763732910 
158580.6406250000 -158.4037780762 
158671.8906250000 -158.4389801025 
158763.2187500000 -158.4531402588 
158854.7500000000 -158.4266815186 
158946.1718750000 -158.3639678955 
159037.6406250000 -158.2689666748 
159129.1718750000 -158.1738433838 
159220.9218750000 -158.1148986816 
159312.5625000000 -158.1007690430 
159404.2343750000 -158.1174621582 
159496.1562500000 -158.1588287354 
159587.9375000000 -158.1969146729 
159679.7812500000 -158.2174987793 
159771.6718750000 -158.2272033691 
159863.7968750000 -158.2356872559 
159955.7968750000 -158.2519683838 
160047.8593750000 -158.2808685303 
160140.1406250000 -158.3146057129 
160232.2968750000 -158.3355102539 
160324.5156250000 -158.3642883301 
160416.7812500000 -158.4010925293 
160509.2656250000 -158.4633026123 
160601.6406250000 -158.5398712158 
160694.0625000000 -158.5952301025 
160786.7187500000 -158.6033935547 
160879.2500000000 -158.5546112061 
160971.8437500000 -158.4909515381 
161064.4843750000 -158.4494476318 
161157.3437500000 -158.4369506836 
161250.0937500000 -158.4414672852 
161342.8906250000 -158.4496154785 
161435.9218750000 -158.4515075684 
161528.8281250000 -158.4478149414 
161621.7812500000 -158.4436492920 
161714.7968750000 -158.4356689453 
161808.0468750000 -158.4175415039 
161901.1718750000 -158.3820343018 
161994.3437500000 -158.3375549316 
162087.7500000000 -158.2978668213 
162181.0312500000 -158.2742156982 
162274.3593750000 -158.2734985352 
162367.7500000000 -158.2844696045 
162461.3593750000 -158.3004760742 
162554.8593750000 -158.3190307617 
162648.4062500000 -158.3352355957 
162742.1875000000 -158.3685913086 
162835.8593750000 -158.4099426270 
162929.5625000000 -158.4532928467 
163023.5000000000 -158.4899444580 
163117.3281250000 -158.5101776123 
163211.2031250000 -158.5137481689 
163305.1250000000 -158.4954223633 
163399.2812500000 -158.4615478516 
163493.3281250000 -158.4164123535 
163587.4062500000 -158.3722991943 
163681.7343750000 -158.3422546387 
163775.9375000000 -158.3310852051 
163870.1875000000 -158.3467864990 
163964.5000000000 -158.3807678223 
164059.0312500000 -158.4215240479 
164153.4531250000 -158.4476318359 
164247.9218750000 -158.4339447021 
164342.6250000000 -158.3882141113 
164437.2031250000 -158.3314514160 
164531.8281250000 -158.2962036133 
164626.5156250000 -158.3046417236 
164721.4531250000 -158.3363037109 
164816.2343750000 -158.3621826172 
164911.0937500000 -158.3648071289 
165006.1875000000 -158.3461456299 
165101.1406250000 -158.3300170898 
165196.1562500000 -158.3366088867 
165291.2187500000 -158.3663177490 
165386.5312500000 -158.4193267822 
165481.7031250000 -158.4809875488 
165576.9375000000 -158.5343017578 
165672.4218750000 -158.5671997070 
165767.7656250000 -158.5716400146 
165863.1562500000 -158.5619201660 
165958.6093750000 -158.5458221436 
166054.2968750000 -158.5253906250 
166149.8593750000 -158.4931488037 
166245.4843750000 -158.4509429932 
166341.3437500000 -158.4093322754 
166437.0625000000 -158.3843383789 
166532.8593750000 -158.3935699463 
166628.6875000000 -158.4266204834 
166724.7656250000 -158.4621276855 
166820.7187500000 -158.4722900391 
166916.7187500000 -158.4352416992 
167012.9687500000 -158.3720855713 
167109.0781250000 -158.3118743896 
167205.2500000000 -158.2778778076 
167301.4843750000 -158.2820739746 
167397.9375000000 -158.3079681396 
167494.2812500000 -158.3484039307 
167590.6718750000 -158.3954162598 
167687.2968750000 -158.4426574707 
167783.8125000000 -158.4772949219 
167880.3593750000 -158.4819793701 
167976.9843750000 -158.4657745361 
168073.8281250000 -158.4468231201 
168170.5625000000 -158.4431304932 
168267.3437500000 -158.4596862793 
168364.3593750000 -158.4794311523 
168461.2500000000 -158.4857482910 
168558.2031250000 -158.4797821045 
168655.3906250000 -158.4732208252 
168752.4531250000 -158.4799652100 
168849.5781250000 -158.4890899658 
168946.7500000000 -158.4832000732 
169044.1562500000 -158.4609069824 
169141.4375000000 -158.4288330078 
169238.7812500000 -158.3988647461 
169336.3593750000 -158.3737945557 
169433.8125000000 -158.3501892090 
169531.3281250000 -158.3315429688 
169628.8906250000 -158.3270721436 
169726.7031250000 -158.3551940918 
169824.3750000000 -158.4137420654 
169922.1093750000 -158.4977874756 
170020.0781250000 -158.5820007324 
170117.9218750000 -158.6369934082 
170215.8281250000 -158.6445770264 
170313.7812500000 -158.6017608643 
170411.9843750000 -158.5275878906 
170510.0625000000 -158.4434051514 
170608.1875000000 -158.3585968018 
170706.5625000000 -158.2782287598 
170804.7968750000 -158.2086029053 
170903.0937500000 -158.1561279297 
171001.4531250000 -158.1373748779 
171100.0468750000 -158.1499938965 
171198.5156250000 -158.1931457520 
171297.0468750000 -158.2653350830 
171395.8125000000 -158.3186035156 
171494.4531250000 -158.3703460693 
171593.1406250000 -158.4218139648 
171691.8906250000 -158.4621276855 
171790.8906250000 -158.4804534912 
171889.7500000000 -158.4655456543 
171988.6718750000 -158.4325256348 
172087.8437500000 -158.3952789307 
172186.8750000000 -158.3596954346 
172285.9687500000 -158.3478698730 
172385.1250000000 -158.3509979248 
172484.5156250000 -158.3657684326 
172583.7812500000 -158.3942260742 
172683.1093750000 -158.4294586182 
172782.6718750000 -158.4603881836 
172882.1093750000 -158.4774780273 
172981.6093750000 -158.4750518799 
173081.1562500000 -158.4583587646 
173180.9531250000 -158.4423828125 
173280.6093750000 -158.4217987061 
173380.3437500000 -158.3963165283 
173480.3125000000 -158.3702087402 
173580.1406250000 -158.3515167236 
173680.0468750000 -158.3498382568 
173779.9843750000 -158.3723602295 
173880.1875000000 -158.4018402100 
173980.2656250000 -158.4298553467 
174080.3906250000 -158.4456634521 
174180.7500000000 -158.4397430420 
174281.0000000000 -158.4206542969 
174381.2968750000 -158.3984527588 
174481.6562500000 -158.3798828125 
174582.2500000000 -158.3768005371 
174682.7343750000 -158.3848266602 
174783.2500000000 -158.4009552002 
174884.0312500000 -158.4149322510 
174984.6875000000 -158.3716888428 
175085.3906250000 -158.2322845459 
175186.3437500000 -157.9418792725 
175287.1562500000 -157.5778045654 
175388.0312500000 -157.2618103027 
175488.9687500000 -157.1262512207 
175590.1562500000 -157.2138824463 
175691.2031250000 -157.6152801514 
175792.3125000000 -157.9732055664 
175893.6718750000 -158.2384338379 
175994.9062500000 -158.4059448242 
176096.1875000000 -158.4852447510 
176197.5312500000 -158.5254364014 
176299.1250000000 -158.5144958496 
176400.5781250000 -158.4659729004 
176502.0937500000 -158.3994750977 
176603.8750000000 -158.3352966309 
176705.5000000000 -158.2864532471 
176807.2031250000 -158.2863006592 
176908.9531250000 -158.3176727295 
177010.9531250000 -158.3657531738 
177112.8281250000 -158.4235992432 
177214.7500000000 -158.4931640625 
177316.9375000000 -158.5220184326 
177418.9843750000 -158.5114898682 
177521.0781250000 -158.4724121094 
177623.2500000000 -158.4237213135 
177725.6562500000 -158.3965148926 
177827.9375000000 -158.4205474854 
177930.2812500000 -158.4743347168 
178032.8750000000 -158.5363006592 
178135.3281250000 -158.5521087646 
178237.8437500000 -158.5390777588 
178340.4218750000 -158.5185241699 
178443.2500000000 -158.5037841797 
178545.9531250000 -158.4910125732 
178648.7031250000 -158.4777832031 
178751.7031250000 -158.4602661133 
178854.5781250000 -158.4506988525 
178957.5000000000 -158.4688110352 
179060.5000000000 -158.5333099365 
179163.7343750000 -158.5923156738 
179266.8437500000 -158.6282958984 
179370.0156250000 -158.6208648682 
179473.4375000000 -158.5783843994 
179576.7187500000 -158.5185394287 
179680.0781250000 -158.4593200684 
179783.4843750000 -158.4136352539 
179887.1406250000 -158.3786773682 
179990.6562500000 -158.3668975830 
180094.2500000000 -158.3578186035 
180198.0937500000 -158.3480987549 
180301.7968750000 -158.3537902832 
180405.5468750000 -158.3801574707 
180509.3750000000 -158.4130401611 
180613.4531250000 -158.4285736084 
180717.4062500000 -158.4021606445 
180821.4062500000 -158.3538055420 
180925.6562500000 -158.3035125732 
181029.7812500000 -158.2707824707 
181133.9687500000 -158.2821807861 
181238.4062500000 -158.3197784424 
181342.7031250000 -158.3751678467 
181447.0781250000 -158.4055480957 
181551.5000000000 -158.4169464111 
181656.1718750000 -158.4055480957 
181760.7187500000 -158.3805084229 
181865.3125000000 -158.3518524170 
181970.1875000000 -158.3346405029 
182074.9062500000 -158.3467407227 
182179.6875000000 -158.4056854248 
182284.5312500000 -158.4723205566 
182389.6406250000 -158.5433197021 
182494.5937500000 -158.6123352051 
182599.6250000000 -158.6206512451 
182704.9062500000 -158.5734252930 
182810.0625000000 -158.4768524170 
182915.2656250000 -158.4251403809 
183020.5312500000 -158.4262542725 
183126.0625000000 -158.4728088379 
183231.4531250000 -158.5013885498 
183336.8906250000 -158.4914093018 
183442.6093750000 -158.4371032715 
183548.1718750000 -158.3906555176 
183653.8125000000 -158.3646087646 
183759.5000000000 -158.3720092773 
183865.4531250000 -158.4037628174 
183971.2656250000 -158.4384002686 
184077.1406250000 -158.4534912109 
184183.2812500000 -158.4334716797 
184289.2812500000 -158.3937530518 
184395.3281250000 -158.3453521729 
184501.4531250000 -158.3303985596 
184607.8437500000 -158.3436737061 
184714.0781250000 -158.3754272461 
184820.3750000000 -158.3846130371 
184926.9531250000 -158.3666229248 
185033.3750000000 -158.3337860107 
185139.8593750000 -158.3279266357 
185246.4062500000 -158.3489990234 
185353.2187500000 -158.3846588135 
185459.8906250000 -158.3923339844 
185566.6250000000 -158.3679962158 
185673.6093750000 -158.3128967285 
185780.4687500000 -158.2784423828 
185887.3906250000 -158.2669677734 
185994.3593750000 -158.2694549561 
186101.6093750000 -158.2678833008 
186208.7031250000 -158.2594146729 
186315.8750000000 -158.2674865723 
186423.2968750000 -158.3281250000 
186530.5781250000 -158.3983612061 
186637.9375000000 -158.4593505859 
186745.3437500000 -158.4911956787 
186853.0156250000 -158.4741973877 
186960.5468750000 -158.4289093018 
187068.1406250000 -158.3516693115 
187176.0000000000 -158.2933349609 
187283.7187500000 -158.2486724854 
187391.5000000000 -158.2176055908 
187499.3437500000 -158.2106781006 
187607.4531250000 -158.2048645020 
187715.4218750000 -158.1858367920 
187823.4531250000 -158.1674804688 
187931.7500000000 -158.1740570068 
188039.9062500000 -158.2126770020 
188148.1250000000 -158.2880249023 
188256.6093750000 -158.3385467529 
188364.9531250000 -158.3702087402 
188473.3593750000 -158.4062957764 
188581.8125000000 -158.4415435791 
188690.5468750000 -158.4753417969 
188799.1406250000 -158.4824371338 
188907.7968750000 -158.4359130859 
189016.7187500000 -158.3936614990 
189125.5000000000 -158.3752593994 
189234.3437500000 -158.3821563721 
189343.2500000000 -158.3873291016 
189452.4218750000 -158.3668975830 
189561.4531250000 -158.3064727783 
189670.5312500000 -158.2330474854 
189779.9062500000 -158.1831665039 
189889.1250000000 -158.1461334229 
189998.4062500000 -158.1264343262 
190107.7500000000 -158.1393890381 
190217.3593750000 -158.1736145020 
190326.8281250000 -158.2227630615 
190436.3593750000 -158.2565765381 
190546.1562500000 -158.2767639160 
190655.8281250000 -158.3060607910 
190765.5468750000 -158.3634338379 
190875.3281250000 -158.4242706299 
190985.3906250000 -158.4540405273 
191095.2968750000 -158.4552307129 
191205.2656250000 -158.4199829102 
191315.5156250000 -158.3787689209 
191425.6250000000 -158.3460845947 
191535.7812500000 -158.3347625732 
191646.0156250000 -158.3541259766 
191756.5156250000 -158.3721618652 
191866.8750000000 -158.3846130371 
191977.2968750000 -158.3992767334 
192087.9843750000 -158.4179992676 
192198.5312500000 -158.4294433594 
192309.1406250000 -158.4321289062 
192419.8125000000 -158.4387817383 
192530.7656250000 -158.4812469482 
192641.5625000000 -158.5362396240 
192752.4218750000 -158.5797119141 
192863.5625000000 -158.5724487305 
192974.5625000000 -158.4910736084 
193085.6093750000 -158.4176940918 
193196.7343750000 -158.3628845215 
193308.1250000000 -158.3261566162 
193419.3750000000 -158.3275909424 
193530.6875000000 -158.3463287354 
193642.2812500000 -158.3725433350 
193753.7187500000 -158.4007720947 
193865.2187500000 -158.4067840576 
193976.7968750000 -158.3941040039 
194088.6406250000 -158.3646850586 
194200.3281250000 -158.3097381592 
194312.0937500000 -158.2581481934 
194424.1406250000 -158.2404632568 
194536.0312500000 -158.2547302246 
194647.9843750000 -158.3014526367 
194760.2187500000 -158.3319854736 
194872.2968750000 -158.3180694580 
194984.4375000000 -158.2754974365 
195096.6562500000 -158.2341003418 
195209.1406250000 -158.2598266602 
195321.4843750000 -158.3403625488 
195433.8906250000 -158.4026794434 
195546.5781250000 -158.4422607422 
195659.1250000000 -158.4582214355 
195771.7187500000 -158.4229125977 
195884.3906250000 -158.3556518555 
195997.3281250000 -158.2608184814 
196110.1250000000 -158.1669464111 
196222.9843750000 -158.1845245361 
196336.1250000000 -158.2644500732 
196449.1250000000 -158.3580169678 
196562.1718750000 -158.4360809326 
196675.2968750000 -158.4452819824 
196788.7031250000 -158.4262542725 
196901.9531250000 -158.4222717285 
197015.2656250000 -158.4411163330 
197128.8593750000 -158.4797058105 
197242.3125000000 -158.4946136475 
197355.8281250000 -158.4672698975 
197469.3906250000 -158.4357147217 
197583.2500000000 -158.4187469482 
197696.9687500000 -158.4295501709 
197810.7343750000 -158.4625854492 
197924.7968750000 -158.4852142334 
198038.7031250000 -158.5016479492 
198152.6718750000 -158.5200958252 
198266.7031250000 -158.5232086182 
198381.0312500000 -158.4864501953 
198495.1875000000 -158.4370422363 
198609.4218750000 -158.3910369873 
198723.9375000000 -158.3626556396 
198838.3125000000 -158.3752136230 
198952.7343750000 -158.4078979492 
199067.2343750000 -158.4289093018 
199182.0156250000 -158.4292144775 
199296.6406250000 -158.3925323486 
199411.3437500000 -158.3327331543 
199526.3125000000 -158.2958526611 
199641.1406250000 -158.2997589111 
199756.0312500000 -158.3297271729 
199871.0000000000 -158.3806915283 
199986.2343750000 -158.4299011230 
200101.3281250000 -158.4767303467 
200216.4843750000 -158.5130920410 
200331.9375000000 -158.5223999023 
200447.2187500000 -158.5049285889 
200562.5781250000 -158.4506835938 
200678.0000000000 -158.3839874268 
200793.7187500000 -158.3439636230 
200909.2656250000 -158.3491516113 
201024.8906250000 -158.3910980225 
201140.7968750000 -158.4654998779 
201256.5625000000 -158.5031738281 
201372.3750000000 -158.4615325928 
201488.2656250000 -158.3684082031 
201604.4375000000 -158.3047332764 
201720.4687500000 -158.2710266113 
201836.5625000000 -158.2564544678 
201952.9375000000 -158.2531280518 
202069.1562500000 -158.2621765137 
202185.4531250000 -158.3002471924 
202302.0312500000 -158.3405456543 
202418.4531250000 -158.3716583252 
202534.9375000000 -158.3876800537 
202651.5000000000 -158.3897705078 
202768.3437500000 -158.3966522217 
202885.0312500000 -158.3952636719 
203001.7968750000 -158.3767242432 
203118.8437500000 -158.3435211182 
203235.7343750000 -158.3054809570 
203352.7031250000 -158.3034210205 
203469.7343750000 -158.3390045166 
203587.0468750000 -158.3818206787 
203704.2187500000 -158.3977813721 
203821.4531250000 -158.3852691650 
203938.9687500000 -158.3373260498 
204056.3281250000 -158.2887725830 
204173.7656250000 -158.2850036621 
204291.2656250000 -158.3302917480 
204409.0625000000 -158.3834381104 
204526.7031250000 -158.4057769775 
204644.4062500000 -158.4081115723 
204762.4062500000 -158.4021606445 
204880.2343750000 -158.4078216553 
204998.1406250000 -158.4337310791 
205116.1250000000 -158.4606323242 
205234.3906250000 -158.4661712646 
205352.5000000000 -158.4603271484 
205470.6875000000 -158.4719543457 
205589.1562500000 -158.5345916748 
205707.4687500000 -158.6176757812 
205825.8593750000 -158.6512756348 
205944.3125000000 -158.6006927490 
206063.0468750000 -158.4837188721 
206181.6406250000 -158.3733825684 
206300.2968750000 -158.2647552490 
206419.2500000000 -158.1673583984 
206538.0468750000 -158.1575012207 
206656.9062500000 -158.2108306885 
206775.8281250000 -158.2794799805 
206895.0625000000 -158.3469085693 
207014.1250000000 -158.3914489746 
207133.2656250000 -158.4178924561 
207252.6875000000 -158.4281311035 
207371.9687500000 -158.4300537109 
207491.3125000000 -158.4414520264 
207610.7187500000 -158.4592590332 
207730.4218750000 -158.4736175537 
207849.9687500000 -158.4770355225 
207969.5937500000 -158.4738006592 
208089.5000000000 -158.4755249023 
208209.2656250000 -158.4850158691 
208329.0781250000 -158.5033264160 
208448.9843750000 -158.5252075195 
208569.1718750000 -158.5487060547 
208689.2031250000 -158.5581665039 
208809.2968750000 -158.5317230225 
208929.7031250000 -158.4731140137 
209049.9375000000 -158.4155731201 
209170.2343750000 -158.3911132812 
209290.8437500000 -158.3883666992 
209411.2968750000 -158.3913879395 
209531.8125000000 -158.3618316650 
209652.3906250000 -158.2848815918 
209773.2812500000 -158.2097625732 
209894.0000000000 -158.2058105469 
210014.7968750000 -158.2850036621 
210135.8906250000 -158.3842315674 
210256.8125000000 -158.4328765869 
210377.8281250000 -158.4288635254 
210498.8906250000 -158.4020233154 
210620.2656250000 -158.3639068604 
210741.4843750000 -158.3475799561 
210862.7500000000 -158.3634948730 
210984.3437500000 -158.3918457031 
211105.7656250000 -158.4079742432 
211227.2500000000 -158.4190673828 
211348.8125000000 -158.4351959229 
211470.6718750000 -158.4346618652 
211592.3750000000 -158.4045104980 
211714.1406250000 -158.3796234131 
211836.2187500000 -158.3747558594 
211958.1250000000 -158.3995513916 
212080.1093750000 -158.4414978027 
212202.1562500000 -158.4789123535 
212324.5156250000 -158.5020751953 
212446.7031250000 -158.5076446533 
212568.9687500000 -158.5011596680 
212691.5312500000 -158.4929199219 
212813.9375000000 -158.4925537109 
212936.4062500000 -158.5092315674 
213058.9531250000 -158.5419158936 
213181.7968750000 -158.5748748779 
213304.4843750000 -158.5890502930 
213427.2500000000 -158.5830841064 
213550.3125000000 -158.5386199951 
213673.2031250000 -158.4555969238 
213796.1718750000 -158.3690185547 
213919.2031250000 -158.3222045898 
214042.5625000000 -158.3212890625 
214165.7343750000 -158.3255920410 
214288.9843750000 -158.3021392822 
214412.5468750000 -158.2747650146 
214535.9375000000 -158.2869415283 
214659.4062500000 -158.3398437500 
214782.9375000000 -158.4035797119 
214906.7812500000 -158.4653167725 
215030.4531250000 -158.5229339600 
215154.2031250000 -158.5539550781 
215278.2656250000 -158.5343170166 
215402.1562500000 -158.4906005859 
215526.1250000000 -158.4397125244 
215650.1562500000 -158.3969726562 
215774.5000000000 -158.3965148926 
215898.6718750000 -158.4174499512 
216022.9218750000 -158.4446105957 
216147.4843750000 -158.4849853516 
216271.8750000000 -158.5269622803 
216396.3281250000 -158.5386047363 
216520.8750000000 -158.5133361816 
216645.7187500000 -158.4729919434 
216770.3906250000 -158.4376678467 
216895.1406250000 -158.4097900391 
217020.2031250000 -158.3767395020 
217145.0937500000 -158.3347320557 
217270.0625000000 -158.2943878174 
217395.3437500000 -158.2561492920 
217520.4531250000 -158.2146148682 
217645.6406250000 -158.1805572510 
217770.8906250000 -158.1680755615 
217896.4531250000 -158.1721191406 
218021.8437500000 -158.1827697754 
218147.3281250000 -158.2116394043 
218273.1093750000 -158.2768096924 
218398.7187500000 -158.3692626953 
218524.4062500000 -158.4512329102 
218650.1718750000 -158.4740600586 
218776.2343750000 -158.4082031250 
218902.1406250000 -158.2887420654 
219028.1250000000 -158.2076110840 
219154.4062500000 -158.2083892822 
219280.5312500000 -158.2646179199 
219406.7343750000 -158.3630828857 
219533.0000000000 -158.4302368164 
219659.5781250000 -158.4416656494 
219785.9843750000 -158.4284973145 
219912.4843750000 -158.4343109131 
220039.2812500000 -158.4598693848 
220165.9062500000 -158.4657135010 
220292.6093750000 -158.4232330322 
220419.3906250000 -158.3504486084 
220546.4843750000 -158.2962646484 
220673.4062500000 -158.2935180664 
220800.4062500000 -158.3336181641 
220927.7187500000 -158.3802185059 
221054.8593750000 -158.3960723877 
221182.0781250000 -158.3692932129 
221309.3593750000 -158.3299560547 
221436.9687500000 -158.3205108643 
221564.4062500000 -158.3387451172 
221691.9218750000 -158.3450164795 
221819.7343750000 -158.3316650391 
221947.3906250000 -158.3357086182 
222075.1250000000 -158.3741302490 
222202.9375000000 -158.4157562256 
222331.0468750000 -158.4302062988 
222459.0000000000 -158.4262237549 
222587.0312500000 -158.4214324951 
222715.3750000000 -158.4051666260 
222843.5468750000 -158.3708038330 
222971.7812500000 -158.3473663330 
223100.1093750000 -158.3409576416 
223228.7500000000 -158.3476104736 
223357.2031250000 -158.3687286377 
223485.7500000000 -158.4033355713 
223614.6093750000 -158.4157714844 
223743.2968750000 -158.3740844727 
223872.0625000000 -158.3173828125 
224000.9062500000 -158.3170623779 
224130.0625000000 -158.3885955811 
224259.0468750000 -158.4784393311 
224388.1093750000 -158.5254211426 
224517.4843750000 -158.5213928223 
224646.7031250000 -158.5048522949 
224775.9843750000 -158.5033569336 
224905.5781250000 -158.5059967041 
225035.0156250000 -158.4900207520 
225164.5156250000 -158.4519958496 
225294.1093750000 -158.4133605957 
225424.0000000000 -158.4058074951 
225553.7343750000 -158.4373626709 
225683.5468750000 -158.4693298340 
225813.6718750000 -158.4586029053 
225943.6250000000 -158.4270782471 
226073.6562500000 -158.4380950928 
226203.7656250000 -158.5008697510 
226334.1875000000 -158.5446777344 
226464.4375000000 -158.4833374023 
226594.7656250000 -158.3612518311 
226725.4218750000 -158.2669830322 
226855.9062500000 -158.1508789062 
226986.4531250000 -158.0168609619 
227117.0937500000 -157.9452667236 
227248.0468750000 -157.9852142334 
227378.8281250000 -158.0835723877 
227509.6718750000 -158.1645507812 
227640.8593750000 -158.2176971436 
227771.8593750000 -158.2764282227 
227902.9531250000 -158.3675231934 
228034.1093750000 -158.4899749756 
228165.5937500000 -158.6075134277 
228296.8906250000 -158.6714477539 
228428.2812500000 -158.6619262695 
228559.9843750000 -158.5970458984 
228691.5312500000 -158.4951629639 
228823.1406250000 -158.4273223877 
228954.8281250000 -158.4045104980 
229086.8281250000 -158.3777923584 
229218.6718750000 -158.3411407471 
229350.5937500000 -158.3235473633 
229482.8281250000 -158.3393859863 
229614.8906250000 -158.3657379150 
229747.0468750000 -158.3802337646 
229879.2656250000 -158.3912811279 
230011.8125000000 -158.4132690430 
230144.1718750000 -158.4373626709 
230276.6250000000 -158.4488220215 
230409.4062500000 -158.4499053955 
230542.0000000000 -158.4467315674 
230674.6718750000 -158.4355010986 
230807.4218750000 -158.4129180908 
230940.5156250000 -158.3816375732 
231073.4062500000 -158.3494262695 
231206.3906250000 -158.3249053955 
231339.7031250000 -158.3085021973 
231472.8437500000 -158.2969818115 
231606.0468750000 -158.2904052734 
231739.3437500000 -158.2840423584 
231872.9687500000 -158.2737731934 
232006.4062500000 -158.2912597656 
232139.9218750000 -158.3518066406 
232273.7812500000 -158.4464263916 
232407.4531250000 -158.5450134277 
232541.2031250000 -158.6029052734 
232675.0156250000 -158.5974121094 
232809.1875000000 -158.5557098389 
232943.1562500000 -158.5118713379 
233077.2187500000 -158.4564666748 
233211.6093750000 -158.4029083252 
233345.8281250000 -158.3931427002 
233480.1093750000 -158.4185333252 
233614.7343750000 -158.4372558594 
233749.1718750000 -158.4141235352 
233883.7031250000 -158.3683166504 
234018.2968750000 -158.3420257568 
234153.2343750000 -158.3564758301 
234287.9843750000 -158.4381713867 
234422.8125000000 -158.5468597412 
234557.9843750000 -158.5804595947 
234692.9687500000 -158.5272521973 
234828.0312500000 -158.4113464355 
234963.1875000000 -158.2754211426 
235098.6562500000 -158.1566772461 
235233.9531250000 -158.0833435059 
235369.3281250000 -158.0683746338 
235505.0468750000 -158.1214447021 
235640.5781250000 -158.2113494873 
235776.1875000000 -158.3279571533 
235911.8750000000 -158.4496154785 
236047.9062500000 -158.5424041748 
236183.7500000000 -158.5717010498 
236319.6718750000 -158.5373840332 
236455.9375000000 -158.5123901367 
236592.0156250000 -158.5193939209 
236728.1718750000 -158.5154418945 
236864.4062500000 -158.4720306396 
237000.9843750000 -158.3538818359 
237137.3750000000 -158.0952758789 
237273.8437500000 -157.6266784668 
237410.6562500000 -157.3621215820 
237547.2812500000 -157.5162353516 
237683.9843750000 -157.8893585205 
237820.7812500000 -158.2406616211 
237957.9062500000 -158.4181671143 
238094.8437500000 -158.4394226074 
238231.8750000000 -158.3809051514 
238369.2343750000 -158.3595428467 
238506.4062500000 -158.4119873047 
238643.6718750000 -158.4896087646 
238781.0156250000 -158.5462036133 
238918.6875000000 -158.5786285400 
239056.1875000000 -158.6125183105 
239193.7656250000 -158.6255950928 
239331.6718750000 -158.5902709961 
239469.4062500000 -158.5289001465 
239607.2343750000 -158.4914855957 
239745.1250000000 -158.5027465820 
239883.3593750000 -158.5289611816 
240021.4062500000 -158.5022125244 
240159.5312500000 -158.4510345459 
240298.0156250000 -158.4101104736 
240436.2968750000 -158.3973999023 
240574.6718750000 -158.4307250977 
240713.1250000000 -158.4942626953 
240851.9218750000 -158.5390777588 
240990.5312500000 -158.5630645752 
241129.2187500000 -158.5595092773 
241268.2500000000 -158.5188903809 
241407.0937500000 -158.4251708984 
241546.0312500000 -158.3564147949 
241685.2968750000 -158.3810424805 
241824.3906250000 -158.4629211426 
241963.5625000000 -158.5303649902 
242102.8125000000 -158.5196380615 
242242.4062500000 -158.4596405029 
242381.8125000000 -158.4266510010 
242521.2968750000 -158.4183044434 
242661.1406250000 -158.4306488037 
242800.7812500000 -158.4496307373 
242940.5156250000 -158.4468994141 
243080.3281250000 -158.4540252686 
243220.4843750000 -158.4929656982 
243360.4531250000 -158.5408782959 
243500.5156250000 -158.5536041260 
243640.9218750000 -158.4908905029 
243781.1250000000 -158.4013366699 
243921.4218750000 -158.3218078613 
244061.7968750000 -158.2692718506 
244202.5312500000 -158.2202758789 
244343.0625000000 -158.1769561768 
244483.6875000000 -158.1625061035 
244624.6406250000 -158.1825561523 
244765.4218750000 -158.2352600098 
244906.2968750000 -158.3031311035 
245047.2343750000 -158.3278961182 
245188.5312500000 -158.3085174561 
245329.6250000000 -158.2622222900 
245470.8125000000 -158.1904449463 
245612.3593750000 -158.1746978760 
245753.7031250000 -158.2490539551 
245895.1250000000 -158.3642883301 
246036.6406250000 -158.4494934082 
246178.5000000000 -158.4369049072 
246320.1875000000 -158.3188171387 
246461.9375000000 -158.2236938477 
246604.0468750000 -158.2054901123 
246745.9687500000 -158.2732086182 
246887.9687500000 -158.3198852539 
247030.0468750000 -158.3069610596 
247172.4843750000 -158.2886047363 
247314.7343750000 -158.2913208008 
247457.0625000000 -158.3117065430 
247599.7500000000 -158.3432769775 
247742.2343750000 -158.3901519775 
247884.8125000000 -158.4314575195 
248027.4687500000 -158.4140014648 
248170.4843750000 -158.3625030518 
248313.2968750000 -158.3101348877 
248456.2031250000 -158.2663574219 
248599.4687500000 -158.2371063232 
248742.5312500000 -158.2185363770 
248885.6718750000 -158.2104644775 
249028.9062500000 -158.2327117920 
249172.5000000000 -158.2827911377 
249315.8906250000 -158.3187408447 
249459.3750000000 -158.3365020752 
249603.2187500000 -158.3600921631 
249746.8593750000 -158.4178771973 
249890.5937500000 -158.4917144775 
250034.4062500000 -158.5769805908 
250178.5625000000 -158.6681518555 
250322.5468750000 -158.6836853027 
250466.6093750000 -158.6117706299 
250611.0156250000 -158.5230865479 
250755.2500000000 -158.4880981445 
250899.5625000000 -158.5226593018 
251044.2187500000 -158.5496978760 
251188.7031250000 -158.5334320068 
251333.2500000000 -158.4542541504 
251477.8906250000 -158.3920135498 
251622.8906250000 -158.3804168701 
251767.7031250000 -158.3653869629 
251912.5937500000 -158.3584289551 
252057.8437500000 -158.3804321289 
252202.9062500000 -158.3922119141 
252348.0468750000 -158.3570098877 
252493.2812500000 -158.3309631348 
252638.8593750000 -158.3561248779 
252784.2500000000 -158.4195404053 
252929.7343750000 -158.5033721924 
253075.5625000000 -158.5892486572 
253221.2031250000 -158.6519317627 
253366.9375000000 -158.6204071045 
253512.7500000000 -158.5004882812 
253658.9218750000 -158.4023742676 
253804.9062500000 -158.3413085938 
253950.9687500000 -158.3555603027 
254097.3906250000 -158.4071807861 
254243.6250000000 -158.4744720459 
254389.9375000000 -158.5274963379 
254536.3437500000 -158.5597076416 
254683.1093750000 -158.5718688965 
254829.6718750000 -158.5447998047 
254976.3281250000 -158.5222473145 
255123.3437500000 -158.5442047119 
255270.1718750000 -158.5747528076 
255417.0781250000 -158.5618438721 
255564.0625000000 -158.5308532715 
255711.4218750000 -158.4879150391 
255858.5781250000 -158.4317779541 
256005.8281250000 -158.3738403320 
256153.4375000000 -158.3116455078 
256300.8593750000 -158.3055572510 
256448.3593750000 -158.3570556641 
256595.9375000000 -158.4157257080 
256743.8906250000 -158.3975830078 
256891.6406250000 -158.3487854004 
257039.4843750000 -158.3357391357 
257187.7031250000 -158.3817138672 
257335.7031250000 -158.4237365723 
257483.7968750000 -158.4294738770 
257631.9843750000 -158.4013671875 
257780.5312500000 -158.3767852783 
257928.8906250000 -158.3451690674 
258077.3125000000 -158.3248748779 
258226.1250000000 -158.3343200684 
258374.7343750000 -158.3433074951 
258523.4218750000 -158.2995452881 
258672.2031250000 -158.2508850098 
258821.3593750000 -158.2723388672 
258970.3125000000 -158.3600463867 
259119.3437500000 -158.4018402100 
259268.7500000000 -158.3893280029 
259417.9531250000 -158.3728332520 
259567.2500000000 -158.3813171387 
259716.9218750000 -158.3925628662 
259866.3750000000 -158.3880920410 
260015.9375000000 -158.3862609863 
260165.5781250000 -158.4034729004 
260315.5781250000 -158.4086608887 
260465.3906250000 -158.3735351562 
260615.2812500000 -158.3202056885 
260765.5625000000 -158.3216705322 
260915.6250000000 -158.3882446289 
261065.7812500000 -158.4606933594 
261216.0312500000 -158.4942779541 
261366.6406250000 -158.5103149414 
261517.0625000000 -158.5190277100 
261667.5625000000 -158.4993896484 
261818.4375000000 -158.3975982666 
261969.1093750000 -158.2804412842 
262119.8750000000 -158.2570953369 
262270.7187500000 -158.3111877441 
262421.9375000000 -158.3638610840 
262572.9687500000 -158.3784484863 
262724.0625000000 -158.3853454590 
262875.5625000000 -158.3871002197 
263026.8437500000 -158.3835144043 
263178.2187500000 -158.4010620117 
263329.6875000000 -158.4514465332 
263481.5000000000 -158.4944152832 
263633.1562500000 -158.5089416504 
263784.8750000000 -158.5134735107 
263936.9687500000 -158.5185241699 
264088.8437500000 -158.5437927246 
264240.8437500000 -158.6218109131 
264392.9062500000 -158.6922760010 
264545.3437500000 -158.6477813721 
264697.5937500000 -158.5322113037 
264849.9375000000 -158.4636840820 
265002.6250000000 -158.4349517822 
265155.1562500000 -158.4315338135 
265307.7500000000 -158.4405517578 
265460.4375000000 -158.4403991699 
265613.5000000000 -158.4136047363 
265766.3437500000 -158.3679809570 
265919.2812500000 -158.3375701904 
266072.6250000000 -158.3439025879 
266225.7500000000 -158.4054870605 
266378.9687500000 -158.4824829102 
266532.2500000000 -158.5431365967 
266685.9375000000 -158.5345306396 
266839.4062500000 -158.4814605713 
266992.9687500000 -158.4633789062 
267146.9375000000 -158.5110321045 
267300.6562500000 -158.5304870605 
267454.5000000000 -158.4596099854 
267608.4062500000 -158.3253936768 
267762.7187500000 -158.2778320312 
267916.8125000000 -158.3418579102 
268071.0000000000 -158.3269195557 
268225.5625000000 -158.1220550537 
268379.9375000000 -157.9512176514 
268534.3750000000 -157.9674224854 
268688.9375000000 -158.0953674316 
268843.8437500000 -158.2132720947 
268998.5625000000 -158.3143157959 
269153.3750000000 -158.4391937256 
269308.5625000000 -158.5560607910 
269463.5625000000 -158.5905914307 
269618.6250000000 -158.5453796387 
269774.0937500000 -158.4631805420 
269929.3437500000 -158.4084472656 
270084.6875000000 -158.4035186768 
270240.1250000000 -158.4349975586 
270395.9375000000 -158.4648895264 
270551.5625000000 -158.4414062500 
270707.2500000000 -158.3850555420 
270863.3437500000 -158.3545532227 
271019.2187500000 -158.3486328125 
271175.1875000000 -158.3582611084 
271331.2500000000 -158.3894500732 
271487.6875000000 -158.4194183350 
271643.9375000000 -158.4371948242 
271800.2812500000 -158.4613037109 
271957.0000000000 -158.4882354736 
272113.5000000000 -158.4957580566 
272270.0937500000 -158.4953002930 
272426.7812500000 -158.4681396484 
272583.8750000000 -158.3738861084 
272740.7500000000 -158.2573394775 
272897.6875000000 -158.2240142822 
273055.0625000000 -158.2989807129 
273212.1875000000 -158.3673706055 
273369.4375000000 -158.3487091064 
273526.7500000000 -158.2717590332 
273684.4687500000 -158.2411804199 
273841.9687500000 -158.3074645996 
273999.5625000000 -158.4031677246 
274157.5312500000 -158.4344177246 
274315.3125000000 -158.3860473633 
274473.1875000000 -158.3476562500 
274631.1562500000 -158.3809509277 
274789.5000000000 -158.4227905273 
274947.6250000000 -158.3899078369 
275105.8750000000 -158.3017730713 
275264.5000000000 -158.2723083496 
275422.9062500000 -158.3442840576 
275581.4062500000 -158.4076538086 
275740.0000000000 -158.3996887207 
275899.0000000000 -158.3746948242 
276057.7812500000 -158.3436431885 
276216.6562500000 -158.2936553955 
276375.9062500000 -158.2729492188 
276534.9687500000 -158.3301239014 
276694.0937500000 -158.4442138672 
276853.3437500000 -158.5231170654 
277012.9687500000 -158.5222320557 
277172.4062500000 -158.4982910156 
277331.9062500000 -158.4962158203 
277491.8125000000 -158.4909210205 
277651.5000000000 -158.4395904541 
277811.3125000000 -158.3811645508 
277971.1875000000 -158.3710021973 
278131.4687500000 -158.3879699707 
278291.5312500000 -158.4000549316 
278451.6875000000 -158.3933410645 
278612.2187500000 -158.3529510498 
278772.5625000000 -158.3200531006 
278933.0000000000 -158.3625640869 
279093.8437500000 -158.4812927246 
279254.4375000000 -158.5587005615 
279415.1562500000 -158.5603332520 
279575.9687500000 -158.5300903320 
279737.1562500000 -158.5256347656 
279898.1562500000 -158.5159912109 
280059.2187500000 -158.4496612549 
280220.7187500000 -158.3966064453 
280381.9687500000 -158.4283294678 
280543.3437500000 -158.4960784912 
280704.7812500000 -158.5242767334 
280866.6250000000 -158.4895019531 
281028.2812500000 -158.4121246338 
281190.0000000000 -158.3268432617 
281352.1250000000 -158.2871704102 
281514.0625000000 -158.2782440186 
281676.0625000000 -158.2707366943 
281838.1562500000 -158.2634582520 
282000.6875000000 -158.2923126221 
282162.9687500000 -158.3538665771 
282325.3437500000 -158.4071960449 
282488.1250000000 -158.4617919922 
282650.7187500000 -158.5216522217 
282813.3750000000 -158.5625457764 
282976.1250000000 -158.6006011963 
283139.2812500000 -158.6041412354 
283302.2500000000 -158.5454101562 
283465.2812500000 -158.4660491943 
283628.7187500000 -158.4153900146 
283791.9375000000 -158.4094696045 
283955.2812500000 -158.4711151123 
284118.6875000000 -158.6299896240 
284282.5000000000 -158.7526855469 
284446.0937500000 -158.7178192139 
284609.8125000000 -158.5552215576 
284773.9062500000 -158.3811035156 
284937.7812500000 -158.2787475586 
285101.7812500000 -158.2830047607 
285265.8437500000 -158.3472747803 
285430.3437500000 -158.3510437012 
285594.5937500000 -158.2893676758 
285758.9687500000 -158.2684478760 
285923.7187500000 -158.3550720215 
286088.2812500000 -158.4548645020 
286252.9062500000 -158.4433593750 
286417.6562500000 -158.3815460205 
286582.8125000000 -158.3056182861 
286747.7187500000 -158.2152709961 
286912.7500000000 -158.1152038574 
287078.1875000000 -158.0625305176 
287243.4062500000 -158.0909423828 
287408.6875000000 -158.2158355713 
287574.0937500000 -158.3878784180 
287739.9062500000 -158.5210266113 
287905.5000000000 -158.5173950195 
288071.1875000000 -158.4357910156 
288237.2812500000 -158.3939971924 
288403.1875000000 -158.4444580078 
288569.1562500000 -158.5282135010 
288735.2187500000 -158.5355224609 
288901.7187500000 -158.4156494141 
289067.9687500000 -158.2871398926 
289234.3125000000 -158.3040313721 
289401.0937500000 -158.4036712646 
289567.6562500000 -158.4345703125 
289734.2812500000 -158.4078674316 
289901.3437500000 -158.3867645264 
290068.1875000000 -158.4095611572 
290235.1250000000 -158.3870544434 
290402.1562500000 -158.2908477783 
290569.5937500000 -158.2194061279 
290736.8125000000 -158.2218170166 
290904.1250000000 -158.2277221680 
291071.8750000000 -158.2337646484 
291239.3750000000 -158.2738494873 
291406.9687500000 -158.2872009277 
291574.6875000000 -158.2615203857 
291742.8125000000 -158.2089996338 
291910.6875000000 -158.1825714111 
292078.6875000000 -158.2186126709 
292247.0937500000 -158.2965698242 
292415.2812500000 -158.3933258057 
292583.5625000000 -158.5318145752 
292751.9687500000 -158.6213226318 
292920.7500000000 -158.6069946289 
293089.3437500000 -158.5229797363 
293258.0000000000 -158.4777069092 
293427.0937500000 -158.4397277832 
293595.9687500000 -158.3647766113 
293764.9062500000 -158.3179168701 
293933.9687500000 -158.3380126953 
294103.4687500000 -158.4376068115 
294272.7187500000 -158.5301666260 
294442.0625000000 -158.5560302734 
294611.8437500000 -158.4781188965 
294781.4062500000 -158.3824920654 
294951.0312500000 -158.3199768066 
295120.7812500000 -158.2863922119 
295290.9375000000 -158.3001403809 
295460.8750000000 -158.3360137939 
295630.9062500000 -158.3221130371 
295801.3750000000 -158.2902526855 
295971.6250000000 -158.3358917236 
296141.9375000000 -158.4609985352 
296312.3750000000 -158.5464019775 
296483.2187500000 -158.5594482422 
296653.8437500000 -158.5014648438 
296824.5625000000 -158.4515075684 
296995.7187500000 -158.4485931396 
297166.6250000000 -158.4726867676 
297337.6562500000 -158.4769287109 
297508.7812500000 -158.4690551758 
297680.3125000000 -158.4565734863 
297851.6250000000 -158.4315490723 
298023.0312500000 -158.4167785645 
298194.8750000000 -158.4317474365 
298366.5000000000 -158.4736022949 
298538.1875000000 -158.4874420166 
298710.0000000000 -158.4423217773 
298882.2500000000 -158.2647857666 
299054.2500000000 -157.7413482666 
299226.3437500000 -157.1436920166 
299398.8750000000 -156.9761657715 
299571.1875000000 -157.5208282471 
299743.5937500000 -158.1294860840 
299916.4062500000 -158.4338836670 
300089.0312500000 -158.2350769043 
300261.7187500000 -158.2957305908 
300434.5000000000 -158.3477020264 
300607.7500000000 -158.3888244629 
300780.7500000000 -158.4191284180 
300953.8437500000 -158.4408569336 
301127.3750000000 -158.4564666748 
301300.6562500000 -158.4671783447 
301474.0625000000 -158.4741363525 
301647.5625000000 -158.4784851074 
301821.5000000000 -158.4813995361 
301995.1875000000 -158.4839782715 
302168.9687500000 -158.4870147705 
302343.2187500000 -158.4909362793 
302517.2187500000 -158.4958801270 
302691.3125000000 -158.5019836426 
302865.5000000000 -158.5096435547 
303040.1250000000 -158.5191650391 
303214.5312500000 -158.5305480957 
303389.0312500000 -158.5432586670 
303563.9687500000 -158.5562133789 
303738.6562500000 -158.5678710938 
303913.4687500000 -158.5767822266 
304088.3750000000 -158.5819549561 
304263.6875000000 -158.5831146240 
304438.8125000000 -158.5807952881 
304614.0000000000 -158.5760803223 
304789.6562500000 -158.5702209473 
304965.0625000000 -158.5642852783 
305140.5625000000 -158.5584869385 
305316.1562500000 -158.5524444580 
305492.2187500000 -158.5453338623 
305668.0000000000 -158.5364685059 
305843.9375000000 -158.5254364014 
306020.2812500000 -158.5124053955 
306196.3750000000 -158.4982299805 
306372.5937500000 -158.4841308594 
306548.9062500000 -158.4714202881 
306725.6562500000 -158.4611968994 
306902.1875000000 -158.4540252686 
307078.8125000000 -158.4498443604 
307255.8750000000 -158.4479064941 
307432.6875000000 -158.4470214844 
307609.6250000000 -158.4462127686 
307786.6562500000 -158.4447937012 
307964.1250000000 -158.4423675537 
308141.3437500000 -158.4388122559 
308318.6875000000 -158.4341430664 
308496.4687500000 -158.4283905029 
308674.0000000000 -158.4215850830 
308851.6250000000 -158.4137420654 
309029.3750000000 -158.4052734375 
309207.5625000000 -158.3971405029 
309385.5000000000 -158.3911132812 
309563.5625000000 -158.3894653320 
309742.0625000000 -158.3948059082 
309920.3125000000 -158.4075622559 
310098.6562500000 -158.4267425537 
310277.1250000000 -158.4499511719 
310456.0312500000 -158.4740142822 
310634.6875000000 -158.4956512451 
310813.4687500000 -158.5123138428 
310992.6875000000 -158.5223236084 
311171.6562500000 -158.5249023438 
311350.7187500000 -158.5202941895 
311530.2500000000 -158.5096282959 
311709.5312500000 -158.4949340820 
311888.9375000000 -158.4788208008 
312068.4062500000 -158.4640655518 
312248.3437500000 -158.4528808594 
312428.0625000000 -158.4463653564 
312607.8437500000 -158.4442291260 
312788.0937500000 -158.4445800781 
312968.1250000000 -158.4450836182 
313148.2187500000 -158.4439086914 
313328.4375000000 -158.4402008057 
313509.0937500000 -158.4342651367 
313689.5312500000 -158.4273223877 
313870.0625000000 -158.4210205078 
314051.0312500000 -158.4168701172 
314231.7500000000 -158.4159088135 
314412.5937500000 -158.4185333252 
314593.5312500000 -158.4246368408 
314774.9375000000 -158.4337768555 
314956.0937500000 -158.4454040527 
315137.3437500000 -158.4589233398 
315319.0625000000 -158.4736480713 
315500.5000000000 -158.4885253906 
315682.0937500000 -158.5022277832 
315863.7500000000 -158.5130462646 
316045.8750000000 -158.5192871094 
316227.7812500000 -158.5197906494 
316409.7500000000 -158.5150909424 
316592.1875000000 -158.5065612793 
316774.4062500000 -158.4962005615 
316956.6875000000 -158.4856719971 
317139.0937500000 -158.4757385254 
317321.9687500000 -158.4661865234 
317504.5937500000 -158.4563903809 
317687.3125000000 -158.4458465576 
317870.4687500000 -158.4346923828 
318053.4062500000 -158.4235382080 
318236.4375000000 -158.4123535156 
318419.5937500000 -158.3993988037 
318603.1875000000 -158.3804168701 
318786.5312500000 -158.3493957520 
318970.0000000000 -158.3004150391 
319153.9375000000 -158.2310028076 
319337.5937500000 -158.1455993652 
319521.3750000000 -158.0555725098 
319705.2500000000 -157.9773559570 
319889.5937500000 -157.9275360107 
320073.6875000000 -157.9179382324 
320257.9062500000 -157.9515533447 
320442.5625000000 -158.0221862793 
320626.9687500000 -158.1157379150 
320811.4687500000 -158.2151489258 
320996.0937500000 -158.3050994873 
321181.1875000000 -158.3774566650 
321366.0312500000 -158.4304656982 
321550.9687500000 -158.4677124023 
321736.3750000000 -158.4941864014 
321921.5312500000 -158.5136718750 
322106.8125000000 -158.5277099609 
322292.5312500000 -158.5357055664 
322478.0000000000 -158.5362091064 
322663.5937500000 -158.5285644531 
322849.2812500000 -158.5137786865 
323035.4375000000 -158.4944915771 
323221.3437500000 -158.4742126465 
323407.3437500000 -158.4559020996 
323593.8125000000 -158.4411468506 
323780.0625000000 -158.4300994873 
323966.3750000000 -158.4218750000 
324152.8437500000 -158.4153594971 
324339.7187500000 -158.4098968506 
324526.3750000000 -158.4053955078 
324713.1562500000 -158.4021301270 
324900.3750000000 -158.4002685547 
325087.3750000000 -158.3996276855 
325274.4375000000 -158.3996124268 
325461.6250000000 -158.3995971680 
325649.3125000000 -158.3994140625 
325836.7187500000 -158.3996276855 
326024.2187500000 -158.4012756348 
326212.2187500000 -158.4053344727 
326399.9375000000 -158.4119873047 
326587.7812500000 -158.4204254150 
326775.7500000000 -158.4292602539 
326964.1562500000 -158.4373321533 
327152.3125000000 -158.4444427490 
327340.5937500000 -158.4516296387 
327529.3437500000 -158.4605712891 
327717.8437500000 -158.4726104736 
327906.4375000000 -158.4880065918 
328095.1250000000 -158.5054779053 
328284.3125000000 -158.5224761963 
328473.2500000000 -158.5355834961 
328662.2812500000 -158.5414886475 
328851.7812500000 -158.5375061035 
329041.0312500000 -158.5223693848 
329230.4062500000 -158.4964599609 
329419.8750000000 -158.4621429443 
329609.8125000000 -158.4234008789 
329799.5000000000 -158.3857269287 
329989.2812500000 -158.3545989990 
330179.5625000000 -158.3346557617 
330369.5937500000 -158.3285980225 
330559.7187500000 -158.3365020752 
330749.9375000000 -158.3559722900 
330940.6562500000 -158.3830413818 
331131.0937500000 -158.4131469727 
331321.6562500000 -158.4424133301 
331512.7187500000 -158.4663848877 
331703.5000000000 -158.4869537354 
331894.3750000000 -158.5007476807 
332085.4062500000 -158.5069122314 
332276.8750000000 -158.5051422119 
332468.0937500000 -158.4961090088 
332659.4375000000 -158.4815521240 
332851.2500000000 -158.4640350342 
333042.7812500000 -158.4462585449 
333234.4687500000 -158.4304199219 
333426.2187500000 -158.4178619385 
333618.4687500000 -158.4091949463 
333810.4687500000 -158.4048309326 
334002.5937500000 -158.4053497314 
334195.1562500000 -158.4116668701 
334387.5000000000 -158.4243621826 
334579.9375000000 -158.4429931641 
334772.8437500000 -158.4655914307 
334965.5000000000 -158.4889526367 
335158.2812500000 -158.5097503662 
335351.1562500000 -158.5257873535 
335544.5312500000 -158.5366058350 
335737.6250000000 -158.5432281494 
335930.8437500000 -158.5471496582 
336124.5312500000 -158.5496063232 
336317.9687500000 -158.5512084961 
336511.5312500000 -158.5521392822 
336705.1875000000 -158.5523223877 
336899.3437500000 -158.5516052246 
337093.2187500000 -158.5496673584 
337287.2187500000 -158.5462341309 
337481.6875000000 -158.5413055420 
337675.9062500000 -158.5354003906 
337870.2500000000 -158.5293731689 
338064.6875000000 -158.5239105225 
338259.6250000000 -158.5188903809 
338454.2812500000 -158.5132293701 
338649.0625000000 -158.4995880127 
338844.3125000000 -158.4791717529 
339039.3125000000 -158.4627227783 
339234.4375000000 -158.4470672607 
339429.6562500000 -158.4345397949 
339625.3750000000 -158.4264221191 
339820.8437500000 -158.4226684570 
340016.4062500000 -158.4224090576 
340212.4375000000 -158.4246826172 
340408.2500000000 -158.4292297363 
340604.1562500000 -158.4366760254 
340800.1562500000 -158.4481201172 
340996.6562500000 -158.4645233154 
341192.9062500000 -158.4859924316 
341389.2500000000 -158.5111389160 
341586.0937500000 -158.5369567871 
341782.6875000000 -158.5590820312 
341979.3750000000 -158.5726776123 
342176.1875000000 -158.5740356445 
342373.4687500000 -158.5618591309 
342570.5312500000 -158.5380401611 
342767.6562500000 -158.5072631836 
342965.3125000000 -158.4755096436 
343162.6875000000 -158.4484710693 
343360.1562500000 -158.4299468994 
343557.7812500000 -158.4213256836 
343755.8750000000 -158.4215393066 
343953.6875000000 -158.4279327393 
344151.6250000000 -158.4374084473 
344350.0625000000 -158.4476013184 
344548.2500000000 -158.4575042725 
344746.5312500000 -158.4673919678 
344944.9375000000 -158.4840393066 
345143.8125000000 -158.5025634766 
345342.4375000000 -158.5139770508 
345541.1875000000 -158.5218963623 
345740.4375000000 -158.5241851807 
345939.4062500000 -158.5196990967 
346138.5000000000 -158.5088043213 
346338.0625000000 -158.4933013916 
346537.3750000000 -158.4761657715 
346736.8125000000 -158.4607391357 
346936.3750000000 -158.4499359131 
347136.4062500000 -158.4454345703 
347336.1875000000 -158.4470977783 
347536.0625000000 -158.4530792236 
347736.4687500000 -158.4604187012 
347936.5937500000 -158.4662475586 
348136.8125000000 -158.4688110352 
348337.1562500000 -158.4680938721 
348538.0312500000 -158.4655914307 
348738.5937500000 -158.4634704590 
348939.3125000000 -158.4634704590 
349140.5000000000 -158.4686279297 
349341.4375000000 -158.4755096436 
349542.4687500000 -158.4768218994 
349743.6250000000 -158.4718780518 
349945.2812500000 -158.4586181641 
350146.6875000000 -158.4369659424 
350348.1875000000 -158.4095611572 
350550.1875000000 -158.3814086914 
350751.9375000000 -158.3585662842 
350953.7812500000 -158.3460998535 
351155.7500000000 -158.3463287354 
351358.2500000000 -158.3581695557 
351560.4375000000 -158.3779754639 
351762.7500000000 -158.4014434814 
351965.5937500000 -158.4254150391 
352168.1562500000 -158.4487457275 
352370.8125000000 -158.4718017578 
352573.5937500000 -158.5067749023 
352776.9062500000 -158.5399627686 
352979.9062500000 -158.5571136475 
353183.0625000000 -158.5674133301 
353386.6875000000 -158.5694732666 
353590.0625000000 -158.5636596680 
353793.5625000000 -158.5519866943 
353997.1562500000 -158.5374908447 
354201.2812500000 -158.5233612061 
354405.1250000000 -158.5118560791 
354609.0937500000 -158.5039672852 
354813.5312500000 -158.4993591309 
355017.7500000000 -158.4969482422 
355222.0625000000 -158.4953613281 
355426.4687500000 -158.4933624268 
355631.4062500000 -158.4866180420 
355836.0937500000 -158.4735260010 
356040.8750000000 -158.4596710205 
356246.1562500000 -158.4427337646 
356451.1562500000 -158.4248657227 
356656.3125000000 -158.4091949463 
356861.5625000000 -158.3988494873 
357067.3125000000 -158.3960723877 
357272.8125000000 -158.4013061523 
357478.4375000000 -158.4130706787 
357684.5312500000 -158.4284515381 
357890.4062500000 -158.4440307617 
358096.3437500000 -158.4570465088 
358302.4375000000 -158.4687042236 
358509.0312500000 -158.4738464355 
358715.3437500000 -158.4749450684 
358921.7812500000 -158.4752655029 
359128.7500000000 -158.4745178223 
359335.4375000000 -158.4718627930 
359542.2187500000 -158.4665374756 
359749.5312500000 -158.4585418701 
359956.5625000000 -158.4488830566 
360163.7187500000 -158.4393463135 
360371.0000000000 -158.4318847656 
360578.7812500000 -158.4277954102 
360786.2812500000 -158.4306640625 
360993.9062500000 -158.4353332520 
361202.0625000000 -158.4400024414 
361409.9375000000 -158.4433288574 
361617.9375000000 -158.4446105957 
361826.0312500000 -158.4441833496 
362034.6562500000 -158.4432983398 
362243.0000000000 -158.4437255859 
362451.4687500000 -158.4470977783 
362660.4687500000 -158.4542846680 
362869.1875000000 -158.4714202881 
363078.0000000000 -158.4914703369 
363286.9687500000 -158.5043792725 
363496.4375000000 -158.5159454346 
363705.6250000000 -158.5260162354 
363914.9375000000 -158.5345916748 
364124.7500000000 -158.5416107178 
364334.3125000000 -158.5469055176 
364543.9687500000 -158.5504913330 
364753.7812500000 -158.5527191162 
364964.0937500000 -158.5546264648 
365174.1250000000 -158.5555877686 
365384.2812500000 -158.5550231934 
365594.9687500000 -158.5529327393 
365805.3750000000 -158.5493164062 
366015.8750000000 -158.5449066162 
366226.5312500000 -158.5408325195 
366437.6875000000 -158.5381164551 
366648.5625000000 -158.5371398926 
366859.5625000000 -158.5374603271 
367071.0937500000 -158.5381011963 
367282.3437500000 -158.5368194580 
367493.7187500000 -158.5342407227 
367705.2187500000 -158.5308532715 
367917.2187500000 -158.5273895264 
368128.9687500000 -158.5246276855 
368340.8125000000 -158.5231475830 
368553.1875000000 -158.5232543945 
368765.3125000000 -158.5249481201 
368977.5312500000 -158.5298614502 
369189.8750000000 -158.5355377197 
369402.7500000000 -158.5382843018 
369615.3437500000 -158.5389404297 
369828.0312500000 -158.5364532471 
370041.2812500000 -158.5300140381 
370254.2500000000 -158.5190277100 
370467.3125000000 -158.5031738281 
370680.5312500000 -158.4824218750 
370894.2500000000 -158.4431762695 
371107.7187500000 -158.4007263184 
371321.2812500000 -158.3761291504 
371535.3750000000 -158.3599090576 
371749.1875000000 -158.3556976318 
371963.1250000000 -158.3646850586 
372177.5937500000 -158.3849334717 
372391.7812500000 -158.4118499756 
372606.0937500000 -158.4517364502 
372820.5312500000 -158.4817199707 
373035.5000000000 -158.4937744141 
373250.1875000000 -158.5019836426 
373465.0000000000 -158.5087738037 
373680.3125000000 -158.5155487061 
373895.3750000000 -158.5223083496 
374110.5625000000 -158.5277557373 
374325.8437500000 -158.5292816162 
374541.6875000000 -158.5220336914 
374757.2187500000 -158.5119628906 
374972.9062500000 -158.4997558594 
375189.0937500000 -158.4873352051 
375405.0312500000 -158.4766540527 
375621.0625000000 -158.4694213867 
375837.2500000000 -158.4677581787 
376053.9375000000 -158.4745330811 
376270.3750000000 -158.4820251465 
376486.9062500000 -158.4888305664 
376703.9687500000 -158.4928588867 
376920.7812500000 -158.4931182861 
377137.6875000000 -158.4900970459 
377354.7187500000 -158.4854888916 
377572.3125000000 -158.4806365967 
377789.5937500000 -158.4810791016 
378007.0312500000 -158.4849700928 
378224.9687500000 -158.4905090332 
378442.6562500000 -158.4968719482 
378660.4375000000 -158.5037231445 
378878.3437500000 -158.5110473633 
379096.8125000000 -158.5227813721 
379314.9687500000 -158.5346221924 
379533.2812500000 -158.5426177979 
379752.1250000000 -158.5514831543 
379970.6562500000 -158.5619964600 
380189.3437500000 -158.5738830566 
380408.1250000000 -158.5879821777 
380627.4687500000 -158.5870361328 
380846.5312500000 -158.5691833496 
381065.6875000000 -158.5368957520 
381285.4062500000 -158.4941864014 
381504.8437500000 -158.4490509033 
381724.4062500000 -158.4111175537 
381944.0625000000 -158.3868255615 
382164.3125000000 -158.3994903564 
382384.2500000000 -158.4256896973 
382604.3125000000 -158.4559783936 
382824.9062500000 -158.4836273193 
383045.2187500000 -158.5049133301 
383265.6562500000 -158.5191497803 
383486.2187500000 -158.5295715332 
383707.3437500000 -158.5323486328 
383928.1562500000 -158.5306091309 
384149.1250000000 -158.5275421143 
384370.6250000000 -158.5249481201 
384591.8125000000 -158.5248565674 
384813.1562500000 -158.5326385498 
385034.5937500000 -158.5471801758 
385256.6250000000 -158.5583038330 
385478.3125000000 -158.5678405762 
385700.1562500000 -158.5745697021 
385922.5625000000 -158.5784149170 
386144.6562500000 -158.5800018311 
386366.8750000000 -158.5789337158 
386589.6562500000 -158.5767669678 
386812.1250000000 -158.5736083984 
387034.7500000000 -158.5698394775 
387257.5000000000 -158.5661621094 
387480.7812500000 -158.5621185303 
387703.7812500000 -158.5590972900 
387926.9062500000 -158.5563659668 
388150.5625000000 -158.5519561768 
388373.9375000000 -158.5456085205 
388597.4687500000 -158.5379180908 
388821.0937500000 -158.5270233154 
389045.2812500000 -158.5206451416 
389269.1875000000 -158.5214996338 
389493.1875000000 -158.5268554688 
389717.7812500000 -158.5363311768 
389942.0625000000 -158.5550231934 
390166.4687500000 -158.5727996826 
390391.0000000000 -158.5805053711 
390616.0937500000 -158.5835723877 
390840.9062500000 -158.5820770264 
391065.8437500000 -158.5770568848 
391291.3125000000 -158.5667114258 
391516.5000000000 -158.5582275391 
391741.8125000000 -158.5565185547 
391967.2500000000 -158.5589447021 
392193.2812500000 -158.5652618408 
392418.9687500000 -158.5740509033 
392644.8125000000 -158.5864257812 
392871.2187500000 -158.5930023193 
393097.3125000000 -158.5926055908 
393323.5312500000 -158.5901489258 
393549.8750000000 -158.5879211426 
393776.8125000000 -158.5896301270 
394003.4062500000 -158.5974731445 
394230.1562500000 -158.6049041748 
394457.4687500000 -158.6115875244 
394684.5000000000 -158.6158142090 
394911.6250000000 -158.6155090332 
395138.9062500000 -158.6089324951 
395366.7187500000 -158.6014556885 
395594.2500000000 -158.5927581787 
395821.9375000000 -158.5839843750 
396050.1562500000 -158.5742492676 
396278.0937500000 -158.5714263916 
396506.1250000000 -158.5753479004 
396734.3125000000 -158.5829925537 
396963.0625000000 -158.5925903320 
397191.5312500000 -158.6052398682 
397420.1250000000 -158.6120147705 
397649.2500000000 -158.6121673584 
397878.0937500000 -158.6105651855 
398107.0937500000 -158.6092681885 
398336.1875000000 -158.6122894287 
398565.8750000000 -158.6217498779 
398795.2500000000 -158.6309356689 
399024.7500000000 -158.6399230957 
399254.8125000000 -158.6465454102 
399484.5937500000 -158.6486206055 
399714.5000000000 -158.6431427002 
399944.9687500000 -158.6368103027 
400175.1250000000 -158.6307525635 
400405.4375000000 -158.6260528564 
400635.8750000000 -158.6194610596 
400866.8750000000 -158.6057739258 
401097.5625000000 -158.5841522217 
401328.4062500000 -158.5468292236 
401559.8125000000 -158.4905700684 
401790.9062500000 -158.3728637695 
402022.1250000000 -158.2442169189 
402253.5000000000 -158.1742095947 
402485.4375000000 -158.1343688965 
402717.0625000000 -158.1532440186 
402948.8125000000 -158.2435302734 
403181.1562500000 -158.3309478760 
403413.1875000000 -158.4183044434 
403645.3437500000 -158.4916839600 
403877.6250000000 -158.5587921143 
404110.5000000000 -158.5873718262 
404343.0625000000 -158.5906524658 
404575.7812500000 -158.5900268555 
404809.0625000000 -158.5897979736 
405042.0312500000 -158.5950927734 
405275.1250000000 -158.6065368652 
405508.3437500000 -158.6170806885 
405742.1562500000 -158.6284790039 
405975.6562500000 -158.6444091797 
406209.3125000000 -158.6563568115 
406443.5312500000 -158.6600646973 
406677.4375000000 -158.6599884033 
406911.4687500000 -158.6540527344 
407145.6562500000 -158.6463470459 
407380.4062500000 -158.6431732178 
407614.8437500000 -158.6430511475 
407849.4375000000 -158.6462860107 
408084.5937500000 -158.6571197510 
408319.4375000000 -158.6730651855 
408554.4375000000 -158.6866912842 
408789.5625000000 -158.7020263672 
409025.2500000000 -158.7253265381 
409260.6562500000 -158.7438964844 
409496.1875000000 -158.7493591309 
409732.2812500000 -158.7474975586 
409968.0937500000 -158.7295532227 
410204.0312500000 -158.6999664307 
410440.0937500000 -158.6770935059 
410676.7500000000 -158.6561737061 
410913.0937500000 -158.6403045654 
411149.5625000000 -158.6298675537 
411386.6250000000 -158.6300659180 
411623.4062500000 -158.6320495605 
411860.2812500000 -158.6308288574 
412097.3125000000 -158.6184234619 
412334.9062500000 -158.5987854004 
412572.2187500000 -158.5870819092 
412809.6562500000 -158.5816650391 
413047.6562500000 -158.5913848877 
413285.3750000000 -158.6171417236 
413523.2187500000 -158.6401519775 
413761.1875000000 -158.6631622314 
413999.7812500000 -158.6921691895 
414238.0312500000 -158.7145996094 
414476.4062500000 -158.7261962891 
414715.4062500000 -158.7361297607 
414954.0625000000 -158.7477111816 
415192.8750000000 -158.7547149658 
415432.2812500000 -158.7554168701 
415671.3437500000 -158.7527313232 
415910.5625000000 -158.7418365479 
416149.9375000000 -158.7248382568 
416389.8750000000 -158.7106323242 
416629.5000000000 -158.6957550049 
416869.2812500000 -158.6755371094 
417109.6250000000 -158.6604919434 
417349.6875000000 -158.6554565430 
417589.8750000000 -158.6566467285 
417830.1875000000 -158.6656646729 
418071.0937500000 -158.6749877930 
418311.7187500000 -158.6848144531 
418552.4375000000 -158.6977081299 
418793.7812500000 -158.7089233398 
419034.7812500000 -158.7171630859 
419275.9375000000 -158.7276458740 
419517.2187500000 -158.7477264404 
419759.1250000000 -158.7677459717 
420000.6875000000 -158.7762908936 
420242.4062500000 -158.7782135010 
420484.7187500000 -158.7676391602 
420726.6875000000 -158.7493133545 
420968.8125000000 -158.7375946045 
421211.0937500000 -158.7295684814 
421453.9687500000 -158.7247467041 
421696.5000000000 -158.7221984863 
421939.1875000000 -158.7182922363 
422182.4687500000 -158.7078704834 
422425.4375000000 -158.6968231201 
422668.5312500000 -158.6922912598 
422911.7812500000 -158.6912689209 
423155.6250000000 -158.6954345703 
423399.1562500000 -158.7012481689 
423642.8125000000 -158.7024230957 
423887.0937500000 -158.6941070557 
424131.0312500000 -158.6749420166 
424375.1250000000 -158.6579895020 
424619.3437500000 -158.6421051025 
424864.1875000000 -158.6274414062 
425108.6875000000 -158.6235809326 
425353.3437500000 -158.6256103516 
425598.5937500000 -158.6287994385 
425843.5312500000 -158.6301727295 
426088.5937500000 -158.6316986084 
426333.8125000000 -158.6364135742 
426579.6250000000 -158.6540679932 
426825.1250000000 -158.6830902100 
427070.7500000000 -158.7084197998 
427317.0000000000 -158.7502441406 
427562.9375000000 -158.7913360596 
427809.0000000000 -158.8150482178 
428055.1875000000 -158.8335418701 
428302.0000000000 -158.8465881348 
428548.5000000000 -158.8426208496 
428795.1250000000 -158.8290252686 
429042.3437500000 -158.7965393066 
429289.2812500000 -158.7571868896 
429536.3125000000 -158.7298889160 
429784.0000000000 -158.7043457031 
430031.3437500000 -158.6745300293 
430278.8125000000 -158.6575317383 
430526.4375000000 -158.6563110352 
430774.6875000000 -158.6678619385 
431022.5937500000 -158.6878051758 
431270.6250000000 -158.7028961182 
431519.3125000000 -158.7241516113 
431767.6562500000 -158.7433471680 
432016.1250000000 -158.7536315918 
432264.7500000000 -158.7588195801 
432514.0000000000 -158.7450256348 
432762.9062500000 -158.7015686035 
433011.9375000000 -158.6554718018 
433261.6250000000 -158.5859680176 
433510.9687500000 -158.5437011719 
433760.4375000000 -158.5452880859 
434010.0625000000 -158.5873107910 
434260.3125000000 -158.6470947266 
434510.2500000000 -158.6823425293 
434760.2812500000 -158.7121124268 
435010.9687500000 -158.7204437256 
435261.3125000000 -158.7178955078 
435511.8125000000 -158.7143249512 
435762.4375000000 -158.7122650146 
436013.7187500000 -158.7147369385 
436264.6250000000 -158.7189788818 
436515.6875000000 -158.7292175293 
436767.3750000000 -158.7442932129 
437018.7500000000 -158.7576904297 
437270.2500000000 -158.7798767090 
437521.9062500000 -158.7992858887 
437774.1562500000 -158.8070983887 
438026.0937500000 -158.8085479736 
438278.1875000000 -158.8016510010 
438530.9062500000 -158.7943267822 
438783.2812500000 -158.7839965820 
439035.7812500000 -158.7761383057 
439288.4375000000 -158.7729034424 
439541.7500000000 -158.7723541260 
439794.6875000000 -158.7780456543 
440047.8125000000 -158.7866516113 
440301.5312500000 -158.8038330078 
440554.9062500000 -158.8197021484 
440808.4687500000 -158.8257598877 
441062.1250000000 -158.8260345459 
441316.4375000000 -158.8199310303 
441570.4375000000 -158.8138275146 
441824.5625000000 -158.8028564453 
442079.3125000000 -158.7884521484 
442333.7187500000 -158.7756347656 
442588.2812500000 -158.7530670166 
442843.0000000000 -158.7308502197 
443098.3125000000 -158.7187805176 
443353.3437500000 -158.7073516846 
443608.4687500000 -158.7030334473 
443864.2500000000 -158.7042694092 
444119.6875000000 -158.7094726562 
444375.2812500000 -158.7150573730 
444631.0312500000 -158.7177886963 
444887.4062500000 -158.7207183838 
445143.4375000000 -158.7239837646 
445399.5937500000 -158.7272644043 
445656.4062500000 -158.7348785400 
445912.9062500000 -158.7462158203 
446169.5000000000 -158.7569274902 
446426.7812500000 -158.7767486572 
446683.6875000000 -158.7966308594 
446940.7500000000 -158.8063354492 
447197.9687500000 -158.8105010986 
447455.8125000000 -158.8048248291 
447713.3125000000 -158.7985992432 
447971.0000000000 -158.7978515625 
448229.2812500000 -158.8135833740 
448487.2500000000 -158.8479919434 
448745.3437500000 -158.8841857910 
449003.5937500000 -158.8999328613 
449262.4687500000 -158.9023132324 
449521.0312500000 -158.8869171143 
449779.7187500000 -158.8708801270 
450039.0625000000 -158.8477325439 
450298.0625000000 -158.8286285400 
450557.2187500000 -158.8190765381 
450816.5000000000 -158.8120727539 
451076.4375000000 -158.8163909912 
451336.0312500000 -158.8287506104 
451595.7812500000 -158.8588867188 
451856.1562500000 -158.8930053711 
452116.2187500000 -158.9173736572 
452376.4062500000 -158.9242095947 
452636.7500000000 -158.9146881104 
452897.7187500000 -158.8822021484 
453158.3750000000 -158.8396759033 
453419.1562500000 -158.8118896484 
453680.5937500000 -158.7835235596 
453941.6875000000 -158.7740936279 
454202.9375000000 -158.7864532471 
454464.3125000000 -158.8085021973 
454726.3437500000 -158.8247985840 
454988.0625000000 -158.8468170166 
455249.9062500000 -158.8660736084 
455512.3750000000 -158.8774871826 
455774.5312500000 -158.8919677734 
456036.8437500000 -158.9024047852 
456299.2812500000 -158.9067687988 
456562.3750000000 -158.9075469971 
456825.1250000000 -158.9072570801 
457088.0312500000 -158.9081268311 
457351.5937500000 -158.9112701416 
457614.7812500000 -158.9147033691 
457878.1562500000 -158.9202423096 
458141.6562500000 -158.9242248535 
458405.8125000000 -158.9235534668 
458669.6250000000 -158.9174804688 
458933.5937500000 -158.9092407227 
459198.1875000000 -158.8904876709 
459462.4687500000 -158.8670043945 
459726.8750000000 -158.8507385254 
459991.4687500000 -158.8316802979 
460256.6875000000 -158.8219146729 
460521.5625000000 -158.8245849609 
460786.5937500000 -158.8345947266 
461052.2812500000 -158.8442077637 
461317.6250000000 -158.8602600098 
461583.0937500000 -158.8756713867 
461849.2500000000 -158.8859863281 
462115.0312500000 -158.8890380859 
462380.9687500000 -158.8856811523 
462647.0937500000 -158.8743591309 
462913.8437500000 -158.8591156006 
463180.2500000000 -158.8403472900 
463446.8125000000 -158.8175659180 
463714.0312500000 -158.7990875244 
463980.8750000000 -158.7699890137 
464247.9062500000 -158.7476348877 
464515.0937500000 -158.7471160889 
464782.9062500000 -158.7682800293 
465050.4062500000 -158.7933959961 
465318.0312500000 -158.8353424072 
465586.3437500000 -158.8731689453 
465854.2812500000 -158.9018402100 
466122.3750000000 -158.9259490967 
466390.6250000000 -158.9418182373 
466659.5312500000 -158.9699554443 
466928.0937500000 -159.0038146973 
467196.8125000000 -159.0400695801 
467466.1875000000 -159.0694732666 
467735.2187500000 -159.0789184570 
468004.4062500000 -159.0727539062 
468273.7500000000 -159.0486602783 
468543.7500000000 -159.0134887695 
468813.3750000000 -158.9804992676 
469083.1875000000 -158.9589233398 
469353.6562500000 -158.9467620850 
469623.7812500000 -158.9421539307 
469894.0312500000 -158.9362182617 
470164.4687500000 -158.9317932129 
470435.5625000000 -158.9343109131 
470706.2812500000 -158.9445037842 
470977.1875000000 -158.9549713135 
471248.7500000000 -158.9714965820 
471519.9375000000 -158.9870147705 
471791.2812500000 -159.0027160645 
472062.8125000000 -159.0201721191 
472335.0000000000 -159.0382232666 
472606.8125000000 -159.0528411865 
472878.8125000000 -159.0569610596 
473151.4687500000 -159.0423126221 
473423.7500000000 -158.9835052490 
473696.2187500000 -158.8150177002 
473968.8125000000 -158.5333251953 
474242.1250000000 -158.1660308838 
474515.0312500000 -157.8512115479 
474788.1250000000 -157.7424621582 
475061.8750000000 -157.7957763672 
475335.2812500000 -158.0444335938 
475608.8437500000 -158.4059600830 
475882.5312500000 -158.7358093262 
476156.9375000000 -158.9317016602 
476430.9687500000 -159.0276641846 
476705.1562500000 -159.0528869629 
476980.0000000000 -159.0564422607 
477254.5000000000 -159.0535278320 
477529.1562500000 -159.0477752686 
477803.9687500000 -159.0431213379 
478079.4687500000 -159.0409240723 
478354.6250000000 -159.0388793945 
478629.9062500000 -159.0338745117 
478905.8750000000 -159.0277557373 
479181.5000000000 -159.0293579102 
479457.2500000000 -159.0449676514 
479733.7187500000 -159.0653228760 
480009.7812500000 -159.1012420654 
480286.0312500000 -159.1297607422 
480562.4375000000 -159.1352539062 
480839.5312500000 -159.1215667725 
481116.2500000000 -159.0938568115 
481393.1250000000 -159.0634765625 
481670.6875000000 -159.0365600586 
481947.9062500000 -159.0165557861 
482225.2500000000 -159.0099487305 
482502.7812500000 -159.0118560791 
482780.9687500000 -159.0235290527 
483058.8125000000 -159.0404357910 
483336.8125000000 -159.0561676025 
483615.5000000000 -159.0661773682 
483893.8125000000 -159.0676116943 
484172.3125000000 -159.0505371094 
484450.9375000000 -159.0159149170 
484730.2812500000 -158.9722595215 
485009.2500000000 -158.9420166016 
485288.3437500000 -158.9494934082 
485568.1562500000 -158.9876403809 
485847.6250000000 -159.0244445801 
486127.2187500000 -159.0755004883 
486406.9687500000 -159.1110839844 
486687.4375000000 -159.1250000000 
486967.5312500000 -159.1272888184 
487247.7812500000 -159.1232604980 
487528.7187500000 -159.1183319092 
487809.2812500000 -159.1137084961 
488090.0312500000 -159.1085357666 
488370.9062500000 -159.1023406982 
488652.5000000000 -159.0983276367 
488933.7187500000 -159.1051635742 
489215.0937500000 -159.1254272461 
489497.1875000000 -159.1584014893 
489778.8750000000 -159.1916046143 
490060.7500000000 -159.2113494873 
490342.7812500000 -159.2148895264 
490625.5000000000 -159.2025756836 
490907.8437500000 -159.1866607666 
491190.3750000000 -159.1791381836 
491473.5937500000 -159.1772918701 
491756.4375000000 -159.1827850342 
492039.4375000000 -159.1889495850 
492322.5937500000 -159.1903381348 
492606.4687500000 -159.1864013672 
492889.9687500000 -159.1817626953 
493173.6250000000 -159.1787567139 
493457.9687500000 -159.1762237549 
493741.9687500000 -159.1704559326 
494026.1250000000 -159.1562042236 
494310.4375000000 -159.1173095703 
494595.4375000000 -159.0476074219 
494880.0625000000 -158.9458312988 
495164.8750000000 -158.8482360840 
495450.3750000000 -158.8068542480 
495735.5312500000 -158.8345336914 
496020.8125000000 -158.9309844971 
496306.8125000000 -159.0446624756 
496592.4375000000 -159.1343841553 
496878.2187500000 -159.1910552979 
497164.1875000000 -159.2141418457 
497450.8437500000 -159.2205047607 
497737.1250000000 -159.2140045166 
498023.5625000000 -159.2028350830 
498310.7187500000 -159.1949005127 
498597.5000000000 -159.1958160400 
498884.4375000000 -159.2086639404 
499171.5312500000 -159.2263793945 
499459.3750000000 -159.2416076660 
499746.7812500000 -159.2506103516 
500034.4062500000 -159.2527923584 
500322.7187500000 -159.2536773682 
500610.6562500000 -159.2593536377 
500898.7500000000 -159.2717590332 
501187.0000000000 -159.2886352539 
501476.0000000000 -159.3006591797 
501764.5937500000 -159.2966156006 
502053.3437500000 -159.2795715332 
502342.8437500000 -159.2587890625 
502631.9375000000 -159.2468872070 
502921.1875000000 -159.2514953613 
503210.6250000000 -159.2706604004 
503500.7812500000 -159.2857666016 
503790.5312500000 -159.2955017090 
504080.4687500000 -159.2986602783 
504371.1250000000 -159.2882232666 
504661.3750000000 -159.2610626221 
504951.8125000000 -159.2110137939 
505242.4062500000 -159.1509246826 
505533.7187500000 -159.1016082764 
505824.6562500000 -159.0804138184 
506115.7500000000 -159.1035461426 
506407.5937500000 -159.1547393799 
506699.0312500000 -159.2189788818 
506990.6250000000 -159.2771759033 
507282.3750000000 -159.3167877197 
507574.8750000000 -159.3411254883 
507867.0000000000 -159.3545227051 
508159.2812500000 -159.3670959473 
508452.2812500000 -159.3829803467 
508744.8750000000 -159.4058227539 
509037.6562500000 -159.4228515625 
509330.6250000000 -159.4418945312 
509624.2812500000 -159.4613800049 
509917.5625000000 -159.4713745117 
510211.0312500000 -159.4649353027 
510505.2187500000 -159.4372253418 
510799.0000000000 -159.4006958008 
511092.9687500000 -159.3669738770 
511387.0937500000 -159.3433074951 
511681.9687500000 -159.3356170654 
511976.4375000000 -159.3450317383 
512271.0625000000 -159.3620300293 
512566.4375000000 -159.3792114258 
512861.4375000000 -159.3896179199 
513156.5937500000 -159.3897552490 
513451.9062500000 -159.3873443604 
513747.9375000000 -159.3939819336 
514043.6250000000 -159.4145355225 
514339.4375000000 -159.4498443604 
514636.0000000000 -159.4868774414 
514932.1875000000 -159.5058288574 
515228.5312500000 -159.4785156250 
515525.5937500000 -159.4164123535 
515822.2812500000 -159.3415679932 
516119.1250000000 -159.2902832031 
516416.1562500000 -159.2965087891 
516713.9062500000 -159.3463897705 
517011.2812500000 -159.4158935547 
517308.8125000000 -159.4687652588 
517607.0937500000 -159.4805603027 
517904.9687500000 -159.4521942139 
518203.0312500000 -159.4174652100 
518501.2500000000 -159.3882904053 
518800.2187500000 -159.3706817627 
519098.7812500000 -159.3699645996 
519397.5312500000 -159.3801574707 
519697.0000000000 -159.3947753906 
519996.0937500000 -159.4048919678 
520295.3437500000 -159.4026489258 
520594.7812500000 -159.3999023438 
520894.9375000000 -159.4057617188 
521194.7187500000 -159.4224090576 
521494.6562500000 -159.4377136230 
521795.3437500000 -159.4388580322 
522095.6562500000 -159.4274902344 
522396.1250000000 -159.4257812500 
522696.7500000000 -159.4425811768 
522998.1250000000 -159.4690704346 
523299.1250000000 -159.4928588867 
523600.2812500000 -159.5068511963 
523902.1875000000 -159.5105285645 
524203.6875000000 -159.5122222900 
524505.3750000000 -159.5140228271 
524807.1875000000 -159.5096893311 
525109.8125000000 -159.4891357422 
525412.0000000000 -159.4317779541 
525714.3750000000 -159.3011169434 
526017.5000000000 -159.1867523193 
526320.2500000000 -159.1098022461 
526623.1250000000 -159.0957336426 
526926.1875000000 -159.1637115479 
527230.0000000000 -159.2728576660 
527533.4375000000 -159.3884735107 
527837.0000000000 -159.5093688965 
528141.3750000000 -159.5686950684 
528445.3125000000 -159.5988311768 
528749.4375000000 -159.6085052490 
529053.7500000000 -159.5998382568 
529358.7500000000 -159.5802612305 
529663.4375000000 -159.5689544678 
529968.2500000000 -159.5674591064 
530273.8125000000 -159.5755920410 
530579.0000000000 -159.5959472656 
530884.3125000000 -159.6353759766 
531189.8750000000 -159.6677551270 
531496.1250000000 -159.6914672852 
531802.0000000000 -159.7003784180 
532108.0625000000 -159.6874237061 
532414.8750000000 -159.6537017822 
532721.2500000000 -159.6312255859 
533027.8750000000 -159.6212921143 
533335.1875000000 -159.6126708984 
533642.1250000000 -159.5961608887 
533949.2500000000 -159.5645904541 
534256.5000000000 -159.5288696289 
534564.5625000000 -159.5046844482 
534872.1875000000 -159.5060119629 
535180.0000000000 -159.5303649902 
535488.6250000000 -159.5604553223 
535796.7500000000 -159.5811614990 
536105.1250000000 -159.5864105225 
536413.6250000000 -159.5920410156 
536722.9375000000 -159.6100311279 
537031.8125000000 -159.6431579590 
537340.8750000000 -159.6858978271 
537650.6875000000 -159.7030029297 
537960.1250000000 -159.7023468018 
538269.6875000000 -159.6939392090 
538579.5000000000 -159.6851043701 
538890.0000000000 -159.6800842285 
539200.1875000000 -159.6827087402 
539510.4375000000 -159.6928100586 
539821.5625000000 -159.7157440186 
540132.1875000000 -159.7359924316 
540443.0625000000 -159.7510375977 
540754.0625000000 -159.7570037842 
541065.8750000000 -159.7501678467 
541377.2500000000 -159.7299804688 
541688.8125000000 -159.7137603760 
542001.1250000000 -159.7035675049 
542313.0625000000 -159.7001190186 
542625.1875000000 -159.7034454346 
542937.4375000000 -159.7112579346 
543250.5000000000 -159.7264556885 
543563.1250000000 -159.7385253906 
543875.9375000000 -159.7463836670 
544189.5625000000 -159.7495574951 
544502.7500000000 -159.7491912842 
544816.0625000000 -159.7484436035 
545129.6250000000 -159.7486114502 
545443.9375000000 -159.7493896484 
545757.8750000000 -159.7518157959 
546071.9375000000 -159.7540283203 
546386.8125000000 -159.7531433105 
546701.2500000000 -159.7452545166 
547015.8750000000 -159.7375640869 
547330.6875000000 -159.7339172363 
547646.2500000000 -159.7355651855 
547961.4375000000 -159.7394409180 
548276.7500000000 -159.7444915771 
548592.8750000000 -159.7503204346 
548908.6250000000 -159.7504119873 
549224.5000000000 -159.7458801270 
549540.5625000000 -159.7453613281 
549857.4375000000 -159.7576446533 
550173.8750000000 -159.7833557129 
550490.5000000000 -159.8137054443 
550807.9375000000 -159.8413238525 
551124.9375000000 -159.8691101074 
551442.0625000000 -159.8837585449 
551759.4375000000 -159.8928833008 
552077.5625000000 -159.8963623047 
552395.3125000000 -159.8931884766 
552713.1875000000 -159.8894958496 
553031.8750000000 -159.8901977539 
553350.1250000000 -159.8921661377 
553668.6250000000 -159.8849487305 
553987.8125000000 -159.8545989990 
554306.6875000000 -159.8226928711 
554625.6875000000 -159.7990875244 
554944.8750000000 -159.7958374023 
555264.8125000000 -159.8216705322 
555584.3750000000 -159.8461761475 
555904.1250000000 -159.8654632568 
556224.6250000000 -159.8858489990 
556544.7500000000 -159.9020996094 
556865.0625000000 -159.9197082520 
557185.5000000000 -159.9371643066 
557506.7500000000 -159.9435424805 
557827.6250000000 -159.9490051270 
558148.6250000000 -159.9634857178 
558470.5000000000 -159.9766845703 
558791.8750000000 -159.9814910889 
559113.4375000000 -159.9712982178 
559435.2500000000 -159.9569702148 
559757.8125000000 -159.9448547363 
560079.9375000000 -159.9376983643 
560402.2500000000 -159.9410095215 
560725.3750000000 -159.9529571533 
561048.0625000000 -159.9717407227 
561370.9375000000 -159.9798736572 
561694.0000000000 -159.9783020020 
562017.8750000000 -159.9801025391 
562341.3125000000 -160.0014953613 
562664.9375000000 -160.0295104980 
562989.3750000000 -160.0529785156 
563313.3750000000 -160.0590667725 
563637.5625000000 -160.0460815430 
563961.9375000000 -160.0280303955 
564287.1250000000 -160.0083465576 
564611.8750000000 -159.9937591553 
564936.8125000000 -159.9848480225 
565262.5000000000 -159.9805450439 
565587.8125000000 -159.9874420166 
565913.3125000000 -160.0036926270 
566239.0000000000 -160.0213470459 
566565.5000000000 -160.0085754395 
566891.5625000000 -159.9436340332 
567217.8125000000 -159.8229217529 
567544.8750000000 -159.6680603027 
567871.5000000000 -159.6376190186 
568198.2500000000 -159.7166595459 
568525.2500000000 -159.8464965820 
568853.0625000000 -159.9945068359 
569180.4375000000 -160.0760498047 
569508.0000000000 -160.1132049561 
569836.3750000000 -160.1441497803 
570164.3125000000 -160.1754913330 
570492.4375000000 -160.1866912842 
570820.7500000000 -160.1851806641 
571149.8750000000 -160.1721038818 
571478.6250000000 -160.1550292969 
571807.5000000000 -160.1426849365 
572137.1875000000 -160.1262664795 
572466.4375000000 -160.0914001465 
572795.8750000000 -160.0591735840 
573126.1875000000 -160.0348052979 
573456.0000000000 -160.0256652832 
573786.0000000000 -160.0376586914 
574116.2500000000 -160.0507049561 
574447.2500000000 -160.0650939941 
574777.8750000000 -160.0910186768 
575108.6250000000 -160.1276702881 
575440.2500000000 -160.1600799561 
575771.3750000000 -160.1945800781 
576102.7500000000 -160.2390136719 
576434.3125000000 -160.2718200684 
576766.6875000000 -160.2809600830 
577098.6250000000 -160.2696075439 
577430.6875000000 -160.2351074219 
577763.6875000000 -160.2026977539 
578096.1875000000 -160.1939239502 
578428.8750000000 -160.2039642334 
578761.7500000000 -160.2348480225 
579095.4375000000 -160.2721710205 
579428.6875000000 -160.2936859131 
579762.1875000000 -160.3004760742 
580096.4375000000 -160.2913360596 
580430.3125000000 -160.2728881836 
580764.3125000000 -160.2584228516 
581098.5625000000 -160.2425231934 
581433.6250000000 -160.2195587158 
581768.2500000000 -160.2007446289 
582103.0625000000 -160.1925201416 
582438.6875000000 -160.1895141602 
582773.8750000000 -160.1903076172 
583109.2500000000 -160.1974487305 
583444.8125000000 -160.2061157227 
583781.2500000000 -160.2142486572 
584117.1875000000 -160.2236175537 
584453.3750000000 -160.2433624268 
584790.3750000000 -160.2730712891 
585126.8750000000 -160.3141784668 
585463.6250000000 -160.3591156006 
585800.5625000000 -160.3604125977 
586138.3125000000 -160.3295898438 
586475.6250000000 -160.2831726074 
586813.1875000000 -160.2239074707 
587151.5000000000 -160.1602935791 
587489.4375000000 -160.0555572510 
587827.5000000000 -159.9528045654 
588165.8125000000 -159.8751983643 
588504.9375000000 -159.8829650879 
588843.6250000000 -160.0295257568 
589182.5000000000 -160.1744995117 
589522.2500000000 -160.2896270752 
589861.5000000000 -160.3740997314 
590200.9375000000 -160.3991546631 
590540.6250000000 -160.4066314697 
590881.1250000000 -160.4190826416 
591221.1875000000 -160.4467620850 
591561.4375000000 -160.4983673096 
591902.5000000000 -160.5442657471 
592243.1250000000 -160.5609436035 
592584.0000000000 -160.5597991943 
592925.0000000000 -160.5556335449 
593266.8750000000 -160.5710754395 
593608.3125000000 -160.6015930176 
593949.9375000000 -160.6189117432 
594292.3750000000 -160.6197357178 
594634.3750000000 -160.6015472412 
594976.6250000000 -160.5774688721 
595319.6875000000 -160.5645904541 
595662.2500000000 -160.5618286133 
596005.0625000000 -160.5575256348 
596348.0625000000 -160.5427093506 
596691.9375000000 -160.5229644775 
597035.3125000000 -160.5091247559 
597378.9375000000 -160.5018768311 
597723.3750000000 -160.4878692627 
598067.3125000000 -160.4498596191 
598411.5000000000 -160.4106140137 
598755.9375000000 -160.4261169434 
599101.1250000000 -160.4888458252 
599445.9375000000 -160.5800781250 
599790.9375000000 -160.6792602539 
600136.7500000000 -160.7046508789 
600482.1250000000 -160.6682128906 
600827.6875000000 -160.6309814453 
601173.4375000000 -160.6073303223 
601520.1250000000 -160.6007385254 
601866.2500000000 -160.6130065918 
602212.6250000000 -160.6295318604 
602559.8750000000 -160.6390533447 
602906.6250000000 -160.6373443604 
603253.6250000000 -160.6284790039 
603600.8125000000 -160.6197509766 
603948.8125000000 -160.6288299561 
604296.3750000000 -160.6577301025 
604644.1875000000 -160.6864318848 
604992.8125000000 -160.7135772705 
605340.9375000000 -160.7377014160 
605689.3125000000 -160.7485046387 
606037.9375000000 -160.7566528320 
606387.3750000000 -160.7567291260 
606736.3125000000 -160.7417449951 
607085.5000000000 -160.7140960693 
607435.5625000000 -160.6868133545 
607785.1250000000 -160.6934356689 
608134.8750000000 -160.7140655518 
608484.8750000000 -160.7048950195 
608835.6875000000 -160.6750640869 
609186.1250000000 -160.6461029053 
609536.6875000000 -160.6395874023 
609888.1250000000 -160.6668243408 
610239.1250000000 -160.6926116943 
610590.3125000000 -160.7009429932 
610941.6875000000 -160.7100067139 
611294.0000000000 -160.7276458740 
611645.7500000000 -160.7520141602 
611997.7500000000 -160.7742767334 
612350.6250000000 -160.7688903809 
612703.0625000000 -160.7407684326 
613055.6875000000 -160.7099914551 
613408.4375000000 -160.6968383789 
613762.1250000000 -160.7023620605 
614115.3750000000 -160.7362823486 
614468.8125000000 -160.7832336426 
614823.0625000000 -160.8063049316 
615176.9375000000 -160.7855529785 
615530.9375000000 -160.7415618896 
615885.8750000000 -160.7146453857 
616240.3125000000 -160.7046051025 
616594.9375000000 -160.7104797363 
616949.8125000000 -160.7339324951 
617305.5000000000 -160.7776184082 
617660.8125000000 -160.8386993408 
618016.2500000000 -160.8977661133 
618372.5625000000 -160.9287109375 
618728.4375000000 -160.9407348633 
619084.5625000000 -160.9328460693 
619440.8125000000 -160.9049835205 
619798.0000000000 -160.8759460449 
620154.6875000000 -160.8695220947 
620511.5625000000 -160.8973388672 
620869.3750000000 -160.9474792480 
621226.6875000000 -160.9868164062 
621584.1875000000 -161.0201721191 
621941.8750000000 -161.0528259277 
622300.5000000000 -161.0623474121 
622658.6250000000 -161.0375061035 
623016.9375000000 -160.9908599854 
623376.1875000000 -160.9620513916 
623734.9375000000 -160.9756469727 
624093.8750000000 -161.0005950928 
624453.0625000000 -161.0120697021 
624813.1250000000 -160.9887847900 
625172.6875000000 -160.9380187988 
625532.5000000000 -160.9047698975 
625893.1875000000 -160.9168853760 
626253.3750000000 -160.9655761719 
626613.7500000000 -161.0189361572 
626974.3750000000 -161.0531921387 
627335.8750000000 -161.0654907227 
627696.9375000000 -161.0691986084 
628058.1250000000 -161.0681915283 
628420.3125000000 -161.0627288818 
628781.9375000000 -161.0493927002 
629143.8125000000 -161.0202484131 
629505.8750000000 -160.9792785645 
629868.8125000000 -160.9475097656 
630231.3125000000 -160.9413604736 
630594.0000000000 -160.9638671875 
630957.6250000000 -160.9990997314 
631320.7500000000 -161.0497283936 
631684.0625000000 -161.1209106445 
632047.5625000000 -161.1729125977 
632412.0000000000 -161.1983337402 
632776.0000000000 -161.2089385986 
633140.1250000000 -161.2169189453 
633505.1875000000 -161.2288055420 
633869.7500000000 -161.2397460938 
634234.5625000000 -161.2336730957 
634599.5625000000 -161.2097320557 
634965.5000000000 -161.1912994385 
635330.8750000000 -161.1896972656 
635696.5000000000 -161.1953125000 
636063.0625000000 -161.2023162842 
636429.1250000000 -161.2077636719 
636795.3750000000 -161.2133789062 
637161.8750000000 -161.2128143311 
637529.2500000000 -161.1994476318 
637896.1250000000 -161.1785125732 
638263.2500000000 -161.1626892090 
638631.2500000000 -161.1572265625 
638998.8125000000 -161.1561431885 
639366.5000000000 -161.1526947021 
639735.1875000000 -161.1455383301 
640103.3125000000 -161.1395721436 
640471.7500000000 -161.1370544434 
640840.3125000000 -161.1430511475 
641209.8125000000 -161.1586151123 
641578.8125000000 -161.1777648926 
641948.0625000000 -161.2015075684 
642318.1875000000 -161.2370910645 
642687.8750000000 -161.2829742432 
643057.6875000000 -161.3174591064 
643427.8125000000 -161.3103027344 
643798.8125000000 -161.2562103271 
644169.3125000000 -161.1899871826 
644540.0000000000 -161.1553649902 
644911.6250000000 -161.1605987549 
645282.8125000000 -161.1722106934 
645654.1250000000 -161.1604156494 
646025.6875000000 -161.1337127686 
646398.1875000000 -161.1164550781 
646770.1875000000 -161.1074523926 
647142.4375000000 -161.1141052246 
647515.5625000000 -161.1560058594 
647888.1875000000 -161.2233581543 
648261.0625000000 -161.2723693848 
648634.1250000000 -161.2664337158 
649008.1250000000 -161.1980438232 
649381.6250000000 -161.0699310303 
649755.3750000000 -160.9110412598 
650130.0000000000 -160.8044891357 
650504.1250000000 -160.8224334717 
650878.5000000000 -160.9343872070 
651253.0625000000 -161.0415649414 
651628.5625000000 -161.0965270996 
652003.6250000000 -161.1240692139 
652378.8125000000 -161.1531829834 
652755.0000000000 -161.1936340332 
653130.6250000000 -161.2456054688 
653506.5000000000 -161.2944488525 
653882.6250000000 -161.3137817383 
654259.6250000000 -161.2955322266 
654636.1250000000 -161.2668457031 
655012.8750000000 -161.2574005127 
655390.5625000000 -161.2602996826 
655767.7500000000 -161.2504730225 
656145.1250000000 -161.2297515869 
656522.7500000000 -161.2215270996 
656901.3125000000 -161.2281951904 
657279.3125000000 -161.2284393311 
657657.6250000000 -161.2148284912 
658036.8125000000 -161.2027587891 
658415.5000000000 -161.2021636963 
658794.4375000000 -161.2109069824 
659173.5625000000 -161.2340850830 
659553.6250000000 -161.2677001953 
659933.1875000000 -161.2948303223 
660313.0000000000 -161.2909698486 
660693.6875000000 -161.2520599365 
661073.9375000000 -161.2039337158 
661454.3750000000 -161.1782379150 
661835.7500000000 -161.1898193359 
662216.6250000000 -161.2299957275 
662597.7500000000 -161.2671051025 
662979.0625000000 -161.2735443115 
663361.3750000000 -161.2622375488 
663743.1250000000 -161.2693481445 
664125.0625000000 -161.3029632568 
664508.0000000000 -161.3382263184 
664890.4375000000 -161.3559722900 
665273.0625000000 -161.3598785400 
665655.9375000000 -161.3645935059 
666039.7500000000 -161.3778076172 
666423.0625000000 -161.3859558105 
666806.5625000000 -161.3690643311 
667191.0625000000 -161.3342590332 
667575.0000000000 -161.3527374268 
667959.1875000000 -161.4298706055 
668343.6250000000 -161.5179901123 
668729.0000000000 -161.5592041016 
669113.8125000000 -161.5289764404 
669498.9375000000 -161.4400787354 
669884.9375000000 -161.3002471924 
670270.4375000000 -161.1205749512 
670656.1875000000 -160.9783782959 
671042.1250000000 -160.9780273438 
671429.0625000000 -161.1245727539 
671815.5000000000 -161.3064575195 
672202.1250000000 -161.4223175049 
672589.6875000000 -161.4670257568 
672976.7500000000 -161.4796295166 
673364.0625000000 -161.4863739014 
673751.5625000000 -161.4991607666 
674140.0625000000 -161.5171356201 
674528.0000000000 -161.5322875977 
674916.1875000000 -161.5524291992 
675305.3750000000 -161.5998840332 
675694.0000000000 -161.6770324707 
676082.8750000000 -161.7504882812 
676471.9375000000 -161.7742919922 
676862.0000000000 -161.7277221680 
677251.5000000000 -161.6385192871 
677641.2500000000 -161.5655059814 
678032.0000000000 -161.5530700684 
678422.1875000000 -161.5980224609 
678812.6250000000 -161.6499633789 
679203.3125000000 -161.6532897949 
679594.9375000000 -161.6225585938 
679986.0000000000 -161.6251220703 
680377.3750000000 -161.6567840576 
680769.6250000000 -161.6850585938 
681161.4375000000 -161.6852111816 
681553.4375000000 -161.6755218506 
681945.6875000000 -161.6983337402 
682338.8750000000 -161.7667236328 
682731.5625000000 -161.8481903076 
683124.4375000000 -161.8914794922 
683518.3750000000 -161.8681793213 
683911.6875000000 -161.8040161133 
684305.3125000000 -161.7575073242 
684699.1250000000 -161.7580566406 
685093.8750000000 -161.7803497314 
685488.1875000000 -161.7855377197 
685882.6875000000 -161.7688140869 
686278.1250000000 -161.7868194580 
686673.0625000000 -161.8553466797 
687068.2500000000 -161.9342956543 
687464.4375000000 -161.9694366455 
687860.0625000000 -161.9439697266 
688255.9375000000 -161.8841552734 
688652.0000000000 -161.8278503418 
689049.0625000000 -161.7977752686 
689445.6250000000 -161.7943420410 
689842.3750000000 -161.8055419922 
690240.1875000000 -161.8189849854 
690637.3750000000 -161.8323364258 
691034.8750000000 -161.8676147461 
691432.5625000000 -161.9264221191 
691831.1875000000 -161.9657745361 
692229.3750000000 -161.9704132080 
692627.7500000000 -161.9432373047 
693027.1250000000 -161.9200897217 
693425.9375000000 -161.9298248291 
693825.0000000000 -161.9566955566 
694224.3125000000 -161.9648284912 
694624.5625000000 -161.9459686279 
695024.3125000000 -161.9271240234 
695424.3125000000 -161.9471282959 
695825.3125000000 -162.0003509521 
696225.7500000000 -162.0318908691 
696626.4375000000 -162.0266265869 
697027.3125000000 -161.9825744629 
697429.1875000000 -161.9336547852 
697830.5625000000 -161.9311523438 
698232.1875000000 -161.9902801514 
698634.7500000000 -162.0669403076 
699036.8125000000 -162.1016540527 
699439.1250000000 -162.0809783936 
699841.6875000000 -162.0675811768 
700245.1875000000 -162.0639801025 
700648.1875000000 -162.0440063477 
701051.3750000000 -161.9895782471 
701455.6250000000 -161.9216766357 
701859.3125000000 -161.8990631104 
702263.1875000000 -161.9619445801 
702667.3750000000 -162.0992736816 
703072.5000000000 -162.1692504883 
703477.1250000000 -162.1487426758 
703882.0000000000 -162.1203765869 
704287.8125000000 -162.1274414062 
704693.1250000000 -162.1672821045 
705098.6875000000 -162.2089691162 
705504.5000000000 -162.2260284424 
705911.2500000000 -162.2099304199 
706317.5000000000 -162.1823272705 
706724.0000000000 -162.1678009033 
707131.5000000000 -162.1708068848 
707538.4375000000 -162.2006378174 
707945.6250000000 -162.2467193604 
708353.0625000000 -162.2779083252 
708761.5000000000 -162.2724456787 
709169.3750000000 -162.2546997070 
709577.5000000000 -162.2604217529 
709986.6250000000 -162.2818145752 
710395.2500000000 -162.3029327393 
710804.0625000000 -162.3167266846 
711213.8750000000 -162.3257446289 
711623.1875000000 -162.3214874268 
712032.7500000000 -162.2892303467 
712442.5000000000 -162.2521972656 
712853.3125000000 -162.2213134766 
713263.5625000000 -162.1992034912 
713674.0000000000 -162.1825714111 
714085.5000000000 -162.1695404053 
714496.5000000000 -162.1728515625 
714907.6875000000 -162.2196960449 
715319.0625000000 -162.2872009277 
715731.5625000000 -162.3477630615 
716143.4375000000 -162.3733825684 
716555.5625000000 -162.3632659912 
716968.7500000000 -162.3335113525 
717381.3750000000 -162.3108673096 
717794.1875000000 -162.3075103760 
718207.3125000000 -162.3339538574 
718621.3750000000 -162.3991241455 
719034.9375000000 -162.4826507568 
719448.7500000000 -162.5556945801 
719863.6250000000 -162.5750274658 
720277.8750000000 -162.5662689209 
720692.3750000000 -162.5575256348 
721107.1250000000 -162.5496215820 
721522.9375000000 -162.5248413086 
721938.1875000000 -162.4455718994 
722353.6250000000 -162.3463439941 
722770.1250000000 -162.3057403564 
723186.1250000000 -162.3297576904 
723602.3125000000 -162.4099884033 
724018.6875000000 -162.5321655273 
724436.1875000000 -162.6035003662 
724853.0625000000 -162.5977020264 
725270.2500000000 -162.5660858154 
725688.4375000000 -162.5385284424 
726106.0625000000 -162.5260314941 
726523.9375000000 -162.5397033691 
726942.0625000000 -162.5753326416 
727361.1875000000 -162.6001434326 
727779.8125000000 -162.6166229248 
728198.6250000000 -162.6426239014 
728618.5000000000 -162.7105712891 
729037.8125000000 -162.7810211182 
729457.3750000000 -162.7976074219 
729877.1875000000 -162.7843933105 
730298.0000000000 -162.7663574219 
730718.3125000000 -162.7379455566 
731138.8125000000 -162.6960144043 
731560.3750000000 -162.6717224121 
731981.3750000000 -162.6699523926 
732402.6250000000 -162.6748046875 
732824.1250000000 -162.6532592773 
733246.6875000000 -162.6214294434 
733668.6875000000 -162.6113891602 
734090.8750000000 -162.6500854492 
734514.1875000000 -162.7483215332 
734936.8750000000 -162.8232269287 
735359.8125000000 -162.8307952881 
735783.0000000000 -162.8126831055 
736207.2500000000 -162.7979278564 
736630.9375000000 -162.7969818115 
737054.8750000000 -162.7949371338 
737479.8750000000 -162.7797698975 
737904.3125000000 -162.7606658936 
738328.9375000000 -162.7626190186 
738754.6875000000 -162.7958526611 
739179.8125000000 -162.8103332520 
739605.1875000000 -162.7858734131 
740030.8125000000 -162.7428131104 
740457.5625000000 -162.7576751709 
740883.6875000000 -162.8118133545 
741310.0625000000 -162.8480834961 
741737.5000000000 -162.8385162354 
742164.3750000000 -162.7903289795 
742591.4375000000 -162.7576751709 
743018.8125000000 -162.7745819092 
743447.2500000000 -162.8383636475 
743875.0625000000 -162.9582214355 
744303.1875000000 -163.0563354492 
744732.3750000000 -163.0818939209 
745160.9375000000 -163.0820007324 
745589.7500000000 -163.1065216064 
746018.8750000000 -163.1520538330 
746449.0000000000 -163.1522216797 
746878.5625000000 -163.0949859619 
747308.4375000000 -162.9918060303 
747739.3125000000 -162.9262542725 
748169.6250000000 -162.9155273438 
748600.1875000000 -162.9299011230 
749031.0000000000 -162.9819641113 
749462.8750000000 -163.0525054932 
749894.1875000000 -163.1025238037 
750325.7500000000 -163.1391906738 
750758.3750000000 -163.1458129883 
751190.4375000000 -163.1072540283 
751622.7500000000 -163.0784759521 
752055.3125000000 -163.0932769775 
752488.9375000000 -163.1395721436 
752922.0000000000 -163.1691589355 
753355.3125000000 -163.1723327637 
753789.6875000000 -163.1448059082 
754223.5000000000 -163.1428070068 
754657.5625000000 -163.1853332520 
755091.8750000000 -163.2237091064 
755527.2500000000 -163.2093505859 
755962.0625000000 -163.1431579590 
756397.0625000000 -163.0676879883 
756833.2500000000 -162.9623870850 
757268.7500000000 -162.8798065186 
757704.5625000000 -162.8754425049 
758140.6250000000 -162.9424591064 
758577.7500000000 -163.0666351318 
759014.3125000000 -163.1450805664 
759451.1250000000 -163.1590118408 
759889.0625000000 -163.1710205078 
760326.3750000000 -163.2183532715 
760763.9375000000 -163.2654418945 
761201.7500000000 -163.2518310547 
761640.6250000000 -163.1718444824 
762078.9375000000 -163.1375732422 
762517.5000000000 -163.1697235107 
762957.1875000000 -163.2480468750 
763396.2500000000 -163.2871246338 
763835.6250000000 -163.2824554443 
764276.0000000000 -163.2692565918 
764715.8750000000 -163.2475128174 
765155.9375000000 -163.2126007080 
765596.3125000000 -163.1745452881 
766037.7500000000 -163.1965026855 
766478.5625000000 -163.2662048340 
766919.6875000000 -163.3298797607 
767361.8750000000 -163.3056488037 
767803.5000000000 -163.2484130859 
768245.3750000000 -163.2335815430 
768687.5000000000 -163.3149719238 
769130.6875000000 -163.4021911621 
769573.3750000000 -163.3841247559 
770016.2500000000 -163.2672576904 
770460.2500000000 -163.1508026123 
770903.6250000000 -163.1120910645 
771347.2500000000 -163.1369934082 
771791.1875000000 -163.1990203857 
772236.1875000000 -163.2606048584 
772680.6250000000 -163.3406372070 
773125.2500000000 -163.3935852051 
773571.0625000000 -163.4044036865 
774016.2500000000 -163.4307403564 
774461.6875000000 -163.5145111084 
774907.3750000000 -163.5901794434 
775354.1875000000 -163.5900878906 
775800.4375000000 -163.4921417236 
776246.8750000000 -163.4069976807 
776694.4375000000 -163.3817138672 
777141.4375000000 -163.4357757568 
777588.6875000000 -163.4898223877 
778036.1875000000 -163.5096893311 
778484.8125000000 -163.4824829102 
778932.8125000000 -163.4165649414 
779381.0625000000 -163.3534088135 
779830.4375000000 -163.3586425781 
780279.2500000000 -163.4272918701 
780728.3125000000 -163.4702758789 
781177.6250000000 -163.4685668945 
781628.0000000000 -163.4963378906 
782077.8750000000 -163.5641021729 
782527.9375000000 -163.6023559570 
782979.1250000000 -163.5783996582 
783429.7500000000 -163.5014038086 
783880.6250000000 -163.4466552734 
784331.7500000000 -163.4311981201 
784783.9375000000 -163.4741821289 
785235.6250000000 -163.5715942383 
785687.5000000000 -163.6621856689 
786140.5000000000 -163.6704406738 
786592.9375000000 -163.5939178467 
787045.6250000000 -163.5053863525 
787498.5625000000 -163.4832153320 
787952.6250000000 -163.5292358398 
788406.1250000000 -163.6100616455 
788859.8125000000 -163.6929016113 
789314.6875000000 -163.7597656250 
789768.9375000000 -163.7842407227 
790223.4375000000 -163.7759552002 
790678.1875000000 -163.7271423340 
791134.1250000000 -163.6395416260 
791589.3750000000 -163.5748596191 
792044.9375000000 -163.5811309814 
792501.6250000000 -163.6116485596 
792957.6875000000 -163.5828399658 
793414.0625000000 -163.5254058838 
793871.5625000000 -163.4657135010 
794328.4375000000 -163.3914031982 
794785.5625000000 -163.3301696777 
795242.9375000000 -163.3794250488 
795701.5000000000 -163.4940032959 
796159.3750000000 -163.6225433350 
796617.5625000000 -163.7137451172 
797076.8750000000 -163.7963104248 
797535.6250000000 -163.8661804199 
797994.6250000000 -163.8883666992 
798453.8125000000 -163.8609313965 
798914.2500000000 -163.8016510010 
799374.0000000000 -163.7610931396 
799834.0000000000 -163.7648773193 
800295.1875000000 -163.7840423584 
800755.7500000000 -163.7584838867 
801216.6250000000 -163.7053070068 
801677.6875000000 -163.6813049316 
802139.9375000000 -163.7400360107 
802601.5625000000 -163.8199310303 
803063.4375000000 -163.8307495117 
803526.5000000000 -163.7577819824 
803988.9375000000 -163.6784515381 
804451.6250000000 -163.6490783691 
804914.5625000000 -163.6481170654 
805378.6875000000 -163.6624755859 
805842.1875000000 -163.6850891113 
806305.9375000000 -163.7124176025 
806770.8750000000 -163.7292938232 
807235.1250000000 -163.7212982178 
807699.6875000000 -163.7137908936 
808164.5625000000 -163.7557678223 
808630.5000000000 -163.8460693359 
809095.8750000000 -163.9156951904 
809561.5000000000 -163.9100494385 
810028.3125000000 -163.8469848633 
810494.5000000000 -163.8160247803 
810960.9375000000 -163.8322601318 
811427.6250000000 -163.8602142334 
811895.5000000000 -163.8833160400 
812362.7500000000 -163.8967132568 
812830.2500000000 -163.9066467285 
813298.8750000000 -163.9599456787 
813766.9375000000 -164.0418701172 
814235.2500000000 -164.0491333008 
814703.8750000000 -163.9627838135 
815173.6250000000 -163.8847503662 
815642.7500000000 -163.8653411865 
816112.1250000000 -163.8550872803 
816582.6875000000 -163.8310089111 
817052.6250000000 -163.8130187988 
817522.8750000000 -163.7680511475 
817993.3125000000 -163.6855163574 
818465.0000000000 -163.6265411377 
818936.0000000000 -163.6570434570 
819407.3125000000 -163.7824096680 
819879.7500000000 -163.9287414551 
820351.6250000000 -164.0176086426 
820823.6875000000 -164.0408325195 
821297.0000000000 -164.0614013672 
821769.6250000000 -164.1065063477 
822242.5625000000 -164.1287231445 
822715.7500000000 -164.1435089111 
823190.1250000000 -164.2063903809 
823663.8750000000 -164.2331237793 
824137.8750000000 -164.1390380859 
824613.1250000000 -164.0404968262 
825087.6875000000 -164.0024871826 
825562.5000000000 -163.9976806641 
826037.6250000000 -164.0564117432 
826513.8750000000 -164.1375579834 
826989.5625000000 -164.1436920166 
827465.5000000000 -164.0712280273 
827942.5625000000 -163.9727935791 
828419.0625000000 -163.9193725586 
828895.8125000000 -163.9635314941 
829372.8125000000 -164.0693511963 
829851.0625000000 -164.1633300781 
830328.6250000000 -164.1983795166 
830806.5000000000 -164.1753387451 
831285.5000000000 -164.1384124756 
831763.9375000000 -164.0968170166 
832242.5625000000 -164.0382385254 
832721.5625000000 -164.0328063965 
833201.6875000000 -164.1455688477 
833681.1875000000 -164.2766876221 
834161.0000000000 -164.2686462402 
834641.9375000000 -164.1413726807 
835122.2500000000 -164.0349731445 
835602.8750000000 -163.9947357178 
836083.7500000000 -163.9949951172 
836565.8750000000 -164.0414276123 
837047.3125000000 -164.1094055176 
837529.0000000000 -164.1375122070 
838011.9375000000 -164.1150360107 
838494.1875000000 -164.1074676514 
838976.7500000000 -164.1479492188 
839459.5625000000 -164.1955261230 
839943.6250000000 -164.2293243408 
840427.0000000000 -164.2829589844 
840910.6250000000 -164.3594665527 
841395.5000000000 -164.3553466797 
841879.7500000000 -164.2800598145 
842364.2500000000 -164.2455139160 
842849.0000000000 -164.3186035156 
843335.0000000000 -164.4293060303 
843820.3125000000 -164.4760131836 
844305.9375000000 -164.4276428223 
844792.7500000000 -164.3121948242 
845278.9375000000 -164.2186889648 
845765.3750000000 -164.2197570801 
846252.1250000000 -164.3143005371 
846740.0625000000 -164.3935241699 
847227.3750000000 -164.4135742188 
847714.9375000000 -164.4153747559 
848203.7500000000 -164.4069824219 
848691.8750000000 -164.3400878906 
849180.2500000000 -164.2464599609 
849669.0000000000 -164.2182922363 
850158.8750000000 -164.2602844238 
850648.1875000000 -164.2758789062 
851137.6875000000 -164.2390747070 
851628.4375000000 -164.2081451416 
852118.5625000000 -164.1616821289 
852608.9375000000 -164.0616455078 
853100.5625000000 -163.9833374023 
853591.5000000000 -164.0042724609 
854082.7500000000 -164.0794219971 
854574.3125000000 -164.1362915039 
855067.0000000000 -164.1901855469 
855559.1250000000 -164.1650848389 
856051.5000000000 -164.0539398193 
856545.0625000000 -164.0431060791 
857038.0000000000 -164.1634063721 
857531.2500000000 -164.2602691650 
858024.7500000000 -164.2651672363 
858519.5000000000 -164.2100982666 
859013.5625000000 -164.1618957520 
859507.9375000000 -164.1875762939 
860003.5000000000 -164.2779846191 
860498.4375000000 -164.3610076904 
860993.6250000000 -164.3682098389 
861489.1250000000 -164.3258056641 
861985.8750000000 -164.2744598389 
862481.9375000000 -164.2099609375 
862978.3125000000 -164.1889801025 
863475.8750000000 -164.2681121826 
863972.8125000000 -164.3667907715 
864470.0000000000 -164.3206634521 
864967.5000000000 -164.2175140381 
865466.2500000000 -164.1643524170 
865964.3125000000 -164.1696929932 
866462.6875000000 -164.1539154053 
866962.2500000000 -164.1034393311 
867461.1875000000 -164.1096191406 
867960.4375000000 -164.1967163086 
868459.9375000000 -164.3125000000 
868960.6875000000 -164.4207153320 
869460.7500000000 -164.4573974609 
869961.1250000000 -164.4258728027 
870462.7500000000 -164.3491210938 
870963.6875000000 -164.2828979492 
871464.9375000000 -164.2220153809 
871966.4375000000 -164.2342071533 
872469.2500000000 -164.3969268799 
872971.3125000000 -164.5592346191 
873473.7500000000 -164.4763183594 
873977.3750000000 -164.3526611328 
874480.3125000000 -164.3860473633 
874983.6250000000 -164.4546051025 
875487.1250000000 -164.4632873535 
875991.9375000000 -164.4659118652 
876496.0625000000 -164.4947204590 
877000.5000000000 -164.5157012939 
877506.1875000000 -164.4954681396 
878011.1875000000 -164.4793090820 
878516.4375000000 -164.5060272217 
879022.0625000000 -164.5039062500 
879528.8750000000 -164.4215240479 
880035.0625000000 -164.3145141602 
880541.5000000000 -164.3153381348 
881049.2500000000 -164.3504028320 
881556.2500000000 -164.3152465820 
882063.5625000000 -164.2856597900 
882572.1875000000 -164.3648834229 
883080.1250000000 -164.5464935303 
883588.3125000000 -164.6287536621 
884096.8125000000 -164.5860137939 
884606.5625000000 -164.5516357422 
885115.6875000000 -164.5868225098 
885625.0625000000 -164.5983734131 
886135.6875000000 -164.5589904785 
886645.6875000000 -164.5171508789 
887155.9375000000 -164.4882354736 
887666.5000000000 -164.4781036377 
888178.3125000000 -164.4544372559 
888689.4375000000 -164.4129333496 
889200.8750000000 -164.4073181152 
889713.5625000000 -164.3970184326 
890225.6250000000 -164.3876647949 
890737.9375000000 -164.4608764648 
891250.5625000000 -164.5630493164 
891764.4375000000 -164.5784759521 
892277.6250000000 -164.5870056152 
892791.1250000000 -164.6694488525 
893305.9375000000 -164.7507171631 
893820.0000000000 -164.7688751221 
894334.3750000000 -164.7460632324 
894849.0625000000 -164.7313995361 
895365.0625000000 -164.7177124023 
895880.3125000000 -164.7285919189 
896395.9375000000 -164.8062286377 
896912.7500000000 -164.8255310059 
897428.9375000000 -164.7102355957 
897945.3750000000 -164.5765533447 
898462.1875000000 -164.5700683594 
898980.1875000000 -164.5826568604 
899497.5625000000 -164.5875244141 
900015.2500000000 -164.6154632568 
900534.1875000000 -164.6158599854 
901052.4375000000 -164.5789337158 
901571.0000000000 -164.5005950928 
902089.8125000000 -164.4596710205 
902610.0000000000 -164.5046539307 
903129.4375000000 -164.5995941162 
903649.1875000000 -164.6323394775 
904170.1875000000 -164.6184692383 
904690.5625000000 -164.6310424805 
905211.1875000000 -164.6586608887 
905732.1250000000 -164.6441497803 
906254.3750000000 -164.6312866211 
906775.9375000000 -164.6473388672 
907297.7500000000 -164.6589813232 
907820.9375000000 -164.6317138672 
908343.3750000000 -164.6169891357 
908866.1250000000 -164.6612548828 
909389.1250000000 -164.7323760986 
909913.5000000000 -164.7699737549 
910437.1250000000 -164.7315979004 
910961.1250000000 -164.6837158203 
911486.3750000000 -164.7971496582 
912010.9375000000 -164.9505462646 
912535.7500000000 -165.0108489990 
913060.9375000000 -164.9452972412 
913587.3750000000 -164.8240356445 
914113.1875000000 -164.7358093262 
914639.2500000000 -164.6844940186 
915166.6250000000 -164.6968688965 
915693.3125000000 -164.7207794189 
916220.2500000000 -164.6759338379 
916748.5625000000 -164.6373443604 
917276.1250000000 -164.6486816406 
917804.0000000000 -164.7353515625 
918332.1875000000 -164.8814086914 
918861.7500000000 -164.9551239014 
919390.5000000000 -164.9123992920 
919919.6250000000 -164.7760314941 
920450.0625000000 -164.6906127930 
920979.7500000000 -164.7344360352 
921509.8125000000 -164.8277130127 
922040.1250000000 -164.8536224365 
922571.7500000000 -164.8256683350 
923102.6875000000 -164.8748321533 
923633.9375000000 -164.9019165039 
924166.5000000000 -164.8353881836 
924698.3750000000 -164.7317962646 
925230.5000000000 -164.6871795654 
925763.0000000000 -164.7306060791 
926296.7500000000 -164.8484649658 
926829.8125000000 -164.9392547607 
927363.2500000000 -164.8630065918 
927897.9375000000 -164.7351684570 
928431.9375000000 -164.6626281738 
928966.2500000000 -164.5988922119 
929500.8750000000 -164.5945587158 
930036.8125000000 -164.6962585449 
930572.0625000000 -164.8059082031 
931107.5625000000 -164.7687835693 
931644.4375000000 -164.6118011475 
932180.6250000000 -164.4845123291 
932717.0625000000 -164.5117645264 
933253.8750000000 -164.6763000488 
933791.9375000000 -164.8618774414 
934329.3750000000 -164.9606628418 
934867.0625000000 -164.9498443604 
935406.0625000000 -164.8944244385 
935944.4375000000 -164.9271240234 
936483.0625000000 -164.9380950928 
937022.0000000000 -164.8334655762 
937562.2500000000 -164.7854461670 
938101.8125000000 -164.8239440918 
938641.6875000000 -164.8125152588 
939182.9375000000 -164.6784820557 
939723.4375000000 -164.5799713135 
940264.2500000000 -164.5778350830 
940805.3125000000 -164.6372985840 
941347.8125000000 -164.7077178955 
941889.5625000000 -164.7455444336 
942431.6250000000 -164.7549743652 
942975.0000000000 -164.7286834717 
943517.6875000000 -164.5789337158 
944060.6875000000 -164.4776611328 
944604.0000000000 -164.6270446777 
945148.6250000000 -164.8756713867 
945692.5625000000 -164.9281768799 
946236.8125000000 -164.8187866211 
946782.3750000000 -164.8173828125 
947327.2500000000 -164.8155975342 
947872.4375000000 -164.7897186279 
948419.0000000000 -164.8329467773 
948964.8125000000 -164.8996734619 
949510.9375000000 -164.9501037598 
950057.3750000000 -164.9934844971 
950605.1250000000 -165.0329589844 
951152.2500000000 -165.0513305664 
951699.6250000000 -164.9544830322 
952248.3750000000 -164.8212585449 
952796.3750000000 -164.7658233643 
953344.6875000000 -164.7951354980 
953893.3125000000 -164.8418731689 
954443.3750000000 -164.8715667725 
954992.6250000000 -164.8951263428 
955542.2500000000 -164.9278411865 
956093.1875000000 -164.9622497559 
956643.4375000000 -164.9888916016 
957193.9375000000 -165.0422210693 
957744.8125000000 -165.1209411621 
958297.0625000000 -165.1266479492 
958848.5625000000 -164.9895477295 
959400.3750000000 -164.8427886963 
959953.5625000000 -164.8357849121 
960506.0000000000 -164.9391021729 
961058.7500000000 -165.0203552246 
961611.8125000000 -165.0272369385 
962166.3125000000 -164.9480438232 
962720.0000000000 -164.8372192383 
963274.0625000000 -164.8251953125 
963829.5000000000 -164.9343872070 
964384.1875000000 -164.9740753174 
964939.1875000000 -164.8784484863 
965494.5000000000 -164.7468872070 
966051.1875000000 -164.7135620117 
966607.1250000000 -164.8334808350 
967163.4375000000 -164.9784851074 
967721.0625000000 -164.9677886963 
968278.0000000000 -164.9368438721 
968835.2500000000 -164.9941101074 
969392.8125000000 -164.9917602539 
969951.7500000000 -164.8254852295 
970509.9375000000 -164.7555999756 
971068.4375000000 -164.9086608887 
971628.3750000000 -165.0112304688 
972187.5625000000 -165.0036468506 
972747.0625000000 -165.0837554932 
973306.8750000000 -165.1989288330 
973868.0625000000 -165.1842803955 
974428.5000000000 -165.0900726318 
974989.3125000000 -165.0665130615 
975551.4375000000 -165.1235961914 
976112.8750000000 -165.2059173584 
976674.6250000000 -165.2390594482 
977236.6875000000 -165.1255798340 
977800.1875000000 -164.9822845459 
978362.8750000000 -164.8951568604 
978925.9375000000 -164.8867340088 
979490.3750000000 -164.9257812500 
980054.0625000000 -164.9419403076 
980618.0625000000 -164.9696960449 
981182.4375000000 -165.0551452637 
981748.1875000000 -165.1021728516 
982313.1875000000 -165.0195312500 
982878.5000000000 -164.8719329834 
983445.1875000000 -164.7880554199 
984011.1875000000 -164.8217773438 
984577.5000000000 -164.9369964600 
985145.1875000000 -164.9697875977 
985712.1250000000 -164.9678192139 
986279.3750000000 -165.0472412109 
986847.0000000000 -165.1328735352 
987416.0000000000 -165.1782989502 
987984.2500000000 -165.1757049561 
988552.8125000000 -165.1327056885 
989122.8125000000 -165.0409240723 
989692.0625000000 -164.9128417969 
990261.6250000000 -164.8574218750 
990831.5000000000 -164.9131927490 
991402.8125000000 -165.0180358887 
991973.3750000000 -165.1016998291 
992544.2500000000 -165.1056823730 
993116.5625000000 -165.1031799316 
993688.0625000000 -165.1800537109 
994259.9375000000 -165.2576141357 
994832.1250000000 -165.2675933838 
995405.7500000000 -165.2551116943 
995978.6250000000 -165.2734680176 
996551.8125000000 -165.3193969727 
997126.3750000000 -165.2705230713 
997700.2500000000 -165.1455993652 
998274.3750000000 -165.1590576172 
998848.8750000000 -165.2497406006 
999424.8125000000 -165.2296752930 
1000000.0000000000 -165.1326141357 
1000575.5000000000 -165.1376495361 
1001152.4375000000 -165.1483917236 
1001728.5625000000 -165.1685943604 
1002305.0625000000 -165.2082214355 
1002881.8750000000 -165.2585601807 
1003460.1250000000 -165.3148193359 
1004037.6250000000 -165.3715209961 
1004615.4375000000 -165.4117126465 
1005194.6875000000 -165.4319763184 
1005773.1875000000 -165.4327392578 
1006352.0000000000 -165.4147796631 
1006931.1875000000 -165.3807525635 
1007511.7500000000 -165.3460235596 
1008091.5625000000 -165.3165588379 
1008671.7500000000 -165.2963867188 
1009253.3125000000 -165.2924346924 
1009834.1250000000 -165.3014678955 
1010415.3125000000 -165.3180847168 
1010996.8125000000 -165.3392181396 
1011579.7500000000 -165.3599853516 
1012161.8750000000 -165.3720855713 
1012744.3750000000 -165.3735198975 
1013328.3125000000 -165.3628692627 
1013911.5000000000 -165.3383026123 
1014495.0000000000 -165.2998657227 
1015078.8125000000 -165.2558135986 
1015664.1250000000 -165.2089843750 
1016248.6250000000 -165.1624755859 
1016833.4375000000 -165.1214904785 
1017419.7500000000 -165.0864410400 
1018005.3125000000 -165.0574340820 
1018591.1250000000 -165.0344390869 
1019178.4375000000 -165.0184020996 
1019765.0000000000 -165.0076446533 
1020351.8750000000 -165.0005645752 
1020939.0625000000 -164.9967803955 
1021527.7500000000 -164.9963684082 
1022115.6250000000 -165.0017089844 
1022703.8750000000 -165.0141601562 
1023293.5625000000 -165.0353088379 
1023882.4375000000 -165.0662994385 
1024471.6875000000 -165.1089172363 
1025061.2500000000 -165.1530914307 
1025652.3125000000 -165.1925506592 
1026242.5625000000 -165.2217864990 
1026833.1250000000 -165.2316741943 
1027425.1875000000 -165.2219390869 
1028016.5000000000 -165.2024230957 
1028608.1250000000 -165.1790008545 
1029200.0625000000 -165.1582794189 
1029793.5000000000 -165.1495208740 
1030386.1250000000 -165.1461639404 
1030979.1250000000 -165.1423339844 
1031573.5625000000 -165.1322479248 
1032167.2500000000 -165.1060028076 
1032761.2500000000 -165.0635681152 
1033355.6250000000 -165.0149841309 
1033951.4375000000 -164.9676361084 
1034546.5000000000 -164.9301300049 
1035141.8750000000 -164.9205474854 
1035738.6875000000 -164.9324035645 
1036334.7500000000 -164.9605102539 
1036931.1875000000 -164.9983520508 
1037527.9375000000 -165.0346374512 
1038126.1875000000 -165.0529632568 
1038723.5625000000 -165.0513916016 
1039321.3750000000 -165.0306243896 
1039920.6250000000 -164.9933013916 
1040519.1250000000 -164.9473419189 
1041117.9375000000 -164.9069061279 
1041717.0625000000 -164.8771820068 
1042317.7500000000 -164.8610687256 
1042917.5625000000 -164.8605346680 
1043517.7500000000 -164.8753356934 
1044119.4375000000 -164.8969116211 
1044720.3750000000 -164.9226837158 
1045321.5625000000 -164.9507598877 
1045923.1875000000 -164.9801483154 
1046526.2500000000 -165.0113830566 
1047128.5000000000 -165.0450286865 
1047731.1250000000 -165.0818939209 
1048335.2500000000 -165.1228332520 
1048938.5000000000 -165.1695709229 
1049542.2500000000 -165.2215881348 
1050146.2500000000 -165.2767486572 
1050751.7500000000 -165.3328857422 
1051356.3750000000 -165.3869171143 
1051961.5000000000 -165.4308013916 
1052568.0000000000 -165.4593353271 
1053173.7500000000 -165.4695739746 
1053779.8750000000 -165.4594879150 
1054386.3750000000 -165.4281158447 
1054994.2500000000 -165.3731994629 
1055601.3750000000 -165.3094024658 
1056208.8750000000 -165.2436370850 
1056817.8750000000 -165.1819000244 
1057426.1250000000 -165.1299896240 
1058034.6250000000 -165.0947875977 
1058644.7500000000 -165.0708770752 
1059254.0000000000 -165.0567169189 
1059863.5000000000 -165.0512237549 
1060473.5000000000 -165.0543212891 
1061085.0000000000 -165.0717773438 
1061695.6250000000 -165.1034698486 
1062306.6250000000 -165.1496887207 
1062919.1250000000 -165.2088775635 
1063530.8750000000 -165.2769927979 
1064142.8750000000 -165.3415374756 
1064755.2500000000 -165.3903961182 
1065369.2500000000 -165.4179229736 
1065982.3750000000 -165.4216613770 
1066595.8750000000 -165.4027862549 
1067210.8750000000 -165.3670349121 
1067825.0000000000 -165.3303375244 
1068439.5000000000 -165.2978210449 
1069054.3750000000 -165.2719116211 
1069670.7500000000 -165.2526702881 
1070286.3750000000 -165.2372741699 
1070902.3750000000 -165.2212677002 
1071519.8750000000 -165.2046356201 
1072136.5000000000 -165.1889190674 
1072753.5000000000 -165.1765289307 
1073370.8750000000 -165.1723632812 
1073989.7500000000 -165.1785125732 
1074607.8750000000 -165.1929168701 
1075226.2500000000 -165.2132263184 
1075846.2500000000 -165.2362213135 
1076465.3750000000 -165.2567443848 
1077084.8750000000 -165.2666320801 
1077704.7500000000 -165.2642517090 
1078326.1250000000 -165.2505493164 
1078946.7500000000 -165.2294006348 
1079567.6250000000 -165.2072906494 
1080190.1250000000 -165.1992492676 
1080811.7500000000 -165.2107849121 
1081433.7500000000 -165.2406158447 
1082056.1250000000 -165.2836761475 
1082680.0000000000 -165.3315429688 
1083303.1250000000 -165.3694000244 
1083926.5000000000 -165.3844757080 
1084551.5000000000 -165.3791198730 
1085175.6250000000 -165.3587951660 
1085800.1250000000 -165.3313598633 
1086425.0000000000 -165.3060913086 
1087051.5000000000 -165.2929687500 
1087677.1250000000 -165.2862701416 
1088303.0000000000 -165.2775115967 
1088930.5000000000 -165.2579803467 
1089557.2500000000 -165.2204589844 
1090184.2500000000 -165.1602478027 
1090811.6250000000 -165.0882415771 
1091440.6250000000 -165.0215911865 
1092068.7500000000 -164.9718322754 
1092697.2500000000 -164.9464569092 
1093327.2500000000 -164.9487304688 
1093956.5000000000 -164.9786224365 
1094586.0000000000 -165.0219879150 
1095217.1250000000 -165.0702209473 
1095847.5000000000 -165.1183471680 
1096478.1250000000 -165.1635131836 
1097109.1250000000 -165.2046051025 
1097741.7500000000 -165.2399444580 
1098373.5000000000 -165.2688903809 
1099005.5000000000 -165.2899475098 
1099639.2500000000 -165.3023986816 
1100272.1250000000 -165.3067779541 
1100905.2500000000 -165.3057556152 
1101538.8750000000 -165.3073120117 
1102174.0000000000 -165.3186340332 
1102808.2500000000 -165.3423614502 
1103443.0000000000 -165.3772430420 
1104079.1250000000 -165.4183349609 
1104714.6250000000 -165.4562683105 
1105350.3750000000 -165.4769592285 
1105986.5000000000 -165.4800262451 
1106624.1250000000 -165.4692230225 
1107261.0000000000 -165.4505310059 
1107898.2500000000 -165.4304809570 
1108537.0000000000 -165.4146881104 
1109175.0000000000 -165.4080657959 
1109813.3750000000 -165.4110717773 
1110452.0000000000 -165.4257812500 
1111092.2500000000 -165.4538269043 
1111731.7500000000 -165.4950256348 
1112371.5000000000 -165.5466461182 
1113012.8750000000 -165.5982208252 
1113653.5000000000 -165.6353454590 
1114294.3750000000 -165.6512298584 
1114935.6250000000 -165.6453247070 
1115578.5000000000 -165.6224060059 
1116220.5000000000 -165.5916748047 
1116862.8750000000 -165.5641937256 
1117506.8750000000 -165.5428161621 
1118150.0000000000 -165.5216064453 
1118793.5000000000 -165.4933319092 
1119437.3750000000 -165.4525451660 
1120082.7500000000 -165.3976440430 
1120727.3750000000 -165.3339385986 
1121372.3750000000 -165.2776031494 
1122019.0000000000 -165.2412109375 
1122664.6250000000 -165.2309570312 
1123310.7500000000 -165.2471771240 
1123957.2500000000 -165.2850189209 
1124605.2500000000 -165.3348541260 
1125252.5000000000 -165.3804931641 
1125900.1250000000 -165.4070434570 
1126549.2500000000 -165.4097900391 
1127197.6250000000 -165.3892211914 
1127846.2500000000 -165.3499603271 
1128495.3750000000 -165.2992095947 
1129146.0000000000 -165.2449798584 
1129795.8750000000 -165.1972503662 
1130446.0000000000 -165.1618194580 
1131097.8750000000 -165.1432647705 
1131748.7500000000 -165.1448211670 
1132400.1250000000 -165.1670684814 
1133051.7500000000 -165.2072601318 
1133705.1250000000 -165.2586059570 
1134357.5000000000 -165.3062744141 
1135010.3750000000 -165.3368225098 
1135664.7500000000 -165.3401794434 
1136318.3750000000 -165.3092041016 
1136972.3750000000 -165.2411499023 
1137627.8750000000 -165.1389923096 
1138282.6250000000 -165.0142059326 
1138937.6250000000 -164.8937072754 
1139593.1250000000 -164.8040161133 
1140250.2500000000 -164.7610626221 
1140906.3750000000 -164.7712860107 
1141563.0000000000 -164.8304595947 
1142221.2500000000 -164.9257965088 
1142878.6250000000 -165.0379180908 
1143536.2500000000 -165.1447448730 
1144194.3750000000 -165.2362060547 
1144854.1250000000 -165.3116607666 
1145513.0000000000 -165.3720550537 
1146172.2500000000 -165.4182739258 
1146833.1250000000 -165.4491729736 
1147493.1250000000 -165.4618377686 
1148153.5000000000 -165.4518432617 
1148814.2500000000 -165.4238739014 
1149476.6250000000 -165.3850860596 
1150138.1250000000 -165.3413696289 
1150800.0000000000 -165.2968902588 
1151463.6250000000 -165.2544403076 
1152126.2500000000 -165.2162017822 
1152789.2500000000 -165.1849517822 
1153452.7500000000 -165.1673889160 
1154117.7500000000 -165.1662597656 
1154782.0000000000 -165.1822967529 
1155446.5000000000 -165.2124176025 
1156112.7500000000 -165.2502746582 
1156778.1250000000 -165.2871246338 
1157443.8750000000 -165.3142242432 
1158110.0000000000 -165.3240814209 
1158777.7500000000 -165.3161315918 
1159444.6250000000 -165.2994232178 
1160111.8750000000 -165.2821807861 
1160780.7500000000 -165.2709655762 
1161448.7500000000 -165.2699737549 
1162117.1250000000 -165.2810516357 
1162786.0000000000 -165.3050079346 
1163456.3750000000 -165.3432769775 
1164126.0000000000 -165.3961639404 
1164796.0000000000 -165.4570465088 
1165467.5000000000 -165.5160522461 
1166138.2500000000 -165.5604095459 
1166809.3750000000 -165.5793914795 
1167480.8750000000 -165.5679779053 
1168154.0000000000 -165.5299072266 
1168826.2500000000 -165.4784393311 
1169499.0000000000 -165.4352111816 
1170173.2500000000 -165.4136047363 
1170846.7500000000 -165.4141540527 
1171520.5000000000 -165.4277038574 
1172194.7500000000 -165.4396820068 
1172870.6250000000 -165.4351806641 
1173545.6250000000 -165.4045562744 
1174221.0000000000 -165.3474578857 
1174898.0000000000 -165.2740020752 
1175574.1250000000 -165.2046813965 
1176250.7500000000 -165.1537475586 
1176928.8750000000 -165.1263427734 
1177606.2500000000 -165.1210174561 
1178284.0000000000 -165.1325531006 
1178962.0000000000 -165.1555480957 
1179641.8750000000 -165.1866149902 
1180320.7500000000 -165.2239990234 
1181000.0000000000 -165.2656250000 
1181680.8750000000 -165.3039855957 
1182361.0000000000 -165.3297119141 
1183041.3750000000 -165.3372039795 
1183722.2500000000 -165.3274993896 
1184404.7500000000 -165.3080444336 
1185086.3750000000 -165.2894897461 
1185768.3750000000 -165.2803955078 
1186452.1250000000 -165.2831573486 
1187134.8750000000 -165.2924346924 
1187818.1250000000 -165.2967681885 
1188501.7500000000 -165.2902679443 
1189187.0000000000 -165.2762908936 
1189871.3750000000 -165.2645568848 
1190556.1250000000 -165.2661285400 
1191242.6250000000 -165.2884674072 
1191928.1250000000 -165.3312377930 
1192614.1250000000 -165.3855285645 
1193300.5000000000 -165.4357604980 
1193988.5000000000 -165.4644927979 
1194675.6250000000 -165.4592285156 
1195363.1250000000 -165.4282836914 
1196052.3750000000 -165.3857269287 
1196740.7500000000 -165.3475646973 
1197429.5000000000 -165.3257751465 
1198118.5000000000 -165.3253021240 
1198809.3750000000 -165.3430480957 
1199499.2500000000 -165.3691864014 
1200189.6250000000 -165.3906707764 
1200881.6250000000 -165.3955078125 
1201572.7500000000 -165.3745117188 
1202264.2500000000 -165.3290557861 
1202956.1250000000 -165.2636260986 
1203649.7500000000 -165.1843414307 
1204342.3750000000 -165.1004486084 
1205035.5000000000 -165.0233612061 
1205730.3750000000 -164.9660644531 
1206424.2500000000 -164.9406433105 
1207118.5000000000 -164.9543304443 
1207813.2500000000 -165.0069580078 
1208509.6250000000 -165.0888366699 
1209205.1250000000 -165.1786193848 
1209901.0000000000 -165.2489776611 
1210598.6250000000 -165.2835998535 
1211295.3750000000 -165.2806396484 
1211992.3750000000 -165.2522888184 
1212689.8750000000 -165.2179870605 
1213389.1250000000 -165.1971588135 
1214087.5000000000 -165.2038726807 
1214786.1250000000 -165.2444458008 
1215486.6250000000 -165.3181762695 
1216186.1250000000 -165.4176177979 
1216886.0000000000 -165.5308685303 
1217586.3750000000 -165.6391601562 
1218288.3750000000 -165.7228546143 
1218989.5000000000 -165.7676544189 
1219691.0000000000 -165.7704162598 
1220394.2500000000 -165.7401733398 
1221096.6250000000 -165.6946411133 
1221799.3750000000 -165.6525421143 
1222503.8750000000 -165.6270904541 
1223207.3750000000 -165.6227111816 
1223911.3750000000 -165.6355590820 
1224615.7500000000 -165.6572875977 
1225321.7500000000 -165.6793365479 
1226027.0000000000 -165.6960144043 
1226732.5000000000 -165.7059020996 
1227439.8750000000 -165.7105712891 
1228146.2500000000 -165.7104797363 
1228853.0000000000 -165.7046051025 
1229560.2500000000 -165.6914672852 
1230269.2500000000 -165.6710205078 
1230977.2500000000 -165.6456909180 
1231685.6250000000 -165.6191711426 
1232395.8750000000 -165.5941467285 
1233105.0000000000 -165.5708160400 
1233814.7500000000 -165.5471801758 
1234524.7500000000 -165.5223693848 
1235236.6250000000 -165.5001373291 
1235947.5000000000 -165.4900207520 
1236658.7500000000 -165.5028839111 
1237371.7500000000 -165.5401458740 
1238083.8750000000 -165.5950622559 
1238796.3750000000 -165.6553955078 
1239509.3750000000 -165.7089385986 
1240224.0000000000 -165.7480621338 
1240937.7500000000 -165.7709960938 
1241651.8750000000 -165.7806396484 
1242367.8750000000 -165.7813262939 
1243082.8750000000 -165.7766418457 
1243798.2500000000 -165.7685241699 
1244514.0000000000 -165.7576141357 
1245231.6250000000 -165.7436676025 
1245948.2500000000 -165.7258605957 
1246665.2500000000 -165.7028045654 
1247384.1250000000 -165.6732025146 
1248101.8750000000 -165.6385498047 
1248820.2500000000 -165.6039733887 
1249538.8750000000 -165.5770874023 
1250259.3750000000 -165.5645141602 
1250978.8750000000 -165.5681304932 
1251698.8750000000 -165.5826873779 
1252420.5000000000 -165.5977325439 
1253141.3750000000 -165.6021423340 
1253862.5000000000 -165.5899963379 
1254584.1250000000 -165.5634918213 
1255307.5000000000 -165.5315704346 
1256029.8750000000 -165.5053710938 
1256752.7500000000 -165.4925537109 
1257477.3750000000 -165.4946594238 
1258201.0000000000 -165.5074615479 
1258925.1250000000 -165.5239410400 
1259649.6250000000 -165.5379028320 
1260376.0000000000 -165.5462036133 
1261101.2500000000 -165.5482330322 
1261827.0000000000 -165.5456390381 
1262554.6250000000 -165.5402526855 
1263281.2500000000 -165.5343475342 
1264008.2500000000 -165.5296783447 
1264737.0000000000 -165.5261230469 
1265464.8750000000 -165.5213470459 
1266193.1250000000 -165.5125885010 
1266921.8750000000 -165.4995727539 
1267652.3750000000 -165.4857482910 
1268381.8750000000 -165.4764099121 
1269111.8750000000 -165.4742126465 
1269843.6250000000 -165.4762878418 
1270574.3750000000 -165.4755401611 
1271305.6250000000 -165.4661712646 
1272037.2500000000 -165.4488677979 
1272770.6250000000 -165.4311065674 
1273503.1250000000 -165.4218139648 
1274236.0000000000 -165.4241943359 
1274970.7500000000 -165.4328002930 
1275704.5000000000 -165.4374542236 
1276438.6250000000 -165.4314727783 
1277173.2500000000 -165.4172973633 
1277909.6250000000 -165.4054412842 
1278645.1250000000 -165.4073333740 
1279380.8750000000 -165.4274444580 
1280118.6250000000 -165.4629058838 
1280855.3750000000 -165.5050811768 
1281592.5000000000 -165.5429229736 
1282330.0000000000 -165.5659332275 
1283069.3750000000 -165.5676574707 
1283807.7500000000 -165.5489501953 
1284546.6250000000 -165.5192718506 
1285287.2500000000 -165.4930267334 
1286027.0000000000 -165.4829254150 
1286767.0000000000 -165.4929962158 
1287507.6250000000 -165.5169982910 
1288250.0000000000 -165.5424499512 
1288991.3750000000 -165.5571441650 
1289733.1250000000 -165.5547943115 
1290476.7500000000 -165.5358123779 
1291219.5000000000 -165.5058288574 
1291962.5000000000 -165.4731140137 
1292706.1250000000 -165.4468841553 
1293451.3750000000 -165.4354705811 
1294195.7500000000 -165.4440155029 
1294940.6250000000 -165.4720153809 
1295687.2500000000 -165.5129852295 
1296432.8750000000 -165.5554809570 
1297179.0000000000 -165.5869903564 
1297925.5000000000 -165.5975646973 
1298673.8750000000 -165.5837860107 
1299421.2500000000 -165.5519256592 
1300169.1250000000 -165.5172882080 
1300918.7500000000 -165.4988861084 
1301667.5000000000 -165.5105285645 
1302416.5000000000 -165.5537109375 
1303166.1250000000 -165.6163482666 
1303917.5000000000 -165.6769104004 
1304667.8750000000 -165.7124023438 
1305418.7500000000 -165.7076110840 
1306171.3750000000 -165.6598358154 
1306923.1250000000 -165.5791473389 
1307675.2500000000 -165.4831542969 
1308427.7500000000 -165.3927154541 
1309182.2500000000 -165.3269653320 
1309935.6250000000 -165.3008728027 
1310689.5000000000 -165.3207244873 
1311445.2500000000 -165.3824768066 
1312200.0000000000 -165.4712829590 
1312955.1250000000 -165.5667877197 
1313712.2500000000 -165.6510162354 
1314468.2500000000 -165.7140655518 
1315224.7500000000 -165.7569274902 
1315981.6250000000 -165.7864532471 
1316740.3750000000 -165.8090515137 
1317498.1250000000 -165.8258209229 
1318256.3750000000 -165.8330383301 
1319016.5000000000 -165.8252563477 
1319775.6250000000 -165.7993164062 
1320535.1250000000 -165.7575988770 
1321295.1250000000 -165.7086639404 
1322056.8750000000 -165.6634368896 
1322817.7500000000 -165.6286163330 
1323579.0000000000 -165.6011810303 
1324342.2500000000 -165.5656585693 
1325104.3750000000 -165.5272064209 
1325867.0000000000 -165.4709472656 
1326630.0000000000 -165.4058227539 
1327394.8750000000 -165.3733978271 
1328158.7500000000 -165.3804779053 
1328923.1250000000 -165.4314727783 
1329689.3750000000 -165.5179595947 
1330454.6250000000 -165.6211700439 
1331220.2500000000 -165.7163696289 
1331986.3750000000 -165.7801208496 
1332754.5000000000 -165.8001861572 
1333521.3750000000 -165.7820739746 
1334288.8750000000 -165.7456665039 
1335058.2500000000 -165.7135467529 
1335826.5000000000 -165.6996459961 
1336595.2500000000 -165.7051086426 
1337364.5000000000 -165.7218322754 
1338135.6250000000 -165.7392578125 
1338905.7500000000 -165.7500000000 
1339676.2500000000 -165.7518005371 
1340448.7500000000 -165.7463226318 
1341220.1250000000 -165.7371368408 
1341992.0000000000 -165.7283782959 
1342764.2500000000 -165.7242431641 
1343538.5000000000 -165.7283782959 
1344311.7500000000 -165.7429351807 
1345085.3750000000 -165.7671203613 
1345860.8750000000 -165.7964630127 
1346635.5000000000 -165.8229522705 
1347410.5000000000 -165.8372497559 
1348185.8750000000 -165.8323669434 
1348963.2500000000 -165.8071289062 
1349739.5000000000 -165.7668151855 
1350516.3750000000 -165.7193603516 
1351295.0000000000 -165.6691894531 
1352072.7500000000 -165.6131439209 
1352850.7500000000 -165.5434417725 
1353629.3750000000 -165.4571990967 
1354409.8750000000 -165.3647613525 
1355189.3750000000 -165.2880554199 
1355969.2500000000 -165.2489776611 
1356751.1250000000 -165.2570953369 
1357531.8750000000 -165.3053588867 
1358313.1250000000 -165.3755035400 
1359096.3750000000 -165.4484558105 
1359878.5000000000 -165.5130310059 
1360661.1250000000 -165.5683746338 
1361444.1250000000 -165.6191101074 
1362229.1250000000 -165.6868438721 
1363013.1250000000 -165.7238616943 
1363797.5000000000 -165.7082366943 
1364583.8750000000 -165.6599426270 
1365369.1250000000 -165.5926055908 
1366154.8750000000 -165.5260314941 
1366941.1250000000 -165.4769592285 
1367729.3750000000 -165.4545898438 
1368516.5000000000 -165.4609375000 
1369304.0000000000 -165.4923095703 
1370093.5000000000 -165.5393524170 
1370882.0000000000 -165.5870361328 
1371671.0000000000 -165.6175384521 
1372460.3750000000 -165.6169433594 
1373251.7500000000 -165.5827941895 
1374042.0000000000 -165.5266571045 
1374832.7500000000 -165.4695587158 
1375625.5000000000 -165.4340209961 
1376417.1250000000 -165.4374237061 
1377209.2500000000 -165.4879913330 
1378001.8750000000 -165.5830688477 
1378796.3750000000 -165.7086334229 
1379589.8750000000 -165.8404083252 
1380383.8750000000 -165.9488067627 
1381179.7500000000 -166.0089111328 
1381974.6250000000 -166.0117797852 
1382770.0000000000 -165.9683837891 
1383565.7500000000 -165.9018707275 
1384363.5000000000 -165.8061981201 
1385160.1250000000 -165.7364807129 
1385957.3750000000 -165.7075042725 
1386756.5000000000 -165.6893005371 
1387554.5000000000 -165.6797332764 
1388353.1250000000 -165.6752624512 
1389152.0000000000 -165.6719207764 
1389953.0000000000 -165.6685028076 
1390753.0000000000 -165.6688079834 
1391553.3750000000 -165.6795806885 
1392355.6250000000 -165.7052917480 
1393157.0000000000 -165.7437744141 
1393958.7500000000 -165.7857360840 
1394761.0000000000 -165.8188934326 
1395565.1250000000 -165.8336181641 
1396368.2500000000 -165.8260040283 
1397171.8750000000 -165.7976379395 
1397977.5000000000 -165.7540588379 
1398782.0000000000 -165.7039489746 
1399587.0000000000 -165.6578369141 
1400392.5000000000 -165.6185302734 
1401200.0000000000 -165.6152648926 
1402006.3750000000 -165.6271667480 
1402813.1250000000 -165.6343231201 
1403622.0000000000 -165.6245269775 
1404429.7500000000 -165.5919647217 
1405238.0000000000 -165.5402526855 
1406046.7500000000 -165.4808807373 
1406857.5000000000 -165.4280090332 
1407667.1250000000 -165.3933563232 
1408477.2500000000 -165.3843078613 
1409289.3750000000 -165.4046173096 
1410100.3750000000 -165.4537200928 
1410911.8750000000 -165.5236816406 
1411725.3750000000 -165.5988006592 
1412537.8750000000 -165.6618041992 
1413350.7500000000 -165.7104797363 
1414164.1250000000 -165.7139892578 
1414979.5000000000 -165.6903686523 
1415793.8750000000 -165.6503753662 
1416608.6250000000 -165.5996856689 
1417425.5000000000 -165.5470581055 
1418241.1250000000 -165.5007324219 
1419057.3750000000 -165.4650268555 
1419874.0000000000 -165.4406433105 
1420692.7500000000 -165.4277801514 
1421510.3750000000 -165.4285583496 
1422328.3750000000 -165.4464111328 
1423148.5000000000 -165.4830017090 
1423967.5000000000 -165.5352020264 
1424787.0000000000 -165.6224212646 
1425607.0000000000 -165.6943511963 
1426429.0000000000 -165.7226257324 
1427249.8750000000 -165.7357788086 
1428071.2500000000 -165.7354431152 
1428894.6250000000 -165.7222747803 
1429717.0000000000 -165.6966094971 
1430539.7500000000 -165.6612396240 
1431363.0000000000 -165.6232757568 
1432188.3750000000 -165.5926971436 
1433012.6250000000 -165.5783233643 
1433837.2500000000 -165.5829620361 
1434664.0000000000 -165.6008911133 
1435489.6250000000 -165.6277923584 
1436315.7500000000 -165.6440582275 
1437142.3750000000 -165.6611175537 
1437971.0000000000 -165.6993103027 
1438798.5000000000 -165.7627868652 
1439626.6250000000 -165.8412170410 
1440456.6250000000 -165.9133605957 
1441285.6250000000 -165.9575347900 
1442115.1250000000 -165.9635620117 
1442945.0000000000 -165.9388885498 
1443777.0000000000 -165.9050598145 
1444607.8750000000 -165.8928985596 
1445439.2500000000 -165.9393768311 
1446272.7500000000 -165.9869537354 
1447105.0000000000 -166.0132598877 
1447937.8750000000 -165.9983215332 
1448771.1250000000 -165.9434356689 
1449606.5000000000 -165.8700714111 
1450440.7500000000 -165.8066406250 
1451275.3750000000 -165.7736663818 
1452112.2500000000 -165.7766876221 
1452947.8750000000 -165.8077392578 
1453784.1250000000 -165.8714599609 
1454620.7500000000 -165.9140625000 
1455459.5000000000 -165.9108276367 
1456297.0000000000 -165.8799743652 
1457135.1250000000 -165.8247222900 
1457975.3750000000 -165.7499694824 
1458814.3750000000 -165.6614685059 
1459653.8750000000 -165.5686035156 
1460495.5000000000 -165.4861145020 
1461336.0000000000 -165.4302368164 
1462177.0000000000 -165.4194183350 
1463018.5000000000 -165.4668731689 
1463862.1250000000 -165.5100402832 
1464704.5000000000 -165.5405578613 
1465547.5000000000 -165.5495452881 
1466392.5000000000 -165.5366210938 
1467236.3750000000 -165.5071105957 
1468080.7500000000 -165.4696350098 
1468925.6250000000 -165.4345092773 
1469772.6250000000 -165.4098510742 
1470618.5000000000 -165.4226074219 
1471464.8750000000 -165.4483032227 
1472313.2500000000 -165.4736328125 
1473160.5000000000 -165.4885253906 
1474008.3750000000 -165.4878692627 
1474856.6250000000 -165.4730377197 
1475707.0000000000 -165.4520721436 
1476556.2500000000 -165.4390258789 
1477406.0000000000 -165.4718780518 
1478257.8750000000 -165.5657043457 
1479108.6250000000 -165.6416778564 
1479959.8750000000 -165.6910247803 
1480811.6250000000 -165.6920471191 
1481665.3750000000 -165.6432800293 
1482518.1250000000 -165.5610351562 
1483371.2500000000 -165.4684448242 
1484226.6250000000 -165.3861846924 
1485080.7500000000 -165.3167877197 
1485935.3750000000 -165.3167724609 
1486790.5000000000 -165.3625030518 
1487647.8750000000 -165.4356842041 
1488504.0000000000 -165.5262298584 
1489360.6250000000 -165.6192626953 
1490219.3750000000 -165.6949920654 
1491077.0000000000 -165.7331848145 
1491935.1250000000 -165.6957702637 
1492793.6250000000 -165.5955200195 
1493654.3750000000 -165.5297088623 
1494514.0000000000 -165.4923553467 
1495374.1250000000 -165.4897918701 
1496236.3750000000 -165.5153350830 
1497097.3750000000 -165.5562438965 
1497959.0000000000 -165.6013336182 
1498821.0000000000 -165.6622772217 
1499685.2500000000 -165.7072143555 
1500548.2500000000 -165.7212524414 
1501411.8750000000 -165.7245941162 
1502277.6250000000 -165.7250366211 
1503142.1250000000 -165.7322082520 
1504007.1250000000 -165.7506103516 
1504872.7500000000 -165.7848968506 
1505740.3750000000 -165.7947540283 
1506607.0000000000 -165.7702178955 
1507474.0000000000 -165.7240600586 
1508343.2500000000 -165.6670837402 
1509211.2500000000 -165.6126403809 
1510079.7500000000 -165.5718231201 
1510948.8750000000 -165.5509185791 
1511820.0000000000 -165.5705566406 
1512690.1250000000 -165.6067047119 
1513560.6250000000 -165.6565093994 
1514433.3750000000 -165.7164306641 
1515304.8750000000 -165.7813568115 
1516177.0000000000 -165.8446502686 
1517051.1250000000 -165.9207458496 
1517924.2500000000 -165.9693450928 
1518797.7500000000 -165.9821624756 
1519671.8750000000 -165.9801483154 
1520548.1250000000 -165.9615478516 
1521423.1250000000 -165.9233551025 
1522298.7500000000 -165.8628387451 
1523176.5000000000 -165.7312316895 
1524053.0000000000 -165.5861968994 
1524930.1250000000 -165.5108184814 
1525807.7500000000 -165.4724426270 
1526687.5000000000 -165.4742126465 
1527566.1250000000 -165.5037689209 
1528445.2500000000 -165.5393676758 
1529326.5000000000 -165.5656738281 
1530206.6250000000 -165.5691375732 
1531087.2500000000 -165.5797424316 
1531968.3750000000 -165.6128845215 
1532851.7500000000 -165.6723022461 
1533733.8750000000 -165.7545776367 
1534616.5000000000 -165.8986968994 
1535501.3750000000 -166.0246276855 
1536385.0000000000 -166.0655670166 
1537269.2500000000 -166.0606994629 
1538153.8750000000 -166.0141906738 
1539040.8750000000 -165.9404754639 
1539926.5000000000 -165.8568572998 
1540812.7500000000 -165.7470397949 
1541701.1250000000 -165.6803588867 
1542588.3750000000 -165.6779174805 
1543476.1250000000 -165.7094879150 
1544364.3750000000 -165.7654113770 
1545254.8750000000 -165.8263244629 
1546144.2500000000 -165.8780670166 
1547034.0000000000 -165.8719940186 
1547926.0000000000 -165.8421783447 
1548816.8750000000 -165.8090820312 
1549708.1250000000 -165.7800750732 
1550600.0000000000 -165.7568511963 
1551494.1250000000 -165.7371826172 
1552387.0000000000 -165.7450714111 
1553280.3750000000 -165.7769012451 
1554176.0000000000 -165.8278656006 
1555070.3750000000 -165.8902893066 
1555965.3750000000 -165.9704589844 
1556860.7500000000 -165.9866485596 
1557758.5000000000 -165.9282073975 
1558654.8750000000 -165.8227691650 
1559551.8750000000 -165.6974945068 
1560451.1250000000 -165.5860137939 
1561349.2500000000 -165.5041198730 
1562247.7500000000 -165.5234832764 
1563146.7500000000 -165.5918426514 
1564048.1250000000 -165.6818389893 
1564948.2500000000 -165.7720336914 
1565848.8750000000 -165.8413391113 
1566751.7500000000 -165.8791046143 
1567653.3750000000 -165.8657379150 
1568555.5000000000 -165.8449707031 
1569460.0000000000 -165.8244781494 
1570363.1250000000 -165.8009033203 
1571266.8750000000 -165.7491455078 
1572171.1250000000 -165.6936645508 
1573077.6250000000 -165.6738281250 
1573983.0000000000 -165.6771697998 
1574888.7500000000 -165.7021636963 
1575796.8750000000 -165.7595977783 
1576703.7500000000 -165.8065490723 
1577611.1250000000 -165.8159332275 
1578519.0000000000 -165.8088378906 
1579429.1250000000 -165.7939453125 
1580338.1250000000 -165.7806701660 
1581247.6250000000 -165.7680816650 
1582159.3750000000 -165.7448425293 
1583069.8750000000 -165.7089080811 
1583980.8750000000 -165.6594238281 
1584892.5000000000 -165.6094360352 
1585806.3750000000 -165.5691375732 
1586719.0000000000 -165.5757598877 
1587632.1250000000 -165.5987701416 
1588547.5000000000 -165.6187286377 
1589461.7500000000 -165.6276550293 
1590376.5000000000 -165.6264495850 
1591291.7500000000 -165.6314239502 
1592209.2500000000 -165.6527404785 
1593125.5000000000 -165.6950988770 
1594042.3750000000 -165.7580413818 
1594961.5000000000 -165.8606567383 
1595879.3750000000 -165.9164886475 
1596797.8750000000 -165.8958129883 
1597716.7500000000 -165.8351898193 
1598638.0000000000 -165.7519378662 
1599558.0000000000 -165.6253814697 
1600478.5000000000 -165.5278778076 
1601401.3750000000 -165.4933471680 
1602323.0000000000 -165.4855194092 
1603245.1250000000 -165.5242919922 
1604167.7500000000 -165.6005706787 
1605092.7500000000 -165.6620483398 
1606016.5000000000 -165.7208862305 
1606940.7500000000 -165.7726440430 
1607867.2500000000 -165.8335876465 
1608792.6250000000 -165.8725585938 
1609718.3750000000 -165.8767700195 
1610644.8750000000 -165.8642730713 
1611573.5000000000 -165.8450622559 
1612501.0000000000 -165.8427429199 
1613429.0000000000 -165.8876495361 
1614359.2500000000 -165.9345855713 
1615288.2500000000 -165.9703063965 
1616217.8750000000 -165.9797363281 
1617148.0000000000 -165.9645996094 
1618080.5000000000 -165.9591064453 
1619011.6250000000 -165.9604644775 
1619943.3750000000 -165.9571228027 
1620877.3750000000 -165.9032745361 
1621810.2500000000 -165.7829437256 
1622743.6250000000 -165.6710205078 
1623677.5000000000 -165.5580749512 
1624613.6250000000 -165.4316558838 
1625548.6250000000 -165.3787384033 
1626484.1250000000 -165.4010314941 
1627422.0000000000 -165.4638519287 
1628358.5000000000 -165.5563201904 
1629295.6250000000 -165.7099151611 
1630235.1250000000 -165.8351135254 
1631173.2500000000 -165.8820953369 
1632112.0000000000 -165.9015350342 
1633051.2500000000 -165.8895263672 
1633992.8750000000 -165.8467559814 
1634933.2500000000 -165.8006591797 
1635874.1250000000 -165.7449493408 
1636817.3750000000 -165.6620178223 
1637759.3750000000 -165.6049499512 
1638701.8750000000 -165.5940093994 
1639645.0000000000 -165.6010589600 
1640590.3750000000 -165.6185760498 
1641534.5000000000 -165.6512145996 
1642479.2500000000 -165.6858367920 
1643426.2500000000 -165.7083587646 
1644372.0000000000 -165.7259521484 
1645318.3750000000 -165.7355346680 
1646265.2500000000 -165.7352905273 
1647214.5000000000 -165.7387695312 
1648162.3750000000 -165.7477111816 
1649110.8750000000 -165.7532501221 
1650061.7500000000 -165.7254791260 
1651011.3750000000 -165.6777496338 
1651961.5000000000 -165.6149139404 
1652912.2500000000 -165.5208129883 
1653865.2500000000 -165.4561920166 
1654817.1250000000 -165.4432830811 
1655769.5000000000 -165.4509277344 
1656724.1250000000 -165.4789428711 
1657677.6250000000 -165.4990386963 
1658631.6250000000 -165.5024108887 
1659586.1250000000 -165.5055541992 
1660543.0000000000 -165.5331878662 
1661498.6250000000 -165.5956573486 
1662454.8750000000 -165.6545562744 
1663413.3750000000 -165.7126922607 
1664370.6250000000 -165.7675781250 
1665328.5000000000 -165.7760314941 
1666286.8750000000 -165.7580871582 
1667247.6250000000 -165.7369537354 
1668207.1250000000 -165.7217864990 
1669167.2500000000 -165.7240142822 
1670129.6250000000 -165.7272033691 
1671090.7500000000 -165.7261810303 
1672052.5000000000 -165.7238922119 
1673014.7500000000 -165.7339782715 
1673979.3750000000 -165.7514801025 
1674942.7500000000 -165.7830047607 
1675906.7500000000 -165.8069763184 
1676873.0000000000 -165.8116607666 
1677838.0000000000 -165.8081665039 
1678803.6250000000 -165.7971191406 
1679769.7500000000 -165.7847290039 
1680738.3750000000 -165.7700653076 
1681705.6250000000 -165.7462158203 
1682673.3750000000 -165.7042083740 
1683643.6250000000 -165.6811218262 
1684612.5000000000 -165.6895294189 
1685582.0000000000 -165.7138061523 
1686554.0000000000 -165.7652587891 
1687524.5000000000 -165.8223876953 
1688495.7500000000 -165.8635406494 
1689467.3750000000 -165.9237518311 
1690441.6250000000 -165.9718475342 
1691414.3750000000 -165.9937896729 
1692387.8750000000 -166.0116729736 
1693363.6250000000 -166.0301361084 
1694338.1250000000 -166.0244750977 
1695313.2500000000 -165.9941864014 
1696288.8750000000 -165.9264221191 
1697267.0000000000 -165.8783874512 
1698243.7500000000 -165.8809814453 
1699221.0000000000 -165.9097900391 
1700200.8750000000 -165.9778747559 
1701179.2500000000 -166.0394592285 
1702158.2500000000 -166.0591583252 
1703137.8750000000 -166.0569610596 
1704119.8750000000 -166.0211791992 
1705100.6250000000 -165.9794769287 
1706081.8750000000 -165.9646911621 
1707065.6250000000 -165.9675903320 
1708048.0000000000 -165.9814453125 
1709031.0000000000 -165.9905395508 
1710014.5000000000 -166.0001983643 
1711000.5000000000 -166.0167083740 
1711985.2500000000 -166.0195312500 
1712970.3750000000 -165.9948272705 
1713958.1250000000 -165.9086914062 
1714944.5000000000 -165.8047180176 
1715931.5000000000 -165.7550964355 
1716919.0000000000 -165.7397460938 
1717908.8750000000 -165.7644653320 
1718897.6250000000 -165.7842102051 
1719886.7500000000 -165.7983245850 
1720878.5000000000 -165.8285369873 
1721868.8750000000 -165.8916015625 
1722859.7500000000 -165.9524536133 
1723851.2500000000 -166.0194854736 
1724845.2500000000 -166.0191192627 
1725837.8750000000 -165.9749298096 
1726831.0000000000 -165.9055023193 
1727826.7500000000 -165.8841857910 
1728821.1250000000 -165.9092559814 
1729816.0000000000 -165.9492950439 
1730811.5000000000 -165.9984588623 
1731809.5000000000 -166.0117950439 
1732806.1250000000 -165.9924621582 
1733803.3750000000 -165.9314727783 
1734803.1250000000 -165.8612670898 
1735801.5000000000 -165.8296051025 
1736800.3750000000 -165.8418731689 
1737799.8750000000 -165.9242706299 
1738801.8750000000 -166.0103149414 
1739802.6250000000 -166.1182708740 
1740803.8750000000 -166.1564941406 
1741807.6250000000 -166.1311798096 
1742810.0000000000 -166.0847015381 
1743813.0000000000 -166.0109252930 
1744816.5000000000 -165.9481506348 
1745822.6250000000 -165.9089965820 
1746827.2500000000 -165.8388977051 
1747832.6250000000 -165.7555389404 
1748840.3750000000 -165.7007446289 
1749846.7500000000 -165.6531829834 
1750853.8750000000 -165.6624755859 
1751863.3750000000 -165.7084045410 
1752871.6250000000 -165.8136901855 
1753880.3750000000 -165.9287872314 
1754889.6250000000 -165.9968566895 
1755901.5000000000 -166.0695495605 
1756912.0000000000 -166.1034698486 
1757923.1250000000 -166.0961456299 
1758936.7500000000 -166.0477905273 
1759949.0000000000 -165.9833984375 
1760961.8750000000 -165.9453277588 
1761975.2500000000 -165.9077606201 
1762991.2500000000 -165.8839569092 
1764005.8750000000 -165.8711395264 
1765021.0000000000 -165.8525848389 
1766038.7500000000 -165.8343353271 
1767055.0000000000 -165.8224334717 
1768072.0000000000 -165.8120422363 
1769089.5000000000 -165.8181610107 
1770109.5000000000 -165.8348693848 
1771128.2500000000 -165.8669128418 
1772147.5000000000 -165.8942260742 
1773169.3750000000 -165.9097137451 
1774189.7500000000 -165.9405364990 
1775210.8750000000 -165.9754791260 
1776232.5000000000 -165.9874114990 
1777256.6250000000 -165.9704437256 
1778279.3750000000 -165.9364318848 
1779302.7500000000 -165.9267272949 
1780328.7500000000 -165.9557800293 
1781353.2500000000 -166.0089874268 
1782378.5000000000 -166.0307312012 
1783404.2500000000 -165.9992218018 
1784432.5000000000 -165.9067840576 
1785459.5000000000 -165.8260498047 
1786487.0000000000 -165.7177276611 
1787517.0000000000 -165.6422424316 
1788545.7500000000 -165.6221771240 
1789575.1250000000 -165.6501312256 
1790605.0000000000 -165.7349548340 
1791637.3750000000 -165.8567352295 
1792668.5000000000 -165.9647369385 
1793700.1250000000 -166.0065155029 
1794734.3750000000 -166.0221557617 
1795767.2500000000 -166.0179901123 
1796800.7500000000 -166.0194396973 
1797834.7500000000 -166.0240478516 
1798871.3750000000 -166.0071868896 
1799906.6250000000 -165.9731597900 
1800942.5000000000 -165.9055480957 
1801980.8750000000 -165.8493652344 
1803017.8750000000 -165.8348999023 
1804055.5000000000 -165.8607177734 
1805093.7500000000 -165.9291381836 
1806134.6250000000 -166.0158233643 
1807174.0000000000 -166.0795898438 
1808214.0000000000 -166.0938110352 
1809256.6250000000 -166.0793609619 
1810297.8750000000 -166.0478668213 
1811339.6250000000 -166.0262603760 
1812384.1250000000 -166.0050048828 
1813427.1250000000 -165.9977264404 
1814470.7500000000 -165.9963073730 
1815514.8750000000 -165.9800262451 
1816561.7500000000 -165.9495849609 
1817607.1250000000 -165.9375000000 
1818653.2500000000 -165.9650421143 
1819701.8750000000 -166.0047454834 
1820749.0000000000 -166.0667266846 
1821796.8750000000 -166.1111907959 
1822845.3750000000 -166.1171417236 
1823896.3750000000 -166.0661010742 
1824946.0000000000 -165.9566345215 
1825996.2500000000 -165.8318939209 
1827049.1250000000 -165.7519683838 
1828100.6250000000 -165.7444152832 
1829152.6250000000 -165.7932891846 
1830205.2500000000 -165.8687591553 
1831260.6250000000 -165.9045257568 
1832314.5000000000 -165.8848266602 
1833369.0000000000 -165.7851562500 
1834426.1250000000 -165.6491241455 
1835481.7500000000 -165.5647277832 
1836538.1250000000 -165.5758666992 
1837595.0000000000 -165.6938018799 
1838654.5000000000 -165.8594818115 
1839712.7500000000 -165.9686584473 
1840771.3750000000 -165.9804077148 
1841832.8750000000 -165.9375000000 
1842892.7500000000 -165.8637695312 
1843953.3750000000 -165.8252105713 
1845014.5000000000 -165.8329467773 
1846078.3750000000 -165.8770599365 
1847140.7500000000 -165.9278717041 
1848203.7500000000 -165.9581909180 
1849269.5000000000 -165.9635314941 
1850333.7500000000 -165.9521942139 
1851398.6250000000 -165.9179840088 
1852464.0000000000 -165.8681335449 
1853532.1250000000 -165.8016815186 
1854598.8750000000 -165.7273712158 
1855666.1250000000 -165.6762390137 
1856736.1250000000 -165.6100616455 
1857804.6250000000 -165.5756225586 
1858873.8750000000 -165.6159057617 
1859943.6250000000 -165.7201080322 
1861016.0000000000 -165.8092193604 
1862087.0000000000 -165.9082183838 
1863158.6250000000 -165.9451904297 
1864233.0000000000 -165.9381256104 
1865305.8750000000 -165.9480743408 
1866379.2500000000 -166.0130920410 
1867453.3750000000 -166.1164550781 
1868530.1250000000 -166.1925201416 
1869605.5000000000 -166.2752532959 
1870681.3750000000 -166.3131408691 
1871760.0000000000 -166.3273773193 
1872837.2500000000 -166.3574066162 
1873915.0000000000 -166.3883819580 
1874993.5000000000 -166.4060668945 
1876074.6250000000 -166.3475341797 
1877154.2500000000 -166.1798095703 
1878234.6250000000 -165.9797821045 
1879317.5000000000 -165.8710479736 
1880399.1250000000 -165.7953948975 
1881481.2500000000 -165.7948303223 
1882566.1250000000 -165.8243865967 
1883649.5000000000 -165.8423767090 
1884733.5000000000 -165.8468933105 
1885818.2500000000 -165.8473968506 
1886905.5000000000 -165.8462066650 
1887991.5000000000 -165.8532104492 
1889078.0000000000 -165.8844451904 
1890167.2500000000 -165.9446411133 
1891255.0000000000 -165.9989013672 
1892343.3750000000 -166.0101470947 
1893432.5000000000 -165.9881286621 
1894524.1250000000 -165.9640960693 
1895614.5000000000 -165.9338836670 
1896705.3750000000 -165.9136505127 
1897799.0000000000 -165.8993377686 
1898891.2500000000 -165.8887481689 
1899984.0000000000 -165.8980865479 
1901077.3750000000 -165.9322662354 
1902173.6250000000 -165.9654846191 
1903268.2500000000 -166.0083770752 
1904363.6250000000 -166.0341033936 
1905461.6250000000 -166.0426177979 
1906558.2500000000 -166.0426483154 
1907655.5000000000 -166.0271606445 
1908753.2500000000 -165.9919281006 
1909853.8750000000 -165.9304962158 
1910953.0000000000 -165.8607177734 
1912052.7500000000 -165.8256835938 
1913155.2500000000 -165.8295745850 
1914256.2500000000 -165.9066772461 
1915357.8750000000 -166.0412597656 
1916460.1250000000 -166.1534576416 
1917565.1250000000 -166.1587829590 
1918668.7500000000 -166.0778350830 
1919772.8750000000 -165.9700164795 
1920879.8750000000 -165.9095611572 
1921985.2500000000 -165.9168548584 
1923091.3750000000 -165.9771118164 
1924198.1250000000 -166.0437927246 
1925307.6250000000 -166.0689392090 
1926415.6250000000 -166.0567474365 
1927524.2500000000 -166.0253143311 
1928635.6250000000 -165.9904785156 
1929745.5000000000 -165.9389190674 
1930856.1250000000 -165.8672180176 
1931967.3750000000 -165.8164825439 
1933081.2500000000 -165.7795562744 
1934193.7500000000 -165.8145141602 
1935306.8750000000 -165.9402618408 
1936422.7500000000 -166.0891113281 
1937537.1250000000 -166.1595916748 
1938652.2500000000 -166.1159057617 
1939767.8750000000 -165.9848327637 
1940886.3750000000 -165.8795318604 
1942003.3750000000 -165.8758392334 
1943121.0000000000 -165.9318084717 
1944241.3750000000 -165.9682464600 
1945360.2500000000 -165.9403381348 
1946479.7500000000 -165.8582153320 
1947602.1250000000 -165.7765960693 
1948723.0000000000 -165.7371520996 
1949844.3750000000 -165.7095336914 
1950966.5000000000 -165.7146453857 
1952091.5000000000 -165.7570190430 
1953214.8750000000 -165.8206176758 
1954339.0000000000 -165.8845825195 
1955465.8750000000 -165.9234924316 
1956591.1250000000 -165.9193267822 
1957717.2500000000 -165.8876800537 
1958843.8750000000 -165.8291320801 
1959973.2500000000 -165.7567596436 
1961101.2500000000 -165.7029113770 
1962229.8750000000 -165.7006683350 
1963361.2500000000 -165.7720336914 
1964491.1250000000 -165.8753967285 
1965621.7500000000 -165.9715270996 
1966753.0000000000 -166.0380859375 
1967887.0000000000 -166.0562744141 
1969019.5000000000 -166.0385437012 
1970152.6250000000 -165.9984893799 
1971288.6250000000 -165.9643096924 
1972423.1250000000 -165.9548187256 
1973558.2500000000 -165.9629669189 
1974694.0000000000 -165.9743347168 
1975832.6250000000 -165.9736480713 
1976969.6250000000 -165.9620819092 
1978107.3750000000 -165.9404602051 
1979248.0000000000 -165.9369354248 
1980387.0000000000 -165.9694061279 
1981526.7500000000 -166.0067749023 
1982667.1250000000 -166.0092163086 
1983810.2500000000 -165.9866485596 
1984952.0000000000 -165.9776000977 
1986094.2500000000 -166.0012969971 
1987239.5000000000 -166.0448608398 
1988383.1250000000 -166.0739135742 
1989527.3750000000 -166.0618438721 
1990672.3750000000 -166.0095520020 
1991820.1250000000 -165.9149017334 
1992966.5000000000 -165.8164367676 
1994113.3750000000 -165.7704162598 
1995263.2500000000 -165.7933959961 
1996411.5000000000 -165.8703460693 
1997560.3750000000 -165.9324645996 
1998710.0000000000 -165.9353637695 
1999862.3750000000 -165.9158630371 
2001013.3750000000 -165.9409332275 
2002164.8750000000 -166.0149230957 
2003319.3750000000 -166.0934753418 
2004472.2500000000 -166.1303710938 
2005625.7500000000 -166.1232147217 
2006780.0000000000 -166.0864715576 
2007937.1250000000 -166.0539093018 
2009092.7500000000 -166.0359802246 
2010248.8750000000 -166.0113220215 
2011408.0000000000 -165.9548339844 
2012565.6250000000 -165.8827819824 
2013723.7500000000 -165.8309478760 
2014882.6250000000 -165.8144531250 
2016044.5000000000 -165.8326110840 
2017204.6250000000 -165.8662719727 
2018365.6250000000 -165.9125976562 
2019529.3750000000 -165.9584197998 
2020691.6250000000 -165.9776000977 
2021854.5000000000 -165.9643402100 
2023020.2500000000 -165.9291839600 
2024184.5000000000 -165.9086761475 
2025349.3750000000 -165.9396972656 
2026515.0000000000 -166.0080413818 
2027683.5000000000 -166.0757141113 
2028850.3750000000 -166.1111450195 
2030018.0000000000 -166.1008300781 
2031188.5000000000 -166.0570068359 
2032357.3750000000 -165.9762878418 
2033527.0000000000 -165.8749084473 
2034697.3750000000 -165.8103332520 
2035870.5000000000 -165.8273925781 
2037042.1250000000 -165.8791656494 
2038214.5000000000 -165.8940429688 
2039389.6250000000 -165.8491821289 
2040563.3750000000 -165.7664337158 
2041737.6250000000 -165.6974334717 
2042912.6250000000 -165.6726989746 
2044090.6250000000 -165.6927795410 
2045267.0000000000 -165.7209167480 
2046444.0000000000 -165.7290344238 
2047624.0000000000 -165.7228546143 
2048802.3750000000 -165.7310943604 
2049981.5000000000 -165.7675170898 
2051161.2500000000 -165.8213806152 
2052343.8750000000 -165.8680877686 
2053525.0000000000 -165.9160308838 
2054706.8750000000 -165.9915771484 
2055891.5000000000 -166.0972900391 
2057074.7500000000 -166.1898498535 
2058258.5000000000 -166.1692657471 
2059443.1250000000 -166.0698699951 
2060630.5000000000 -165.9564666748 
2061816.3750000000 -165.8759765625 
2063003.0000000000 -165.8310241699 
2064192.5000000000 -165.8058776855 
2065380.3750000000 -165.7767944336 
2066569.0000000000 -165.7453155518 
2067758.3750000000 -165.7317047119 
2068950.6250000000 -165.7483825684 
2070141.2500000000 -165.7692260742 
2071332.6250000000 -165.7832489014 
2072527.0000000000 -165.8115692139 
2073719.6250000000 -165.8781585693 
2074913.1250000000 -165.9959106445 
2076107.2500000000 -166.1295013428 
2077304.2500000000 -166.2335052490 
2078499.7500000000 -166.2707672119 
2079695.8750000000 -166.2111358643 
2080895.0000000000 -166.1022033691 
2082092.6250000000 -165.9998474121 
2083290.8750000000 -165.9424133301 
2084489.7500000000 -165.9252471924 
2085691.6250000000 -165.9400024414 
2086892.0000000000 -165.9586334229 
2088093.0000000000 -165.9364776611 
2089297.0000000000 -165.8556365967 
2090499.3750000000 -165.7505798340 
2091702.3750000000 -165.6780395508 
2092908.5000000000 -165.7001953125 
2094112.8750000000 -165.8146667480 
2095318.1250000000 -165.9842376709 
2096523.8750000000 -166.1369628906 
2097732.7500000000 -166.1969451904 
2098940.0000000000 -166.1857147217 
2100148.0000000000 -166.1637420654 
2101359.0000000000 -166.1935119629 
2102568.2500000000 -166.2377471924 
2103778.2500000000 -166.2656402588 
2104989.0000000000 -166.2776794434 
2106202.7500000000 -166.2648620605 
2107414.7500000000 -166.1869659424 
2108627.5000000000 -166.0943450928 
2109843.5000000000 -166.0283203125 
2111057.5000000000 -166.0139617920 
2112272.5000000000 -166.0364379883 
2113488.0000000000 -166.0401916504 
2114706.7500000000 -165.9960784912 
2115923.7500000000 -165.9450073242 
2117141.5000000000 -165.9837341309 
2118362.2500000000 -166.1242065430 
2119581.2500000000 -166.3004608154 
2120801.0000000000 -166.4205627441 
2122021.5000000000 -166.4297943115 
2123245.2500000000 -166.3586273193 
2124467.0000000000 -166.2798614502 
2125689.7500000000 -166.2257232666 
2126915.2500000000 -166.2217864990 
2128139.5000000000 -166.2757568359 
2129364.0000000000 -166.3172760010 
2130589.5000000000 -166.3036499023 
2131818.0000000000 -166.2078704834 
2133045.0000000000 -166.1090698242 
2134272.5000000000 -166.0239410400 
2135503.0000000000 -165.9767456055 
2136732.0000000000 -166.0085144043 
2137961.7500000000 -166.1585235596 
2139192.0000000000 -166.2902374268 
2140425.5000000000 -166.3268585205 
2141657.2500000000 -166.2572631836 
2142889.7500000000 -166.1226043701 
2144125.5000000000 -165.9864654541 
2145359.5000000000 -165.9406585693 
2146594.0000000000 -165.9245910645 
2147829.5000000000 -165.9115600586 
2149067.7500000000 -165.9097442627 
2150304.5000000000 -165.9253997803 
2151542.0000000000 -165.9528808594 
2152782.7500000000 -165.9788055420 
2154021.5000000000 -165.9877471924 
2155261.2500000000 -165.9734497070 
2156501.5000000000 -165.9519805908 
2157745.0000000000 -165.9349822998 
2158986.7500000000 -165.9363403320 
2160229.2500000000 -165.9548950195 
2161474.7500000000 -165.9913482666 
2162718.7500000000 -166.0425720215 
2163963.2500000000 -166.0895385742 
2165208.7500000000 -166.0953521729 
2166457.2500000000 -166.0949859619 
2167704.0000000000 -166.1117095947 
2168951.5000000000 -166.1312561035 
2170202.0000000000 -166.1476135254 
2171451.0000000000 -166.1504974365 
2172700.7500000000 -166.1179656982 
2173953.5000000000 -166.0418853760 
2175204.5000000000 -165.9907379150 
2176456.2500000000 -165.9571380615 
2177708.7500000000 -165.9440307617 
2178964.5000000000 -165.9933624268 
2180218.5000000000 -166.1226654053 
2181473.2500000000 -166.3035583496 
2182731.0000000000 -166.3511047363 
2183987.2500000000 -166.2875366211 
2185244.0000000000 -166.1895599365 
2186501.7500000000 -166.1837310791 
2187762.5000000000 -166.2155456543 
2189021.5000000000 -166.1746826172 
2190281.2500000000 -166.0720520020 
2191544.0000000000 -165.9928436279 
2192805.2500000000 -165.9907379150 
2194067.2500000000 -166.0819854736 
2195330.0000000000 -166.2387237549 
2196595.7500000000 -166.3050384521 
2197860.0000000000 -166.2644805908 
2199124.7500000000 -166.1116638184 
2200392.7500000000 -165.9894256592 
2201659.0000000000 -165.9127807617 
2202926.2500000000 -165.8859100342 
2204194.0000000000 -165.9096832275 
2205464.7500000000 -165.9464111328 
2206734.0000000000 -165.9768066406 
2208004.0000000000 -165.9898376465 
2209277.2500000000 -166.0060729980 
2210548.5000000000 -166.0128936768 
2211820.7500000000 -166.0010070801 
2213093.7500000000 -165.9934082031 
2214369.7500000000 -165.9915771484 
2215644.0000000000 -165.9726104736 
2216919.2500000000 -165.9299011230 
2218197.5000000000 -165.8860321045 
2219474.0000000000 -165.8811950684 
2220751.2500000000 -165.8899383545 
2222029.2500000000 -165.9131622314 
2223310.5000000000 -165.9626159668 
2224590.0000000000 -166.0433044434 
2225870.2500000000 -166.1035614014 
2227153.7500000000 -166.0238647461 
2228435.5000000000 -165.8979187012 
2229717.7500000000 -165.7766723633 
2231001.0000000000 -165.6977539062 
2232287.5000000000 -165.7160797119 
2233572.0000000000 -165.7964935303 
2234857.5000000000 -165.9385070801 
2236146.0000000000 -166.0336151123 
2237433.0000000000 -166.0844726562 
2238720.7500000000 -166.0941925049 
2240009.0000000000 -166.0807952881 
2241300.5000000000 -166.0799865723 
2242590.5000000000 -166.1134033203 
2243881.0000000000 -166.1439819336 
2245174.7500000000 -166.1381225586 
2246467.0000000000 -166.0697326660 
2247759.7500000000 -165.9621124268 
2249055.7500000000 -165.8759765625 
2250350.2500000000 -165.8114166260 
2251645.2500000000 -165.7922058105 
2252941.0000000000 -165.8243865967 
2254240.0000000000 -165.8789215088 
2255537.2500000000 -165.9736175537 
2256835.5000000000 -166.0634307861 
2258136.7500000000 -166.1496734619 
2259436.2500000000 -166.2001037598 
2260736.5000000000 -166.1524200439 
2262037.5000000000 -166.0937194824 
2263341.7500000000 -166.0535736084 
2264644.5000000000 -166.0146179199 
2265947.7500000000 -165.9745788574 
2267254.2500000000 -165.9261016846 
2268559.0000000000 -165.8799896240 
2269864.5000000000 -165.8691253662 
2271170.7500000000 -165.8903198242 
2272480.5000000000 -165.9525909424 
2273788.2500000000 -166.0622711182 
2275096.7500000000 -166.1295318604 
2276408.5000000000 -166.1666717529 
2277718.7500000000 -166.1803436279 
2279029.5000000000 -166.1497955322 
2280341.0000000000 -166.1023712158 
2281655.7500000000 -166.0329895020 
2282969.0000000000 -165.9333801270 
2284282.7500000000 -165.8890075684 
2285600.0000000000 -165.9034881592 
2286915.2500000000 -165.9736328125 
2288231.2500000000 -166.0358123779 
2289548.2500000000 -166.0472564697 
2290868.2500000000 -166.0150756836 
2292186.7500000000 -165.9348907471 
2293506.0000000000 -165.8852996826 
2294828.2500000000 -165.9126434326 
2296149.0000000000 -165.9907989502 
2297470.5000000000 -166.0558471680 
2298792.5000000000 -166.0183258057 
2300118.0000000000 -165.9167327881 
2301441.7500000000 -165.8035125732 
2302766.2500000000 -165.7970733643 
2304094.0000000000 -165.8659515381 
2305420.0000000000 -165.9831695557 
2306746.7500000000 -166.1388702393 
2308074.2500000000 -166.2113800049 
2309405.0000000000 -166.2098999023 
2310734.2500000000 -166.2076721191 
2312064.0000000000 -166.2278747559 
2313397.0000000000 -166.2081298828 
2314728.5000000000 -166.1528625488 
2316060.5000000000 -166.0926971436 
2317393.5000000000 -166.0268707275 
2318729.5000000000 -165.9624023438 
2320064.0000000000 -165.9205169678 
2321399.2500000000 -165.9137420654 
2322737.7500000000 -165.9678344727 
2324074.5000000000 -166.0487823486 
2325412.0000000000 -166.0827331543 
2326750.2500000000 -166.0749053955 
2328091.7500000000 -166.0254974365 
2329431.5000000000 -165.9631500244 
2330772.2500000000 -165.9346466064 
2332116.0000000000 -165.9424591064 
2333458.2500000000 -165.9870300293 
2334801.0000000000 -166.0134735107 
2336147.2500000000 -165.9785461426 
2337491.7500000000 -165.8730010986 
2338837.0000000000 -165.7012176514 
2340183.0000000000 -165.6231231689 
2341532.2500000000 -165.6657562256 
2342880.0000000000 -165.7625427246 
2344228.2500000000 -165.8463745117 
2345579.7500000000 -165.8374328613 
2346929.7500000000 -165.8135681152 
2348280.5000000000 -165.8157043457 
2349631.7500000000 -165.8434600830 
2350986.5000000000 -165.9116058350 
2352339.5000000000 -165.9819183350 
2353693.2500000000 -166.0145721436 
2355050.5000000000 -166.0309906006 
2356405.7500000000 -166.0460205078 
2357762.0000000000 -166.0547180176 
2359118.7500000000 -166.0517578125 
2360479.0000000000 -166.0360260010 
2361837.5000000000 -166.0066986084 
2363196.7500000000 -165.9623260498 
2364559.2500000000 -165.9174041748 
2365920.0000000000 -165.8860931396 
2367281.7500000000 -165.8739166260 
2368644.0000000000 -165.9136199951 
2370009.7500000000 -165.9975433350 
2371373.7500000000 -166.0077056885 
2372738.5000000000 -165.9339447021 
2374106.5000000000 -165.8392333984 
2375472.7500000000 -165.7847900391 
2376840.0000000000 -165.8345794678 
2378207.7500000000 -165.9240264893 
2379579.0000000000 -165.9707336426 
2380948.5000000000 -165.9707336426 
2382318.7500000000 -165.9388275146 
2383692.2500000000 -165.9661560059 
2385064.0000000000 -166.0854187012 
2386436.7500000000 -166.1676788330 
2387810.0000000000 -166.1776885986 
2389187.0000000000 -166.1245880127 
2390561.7500000000 -166.0745086670 
2391937.5000000000 -166.0781555176 
2393316.7500000000 -166.1110382080 
2394694.2500000000 -166.1230621338 
2396072.2500000000 -166.0770568848 
2397451.2500000000 -166.0554809570 
2398833.5000000000 -166.1394958496 
2400214.0000000000 -166.2247467041 
2401595.5000000000 -166.2631530762 
2402980.2500000000 -166.2298278809 
2404363.0000000000 -166.1282043457 
2405746.7500000000 -165.9875946045 
2407131.2500000000 -165.8710021973 
2408519.2500000000 -165.7871093750 
2409905.2500000000 -165.7943878174 
2411292.2500000000 -165.9507446289 
2412682.5000000000 -166.1501159668 
2414071.0000000000 -166.2227478027 
2415460.2500000000 -166.1475067139 
2416853.0000000000 -166.0318756104 
2418244.0000000000 -166.0102844238 
2419635.5000000000 -166.1444091797 
2421028.0000000000 -166.2129058838 
2422424.0000000000 -166.1411285400 
2423818.0000000000 -166.0867614746 
2425213.0000000000 -166.0926055908 
2426611.2500000000 -166.1412048340 
2428008.0000000000 -166.1956481934 
2429405.2500000000 -166.2768402100 
2430803.2500000000 -166.3218994141 
2432205.0000000000 -166.2580871582 
2433604.5000000000 -166.1153259277 
2435005.2500000000 -165.9740600586 
2436409.2500000000 -165.9819641113 
2437811.2500000000 -166.0478515625 
2439214.2500000000 -166.0561828613 
2440618.0000000000 -166.0300140381 
2442025.2500000000 -166.0092163086 
2443430.5000000000 -166.0093536377 
2444836.7500000000 -166.0209045410 
2446246.5000000000 -166.0067596436 
2447654.2500000000 -165.9544830322 
2449063.0000000000 -165.9056854248 
2450472.2500000000 -165.8734436035 
2451885.2500000000 -165.8874816895 
2453296.2500000000 -165.9922637939 
2454708.2500000000 -166.1383666992 
2456123.5000000000 -166.2156982422 
2457537.0000000000 -166.2071380615 
2458951.2500000000 -166.1923370361 
2460366.5000000000 -166.1772918701 
2461785.0000000000 -166.1067352295 
2463201.7500000000 -165.9962005615 
2464619.5000000000 -165.9559936523 
2466040.5000000000 -165.9970550537 
2467459.7500000000 -166.0111541748 
2468879.7500000000 -165.9844970703 
2470300.5000000000 -165.9725952148 
2471724.7500000000 -166.0156402588 
2473147.2500000000 -166.0712738037 
2474570.5000000000 -166.0993499756 
2475997.5000000000 -166.1526031494 
2477422.2500000000 -166.2310638428 
2478848.0000000000 -166.2725219727 
2480274.7500000000 -166.2808074951 
2481704.7500000000 -166.2969512939 
2483133.0000000000 -166.3246002197 
2484562.0000000000 -166.2862854004 
2485994.5000000000 -166.1436309814 
2487425.2500000000 -165.9980010986 
2488856.7500000000 -165.9671630859 
2490289.0000000000 -166.0066986084 
2491725.0000000000 -165.9972381592 
2493159.0000000000 -165.9187927246 
2494593.7500000000 -165.8013305664 
2496032.2500000000 -165.7711029053 
2497468.5000000000 -165.8558807373 
2498906.0000000000 -166.0071868896 
2500344.0000000000 -166.1381378174 
2501785.7500000000 -166.1527404785 
2503225.5000000000 -166.0755767822 
2504666.0000000000 -165.9664306641 
2506110.2500000000 -165.8869018555 
2507552.5000000000 -165.9318542480 
2508995.5000000000 -166.0232696533 
2510442.2500000000 -166.0487823486 
2511887.0000000000 -166.0294342041 
2513332.5000000000 -166.0462951660 
2514779.0000000000 -166.0928955078 
2516229.0000000000 -166.1417846680 
2517677.0000000000 -166.1702575684 
2519126.0000000000 -166.1644134521 
2520578.5000000000 -166.0980377197 
2522029.0000000000 -166.0187835693 
2523480.5000000000 -165.9953155518 
2524932.7500000000 -165.9815368652 
2526388.5000000000 -165.8989105225 
2527842.5000000000 -165.7835540771 
2529297.2500000000 -165.7456665039 
2530755.7500000000 -165.8239135742 
2532212.0000000000 -165.9227294922 
2533669.5000000000 -166.0287322998 
2535127.5000000000 -166.1666259766 
2536589.2500000000 -166.2813568115 
2538049.0000000000 -166.3511352539 
2539509.7500000000 -166.3688812256 
2540974.0000000000 -166.3450164795 
2542436.2500000000 -166.3205108643 
2543899.5000000000 -166.3433990479 
2545363.5000000000 -166.4130859375 
2546831.0000000000 -166.4526214600 
2548296.7500000000 -166.3837890625 
2549763.2500000000 -166.2705078125 
2551233.5000000000 -166.1274414062 
2552701.7500000000 -165.9356384277 
2554170.7500000000 -165.8165740967 
2555640.7500000000 -165.8669281006 
2557114.2500000000 -166.0785369873 
2558585.7500000000 -166.2819061279 
2560058.2500000000 -166.3142242432 
2561534.5000000000 -166.1926269531 
2563008.5000000000 -166.0338287354 
2564483.5000000000 -165.9298553467 
2565959.5000000000 -165.8933105469 
2567439.0000000000 -165.8771820068 
2568916.5000000000 -165.8709106445 
2570395.0000000000 -165.9122314453 
2571877.0000000000 -165.9695892334 
2573357.0000000000 -166.0123901367 
2574838.0000000000 -166.0298309326 
2576319.7500000000 -166.0441589355 
2577805.2500000000 -166.0736236572 
2579288.7500000000 -166.1096496582 
2580773.2500000000 -166.1652221680 
2582261.2500000000 -166.1856384277 
2583747.2500000000 -166.1072082520 
2585234.2500000000 -165.9978790283 
2586722.0000000000 -165.9635467529 
2588213.5000000000 -166.0192413330 
2589703.0000000000 -166.0983886719 
2591193.5000000000 -166.1437072754 
2592687.5000000000 -166.1372375488 
2594179.5000000000 -166.0696868896 
2595672.5000000000 -165.9850769043 
2597169.2500000000 -165.9772644043 
2598663.7500000000 -166.0605316162 
2600159.2500000000 -166.1413879395 
2601655.7500000000 -166.1753540039 
2603155.7500000000 -166.2052764893 
2604654.0000000000 -166.2740478516 
2606153.0000000000 -166.4001464844 
2607655.5000000000 -166.5027313232 
2609156.2500000000 -166.5233764648 
2610657.7500000000 -166.4141082764 
2612160.2500000000 -166.1737976074 
2613666.5000000000 -165.9180603027 
2615170.5000000000 -165.8020172119 
2616675.5000000000 -165.8727416992 
2618184.2500000000 -166.0154876709 
2619691.0000000000 -166.0805969238 
2621198.7500000000 -166.0280151367 
2622707.2500000000 -165.9276428223 
2624219.5000000000 -165.9005889893 
2625729.7500000000 -166.0077514648 
2627240.7500000000 -166.1611785889 
2628755.5000000000 -166.2443847656 
2630268.5000000000 -166.2672119141 
2631782.2500000000 -166.2606353760 
2633296.7500000000 -166.2142944336 
2634815.0000000000 -166.1500701904 
2636331.5000000000 -166.1049804688 
2637848.5000000000 -166.0885772705 
2639369.5000000000 -166.0610046387 
2640888.5000000000 -166.0005645752 
2642408.2500000000 -165.9652709961 
2643929.0000000000 -165.9991302490 
2645453.5000000000 -166.0681304932 
2646976.0000000000 -166.1234893799 
2648499.2500000000 -166.1592559814 
2650026.5000000000 -166.2139892578 
2651551.5000000000 -166.2964019775 
2653077.5000000000 -166.3266906738 
2654604.2500000000 -166.2670288086 
2656135.0000000000 -166.1970825195 
2657663.5000000000 -166.1519470215 
2659193.0000000000 -166.0679321289 
2660726.2500000000 -165.9454498291 
2662257.5000000000 -165.8843841553 
2663789.5000000000 -165.9409484863 
2665322.5000000000 -166.0534362793 
2666859.5000000000 -166.1111602783 
2668394.2500000000 -166.1047058105 
2669929.7500000000 -166.1190795898 
2671469.2500000000 -166.1995086670 
2673006.7500000000 -166.3240661621 
2674545.0000000000 -166.4101409912 
2676084.2500000000 -166.3828430176 
2677627.2500000000 -166.2926483154 
2679168.2500000000 -166.2572174072 
2680710.0000000000 -166.2981109619 
2682255.7500000000 -166.3328857422 
2683799.2500000000 -166.3388214111 
2685343.7500000000 -166.3677215576 
2686889.2500000000 -166.4023132324 
2688438.5000000000 -166.4075927734 
2689985.7500000000 -166.4236907959 
2691533.7500000000 -166.4408416748 
2693085.7500000000 -166.3872070312 
2694635.5000000000 -166.2824707031 
2696186.2500000000 -166.1909637451 
2697741.0000000000 -166.0994110107 
2699293.5000000000 -166.0824890137 
2700846.7500000000 -166.1537780762 
2702401.2500000000 -166.1921691895 
2703959.2500000000 -166.1422271729 
2705515.5000000000 -166.0827026367 
2707072.5000000000 -166.0691223145 
2708633.2500000000 -166.0757598877 
2710192.2500000000 -166.0758666992 
2711752.0000000000 -166.0630950928 
2713312.5000000000 -166.0379791260 
2714877.0000000000 -166.0072631836 
2716439.2500000000 -165.9868927002 
2718002.7500000000 -166.0032043457 
2719569.7500000000 -166.0354309082 
2721135.0000000000 -166.0223083496 
2722701.0000000000 -165.9454803467 
2724267.7500000000 -165.8421936035 
2725838.7500000000 -165.7905426025 
2727407.2500000000 -165.8461914062 
2728977.0000000000 -165.9869079590 
2730550.5000000000 -166.2016143799 
2732122.0000000000 -166.3735351562 
2733694.2500000000 -166.4122619629 
2735267.5000000000 -166.3708343506 
2736844.5000000000 -166.2775726318 
2738419.7500000000 -166.1213684082 
2739995.5000000000 -165.9488983154 
2741575.5000000000 -165.8789672852 
2743153.2500000000 -165.9263000488 
2744732.0000000000 -165.9906463623 
2746311.5000000000 -166.0294647217 
2747895.0000000000 -166.0939941406 
2749476.5000000000 -166.1969604492 
2751058.7500000000 -166.2513885498 
2752645.0000000000 -166.1901702881 
2754229.0000000000 -166.0353546143 
2755814.0000000000 -165.9309082031 
2757400.0000000000 -165.9091796875 
2758990.0000000000 -165.9309387207 
2760577.7500000000 -165.9950714111 
2762166.5000000000 -166.0816650391 
2763759.0000000000 -166.1579284668 
2765349.7500000000 -166.1864776611 
2766941.0000000000 -166.1665496826 
2768533.5000000000 -166.1887359619 
2770129.7500000000 -166.2993011475 
2771724.0000000000 -166.4033660889 
2773319.0000000000 -166.3790435791 
2774918.2500000000 -166.2340240479 
2776515.0000000000 -166.1799621582 
2778113.0000000000 -166.2744903564 
2779711.7500000000 -166.3900604248 
2781314.5000000000 -166.3483886719 
2782915.2500000000 -166.1989898682 
2784516.7500000000 -166.1215515137 
2786122.2500000000 -166.1685791016 
2787725.7500000000 -166.2515716553 
2789330.0000000000 -166.2368164062 
2790938.2500000000 -166.1083221436 
2792544.5000000000 -166.0630035400 
2794151.5000000000 -166.1337738037 
2795759.5000000000 -166.2587585449 
2797371.5000000000 -166.3245391846 
2798981.5000000000 -166.2679595947 
2800592.2500000000 -166.1493988037 
2802207.0000000000 -166.0680847168 
2803819.7500000000 -166.0636138916 
2805433.2500000000 -166.0785827637 
2807047.7500000000 -166.0593261719 
2808666.5000000000 -166.0407104492 
2810282.7500000000 -166.0442657471 
2811900.0000000000 -166.0463867188 
2813521.5000000000 -166.0367279053 
2815140.5000000000 -166.0316314697 
2816760.7500000000 -166.0222930908 
2818381.7500000000 -166.0393981934 
2820006.7500000000 -166.1528320312 
2821629.7500000000 -166.3235931396 
2823253.5000000000 -166.4246826172 
2824881.2500000000 -166.4110870361 
2826507.0000000000 -166.3168792725 
2828133.7500000000 -166.1532440186 
2829761.2500000000 -165.9449005127 
2831393.0000000000 -165.9039764404 
2833022.2500000000 -166.0188751221 
2834652.7500000000 -166.1626586914 
2836287.2500000000 -166.2423248291 
2837919.5000000000 -166.2123718262 
2839552.7500000000 -166.1434020996 
2841186.7500000000 -166.1591339111 
2842825.0000000000 -166.2321319580 
2844461.0000000000 -166.2642822266 
2846098.0000000000 -166.3106536865 
2847739.0000000000 -166.3864288330 
2849378.0000000000 -166.3793945312 
2851017.7500000000 -166.2468109131 
2852658.5000000000 -166.1227111816 
2854303.2500000000 -166.1460113525 
2855946.0000000000 -166.1757812500 
2857589.5000000000 -166.1267852783 
2859237.2500000000 -166.0267791748 
2860882.7500000000 -165.9736633301 
2862529.2500000000 -166.0674133301 
2864176.5000000000 -166.1690673828 
2865828.0000000000 -166.1215362549 
2867477.2500000000 -166.0683593750 
2869127.5000000000 -166.1103668213 
2870781.7500000000 -166.1860656738 
2872434.0000000000 -166.1849517822 
2874087.0000000000 -166.0795593262 
2875741.0000000000 -166.0215759277 
2877399.2500000000 -166.0595397949 
2879055.0000000000 -166.1268463135 
2880712.0000000000 -166.1292724609 
2882373.0000000000 -166.0229187012 
2884031.7500000000 -165.9085693359 
2885691.5000000000 -165.9141693115 
2887352.2500000000 -165.9982604980 
2889017.0000000000 -166.0615081787 
2890679.7500000000 -166.0427398682 
2892343.2500000000 -165.9675445557 
2894011.0000000000 -165.9552459717 
2895676.5000000000 -166.0299835205 
2897343.0000000000 -166.1103820801 
2899013.5000000000 -166.1295013428 
2900681.7500000000 -166.1110687256 
2902351.2500000000 -166.1108093262 
2904021.5000000000 -166.0949859619 
2905696.0000000000 -166.0496978760 
2907368.0000000000 -166.0309600830 
2909041.2500000000 -166.1249847412 
2910718.7500000000 -166.2797241211 
2912393.7500000000 -166.3612670898 
2914069.7500000000 -166.3655853271 
2915746.7500000000 -166.3068695068 
2917428.0000000000 -166.2329559326 
2919107.0000000000 -166.1775207520 
2920787.0000000000 -166.0835418701 
2922471.0000000000 -165.9706573486 
2924153.0000000000 -165.9446105957 
2925835.7500000000 -166.0198516846 
2927519.5000000000 -166.0363006592 
2929207.5000000000 -166.0024871826 
2930893.2500000000 -165.9998016357 
2932580.0000000000 -166.0503997803 
2934271.0000000000 -166.1330261230 
2935959.5000000000 -166.1877746582 
2937649.2500000000 -166.2065124512 
2939339.7500000000 -166.1627502441 
2941034.5000000000 -166.0848693848 
2942727.2500000000 -166.0372161865 
2944420.7500000000 -166.0304107666 
2946118.5000000000 -166.0486450195 
2947814.0000000000 -166.0872650146 
2949510.2500000000 -166.1396484375 
2951207.7500000000 -166.1930694580 
2952909.5000000000 -166.2171325684 
2954608.7500000000 -166.1947174072 
2956309.2500000000 -166.1384429932 
2958013.7500000000 -166.1069183350 
2959716.0000000000 -166.1332397461 
2961419.5000000000 -166.2305297852 
2963123.7500000000 -166.3607330322 
2964832.2500000000 -166.4177703857 
2966538.5000000000 -166.3189544678 
2968245.7500000000 -166.2113037109 
2969957.2500000000 -166.1466064453 
2971666.2500000000 -166.1422119141 
2973376.5000000000 -166.1789855957 
2975087.7500000000 -166.1548156738 
2976803.2500000000 -166.0322570801 
2978516.2500000000 -165.8615112305 
2980230.5000000000 -165.8505554199 
2981948.7500000000 -165.9538574219 
2983665.0000000000 -166.0471343994 
2985382.0000000000 -166.1037292480 
2987100.0000000000 -166.1247100830 
2988822.5000000000 -166.1108856201 
2990542.5000000000 -166.0731506348 
2992263.5000000000 -166.0645141602 
2993988.7500000000 -166.1171264648 
2995711.7500000000 -166.1775512695 
2997435.7500000000 -166.2694396973 
2999164.2500000000 -166.3830566406 
3000890.2500000000 -166.1616210938 
3002617.2500000000 -166.1687927246 
3004345.2500000000 -166.1484222412 
3006077.5000000000 -166.1212768555 
3007807.5000000000 -166.0828399658 
3009538.5000000000 -166.0471191406 
3011273.7500000000 -166.0180206299 
3013006.7500000000 -165.9971313477 
3014740.7500000000 -165.9834442139 
3016475.5000000000 -165.9764709473 
3018215.0000000000 -165.9714813232 
3019951.7500000000 -165.9673614502 
3021689.7500000000 -165.9634246826 
3023432.0000000000 -165.9600067139 
3025172.0000000000 -165.9610443115 
3026913.0000000000 -165.9664001465 
3028655.0000000000 -165.9841003418 
3030401.2500000000 -166.0059661865 
3032145.2500000000 -166.0410156250 
3033890.2500000000 -166.0760803223 
3035639.7500000000 -166.1112213135 
3037386.7500000000 -166.1414489746 
3039134.7500000000 -166.1669769287 
3040883.7500000000 -166.1878051758 
3042637.0000000000 -166.2071838379 
3044388.0000000000 -166.2271423340 
3046140.0000000000 -166.2461853027 
3047896.5000000000 -166.2629241943 
3049650.5000000000 -166.2714691162 
3051405.5000000000 -166.2729949951 
3053161.5000000000 -166.2592620850 
3054922.0000000000 -166.2411956787 
3056680.2500000000 -166.2162933350 
3058439.2500000000 -166.1942749023 
3060202.7500000000 -166.1781616211 
3061963.7500000000 -166.1699981689 
3063726.0000000000 -166.1671905518 
3065489.2500000000 -166.1663360596 
3067256.7500000000 -166.1641235352 
3069022.0000000000 -166.1513824463 
3070788.0000000000 -166.1333312988 
3072558.7500000000 -166.1074981689 
3074327.0000000000 -166.0833587646 
3076096.2500000000 -166.0599975586 
3077866.5000000000 -166.0544433594 
3079641.2500000000 -166.0542449951 
3081413.5000000000 -166.0688934326 
3083186.7500000000 -166.0856628418 
3084964.5000000000 -166.1044311523 
3086740.0000000000 -166.1124114990 
3088516.5000000000 -166.1162109375 
3090293.7500000000 -166.1031799316 
3092075.7500000000 -166.0874786377 
3093855.2500000000 -166.0671844482 
3095635.7500000000 -166.0543060303 
3097420.5000000000 -166.0454406738 
3099203.0000000000 -166.0634307861 
3100986.7500000000 -166.0912933350 
3102771.2500000000 -166.1469421387 
3104560.2500000000 -166.2156066895 
3106347.0000000000 -166.2961883545 
3108134.7500000000 -166.3731384277 
3109926.7500000000 -166.4454803467 
3111716.5000000000 -166.4841156006 
3113507.2500000000 -166.5026245117 
3115302.5000000000 -166.4907989502 
3117095.5000000000 -166.4570770264 
3118889.2500000000 -166.4138641357 
3120684.2500000000 -166.3782806396 
3122483.5000000000 -166.3548278809 
3124280.5000000000 -166.3600921631 
3126078.5000000000 -166.3931121826 
3127881.0000000000 -166.4447479248 
3129681.0000000000 -166.5131835938 
3131482.2500000000 -166.5780792236 
3133284.5000000000 -166.6229553223 
3135091.0000000000 -166.6399078369 
3136895.2500000000 -166.6308441162 
3138700.5000000000 -166.5820007324 
3140510.2500000000 -166.5219879150 
3142317.5000000000 -166.4449157715 
3144126.0000000000 -166.3709106445 
3145935.5000000000 -166.3006896973 
3147749.2500000000 -166.2464904785 
3149561.0000000000 -166.1992492676 
3151373.5000000000 -166.1736907959 
3153190.5000000000 -166.1558990479 
3155005.2500000000 -166.1499328613 
3156820.7500000000 -166.1542205811 
3158637.5000000000 -166.1628723145 
3160458.7500000000 -166.1798858643 
3162277.7500000000 -166.1970367432 
3164097.5000000000 -166.2144317627 
3165922.0000000000 -166.2265777588 
3167744.0000000000 -166.2361755371 
3169567.0000000000 -166.2386474609 
3171391.0000000000 -166.2420043945 
3173219.5000000000 -166.2471313477 
3175045.7500000000 -166.2583770752 
3176873.0000000000 -166.2726898193 
3178704.7500000000 -166.2894744873 
3180534.0000000000 -166.3024291992 
3182364.5000000000 -166.3076019287 
3184196.0000000000 -166.3014373779 
3186032.0000000000 -166.2894439697 
3187865.5000000000 -166.2697143555 
3189700.0000000000 -166.2517089844 
3191539.2500000000 -166.2371368408 
3193376.0000000000 -166.2277069092 
3195213.7500000000 -166.2207489014 
3197052.5000000000 -166.2135162354 
3198896.0000000000 -166.2044219971 
3200737.0000000000 -166.1919860840 
3202579.0000000000 -166.1808013916 
3204425.5000000000 -166.1707000732 
3206269.7500000000 -166.1730194092 
3208114.7500000000 -166.1804809570 
3209961.0000000000 -166.1960449219 
3211812.0000000000 -166.2115631104 
3213660.2500000000 -166.2259216309 
3215509.7500000000 -166.2283477783 
3217363.7500000000 -166.2248535156 
3219215.5000000000 -166.2137908936 
3221068.0000000000 -166.1981506348 
3222925.2500000000 -166.1810913086 
3224780.0000000000 -166.1631469727 
3226636.0000000000 -166.1459350586 
3228492.7500000000 -166.1294555664 
3230354.2500000000 -166.1221466064 
3232213.5000000000 -166.1216430664 
3234073.5000000000 -166.1401672363 
3235938.2500000000 -166.1730804443 
3237800.5000000000 -166.2164611816 
3239664.0000000000 -166.2612915039 
3241528.2500000000 -166.2968597412 
3243397.2500000000 -166.3107452393 
3245264.0000000000 -166.2953643799 
3247131.5000000000 -166.2645416260 
3249003.7500000000 -166.2084808350 
3250873.5000000000 -166.1547851562 
3252744.5000000000 -166.1044921875 
3254616.5000000000 -166.0770568848 
3256493.0000000000 -166.0614929199 
3258367.0000000000 -166.0765228271 
3260242.2500000000 -166.1036071777 
3262122.0000000000 -166.1421356201 
3263999.5000000000 -166.1806640625 
3265877.7500000000 -166.2138519287 
3267757.2500000000 -166.2321929932 
3269641.5000000000 -166.2351074219 
3271523.2500000000 -166.2290954590 
3273406.0000000000 -166.2096557617 
3275293.2500000000 -166.1886138916 
3277178.2500000000 -166.1652832031 
3279064.2500000000 -166.1411285400 
3280951.2500000000 -166.1170196533 
3282843.2500000000 -166.0942687988 
3284732.5000000000 -166.0777435303 
3286622.7500000000 -166.0662536621 
3288517.7500000000 -166.0754394531 
3290410.2500000000 -166.0923767090 
3292304.0000000000 -166.1225738525 
3294198.7500000000 -166.1524353027 
3296098.0000000000 -166.1801452637 
3297995.0000000000 -166.1901550293 
3299893.0000000000 -166.1911010742 
3301795.7500000000 -166.1828155518 
3303695.7500000000 -166.1724548340 
3305597.0000000000 -166.1637725830 
3307499.5000000000 -166.1599273682 
3309406.5000000000 -166.1586303711 
3311311.0000000000 -166.1585693359 
3313216.7500000000 -166.1593475342 
3315127.0000000000 -166.1628417969 
3317035.0000000000 -166.1692504883 
3318944.0000000000 -166.1829833984 
3320854.0000000000 -166.1973266602 
3322768.7500000000 -166.2107696533 
3324681.0000000000 -166.2122497559 
3326594.2500000000 -166.2061309814 
3328512.2500000000 -166.1788177490 
3330428.0000000000 -166.1464691162 
3332344.5000000000 -166.1090698242 
3334262.2500000000 -166.0829162598 
3336184.7500000000 -166.0654754639 
3338104.7500000000 -166.0643005371 
3340025.7500000000 -166.0743255615 
3341951.7500000000 -166.0883636475 
3343875.0000000000 -166.1014251709 
3345799.2500000000 -166.1106719971 
3347728.5000000000 -166.1169128418 
3349655.2500000000 -166.1246643066 
3351582.7500000000 -166.1367797852 
3353511.7500000000 -166.1557006836 
3355445.2500000000 -166.1837005615 
3357376.2500000000 -166.2140808105 
3359308.5000000000 -166.2454376221 
3361245.5000000000 -166.2674102783 
3363179.7500000000 -166.2821197510 
3365115.2500000000 -166.2700500488 
3367052.0000000000 -166.2430572510 
3368993.2500000000 -166.2008972168 
3370932.2500000000 -166.1465148926 
3372872.2500000000 -166.0938720703 
3374817.0000000000 -166.0462493896 
3376759.0000000000 -166.0112609863 
3378702.5000000000 -165.9817504883 
3380646.7500000000 -165.9595642090 
3382596.0000000000 -165.9372863770 
3384542.7500000000 -165.9150085449 
3386490.5000000000 -165.8923797607 
3388443.2500000000 -165.8741760254 
3390393.2500000000 -165.8603210449 
3392344.5000000000 -165.8659210205 
3394296.7500000000 -165.8833007812 
3396253.7500000000 -165.9180145264 
3398208.2500000000 -165.9730377197 
3400164.0000000000 -166.0347137451 
3402124.5000000000 -166.1026153564 
3404082.5000000000 -166.1558990479 
3406041.5000000000 -166.1959228516 
3408001.5000000000 -166.1933288574 
3409966.7500000000 -166.1583404541 
3411929.0000000000 -166.0998535156 
3413892.5000000000 -166.0173492432 
3415861.0000000000 -165.9441833496 
3417826.7500000000 -165.8814544678 
3419793.7500000000 -165.8607025146 
3421761.7500000000 -165.8584899902 
3423734.7500000000 -165.8816528320 
3425705.2500000000 -165.9194335938 
3427676.7500000000 -165.9583435059 
3429653.0000000000 -165.9923858643 
3431626.7500000000 -166.0111236572 
3433601.7500000000 -166.0209503174 
3435577.7500000000 -166.0161590576 
3437558.7500000000 -166.0090789795 
3439537.0000000000 -166.0015716553 
3441516.2500000000 -166.0010528564 
3443500.7500000000 -166.0027923584 
3445482.5000000000 -166.0060272217 
3447465.2500000000 -166.0000000000 
3449449.2500000000 -165.9869842529 
3451438.2500000000 -165.9665222168 
3453424.5000000000 -165.9431610107 
3455412.0000000000 -165.9250335693 
3457404.2500000000 -165.9145050049 
3459394.0000000000 -165.9222869873 
3461385.0000000000 -165.9384155273 
3463380.7500000000 -165.9655914307 
3465374.0000000000 -165.9980468750 
3467368.2500000000 -166.0314331055 
3469363.7500000000 -166.0641479492 
3471364.0000000000 -166.0956268311 
3473361.7500000000 -166.1265716553 
3475360.7500000000 -166.1572265625 
3477364.5000000000 -166.1854858398 
3479365.7500000000 -166.2106628418 
3481368.2500000000 -166.2268066406 
3483371.7500000000 -166.2341613770 
3485380.2500000000 -166.2364654541 
3487386.0000000000 -166.2358245850 
3489393.0000000000 -166.2407684326 
3491405.0000000000 -166.2501831055 
3493414.2500000000 -166.2685394287 
3495424.7500000000 -166.2883300781 
3497436.2500000000 -166.3092346191 
3499452.7500000000 -166.3314819336 
3501466.7500000000 -166.3581390381 
3503481.7500000000 -166.3888244629 
3505502.0000000000 -166.4296875000 
3507519.2500000000 -166.4681091309 
3509538.0000000000 -166.5040740967 
3511557.7500000000 -166.5054473877 
3513582.5000000000 -166.4812622070 
3515604.5000000000 -166.4314575195 
3517627.7500000000 -166.3572235107 
3519656.0000000000 -166.2953796387 
3521681.5000000000 -166.2473602295 
3523708.2500000000 -166.2504577637 
3525736.0000000000 -166.2698669434 
3527769.0000000000 -166.3062591553 
3529799.2500000000 -166.3362579346 
3531830.5000000000 -166.3550262451 
3533867.0000000000 -166.3611450195 
3535900.7500000000 -166.3557281494 
3537935.5000000000 -166.3529052734 
3539971.7500000000 -166.3535156250 
3542012.7500000000 -166.3649902344 
3544051.2500000000 -166.3777770996 
3546090.7500000000 -166.3916778564 
3548135.5000000000 -166.3944244385 
3550177.5000000000 -166.3874969482 
3552220.5000000000 -166.3704681396 
3554264.7500000000 -166.3394622803 
3556314.2500000000 -166.3101959229 
3558360.7500000000 -166.2831268311 
3560408.5000000000 -166.2770843506 
3562461.5000000000 -166.2812194824 
3564511.7500000000 -166.2947998047 
3566563.0000000000 -166.3055725098 
3568615.5000000000 -166.3021392822 
3570673.2500000000 -166.2850952148 
3572728.2500000000 -166.2428741455 
3574784.2500000000 -166.1985778809 
3576845.5000000000 -166.1546783447 
3578904.0000000000 -166.1318054199 
3580963.5000000000 -166.1302337646 
3583024.5000000000 -166.1460266113 
3585090.2500000000 -166.1866912842 
3587153.5000000000 -166.2348480225 
3589218.0000000000 -166.2866363525 
3591287.5000000000 -166.3361053467 
3593354.2500000000 -166.3799285889 
3595422.2500000000 -166.4199066162 
3597495.2500000000 -166.4548645020 
3599565.5000000000 -166.4835205078 
3601637.2500000000 -166.5049591064 
3603710.0000000000 -166.5127105713 
3605787.7500000000 -166.4961853027 
3607863.0000000000 -166.4632568359 
3609939.2500000000 -166.4093017578 
3612020.7500000000 -166.3368682861 
3614099.2500000000 -166.2584838867 
3616179.2500000000 -166.1752624512 
3618260.2500000000 -166.0984191895 
3620346.5000000000 -166.0329284668 
3622430.0000000000 -165.9804077148 
3624514.7500000000 -165.9645996094 
3626604.7500000000 -165.9710388184 
3628691.7500000000 -165.9999694824 
3630780.0000000000 -166.0694274902 
3632869.5000000000 -166.1655273438 
3634964.2500000000 -166.2819824219 
3637056.2500000000 -166.4159698486 
3639149.2500000000 -166.5256347656 
3641247.5000000000 -166.6039276123 
3643343.0000000000 -166.6154785156 
3645439.7500000000 -166.5608215332 
3647537.7500000000 -166.4765472412 
3649641.0000000000 -166.3690643311 
3651741.2500000000 -166.2711029053 
3653842.7500000000 -166.1834716797 
3655949.5000000000 -166.1080169678 
3658053.5000000000 -166.0424804688 
3660158.7500000000 -165.9774780273 
3662265.2500000000 -165.9133148193 
3664376.7500000000 -165.8563079834 
3666485.7500000000 -165.8179016113 
3668595.7500000000 -165.7987060547 
3670711.0000000000 -165.8168029785 
3672823.5000000000 -165.8644256592 
3674937.2500000000 -165.9278411865 
3677052.0000000000 -166.0040588379 
3679172.2500000000 -166.0771942139 
3681289.5000000000 -166.1427307129 
3683408.2500000000 -166.1983795166 
3685532.0000000000 -166.2292022705 
3687653.0000000000 -166.2406005859 
3689775.2500000000 -166.2324523926 
3691898.7500000000 -166.1933898926 
3694027.5000000000 -166.1467437744 
3696153.2500000000 -166.1011505127 
3698280.5000000000 -166.0725250244 
3700412.7500000000 -166.0756988525 
3702542.5000000000 -166.0989837646 
3704673.2500000000 -166.1432189941 
3706805.2500000000 -166.1969604492 
3708942.5000000000 -166.2480010986 
3711077.0000000000 -166.2946166992 
3713212.7500000000 -166.3312835693 
3715353.7500000000 -166.3686828613 
3717492.0000000000 -166.4104156494 
3719631.2500000000 -166.4672851562 
3721776.0000000000 -166.5410766602 
3723918.0000000000 -166.6174774170 
3726061.0000000000 -166.6905975342 
3728205.2500000000 -166.7217407227 
3730355.0000000000 -166.7149505615 
3732501.7500000000 -166.6698150635 
3734649.7500000000 -166.5736846924 
3736803.2500000000 -166.4645233154 
3738953.7500000000 -166.3538208008 
3741105.5000000000 -166.2559967041 
3743258.5000000000 -166.1896667480 
3745416.7500000000 -166.1452178955 
3747572.2500000000 -166.1227569580 
3749729.0000000000 -166.1235961914 
3751891.0000000000 -166.1310882568 
3754050.2500000000 -166.1442565918 
3756210.7500000000 -166.1625061035 
3758372.5000000000 -166.1787414551 
3760539.5000000000 -166.1887054443 
3762703.5000000000 -166.1884460449 
3764869.0000000000 -166.1756896973 
3767039.7500000000 -166.1703338623 
3769207.7500000000 -166.1775665283 
3771377.0000000000 -166.2218017578 
3773547.2500000000 -166.2906799316 
3775723.2500000000 -166.3635559082 
3777896.0000000000 -166.4247741699 
3780070.2500000000 -166.4192962646 
3782249.7500000000 -166.3661193848 
3784426.5000000000 -166.2700958252 
3786604.2500000000 -166.1450347900 
3788783.5000000000 -166.0381317139 
3790968.2500000000 -165.9551696777 
3793149.7500000000 -165.9091033936 
3795332.7500000000 -165.9093475342 
3797521.0000000000 -165.9321899414 
3799706.5000000000 -165.9739532471 
3801893.2500000000 -166.0298919678 
3804081.2500000000 -166.0812225342 
3806274.7500000000 -166.1237792969 
3808465.2500000000 -166.1520385742 
3810657.0000000000 -166.1653137207 
3812854.2500000000 -166.1779327393 
3815048.5000000000 -166.1914672852 
3817244.0000000000 -166.2089233398 
3819440.7500000000 -166.2189941406 
3821643.0000000000 -166.2164764404 
3823842.2500000000 -166.1972351074 
3826043.0000000000 -166.1481323242 
3828249.0000000000 -166.0918426514 
3830452.2500000000 -166.0361785889 
3832656.5000000000 -165.9974975586 
3834862.2500000000 -166.0035095215 
3837073.5000000000 -166.0471801758 
3839281.7500000000 -166.1281738281 
3841491.2500000000 -166.2452087402 
3843706.0000000000 -166.3507080078 
3845918.2500000000 -166.4276580811 
3848131.5000000000 -166.4547576904 
3850346.0000000000 -166.3979187012 
3852566.2500000000 -166.3025970459 
3854783.2500000000 -166.1806488037 
3857001.7500000000 -166.0532379150 
3859225.5000000000 -165.9581298828 
3861446.5000000000 -165.9015502930 
3863668.7500000000 -165.8894958496 
3865896.5000000000 -165.9497528076 
3868121.5000000000 -166.0455017090 
3870347.5000000000 -166.1552276611 
3872574.7500000000 -166.2614288330 
3874807.7500000000 -166.3094024658 
3877037.7500000000 -166.3103637695 
3879269.0000000000 -166.2712554932 
3881505.7500000000 -166.1999053955 
3883739.5000000000 -166.1348571777 
3885974.5000000000 -166.0892486572 
3888211.0000000000 -166.0679321289 
3890452.7500000000 -166.0822143555 
3892691.7500000000 -166.1111755371 
3894932.0000000000 -166.1407623291 
3897177.7500000000 -166.1634674072 
3899420.5000000000 -166.1652526855 
3901664.7500000000 -166.1657104492 
3903910.0000000000 -166.1737213135 
3906161.0000000000 -166.1994628906 
3908409.0000000000 -166.2527008057 
3910658.2500000000 -166.3099670410 
3912913.2500000000 -166.3657989502 
3915165.0000000000 -166.4111328125 
3917418.2500000000 -166.4530334473 
3919672.7500000000 -166.5025482178 
3921932.7500000000 -166.5604858398 
3924189.7500000000 -166.6244964600 
3926448.0000000000 -166.6648712158 
3928712.0000000000 -166.6715545654 
3930973.0000000000 -166.6391143799 
3933235.2500000000 -166.5539398193 
3935498.7500000000 -166.4378509521 
3937768.0000000000 -166.3078613281 
3940034.2500000000 -166.1728820801 
3942301.7500000000 -166.0521697998 
3944574.7500000000 -165.9642486572 
3946844.7500000000 -165.9131927490 
3949116.2500000000 -165.9036560059 
3951389.0000000000 -165.9531402588 
3953667.2500000000 -166.0350494385 
3955942.7500000000 -166.1363525391 
3958219.2500000000 -166.2484283447 
3960501.5000000000 -166.3462524414 
3962780.7500000000 -166.4044342041 
3965061.2500000000 -166.4149627686 
3967343.2500000000 -166.3694915771 
3969630.7500000000 -166.2555389404 
3971915.2500000000 -166.1324462891 
3974201.0000000000 -166.0200347900 
3976492.5000000000 -165.9358215332 
3978781.0000000000 -165.9095306396 
3981070.7500000000 -165.9096832275 
3983362.0000000000 -165.9250946045 
3985658.7500000000 -165.9464416504 
3987952.5000000000 -165.9646301270 
3990247.5000000000 -165.9811553955 
3992548.2500000000 -165.9959259033 
3994846.0000000000 -166.0086212158 
3997145.0000000000 -166.0165252686 
3999449.7500000000 -166.0242309570 
4001751.2500000000 -166.0359191895 
4004054.2500000000 -166.0551300049 
4006358.7500000000 -166.0905456543 
4008668.7500000000 -166.1339569092 
4010975.7500000000 -166.1760406494 
4013284.0000000000 -166.2098388672 
4015598.0000000000 -166.2181396484 
4017909.0000000000 -166.2062072754 
4020221.2500000000 -166.1868896484 
4022534.7500000000 -166.1682434082 
4024854.2500000000 -166.1657104492 
4027170.5000000000 -166.1848907471 
4029488.2500000000 -166.2197265625 
4031811.5000000000 -166.2672424316 
4034131.7500000000 -166.3225402832 
4036453.5000000000 -166.3734130859 
4038776.5000000000 -166.4150085449 
4041105.2500000000 -166.4461669922 
4043430.7500000000 -166.4660339355 
4045757.7500000000 -166.4806060791 
4048090.5000000000 -166.4937438965 
4050420.2500000000 -166.5014190674 
4052751.2500000000 -166.4985809326 
4055083.5000000000 -166.4681091309 
4057421.7500000000 -166.4306335449 
4059756.7500000000 -166.4010314941 
4062093.0000000000 -166.3913574219 
4064435.2500000000 -166.4172210693 
4066774.2500000000 -166.4467010498 
4069114.7500000000 -166.4550476074 
4071456.5000000000 -166.4278106689 
4073804.0000000000 -166.3463134766 
4076148.5000000000 -166.2306976318 
4078494.2500000000 -166.1141052246 
4080846.0000000000 -166.0115966797 
4083194.5000000000 -165.9394836426 
4085544.2500000000 -165.9214630127 
4087895.5000000000 -165.9407501221 
4090252.5000000000 -165.9918060303 
4092606.5000000000 -166.0672760010 
4094961.7500000000 -166.1519317627 
4097323.0000000000 -166.2190856934 
4099681.0000000000 -166.2630615234 
4102040.2500000000 -166.2840576172 
4104401.0000000000 -166.2878570557 
4106767.5000000000 -166.2968444824 
4109131.0000000000 -166.3161315918 
4111495.7500000000 -166.3415069580 
4113866.5000000000 -166.3660278320 
4116234.0000000000 -166.3650512695 
4118602.7500000000 -166.3295593262 
4120973.0000000000 -166.2604370117 
4123349.2500000000 -166.1602325439 
4125722.0000000000 -166.0363311768 
4128096.5000000000 -165.9177703857 
4130476.7500000000 -165.8247680664 
4132853.7500000000 -165.7673645020 
4135232.2500000000 -165.7522583008 
4137612.0000000000 -165.7893218994 
4139997.7500000000 -165.8518371582 
4142380.2500000000 -165.9252777100 
4144764.2500000000 -165.9985504150 
4147154.0000000000 -166.0580444336 
4149540.7500000000 -166.0878753662 
4151928.7500000000 -166.0938873291 
4154322.7500000000 -166.0813903809 
4156713.5000000000 -166.0579071045 
4159105.7500000000 -166.0393218994 
4161499.2500000000 -166.0380859375 
4163898.7500000000 -166.0528106689 
4166295.0000000000 -166.0825500488 
4168692.7500000000 -166.1255950928 
4171096.5000000000 -166.1874084473 
4173496.7500000000 -166.2602996826 
4175898.7500000000 -166.3343505859 
4178301.7500000000 -166.3972473145 
4180711.0000000000 -166.4274902344 
4183117.0000000000 -166.4109039307 
4185524.5000000000 -166.3764953613 
4187937.7500000000 -166.3435058594 
4190348.0000000000 -166.3297119141 
4192759.5000000000 -166.3526916504 
4195172.5000000000 -166.3925476074 
4197591.0000000000 -166.4204406738 
4200007.0000000000 -166.4203643799 
4202424.0000000000 -166.3818817139 
4204847.0000000000 -166.3099517822 
4207267.0000000000 -166.2448883057 
4209688.0000000000 -166.1969909668 
4212111.0000000000 -166.1643981934 
4214539.5000000000 -166.1369934082 
4216965.0000000000 -166.0891571045 
4219392.0000000000 -166.0256195068 
4221825.0000000000 -165.9622192383 
4224254.5000000000 -165.9139099121 
4226685.5000000000 -165.8952331543 
4229118.0000000000 -165.9264678955 
4231556.5000000000 -165.9898986816 
4233991.5000000000 -166.0759429932 
4236428.0000000000 -166.1725006104 
4238871.0000000000 -166.2640838623 
4241310.5000000000 -166.3181915283 
4243751.5000000000 -166.3403320312 
4246193.5000000000 -166.3438262939 
4248642.0000000000 -166.3432617188 
4251087.0000000000 -166.3544158936 
4253533.5000000000 -166.3853302002 
4255986.0000000000 -166.4179687500 
4258435.5000000000 -166.4452514648 
4260886.0000000000 -166.4638061523 
4263338.0000000000 -166.4738159180 
4265796.5000000000 -166.4759521484 
4268251.5000000000 -166.4725036621 
4270707.5000000000 -166.4633026123 
4273170.0000000000 -166.4461669922 
4275629.5000000000 -166.4174194336 
4278090.0000000000 -166.3648071289 
4280552.0000000000 -166.2961883545 
4283020.0000000000 -166.2270965576 
4285485.0000000000 -166.1723175049 
4287951.0000000000 -166.1449737549 
4290423.5000000000 -166.1580047607 
4292892.5000000000 -166.1917114258 
4295363.0000000000 -166.2219085693 
4297840.0000000000 -166.2366790771 
4300313.5000000000 -166.2319030762 
4302788.0000000000 -166.2170410156 
4305264.5000000000 -166.2277526855 
4307747.0000000000 -166.2793731689 
4310226.0000000000 -166.3685760498 
4312706.5000000000 -166.4813995361 
4315193.0000000000 -166.5935668945 
4317676.5000000000 -166.6649627686 
4320161.0000000000 -166.6995086670 
4322647.5000000000 -166.7016601562 
4325140.0000000000 -166.6745300293 
4327629.0000000000 -166.6213989258 
4330119.5000000000 -166.5476989746 
4332616.0000000000 -166.4749755859 
4335109.5000000000 -166.4145660400 
4337604.5000000000 -166.3685455322 
4340100.5000000000 -166.3351593018 
4342603.0000000000 -166.3094177246 
4345102.5000000000 -166.2892608643 
4347603.0000000000 -166.2780761719 
4350109.5000000000 -166.2808380127 
4352613.0000000000 -166.2995910645 
4355118.0000000000 -166.3323974609 
4357624.5000000000 -166.3683624268 
4360137.0000000000 -166.3860931396 
4362646.5000000000 -166.3801116943 
4365157.0000000000 -166.3547363281 
4367674.0000000000 -166.3193664551 
4370187.5000000000 -166.2868041992 
4372702.5000000000 -166.2696380615 
4375219.0000000000 -166.2631683350 
4377741.5000000000 -166.2608337402 
4380261.0000000000 -166.2583465576 
4382782.0000000000 -166.2543182373 
4385309.0000000000 -166.2523345947 
4387832.5000000000 -166.2643280029 
4390358.0000000000 -166.2898864746 
4392884.5000000000 -166.3229675293 
4395417.5000000000 -166.3572387695 
4397947.0000000000 -166.3880157471 
4400478.0000000000 -166.4166717529 
4403015.5000000000 -166.4499206543 
4405549.0000000000 -166.4834594727 
4408084.5000000000 -166.5089263916 
4410621.5000000000 -166.5211639404 
4413164.5000000000 -166.5211181641 
4415704.5000000000 -166.5224609375 
4418245.5000000000 -166.5443725586 
4420793.0000000000 -166.5786285400 
4423337.0000000000 -166.6092376709 
4425883.0000000000 -166.6227416992 
4428430.0000000000 -166.6118774414 
4430983.5000000000 -166.5794525146 
4433533.5000000000 -166.5349731445 
4436085.0000000000 -166.4815216064 
4438642.5000000000 -166.4176635742 
4441197.0000000000 -166.3455963135 
4443753.0000000000 -166.2725524902 
4446310.5000000000 -166.2156219482 
4448874.0000000000 -166.2050018311 
4451434.5000000000 -166.2388763428 
4453996.0000000000 -166.3005676270 
4456564.0000000000 -166.3652954102 
4459129.0000000000 -166.4082336426 
4461695.0000000000 -166.4147949219 
4464267.5000000000 -166.3925933838 
4466837.0000000000 -166.3722076416 
4469407.5000000000 -166.3618621826 
4471979.5000000000 -166.3586883545 
4474558.0000000000 -166.3540191650 
4477133.5000000000 -166.3386993408 
4479710.0000000000 -166.3119354248 
4482293.0000000000 -166.2907104492 
4484872.5000000000 -166.2845306396 
4487453.5000000000 -166.2886199951 
4490036.0000000000 -166.2881317139 
4492625.0000000000 -166.2633209229 
4495210.5000000000 -166.1980438232 
4497797.5000000000 -166.1005554199 
4500390.5000000000 -166.0191650391 
4502980.5000000000 -165.9866333008 
4505572.0000000000 -166.0164184570 
4508165.0000000000 -166.0998382568 
4510764.5000000000 -166.2066192627 
4513360.5000000000 -166.2854003906 
4515958.0000000000 -166.3008880615 
4518561.5000000000 -166.2782440186 
4521162.0000000000 -166.2517852783 
4523764.0000000000 -166.2485656738 
4526367.5000000000 -166.2785034180 
4528977.0000000000 -166.3296508789 
4531583.5000000000 -166.3678741455 
4534191.5000000000 -166.3709869385 
4536806.0000000000 -166.3516845703 
4539417.0000000000 -166.3308715820 
4542029.5000000000 -166.3247680664 
4544643.0000000000 -166.3370971680 
4547263.5000000000 -166.3551025391 
4549880.5000000000 -166.3498077393 
4552499.0000000000 -166.3100585938 
4555124.0000000000 -166.2503204346 
4557745.5000000000 -166.1888885498 
4560368.5000000000 -166.1407165527 
4562993.0000000000 -166.1136932373 
4565624.0000000000 -166.1073303223 
4568251.5000000000 -166.1155395508 
4570880.5000000000 -166.1307830811 
4573516.0000000000 -166.1515197754 
4576148.0000000000 -166.1771697998 
4578781.5000000000 -166.2037658691 
4581416.5000000000 -166.2234497070 
4584058.0000000000 -166.2267150879 
4586696.0000000000 -166.2081146240 
4589336.0000000000 -166.1819152832 
4591982.0000000000 -166.1749114990 
4594624.5000000000 -166.2017364502 
4597269.0000000000 -166.2620544434 
4599914.5000000000 -166.3426208496 
4602567.0000000000 -166.4232330322 
4605215.5000000000 -166.4847106934 
4607866.0000000000 -166.5155334473 
4610523.0000000000 -166.5261383057 
4613176.0000000000 -166.5311279297 
4615831.0000000000 -166.5401458740 
4618492.5000000000 -166.5547637939 
4621150.5000000000 -166.5677185059 
4623810.0000000000 -166.5667572021 
4626471.0000000000 -166.5430297852 
4629138.5000000000 -166.5055084229 
4631802.5000000000 -166.4795532227 
4634468.0000000000 -166.4716949463 
4637140.0000000000 -166.4718627930 
4639809.0000000000 -166.4633789062 
4642479.0000000000 -166.4345092773 
4645151.0000000000 -166.3860321045 
4647829.0000000000 -166.3293762207 
4650504.0000000000 -166.2745513916 
4653180.5000000000 -166.2234649658 
4655863.5000000000 -166.1843109131 
4658542.5000000000 -166.1719360352 
4661223.5000000000 -166.1966552734 
4663906.0000000000 -166.2563934326 
4666595.5000000000 -166.3342285156 
4669281.0000000000 -166.4039916992 
4671968.0000000000 -166.4401397705 
4674662.0000000000 -166.4389648438 
4677352.0000000000 -166.4102783203 
4680044.0000000000 -166.3708190918 
4682737.5000000000 -166.3386077881 
4685437.5000000000 -166.3235015869 
4688134.0000000000 -166.3205108643 
4690832.0000000000 -166.3097991943 
4693536.5000000000 -166.2668609619 
4696237.5000000000 -166.1875152588 
4698940.5000000000 -166.1022491455 
4701644.5000000000 -166.0375518799 
4704355.5000000000 -166.0096130371 
4707063.0000000000 -166.0248413086 
4709771.5000000000 -166.0821228027 
4712487.5000000000 -166.1752777100 
4715199.5000000000 -166.2915191650 
4717913.0000000000 -166.4101715088 
4720628.0000000000 -166.5043792725 
4723350.0000000000 -166.5661926270 
4726068.0000000000 -166.6003570557 
4728788.0000000000 -166.6161651611 
4731514.5000000000 -166.6185150146 
4734237.5000000000 -166.6051635742 
4736962.0000000000 -166.5694274902 
4739688.5000000000 -166.5067596436 
4742421.0000000000 -166.4210052490 
4745150.5000000000 -166.3282012939 
4747881.0000000000 -166.2483367920 
4750619.0000000000 -166.1911163330 
4753353.0000000000 -166.1568450928 
4756088.5000000000 -166.1392974854 
4758825.5000000000 -166.1333465576 
4761569.5000000000 -166.1393890381 
4764309.5000000000 -166.1621093750 
4767051.5000000000 -166.2036895752 
4769800.0000000000 -166.2565002441 
4772545.0000000000 -166.3025207520 
4775291.5000000000 -166.3326568604 
4778040.0000000000 -166.3492584229 
4780795.0000000000 -166.3589324951 
4783546.0000000000 -166.3653564453 
4786299.0000000000 -166.3675384521 
4789059.0000000000 -166.3619537354 
4791815.0000000000 -166.3465423584 
4794572.5000000000 -166.3231048584 
4797337.0000000000 -166.2989807129 
4800098.0000000000 -166.2866668701 
4802860.5000000000 -166.2922058105 
4805624.5000000000 -166.3199005127 
4808395.5000000000 -166.3723754883 
4811162.5000000000 -166.4423065186 
4813931.5000000000 -166.5083923340 
4816707.0000000000 -166.5423278809 
4819479.0000000000 -166.5260009766 
4822252.5000000000 -166.4678955078 
4825027.5000000000 -166.4021911621 
4827810.0000000000 -166.3685150146 
4830588.0000000000 -166.3825073242 
4833368.0000000000 -166.4206848145 
4836155.0000000000 -166.4583435059 
4838938.5000000000 -166.4850158691 
4841723.0000000000 -166.5050354004 
4844509.5000000000 -166.5267028809 
4847302.5000000000 -166.5536804199 
4850092.5000000000 -166.5824890137 
4852883.5000000000 -166.6041564941 
4855681.5000000000 -166.6050109863 
4858476.0000000000 -166.5690765381 
4861272.0000000000 -166.4864501953 
4864070.0000000000 -166.3816528320 
4866874.5000000000 -166.3013610840 
4869675.5000000000 -166.2883300781 
4872477.5000000000 -166.3546752930 
4875287.0000000000 -166.4718170166 
4878093.0000000000 -166.5827026367 
4880900.0000000000 -166.6348571777 
4883709.0000000000 -166.6073303223 
4886525.0000000000 -166.5165557861 
4889337.0000000000 -166.4010009766 
4892151.0000000000 -166.2986602783 
4894972.0000000000 -166.2374877930 
4897789.0000000000 -166.2309417725 
4900607.5000000000 -166.2649688721 
4903428.0000000000 -166.3145904541 
4906255.0000000000 -166.3519134521 
4909078.5000000000 -166.3597869873 
4911903.5000000000 -166.3378295898 
4914736.0000000000 -166.2950134277 
4917564.5000000000 -166.2384643555 
4920394.5000000000 -166.1690673828 
4923226.0000000000 -166.0884399414 
4926064.5000000000 -166.0074005127 
4928899.5000000000 -165.9448242188 
4931736.0000000000 -165.9154205322 
4934580.0000000000 -165.9231719971 
4937419.5000000000 -165.9577941895 
4940261.0000000000 -166.0025482178 
4943104.0000000000 -166.0409545898 
4945954.5000000000 -166.0652160645 
4948801.0000000000 -166.0857849121 
4951649.0000000000 -166.1272430420 
4954504.0000000000 -166.2088623047 
4957355.0000000000 -166.3259277344 
4960208.0000000000 -166.4501800537 
4963068.0000000000 -166.5478820801 
4965924.5000000000 -166.6004486084 
4968782.0000000000 -166.6096496582 
4971641.5000000000 -166.5833587646 
4974508.5000000000 -166.5259704590 
4977371.0000000000 -166.4437103271 
4980235.5000000000 -166.3547821045 
4983107.0000000000 -166.2879180908 
4985975.0000000000 -166.2677154541 
4988844.5000000000 -166.3015136719 
4991715.5000000000 -166.3750457764 
4994593.5000000000 -166.4581451416 
4997468.0000000000 -166.5180511475 
5000344.0000000000 -166.5362854004 
5003227.0000000000 -166.5159301758 
5006106.5000000000 -166.4770812988 
5008987.5000000000 -166.4431610107 
5011870.0000000000 -166.4290008545 
5014760.0000000000 -166.4358520508 
5017646.0000000000 -166.4530792236 
5020533.5000000000 -166.4647064209 
5023428.5000000000 -166.4580993652 
5026319.5000000000 -166.4312286377 
5029212.0000000000 -166.3898162842 
5032106.0000000000 -166.3376617432 
5035007.5000000000 -166.2743682861 
5037905.5000000000 -166.2077789307 
5040804.5000000000 -166.1564331055 
5043711.0000000000 -166.1352233887 
5046614.0000000000 -166.1400146484 
5049518.0000000000 -166.1477813721 
5052424.0000000000 -166.1335449219 
5055337.5000000000 -166.0874328613 
5058246.5000000000 -166.0190887451 
5061157.5000000000 -165.9486389160 
5064076.0000000000 -165.8962249756 
5066990.0000000000 -165.8744354248 
5069906.0000000000 -165.8847045898 
5072824.0000000000 -165.9196777344 
5075749.0000000000 -165.9664154053 
5078670.0000000000 -166.0097808838 
5081592.5000000000 -166.0430603027 
5084522.5000000000 -166.0775146484 
5087449.0000000000 -166.1335449219 
5090376.5000000000 -166.2192687988 
5093306.0000000000 -166.3212127686 
5096243.0000000000 -166.4111633301 
5099176.0000000000 -166.4601287842 
5102110.5000000000 -166.4491882324 
5105052.0000000000 -166.3815917969 
5107990.0000000000 -166.2868652344 
5110929.5000000000 -166.2029113770 
5113871.0000000000 -166.1519317627 
5116819.5000000000 -166.1324920654 
5119764.5000000000 -166.1350555420 
5122711.0000000000 -166.1605987549 
5125664.5000000000 -166.2194671631 
5128614.5000000000 -166.3119506836 
5131566.0000000000 -166.4144592285 
5134519.0000000000 -166.4850311279 
5137479.5000000000 -166.4873962402 
5140436.0000000000 -166.4150238037 
5143394.5000000000 -166.2946624756 
5146360.0000000000 -166.1678161621 
5149322.0000000000 -166.0681762695 
5152285.0000000000 -166.0074920654 
5155256.0000000000 -165.9797058105 
5158223.0000000000 -165.9740905762 
5161191.5000000000 -165.9851074219 
5164161.5000000000 -166.0104370117 
5167139.0000000000 -166.0418243408 
5170113.0000000000 -166.0651550293 
5173088.0000000000 -166.0743408203 
5176071.0000000000 -166.0790710449 
5179050.0000000000 -166.0924377441 
5182030.5000000000 -166.1144866943 
5185012.5000000000 -166.1353607178 
5188002.0000000000 -166.1512908936 
5190988.0000000000 -166.1670074463 
5193975.5000000000 -166.1828613281 
5196970.0000000000 -166.1918792725 
5199961.0000000000 -166.1918640137 
5202953.5000000000 -166.1923217773 
5205948.0000000000 -166.2069702148 
5208949.5000000000 -166.2411193848 
5211947.0000000000 -166.2878875732 
5214946.5000000000 -166.3371887207 
5217953.5000000000 -166.3862457275 
5220956.5000000000 -166.4422149658 
5223961.0000000000 -166.5118560791 
5226967.5000000000 -166.5847167969 
5229981.5000000000 -166.6313323975 
5232991.0000000000 -166.6199951172 
5236002.5000000000 -166.5397186279 
5239022.0000000000 -166.4116973877 
5242037.0000000000 -166.2834320068 
5245053.5000000000 -166.2042236328 
5248072.0000000000 -166.2035827637 
5251098.0000000000 -166.2782897949 
5254120.0000000000 -166.3909149170 
5257144.0000000000 -166.4820861816 
5260175.0000000000 -166.4967041016 
5263202.0000000000 -166.4175567627 
5266231.0000000000 -166.2777557373 
5269262.0000000000 -166.1381072998 
5272300.0000000000 -166.0500335693 
5275334.5000000000 -166.0293273926 
5278370.0000000000 -166.0547790527 
5281413.5000000000 -166.0937805176 
5284453.0000000000 -166.1275939941 
5287494.5000000000 -166.1542053223 
5290537.0000000000 -166.1738739014 
5293587.5000000000 -166.1836700439 
5296634.0000000000 -166.1854705811 
5299682.5000000000 -166.1925048828 
5302738.0000000000 -166.2370300293 
5305790.0000000000 -166.2943878174 
5308843.5000000000 -166.3284454346 
5311898.5000000000 -166.2976379395 
5314961.5000000000 -166.2060546875 
5318020.0000000000 -166.1074218750 
5321080.5000000000 -166.0576171875 
5324148.5000000000 -166.0741119385 
5327212.5000000000 -166.1377563477 
5330278.5000000000 -166.2217254639 
5333352.0000000000 -166.3137054443 
5336421.0000000000 -166.4102783203 
5339492.5000000000 -166.4972991943 
5342565.0000000000 -166.5488433838 
5345645.5000000000 -166.5516204834 
5348722.0000000000 -166.5235137939 
5351800.0000000000 -166.4985046387 
5354886.0000000000 -166.4956054688 
5357967.5000000000 -166.5059967041 
5361051.0000000000 -166.5065307617 
5364136.5000000000 -166.4851684570 
5367229.5000000000 -166.4532318115 
5370318.0000000000 -166.4312286377 
5373409.0000000000 -166.4236755371 
5376507.0000000000 -166.4113464355 
5379601.0000000000 -166.3693542480 
5382697.0000000000 -166.2903289795 
5385795.0000000000 -166.1903533936 
5388900.5000000000 -166.0979766846 
5392001.5000000000 -166.0391082764 
5395104.5000000000 -166.0271911621 
5398215.5000000000 -166.0598297119 
5401322.0000000000 -166.1229095459 
5404430.5000000000 -166.2027130127 
5407541.0000000000 -166.2958831787 
5410658.5000000000 -166.4052734375 
5413772.5000000000 -166.5255432129 
5416888.0000000000 -166.6352996826 
5420011.5000000000 -166.7050018311 
5423130.5000000000 -166.7135162354 
5426251.5000000000 -166.6607513428 
5429374.5000000000 -166.5699615479 
5432505.0000000000 -166.4775848389 
5435631.5000000000 -166.4136962891 
5438759.5000000000 -166.3846282959 
5441895.5000000000 -166.3700866699 
5445027.5000000000 -166.3423919678 
5448161.0000000000 -166.2995910645 
5451296.5000000000 -166.2731170654 
5454439.5000000000 -166.2896270752 
5457578.5000000000 -166.3339996338 
5460719.5000000000 -166.3614044189 
5463868.0000000000 -166.3493347168 
5467012.5000000000 -166.3279876709 
5470158.5000000000 -166.3470611572 
5473306.5000000000 -166.4637298584 
5476462.5000000000 -166.5567626953 
5479614.0000000000 -166.5458374023 
5482767.5000000000 -166.4979400635 
5485929.0000000000 -166.4443359375 
5489086.0000000000 -166.3948822021 
5492245.0000000000 -166.3424835205 
5495406.0000000000 -166.2852935791 
5498574.5000000000 -166.2368621826 
5501739.0000000000 -166.2168579102 
5504905.0000000000 -166.2377166748 
5508079.0000000000 -166.2972259521 
5511249.0000000000 -166.3732299805 
5514421.0000000000 -166.4260711670 
5517594.5000000000 -166.4225921631 
5520775.5000000000 -166.3685607910 
5523953.0000000000 -166.3078460693 
5527132.0000000000 -166.2803497314 
5530319.0000000000 -166.2870483398 
5533501.5000000000 -166.3034210205 
5536686.0000000000 -166.3171081543 
5539878.5000000000 -166.3368530273 
5543066.5000000000 -166.3696441650 
5546256.5000000000 -166.4080505371 
5549448.5000000000 -166.4426879883 
5552648.0000000000 -166.4853515625 
5555843.5000000000 -166.5077209473 
5559041.0000000000 -166.4936676025 
5562246.5000000000 -166.4601287842 
5565447.5000000000 -166.4191284180 
5568650.5000000000 -166.3773193359 
5571855.0000000000 -166.3343658447 
5575068.0000000000 -166.2896423340 
5578276.0000000000 -166.2470550537 
5581486.5000000000 -166.2177581787 
5584704.5000000000 -166.2194061279 
5587918.5000000000 -166.2625274658 
5591134.5000000000 -166.3304748535 
5594352.0000000000 -166.3815765381 
5597578.0000000000 -166.3846435547 
5600799.5000000000 -166.3508148193 
5604022.5000000000 -166.3202056885 
5607253.5000000000 -166.3234863281 
5610480.5000000000 -166.3625793457 
5613709.5000000000 -166.4355773926 
5616940.0000000000 -166.4484710693 
5620179.0000000000 -166.3970031738 
5623413.5000000000 -166.3262939453 
5626649.5000000000 -166.2677154541 
5629894.0000000000 -166.2360992432 
5633134.0000000000 -166.2288208008 
5636375.5000000000 -166.2379455566 
5639619.5000000000 -166.2603759766 
5642871.0000000000 -166.2965850830 
5646118.5000000000 -166.3378906250 
5649368.0000000000 -166.3607940674 
5652625.5000000000 -166.3437652588 
5655878.5000000000 -166.2871398926 
5659133.0000000000 -166.2099761963 
5662390.0000000000 -166.1334533691 
5665655.0000000000 -166.0690307617 
5668915.5000000000 -166.1189117432 
5672178.0000000000 -166.2583312988 
5675448.5000000000 -166.4536590576 
5678714.5000000000 -166.6420135498 
5681983.0000000000 -166.7527923584 
5685252.5000000000 -166.7478179932 
5688531.0000000000 -166.6454467773 
5691804.5000000000 -166.5074462891 
5695080.0000000000 -166.3984527588 
5698364.0000000000 -166.3507995605 
5701643.5000000000 -166.3554534912 
5704924.5000000000 -166.3766632080 
5708207.5000000000 -166.3681335449 
5711499.0000000000 -166.3188018799 
5714786.0000000000 -166.2886505127 
5718075.0000000000 -166.2823333740 
5721372.0000000000 -166.3033599854 
5724664.5000000000 -166.3365173340 
5727959.0000000000 -166.3588714600 
5731261.5000000000 -166.3665924072 
5734560.0000000000 -166.3824005127 
5737860.0000000000 -166.4230651855 
5741162.5000000000 -166.4687957764 
5744472.5000000000 -166.4793701172 
5747778.5000000000 -166.4374542236 
5751086.5000000000 -166.3234710693 
5754402.5000000000 -166.2252502441 
5757714.0000000000 -166.1935729980 
5761027.5000000000 -166.1936035156 
5764343.0000000000 -166.2176971436 
5767666.5000000000 -166.2435150146 
5770986.0000000000 -166.2477569580 
5774307.0000000000 -166.2287902832 
5777636.5000000000 -166.2073822021 
5780961.5000000000 -166.2023162842 
5784288.5000000000 -166.2109069824 
5787617.5000000000 -166.2020874023 
5790954.5000000000 -166.1518249512 
5794287.0000000000 -166.1206207275 
5797621.5000000000 -166.1208496094 
5800964.5000000000 -166.1516265869 
5804303.0000000000 -166.1909637451 
5807643.5000000000 -166.2150573730 
5810985.5000000000 -166.2116851807 
5814336.0000000000 -166.1800842285 
5817682.5000000000 -166.1292419434 
5821030.5000000000 -166.0809020996 
5824387.0000000000 -166.0787353516 
5827738.5000000000 -166.1522979736 
5831092.5000000000 -166.2000122070 
5834448.5000000000 -166.2092742920 
5837812.5000000000 -166.1920471191 
5841172.0000000000 -166.1867218018 
5844533.5000000000 -166.2211456299 
5847903.5000000000 -166.2875671387 
5851269.0000000000 -166.3452758789 
5854636.5000000000 -166.3520965576 
5858005.5000000000 -166.2782745361 
5861383.5000000000 -166.2362518311 
5864756.5000000000 -166.2798614502 
5868131.5000000000 -166.3607788086 
5871515.0000000000 -166.4388580322 
5874894.0000000000 -166.4786224365 
5878275.0000000000 -166.4676666260 
5881658.0000000000 -166.4238586426 
5885049.5000000000 -166.3851776123 
5888436.5000000000 -166.3962097168 
5891825.0000000000 -166.4286804199 
5895222.5000000000 -166.3978271484 
5898615.0000000000 -166.3232421875 
5902009.5000000000 -166.2566986084 
5905406.0000000000 -166.2523040771 
5908811.0000000000 -166.3222198486 
5912211.5000000000 -166.4240417480 
5915614.0000000000 -166.4874267578 
5919025.0000000000 -166.4249725342 
5922431.5000000000 -166.2920837402 
5925839.5000000000 -166.2497100830 
5929250.0000000000 -166.2727508545 
5932669.0000000000 -166.3396148682 
5936083.0000000000 -166.4039459229 
5939499.0000000000 -166.4225616455 
5942924.0000000000 -166.3829193115 
5946344.0000000000 -166.2755737305 
5949766.0000000000 -166.2183227539 
5953196.5000000000 -166.2420959473 
5956622.5000000000 -166.2938842773 
5960051.0000000000 -166.3449249268 
5963480.5000000000 -166.3748321533 
5966919.0000000000 -166.3792724609 
5970353.0000000000 -166.3701934814 
5973789.0000000000 -166.3852233887 
5977233.5000000000 -166.4642181396 
5980673.5000000000 -166.5424957275 
5984115.5000000000 -166.6040039062 
5987559.0000000000 -166.6299591064 
5991011.5000000000 -166.6239166260 
5994459.5000000000 -166.5984802246 
5997909.0000000000 -166.5621032715 
6001367.5000000000 -166.5152740479 
6004821.0000000000 -166.5192260742 
6008277.0000000000 -166.5543212891 
6011734.5000000000 -166.5845489502 
6015201.0000000000 -166.5995025635 
6018662.5000000000 -166.6120452881 
6022126.5000000000 -166.6329345703 
6025599.0000000000 -166.6478271484 
6029066.5000000000 -166.6020202637 
6032536.0000000000 -166.5442199707 
6036008.0000000000 -166.5023651123 
6039488.0000000000 -166.4854888916 
6042964.0000000000 -166.4681854248 
6046441.5000000000 -166.4157257080 
6049928.0000000000 -166.2723846436 
6053409.5000000000 -166.1679840088 
6056893.5000000000 -166.1903228760 
6060379.0000000000 -166.2881622314 
6063873.5000000000 -166.4284820557 
6067363.0000000000 -166.5688781738 
6070855.0000000000 -166.6845703125 
6074355.5000000000 -166.8028106689 
6077851.0000000000 -166.8364410400 
6081349.0000000000 -166.7594757080 
6084848.5000000000 -166.6111450195 
6088357.0000000000 -166.4432830811 
6091861.0000000000 -166.3170013428 
6095367.0000000000 -166.2681579590 
6098881.5000000000 -166.3343963623 
6102391.5000000000 -166.4543914795 
6105903.0000000000 -166.5038757324 
6109417.0000000000 -166.5070953369 
6112939.5000000000 -166.4764709473 
6116457.5000000000 -166.4366607666 
6119977.5000000000 -166.4051818848 
6123506.5000000000 -166.3744354248 
6127030.5000000000 -166.3441619873 
6130556.5000000000 -166.3300323486 
6134084.5000000000 -166.3394775391 
6137621.5000000000 -166.3798217773 
6141153.5000000000 -166.4332275391 
6144688.0000000000 -166.4469604492 
6148231.0000000000 -166.3471221924 
6151769.0000000000 -166.2372894287 
6155309.5000000000 -166.1393127441 
6158858.5000000000 -166.0746612549 
6162403.0000000000 -166.0530242920 
6165949.5000000000 -166.1180572510 
6169498.0000000000 -166.2550048828 
6173055.5000000000 -166.3401947021 
6176608.0000000000 -166.3819885254 
6180162.5000000000 -166.3801269531 
6183726.0000000000 -166.3595886230 
6187284.5000000000 -166.3686676025 
6190845.5000000000 -166.4420776367 
6194408.0000000000 -166.4877929688 
6197980.0000000000 -166.4768066406 
6201546.5000000000 -166.4008026123 
6205115.5000000000 -166.2972412109 
6208693.5000000000 -166.2076110840 
6212266.5000000000 -166.2293853760 
6215841.5000000000 -166.2973785400 
6219419.0000000000 -166.3800964355 
6223005.0000000000 -166.4623718262 
6226586.5000000000 -166.5258941650 
6230169.5000000000 -166.5198516846 
6233762.0000000000 -166.3904113770 
6237349.5000000000 -166.2660064697 
6240939.0000000000 -166.1688537598 
6244530.5000000000 -166.1309356689 
6248131.0000000000 -166.1587829590 
6251727.0000000000 -166.2744598389 
6255325.0000000000 -166.3804473877 
6258931.5000000000 -166.4111633301 
6262533.5000000000 -166.4196166992 
6266137.5000000000 -166.4253540039 
6269744.0000000000 -166.4382171631 
6273359.0000000000 -166.4278869629 
6276969.0000000000 -166.4071197510 
6280581.5000000000 -166.4073944092 
6284203.0000000000 -166.4543914795 
6287819.5000000000 -166.5476226807 
6291438.0000000000 -166.7005615234 
6295058.5000000000 -166.7716217041 
6298688.5000000000 -166.7305603027 
6302313.5000000000 -166.6360473633 
6305940.0000000000 -166.5236206055 
6309576.0000000000 -166.4037933350 
6313207.5000000000 -166.3693237305 
6316840.5000000000 -166.4014892578 
6320476.0000000000 -166.4659271240 
6324120.0000000000 -166.5455932617 
6327759.5000000000 -166.6190948486 
6331401.5000000000 -166.5907135010 
6335052.0000000000 -166.5227966309 
6338698.0000000000 -166.4644317627 
6342345.5000000000 -166.4413299561 
6345995.5000000000 -166.4482269287 
6349654.5000000000 -166.4220581055 
6353309.0000000000 -166.3630371094 
6356965.0000000000 -166.2931060791 
6360630.5000000000 -166.2355804443 
6364291.0000000000 -166.2042694092 
6367954.0000000000 -166.2304840088 
6371618.5000000000 -166.2753906250 
6375292.5000000000 -166.3262634277 
6378961.5000000000 -166.3749542236 
6382632.5000000000 -166.4488067627 
6386312.5000000000 -166.5257263184 
6389988.0000000000 -166.5631103516 
6393665.0000000000 -166.5779418945 
6397352.0000000000 -166.5766296387 
6401033.5000000000 -166.5787353516 
6404717.0000000000 -166.5818634033 
6408403.0000000000 -166.5555725098 
6412098.0000000000 -166.5028533936 
6415788.5000000000 -166.4519805908 
6419480.5000000000 -166.4510192871 
6423182.0000000000 -166.5077056885 
6426878.5000000000 -166.5230407715 
6430577.0000000000 -166.4940643311 
6434278.0000000000 -166.4399566650 
6437988.0000000000 -166.3760528564 
6441693.0000000000 -166.3431854248 
6445400.0000000000 -166.3335418701 
6449116.5000000000 -166.3331756592 
6452828.0000000000 -166.3272094727 
6456541.5000000000 -166.2841033936 
6460257.0000000000 -166.2451782227 
6463982.0000000000 -166.2225341797 
6467702.0000000000 -166.2142333984 
6471424.0000000000 -166.1934967041 
6475155.5000000000 -166.1670227051 
6478882.0000000000 -166.1711883545 
6482610.5000000000 -166.1976776123 
6486341.5000000000 -166.2530059814 
6490081.5000000000 -166.3074035645 
6493816.5000000000 -166.3426208496 
6497553.5000000000 -166.3793487549 
6501300.0000000000 -166.4191589355 
6505041.5000000000 -166.4586791992 
6508785.0000000000 -166.4433288574 
6512531.0000000000 -166.4109191895 
6516286.0000000000 -166.3929443359 
6520036.0000000000 -166.3995056152 
6523788.0000000000 -166.3967437744 
6527550.0000000000 -166.3665618896 
6531306.5000000000 -166.3162078857 
6535065.0000000000 -166.2494506836 
6538826.0000000000 -166.2604064941 
6542596.5000000000 -166.3383331299 
6546361.5000000000 -166.4375457764 
6550129.0000000000 -166.5049743652 
6553905.5000000000 -166.4744720459 
6557677.5000000000 -166.3827819824 
6561451.5000000000 -166.3589172363 
6565227.5000000000 -166.3743591309 
6569013.0000000000 -166.3998107910 
6572793.5000000000 -166.3953399658 
6576576.0000000000 -166.3935394287 
6580368.0000000000 -166.4011993408 
6584155.0000000000 -166.3939819336 
6587944.0000000000 -166.3355407715 
6591735.5000000000 -166.2654113770 
6595536.0000000000 -166.1993408203 
6599332.0000000000 -166.1781921387 
6603130.0000000000 -166.2354278564 
6606937.0000000000 -166.2730407715 
6610739.5000000000 -166.2717742920 
6614544.0000000000 -166.2306518555 
6618357.5000000000 -166.2438812256 
6622166.5000000000 -166.3086395264 
6625977.5000000000 -166.3807678223 
6629791.0000000000 -166.4363098145 
6633613.5000000000 -166.4445800781 
6637431.0000000000 -166.4364624023 
6641251.0000000000 -166.4179992676 
6645080.0000000000 -166.3721008301 
6648904.5000000000 -166.3267822266 
6652731.0000000000 -166.3028717041 
6656559.5000000000 -166.2891693115 
6660397.5000000000 -166.3217010498 
6664230.5000000000 -166.4090423584 
6668066.0000000000 -166.4631652832 
6671910.5000000000 -166.4766693115 
6675750.5000000000 -166.4198455811 
6679592.0000000000 -166.3534851074 
6683436.0000000000 -166.3422241211 
6687290.0000000000 -166.3576507568 
6691138.5000000000 -166.4080810547 
6694989.0000000000 -166.4677429199 
6698849.5000000000 -166.4867248535 
6702704.5000000000 -166.4611663818 
6706562.0000000000 -166.3578948975 
6710421.5000000000 -166.2707519531 
6714290.5000000000 -166.2380371094 
6718155.0000000000 -166.1864013672 
6722021.0000000000 -166.1577606201 
6725897.0000000000 -166.1817779541 
6729767.5000000000 -166.2281799316 
6733640.5000000000 -166.2898864746 
6737516.0000000000 -166.3512725830 
6741400.5000000000 -166.4246215820 
6745280.0000000000 -166.5163574219 
6749162.0000000000 -166.5899505615 
6753053.5000000000 -166.5407409668 
6756940.0000000000 -166.4482574463 
6760828.5000000000 -166.3011932373 
6764719.5000000000 -166.1862945557 
6768620.0000000000 -166.1418304443 
6772515.0000000000 -166.1286315918 
6776413.0000000000 -166.1666870117 
6780320.0000000000 -166.2170562744 
6784222.0000000000 -166.2270355225 
6788126.5000000000 -166.2252807617 
6792033.0000000000 -166.2383575439 
6795949.0000000000 -166.2700195312 
6799860.0000000000 -166.3116607666 
6803773.5000000000 -166.4514007568 
6807696.5000000000 -166.6342468262 
6811614.5000000000 -166.7186889648 
6815534.5000000000 -166.7460021973 
6819456.5000000000 -166.6683197021 
6823388.5000000000 -166.4888610840 
6827315.5000000000 -166.3603057861 
6831244.5000000000 -166.2825317383 
6835183.5000000000 -166.2976531982 
6839117.0000000000 -166.3093414307 
6843053.0000000000 -166.3116760254 
6846991.0000000000 -166.3470764160 
6850939.0000000000 -166.3988037109 
6854881.5000000000 -166.4029998779 
6858826.5000000000 -166.3867034912 
6862781.5000000000 -166.4087677002 
6866731.0000000000 -166.4530334473 
6870682.5000000000 -166.5469360352 
6874644.5000000000 -166.6614379883 
6878600.5000000000 -166.7133483887 
6882559.0000000000 -166.7073059082 
6886520.0000000000 -166.6087951660 
6890491.0000000000 -166.5110473633 
6894456.5000000000 -166.4728851318 
6898424.0000000000 -166.4268646240 
6902401.5000000000 -166.3958740234 
6906374.0000000000 -166.4136657715 
6910348.5000000000 -166.5224914551 
6914325.5000000000 -166.6510009766 
6918312.0000000000 -166.6739654541 
6922293.5000000000 -166.6302032471 
6926277.5000000000 -166.5325927734 
6930271.0000000000 -166.4975891113 
6934259.5000000000 -166.5211334229 
6938250.0000000000 -166.5575256348 
6942243.0000000000 -166.5357208252 
6946246.0000000000 -166.4758605957 
6950243.5000000000 -166.3786315918 
6954243.0000000000 -166.3147735596 
6958253.0000000000 -166.2967529297 
6962257.5000000000 -166.2894287109 
6966264.0000000000 -166.2907104492 
6970273.0000000000 -166.2932128906 
6974292.0000000000 -166.2960968018 
6978306.0000000000 -166.3194122314 
6982322.0000000000 -166.3760681152 
6986348.0000000000 -166.4177551270 
6990368.5000000000 -166.4575347900 
6994391.5000000000 -166.5039215088 
6998416.5000000000 -166.5536041260 
7002452.0000000000 -166.6424102783 
7006481.5000000000 -166.7379608154 
7010514.0000000000 -166.7897644043 
7014556.0000000000 -166.7628936768 
7018593.0000000000 -166.6022644043 
7022632.0000000000 -166.4503173828 
7026673.5000000000 -166.2720489502 
7030725.0000000000 -166.1837615967 
7034771.5000000000 -166.1713256836 
7038820.0000000000 -166.1760101318 
7042878.5000000000 -166.1810150146 
7046931.5000000000 -166.1893768311 
7050987.0000000000 -166.2510223389 
7055045.0000000000 -166.3603668213 
7059112.5000000000 -166.4283142090 
7063175.0000000000 -166.4770812988 
7067240.0000000000 -166.4855041504 
7071315.0000000000 -166.4811706543 
7075384.5000000000 -166.4851531982 
7079456.5000000000 -166.4871063232 
7083530.5000000000 -166.4605102539 
7087615.0000000000 -166.3988342285 
7091693.5000000000 -166.3845977783 
7095775.0000000000 -166.4141235352 
7099866.5000000000 -166.4568176270 
7103952.5000000000 -166.4716491699 
7108040.5000000000 -166.4640808105 
7112139.0000000000 -166.4483032227 
7116232.0000000000 -166.4322509766 
7120327.5000000000 -166.3962860107 
7124425.0000000000 -166.2891082764 
7128533.0000000000 -166.1907196045 
7132635.5000000000 -166.1558380127 
7136740.0000000000 -166.1273956299 
7140855.0000000000 -166.1313171387 
7144965.0000000000 -166.1799926758 
7149076.5000000000 -166.3390655518 
7153191.0000000000 -166.5373687744 
7157315.5000000000 -166.6239318848 
7161434.5000000000 -166.6006164551 
7165556.0000000000 -166.4891204834 
7169687.5000000000 -166.3956451416 
7173813.5000000000 -166.3023681641 
7177942.0000000000 -166.2230834961 
7182073.0000000000 -166.1505889893 
7186214.0000000000 -166.1560363770 
7190349.5000000000 -166.1639709473 
7194487.5000000000 -166.1232299805 
7198636.0000000000 -166.1177215576 
7202779.0000000000 -166.1965484619 
7206924.0000000000 -166.3618774414 
7211071.5000000000 -166.4381561279 
7215229.5000000000 -166.4087066650 
7219381.5000000000 -166.3714599609 
7223536.5000000000 -166.4280090332 
7227701.5000000000 -166.5552520752 
7231861.0000000000 -166.6349639893 
7236023.0000000000 -166.6320800781 
7240187.0000000000 -166.5666503906 
7244362.0000000000 -166.4728851318 
7248531.0000000000 -166.4213409424 
7252702.5000000000 -166.3828430176 
7256884.5000000000 -166.3715057373 
7261060.5000000000 -166.3971405029 
7265239.5000000000 -166.5050354004 
7269420.5000000000 -166.6126708984 
7273612.0000000000 -166.6116485596 
7277798.0000000000 -166.5365753174 
7281986.0000000000 -166.4677124023 
7286185.0000000000 -166.3711547852 
7290378.0000000000 -166.2968139648 
7294573.5000000000 -166.2651977539 
7298771.5000000000 -166.2508697510 
7302980.0000000000 -166.2835845947 
7307183.0000000000 -166.3771362305 
7311388.0000000000 -166.4813079834 
7315604.0000000000 -166.5384979248 
7319814.0000000000 -166.5998687744 
7324026.5000000000 -166.5975036621 
7328241.5000000000 -166.4720916748 
7332467.0000000000 -166.3119354248 
7336686.5000000000 -166.2294616699 
7340909.0000000000 -166.1641387939 
7345141.5000000000 -166.1522674561 
7349368.5000000000 -166.1750335693 
7353598.5000000000 -166.2279968262 
7357830.0000000000 -166.2856903076 
7362072.5000000000 -166.3634643555 
7366309.5000000000 -166.4484100342 
7370549.0000000000 -166.4893035889 
7374798.5000000000 -166.5168914795 
7379043.0000000000 -166.5125579834 
7383289.5000000000 -166.4810638428 
7387546.5000000000 -166.4687957764 
7391798.0000000000 -166.4879302979 
7396052.0000000000 -166.5054931641 
7400308.5000000000 -166.4856414795 
7404575.5000000000 -166.5137634277 
7408836.5000000000 -166.6141662598 
7413100.5000000000 -166.6706695557 
7417375.0000000000 -166.6683502197 
7421643.5000000000 -166.6392059326 
7425914.5000000000 -166.6798553467 
7430188.0000000000 -166.7538604736 
7434472.5000000000 -166.7620544434 
7438751.0000000000 -166.6387176514 
7443032.0000000000 -166.4328613281 
7447323.5000000000 -166.2926788330 
7451609.5000000000 -166.3002471924 
7455897.5000000000 -166.4025878906 
7460188.5000000000 -166.5965576172 
7464490.0000000000 -166.7056121826 
7468786.0000000000 -166.6622772217 
7473084.0000000000 -166.5971832275 
7477393.0000000000 -166.5951843262 
7481696.5000000000 -166.6553039551 
7486002.0000000000 -166.6893615723 
7490310.0000000000 -166.5883941650 
7494629.0000000000 -166.4527740479 
7498942.0000000000 -166.4063262939 
7503257.5000000000 -166.3768768311 
7507584.0000000000 -166.3222045898 
7511904.5000000000 -166.2964782715 
7516227.5000000000 -166.3679656982 
7520553.0000000000 -166.4762878418 
7524889.5000000000 -166.4920349121 
7529220.0000000000 -166.4309844971 
7533553.0000000000 -166.3396911621 
7537897.0000000000 -166.3179168701 
7542235.0000000000 -166.3474731445 
7546575.5000000000 -166.3628845215 
7550918.5000000000 -166.3705139160 
7555272.5000000000 -166.4026794434 
7559620.5000000000 -166.4264831543 
7563971.0000000000 -166.3914794922 
7568332.0000000000 -166.3401794434 
7572687.5000000000 -166.3232574463 
7577046.0000000000 -166.3153381348 
7581406.5000000000 -166.3014068604 
7585777.5000000000 -166.2703857422 
7590143.5000000000 -166.2427673340 
7594511.5000000000 -166.2577362061 
7598890.5000000000 -166.3325653076 
7603263.5000000000 -166.4584503174 
7607639.0000000000 -166.5619354248 
7612017.5000000000 -166.5874328613 
7616406.5000000000 -166.5652008057 
7620789.5000000000 -166.5301361084 
7625175.5000000000 -166.4689331055 
7629572.0000000000 -166.4327697754 
7633962.5000000000 -166.4326171875 
7638356.0000000000 -166.4215850830 
7642760.5000000000 -166.4017028809 
7647158.5000000000 -166.4405059814 
7651559.5000000000 -166.5138549805 
7655963.0000000000 -166.5763702393 
7660377.5000000000 -166.5057525635 
7664786.0000000000 -166.3719329834 
7669197.0000000000 -166.3050079346 
7673619.0000000000 -166.2930297852 
7678035.0000000000 -166.2716827393 
7682453.5000000000 -166.2383575439 
7686875.0000000000 -166.2353668213 
7691307.0000000000 -166.3481750488 
7695733.5000000000 -166.5355682373 
7700162.5000000000 -166.6288299561 
7704602.0000000000 -166.6157073975 
7709036.0000000000 -166.4939880371 
7713472.5000000000 -166.3824768066 
7717912.0000000000 -166.3403015137 
7722362.0000000000 -166.3457336426 
7726806.0000000000 -166.3548126221 
7731253.0000000000 -166.3773498535 
7735710.5000000000 -166.4081115723 
7740162.5000000000 -166.4148254395 
7744617.0000000000 -166.3925018311 
7749074.0000000000 -166.3779602051 
7753542.0000000000 -166.4149169922 
7758004.0000000000 -166.5324249268 
7762469.0000000000 -166.6835632324 
7766944.5000000000 -166.7634124756 
7771414.5000000000 -166.6916198730 
7775887.0000000000 -166.5078430176 
7780362.0000000000 -166.2613830566 
7784848.0000000000 -166.0769805908 
7789328.0000000000 -166.0687866211 
7793811.0000000000 -166.1901092529 
7798304.5000000000 -166.3513793945 
7802792.5000000000 -166.4579010010 
7807283.0000000000 -166.4974517822 
7811776.0000000000 -166.5198974609 
7816280.5000000000 -166.5285644531 
7820778.5000000000 -166.5215606689 
7825279.5000000000 -166.5172119141 
7829791.5000000000 -166.5923309326 
7834297.5000000000 -166.7108154297 
7838806.0000000000 -166.7219390869 
7843317.0000000000 -166.6105651855 
7847839.5000000000 -166.5020904541 
7852356.0000000000 -166.4858398438 
7856875.0000000000 -166.5333557129 
7861405.0000000000 -166.5736236572 
7865929.5000000000 -166.6111145020 
7870456.0000000000 -166.6611328125 
7874985.5000000000 -166.6794433594 
7879526.5000000000 -166.6080780029 
7884061.0000000000 -166.4343414307 
7888598.0000000000 -166.2755432129 
7893146.5000000000 -166.2514343262 
7897689.0000000000 -166.3254852295 
7902234.5000000000 -166.4280395508 
7906782.0000000000 -166.5094757080 
7911341.0000000000 -166.5061187744 
7915894.0000000000 -166.4206085205 
7920449.5000000000 -166.3402099609 
7925016.5000000000 -166.3488006592 
7929577.0000000000 -166.4401855469 
7934140.5000000000 -166.4865264893 
7938715.5000000000 -166.4064483643 
7943284.0000000000 -166.3278808594 
7947855.5000000000 -166.3704528809 
7952429.5000000000 -166.4503173828 
7957014.5000000000 -166.4653930664 
7961594.0000000000 -166.4608612061 
7966176.0000000000 -166.5009765625 
7970769.0000000000 -166.5589447021 
7975356.0000000000 -166.5694122314 
7979946.0000000000 -166.5177612305 
7984538.5000000000 -166.4397888184 
7989142.0000000000 -166.3687286377 
7993740.0000000000 -166.2876129150 
7998340.5000000000 -166.2197265625 
8002952.0000000000 -166.2288360596 
8007558.0000000000 -166.3007049561 
8012166.0000000000 -166.3491668701 
8016777.0000000000 -166.3023834229 
8021399.5000000000 -166.1936950684 
8026015.5000000000 -166.1386566162 
8030634.5000000000 -166.1897888184 
8035265.0000000000 -166.2972412109 
8039889.5000000000 -166.4413909912 
8044516.5000000000 -166.5704650879 
8049146.0000000000 -166.5887298584 
8053787.0000000000 -166.5090026855 
8058422.0000000000 -166.3919677734 
8063059.5000000000 -166.2953491211 
8067708.5000000000 -166.2367858887 
8072351.5000000000 -166.2301025391 
8076997.0000000000 -166.3063354492 
8081645.5000000000 -166.4091339111 
8086305.0000000000 -166.4442138672 
8090959.0000000000 -166.3794708252 
8095615.0000000000 -166.3455200195 
8100283.0000000000 -166.3730926514 
8104944.5000000000 -166.4160614014 
8109609.0000000000 -166.4418945312 
8114276.0000000000 -166.4526214600 
8118955.0000000000 -166.4575347900 
8123627.0000000000 -166.4474639893 
8128302.5000000000 -166.4217071533 
8132989.0000000000 -166.4002685547 
8137669.5000000000 -166.3512573242 
8142352.5000000000 -166.2677612305 
8147038.5000000000 -166.2246246338 
8151736.0000000000 -166.2723236084 
8156427.5000000000 -166.3664398193 
8161121.5000000000 -166.3623199463 
8165827.0000000000 -166.3182525635 
8170526.5000000000 -166.4258422852 
8175228.5000000000 -166.6262817383 
8179933.5000000000 -166.7343750000 
8184650.0000000000 -166.6827239990 
8189360.0000000000 -166.5242614746 
8194073.0000000000 -166.4044799805 
8198797.5000000000 -166.3476867676 
8203516.0000000000 -166.2872314453 
8208237.0000000000 -166.2736511230 
8212970.0000000000 -166.3577270508 
8217696.5000000000 -166.3576660156 
8222426.0000000000 -166.2643432617 
8227157.5000000000 -166.2200927734 
8231901.5000000000 -166.2505340576 
8236639.0000000000 -166.2682342529 
8241379.0000000000 -166.2724914551 
8246131.0000000000 -166.3216094971 
8250876.5000000000 -166.4416656494 
8255625.0000000000 -166.5408325195 
8260376.0000000000 -166.4950256348 
8265139.0000000000 -166.3022918701 
8269895.5000000000 -166.2098541260 
8274654.5000000000 -166.2840423584 
8279426.0000000000 -166.4446563721 
8284190.5000000000 -166.5389404297 
8288958.0000000000 -166.5249633789 
8293728.5000000000 -166.5062561035 
8298510.5000000000 -166.5946197510 
8303286.5000000000 -166.6522827148 
8308065.0000000000 -166.5827484131 
8312855.0000000000 -166.4555053711 
8317639.0000000000 -166.3822631836 
8322426.0000000000 -166.3792877197 
8327215.5000000000 -166.4311981201 
8332017.0000000000 -166.5039367676 
8336812.0000000000 -166.4997558594 
8341609.5000000000 -166.4970245361 
8346419.5000000000 -166.5586090088 
8351223.0000000000 -166.6352386475 
8356029.0000000000 -166.6730651855 
8360837.5000000000 -166.7000427246 
8365658.5000000000 -166.7489776611 
8370473.0000000000 -166.7278289795 
8375290.0000000000 -166.5926361084 
8380119.0000000000 -166.4448089600 
8384942.0000000000 -166.4015502930 
8389767.0000000000 -166.4458618164 
8394596.0000000000 -166.5220184326 
8399436.0000000000 -166.5334930420 
8404270.0000000000 -166.4464874268 
8409106.0000000000 -166.3414154053 
8413955.0000000000 -166.3178405762 
8418797.0000000000 -166.4394989014 
8423642.0000000000 -166.5845794678 
8428490.0000000000 -166.5550231934 
8433350.0000000000 -166.4964599609 
8438203.0000000000 -166.5066528320 
8443059.0000000000 -166.5590515137 
8447928.0000000000 -166.5381317139 
8452789.0000000000 -166.4265594482 
8457654.0000000000 -166.2540130615 
8462521.0000000000 -166.0794830322 
8467401.0000000000 -166.0169982910 
8472274.0000000000 -166.0955200195 
8477149.0000000000 -166.2730255127 
8482037.0000000000 -166.4879455566 
8486919.0000000000 -166.5637817383 
8491803.0000000000 -166.5443572998 
8496690.0000000000 -166.4962921143 
8501589.0000000000 -166.4615631104 
8506482.0000000000 -166.4213562012 
8511377.0000000000 -166.3922576904 
8516285.0000000000 -166.4082489014 
8521186.0000000000 -166.4826965332 
8526090.0000000000 -166.5090179443 
8531006.0000000000 -166.4547729492 
8535915.0000000000 -166.3742523193 
8540828.0000000000 -166.3257904053 
8545743.0000000000 -166.3557891846 
8550670.0000000000 -166.4556579590 
8555591.0000000000 -166.5192718506 
8560515.0000000000 -166.4772033691 
8565451.0000000000 -166.4316711426 
8570380.0000000000 -166.5903930664 
8575312.0000000000 -166.7646942139 
8580247.0000000000 -166.7618255615 
8585195.0000000000 -166.6922149658 
8590136.0000000000 -166.7183685303 
8595079.0000000000 -166.6867675781 
8600035.0000000000 -166.5394134521 
8604984.0000000000 -166.3367156982 
8609936.0000000000 -166.1666412354 
8614891.0000000000 -166.1449890137 
8619859.0000000000 -166.1505737305 
8624819.0000000000 -166.1284027100 
8629783.0000000000 -166.1210937500 
8634759.0000000000 -166.2477722168 
8639728.0000000000 -166.4144287109 
8644700.0000000000 -166.4983978271 
8649675.0000000000 -166.5379333496 
8654663.0000000000 -166.6489257812 
8659643.0000000000 -166.7599945068 
8664627.0000000000 -166.6943664551 
8669623.0000000000 -166.5905761719 
8674612.0000000000 -166.5467834473 
8679604.0000000000 -166.5189361572 
8684599.0000000000 -166.5096740723 
8689607.0000000000 -166.5916290283 
8694608.0000000000 -166.6811523438 
8699611.0000000000 -166.6536712646 
8704628.0000000000 -166.4937286377 
8709637.0000000000 -166.4141387939 
8714649.0000000000 -166.4463348389 
8719665.0000000000 -166.4783782959 
8724692.0000000000 -166.3670349121 
8729713.0000000000 -166.2430572510 
8734737.0000000000 -166.3255004883 
8739774.0000000000 -166.5234527588 
8744803.0000000000 -166.6594238281 
8749836.0000000000 -166.7129058838 
8754871.0000000000 -166.7739562988 
8759919.0000000000 -166.7835540771 
8764961.0000000000 -166.6198730469 
8770005.0000000000 -166.4290161133 
8775062.0000000000 -166.3341217041 
8780112.0000000000 -166.3950195312 
8785165.0000000000 -166.5366668701 
8790220.0000000000 -166.5804138184 
8795289.0000000000 -166.4412994385 
8800350.0000000000 -166.3197479248 
8805415.0000000000 -166.3396911621 
8810492.0000000000 -166.4240112305 
8815563.0000000000 -166.4772644043 
8820636.0000000000 -166.5243072510 
8825722.0000000000 -166.5976715088 
8830801.0000000000 -166.6724395752 
8835883.0000000000 -166.7032928467 
8840968.0000000000 -166.7013549805 
8846066.0000000000 -166.6707153320 
8851157.0000000000 -166.5820922852 
8856250.0000000000 -166.4946136475 
8861357.0000000000 -166.3715057373 
8866457.0000000000 -166.2481994629 
8871559.0000000000 -166.2588806152 
8876665.0000000000 -166.2839508057 
8881783.0000000000 -166.1945648193 
8886894.0000000000 -166.1152954102 
8892009.0000000000 -166.1614837646 
8897136.0000000000 -166.3630371094 
8902256.0000000000 -166.4754791260 
8907379.0000000000 -166.4203033447 
8912505.0000000000 -166.3140258789 
8917644.0000000000 -166.3583068848 
8922776.0000000000 -166.4484405518 
8927911.0000000000 -166.4360046387 
8933059.0000000000 -166.2970428467 
8938200.0000000000 -166.2202148438 
8943344.0000000000 -166.2267761230 
8948491.0000000000 -166.2707672119 
8953651.0000000000 -166.3215789795 
8958803.0000000000 -166.4199523926 
8963959.0000000000 -166.5155792236 
8969128.0000000000 -166.5386199951 
8974289.0000000000 -166.5521392822 
8979454.0000000000 -166.6088714600 
8984622.0000000000 -166.6828918457 
8989802.0000000000 -166.6844329834 
8994976.0000000000 -166.5756835938 
9000152.0000000000 -166.5303955078 
9005342.0000000000 -166.6063079834 
9010524.0000000000 -166.7633361816 
9015710.0000000000 -166.9369506836 
9020898.0000000000 -166.9632720947 
9026100.0000000000 -166.8983459473 
9031294.0000000000 -166.7335968018 
9036492.0000000000 -166.5816345215 
9041702.0000000000 -166.5167694092 
9046905.0000000000 -166.5502319336 
9052112.0000000000 -166.5185394287 
9057321.0000000000 -166.4605712891 
9062544.0000000000 -166.4139556885 
9067759.0000000000 -166.3194885254 
9072978.0000000000 -166.3161315918 
9078209.0000000000 -166.4809722900 
9083434.0000000000 -166.6887512207 
9088661.0000000000 -166.6752014160 
9093892.0000000000 -166.6241760254 
9099135.0000000000 -166.5567626953 
9104372.0000000000 -166.3882904053 
9109611.0000000000 -166.3034973145 
9114864.0000000000 -166.3528747559 
9120109.0000000000 -166.4741973877 
9125358.0000000000 -166.4832916260 
9130609.0000000000 -166.4758605957 
9135874.0000000000 -166.5062255859 
9141132.0000000000 -166.5113983154 
9146392.0000000000 -166.4942321777 
9151666.0000000000 -166.4580078125 
9156933.0000000000 -166.3657226562 
9162203.0000000000 -166.3244018555 
9167486.0000000000 -166.4012451172 
9172761.0000000000 -166.5611114502 
9178040.0000000000 -166.7340240479 
9183322.0000000000 -166.7466278076 
9188617.0000000000 -166.6902313232 
9193905.0000000000 -166.6099395752 
9199196.0000000000 -166.5547332764 
9204500.0000000000 -166.5466003418 
9209798.0000000000 -166.4342803955 
9215098.0000000000 -166.2701110840 
9220401.0000000000 -166.3250579834 
9225718.0000000000 -166.4472656250 
9231027.0000000000 -166.5397186279 
9236339.0000000000 -166.6140747070 
9241665.0000000000 -166.6534881592 
9246983.0000000000 -166.7005462646 
9252305.0000000000 -166.7771606445 
9257630.0000000000 -166.8564300537 
9262968.0000000000 -166.8440704346 
9268298.0000000000 -166.7042388916 
9273632.0000000000 -166.5159454346 
9278979.0000000000 -166.4127197266 
9284319.0000000000 -166.4131317139 
9289662.0000000000 -166.4012298584 
9295009.0000000000 -166.4007720947 
9300368.0000000000 -166.4472656250 
9305720.0000000000 -166.4756011963 
9311076.0000000000 -166.5000305176 
9316445.0000000000 -166.5210876465 
9321806.0000000000 -166.4820098877 
9327171.0000000000 -166.4447326660 
9332538.0000000000 -166.4563446045 
9337920.0000000000 -166.4325103760 
9343294.0000000000 -166.3865509033 
9348671.0000000000 -166.3905029297 
9354061.0000000000 -166.3633880615 
9359444.0000000000 -166.3487243652 
9364830.0000000000 -166.3691711426 
9370220.0000000000 -166.4099273682 
9375623.0000000000 -166.4717102051 
9381018.0000000000 -166.5277404785 
9386417.0000000000 -166.5328674316 
9391829.0000000000 -166.5307922363 
9397234.0000000000 -166.5961914062 
9402642.0000000000 -166.5681610107 
9408053.0000000000 -166.4411163330 
9413478.0000000000 -166.3280944824 
9418895.0000000000 -166.3190765381 
9424316.0000000000 -166.2749938965 
9429750.0000000000 -166.2191009521 
9435177.0000000000 -166.2550811768 
9440607.0000000000 -166.4451751709 
9446040.0000000000 -166.5977478027 
9451486.0000000000 -166.5763244629 
9456926.0000000000 -166.5302886963 
9462368.0000000000 -166.4920959473 
9467824.0000000000 -166.4060058594 
9473273.0000000000 -166.3481903076 
9478724.0000000000 -166.3487243652 
9484190.0000000000 -166.3489379883 
9489648.0000000000 -166.4352264404 
9495109.0000000000 -166.6922302246 
9500574.0000000000 -166.9149780273 
9506052.0000000000 -166.9996337891 
9511522.0000000000 -167.0029144287 
9516996.0000000000 -166.8965759277 
9522484.0000000000 -166.7618713379 
9527964.0000000000 -166.7342071533 
9533447.0000000000 -166.7762451172 
9538933.0000000000 -166.7683715820 
9544434.0000000000 -166.6493682861 
9549926.0000000000 -166.4914703369 
9555422.0000000000 -166.3634643555 
9560932.0000000000 -166.4027099609 
9566434.0000000000 -166.6373443604 
9571940.0000000000 -166.8073425293 
9577448.0000000000 -166.5415649414 
9582970.0000000000 -166.3291015625 
9588485.0000000000 -166.3198852539 
9594004.0000000000 -166.3614349365 
9599535.0000000000 -166.4295806885 
9605060.0000000000 -166.5349731445 
9610588.0000000000 -166.6678009033 
9616118.0000000000 -166.6799316406 
9621663.0000000000 -166.5975952148 
9627200.0000000000 -166.5405578613 
9632741.0000000000 -166.5908813477 
9638295.0000000000 -166.6517028809 
9643842.0000000000 -166.6055908203 
9649392.0000000000 -166.4734344482 
9654945.0000000000 -166.3077850342 
9660512.0000000000 -166.2051849365 
9666071.0000000000 -166.2398529053 
9671634.0000000000 -166.2604370117 
9677211.0000000000 -166.2672424316 
9682780.0000000000 -166.2834930420 
9688352.0000000000 -166.3071136475 
9693928.0000000000 -166.3944549561 
9699517.0000000000 -166.5403594971 
9705099.0000000000 -166.5876007080 
9710685.0000000000 -166.4995880127 
9716284.0000000000 -166.3457489014 
9721875.0000000000 -166.1794281006 
9727470.0000000000 -166.1258850098 
9733068.0000000000 -166.1608734131 
9738681.0000000000 -166.2467956543 
9744285.0000000000 -166.3538970947 
9749893.0000000000 -166.5112152100 
9755515.0000000000 -166.7348480225 
9761129.0000000000 -166.8188018799 
9766746.0000000000 -166.5859985352 
9772367.0000000000 -166.3208312988 
9778002.0000000000 -166.2765197754 
9783629.0000000000 -166.2568054199 
9789259.0000000000 -166.1782531738 
9794904.0000000000 -166.1405792236 
9800541.0000000000 -166.1632690430 
9806181.0000000000 -166.2655792236 
9811824.0000000000 -166.3772125244 
9817482.0000000000 -166.4267730713 
9823132.0000000000 -166.4533996582 
9828785.0000000000 -166.5364532471 
9834452.0000000000 -166.6700439453 
9840112.0000000000 -166.7930450439 
9845775.0000000000 -166.8346557617 
9851452.0000000000 -166.7882080078 
9857121.0000000000 -166.7607269287 
9862794.0000000000 -166.8063201904 
9868470.0000000000 -166.8099975586 
9874160.0000000000 -166.6295471191 
9879843.0000000000 -166.5220184326 
9885528.0000000000 -166.5121307373 
9891228.0000000000 -166.5223846436 
9896921.0000000000 -166.5903167725 
9902616.0000000000 -166.7221984863 
9908315.0000000000 -166.8901824951 
9914028.0000000000 -166.9221954346 
9919734.0000000000 -166.7913513184 
9925443.0000000000 -166.5961914062 
9931165.0000000000 -166.5069732666 
9936881.0000000000 -166.4705200195 
9942599.0000000000 -166.4001922607 
9948321.0000000000 -166.3464202881 
9954057.0000000000 -166.4130554199 
9959786.0000000000 -166.5367126465 
9965518.0000000000 -166.4805755615 
9971264.0000000000 -166.3258972168 
9977002.0000000000 -166.2935333252 
9982744.0000000000 -166.3997955322 
9988489.0000000000 -166.4799652100 
9994248.0000000000 -166.5315093994 
10000000.0000000000 -166.5885772705 

